Fast Converging Parallel Offline-Online Iterative Multiscale Mixed Methods

In this work, we build upon the recently introduced Multiscale Robin Coupled Method with Oversampling and Smoothing (MRCM-OS) to develop two highly efficient iterative multiscale methods. The MRCM-OS methodology demonstrated the ability to achieve flux error magnitudes on the order of $10^{-4}$ in a challenging industry benchmark, namely the SPE10 permeability field. The two newly proposed iterative procedures, through the construction of online informed spaces, significantly enhance the solution accuracy, reaching flux error magnitudes of order $10^{-10}$ for a reduced number of steps. The proposed methods are based on the construction of online informed spaces, which are iteratively refined to improve solution accuracy. Following an initial offline stage, where known boundary conditions are applied to construct multiscale basis functions, the informed spaces are updated through iterative procedures that utilize boundary conditions defined by the most recently computed solution variables. Two distinct approaches are introduced, each leveraging this framework to deliver efficient and accurate iterative solutions. A series of numerical simulations, conducted on the SPE10 benchmark, demonstrates the very rapid convergence of the iterative solutions. These results highlight the computational efficiency and competitiveness of the two proposed methods, which are thoroughly compared to each other and to an existing multiscale iterative method from the literature.

==> A.txt <==
-0.05672763 -0.02273144 0.00000000 0.00000000 0.00700916 0.04068262 -0.09874753 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.02811183 -64.03816207 -0.66237095 0.00000000 3.67163160 9.33166997 14.69994768 -70.38312903 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -3.19774726 -104.67265649 0.00000000 0.00000000 32.69411443 24.59967892 -113.38266493 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 -0.89773182 -1.05986738 4.71152466 0.00000000 0.64837402 1.76758064 -5.16988009 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -6.73984958 -17.30735829 13.09822368 68.55053808 6.04728501 15.57263908 19.27182594 -98.49330309 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -2.91706013 -22.08880631 63.47019483 0.00000000 12.95773088 1.87852418 -53.30058361 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -4.03902607 3.99341820 2.99704890 0.00000000 1.12166892 1.38868007 -5.46179006 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 5.35047196 -28.13646365 16.76166707 63.98019498 19.31541647 28.73218311 7.05853351 -113.06200374 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 6.97546439 -2.80374303 33.74077397 0.00000000 13.47925686 19.81596420 -71.20771654 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -12.36777993 12.61136538 23.55150566 0.00000000 3.94282464 37.34952134 -65.08743691 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -1.58416749 -32.06640318 20.66073834 56.06959624 -0.74771121 11.43084264 6.69317626 -60.45607174 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 13.82350127 -29.75770247 47.87915298 0.00000000 15.73540299 16.30138178 -63.98173635 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -6.31055713 11.19568095 10.07796765 0.00000000 1.73061683 -0.01920647 -16.67450180 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 20.30473638 -38.41104962 17.63289332 45.65459828 7.09081360 6.31333091 3.89299572 -62.47832450 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 36.09320491 -36.95082592 39.53315742 0.00000000 11.25175059 6.60146344 -56.52875614 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -3.46825618 12.93257722 7.69832026 0.00000000 1.13158556 3.18568516 -21.47991367 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -2.12591650 -7.00506254 12.21691114 35.10130655 4.11761469 4.17898349 5.02749922 -51.51132547 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 27.40360972 -13.05718391 29.12351812 0.00000000 9.49481893 4.72612464 -57.69087742 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -1.61380689 4.81526552 18.09155728 0.00000000 2.53768922 3.26161219 -27.09231632 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 6.84371360 -8.51265333 6.52754056 36.96615405 2.59890694 17.86104685 2.81486377 -65.09957064 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 13.22393195 -5.69735528 28.17545128 0.00000000 10.54224176 19.93431933 -66.17858822 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -6.39059600 19.69896068 12.81377071 0.00000000 0.06220703 10.87897938 -37.06332488 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.75382413 -18.66439825 10.51788799 44.51674402 20.26417214 -1.23004399 16.37623344 -72.53438527 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 27.53376093 -43.33774610 51.37758100 0.00000000 -4.13676564 -2.02112484 -29.41559883 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.65279009 -2.17182045 44.49940404 0.00000000 -12.23086717 10.42986080 -39.87378657 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -12.97573987 4.48077220 17.00485426 27.70593849 20.36872439 -14.59738150 -3.80966810 -38.17753057 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 3.66980681 -0.89663540 18.15581767 0.00000000 9.04545693 -9.07817545 -20.89628900 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 13.19035666 1.84269128 3.49650210 0.00000000 -0.27630058 -18.25324957 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 12.45709871 36.57757324 0.18060406 10.52979852 -2.81949002 -0.50345116 -56.42210130 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -2.93607934 12.41149665 11.06954154 0.00000000 -1.29813505 -19.24678452 0.00000000 0.00000000 
0.15962407 0.11462737 0.00000000 0.00000000 -0.04803476 -0.36682881 -0.47295173 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00103937 0.16678679 0.06162598 0.00000000 -0.02959504 -0.06836191 -0.23704467 -0.54814083 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.01170675 0.18202284 0.00000000 0.00000000 -0.11620637 -0.08065884 -0.70296866 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.07552142 0.43703276 0.26056893 0.00000000 -0.08970980 -0.41007793 -0.27333539 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.04207143 0.09720665 0.25953913 0.36150366 -0.04589716 -0.10359761 -0.19819431 -0.41263180 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.16936843 0.15099074 0.43710516 0.00000000 -0.30035264 -0.02135300 -0.43575869 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.25233210 0.27778314 0.12167032 0.00000000 -0.07895929 -0.22821033 -0.34461594 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.02719473 0.15108515 0.20253086 0.25936008 -0.07564983 -0.11452789 -0.13590151 -0.31409160 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.29761717 0.02921551 0.32948085 0.00000000 -0.15505489 -0.11740501 -0.38385362 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.14174561 0.30105580 0.10465479 0.00000000 -0.02733229 -0.30002992 -0.22009399 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.08147215 0.18643780 0.11129989 0.15054443 -0.09478591 -0.09564157 -0.11608285 -0.22324395 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.12674927 0.23238488 0.15308795 0.00000000 -0.20120349 -0.12569410 -0.18532452 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.05202935 0.32318585 0.09402077 0.00000000 -0.00951580 -0.31973850 -0.13998165 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.07184927 0.12506057 0.12098530 0.15698119 -0.04496176 -0.02605897 -0.12566133 -0.27819424 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.19353129 0.16124723 0.10677303 0.00000000 -0.27282051 -0.02063807 -0.16809294 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.02119790 0.28871780 0.09093024 0.00000000 -0.01351193 -0.20404252 -0.18329148 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.05475004 0.03572208 0.11949721 0.20199042 -0.05749136 -0.02059623 -0.08977482 -0.24409738 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.26847596 0.03137967 0.11192119 0.00000000 -0.21473766 -0.01478732 -0.18225186 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.01890025 0.20094789 0.11217955 0.00000000 -0.02482726 -0.16596369 -0.14123674 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.05158706 0.03199115 0.08998717 0.16135768 -0.03476579 -0.06999384 -0.04787941 -0.18228403 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.21045603 0.02442948 0.10370569 0.00000000 -0.06942325 -0.08250313 -0.18666482 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.03739345 0.14939310 0.07463958 0.00000000 -0.00021169 -0.06869475 -0.19251971 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.04146600 0.08458389 0.04091794 0.10920014 -0.05428292 0.00244252 -0.04923383 -0.17509380 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.04985755 0.14113725 0.08393514 0.00000000 -0.04706369 0.00732061 -0.23518719 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00053446 0.08479418 0.12338890 0.00000000 0.04110949 -0.09564540 -0.15418163 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.06184893 -0.00666984 0.07301745 0.10321763 -0.06668901 0.02648421 -0.05208456 -0.13912487 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.04349131 -0.00742102 0.21285805 0.00000000 -0.04237064 0.03389653 -0.24045427 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.06167573 0.09411119 0.13758143 0.00000000 -0.00259248 -0.16742440 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.08793648 -0.06560034 0.04282651 0.08744356 -0.00691679 -0.00674697 -0.13894237 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.07616469 -0.10410412 0.14157389 0.00000000 -0.02331293 -0.09032131 0.00000000 0.00000000 
-0.06573965 -0.08851607 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.10541735 0.02907033 0.00698373 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.89072266 1.01918476 -4.61277714 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -1.21418545 -0.49203991 -0.14028250 4.54937759 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 3.39065205 -5.76099883 2.17283119 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -15.82265169 0.05355637 6.67343428 9.29317657 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 11.24611101 -14.00004546 -18.08971560 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -29.23498315 -4.99417074 12.15156607 42.92123782 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 2.36773249 -48.54520229 55.00946926 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -40.48933886 15.19102283 22.61576794 -6.14945131 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.73763934 -12.91337075 8.97618154 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -12.64149517 1.27815814 8.87886877 4.68401608 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.48222133 -8.00095068 3.38835639 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -18.71193648 1.88398628 8.97648388 11.98184409 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 3.85290678 -22.96057287 14.27854561 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -17.37616404 11.99710173 6.59054217 3.61764401 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.59058306 -8.70715893 -7.43607916 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -24.53154888 -1.12303218 9.07645548 32.13079441 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.95948948 -12.27255208 36.37728448 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -41.28368404 -22.47386956 18.06851068 22.54384874 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.58878127 -14.59163850 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.56611969 0.53832936 12.89840910 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00919680 4.63800750 -34.79990252 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -5.94872386 6.08870861 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 4.28240343 8.46772823 -27.65788886 -2.71678663 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -29.77705430 -2.51087261 49.91247010 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 4.42489472 12.51026821 -42.70692729 25.21993154 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -19.93319527 0.92521884 19.55980964 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 11.50373417 8.32839080 -39.87083791 14.07116968 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -27.30275813 9.94173827 23.32856357 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 20.93231369 11.78918415 -46.94183752 20.95092476 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -51.82860790 20.64944414 24.44857893 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 7.67659806 -0.58642651 -24.98877563 22.69300187 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -38.65536032 6.45572047 27.40523801 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 7.75060819 2.44968356 -20.53152366 2.56332734 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -22.71875089 0.97123063 29.51542614 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 14.02343297 -11.19375033 -19.92329393 16.96518261 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -38.07600268 23.40342677 14.80100722 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 17.24311660 -2.12769603 -42.45754318 12.69765237 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.46695883 2.91776024 11.25978115 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 8.45786094 0.49367781 -14.43944663 5.10388332 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -6.10937758 -3.33332120 9.82674746 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.94296975 -2.41385466 15.15391030 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -11.66264195 -2.02038336 0.00000000 0.00000000 
0.12823345 0.12295871 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.01958689 -0.09270564 -0.01365874 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.05597777 0.41955584 0.34661650 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.04507712 -0.08448119 -0.22771053 -0.46488127 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.12529083 0.40709162 0.17553743 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.04930740 -0.13293733 -0.18442013 -0.34125501 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.11585435 0.32667718 0.14646081 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.11448104 -0.13984310 -0.10075418 -0.23391401 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.03656350 0.34556031 0.12553763 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.09988269 -0.10530923 -0.10535387 -0.19711565 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.01213377 0.32146219 0.10879222 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.06336612 -0.02933233 -0.10935482 -0.24033488 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.01594121 0.20886005 0.14525294 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.07796424 -0.02399231 -0.07610792 -0.19198978 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.02785316 0.17629201 0.09391779 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.05165233 -0.06718407 -0.03991123 -0.13931536 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00001794 0.08130763 0.15822251 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.09195927 0.00176984 -0.02859803 -0.12076067 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.04349367 0.10030402 0.13683033 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.11862491 0.03615509 -0.02836321 -0.08280774 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.00063188 0.09083356 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.00490304 -0.00302891 -0.08226974 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00001647 0.07052777 0.10338002 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.01157201 -0.08923963 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.02253188 0.07727722 0.31737740 0.39629756 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.18212426 -0.11211217 -0.51924765 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.02906602 0.11137697 0.23383065 0.33809633 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.32123097 -0.02468554 -0.36645346 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.06204282 0.14143545 0.16803324 0.22038552 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.18490661 -0.14539011 -0.26160031 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.05987911 0.10931822 0.15521145 0.16098364 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.22697052 -0.13424224 -0.12417966 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.03803412 0.03412263 0.14750572 0.21222150 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.28950766 -0.02444319 -0.11793313 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.04183640 0.02654617 0.10801203 0.19485008 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.23154550 -0.01845766 -0.12124152 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.02364594 0.09856462 0.05259568 0.12693106 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.07352523 -0.10690385 -0.12130821 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.03557936 -0.00542583 0.10147625 0.13000865 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.04612491 0.00846336 -0.22397711 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.06291772 -0.04815389 0.06886826 0.10683488 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.07489304 0.05530870 -0.17088279 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00172423 0.00699968 0.04575753 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 -0.02152751 -0.03295392 0.00000000 0.00000000 
0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 0.00000000 0.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 0.00000000 
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 1.00000000 

==> B.txt <==
-0.13051481 
-107.40852404 
-163.95927567 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
-0.61356387 
-0.65369031 
-0.70610428 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
-0.22361902 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
-30.01271343 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.12524089 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.07311262 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00000000  

==> PICTURE/New_Folder/P-diff-flux-x.txt <==
1.861022e-07 2.223068e-07 -3.775722e-08 -1.135734e-07 -2.170471e-07 -1.481330e-07 -3.150551e-08 -1.653577e-07 -2.533475e-07 -5.052624e-08 3.939060e-08 8.088978e-08 5.748075e-08 4.147012e-09 3.396039e-08 2.689058e-08 1.803894e-08 -7.041178e-08 -2.191824e-07 -1.552263e-07 -3.582719e-08 -4.826108e-09 4.023033e-08 6.861878e-08 5.422893e-08 1.160903e-08 -9.028974e-09 -3.963704e-09 -4.600053e-08 -3.525587e-08 -1.365832e-09 6.646938e-09 6.074279e-09 -2.220972e-09 7.004629e-09 7.480658e-09 -1.452107e-08 -6.842471e-08 -3.723662e-08 7.956672e-10 -3.841685e-09 -6.979754e-09 -7.648221e-09 -2.889310e-09 6.820413e-09 5.280241e-09 9.250823e-09 4.270216e-09 9.311164e-09 2.883477e-08 9.146062e-09 -2.525970e-09 4.160663e-09 3.292786e-08 3.674823e-08 2.819596e-08 3.511401e-08 4.403509e-08 -2.045562e-09 -3.718053e-08 4.952004e-08 2.780373e-07 1.898086e-07 9.297378e-08 1.865273e-07 8.436584e-08 1.817391e-07 3.586819e-08 -3.264127e-07 8.175874e-08 3.850857e-07 2.252764e-07 7.194230e-08 2.153897e-07 8.937791e-08 -6.377039e-07 -8.886509e-08 3.762068e-07 3.298547e-07 1.668407e-07 -1.270576e-07 -1.561552e-07 1.067019e-07 6.281532e-08 -1.850615e-07 3.849666e-08 -2.760593e-07 -2.984211e-07 -2.238529e-07 -4.025715e-07 -4.141064e-07 -1.804157e-07 -1.530169e-07 -1.403578e-07 -5.680001e-08 -7.245457e-08 -3.176562e-08 7.623253e-09 7.602973e-08 5.822102e-08 -2.153323e-09 -4.795656e-08 -1.847562e-08 -3.315733e-08 -2.220014e-08 -2.854325e-08 -2.429686e-08 -1.197523e-07 -8.148950e-08 -2.526096e-07 -2.499286e-07 2.952353e-08 1.453457e-07 1.048310e-07 1.019190e-07 1.429848e-07 -2.954638e-09 -1.059818e-07 4.588195e-08 1.810618e-07 1.798166e-07 2.846348e-08 -1.767180e-08 -4.252571e-08 -1.286271e-07 -7.170908e-10 -1.575490e-08 -5.574627e-08 -3.984162e-08 -1.329819e-08 1.692404e-08 5.118835e-08 -1.856632e-08 -4.858477e-08 -1.093796e-07 -3.762835e-07 3.028939e-08 1.882939e-07 5.579840e-08 6.150175e-08 3.047057e-08 6.766965e-08 -5.992806e-08 -4.768051e-08 3.058286e-08 4.731923e-08 2.556799e-08 1.200518e-07 1.920292e-07 1.530508e-07 1.477480e-07 8.457131e-08 8.008532e-08 1.215529e-07 1.003322e-07 -3.116192e-08 -1.012535e-07 -8.894951e-08 -3.156545e-08 -4.788737e-08 -7.081447e-08 -4.316913e-08 -1.297483e-08 -1.595995e-08 -4.474064e-08 -3.183595e-08 -2.719593e-08 -9.272577e-08 -7.686117e-08 -5.558846e-08 -2.780588e-08 6.320367e-09 -3.550741e-08 1.515789e-08 2.241831e-08 -1.936503e-08 5.107255e-08 4.876339e-08 -2.229767e-08 3.026240e-08 1.044857e-07 4.175647e-08 9.195174e-09 -9.342371e-09 -7.308132e-09 -1.553568e-08 -5.276818e-09 -6.310802e-09 2.875744e-08 -1.804597e-09 -1.270984e-08 -1.893469e-08 -3.009853e-08 -1.381051e-08 9.776561e-09 1.109237e-08 -3.367180e-08 -9.591378e-09 -1.119174e-08 -4.420045e-08 1.908950e-08 9.171569e-08 2.081241e-08 -5.179876e-08 -1.091889e-07 -6.421675e-08 5.741736e-08 3.915004e-08 -5.547823e-08 6.007638e-09 3.396624e-08 -3.323484e-09 8.572517e-09 2.435043e-08 9.097448e-08 1.684256e-09 -6.350164e-09 3.239836e-08 1.613920e-08 -1.266797e-09 
2.058972e-07 4.061588e-07 -1.017724e-08 -2.178213e-07 -2.645681e-07 -3.091006e-07 -1.710356e-07 -4.260175e-07 -3.834270e-07 -2.349165e-07 5.072802e-08 2.359798e-07 7.338858e-08 -6.582008e-08 1.018797e-07 4.108266e-08 -3.679298e-08 -1.960911e-07 -4.282880e-07 -4.311568e-07 -1.472484e-07 -2.247014e-08 1.096519e-07 9.859169e-08 1.021143e-07 1.061220e-07 2.550295e-08 -2.599552e-08 -5.877299e-08 -1.522163e-07 -7.606661e-08 -3.230234e-08 -4.381292e-08 -4.573822e-08 -8.635380e-09 7.123993e-09 -1.737416e-08 -8.670892e-08 -9.947449e-08 -1.480612e-08 -1.174919e-10 -1.242843e-08 -1.699822e-08 -4.813201e-09 1.084009e-08 2.069457e-08 6.918902e-08 5.537122e-08 1.594962e-08 -7.080462e-10 1.705069e-08 -2.021457e-09 3.428039e-08 9.700713e-08 7.244572e-08 9.816291e-08 1.047537e-07 1.382913e-07 5.738233e-08 8.055251e-08 1.993427e-07 5.224084e-07 3.673002e-07 2.188205e-07 3.946859e-07 2.507627e-07 4.590777e-07 1.765113e-07 -8.311053e-08 2.500841e-07 6.690472e-07 4.660354e-07 1.302460e-07 1.716092e-07 1.709103e-09 -8.284106e-07 -1.645266e-07 4.555802e-07 4.681262e-07 6.514707e-08 -2.970721e-07 -3.866800e-07 1.261568e-07 3.035288e-07 1.958419e-07 1.521374e-07 -3.651517e-07 -7.592261e-07 -4.217427e-07 -7.506783e-07 -1.892337e-06 -5.740028e-07 -4.147995e-07 -3.531145e-07 -1.689607e-07 -2.171583e-07 -1.073831e-07 -1.625244e-09 1.048247e-07 1.093927e-07 1.045236e-08 -1.224735e-07 -1.054348e-07 2.763274e-08 -4.811595e-09 -5.693918e-08 -1.196027e-07 -3.254944e-07 -3.178688e-07 -7.782654e-07 -5.202949e-07 -6.287134e-09 2.764304e-07 2.860086e-07 2.876450e-07 2.967861e-07 -8.294531e-09 -2.443282e-08 1.561269e-07 3.202942e-07 5.464565e-07 1.392988e-07 -4.798865e-08 -1.373348e-07 -3.309697e-07 -1.013639e-07 -7.747891e-08 -7.607450e-08 -1.088152e-07 3.373134e-08 7.407024e-08 -3.519236e-08 -4.106576e-07 -2.660688e-07 -5.424952e-07 -4.960834e-07 2.449687e-07 6.833008e-07 2.856716e-07 1.966790e-07 8.904388e-08 -3.057669e-07 -1.996976e-07 -1.028215e-07 -1.694370e-07 8.420405e-08 2.100350e-07 4.198902e-07 7.903480e-07 6.459526e-07 5.879137e-07 3.063114e-07 2.270297e-07 2.684875e-07 6.978431e-08 -5.446623e-08 -9.191185e-08 -3.522269e-08 -8.361421e-09 -2.130161e-07 -1.629169e-07 -3.333130e-07 -1.447824e-07 -7.564257e-08 -1.680128e-07 -1.136262e-07 -1.075584e-07 -2.145494e-07 -1.528636e-07 -1.224584e-07 -1.125366e-07 -3.280346e-08 -5.657732e-08 4.901985e-09 3.494720e-08 -1.865151e-08 2.194147e-08 7.104855e-08 6.606164e-08 9.760521e-08 1.928180e-07 1.382817e-07 3.657343e-08 4.611758e-08 -4.785316e-09 -5.609122e-08 -1.789284e-08 -1.032511e-08 3.326979e-08 1.274070e-08 -2.266673e-08 -4.332265e-08 -8.803406e-08 -1.048243e-07 -4.206066e-08 -1.117830e-08 2.669056e-09 1.097330e-08 -3.036917e-08 -7.249425e-08 -4.819478e-08 -5.508201e-08 1.682810e-09 2.597842e-08 -1.309039e-07 -9.622304e-08 2.911354e-08 -2.297395e-09 2.742407e-08 5.033451e-08 7.785439e-08 3.277826e-08 1.054661e-07 7.365636e-08 1.644652e-07 3.619970e-08 1.074416e-08 3.074578e-08 2.686127e-08 4.013097e-09 
5.240489e-08 1.102091e-07 -2.478885e-08 -2.296461e-07 -1.155493e-07 -1.960968e-07 -5.486224e-08 6.135315e-08 -1.952401e-07 -2.859768e-07 3.345404e-08 1.138199e-07 -2.484858e-07 -2.546297e-07 -1.156933e-07 -3.565055e-08 -9.989873e-08 -2.200165e-07 -2.771103e-07 -4.529143e-07 3.068444e-09 -3.233109e-08 -2.823215e-07 1.469045e-07 1.690204e-07 1.198520e-07 -5.093618e-09 1.681712e-09 -2.909933e-08 -2.391923e-07 -2.101736e-07 -2.630780e-07 -2.173641e-07 -1.725966e-07 -9.158850e-08 -3.638848e-08 -1.765988e-08 -2.420700e-08 -6.575507e-08 -4.410203e-08 -2.517198e-08 -8.386953e-09 7.246567e-09 2.966331e-09 1.288336e-08 5.093142e-08 1.110915e-07 9.538132e-08 2.541054e-08 1.892002e-08 -6.284344e-09 -2.812015e-08 7.004301e-08 1.211986e-07 6.495900e-08 1.101794e-07 1.439756e-07 3.043346e-07 2.488711e-07 6.857930e-07 6.341019e-07 5.622462e-07 2.998600e-07 3.705682e-07 2.886561e-07 3.340253e-07 6.043971e-07 3.271211e-07 4.190494e-07 2.810743e-07 4.654172e-07 2.655567e-07 -7.116567e-08 -2.139346e-07 -2.015608e-07 -1.107914e-07 1.255141e-07 1.594936e-07 -3.564918e-08 -1.709358e-07 -1.461726e-07 -1.462419e-07 -1.080781e-07 2.210357e-07 7.702918e-07 4.401168e-07 -2.227665e-07 -7.776036e-07 -6.703925e-07 -8.875850e-07 -3.256310e-06 -1.003954e-06 -5.610787e-07 -4.965136e-07 -3.850392e-07 -3.116052e-07 -1.900225e-07 -4.507357e-08 -1.679217e-08 -9.513454e-08 -1.178071e-07 -1.268628e-07 -6.686714e-08 1.948439e-07 8.275523e-08 -1.132267e-08 -2.122274e-07 -5.167178e-07 -4.829182e-07 -1.157552e-06 -4.988368e-07 -2.969563e-07 -1.868429e-07 2.259182e-07 4.061654e-07 2.861440e-07 4.310897e-07 1.513708e-07 2.107311e-07 2.886069e-07 6.849590e-07 5.912542e-07 2.216335e-08 -2.295532e-07 -4.001837e-07 -1.835707e-07 -1.030728e-07 -6.323263e-08 -1.517290e-07 9.290846e-09 -7.601573e-08 -4.974048e-07 -9.595138e-07 -4.848838e-07 -6.206715e-07 -1.057143e-07 3.346072e-07 9.715904e-07 8.471413e-07 2.783269e-07 -8.090560e-08 -1.356145e-06 -6.520707e-07 -3.066962e-07 -4.581809e-08 4.959458e-07 6.522440e-07 7.974274e-07 1.378036e-06 1.454494e-06 1.349869e-06 6.272562e-07 4.002154e-07 -3.953506e-08 -7.948619e-08 7.071070e-08 5.765040e-07 5.782473e-07 5.043212e-08 -7.558116e-07 -4.018350e-07 -3.710223e-07 -2.589521e-07 -5.410236e-07 -7.207787e-07 -3.922198e-07 -1.939996e-07 -2.130706e-07 -1.553452e-07 -1.382278e-07 -1.898328e-07 -8.245992e-08 -6.864784e-08 -6.914097e-08 -6.169688e-08 9.859105e-09 -7.324704e-08 -3.032645e-08 2.267830e-07 1.971028e-07 2.115754e-07 2.297277e-07 6.285643e-08 9.653214e-08 5.946298e-08 -4.378452e-08 -3.524930e-08 -4.468814e-08 -6.332376e-08 -1.003210e-07 -5.442144e-08 -6.860845e-08 -1.386587e-07 -7.498686e-08 -1.108988e-09 -2.754402e-08 -2.533455e-08 -1.713834e-07 -9.061160e-08 3.640393e-08 -1.035463e-07 -2.204435e-07 2.511344e-10 8.570664e-08 1.825002e-08 -9.483229e-08 -1.003752e-07 -4.545038e-09 1.798774e-07 5.992764e-08 3.106491e-08 1.601384e-07 3.758087e-07 1.472713e-07 1.592758e-07 5.492745e-08 -9.961979e-09 -1.066645e-08 1.727758e-08 9.550115e-09 
-8.046545e-08 -2.659400e-07 -1.429891e-07 -2.871233e-07 -1.390155e-07 8.135350e-08 4.801816e-07 7.452627e-07 2.892789e-08 -4.512178e-07 -1.666994e-07 -3.620346e-08 -3.301925e-07 -5.737892e-07 -6.927717e-07 -2.035733e-07 -5.336292e-08 -8.621276e-08 -3.796997e-08 2.097256e-07 1.787993e-07 -1.036835e-07 -6.070251e-07 8.550630e-10 5.492444e-08 1.331555e-08 6.479420e-08 -1.112823e-08 -1.407222e-07 -2.286730e-07 -3.796613e-07 -5.477577e-07 -3.932358e-07 -3.686455e-07 -2.091476e-07 -8.480882e-08 -2.530901e-08 -3.428865e-09 7.434552e-09 -2.389467e-08 -4.246480e-08 -2.606862e-08 -2.339968e-08 -3.606565e-09 6.499330e-08 9.080626e-08 1.062090e-07 9.317270e-08 2.796435e-08 5.238125e-08 -4.826253e-09 4.238671e-08 1.236117e-07 2.974641e-08 2.191221e-08 1.691250e-07 4.085683e-07 5.418648e-07 4.007602e-07 1.290970e-06 9.843341e-07 9.373259e-07 3.921616e-07 3.319493e-07 2.615601e-07 1.334359e-07 2.760253e-07 2.415884e-07 2.899175e-07 2.410399e-07 2.472319e-07 3.992184e-08 -1.579799e-07 -2.135250e-07 -3.192899e-08 1.103040e-07 2.452448e-07 1.155364e-07 -2.530325e-07 -1.611405e-07 1.237657e-07 2.914256e-07 -7.567920e-09 3.197291e-07 3.538971e-07 2.677238e-07 -1.826493e-07 -6.845444e-07 -9.404518e-07 -1.212308e-06 -3.744797e-06 -1.376360e-06 -5.667223e-07 -5.189776e-07 -8.105187e-07 -3.660086e-07 -2.906532e-07 -1.102890e-07 -1.481765e-07 -3.526935e-07 -2.867947e-07 -1.668049e-07 3.194691e-08 2.884764e-07 1.337702e-07 -1.359908e-07 -4.398264e-07 -8.581038e-07 -5.655446e-07 -1.002855e-06 -6.538536e-07 -7.746507e-07 -1.026896e-06 -2.388852e-07 -2.246740e-07 -3.082998e-07 6.943130e-07 2.662187e-07 2.066781e-07 6.293764e-07 1.796213e-06 1.544822e-06 2.360885e-07 -3.124626e-07 -2.144247e-07 -5.892567e-08 -9.747917e-08 -1.523246e-08 -2.287597e-07 -2.869257e-07 -6.896428e-07 -9.841655e-07 -6.788984e-07 -2.804841e-07 -8.461925e-08 1.494058e-07 2.319592e-07 4.982730e-07 2.978076e-07 1.611578e-07 -5.147151e-07 -1.621189e-06 -7.326460e-07 -1.754203e-07 7.201047e-07 1.169811e-06 1.079063e-06 1.140652e-06 1.740677e-06 2.081207e-06 2.565167e-06 7.464389e-07 4.922568e-07 -1.991251e-07 3.306853e-07 1.084358e-06 1.925287e-06 1.369358e-06 -1.042334e-07 -1.769730e-06 -1.438675e-06 -7.532714e-07 -3.878046e-07 -9.862411e-07 -1.975045e-06 -8.566886e-07 -2.945398e-07 -2.142764e-07 -2.959551e-07 -1.661753e-07 -2.090142e-07 -8.471999e-08 -1.250356e-07 -1.328044e-07 -2.332500e-07 -1.856698e-07 -1.129366e-07 5.567580e-08 5.112138e-07 3.260667e-07 2.424686e-07 2.754079e-07 1.068167e-07 7.087656e-08 4.476784e-08 -2.075935e-08 -2.947126e-08 -1.093293e-07 -1.945855e-07 -1.396427e-07 -9.913875e-08 -9.612340e-08 -1.023346e-07 2.674783e-08 7.762339e-08 -4.279383e-08 -2.985915e-07 -5.729212e-07 -3.041520e-07 -7.666511e-08 -6.666313e-08 3.445261e-08 2.952075e-07 -1.898814e-08 -1.969374e-08 -4.821006e-08 -1.275638e-07 -2.960922e-08 1.286923e-07 2.577472e-07 1.195863e-07 2.651417e-07 6.588868e-07 2.449701e-07 1.649459e-07 4.975439e-08 -4.780858e-09 -1.683254e-09 -1.732786e-09 -3.094434e-08 
-1.411514e-07 -3.359277e-07 -1.852758e-07 -1.854219e-07 3.278071e-08 3.056724e-07 7.976055e-07 7.403045e-07 1.221383e-07 -4.611715e-07 -3.607435e-07 -9.235251e-08 -3.005948e-07 -8.041416e-07 -1.120739e-06 -5.634187e-07 -1.708277e-08 1.303945e-07 2.243982e-07 6.468137e-07 1.209662e-07 -9.583663e-08 -3.713037e-07 -2.594252e-07 -2.088560e-07 -4.719127e-08 1.093734e-07 -4.463034e-08 -1.926133e-07 -2.289949e-07 -6.087700e-07 -7.240849e-07 -4.871351e-07 -4.913637e-07 -3.446550e-07 -1.424663e-07 -1.589061e-08 5.434419e-09 6.150853e-08 -8.581421e-09 -6.969560e-08 -6.360457e-08 -4.549113e-08 3.968634e-08 9.105732e-08 6.304758e-08 6.581413e-08 2.370558e-08 3.478456e-09 1.115309e-08 4.111030e-08 2.130567e-07 2.168172e-07 3.328306e-08 2.418889e-07 5.681026e-07 5.407560e-07 5.307658e-07 4.291369e-07 1.377772e-06 1.034126e-06 1.209766e-06 5.935895e-07 1.988665e-07 8.543628e-08 -1.541730e-07 -1.979685e-07 6.362651e-08 1.921823e-07 2.267544e-07 1.335186e-07 7.667265e-08 8.383172e-08 1.135638e-07 1.636020e-07 1.342580e-07 6.376938e-08 -2.862681e-08 -1.570170e-07 -4.517884e-08 3.081192e-07 3.592564e-07 2.601314e-07 3.385621e-07 -5.108542e-08 -1.722763e-08 -1.328484e-07 -6.591992e-07 -1.030093e-06 -1.265000e-06 -3.990079e-06 -1.784480e-06 -5.401191e-07 -4.931849e-07 -1.203083e-06 -4.866509e-07 -3.505647e-07 -2.080643e-07 -2.803618e-07 -5.160157e-07 -4.529983e-07 -2.873054e-07 -2.169315e-08 1.672782e-07 -2.762326e-08 -4.171767e-07 -7.861285e-07 -9.484309e-07 -5.784311e-07 -9.160941e-07 -1.542650e-06 -1.612360e-06 -1.173264e-06 -8.388312e-07 -8.368910e-07 -4.825921e-07 4.227858e-07 7.257568e-07 3.124436e-07 3.914579e-07 1.974447e-06 2.485138e-06 1.131889e-06 6.845871e-08 1.873837e-08 1.012577e-07 4.263151e-08 -2.174893e-08 -2.491615e-07 -6.870737e-07 -9.806120e-07 -8.209345e-07 -7.134521e-09 2.123423e-07 2.674461e-07 2.994292e-07 1.668774e-07 -7.688758e-07 -1.030443e-06 -4.852561e-07 -9.599911e-07 -5.172709e-07 1.055701e-07 3.650506e-07 9.291040e-07 1.496937e-06 1.519011e-06 1.701499e-06 2.502401e-06 2.319250e-06 3.375527e-06 8.255424e-07 1.303542e-06 7.340736e-07 1.635609e-06 2.369636e-06 3.029907e-06 1.651436e-06 1.936045e-07 -1.551064e-06 -3.602219e-06 -2.299980e-06 -1.226922e-06 -1.545978e-06 -3.726674e-06 -1.401065e-06 -5.326299e-07 -3.449139e-07 -3.644720e-07 -1.891747e-07 -3.022878e-07 -3.956954e-07 -3.618508e-07 -9.163271e-08 -5.690108e-08 -1.660817e-07 -1.179040e-07 1.668335e-07 6.615186e-07 2.849490e-07 2.605368e-07 4.252537e-07 1.566306e-07 6.537865e-08 -4.374310e-08 -5.591175e-08 -1.239656e-07 -2.107485e-07 -1.139525e-07 -2.270299e-08 -4.422540e-08 -2.885366e-08 -1.976756e-08 -2.018429e-08 -2.627260e-08 -2.002540e-07 -9.252280e-07 -7.771002e-07 -3.320905e-07 -1.192753e-07 -9.839839e-08 1.186696e-07 3.714961e-07 -6.834424e-09 -9.645903e-08 1.984509e-07 1.161870e-07 -8.889410e-08 -2.778161e-08 4.382776e-07 4.927078e-07 3.465576e-07 5.286150e-07 2.908111e-07 3.494172e-07 8.754896e-08 1.175883e-07 3.244767e-08 -1.097407e-07 -5.734779e-08 
-8.698791e-09 -2.861631e-07 -3.368820e-07 -1.002462e-07 2.252869e-07 5.373682e-07 9.315510e-07 3.077862e-07 3.870149e-08 -2.345666e-08 -1.298048e-07 -2.104714e-07 -3.728813e-07 -5.989632e-07 -1.129624e-06 -1.323983e-06 -2.431376e-07 1.852581e-07 3.616005e-07 4.337188e-07 6.524963e-08 -3.241706e-08 -1.748480e-07 -1.845560e-07 -1.960289e-07 -4.653751e-08 1.458600e-08 -4.050692e-08 -1.408335e-07 -1.613441e-07 -4.834579e-07 -6.948190e-07 -6.761845e-07 -5.775302e-07 -4.158168e-07 -1.110642e-07 -7.840557e-08 -1.332580e-07 1.350290e-08 9.998700e-09 -5.220577e-08 -1.342672e-07 -1.757523e-07 2.710637e-08 4.865325e-08 -4.569235e-09 5.380539e-09 -5.111496e-08 -1.418146e-08 7.994583e-08 2.170577e-07 3.761607e-07 2.818900e-07 2.537989e-07 6.726459e-07 7.187509e-07 4.819494e-07 4.191898e-07 4.301601e-07 1.332558e-06 1.330207e-06 8.657476e-07 3.752999e-07 6.414069e-08 -1.501882e-07 -1.496664e-07 -1.915751e-07 -1.019909e-07 6.386001e-08 1.468844e-07 8.730049e-08 1.763299e-07 2.349216e-07 2.685148e-07 1.748550e-07 2.839968e-07 1.599076e-07 -1.295061e-08 -1.159183e-07 1.013587e-07 2.697410e-07 2.339947e-07 2.466363e-07 6.212880e-08 -3.320149e-08 8.631418e-08 2.064607e-08 -5.241987e-07 -1.204394e-06 -1.267617e-06 -4.077237e-06 -2.186702e-06 -5.943194e-07 -6.775110e-07 -1.452896e-06 -7.125859e-07 -3.112789e-07 -3.323037e-07 -4.408146e-07 -7.596830e-07 -6.542382e-07 -3.170422e-07 -1.350372e-07 -3.034473e-07 -4.511049e-07 -8.101498e-07 -1.191514e-06 -9.406317e-07 -3.990863e-07 -9.590989e-07 -2.395146e-06 -1.959785e-06 -9.209849e-07 -6.407040e-07 -4.795902e-07 -9.678552e-08 -5.929488e-08 -4.172359e-07 3.843248e-08 4.696903e-07 7.840878e-07 2.491032e-06 2.510036e-06 9.326481e-07 1.593453e-07 -9.939771e-09 -9.941716e-08 -5.445174e-07 1.265556e-07 9.692020e-09 -3.491479e-07 -3.503434e-07 2.315599e-07 5.183374e-07 2.947824e-07 1.805944e-07 -3.625908e-07 -1.805286e-06 -1.114239e-06 -9.963157e-07 -1.182941e-06 1.002692e-07 4.478786e-07 1.547853e-07 5.982827e-07 2.039446e-06 2.634646e-06 2.325984e-06 3.578218e-06 2.636139e-06 3.314108e-06 1.178361e-06 2.737950e-06 2.211530e-06 3.052769e-06 2.782392e-06 3.917412e-06 1.632287e-06 7.131855e-07 -6.234169e-07 -5.268238e-06 -4.428755e-06 -2.215882e-06 -2.013011e-06 -5.434552e-06 -2.268693e-06 -9.395307e-07 -3.904225e-07 -3.479375e-07 -3.120902e-07 -5.814991e-07 -5.844929e-07 -5.266651e-07 -3.435102e-08 1.688179e-07 -4.548219e-08 -5.507937e-08 1.600748e-07 6.261216e-07 3.625466e-07 3.170663e-07 5.108536e-07 1.818884e-07 5.689901e-08 -3.858665e-08 -5.889319e-08 -2.542593e-07 -2.393009e-07 -6.920966e-08 -1.076035e-08 9.924589e-08 1.003263e-07 -1.109829e-07 -4.026480e-07 -5.783951e-07 -6.287841e-07 -1.098002e-06 -5.527977e-07 -2.707082e-07 -1.981064e-07 -8.421831e-08 3.961673e-08 2.334326e-07 4.402776e-08 -2.298471e-07 5.818616e-08 3.785717e-07 2.544554e-07 2.444874e-07 5.400478e-07 6.681926e-07 5.892447e-07 4.261496e-07 3.576592e-07 6.207167e-07 1.272092e-07 2.122787e-07 1.325534e-07 -5.884146e-08 7.198744e-10 
-1.187151e-07 -2.953807e-07 -2.686392e-07 1.633887e-07 4.750427e-07 7.181428e-07 6.250324e-07 -1.324313e-07 -2.270762e-07 1.085586e-07 1.231351e-07 -1.565400e-07 -3.287878e-07 -4.556781e-07 -9.337222e-07 -1.614358e-06 -7.770465e-07 1.809499e-08 2.073849e-07 2.029913e-07 1.114832e-09 -4.598519e-08 -7.409603e-08 3.929698e-08 1.137738e-07 -2.733089e-09 -1.485906e-07 -9.035386e-08 -7.040555e-08 -1.039225e-07 -1.794041e-07 -2.977534e-07 -5.185028e-07 -7.231173e-07 -5.636511e-07 -3.235073e-07 -1.204552e-07 -1.881858e-07 -8.899866e-08 -4.770285e-08 -1.524750e-07 -1.659833e-07 -3.255286e-07 -1.413126e-07 1.116917e-08 2.043142e-08 -6.208239e-08 -1.456114e-07 -3.012519e-08 3.813071e-07 4.781064e-07 3.968289e-07 3.715074e-07 5.065485e-07 7.614203e-07 8.311253e-07 7.127911e-07 5.652421e-07 5.932177e-07 1.047430e-06 1.176997e-06 3.551223e-07 9.053655e-08 -8.553774e-08 -1.865487e-07 -1.280443e-07 -1.201506e-07 -2.109694e-07 -4.925939e-08 4.297466e-08 5.147447e-08 2.660319e-07 1.793259e-07 2.120581e-07 2.239424e-07 4.712812e-07 2.658776e-07 1.332517e-07 3.171600e-07 8.402803e-08 -4.358372e-08 7.802388e-08 1.780070e-07 2.109530e-07 2.937013e-07 2.351518e-07 -4.243262e-09 -6.474058e-07 -1.282414e-06 -1.403517e-06 -4.227446e-06 -2.349450e-06 -6.827492e-07 -1.175926e-06 -1.662086e-06 -9.691620e-07 -2.782630e-07 -5.516488e-07 -6.049794e-07 -7.874884e-07 -6.630036e-07 -2.947815e-07 -2.545686e-07 -6.891356e-07 -8.807060e-07 -1.320022e-06 -1.451572e-06 -1.134699e-06 -3.544126e-07 -1.030533e-06 -2.719962e-06 -1.277126e-06 -6.720726e-07 -1.794782e-07 -5.157832e-08 -1.674491e-07 -9.928172e-07 -1.670218e-06 -4.654933e-07 7.692175e-08 4.270196e-07 2.178566e-06 3.260286e-06 1.510014e-06 9.419776e-08 -5.160677e-07 -6.636202e-07 -4.850395e-07 7.259467e-07 8.764973e-07 6.563165e-07 4.823987e-07 5.145640e-07 6.280948e-07 1.362659e-07 -3.895640e-07 -1.476305e-06 -1.962149e-06 -1.137577e-06 -1.299452e-06 -9.106710e-07 -4.093190e-07 -2.835660e-07 3.981150e-07 7.084157e-07 2.385303e-06 4.416534e-06 2.772562e-06 4.416533e-06 3.346690e-06 2.955687e-06 1.969207e-06 3.897068e-06 3.051491e-06 3.662144e-06 3.087069e-06 4.755354e-06 1.545627e-06 9.477668e-07 -1.865149e-07 -4.408669e-06 -5.382373e-06 -4.616028e-06 -2.237045e-06 -7.026752e-06 -3.474263e-06 -1.132405e-06 -3.027454e-07 -4.862772e-07 -2.816724e-07 -7.326048e-07 -3.046477e-07 -3.518135e-07 -1.654864e-07 -2.040332e-07 -2.217137e-07 -3.822520e-08 6.351236e-08 7.073420e-07 4.845332e-07 6.655092e-07 6.473376e-07 1.647448e-07 4.546930e-08 8.987318e-08 1.176192e-11 -1.442826e-07 -1.256393e-07 -1.350042e-07 -1.290035e-08 9.985385e-08 1.604581e-08 -5.906033e-07 -1.125224e-06 -9.764848e-07 -1.356964e-06 -5.839227e-07 -3.036089e-07 -3.561119e-07 -2.702208e-07 2.426300e-07 -1.909166e-08 -4.315638e-07 -3.396000e-07 -2.158589e-07 1.235893e-07 8.470080e-07 7.275854e-07 5.300902e-07 6.517100e-07 7.572288e-07 9.913716e-07 7.206746e-07 3.886195e-07 5.277082e-07 3.553468e-07 2.742287e-07 3.450742e-07 1.916270e-07 9.123235e-08 
-1.696898e-07 -9.564666e-08 2.378495e-07 3.102428e-07 4.044711e-07 3.186072e-07 -5.463350e-08 -1.785281e-07 -2.710718e-07 -1.143276e-07 -2.500163e-07 -4.328889e-08 -1.456311e-07 -3.553667e-07 -6.345762e-07 -1.256523e-06 -1.061890e-06 -4.727354e-07 -7.953724e-08 -4.867281e-08 -6.127637e-08 2.607115e-08 1.274409e-07 1.491867e-07 1.327799e-07 -5.242647e-08 -2.654643e-07 -1.994924e-07 -3.946345e-08 -2.890396e-08 -4.978968e-08 -3.908629e-08 -1.230677e-07 -3.665918e-07 -4.652920e-07 -6.866822e-07 -3.119389e-07 -2.160825e-07 -3.030685e-07 -1.267676e-07 -2.386370e-07 -1.130696e-07 -1.557628e-07 -2.415871e-07 -4.848171e-08 -9.249092e-08 -2.439665e-07 -2.029138e-07 5.119721e-08 1.121591e-06 5.042609e-07 2.088390e-07 3.669740e-07 4.285700e-07 5.953184e-07 1.141542e-06 1.034212e-06 8.814989e-07 6.846532e-07 5.237206e-07 3.870458e-07 1.377198e-07 6.255938e-08 -6.052694e-08 -1.991860e-07 -2.224811e-07 -2.208144e-07 -2.001386e-07 -1.234988e-07 1.038684e-09 1.831278e-07 3.173413e-07 2.090746e-07 3.409469e-07 1.960690e-07 4.060928e-07 2.998667e-07 3.816308e-07 7.315540e-07 1.081154e-07 -1.905477e-07 -4.772755e-08 1.032011e-07 5.924071e-07 6.265286e-07 2.638111e-07 -3.109894e-07 -9.705657e-07 -1.247785e-06 -1.477924e-06 -4.197609e-06 -2.149359e-06 -9.698570e-07 -2.110716e-06 -1.925286e-06 -1.088361e-06 -3.416027e-07 -8.400755e-07 -7.192937e-07 -6.084075e-07 -5.944766e-07 -3.686470e-07 -3.276080e-07 -9.607286e-07 -1.247186e-06 -1.403268e-06 -1.286751e-06 -1.104614e-06 -4.416244e-07 -1.340716e-06 -2.461945e-06 -9.362872e-07 -5.407403e-07 -4.798822e-07 -3.130466e-07 -4.754117e-07 -1.533439e-06 -1.314705e-06 -7.305759e-07 -6.576459e-07 1.947577e-07 1.606931e-06 2.644319e-06 2.126034e-06 4.206935e-07 -4.883681e-07 -7.788886e-07 1.577268e-09 9.863896e-07 9.213960e-07 1.197022e-06 8.935876e-07 5.446453e-07 -5.642034e-08 -3.469739e-07 -7.000836e-07 -1.768317e-06 -1.839867e-06 -1.175535e-06 -9.198481e-07 -7.265487e-07 -1.848659e-06 -1.173966e-06 5.949457e-07 1.069891e-06 2.563732e-06 6.514412e-06 3.796297e-06 4.946004e-06 4.177142e-06 2.697528e-06 3.151932e-06 4.363586e-06 3.251602e-06 4.518764e-06 4.400930e-06 4.830786e-06 1.567155e-06 1.153155e-06 2.518374e-07 -2.637917e-06 -4.780410e-06 -8.254784e-06 -3.519065e-06 -9.110097e-06 -4.668354e-06 -1.241563e-06 -6.484273e-07 -6.807899e-07 -7.392891e-07 -4.314939e-07 2.022835e-07 5.614735e-07 7.225191e-08 -3.671575e-07 -4.951349e-07 -3.461995e-07 -1.124121e-07 6.540998e-07 3.929840e-07 1.061862e-06 1.108558e-06 4.524331e-07 8.284243e-08 1.538567e-07 2.594709e-08 -1.601465e-08 3.453936e-08 2.920783e-08 2.308426e-08 -2.230678e-08 -2.518659e-07 -1.761764e-06 -1.633442e-06 -1.016897e-06 -1.217567e-06 -2.560727e-07 -1.961696e-07 -3.263526e-07 -2.855018e-07 1.492766e-07 4.496302e-08 -1.115191e-06 -4.149421e-07 1.395872e-07 5.837304e-07 1.165617e-06 8.785066e-07 5.344754e-07 4.969601e-07 7.502720e-07 8.013414e-07 6.531991e-07 7.007281e-07 6.250725e-07 5.025739e-07 3.397531e-07 5.123054e-07 3.601585e-07 2.466215e-08 
1.234636e-08 1.948918e-07 5.058723e-07 2.987154e-07 8.558594e-08 -2.883619e-07 -4.831280e-07 -2.651060e-07 -2.133894e-07 -1.225145e-07 -3.809082e-07 -3.147031e-08 -3.183893e-09 -2.495246e-07 -5.785917e-07 -9.643009e-07 -1.133059e-06 -1.025914e-06 -5.123053e-07 -1.524968e-07 -6.562389e-08 1.090876e-07 3.795670e-07 1.487671e-07 -2.535328e-08 -7.428207e-08 -1.903985e-07 -2.657183e-07 -1.706882e-07 -5.776730e-08 -1.711675e-08 1.152323e-08 -6.374974e-09 4.404582e-08 -1.355753e-07 -4.699588e-07 -4.285084e-07 -1.359393e-07 -4.854785e-07 -3.171761e-07 -1.942463e-07 -2.410475e-07 -5.380208e-08 -1.246216e-07 -3.088922e-07 -2.007305e-07 -5.711850e-08 4.184941e-08 5.722021e-07 1.092833e-06 3.002307e-07 1.965549e-07 4.343287e-07 1.481057e-07 7.097653e-07 1.042780e-06 1.095704e-06 8.398396e-07 3.793932e-07 1.923548e-07 5.497873e-08 6.529973e-08 2.643563e-08 -8.931143e-08 -2.103922e-07 -2.059008e-07 -3.170799e-07 -1.832496e-07 6.933255e-08 2.306331e-07 5.852906e-07 5.072689e-07 1.864328e-07 8.231335e-08 -8.941234e-08 4.164898e-08 1.935050e-07 5.426098e-07 5.954369e-07 1.732449e-07 -1.361969e-07 -1.842814e-07 3.507108e-08 7.897657e-07 5.456122e-07 3.293747e-07 -2.047254e-07 -1.251759e-06 -1.284095e-06 -1.475357e-06 -3.614242e-06 -2.147701e-06 -1.369242e-06 -2.987182e-06 -2.416585e-06 -1.291123e-06 -5.859629e-07 -1.178954e-06 -9.363042e-07 -6.914258e-07 -1.675857e-07 -2.576418e-07 -2.906259e-07 -1.371083e-06 -1.590228e-06 -1.113345e-06 -9.742147e-07 -8.313049e-07 -4.915075e-07 -1.514994e-06 -1.791224e-06 -1.254255e-06 -8.016330e-07 -1.015966e-06 -7.711093e-07 -1.065127e-06 -1.574995e-06 -9.196912e-07 -6.102877e-07 -3.286602e-07 -1.809629e-07 3.560031e-07 1.122911e-06 1.878175e-06 1.119042e-06 5.690362e-07 1.261041e-07 3.093047e-07 9.703567e-07 1.128493e-06 1.332481e-06 5.316251e-07 6.757268e-08 -5.625253e-07 -7.481758e-07 -1.207114e-06 -1.901815e-06 -1.632951e-06 -3.549848e-07 -1.142381e-08 -1.621785e-06 -3.392140e-06 -1.456233e-06 1.181824e-06 1.052522e-06 2.663042e-06 6.803418e-06 6.174620e-06 5.059105e-06 4.612639e-06 2.845316e-06 4.681494e-06 4.455187e-06 3.623272e-06 6.218757e-06 6.574685e-06 4.172770e-06 2.302340e-06 9.684479e-07 5.901303e-07 -6.182276e-07 -2.778840e-06 -9.565837e-06 -8.680361e-06 -1.471242e-05 -7.068893e-06 -1.458918e-06 -3.458177e-07 1.822650e-07 1.161305e-07 2.648897e-07 5.392853e-07 9.342051e-07 8.369146e-07 -7.641770e-08 -6.237826e-07 -3.503616e-07 -1.058205e-07 4.113759e-07 2.602848e-07 6.851041e-07 1.156941e-06 8.550115e-07 3.424215e-07 4.128636e-07 3.039018e-07 1.190691e-07 1.634734e-07 1.297731e-07 -8.051472e-08 -2.643367e-07 -6.254634e-07 -2.597835e-06 -1.567594e-06 -8.259258e-07 -5.012989e-07 -1.583298e-07 -1.298060e-07 -3.271376e-07 -4.856321e-07 -2.789643e-07 -3.860421e-07 -5.863740e-07 1.880879e-07 2.857937e-07 4.940676e-07 9.108060e-07 6.654033e-07 8.073204e-07 4.216400e-07 3.482414e-07 2.508306e-07 3.061842e-07 9.182084e-07 1.089652e-06 4.807999e-07 4.080003e-07 4.104829e-07 -7.839020e-07 -4.033256e-07 
-5.328537e-08 1.197875e-07 3.156984e-07 2.812813e-07 1.490326e-07 -2.133358e-07 -7.029553e-07 -4.604242e-07 -2.630998e-07 -5.643613e-08 -1.295070e-07 -2.231521e-07 -1.238499e-07 -1.451350e-07 -5.405319e-07 -9.537589e-07 -1.359957e-06 -1.145231e-06 -1.149664e-06 -2.055512e-07 -4.683259e-08 1.354103e-07 8.808310e-07 2.729764e-07 -5.183361e-08 -3.210579e-08 -2.220729e-07 -3.633270e-07 -4.530938e-07 -1.412465e-07 -3.546772e-08 1.643613e-07 -2.464964e-08 3.959490e-09 -4.173398e-08 -1.159656e-07 -4.541844e-08 -1.225973e-08 -3.126943e-07 -5.654107e-07 -3.371508e-07 -3.399046e-07 -5.381159e-08 9.724946e-08 1.174579e-08 2.645460e-07 2.849925e-07 3.904146e-07 1.185743e-06 6.350505e-07 8.062060e-09 1.554936e-07 7.424746e-07 1.621844e-07 3.323387e-07 5.018738e-07 6.434801e-07 2.969652e-07 7.244636e-08 8.585068e-08 1.671996e-08 -6.212198e-08 -3.930098e-08 -1.194827e-07 -3.404029e-07 -1.543314e-07 -2.331893e-07 -1.548197e-07 2.145017e-07 4.331635e-07 9.252445e-07 7.282326e-07 1.478491e-07 -2.607590e-07 -5.317866e-07 -2.165255e-07 9.239758e-08 5.969547e-07 5.376848e-07 1.883758e-07 -1.035586e-07 -2.154175e-07 1.045326e-07 5.641822e-07 6.044867e-07 4.606896e-07 -8.144103e-08 -1.117865e-06 -1.406590e-06 -1.481905e-06 -2.472702e-06 -2.023544e-06 -1.481755e-06 -3.782739e-06 -3.546850e-06 -2.308172e-06 -1.206416e-06 -2.184980e-06 -1.198690e-06 -4.434328e-07 5.444537e-07 3.216358e-07 -2.123064e-07 -1.666839e-06 -1.415563e-06 -8.801675e-07 -7.440519e-07 -6.480523e-07 -6.457847e-07 -1.426770e-06 -1.457666e-06 -1.636099e-06 -1.092496e-06 -1.234920e-06 -9.577614e-07 -1.562574e-06 -1.636502e-06 -6.350911e-07 -3.788868e-07 -2.907845e-07 -3.599193e-07 -2.770777e-07 1.632773e-07 8.365622e-07 1.224791e-06 1.513948e-06 1.016943e-06 5.664174e-07 6.121743e-07 8.840239e-07 1.330848e-06 4.503692e-07 7.832059e-10 -3.016240e-07 -7.875184e-07 -1.662945e-06 -1.917676e-06 -2.003714e-06 6.447314e-07 1.290496e-06 -3.035812e-06 -3.421960e-06 -2.379296e-06 3.161258e-06 7.486626e-07 2.183762e-06 6.168442e-06 7.549624e-06 6.310512e-06 3.485131e-06 1.770207e-06 7.324811e-06 5.784151e-06 4.670796e-06 6.851996e-06 7.226596e-06 3.831444e-06 2.631301e-06 1.085681e-06 1.337924e-06 1.761907e-06 8.698873e-07 -7.201995e-06 -1.830548e-05 -2.838459e-05 -7.046292e-06 2.519053e-06 9.749260e-07 2.789857e-06 2.978377e-06 1.255886e-06 6.549862e-07 7.865671e-07 1.030577e-06 2.180850e-07 -8.669713e-07 -1.985145e-07 5.205592e-07 8.706533e-07 4.229652e-07 2.658712e-07 9.013164e-07 1.104287e-06 5.263433e-07 6.144890e-07 6.041114e-07 2.672431e-07 1.806468e-07 1.042076e-07 -3.082979e-07 -5.135927e-07 -7.911764e-07 -2.480737e-06 -1.162062e-06 -4.837276e-07 -2.768291e-07 -1.712078e-07 -3.816706e-07 -5.758909e-07 -4.278272e-07 -3.962715e-07 -1.159085e-06 4.517763e-09 6.852479e-07 4.053672e-07 2.598939e-07 4.456192e-07 1.978883e-07 5.384135e-07 3.908015e-07 4.777345e-08 -2.651146e-07 2.101789e-07 7.666842e-07 4.748121e-07 5.498648e-07 2.675973e-07 -6.268809e-07 -1.125119e-06 -1.736234e-07 
-4.152003e-07 -1.236815e-07 2.481921e-07 1.623984e-07 3.019139e-07 1.639245e-07 -4.748848e-07 -8.348533e-07 -3.177975e-07 -2.082319e-07 -2.029156e-07 -3.879951e-07 -1.492178e-07 1.348984e-07 -3.926027e-07 -1.128961e-06 -1.457112e-06 -9.648498e-07 -1.561198e-06 -5.090718e-07 -2.129275e-07 -7.366740e-08 -1.460896e-06 7.216931e-07 -2.034092e-07 -1.495900e-07 -8.413371e-09 -1.212831e-07 -1.142304e-06 -1.702891e-07 -1.301653e-07 -1.704998e-07 -1.966413e-07 6.099908e-08 2.896303e-08 6.747121e-08 1.700556e-07 -1.290572e-07 -2.517380e-07 -4.852342e-07 -3.671537e-07 -2.556787e-07 -1.515214e-07 2.249987e-07 5.937608e-07 8.822728e-07 4.690740e-07 9.270873e-07 1.916333e-06 8.378828e-07 8.257625e-08 1.828445e-07 3.486300e-07 1.040094e-07 -3.581089e-08 -1.787946e-07 -5.243291e-07 -2.470755e-07 -1.565267e-07 -3.517182e-08 -1.814984e-07 -3.052113e-07 -1.657667e-07 -1.267001e-07 -4.103510e-07 -1.338769e-07 -5.623267e-08 -2.526290e-07 1.622286e-08 4.184455e-07 1.100270e-06 9.280782e-07 4.016384e-07 -5.975611e-08 -1.304703e-06 -4.070744e-07 1.919356e-07 8.036408e-07 9.344055e-07 1.027184e-07 -3.104487e-07 -1.652721e-07 3.035448e-07 5.148668e-07 1.189032e-06 7.962747e-07 -5.554562e-07 -7.769742e-07 -1.154405e-06 -1.257416e-06 -1.306647e-06 -1.076422e-06 -9.808956e-07 -3.966899e-06 -5.279389e-06 -5.886067e-06 -2.361106e-06 -3.167472e-06 -1.137658e-06 -2.462333e-07 9.649537e-07 4.221893e-07 -7.873809e-08 -9.129652e-07 -6.982811e-07 -6.603440e-07 -8.157841e-07 -6.473986e-07 -6.930762e-07 -9.320283e-07 -1.426809e-06 -1.778534e-06 -1.260208e-06 -1.457063e-06 -1.268675e-06 -1.867032e-06 -1.292732e-06 -6.090414e-07 -4.506432e-07 -5.831490e-07 -1.641165e-07 -5.938220e-08 3.028680e-08 4.970650e-07 1.117744e-06 1.246446e-06 1.234473e-06 5.106620e-07 2.929191e-07 4.966042e-07 8.894658e-07 1.531764e-07 -5.840462e-07 -8.651708e-07 -2.448926e-06 -1.054499e-06 -6.238484e-07 -1.105156e-06 -3.793987e-07 3.889755e-07 9.074623e-07 2.589414e-06 3.288666e-06 4.478882e-07 9.662486e-07 2.059148e-06 2.743928e-06 5.007222e-06 3.654622e-06 4.523785e-06 4.677195e-06 7.625153e-06 5.808350e-06 5.648689e-06 6.094741e-06 5.582316e-06 4.956361e-06 2.464316e-06 1.678933e-06 7.394664e-07 1.875951e-06 9.177486e-07 -1.816658e-06 -7.064131e-06 -7.851966e-06 -1.828941e-06 1.396651e-06 1.423389e-06 2.924751e-06 4.177688e-06 3.934748e-06 1.686954e-06 1.186905e-06 1.261805e-06 4.810417e-07 -3.972701e-07 -3.207366e-07 1.822515e-07 1.030878e-06 1.655565e-06 6.276146e-07 6.966473e-07 1.681748e-06 4.586236e-07 5.235392e-07 7.689903e-07 3.350395e-07 8.833120e-08 -1.399808e-07 -5.733496e-07 -4.934808e-07 -8.558092e-07 -2.414203e-06 -7.005323e-07 -2.150163e-07 -1.365345e-07 -4.619573e-07 -8.624805e-07 -1.046152e-06 -3.697452e-07 -4.308815e-07 -1.096438e-06 4.054694e-08 5.996974e-07 5.772851e-07 6.691032e-07 -8.044538e-08 -1.181081e-06 -2.395943e-07 1.241113e-07 -6.165095e-07 -1.855965e-07 2.306469e-07 -2.947811e-08 2.469257e-07 6.675080e-07 -4.145416e-07 -1.382561e-06 -1.790637e-06 -6.018824e-07 
5.100230e-07 3.618962e-07 3.746218e-07 3.188053e-07 8.586436e-07 9.908412e-07 -9.077763e-08 -2.247516e-06 -5.592026e-07 3.334083e-08 -5.228600e-07 -9.633052e-07 -3.868312e-07 -2.649648e-07 -3.978586e-07 -3.805922e-07 -1.146927e-06 -8.534267e-07 -1.483348e-06 -8.285418e-07 -4.314525e-07 -4.139776e-07 -1.159782e-06 -1.818174e-06 -1.201694e-06 -6.385907e-07 -3.601662e-07 5.246287e-08 -6.491571e-08 1.901100e-08 5.346462e-08 -1.988446e-07 9.127556e-08 1.396809e-07 3.765936e-08 1.783943e-07 6.339932e-08 -9.850535e-08 -2.307883e-07 -2.144870e-07 -1.984726e-07 -3.224054e-07 -2.246932e-07 2.394165e-07 6.611155e-07 1.244550e-06 7.492712e-07 2.230276e-06 1.964071e-06 5.482536e-07 1.242477e-07 2.513181e-07 -1.267826e-07 1.298678e-08 3.972634e-08 -4.625333e-07 -1.279777e-06 -4.641773e-07 -6.882901e-07 -3.011739e-07 -3.500323e-07 -4.859460e-07 -1.017571e-07 -5.405979e-08 -5.302903e-07 -1.893995e-07 1.041670e-07 -7.069448e-07 -2.407615e-07 1.758833e-07 1.632844e-06 1.400039e-06 1.059968e-06 4.977132e-07 -3.691783e-06 -8.185932e-07 2.921597e-07 1.249431e-06 2.767457e-06 1.016715e-07 -2.089685e-06 -5.160035e-08 9.907202e-07 1.010049e-07 2.604173e-06 3.251214e-06 -3.232232e-06 -7.112914e-07 -7.413782e-07 -6.634243e-07 -4.848241e-07 1.942480e-06 1.350328e-06 -1.174014e-06 -2.766734e-06 -2.081923e-05 -5.947718e-06 -3.989876e-06 -1.980280e-06 3.297691e-07 3.260587e-06 1.121357e-06 1.056986e-07 3.353031e-07 3.484942e-07 -1.578235e-07 -1.684477e-06 -6.680176e-07 -6.460928e-07 1.119321e-07 -1.415855e-06 -1.915873e-06 -1.089312e-06 -2.328878e-06 -1.872697e-06 -2.666357e-06 2.070248e-07 -7.755498e-07 -3.837714e-07 -1.141184e-06 2.739026e-08 1.163836e-07 -2.622181e-07 1.499407e-07 1.749110e-06 7.712855e-07 1.168650e-06 4.419328e-07 1.761457e-07 -2.861481e-07 3.982000e-07 2.776551e-07 -1.163042e-06 -1.853877e-06 -3.235743e-06 -6.541097e-07 -1.119965e-07 3.870720e-07 -7.002673e-07 -3.931913e-07 3.860533e-06 5.685534e-06 6.008188e-06 -3.606452e-07 1.988471e-06 1.457754e-06 2.169272e-07 2.579776e-06 1.732858e-06 6.808551e-06 5.620340e-06 8.007960e-06 4.871933e-06 5.082578e-06 4.027049e-06 5.650032e-06 5.862969e-06 1.806013e-06 1.403676e-06 9.298336e-07 6.126161e-07 -3.671037e-07 1.485253e-06 1.206052e-05 2.314593e-05 2.469447e-06 3.025861e-07 3.071825e-06 3.342100e-06 4.106838e-06 6.673339e-06 3.516726e-06 1.164782e-06 1.715077e-06 1.476486e-06 6.987064e-07 -7.058529e-08 -5.413773e-07 3.243012e-07 2.490185e-06 7.646090e-07 1.867419e-06 1.971213e-06 7.507042e-07 6.476358e-07 6.525256e-07 5.015025e-07 -4.340468e-08 -5.174447e-07 -9.149487e-07 -5.539136e-07 -1.003896e-06 -1.962585e-06 -4.307293e-07 -1.194669e-07 -1.819162e-07 -1.121606e-06 -7.204205e-07 -9.549408e-07 -4.935255e-07 -4.107126e-07 -5.915073e-07 -6.590765e-09 2.502981e-07 3.779138e-07 5.161615e-07 6.476931e-07 4.584888e-07 -3.130329e-08 -3.658056e-07 -1.851227e-06 -6.613950e-08 1.375980e-07 -8.895077e-07 1.198580e-06 1.665561e-06 -5.166772e-07 -1.684359e-06 -6.751939e-06 -3.009390e-07 
1.076808e-06 8.699451e-07 2.861838e-07 2.869011e-07 1.257692e-06 8.960233e-07 2.876575e-07 -8.660205e-07 -3.959078e-07 -3.529542e-07 -6.000189e-07 -4.613861e-07 -4.391651e-07 -9.278913e-07 -1.050061e-06 -2.144894e-07 -8.107042e-07 -7.465290e-07 -9.120604e-07 -6.773538e-07 -9.829486e-08 -4.281360e-07 5.702721e-07 -2.525831e-06 -1.290769e-06 -1.038123e-06 -1.289687e-06 -8.330805e-07 3.406131e-07 -2.937427e-08 7.037653e-08 1.517113e-07 3.061256e-07 1.224617e-07 9.824592e-09 -5.156362e-08 -1.637106e-08 1.561744e-09 -1.315922e-07 -8.889158e-08 -6.412435e-08 -2.335450e-08 -1.045150e-07 1.800485e-07 6.906832e-07 1.274289e-06 1.232492e-06 3.767062e-06 8.778626e-07 -1.966883e-07 -3.612032e-07 1.183383e-08 -1.203207e-07 2.482692e-07 6.971919e-09 -2.186568e-07 -1.525760e-06 -2.690248e-07 -1.130618e-06 -5.570844e-07 -5.058949e-07 -8.351385e-07 4.408395e-07 1.953406e-07 -1.004915e-06 -2.996920e-07 1.567315e-06 -2.449352e-06 -9.122916e-07 -2.516935e-06 5.956561e-06 2.458386e-07 2.764480e-06 4.762115e-06 2.139981e-06 1.735680e-06 5.021345e-07 -2.098210e-07 -7.157999e-07 3.483213e-07 2.359593e-06 2.465210e-06 1.032188e-06 -3.796081e-06 4.887387e-06 1.128809e-05 -1.167193e-05 -2.754027e-06 3.444926e-07 5.162044e-08 -1.497153e-06 2.146712e-06 6.088349e-06 3.099785e-06 -2.369021e-06 -7.243002e-05 -1.564342e-05 1.988230e-06 5.143440e-06 5.572682e-06 1.493014e-06 1.909928e-06 3.493850e-07 1.074367e-06 1.664480e-06 1.501146e-06 2.371625e-06 1.909731e-06 -1.950881e-07 -2.363952e-06 -4.033284e-06 -2.787600e-06 -1.648974e-06 -2.481112e-06 -5.808041e-06 5.161952e-06 6.044527e-06 -2.726320e-06 8.151500e-07 -2.346252e-06 6.781396e-07 1.685366e-07 -1.604790e-06 -2.788074e-06 3.880099e-06 8.647580e-07 1.858797e-06 1.876095e-07 -7.935853e-07 -4.590676e-06 2.333430e-06 -3.778734e-07 -8.390868e-07 -1.233224e-06 -1.913907e-06 1.195018e-07 3.073323e-07 8.510341e-07 5.284692e-07 8.772499e-07 2.164930e-06 3.247327e-06 1.923715e-06 2.615389e-06 2.924080e-06 1.629063e-06 1.824521e-06 2.353255e-06 3.685817e-06 7.040584e-06 2.402582e-06 9.795896e-06 4.726217e-06 4.811991e-06 2.429556e-06 6.854261e-06 6.056552e-06 1.876709e-06 1.170154e-06 1.821217e-06 3.920108e-07 1.023803e-06 2.116094e-06 1.318492e-05 2.114439e-05 3.388014e-06 4.485904e-06 4.701232e-06 4.703643e-06 5.046138e-06 6.631711e-06 5.776146e-06 1.593399e-06 1.921879e-06 2.094405e-06 1.059991e-06 8.787486e-07 -5.405345e-07 5.280099e-08 2.254896e-06 5.276078e-07 2.381387e-06 2.734732e-06 1.315692e-06 1.167213e-06 2.848829e-06 1.466514e-06 1.418894e-07 -3.403541e-07 -1.107654e-06 -6.407690e-07 -1.046658e-06 -1.623514e-06 -6.316407e-07 -1.946458e-07 -2.379333e-07 -9.254084e-07 -3.498822e-07 -6.778165e-07 -5.875181e-07 -3.979315e-07 -3.485440e-07 -5.445322e-08 -2.777048e-08 -1.488711e-07 -1.403044e-07 1.415078e-06 2.215445e-06 9.686396e-07 -8.111956e-07 -3.455763e-06 -1.024311e-06 4.153366e-07 -1.412253e-06 1.503272e-06 -3.075285e-06 1.101078e-07 -2.983947e-06 -1.246762e-05 5.098762e-06 
3.158754e-07 4.177492e-07 1.205427e-07 2.948073e-07 1.089951e-06 5.984930e-08 3.125253e-07 1.030634e-06 1.239842e-07 -4.658179e-07 -2.126052e-07 2.022093e-07 -1.563037e-07 -5.762140e-07 -1.157869e-06 -8.139643e-07 -5.607234e-07 -7.186572e-07 -7.326905e-07 -5.795992e-07 -7.604801e-08 -3.876300e-07 -6.843157e-07 -3.467467e-07 -3.171692e-07 -6.538587e-07 -1.401281e-06 -1.541126e-06 -8.440139e-07 -4.344882e-07 -2.279759e-07 2.050494e-08 4.267360e-08 4.218908e-08 2.403333e-08 -9.728390e-08 -3.131175e-08 -1.245014e-07 -5.171767e-08 -6.853938e-08 4.824559e-08 1.033634e-07 5.730937e-08 -5.784875e-10 3.031725e-07 1.267016e-06 3.163305e-06 3.554726e-06 3.597031e-07 7.665292e-08 -1.262814e-06 -3.941786e-07 6.092058e-08 4.157507e-07 6.046981e-07 2.179060e-09 -1.889817e-06 -1.335206e-06 -6.415256e-07 -6.310039e-07 -3.786398e-07 2.088948e-07 -8.011193e-07 -2.442294e-07 2.270056e-07 -9.085188e-08 4.845384e-07 -1.314500e-06 -4.489590e-07 -1.297274e-06 -2.496164e-06 -1.481749e-06 8.287116e-08 -6.272073e-06 4.536168e-06 3.143768e-06 4.859730e-07 -8.831001e-07 -2.147626e-06 1.021621e-06 5.021735e-06 4.267731e-06 3.254258e-06 1.530432e-06 2.497391e-06 3.625972e-06 3.798010e-06 8.635524e-06 1.080744e-05 5.715199e-07 -2.033570e-07 -8.911903e-07 -2.799359e-06 9.080182e-07 3.634477e-06 6.623680e-06 -1.667551e-06 5.374112e-06 8.587312e-06 8.925630e-06 -5.599391e-08 4.842042e-06 2.502398e-06 1.338248e-07 1.604519e-06 -1.508746e-07 1.895483e-06 2.212323e-06 -2.295406e-06 2.382065e-06 -1.004747e-05 1.259166e-06 1.245959e-06 3.491589e-06 1.743795e-06 -7.873101e-07 -5.866215e-06 2.322384e-06 -5.035530e-07 7.970363e-07 -2.855897e-06 -2.578205e-06 1.104304e-06 -2.038257e-06 -1.427118e-06 -6.814598e-07 6.828416e-07 1.903791e-06 1.952290e-06 1.169232e-06 -3.135668e-06 -2.229099e-06 -9.618933e-07 8.164764e-07 2.471508e-06 1.974172e-06 1.861605e-06 7.441588e-07 6.013425e-07 -2.692689e-07 -5.093434e-07 1.743128e-06 2.505385e-06 2.823473e-06 4.524307e-06 2.519650e-06 2.302263e-06 2.723827e-06 4.081579e-06 7.124348e-06 3.233021e-06 1.019287e-05 4.078385e-06 5.749193e-06 2.619291e-06 7.198435e-06 6.386935e-06 3.287282e-06 1.593713e-06 1.198255e-06 6.661117e-07 2.092865e-06 2.764245e-06 1.165294e-05 1.526396e-05 3.356940e-06 4.470510e-06 4.511982e-06 4.366145e-06 5.599750e-06 6.040871e-06 6.349759e-06 2.656915e-06 3.087955e-06 2.110400e-06 1.120234e-06 1.131264e-06 1.124496e-06 1.217386e-07 1.226853e-06 6.419136e-07 1.316615e-06 3.113364e-06 1.665352e-06 1.983568e-06 4.646532e-06 6.259602e-07 -3.802848e-07 -7.309191e-07 -5.385601e-07 -1.342642e-06 -9.966727e-07 -1.608565e-06 -7.778638e-07 -1.658680e-07 -2.461091e-07 -3.308097e-07 -4.474459e-07 -5.102781e-07 -4.928421e-07 -3.743443e-07 -2.874721e-07 -1.115465e-07 -4.243018e-07 -8.741880e-07 -2.279328e-07 6.552719e-07 9.290064e-07 3.571385e-07 -7.053604e-07 -2.572712e-06 -1.856661e-06 -2.153385e-06 -1.798862e-06 -2.674550e-06 -3.723919e-06 -1.920849e-06 -8.095912e-07 -3.645464e-06 4.198829e-06 
-2.965176e-07 -5.566829e-07 5.786964e-08 5.722046e-07 6.410718e-07 1.939687e-08 1.526584e-07 4.437794e-07 2.925756e-07 9.390648e-08 -3.619682e-08 -1.914233e-07 -4.565635e-08 3.686623e-08 -1.947244e-07 -6.485252e-07 -5.664281e-07 -8.691272e-07 -1.007706e-06 -7.669475e-07 -5.657609e-07 -4.524055e-07 -6.037900e-07 -4.218178e-07 -2.327912e-07 -2.240768e-07 -9.230192e-07 -1.313777e-06 -1.124487e-06 -6.059333e-07 -3.564679e-07 -1.829719e-07 -4.130124e-08 6.415965e-08 2.767252e-08 8.650936e-08 4.863164e-09 -8.792373e-08 3.190444e-08 6.307019e-08 2.185007e-07 1.984839e-07 -3.509703e-07 -5.442179e-07 -4.629717e-07 9.371001e-07 5.374817e-06 3.499993e-06 1.595916e-07 1.318509e-06 -2.911905e-06 -8.352327e-07 7.509589e-08 3.858921e-07 1.866039e-06 -7.205383e-09 -2.195352e-06 -1.832096e-06 1.444034e-07 -3.705978e-07 -5.147820e-07 -1.143909e-06 -8.940147e-07 -3.685196e-07 8.832022e-07 -2.378980e-09 -1.082622e-06 6.665010e-07 1.654914e-07 1.146407e-07 -9.290324e-06 -1.221925e-06 -2.462436e-06 -1.175240e-05 3.171857e-07 -2.403292e-07 -1.925926e-07 -1.728659e-08 5.482605e-07 9.146413e-07 1.279431e-06 2.273200e-06 3.314106e-06 3.539405e-06 -6.643160e-07 -6.965002e-06 1.592565e-05 1.072722e-05 8.883761e-06 4.844261e-06 5.028745e-06 1.026492e-06 -4.075956e-06 2.717495e-06 2.093626e-05 7.569792e-05 2.645384e-05 1.691897e-05 8.251456e-06 9.722200e-06 1.156351e-05 1.169427e-05 8.340392e-06 4.316361e-07 -7.418446e-07 -2.335089e-06 -8.876210e-07 2.333400e-07 -2.650838e-06 -4.308074e-06 1.773978e-06 2.221690e-06 9.948204e-07 2.807463e-06 4.772160e-06 -6.473075e-06 -2.155511e-05 4.588397e-06 -5.729963e-06 1.498582e-06 -2.810562e-07 -1.000718e-07 2.124262e-07 -5.821400e-08 -4.781889e-06 -1.344603e-06 -1.047962e-06 1.057142e-06 2.854807e-06 4.182060e-06 -5.731468e-06 -1.748511e-06 -2.548757e-07 1.997937e-06 3.737252e-06 2.496463e-06 2.486236e-06 1.278928e-06 -1.606547e-07 -1.081004e-06 -2.022964e-06 -8.050684e-07 2.241222e-06 2.743600e-06 4.297767e-06 3.169458e-06 3.699824e-06 3.765596e-06 5.498929e-06 8.309288e-06 4.948977e-06 1.248323e-05 3.762278e-06 6.662865e-06 3.217159e-06 8.216857e-06 6.047151e-06 4.311846e-06 1.576271e-06 1.038441e-06 7.325018e-07 2.648561e-06 3.389195e-06 1.085419e-05 1.117923e-05 3.809521e-06 3.660380e-06 3.848549e-06 5.065091e-06 5.524759e-06 5.685350e-06 5.998801e-06 3.427429e-06 3.853074e-06 2.348661e-06 1.503331e-06 8.166811e-07 2.355090e-06 2.546602e-07 4.075934e-07 6.386892e-07 7.488048e-07 2.263948e-06 1.479645e-06 2.016619e-06 3.701162e-06 8.224455e-07 -1.403185e-07 -6.928647e-07 -2.651073e-07 -1.600111e-06 -7.638148e-07 -9.489593e-07 -8.357047e-07 -2.172769e-07 -3.681268e-07 -2.213365e-07 -3.721526e-07 -2.464023e-07 -3.513070e-07 -3.427954e-07 -2.613570e-07 -2.132241e-07 -9.901500e-07 -1.387361e-06 -2.555342e-07 -2.580375e-09 3.271964e-07 -6.908753e-07 1.259467e-07 -1.281874e-06 -1.679486e-06 -4.415109e-06 -2.135364e-06 -6.262752e-06 8.670915e-08 -5.409851e-07 1.993176e-06 5.818075e-06 5.823790e-06 
-5.146677e-07 -1.128747e-06 -1.317625e-07 3.824634e-07 1.331838e-07 7.175421e-08 3.801693e-07 2.828765e-07 6.215792e-08 5.978076e-09 -1.282828e-08 -1.051561e-08 1.122279e-07 1.406264e-07 1.401576e-07 -2.812687e-07 -5.377948e-07 -7.626272e-07 -8.990410e-07 -1.185087e-06 -5.798076e-07 -2.877951e-07 -7.528250e-07 -6.112567e-07 -1.428253e-07 -7.447262e-08 -5.599794e-07 -1.013781e-06 -1.959388e-06 -6.148198e-07 -3.730893e-07 -2.488821e-07 -1.034294e-09 -7.347557e-08 -2.422671e-08 1.312645e-07 -6.027118e-08 1.336433e-07 3.247085e-07 6.271711e-07 2.145423e-07 7.885805e-07 -1.467924e-06 -2.283562e-06 -1.952901e-06 -2.929595e-06 8.880632e-06 6.931712e-08 -6.055811e-07 -4.808717e-07 3.338556e-07 -9.247959e-08 -9.447278e-07 -1.436628e-06 -1.914923e-06 -4.978627e-07 2.223599e-07 -3.353370e-07 3.356838e-07 5.557100e-08 2.324943e-07 -1.066016e-07 -2.479374e-07 2.160717e-07 -5.960756e-08 -1.397404e-07 -4.649726e-07 1.898833e-07 -4.711141e-07 -2.434204e-06 -3.075378e-06 -7.776302e-07 -7.960148e-07 -1.547527e-06 6.138393e-07 -8.499408e-07 3.254997e-07 2.880559e-08 -1.632023e-07 4.913744e-07 5.924057e-07 4.483905e-07 -2.807319e-08 -2.216006e-06 -4.116562e-07 -2.295736e-06 3.057600e-06 -2.862436e-07 1.190653e-06 6.349181e-06 5.055623e-06 3.424922e-06 5.973519e-06 1.386027e-05 3.107304e-05 1.848131e-05 2.487255e-05 2.450749e-05 1.170193e-05 1.620664e-05 2.368010e-05 1.697697e-05 1.351155e-05 3.924199e-06 -1.008942e-06 -6.978815e-07 1.102208e-06 3.861205e-07 4.291050e-07 -9.976190e-06 8.381943e-06 -6.369174e-07 -1.374228e-06 -8.177329e-07 -1.808772e-06 -5.011062e-08 -1.594124e-05 -2.126522e-06 -5.738612e-06 -1.513366e-06 3.022470e-06 1.997774e-06 -3.338458e-06 -1.286564e-06 -1.524130e-06 -1.105243e-06 -1.222470e-06 -1.875786e-06 -4.468164e-07 -1.527111e-06 -7.474960e-07 -5.325618e-07 2.273471e-07 8.598439e-07 6.718530e-07 1.755420e-06 1.891484e-06 1.392929e-06 -1.219775e-06 -1.027674e-06 -9.144868e-07 -2.933524e-07 1.656651e-06 3.477990e-06 2.309314e-06 3.212274e-06 4.979031e-06 4.589615e-06 5.853911e-06 7.111315e-06 6.837416e-06 1.721766e-05 4.775645e-06 7.496543e-06 4.808945e-06 8.289572e-06 6.887919e-06 4.900643e-06 1.570070e-06 1.274557e-06 8.691867e-07 3.029182e-06 4.988203e-06 1.024175e-05 7.885132e-06 4.679985e-06 2.104602e-06 2.457061e-06 5.508787e-06 5.883404e-06 4.882328e-06 6.369448e-06 4.489621e-06 3.630007e-06 2.161275e-06 1.968328e-06 1.241125e-06 1.575608e-06 4.106739e-07 7.056370e-07 5.704635e-07 4.533092e-07 1.537848e-06 1.004201e-06 1.188393e-06 2.912938e-06 3.016633e-06 1.465265e-06 1.898680e-07 -4.179922e-07 -1.065096e-06 -1.071489e-06 -7.485559e-07 -1.083497e-06 -5.747618e-07 -4.521428e-07 -1.526349e-07 -2.654373e-07 -2.804626e-07 -2.739596e-07 -4.068962e-07 -2.953391e-07 -2.491567e-07 -5.880068e-07 -1.139827e-06 -1.392526e-07 -3.699392e-07 -2.818139e-07 -1.527454e-06 -1.658403e-06 -1.798850e-06 -5.740572e-07 -5.712289e-07 -1.459344e-06 -1.789939e-06 -1.093369e-06 3.912065e-07 6.815411e-07 2.435092e-06 5.215546e-06 
-2.705336e-07 -1.111164e-06 -3.436929e-07 -1.757156e-07 -4.916389e-08 2.246256e-07 3.713252e-07 5.668862e-08 -1.424812e-07 -4.789481e-08 1.325819e-07 1.198995e-07 1.381899e-07 1.360944e-07 9.176941e-08 -2.864435e-08 -1.587531e-07 -2.656863e-07 -4.802047e-07 -9.748459e-07 -2.817095e-07 1.966753e-07 -4.604462e-07 -1.189798e-06 -6.975342e-07 1.312198e-07 -3.703990e-08 -8.936830e-07 -1.931137e-06 -1.783104e-06 -5.962189e-07 -1.878687e-07 4.028435e-08 -2.200190e-07 1.917443e-08 6.919495e-07 2.364266e-08 -1.337980e-07 6.508462e-07 1.188787e-06 -1.072746e-06 -2.107570e-06 -3.790339e-06 -3.867775e-06 -2.706004e-06 -2.188099e-06 8.375453e-07 -3.587655e-06 -2.162899e-06 -1.744796e-06 3.828121e-06 1.431477e-06 -4.177291e-07 -3.044408e-06 -3.484937e-06 -1.350242e-06 1.273860e-06 -2.884652e-07 2.489118e-07 3.618861e-07 1.021033e-06 1.815111e-06 -2.295757e-06 -1.738110e-06 -2.191151e-07 -6.576091e-08 -1.403158e-07 -3.801448e-07 -9.055470e-07 -2.968700e-06 -2.129139e-06 -7.512693e-07 -5.692196e-07 -7.802054e-07 -2.114023e-07 3.142808e-07 9.759247e-07 3.663785e-07 3.327539e-07 4.206094e-07 -3.925135e-08 1.190681e-07 -8.133100e-07 -1.034953e-06 -5.939572e-07 -6.180295e-07 2.082833e-08 5.127788e-07 5.010679e-06 3.407065e-06 2.945435e-06 4.176949e-06 8.136729e-06 1.448273e-05 2.920404e-05 1.223715e-05 1.443603e-05 1.438817e-05 8.936293e-06 1.902329e-05 2.820743e-05 1.896980e-05 1.231748e-05 9.607627e-06 2.913604e-06 9.082446e-07 1.121253e-06 5.303068e-07 1.189064e-06 1.955313e-07 -2.752912e-07 -4.337819e-08 1.088571e-06 5.490555e-07 -1.007891e-06 -3.194586e-06 -8.175859e-06 -3.188643e-06 -2.630388e-06 -1.329967e-06 -8.543795e-07 -1.549302e-06 -2.180954e-06 -1.086998e-06 -1.896646e-06 -1.660625e-06 -1.828661e-06 -1.973153e-06 -7.859303e-07 -6.028506e-07 -5.655560e-07 -6.311424e-07 -7.974103e-07 -5.201646e-07 1.186683e-07 8.740974e-07 9.938224e-07 2.860933e-07 -1.564036e-06 -1.421058e-06 -6.343708e-07 1.105092e-06 8.581402e-07 2.214622e-06 3.925882e-06 2.997646e-06 4.277133e-06 5.326921e-06 6.553483e-06 4.740909e-06 7.250420e-06 1.998641e-05 6.441306e-06 6.925334e-06 6.533377e-06 7.022083e-06 1.015069e-05 5.111772e-06 2.800153e-06 2.245751e-06 1.827038e-06 3.629298e-06 6.975124e-06 8.118086e-06 5.193791e-06 5.216690e-06 1.157136e-06 1.627230e-06 4.764236e-06 6.235296e-06 4.451757e-06 5.508804e-06 5.626167e-06 3.712167e-06 2.386194e-06 1.773629e-06 1.889845e-06 1.517022e-06 4.687458e-07 9.294227e-07 9.415833e-07 5.947417e-07 9.894456e-07 4.357011e-07 2.160817e-07 1.574655e-06 2.655695e-06 2.628546e-06 9.587864e-07 2.160147e-07 -6.194211e-07 -1.016090e-06 -8.527808e-07 -1.141222e-06 -1.001988e-06 -5.101252e-07 -2.364777e-07 -4.034013e-07 -3.990342e-07 -3.039560e-07 -5.985720e-07 -5.815056e-07 -2.621484e-07 -4.611169e-08 -5.355863e-07 -1.651939e-07 -4.189482e-07 -9.463221e-07 -1.949567e-06 -2.487750e-06 -1.453598e-06 -5.605751e-07 1.224966e-06 8.465838e-07 1.131361e-06 -4.142600e-07 -7.269731e-07 -2.342099e-08 -6.600490e-08 -2.891839e-06 
-1.424506e-07 -8.020752e-07 -4.135924e-07 -3.639094e-07 -4.949947e-07 1.173348e-07 1.803204e-07 7.412330e-08 3.264556e-08 1.164759e-07 7.448338e-08 -1.880877e-07 -1.579417e-07 3.294650e-08 7.258501e-08 1.245509e-07 3.324715e-07 3.342109e-07 -1.002119e-07 -3.293479e-07 4.329089e-08 8.315780e-07 7.581715e-09 -1.231298e-06 -8.657377e-07 3.652561e-07 4.586792e-07 -6.480891e-07 -1.932548e-06 -2.670036e-06 -7.874540e-07 8.110525e-07 6.509230e-07 9.272375e-07 7.822194e-07 -9.076892e-07 -8.979871e-07 3.585066e-08 1.069940e-06 1.880918e-06 -6.046775e-07 -3.356694e-06 -1.124870e-07 -1.472932e-06 -1.368811e-06 2.096380e-08 -6.013569e-06 -2.843092e-06 -2.225764e-06 -3.337580e-06 -3.514627e-06 -4.004468e-06 -6.091797e-08 -1.189197e-06 -1.611860e-06 -6.567666e-07 -8.668368e-07 -1.478489e-06 -2.982196e-06 -9.821987e-07 -2.751994e-06 2.872786e-06 5.866895e-06 -9.445335e-07 -1.238753e-07 8.084427e-08 2.752608e-07 -5.311604e-07 -1.090842e-06 -3.174915e-06 -2.355096e-06 -8.690780e-07 -5.265864e-07 -4.871672e-07 -4.103836e-07 1.809445e-07 3.935539e-07 4.423830e-07 1.037047e-06 3.617791e-07 -3.097574e-07 -4.883549e-07 -1.085572e-06 -9.443525e-07 -5.546019e-07 -5.457676e-07 1.007430e-07 9.888568e-07 5.040067e-06 3.031302e-06 3.833067e-06 6.217461e-06 9.045630e-06 8.199610e-06 2.284821e-05 1.491372e-05 1.147320e-05 9.399791e-06 5.612059e-06 1.332114e-05 3.071888e-05 2.530378e-05 1.008221e-05 1.174619e-05 5.012521e-06 1.820107e-06 1.704970e-06 2.557915e-09 -1.149564e-06 1.317001e-06 2.556074e-06 1.039177e-06 1.632864e-06 -1.898587e-07 -1.415515e-06 -2.990558e-06 -3.786358e-06 -1.701388e-06 -2.337806e-06 -1.406909e-06 -1.393751e-06 -1.794373e-06 -2.053364e-06 -9.080172e-07 -1.899524e-06 -1.583330e-06 -1.821462e-06 -1.525436e-06 -4.239140e-07 -3.423320e-07 -5.661481e-07 -9.521351e-07 -1.261746e-06 -6.278626e-07 -3.769172e-07 -9.241223e-08 -7.228831e-08 -5.691342e-07 -1.680497e-06 -1.440754e-06 -6.289499e-07 5.804896e-07 1.126256e-07 3.037426e-07 4.789205e-06 2.712248e-06 3.598119e-06 6.511776e-06 8.332162e-06 5.691240e-06 7.020826e-06 1.859326e-05 8.369009e-06 5.704233e-06 7.195140e-06 7.225648e-06 1.179459e-05 5.087883e-06 4.121701e-06 5.494692e-06 3.967006e-06 4.002036e-06 6.956232e-06 5.458221e-06 4.093202e-06 4.711424e-06 1.051032e-06 2.047955e-06 3.881431e-06 6.003572e-06 4.540116e-06 4.122479e-06 5.411670e-06 3.696429e-06 2.970546e-06 1.746790e-06 2.543801e-06 2.071649e-06 5.065531e-07 9.710864e-07 1.317360e-06 7.739795e-07 1.271434e-07 -4.772142e-07 -5.266418e-07 3.664228e-07 2.603468e-06 3.318622e-06 2.159651e-06 1.308899e-06 -1.547922e-08 -1.949034e-08 -4.730648e-07 -9.560032e-07 -1.680711e-06 -6.748003e-07 -3.501126e-07 -5.159899e-07 -5.512871e-07 -3.625472e-07 -6.097083e-07 -7.645032e-07 -2.940593e-07 -3.009485e-07 -3.211308e-07 -2.004758e-07 -4.271447e-07 -1.363990e-06 -1.466140e-06 -1.198007e-06 -1.612022e-06 -9.416989e-07 -1.717080e-07 1.108125e-06 3.450988e-07 4.740388e-07 5.780807e-07 -8.371416e-08 -1.423700e-06 -3.834844e-06 
-4.223112e-07 -1.352432e-06 -7.603618e-07 -2.251554e-07 -1.759812e-07 -3.639864e-07 -4.926538e-07 1.850847e-07 2.081547e-07 2.184725e-07 1.135580e-09 -2.985695e-07 -3.227240e-07 -1.204858e-07 5.506287e-08 4.916836e-07 9.074910e-07 1.167837e-06 2.186178e-07 -1.066314e-07 -1.049853e-07 1.505356e-07 -1.073480e-07 -2.008678e-07 -6.199801e-08 2.436643e-07 2.028625e-07 -2.582404e-07 -1.408149e-06 -1.774942e-06 1.153742e-06 2.123425e-06 1.099834e-06 1.905728e-06 9.404239e-07 -1.855839e-06 -1.448494e-06 -1.216109e-07 3.359686e-07 3.126022e-07 -1.093948e-07 -4.278273e-06 2.555488e-06 8.374362e-07 -1.963901e-07 -1.177612e-06 -1.381570e-06 -2.588988e-06 -1.999683e-06 -4.919278e-06 -7.425583e-06 -7.291521e-06 -1.545194e-06 -1.084803e-06 -1.914796e-06 9.821341e-07 -1.371966e-06 -2.315654e-06 -4.530670e-06 -2.954167e-06 -5.982555e-06 1.512543e-06 7.905089e-06 1.762394e-06 1.719807e-06 2.974585e-07 -3.674269e-07 -1.318520e-06 -1.434921e-06 -2.830687e-06 -2.769312e-06 -3.550321e-06 -1.775058e-06 -9.405076e-07 -4.403398e-07 2.145050e-07 7.831824e-08 1.421754e-07 1.608276e-06 7.459804e-07 -1.232387e-07 -1.176230e-06 -9.306626e-07 -1.073231e-06 -1.382370e-06 -1.608446e-06 -5.885878e-07 8.364589e-07 6.069789e-06 2.982907e-06 4.207662e-06 6.628799e-06 5.971084e-06 6.938814e-06 1.891861e-05 1.390462e-05 1.064054e-05 5.432130e-06 4.275793e-06 8.105898e-06 2.969005e-05 2.765000e-05 1.366319e-05 1.226568e-05 4.696148e-06 9.641973e-07 -3.777908e-06 -1.137094e-06 -2.060244e-06 1.147329e-06 3.614542e-06 2.289754e-06 5.142318e-06 3.751301e-06 -3.691078e-07 -1.653247e-06 -2.013002e-06 -1.309897e-06 -2.123026e-06 -1.277532e-06 -1.502441e-06 -1.645008e-06 -1.593809e-06 -7.404310e-07 -1.763717e-06 -1.608252e-06 -1.558258e-06 -1.019358e-06 -3.499040e-07 -4.594159e-07 -9.220335e-07 -1.406154e-06 -1.116384e-06 -9.885927e-07 -1.304003e-06 -9.961794e-07 -9.291648e-07 -9.216008e-07 -1.265344e-06 -1.496493e-06 -7.247154e-07 2.860690e-07 8.309886e-07 3.449236e-07 1.574034e-06 1.685781e-06 2.668760e-06 5.562117e-06 9.411689e-06 7.623339e-06 8.392991e-06 1.858313e-05 8.430969e-06 5.957315e-06 6.991919e-06 9.033017e-06 1.007220e-05 6.190350e-06 4.499948e-06 9.867729e-06 6.641852e-06 3.809231e-06 5.349437e-06 4.859214e-06 3.673493e-06 4.033766e-06 9.319973e-07 2.898761e-06 3.838860e-06 5.509495e-06 4.007281e-06 3.207177e-06 3.875918e-06 3.897858e-06 3.060502e-06 2.390559e-06 3.220585e-06 2.613617e-06 7.816717e-07 7.357407e-07 2.024006e-06 5.686188e-07 -2.569351e-06 -2.210726e-06 -1.596806e-07 6.560485e-08 3.315074e-06 4.217068e-06 3.624708e-06 3.150885e-06 -6.945096e-07 1.300470e-06 4.006309e-07 -5.905750e-07 -3.672389e-06 -1.107355e-06 -5.407544e-07 -5.012372e-07 -4.241084e-07 -3.225436e-07 -4.424128e-07 -6.050165e-07 -3.153595e-07 -3.700360e-07 -3.914500e-07 -1.256787e-07 -2.000390e-07 -1.775291e-06 -1.941892e-06 -1.980919e-06 -2.003832e-06 -4.940910e-07 -3.081133e-07 5.921666e-08 5.855449e-07 8.160914e-07 5.019003e-07 -7.057047e-07 -2.048770e-06 -3.518118e-06 
-5.865828e-07 -2.291249e-06 -1.792882e-06 -7.902168e-07 -7.630438e-08 -7.626037e-07 -1.440873e-06 -1.067246e-07 6.691668e-08 3.132394e-07 4.524115e-08 -1.806080e-07 -3.863082e-07 -3.093211e-07 1.882195e-07 1.341489e-06 1.385400e-06 1.326781e-06 3.067443e-07 -1.297733e-07 -5.887956e-07 -6.644597e-07 -1.640860e-07 1.918620e-07 1.960853e-07 2.802823e-07 7.564110e-08 6.769609e-08 2.111390e-07 5.510050e-07 3.068881e-06 1.607503e-06 3.969314e-07 1.277110e-06 4.469989e-07 -1.890748e-07 -7.367222e-08 -9.274663e-07 -5.317585e-07 -7.438691e-07 -4.885222e-07 -1.178382e-05 -2.664510e-07 5.934149e-07 6.937576e-07 3.041144e-07 -1.533950e-07 -2.085326e-06 -4.054580e-06 -3.340546e-06 -4.804766e-06 -5.163998e-06 -2.536762e-06 -3.535646e-06 -2.370084e-06 -2.022930e-06 -2.261716e-06 -2.700924e-06 -2.593335e-06 -3.372459e-06 -7.123617e-06 -2.983646e-06 1.118154e-08 1.731487e-06 5.142069e-06 3.597831e-07 -7.213292e-07 -2.103627e-06 -1.231463e-06 -1.412336e-06 -1.074026e-06 -4.573267e-06 -2.587264e-06 -1.497643e-06 -1.559660e-07 -3.405800e-07 -6.180164e-07 -1.265475e-07 1.635064e-06 5.790445e-07 -3.148940e-07 -1.053421e-06 -1.291789e-06 -1.430180e-06 -1.662849e-06 -1.526024e-06 -2.188079e-07 1.249485e-06 7.357982e-06 3.669506e-06 5.734213e-06 6.276685e-06 6.146639e-06 8.046194e-06 1.338694e-05 1.254449e-05 1.025050e-05 5.141120e-06 5.122267e-06 6.298656e-06 2.435402e-05 2.490937e-05 1.314066e-05 1.103231e-05 7.663785e-06 -1.659780e-06 -5.246677e-06 -7.071014e-07 3.144261e-06 3.578138e-06 1.435340e-06 1.811929e-06 8.930538e-06 8.454434e-06 9.808491e-07 -3.945897e-07 -1.957404e-06 -9.638155e-07 -1.271914e-06 -5.098919e-07 -1.480876e-06 -1.419224e-06 -1.190820e-06 -8.042654e-07 -2.020816e-06 -1.334927e-06 -1.279873e-06 -7.554690e-07 -4.208351e-07 -4.945413e-07 -1.171761e-06 -1.661524e-06 -1.205835e-06 -1.948807e-06 -1.934492e-06 -1.303277e-06 -1.031189e-06 -6.320350e-07 -1.348794e-06 -1.552864e-06 -8.842753e-07 -1.849032e-07 5.722680e-07 -1.045802e-08 -3.164434e-07 3.809814e-09 1.038646e-06 3.199642e-06 5.921071e-06 9.137454e-06 1.174645e-05 2.454068e-05 6.854828e-06 5.707370e-06 5.169045e-06 8.966031e-06 9.794471e-06 7.134637e-06 6.741351e-06 1.370195e-05 8.437238e-06 3.839789e-06 4.276096e-06 4.881159e-06 3.909461e-06 4.614836e-06 1.196260e-06 3.410017e-06 3.090383e-06 4.831048e-06 2.902918e-06 2.646693e-06 2.617711e-06 3.459801e-06 2.494574e-06 2.997373e-06 3.782456e-06 3.201147e-06 1.311796e-06 -9.755323e-07 6.511308e-06 -1.609563e-07 -7.364779e-06 -5.606004e-06 1.625470e-06 -3.237068e-07 4.294193e-06 6.039602e-06 4.465217e-06 9.655834e-06 7.581417e-06 6.050922e-06 2.930664e-06 2.865859e-06 -1.169850e-05 -1.363653e-06 -1.207893e-07 -1.798442e-08 -1.513110e-07 -2.118823e-07 -3.247982e-07 -5.705106e-07 -4.841413e-07 -6.037086e-07 -6.558029e-07 -1.957832e-07 -9.145646e-07 -2.622253e-06 -9.577325e-07 -1.521180e-06 -1.060228e-06 -1.663492e-07 -3.714399e-07 3.394044e-08 6.549914e-07 7.789668e-07 6.449701e-07 -4.236968e-07 -1.057849e-06 -1.441424e-06 
8.072798e-08 -7.027253e-07 -2.367763e-06 -3.183345e-06 -1.927720e-06 -9.620238e-07 -2.103349e-06 -9.328341e-07 -8.054267e-08 2.119872e-07 2.137869e-08 1.850995e-08 3.339899e-08 3.517329e-07 9.165750e-07 1.300126e-06 7.991485e-07 2.529941e-07 -2.098527e-08 -3.061554e-07 -7.060476e-07 -3.993487e-07 -1.913612e-07 3.734955e-07 2.125595e-07 -9.371093e-08 1.291359e-07 4.423131e-07 1.110025e-06 2.581087e-06 3.996301e-06 2.012483e-06 -2.345851e-06 1.163562e-07 4.185583e-07 1.063843e-07 1.539264e-06 -1.762196e-06 -4.074434e-07 1.951575e-06 6.286415e-06 2.435130e-06 4.351016e-06 1.531661e-06 2.709254e-06 1.997083e-06 7.775344e-07 6.858981e-07 -5.848467e-06 -1.836764e-06 -3.340284e-06 -8.296841e-06 -4.661429e-06 -5.248422e-06 -4.472204e-06 -5.819468e-06 -5.672342e-06 -6.601636e-06 -2.812354e-06 -3.313412e-06 -1.127670e-05 -3.087812e-06 -9.318972e-07 -1.724735e-08 8.246980e-07 -6.401275e-08 -6.916138e-07 -2.026402e-06 -5.556076e-08 -5.405791e-07 3.059240e-06 -3.319859e-06 -2.748772e-06 -1.550686e-06 1.511359e-06 -1.997931e-06 -1.225231e-06 -8.506329e-08 2.471992e-07 -4.227418e-07 -7.770696e-07 -9.501014e-07 -3.358990e-07 -1.706923e-07 -9.982332e-07 7.909983e-07 1.191169e-06 2.664479e-06 9.493848e-06 5.727557e-06 6.102066e-06 5.525305e-06 5.867097e-06 8.625018e-06 9.281078e-06 1.124814e-05 9.434079e-06 5.240646e-06 6.660665e-06 6.486809e-06 2.035824e-05 2.409037e-05 1.015369e-05 8.605364e-06 8.237328e-06 3.769095e-06 6.446607e-07 4.794757e-07 4.076324e-06 3.862386e-06 2.764027e-06 2.777942e-06 9.068913e-06 1.038843e-05 2.947121e-06 2.996679e-07 -1.213392e-06 1.521124e-07 8.379064e-07 5.215100e-07 -1.154548e-06 -1.019366e-06 -1.093410e-06 -7.582995e-07 -1.980260e-06 -9.921659e-07 -1.060403e-06 -6.413390e-07 -5.378558e-07 -5.576533e-07 -1.294236e-06 -2.007984e-06 -1.516174e-06 -2.531342e-06 -2.296702e-06 -8.766175e-07 -7.419680e-07 -8.719437e-07 -2.044167e-06 -1.496508e-06 -1.348950e-06 -9.678077e-07 -7.515902e-07 -4.021279e-07 -1.416469e-07 -2.975907e-07 3.287395e-07 1.362284e-06 1.687327e-06 8.263097e-06 1.228468e-05 2.275134e-05 9.933102e-06 9.604324e-06 4.349479e-06 8.107512e-06 1.090892e-05 6.136869e-06 8.770570e-06 1.555958e-05 1.079478e-05 6.324772e-06 4.142331e-06 5.063417e-06 4.477066e-06 6.294139e-06 1.000348e-06 3.987942e-06 3.164174e-06 3.689351e-06 2.244008e-06 1.831992e-06 2.323960e-06 3.199863e-06 2.351658e-06 2.551818e-06 3.408517e-06 2.695802e-06 1.389070e-06 4.068667e-06 -6.249102e-06 3.224567e-06 -3.544441e-06 2.840840e-06 -3.688375e-06 2.582157e-06 2.997006e-06 4.628826e-06 9.655675e-06 1.800741e-05 1.470254e-05 1.121251e-05 8.357156e-06 1.968432e-05 5.973145e-06 3.305141e-06 1.387524e-06 7.218469e-07 -9.744632e-08 -1.348099e-07 -1.440831e-07 -1.973449e-07 -3.033024e-07 -4.543750e-07 -5.865950e-07 -8.567844e-07 -1.765505e-06 -1.469532e-06 5.898336e-07 -3.229855e-07 -2.894681e-07 -2.550930e-07 -1.855941e-07 1.574036e-07 6.583556e-07 5.071985e-07 6.993925e-07 5.347657e-07 3.084509e-07 1.704340e-07 
3.288958e-09 2.154446e-07 -1.432823e-06 -3.960190e-06 -4.035052e-06 -2.734835e-06 -3.788691e-06 -1.563284e-06 -7.652599e-09 -1.731258e-07 -3.656414e-08 3.891518e-07 6.492331e-07 1.156197e-06 1.230164e-06 4.563773e-07 2.298051e-07 -1.001728e-07 -3.183349e-07 -3.478535e-07 -7.921110e-07 -3.465127e-07 -3.115770e-07 2.075526e-07 4.912197e-07 -8.244863e-07 1.487422e-08 6.540975e-07 1.189959e-06 3.858195e-06 5.011963e-06 6.165333e-06 1.063491e-06 4.856532e-07 -6.700262e-09 -3.316131e-06 5.345329e-06 -1.865761e-06 -1.704463e-06 -2.623172e-06 6.223718e-06 1.264352e-05 3.153322e-06 3.640727e-06 4.841146e-06 5.473148e-06 5.418011e-07 7.483504e-06 -7.448935e-06 1.189015e-06 3.095552e-06 -1.250660e-05 -1.118485e-05 -2.011661e-06 -2.571127e-06 -1.992915e-06 -5.452052e-06 -7.922886e-06 -7.884717e-07 2.954434e-06 -1.713041e-06 -7.143390e-07 1.083374e-06 -1.394619e-06 -3.828122e-06 1.581853e-07 1.527426e-06 2.657628e-06 3.235668e-06 2.956763e-06 2.190809e-06 7.730468e-07 -1.430307e-06 -2.961091e-06 -4.626353e-06 -6.053175e-06 -2.146040e-06 -4.281171e-07 -2.184934e-07 -2.276223e-07 4.623985e-07 1.439862e-06 -1.187389e-06 2.493069e-06 4.270310e-06 2.950841e-06 3.011579e-06 6.752239e-06 1.086627e-05 6.626522e-06 4.995672e-06 4.262849e-06 4.400651e-06 8.694135e-06 7.422331e-06 8.599727e-06 9.602587e-06 4.172135e-06 6.397481e-06 7.632571e-06 1.793611e-05 2.368125e-05 1.158188e-05 8.885607e-06 5.533113e-06 8.109155e-06 2.776428e-06 1.414669e-06 1.707153e-06 1.830221e-06 3.828460e-06 3.596029e-06 7.769095e-06 1.070415e-05 4.151586e-06 1.349599e-06 1.092857e-06 9.321044e-07 1.904980e-06 1.904259e-06 -6.194933e-07 -4.596072e-07 -1.417013e-07 -3.974283e-07 -1.548716e-06 -9.018051e-07 -9.605616e-07 -7.132577e-07 -5.565590e-07 -5.856629e-07 -1.482130e-06 -2.642181e-06 -1.925139e-06 -2.302546e-06 -2.450403e-06 -6.203134e-07 -8.238947e-07 -1.496239e-06 -1.804299e-06 -1.279112e-06 -1.537657e-06 -1.195153e-06 -1.285076e-06 -5.821312e-07 -1.081902e-07 5.183412e-07 3.453757e-07 1.875179e-07 1.256073e-06 5.653858e-06 8.983217e-06 1.343835e-05 1.412197e-05 1.728333e-05 5.328102e-06 8.980649e-06 1.058627e-05 6.193896e-06 7.753408e-06 1.472281e-05 1.044058e-05 8.894752e-06 4.299523e-06 4.921191e-06 4.565490e-06 7.067921e-06 1.373413e-06 3.172639e-06 3.554383e-06 2.841284e-06 2.628297e-06 1.254097e-06 1.411829e-06 2.739278e-06 2.561354e-06 1.596710e-06 2.576279e-06 -8.525294e-07 -2.630910e-06 3.820560e-06 -1.199664e-05 4.170251e-07 3.446401e-06 7.677682e-06 -3.787752e-06 2.295392e-06 2.622639e-07 1.022517e-06 7.676402e-06 5.209221e-06 2.042002e-06 -1.277598e-05 -1.741485e-05 -4.251797e-06 1.691113e-05 5.141026e-06 1.760984e-06 1.574626e-07 2.758057e-07 6.983708e-08 -6.135263e-09 7.383764e-08 -2.236588e-07 -2.198986e-07 -1.600200e-07 -6.774732e-07 8.943083e-09 4.290986e-07 7.975126e-07 -5.594163e-08 -3.470826e-07 -3.310650e-07 -5.011636e-08 8.284064e-08 5.557891e-07 6.252859e-07 9.971932e-07 1.078347e-06 7.478099e-07 1.605100e-07 
-5.112655e-07 -1.722500e-06 -1.761783e-06 -3.159128e-06 -3.846251e-06 -5.053911e-06 -5.125650e-06 -2.050976e-06 -5.395868e-07 -4.044244e-07 -3.814493e-07 2.685376e-08 7.202182e-07 1.514092e-06 7.665319e-07 2.226099e-07 5.036478e-07 1.820332e-07 -4.654676e-07 -5.001168e-07 -9.427252e-07 -4.612496e-07 -4.915465e-07 -9.062247e-07 -1.010181e-06 -1.132010e-06 -3.295580e-07 2.124930e-07 1.567834e-07 -6.582967e-08 1.360469e-06 4.497752e-07 2.918202e-06 1.219839e-06 9.322779e-07 -3.646483e-07 1.033646e-06 7.863295e-07 4.971856e-07 2.736802e-06 -8.063508e-06 5.544862e-06 -7.223507e-08 3.857075e-06 3.015262e-06 2.099567e-06 5.206196e-07 2.293451e-06 -5.845285e-08 -4.198910e-07 -3.414188e-06 -1.541937e-05 -1.597816e-05 -4.801795e-06 -3.439529e-06 4.252938e-08 -1.871243e-06 -2.706121e-06 2.819250e-06 9.365434e-06 1.134630e-05 2.186657e-06 2.169477e-07 -7.271710e-07 -1.396445e-06 1.298382e-07 3.046231e-06 5.573911e-06 5.294651e-06 4.105501e-06 -1.983779e-06 1.768238e-06 1.053413e-06 -1.215219e-06 -4.800766e-06 -5.108519e-06 -3.291002e-06 -1.307089e-06 -4.525729e-07 1.109020e-06 2.318289e-06 2.322110e-06 -9.510162e-07 2.857853e-06 6.733467e-06 3.099592e-06 4.070132e-06 8.508165e-06 1.076057e-05 5.524176e-06 5.691513e-06 4.216746e-06 5.156441e-06 7.873502e-06 4.799139e-06 8.773173e-06 9.288840e-06 4.546617e-06 4.781410e-06 9.157037e-06 1.653721e-05 2.411158e-05 1.181688e-05 8.053305e-06 4.146283e-06 3.633017e-06 2.633881e-06 1.947879e-06 1.798284e-06 2.034194e-06 3.606682e-06 3.241624e-06 5.543923e-06 8.710425e-06 5.087738e-06 4.223329e-06 2.495419e-06 9.170059e-07 7.998810e-07 1.513450e-06 1.156305e-06 1.026333e-07 5.229463e-07 8.186034e-10 -8.200069e-07 -5.271015e-07 -5.998333e-07 -7.358986e-07 -4.842444e-07 -6.719769e-07 -1.941501e-06 -2.994589e-06 -2.929673e-06 -2.444254e-06 -2.411063e-06 -3.621584e-07 -5.731125e-07 -1.235232e-06 -1.080695e-06 -1.175747e-06 -1.659011e-06 -1.059864e-06 -8.206356e-07 -4.277872e-07 -1.793067e-07 5.243619e-09 -2.879838e-08 6.153123e-09 6.812202e-07 3.617704e-06 7.290747e-06 1.004373e-05 1.437636e-05 1.998979e-05 5.829916e-06 8.773974e-06 1.042232e-05 7.667101e-06 7.792760e-06 1.180796e-05 8.767385e-06 7.810202e-06 4.545961e-06 3.654133e-06 5.775068e-06 8.431646e-06 3.353337e-06 3.301877e-06 3.527007e-06 2.845984e-06 2.853351e-06 1.577406e-06 3.722511e-07 6.784785e-07 1.747113e-06 8.901011e-07 7.609423e-07 -1.986428e-06 -3.874684e-06 -2.669764e-06 -3.224137e-06 -3.733982e-06 1.897408e-06 7.109469e-07 2.246486e-06 -6.371881e-07 -9.755205e-07 -1.613234e-06 -3.281774e-06 -1.019721e-05 -1.072225e-05 -2.362895e-05 -2.842590e-05 -2.373033e-05 5.057248e-06 2.746178e-06 1.679964e-06 2.769600e-07 8.481064e-07 4.294197e-07 4.306962e-08 -8.335763e-08 -3.629221e-07 -2.919555e-07 -1.844429e-08 9.570097e-08 9.192537e-07 5.417259e-07 8.415339e-07 2.853392e-07 -1.216736e-07 -1.769455e-07 -5.631205e-08 1.165788e-07 6.616346e-07 1.155091e-06 1.136646e-06 1.220848e-06 1.042745e-06 2.731485e-07 
-4.839571e-07 -3.228214e-06 -3.622259e-06 -4.310083e-06 -2.678068e-06 -5.166706e-06 -5.800010e-06 -3.378747e-06 -1.534256e-06 -6.544661e-07 -1.223410e-07 1.772190e-07 -2.233011e-07 8.471548e-07 4.508472e-07 3.274785e-07 6.859130e-07 1.545016e-07 -4.209404e-07 -7.607011e-07 -1.322768e-06 -5.843494e-07 -1.354314e-07 -7.284612e-07 -1.602760e-06 -1.198099e-06 -1.089322e-06 -6.359582e-09 2.306853e-07 -1.840266e-06 -1.394700e-06 -4.340537e-06 -1.542478e-07 7.044867e-07 1.774483e-06 4.094185e-06 -2.699841e-06 2.199190e-06 2.831313e-06 8.301636e-06 -9.727026e-06 4.135174e-06 2.781591e-06 1.698119e-06 2.818853e-08 -2.160881e-06 3.816590e-07 -4.591906e-06 3.643595e-06 -3.900666e-06 -9.386662e-06 -1.301582e-05 -1.555186e-05 -1.049549e-05 -7.716830e-06 -2.977833e-06 -1.344483e-06 -1.929961e-07 2.348644e-06 7.226988e-06 7.574589e-06 2.378056e-06 -6.961957e-07 2.467650e-07 6.233617e-07 6.185801e-07 2.789048e-06 2.836772e-06 3.684754e-06 2.012434e-06 -4.968553e-07 6.640480e-08 1.382841e-06 4.277354e-07 8.404928e-07 -1.399770e-06 -3.189107e-06 -1.851085e-06 -6.998982e-07 1.507901e-06 2.362455e-06 7.355912e-07 1.429225e-06 2.713313e-06 3.277356e-06 1.538218e-06 3.712095e-06 7.736557e-06 1.008276e-05 4.200424e-06 7.327832e-06 5.198228e-06 5.575404e-06 5.914307e-06 4.332577e-06 9.681916e-06 8.325569e-06 4.580774e-06 4.652555e-06 1.343572e-05 1.951460e-05 1.856213e-05 9.997506e-06 6.093675e-06 3.484825e-06 1.605283e-06 1.886156e-06 1.591224e-06 1.304889e-06 2.196213e-06 3.779781e-06 3.776550e-06 4.227255e-06 6.337435e-06 5.588705e-06 5.901937e-06 3.384817e-06 9.664871e-07 1.959514e-08 -2.969497e-08 2.131029e-06 1.228253e-06 6.074954e-07 1.653309e-07 1.131028e-07 2.015185e-07 -1.405486e-07 -3.748927e-07 -4.565379e-07 -1.085082e-06 -2.713440e-06 -3.079897e-06 -4.067937e-06 -2.537717e-06 -2.017877e-06 -2.926315e-07 -3.759958e-07 -5.167227e-07 -6.687333e-07 -1.194718e-06 -1.619261e-06 -8.174646e-07 -4.293814e-07 -1.712885e-07 -1.854532e-07 -5.333330e-07 -4.282873e-07 -1.617258e-07 1.623043e-07 1.873139e-06 6.492940e-06 7.845077e-06 1.445850e-05 1.657354e-05 6.945701e-06 8.003569e-06 1.185320e-05 1.054540e-05 9.795971e-06 6.940680e-06 7.810623e-06 5.412853e-06 5.559811e-06 3.597877e-06 7.407479e-06 9.777908e-06 4.307856e-06 5.497866e-06 5.244079e-06 5.348482e-06 2.546630e-06 2.444505e-06 3.096322e-07 -1.513511e-06 3.317643e-07 4.204594e-07 -8.628030e-07 -1.640280e-07 -9.855334e-07 -3.025667e-06 -4.308539e-06 -1.265533e-06 -2.400975e-07 -9.148231e-07 3.211930e-07 -7.025618e-07 -2.047809e-06 -3.032535e-06 -5.453048e-06 -9.780975e-06 -1.241638e-05 -8.407556e-06 -7.901201e-06 -3.678400e-06 4.881153e-06 2.675373e-06 1.794711e-06 1.208158e-06 1.034210e-06 6.781763e-07 1.225827e-07 -6.914866e-08 -2.722282e-07 -4.168121e-07 -1.561142e-08 9.282773e-08 3.419165e-07 2.811823e-07 5.195199e-07 4.308647e-07 1.723869e-07 -6.566955e-08 1.124019e-07 3.647670e-07 8.385775e-07 1.719586e-06 1.036552e-06 1.462725e-06 1.654861e-06 4.642557e-07 
-1.963706e-07 -2.897936e-06 -6.056899e-06 -5.496390e-06 -2.774273e-06 -5.425948e-06 -7.068335e-06 -4.886007e-06 -1.699012e-06 -2.734121e-07 4.390583e-07 1.118737e-06 6.684391e-07 -9.582930e-07 -8.844486e-07 2.096622e-07 3.491096e-07 4.851769e-08 3.599826e-08 -5.391763e-07 -1.080786e-06 -8.911380e-07 -8.071970e-07 1.182277e-07 7.849165e-07 -7.865919e-07 -4.814097e-07 -3.021100e-07 -1.315343e-07 4.608529e-07 -3.225517e-07 -1.942910e-07 3.264125e-07 1.875336e-07 7.569027e-07 1.937445e-06 1.786312e-06 1.563261e-06 1.882823e-06 1.956789e-06 -1.719021e-06 1.400073e-06 3.471488e-06 8.406423e-07 -1.032483e-06 -1.464551e-06 -4.928301e-07 -1.119440e-06 -7.037800e-07 -3.216052e-06 -3.159283e-06 -5.784669e-06 -1.263833e-05 -1.056746e-05 -1.102268e-05 -5.202980e-06 -3.628088e-06 -1.318475e-06 -8.549426e-08 1.557201e-06 1.740847e-06 1.441951e-06 1.780918e-06 2.659843e-06 2.934999e-06 3.265388e-06 2.586862e-06 1.733873e-06 2.404333e-06 2.024063e-06 3.022629e-06 2.640682e-06 2.777632e-06 2.616983e-07 -2.068056e-06 -3.599773e-06 -2.413249e-06 -1.483888e-06 1.412297e-06 1.244500e-06 1.970801e-06 1.129716e-07 7.648264e-07 2.525739e-06 1.406385e-06 9.087505e-07 6.012774e-06 7.511787e-06 6.532806e-06 3.188753e-06 9.097417e-06 5.728713e-06 4.430606e-06 4.749684e-06 5.473740e-06 8.544387e-06 7.595397e-06 5.351836e-06 6.369785e-06 1.795893e-05 2.042086e-05 1.064087e-05 7.956322e-06 4.025446e-06 3.566003e-06 1.438286e-06 1.512374e-06 1.203053e-06 1.144135e-06 2.274633e-06 3.688904e-06 3.961129e-06 3.389302e-06 4.804945e-06 4.787095e-06 5.908798e-06 3.640435e-06 1.447704e-06 1.439647e-07 1.274295e-07 1.182122e-06 1.546596e-06 1.585453e-06 5.859103e-07 4.453682e-07 3.995305e-07 3.449366e-08 -1.132485e-07 -7.846656e-07 -2.193657e-06 -3.015525e-06 -3.160212e-06 -3.933263e-06 -1.851577e-06 -1.206725e-06 -5.071290e-07 -7.440525e-07 -4.820113e-07 -6.494919e-07 -9.674635e-07 -1.008311e-06 -7.678659e-07 -1.914101e-07 -2.085050e-07 -3.775341e-07 -6.025881e-07 -2.924645e-07 -2.358248e-07 -1.554498e-07 7.315268e-07 4.059891e-06 4.765918e-06 1.237144e-05 1.178769e-05 8.958720e-06 8.528142e-06 7.865299e-06 1.154085e-05 1.274372e-05 3.663186e-06 5.119088e-06 4.503871e-06 5.771653e-06 4.086319e-06 4.204915e-06 4.055095e-06 3.457139e-06 1.083988e-05 8.935945e-06 1.161940e-05 4.618691e-06 3.809074e-06 2.130223e-06 1.253176e-06 8.327421e-08 4.656160e-08 -5.167928e-07 3.625883e-07 -6.609487e-07 -3.388217e-06 -3.110803e-06 -1.432111e-06 -1.026322e-06 -3.082094e-06 -2.129406e-06 -2.128001e-06 -2.188067e-06 -1.906056e-06 -2.908736e-06 -8.894626e-06 -1.194959e-05 -6.662929e-06 -4.819894e-06 -8.235830e-07 2.718209e-06 2.299467e-06 1.369798e-06 1.148870e-06 1.010211e-06 7.946114e-07 2.111572e-07 2.467577e-07 -1.400579e-07 -1.248970e-06 5.294862e-08 1.246156e-08 2.219483e-07 1.756255e-07 3.053818e-07 2.468509e-07 3.560487e-07 3.724823e-07 3.009883e-07 5.017100e-07 9.387657e-07 2.261663e-06 9.775441e-07 1.815846e-06 2.543714e-06 7.092256e-07 
1.574104e-06 1.416565e-06 -2.665204e-06 -5.553090e-06 -6.748720e-06 -1.002234e-05 -7.374485e-06 -3.829690e-06 -4.956809e-06 -2.079815e-06 1.258487e-07 1.477433e-06 2.157933e-06 6.700478e-08 -2.597039e-07 8.586758e-07 -9.517743e-07 -1.889113e-06 -7.618324e-07 -6.453168e-07 -2.397385e-07 -7.325881e-07 -1.199285e-06 -3.147547e-08 1.379035e-06 -5.356808e-07 -1.160531e-06 -1.548403e-06 -2.108261e-06 -5.690836e-07 -3.015911e-07 2.736569e-07 2.065361e-07 -6.556413e-09 1.101371e-06 1.891490e-06 1.916086e-06 1.280894e-06 2.342254e-06 1.549199e-06 -8.530689e-08 1.579465e-06 3.275679e-06 8.515014e-07 -5.764342e-07 -1.529092e-06 -2.098013e-07 1.764445e-07 -8.275608e-07 -2.040810e-06 -1.124348e-06 -1.778285e-06 -8.635827e-06 -1.127484e-05 -1.333166e-05 -7.881378e-06 -3.131147e-06 3.462914e-07 3.821901e-07 -1.287260e-06 -2.558892e-07 6.243523e-07 1.946292e-06 5.226442e-06 5.297181e-06 9.557943e-06 2.069045e-06 5.661370e-07 -4.647212e-07 -3.537127e-08 2.411745e-06 3.139882e-06 5.084916e-06 1.612794e-06 -1.099222e-06 -3.566123e-06 -2.148605e-06 -1.804258e-06 2.649834e-06 -7.126706e-07 -1.781978e-06 -1.025181e-07 1.303248e-06 1.868477e-06 9.405161e-07 2.887603e-06 9.360428e-06 5.307789e-06 4.621710e-06 4.039266e-06 8.543237e-06 3.374806e-06 2.239106e-06 3.947376e-06 6.660226e-06 8.245306e-06 1.098447e-05 5.964634e-06 8.754433e-06 1.632999e-05 1.534687e-05 5.701660e-06 7.271550e-06 3.863184e-06 3.153280e-06 1.641345e-06 1.137805e-06 1.324276e-06 1.090899e-06 2.221863e-06 3.991897e-06 3.450712e-06 2.652694e-06 3.359384e-06 4.143703e-06 6.644535e-06 2.962222e-06 1.667840e-06 6.339946e-07 6.282790e-07 6.988539e-07 7.338263e-07 1.266583e-06 4.978860e-07 6.083533e-07 8.789237e-07 6.669654e-08 -7.466361e-07 -1.559673e-06 -2.337965e-06 -2.200702e-06 -2.989031e-06 -2.639149e-06 -1.434868e-06 -1.284886e-06 -6.568979e-07 -7.099281e-07 -4.576606e-07 -7.348829e-07 -6.511494e-07 -6.637140e-07 -5.478067e-07 -1.298268e-07 -2.428945e-07 -5.438783e-07 -2.900031e-07 -1.856249e-07 -1.712742e-07 -1.414340e-07 7.343740e-08 1.259766e-06 3.429790e-06 7.910118e-06 9.791544e-06 8.258897e-06 9.358365e-06 2.321123e-06 6.840179e-06 1.056686e-05 4.759862e-06 3.113421e-06 4.038195e-06 3.313964e-06 3.461861e-06 2.956827e-06 1.951982e-06 3.272923e-06 1.441205e-05 1.135657e-05 1.535504e-05 9.299420e-06 6.327188e-06 5.326021e-06 3.691285e-06 4.113254e-07 3.798362e-08 2.647220e-07 9.563565e-08 -2.624765e-06 -4.052435e-06 -3.397653e-06 -1.162186e-06 -7.894437e-07 -3.808402e-06 -1.003252e-06 -1.039194e-06 -9.039279e-07 -9.287958e-07 -1.732110e-06 -7.987798e-06 -1.040028e-05 -5.191105e-06 -2.544143e-06 3.193289e-07 2.207265e-06 2.723080e-06 1.609590e-06 1.570400e-06 1.062799e-06 9.237013e-07 3.905116e-07 5.614784e-07 1.362856e-06 1.407727e-06 8.210977e-07 5.731220e-07 6.537158e-07 2.213516e-07 2.548617e-07 2.198437e-07 3.292990e-07 5.800114e-07 2.504731e-07 5.324686e-07 1.323500e-06 2.788548e-06 1.270854e-06 2.222165e-06 3.460585e-06 7.954363e-07 
3.087354e-07 1.751223e-06 1.291341e-06 -2.793033e-06 -6.209906e-06 -1.009346e-05 -9.334368e-06 -5.697982e-06 -8.783895e-06 -4.225742e-06 -2.017919e-06 -8.319161e-07 1.747517e-06 1.854827e-06 5.311427e-07 1.759113e-07 -1.142271e-06 -2.325469e-06 -1.341501e-06 -2.087557e-06 -7.777031e-07 -6.083824e-07 4.662065e-08 6.232492e-07 -2.718453e-07 -1.771962e-06 -3.950919e-06 -2.179800e-06 -2.863034e-06 -1.078369e-06 -5.929753e-07 -3.372370e-08 4.258136e-07 5.959927e-07 2.017629e-06 2.630457e-06 1.243322e-06 6.438678e-07 2.083400e-06 1.536013e-06 1.887194e-06 2.003215e-06 1.972779e-06 3.638297e-07 5.837855e-07 3.987426e-07 2.804826e-07 1.219859e-07 -1.133940e-06 -1.535213e-06 -3.782939e-07 -1.194647e-06 -5.313763e-06 -7.887410e-06 -1.108941e-05 -1.038720e-05 -6.059962e-06 -3.394856e-07 4.611622e-07 3.110528e-07 1.259704e-07 -5.246793e-08 3.028167e-06 7.981983e-06 6.675842e-06 7.925918e-06 1.907027e-06 6.626893e-07 -1.627017e-06 -3.833589e-07 1.805884e-06 1.299557e-06 2.100122e-06 1.311568e-06 1.563161e-06 -5.097818e-07 -2.471606e-06 -3.508528e-06 -3.488853e-06 -4.210645e-06 -5.028371e-06 -1.304398e-06 7.809489e-08 2.800376e-07 1.526220e-06 6.080130e-06 9.149367e-06 4.215639e-06 6.735830e-06 6.560108e-06 9.912452e-06 4.716509e-06 2.825247e-06 5.244036e-06 7.122167e-06 6.855232e-06 9.528552e-06 4.612395e-06 1.095332e-05 1.083660e-05 8.120092e-06 3.391779e-06 6.888126e-06 3.693230e-06 2.458831e-06 1.844441e-06 8.779402e-07 1.617958e-06 1.508793e-06 2.218504e-06 4.069212e-06 2.856885e-06 1.703712e-06 2.213814e-06 3.208252e-06 6.439882e-06 3.550044e-06 1.734272e-06 9.464759e-07 1.031456e-06 7.336324e-07 2.707628e-07 -1.653382e-07 -3.433220e-07 4.979019e-07 1.126878e-06 2.023166e-07 -1.189999e-06 -1.582242e-06 -1.347337e-06 -1.284627e-06 -2.523673e-06 -1.522891e-06 -1.500168e-06 -1.710286e-06 -5.598048e-07 -5.546282e-07 -3.845713e-07 -6.896963e-07 -5.328647e-07 -7.413998e-07 -2.561784e-07 -1.673169e-07 -1.899806e-07 -4.615655e-07 -2.095047e-07 -1.783968e-07 -5.920496e-08 7.375051e-08 -4.205508e-07 1.008441e-07 2.065143e-06 4.036096e-06 7.144820e-06 7.101448e-06 6.187200e-06 2.949025e-06 4.504644e-06 5.541254e-06 4.038394e-06 1.994840e-06 3.850431e-06 9.742391e-07 2.181237e-06 3.436636e-06 4.776298e-06 3.131763e-06 9.981902e-06 1.460513e-05 1.613029e-05 1.198350e-05 8.042287e-06 7.148506e-06 4.725925e-06 1.019581e-06 1.086751e-07 -1.329252e-06 -1.651220e-06 -6.366947e-06 -3.897972e-06 -2.786344e-06 -7.741308e-07 -6.856104e-07 -1.493148e-06 1.856159e-06 1.274239e-06 -3.297277e-07 -2.480863e-06 -2.041753e-06 -6.267236e-06 -6.060044e-06 -3.379956e-06 -8.418735e-07 5.734770e-07 1.865638e-06 3.595288e-06 1.864622e-06 1.331510e-06 1.076542e-06 1.479126e-06 7.060747e-07 6.489129e-07 1.823014e-06 3.402988e-06 2.116966e-06 1.121532e-06 1.315126e-06 5.962069e-07 4.219136e-07 4.064958e-07 2.945332e-07 3.744730e-07 1.248337e-08 3.610457e-07 1.857038e-06 3.223305e-06 2.743256e-06 2.580152e-06 4.686834e-06 1.152792e-06 
-1.092121e-06 -8.019646e-07 -2.260176e-06 -2.016032e-06 -1.549746e-06 -3.173093e-06 -5.919131e-06 -6.386938e-06 -9.442446e-06 -8.454473e-06 -5.895392e-06 -4.225477e-06 -1.246889e-06 4.246246e-07 -1.035379e-07 -2.139916e-06 -1.200531e-06 -1.529087e-06 -6.732000e-07 -1.422363e-06 -6.301784e-07 -8.610330e-08 -1.304334e-07 -6.173829e-07 -2.688935e-06 -1.214428e-06 -6.634035e-06 -2.679357e-06 -3.701284e-06 -2.085351e-06 -1.194356e-06 -7.621378e-07 1.837489e-07 1.293112e-06 3.125426e-06 2.894307e-06 1.204210e-06 1.052431e-06 1.188090e-06 9.778637e-07 3.073020e-06 2.589650e-06 1.766209e-06 3.644904e-07 2.216142e-07 1.280724e-06 3.941200e-07 -5.345273e-07 -1.050056e-06 -1.268997e-06 -7.279333e-07 -3.533055e-07 -1.489758e-06 -3.144325e-06 -6.894906e-06 -1.151941e-05 -1.098125e-05 -4.383522e-06 -5.459136e-08 4.128115e-07 2.156399e-07 2.874312e-06 7.375848e-06 1.027838e-05 3.211244e-06 -1.343217e-06 4.787901e-07 1.043290e-06 8.726651e-07 1.572693e-06 -1.441429e-07 -8.336209e-07 -9.341152e-07 8.593859e-07 1.109871e-06 -1.081092e-06 -2.653844e-06 -3.356836e-06 -6.661185e-06 -6.087033e-06 -5.244538e-06 -2.420078e-06 -1.241242e-06 -8.426225e-09 2.060150e-06 6.335124e-06 1.210857e-05 5.115841e-06 8.538560e-06 7.939613e-06 1.071111e-05 6.505388e-06 3.968593e-06 7.514873e-06 6.492211e-06 4.031726e-06 4.589017e-06 3.636683e-06 9.702372e-06 6.373263e-06 3.578129e-06 3.368072e-06 5.170853e-06 3.301944e-06 2.298582e-06 1.859913e-06 1.030285e-06 1.822945e-06 2.153990e-06 2.227960e-06 3.345226e-06 2.245455e-06 1.210260e-06 1.729343e-06 2.538382e-06 4.429774e-06 4.488649e-06 2.097515e-06 1.104231e-06 7.365935e-07 7.275144e-07 -8.080532e-08 -4.115245e-07 -3.622952e-07 9.985120e-08 3.635773e-07 -1.643018e-07 -5.589991e-07 -6.309701e-07 -8.177918e-07 -1.038775e-06 -1.885904e-06 -1.118063e-06 -1.441398e-06 -1.746315e-06 -4.404303e-07 -5.007025e-07 -3.482253e-07 -7.104421e-07 -6.213762e-07 -4.857052e-07 -2.293974e-07 -2.624715e-07 -2.661471e-07 -3.611807e-07 -2.003450e-07 -6.782419e-08 -1.179485e-07 -5.183938e-08 -1.800155e-07 -1.519469e-08 4.391731e-07 1.496967e-06 3.518279e-06 5.566072e-06 3.274810e-06 4.425845e-06 6.493751e-06 4.842358e-06 1.698309e-06 4.554577e-07 1.042691e-06 -1.833072e-07 -5.540982e-08 1.620816e-06 3.424618e-06 3.521960e-06 5.651113e-06 1.545296e-05 1.531687e-05 1.688393e-05 8.654907e-06 9.405448e-06 7.509830e-06 1.761597e-06 -2.366080e-06 -3.171677e-06 -2.502497e-06 -7.071940e-06 -2.266458e-06 -3.720683e-07 -9.932130e-07 -4.053832e-07 1.033426e-06 2.632857e-06 3.368722e-06 -3.849188e-07 -4.007613e-06 -2.784426e-06 -4.643770e-06 -3.939422e-06 -2.479402e-06 -5.415174e-07 2.617921e-07 6.916978e-07 8.436403e-07 8.433837e-07 9.456245e-07 1.080607e-06 2.460465e-06 1.225649e-06 5.919109e-07 6.150778e-07 1.341960e-06 2.412376e-06 1.305553e-06 1.300234e-06 1.383708e-06 9.106795e-07 1.281995e-06 5.182931e-07 2.706366e-08 -4.575879e-07 -1.298566e-07 1.710543e-06 5.527710e-06 3.798258e-06 2.645333e-06 7.163753e-06 1.664502e-06 
-2.470151e-07 -7.538960e-08 -2.484483e-06 -3.248331e-06 -1.702185e-06 -2.056430e-06 -2.765643e-06 -3.898424e-06 -9.099094e-06 -1.144209e-05 -7.781676e-06 -6.702706e-06 -3.560888e-06 -1.241530e-06 1.374296e-08 -1.970321e-06 -2.023569e-06 -2.615415e-06 -1.366064e-06 7.024686e-07 1.027151e-06 -7.302191e-08 -1.372941e-06 -2.546595e-06 -6.533469e-06 6.880580e-06 -1.240443e-05 1.893653e-06 -1.021137e-05 -3.672640e-06 -1.307137e-06 3.599910e-06 -1.977180e-06 8.073928e-08 2.334798e-06 2.163986e-06 1.333030e-06 1.823136e-06 2.911176e-07 3.439886e-07 4.342835e-06 2.561504e-06 1.767937e-06 1.047119e-06 4.666631e-07 2.423683e-07 -1.478798e-07 -7.829761e-07 -8.465909e-07 -7.041839e-07 -5.476019e-07 8.832225e-08 1.061951e-07 -1.015613e-06 -2.133365e-06 -7.690081e-06 -9.544293e-06 -8.818660e-06 -3.223019e-08 2.891657e-06 7.216804e-06 5.955670e-06 5.643947e-06 5.542948e-06 -5.727487e-07 -2.716798e-06 2.544012e-07 2.151385e-06 1.974897e-06 -1.887653e-07 -4.551357e-06 -2.767530e-06 -1.233877e-06 -4.713787e-07 -4.133023e-07 -2.445039e-06 -4.162255e-06 -2.523184e-06 -3.274712e-06 -4.293109e-06 -5.883295e-06 -9.057548e-07 2.856346e-07 3.629569e-06 5.272233e-06 7.314502e-06 1.724514e-05 7.959246e-06 8.854811e-06 4.464188e-06 4.841873e-06 3.725667e-06 4.168769e-06 8.313007e-06 4.050660e-06 2.911719e-06 4.329796e-06 3.097566e-06 5.569751e-06 4.172886e-06 2.798534e-06 3.885799e-06 3.489072e-06 3.024850e-06 3.228617e-06 1.875245e-06 1.063045e-06 1.449392e-06 2.316002e-06 2.492739e-06 1.854142e-06 1.581839e-06 1.301081e-06 1.883502e-06 1.693126e-06 2.946942e-06 3.946648e-06 1.758921e-06 9.589980e-07 2.309709e-07 1.830813e-07 -1.609337e-07 4.388932e-09 3.167709e-07 9.046146e-08 1.405730e-07 -9.560778e-08 6.509396e-08 -2.188940e-07 -7.505892e-07 -1.155806e-06 -1.418419e-06 -1.012847e-06 -1.124776e-06 -1.642226e-06 -5.141544e-07 -4.408410e-07 -4.334050e-07 -6.136122e-07 -4.358210e-07 -2.576167e-07 -2.169972e-07 -2.970646e-07 -2.964921e-07 -2.793058e-07 -2.055738e-07 -1.441734e-07 -1.792218e-07 -1.424876e-07 4.654088e-08 3.077985e-08 1.002270e-07 6.299408e-07 1.319398e-06 2.244845e-06 2.637402e-06 3.158707e-06 5.727572e-06 4.851417e-06 3.654218e-06 1.872299e-07 -1.966349e-06 -1.219635e-06 -7.561024e-07 1.324059e-06 1.245991e-06 2.388447e-06 3.247278e-06 9.495913e-06 1.199057e-05 1.705617e-05 9.586395e-06 1.183613e-05 9.803604e-06 3.781165e-06 -1.940295e-06 -1.182608e-06 -1.999511e-06 -4.175461e-06 -3.722811e-07 1.546366e-06 -1.972484e-07 1.399938e-07 1.545461e-06 1.905988e-06 4.530980e-06 2.343599e-06 -8.539727e-07 -1.614161e-06 -3.884933e-06 -3.578460e-06 -1.678828e-06 -9.760826e-07 -9.422304e-07 -6.379128e-08 -7.626988e-07 4.907150e-07 1.242423e-06 1.030036e-06 3.310418e-06 2.148464e-06 6.342927e-07 7.440592e-07 6.057813e-07 1.063083e-06 1.362651e-06 1.776562e-06 2.338055e-06 1.842967e-06 2.832945e-07 9.459357e-07 -6.134753e-07 -1.561770e-06 -1.690312e-06 -1.473487e-06 1.166055e-06 1.393643e-06 2.256289e-07 1.260034e-06 8.795155e-07 
-4.779913e-07 -4.975146e-07 -8.584549e-07 -1.934495e-06 -2.574525e-06 -5.772091e-06 -6.078919e-06 -4.611633e-06 -7.724471e-06 -1.014022e-05 -7.919747e-06 -8.021509e-06 -3.610465e-06 -2.027142e-06 -2.698589e-07 3.371523e-08 -1.125989e-06 -2.561869e-06 -1.733909e-06 2.275471e-07 1.138042e-06 -4.321333e-07 -1.686400e-06 -2.221408e-06 -4.178662e-06 -1.767650e-05 -2.746953e-06 -2.243060e-07 -6.886941e-07 6.915964e-07 2.766040e-06 2.760332e-06 -1.343608e-06 1.328434e-07 1.387960e-06 1.199963e-06 1.269771e-06 1.113608e-06 1.343022e-07 1.725423e-06 3.523266e-06 2.057763e-06 1.540727e-06 1.460889e-06 2.013810e-06 8.148210e-07 -1.873885e-07 -6.612533e-07 -7.621866e-07 -1.042349e-06 -4.643846e-07 9.194790e-08 7.855517e-07 1.638372e-06 1.001541e-06 -3.241850e-06 -7.627038e-06 -9.268299e-06 7.126449e-07 7.139488e-06 9.436197e-06 4.519923e-06 2.497345e-06 -1.540651e-06 -2.794764e-06 -1.626883e-06 1.786686e-06 2.820117e-06 1.959369e-06 -1.581863e-06 -4.485451e-06 -2.867282e-06 -3.265130e-06 -3.833171e-06 -1.442791e-06 -1.558541e-06 -3.697841e-06 -4.295454e-06 -6.154546e-06 -1.775283e-06 -1.669415e-06 6.877330e-07 3.868277e-06 5.177184e-06 6.780692e-06 1.409988e-05 2.065607e-05 8.545066e-06 5.830947e-06 1.188601e-06 -4.499909e-07 -1.590928e-06 4.180769e-06 6.020527e-06 1.959700e-06 1.830786e-06 4.167282e-06 1.945995e-06 3.464084e-06 4.019148e-06 3.104715e-06 3.590690e-06 3.397600e-06 2.871737e-06 3.182927e-06 1.692383e-06 1.158216e-06 1.239949e-06 2.102088e-06 2.606898e-06 9.450843e-07 1.101511e-06 1.259148e-06 1.607434e-06 8.687792e-07 2.106858e-06 2.366375e-06 1.332579e-06 1.118968e-06 1.366612e-07 -2.473147e-07 1.684875e-08 2.887957e-07 6.513928e-07 1.968637e-07 2.774511e-07 3.602381e-07 1.276516e-07 -3.082074e-07 -9.740958e-07 -1.285556e-06 -1.151507e-06 -9.411197e-07 -9.041441e-07 -1.290876e-06 -4.630802e-07 -3.755387e-07 -4.956146e-07 -2.761053e-07 -1.918687e-07 -2.311689e-07 -1.763561e-07 -3.061469e-07 -3.584402e-07 -3.034966e-07 -2.965390e-07 -1.542680e-07 -1.642554e-07 -3.752940e-08 1.922557e-08 -5.004768e-09 -4.839853e-08 -6.672388e-09 1.607852e-07 6.112940e-07 7.786819e-07 7.989555e-07 2.831619e-06 3.433255e-06 3.999119e-06 1.223818e-06 -3.106590e-07 -6.692973e-07 -5.344613e-08 9.690445e-07 -5.120682e-08 3.441636e-07 1.629161e-06 5.257679e-06 1.068757e-05 1.112372e-05 6.229498e-06 7.460565e-06 8.828640e-06 6.468886e-06 3.212283e-06 2.230396e-06 1.528200e-06 2.377598e-06 1.987605e-06 2.347236e-06 2.122335e-06 3.142951e-07 -4.489833e-07 8.224732e-07 3.625824e-06 2.701721e-06 1.582590e-06 -1.040131e-06 -3.090349e-06 -2.837193e-06 -8.434850e-07 -4.402299e-07 -1.420910e-06 2.122665e-07 1.330208e-06 1.322583e-06 1.738546e-06 1.099974e-06 3.173324e-06 2.775535e-06 1.338994e-06 4.551013e-07 1.173960e-07 6.403321e-08 4.916567e-07 1.464791e-06 1.359044e-06 6.336832e-07 -3.301361e-06 -1.740626e-06 -1.598073e-06 -2.395832e-06 -3.229094e-06 -4.856547e-06 -5.375204e-06 -1.908007e-06 -2.677983e-06 -3.688607e-06 -6.085291e-07 
-8.974607e-08 -2.710814e-07 -7.118119e-07 -1.352712e-06 -3.515222e-06 -6.578364e-06 -6.247379e-06 -5.381792e-06 -6.573472e-06 -1.118266e-05 -9.169481e-06 -7.442635e-06 -4.198413e-06 -2.472206e-06 -6.601138e-07 5.040858e-07 6.809171e-08 -1.019792e-06 -1.247299e-06 -6.409061e-07 -1.820668e-07 -5.634887e-07 -1.299072e-06 -1.465814e-06 1.459709e-07 -2.149756e-05 6.353727e-06 -4.819661e-06 6.909985e-06 3.888101e-06 4.836202e-06 -9.982164e-07 8.264031e-07 1.255451e-06 1.373829e-06 1.288512e-06 1.001749e-06 2.544745e-07 -5.767744e-07 3.155104e-06 1.562311e-06 2.189538e-06 1.377435e-06 1.466216e-06 2.678646e-06 1.530107e-06 3.491169e-07 2.290351e-07 -6.984065e-07 -2.015422e-07 -7.260977e-07 -3.463276e-07 2.493581e-06 3.189995e-06 1.035612e-06 -1.676298e-06 -3.319449e-06 -2.899832e-06 7.452536e-07 3.899600e-06 2.729950e-06 3.200358e-06 4.818914e-06 -1.531188e-06 -2.785356e-06 -4.440453e-06 9.056776e-08 1.761003e-06 1.449005e-06 -7.336220e-07 -4.498295e-06 -2.011184e-06 -2.885033e-06 -3.029813e-06 -1.138390e-06 -1.758503e-06 -2.392214e-06 -3.998878e-06 -4.323173e-06 1.513308e-06 1.793652e-06 6.555937e-07 3.487645e-06 4.518659e-06 1.040473e-05 1.836784e-05 1.409483e-05 5.072872e-06 2.135910e-06 1.256998e-06 -5.002179e-07 -2.701827e-06 7.948891e-07 1.812027e-06 7.234012e-07 9.242919e-07 4.437694e-06 1.687083e-06 3.486886e-06 3.782513e-06 3.362233e-06 3.157272e-06 2.760666e-06 2.412400e-06 1.780596e-06 1.493948e-06 1.692900e-06 1.516098e-06 1.969748e-06 2.307707e-06 7.391483e-07 7.026935e-07 9.171032e-07 1.190189e-06 6.835512e-07 1.422976e-06 1.203862e-06 1.149714e-06 1.426271e-06 2.592108e-07 6.982334e-09 9.588155e-08 2.215431e-07 6.300550e-07 2.597278e-07 2.316392e-07 1.401846e-07 -4.974235e-08 -7.333107e-07 -1.166146e-06 -1.086463e-06 -7.912578e-07 -7.660155e-07 -9.698804e-07 -8.499918e-07 -2.428960e-07 -2.693224e-07 -2.890476e-07 -9.873079e-08 -2.043380e-07 -2.193957e-07 -1.591523e-07 -3.482127e-07 -3.778680e-07 -4.115082e-07 -3.302131e-07 -1.470236e-07 -1.293679e-07 -5.408381e-08 -7.490830e-08 -6.271132e-08 -1.280977e-07 -2.216132e-07 -2.180243e-07 -1.828467e-07 -3.790504e-08 1.130572e-07 9.579881e-07 1.523850e-06 2.037970e-06 1.277400e-06 1.844775e-06 1.435228e-07 6.832632e-08 8.568871e-07 4.408893e-07 4.809510e-07 1.124149e-06 2.943154e-06 7.469363e-06 9.531245e-06 3.238146e-06 2.078855e-06 4.841387e-06 5.815346e-06 5.533602e-06 5.880013e-06 5.932813e-06 7.078540e-06 4.623879e-06 3.449840e-06 2.564510e-06 9.457862e-07 -7.730674e-08 4.683610e-07 1.497866e-06 1.111854e-06 1.005769e-06 -4.012367e-09 -1.781141e-06 -2.280295e-06 -1.549510e-06 3.152656e-07 6.649308e-07 8.593964e-07 2.294249e-06 1.831291e-06 2.414393e-06 1.587194e-06 2.509441e-06 2.097787e-06 1.652975e-06 5.629301e-07 -6.796253e-07 -1.314442e-06 -1.001648e-06 -5.928702e-08 2.725561e-07 -9.966593e-07 -3.662474e-06 -4.361296e-06 -1.919688e-06 -2.135137e-06 -3.695025e-06 -7.619600e-06 -4.192704e-06 -3.058016e-06 -3.038204e-06 -6.384591e-07 -2.186063e-09 
-7.155533e-08 -9.793282e-08 4.941445e-08 -9.222368e-07 -3.090304e-06 -5.774736e-06 -6.486511e-06 -5.856033e-06 -5.860329e-06 -1.190455e-05 -1.052553e-05 -6.734686e-06 -3.364131e-06 -1.994784e-06 -1.168577e-06 -6.067129e-07 -5.442794e-07 -2.980651e-07 -8.490891e-07 -2.895925e-07 -5.572612e-07 -9.863595e-07 -1.301551e-06 -4.274753e-07 6.987537e-07 4.031384e-06 1.384915e-06 -1.038786e-06 -5.134384e-07 9.046397e-07 1.771064e-06 7.011049e-07 4.927812e-07 7.207281e-07 -3.627854e-08 -1.243564e-07 7.298861e-07 8.579105e-07 2.127508e-06 6.540494e-06 2.804172e-06 2.784323e-06 9.706751e-07 3.535667e-06 4.652530e-06 -1.628024e-06 -2.151565e-07 2.692686e-06 -2.064103e-06 2.614005e-06 -1.757178e-06 -3.004324e-06 4.137730e-06 2.326788e-06 1.437543e-06 3.618773e-07 -2.305876e-09 1.809343e-06 -1.612709e-06 -2.036814e-07 1.968558e-06 3.461596e-06 3.542117e-06 -7.357398e-07 3.297989e-06 -7.335012e-06 -3.512476e-06 3.482520e-07 8.221844e-08 -1.053479e-06 -4.036429e-06 -2.670184e-06 -1.517261e-06 3.385572e-07 3.797945e-08 -1.330699e-06 -1.884851e-06 -1.656624e-06 1.571915e-06 4.901637e-06 4.097373e-06 1.053070e-06 7.458490e-07 4.489595e-06 1.140697e-05 1.218023e-05 4.587267e-06 3.177674e-06 1.878781e-06 1.609629e-06 1.134068e-06 3.899279e-07 -1.334606e-06 -6.618159e-07 -8.126809e-08 1.555796e-06 5.236937e-06 1.556441e-06 2.611338e-06 2.936720e-06 2.957735e-06 2.192943e-06 1.507157e-06 1.846881e-06 1.245422e-06 1.830394e-06 1.938267e-06 1.868344e-06 1.767926e-06 1.666791e-06 3.862098e-07 3.085923e-07 6.830693e-07 1.381369e-06 4.872897e-07 8.053967e-07 7.549540e-07 7.751404e-07 1.188003e-06 5.103855e-07 2.558837e-07 8.583957e-08 1.272714e-07 5.065751e-07 2.849455e-07 1.969678e-07 6.353827e-08 -1.611751e-07 -1.249765e-06 -1.052970e-06 -7.370371e-07 -5.606927e-07 -6.475802e-07 -9.639896e-07 -5.577576e-07 -1.668622e-07 -2.404170e-07 -9.107436e-08 -7.851936e-08 -1.973107e-07 -2.344804e-07 -1.621388e-07 -3.781105e-07 -3.936596e-07 -5.302420e-07 -2.570423e-07 -1.477778e-07 -1.158495e-07 -7.544221e-08 -1.252786e-07 -1.625239e-07 -2.249526e-07 -2.376401e-07 -4.505563e-07 -5.534133e-07 -5.063497e-07 -1.249299e-07 3.743905e-07 5.384532e-07 1.050031e-06 1.071837e-06 2.291263e-06 8.709693e-07 6.362038e-07 8.883403e-07 9.559463e-07 5.057776e-07 5.031230e-07 1.286831e-06 3.407494e-06 8.149762e-06 4.713575e-06 1.506708e-06 2.856452e-06 3.486961e-06 4.004406e-06 7.921958e-06 6.332759e-06 7.347848e-06 6.433561e-06 4.428680e-06 2.312905e-06 1.694586e-06 1.849162e-06 1.181066e-06 1.987560e-07 1.969012e-06 8.580629e-07 7.730159e-07 -1.271627e-06 -1.487650e-06 -1.016632e-06 7.786771e-07 2.169215e-06 1.231839e-06 2.301622e-06 1.946330e-06 1.423525e-06 1.231466e-06 2.717873e-06 1.857226e-06 1.137235e-06 8.682619e-07 -1.043315e-06 -2.358391e-06 -1.622119e-06 -5.810939e-08 9.734888e-08 -6.969778e-07 -1.720639e-06 -2.941171e-06 -8.623748e-07 -2.212696e-06 -3.516476e-06 -5.886316e-06 -1.392252e-06 -1.896288e-06 -1.017733e-06 4.817709e-07 7.494716e-06 
-1.674254e-07 -1.050040e-06 -4.423907e-07 -3.009468e-08 -1.906602e-07 -6.338743e-06 -9.322544e-06 -7.011902e-06 -6.322490e-06 -9.820231e-06 -1.124289e-05 -6.126608e-06 -1.760095e-06 -1.392999e-06 -1.046579e-06 -1.505882e-06 -2.255172e-06 -6.916759e-07 -1.669243e-07 2.987314e-07 6.678067e-08 -3.800381e-07 -1.781122e-06 -1.653992e-07 1.387591e-06 2.342394e-06 9.652447e-07 1.444849e-07 1.442505e-07 -1.866492e-07 1.138047e-07 9.483257e-07 2.176433e-07 1.278021e-06 -1.623340e-06 -1.712269e-06 -5.396647e-08 6.610049e-07 3.085241e-06 2.291384e-06 2.567303e-07 9.760137e-07 1.175247e-06 1.700149e-06 1.300267e-06 1.756613e-07 2.177614e-06 2.937080e-06 7.854681e-07 1.034553e-06 -1.806102e-08 6.174924e-07 1.199872e-06 3.127419e-07 1.087236e-06 1.402263e-06 4.451156e-09 4.411553e-07 -4.154777e-06 -2.513366e-06 -2.460636e-06 1.361439e-06 -1.873712e-07 2.864262e-06 -7.531270e-07 -3.469810e-06 -4.070094e-06 -1.297875e-06 -1.427146e-06 -1.025045e-06 -1.775477e-06 -1.953864e-06 -6.599657e-07 3.402199e-07 3.873285e-07 7.131617e-07 5.077130e-07 2.258803e-06 6.432755e-06 3.664947e-06 3.428013e-06 1.100677e-06 1.828032e-06 5.676367e-06 6.780317e-06 4.784957e-06 3.248738e-06 2.906818e-06 2.009163e-06 1.867640e-06 1.200286e-06 2.924827e-07 -3.195844e-09 -2.000465e-07 1.535010e-06 2.442360e-06 4.626621e-06 2.410553e-06 1.391921e-06 1.474259e-06 1.617601e-06 8.513942e-07 9.330844e-07 1.890937e-06 1.443016e-06 1.814592e-06 1.793411e-06 1.816109e-06 1.270691e-06 8.894587e-07 2.829013e-07 3.281862e-07 4.842523e-07 1.023286e-06 2.116618e-07 4.193380e-07 3.801745e-07 4.724099e-07 7.339380e-07 5.326216e-07 3.588264e-07 1.973660e-07 1.748787e-07 4.420374e-07 2.027035e-07 1.376187e-08 -3.186322e-08 -2.838650e-07 -1.066790e-06 -7.114656e-07 -6.559842e-07 -6.354943e-07 -5.827202e-07 -6.841945e-07 -3.059169e-07 -1.817656e-07 -1.962037e-07 -6.274288e-08 -1.034805e-07 -1.932767e-07 -3.048846e-07 -1.716328e-07 -3.877030e-07 -3.850436e-07 -5.431160e-07 -1.828194e-07 -1.213585e-07 -1.087738e-07 -9.089341e-08 -1.386270e-07 -2.034798e-07 -2.851214e-07 -3.339129e-07 -8.097106e-07 -5.825600e-07 -6.193236e-07 -3.770748e-07 -1.640254e-08 3.976673e-07 5.160930e-07 9.098753e-07 1.920779e-06 1.402535e-06 1.319512e-06 9.572035e-07 9.919990e-07 7.253040e-07 5.101974e-07 1.124438e-06 2.644131e-06 6.423212e-06 4.583243e-06 1.675297e-06 1.892024e-06 2.403936e-06 2.358034e-06 6.203247e-06 5.444756e-06 7.039078e-06 9.263087e-06 4.905824e-06 3.025868e-06 2.970939e-06 1.968044e-06 1.272207e-06 1.328530e-07 1.695126e-06 1.105369e-06 -7.882679e-07 -1.530067e-06 -1.377172e-06 -3.325343e-07 7.112223e-07 1.709784e-06 1.304459e-06 2.539733e-06 2.496263e-06 2.783314e-07 4.464390e-07 2.205963e-06 2.150951e-06 7.813717e-07 3.837693e-07 -6.821243e-07 -1.143178e-06 -7.002418e-07 1.603417e-07 7.809318e-08 2.028738e-07 -4.217289e-07 -7.713852e-07 -6.983005e-10 -6.435967e-07 -1.137759e-07 5.122374e-06 2.529449e-07 4.096382e-07 1.893840e-06 -2.639234e-06 -4.727995e-06 
-7.116544e-08 -6.413247e-07 -1.677819e-06 7.919618e-07 8.504912e-06 -7.112865e-06 -1.833875e-05 -8.720914e-06 -1.019609e-05 -5.365313e-06 -1.136037e-05 -6.231690e-06 2.263296e-06 -4.783248e-07 -6.173159e-07 -9.835917e-07 -5.900457e-07 3.629586e-08 2.733832e-07 5.363758e-07 4.141188e-07 1.119102e-06 -6.015689e-07 8.974124e-07 1.241137e-06 1.562563e-06 9.119004e-07 5.434603e-07 4.432504e-07 8.573886e-08 6.656692e-07 7.635754e-07 1.134858e-07 8.914796e-07 1.496616e-07 2.901342e-07 7.611605e-08 -6.254584e-08 -2.565773e-07 -3.766190e-06 -1.564535e-06 -5.717724e-07 4.764694e-07 -1.087055e-06 -3.422111e-06 3.665085e-06 3.135037e-06 6.711622e-08 2.674820e-06 3.506792e-07 1.519555e-06 3.601045e-06 -1.328732e-06 -4.523199e-07 3.039634e-07 9.003218e-07 7.756023e-07 -8.961214e-07 -4.515592e-06 -3.956601e-06 -4.282353e-06 -2.225549e-06 -2.760363e-06 -3.419184e-07 -7.329030e-06 -2.097760e-06 -4.877645e-06 -2.460375e-06 -1.075955e-06 -8.771751e-07 -6.640208e-07 -5.423697e-07 8.864482e-07 -3.923640e-07 3.453070e-07 2.824644e-06 2.446159e-06 6.624748e-06 8.087259e-06 1.832005e-06 1.629983e-06 1.441545e-06 1.644689e-06 5.210434e-06 4.551273e-06 2.500831e-06 3.222777e-06 2.048392e-06 1.365014e-06 1.159817e-06 5.172913e-07 1.190611e-06 1.842634e-06 1.338882e-06 2.813083e-06 2.361230e-06 3.424322e-06 1.855980e-06 8.714913e-07 5.019116e-07 4.649505e-07 4.462593e-07 1.267238e-06 1.709330e-06 1.516079e-06 1.308970e-06 1.436064e-06 1.184783e-06 6.441050e-07 4.577720e-07 3.825779e-07 4.146424e-07 2.945427e-07 3.468358e-07 1.070598e-07 2.096040e-07 1.820315e-07 2.772117e-07 2.978799e-07 2.835391e-07 4.128715e-07 2.127692e-07 1.560720e-07 2.561956e-07 1.096502e-07 9.569216e-08 -1.641423e-07 -4.179563e-07 -8.168274e-07 -6.317630e-07 -6.478714e-07 -5.090711e-07 -3.660461e-07 -3.203077e-07 -1.783335e-07 -1.893461e-07 -1.114422e-07 -5.463521e-08 -1.510597e-07 -2.010202e-07 -3.305143e-07 -2.172280e-07 -3.756838e-07 -3.679628e-07 -5.158592e-07 -1.683007e-07 -1.114861e-07 -1.187786e-07 -7.652709e-08 -1.451692e-07 -2.551190e-07 -3.514350e-07 -6.325808e-07 -9.497922e-07 -5.734156e-07 -9.179787e-07 -4.762055e-07 -2.131860e-07 5.868247e-07 6.099609e-07 1.180271e-06 1.688513e-06 1.412106e-06 1.177879e-06 9.409978e-07 9.882305e-07 9.711044e-07 6.757848e-07 8.483369e-07 2.603153e-06 5.319371e-06 3.426424e-06 1.920223e-06 1.640162e-06 2.186751e-06 2.027560e-06 3.845313e-06 4.466520e-06 4.985453e-06 9.388935e-06 8.622056e-06 3.621742e-06 3.481707e-06 2.249306e-06 2.990600e-07 -3.543557e-07 6.197919e-07 -4.237479e-07 -6.538749e-07 -9.920976e-08 -7.849150e-08 7.088731e-08 1.297089e-07 9.969251e-07 1.332353e-06 2.742367e-06 3.904214e-06 1.051522e-06 8.552263e-07 1.033345e-06 1.504103e-06 5.501236e-07 7.426302e-07 1.396032e-08 -2.483614e-07 1.715050e-07 2.078635e-07 7.070033e-07 9.363738e-07 8.757206e-07 7.908318e-07 5.091237e-07 1.492643e-06 2.940319e-06 8.728144e-06 2.067832e-06 1.259035e-06 9.552097e-07 -2.269960e-06 -1.222092e-05 
-5.933768e-08 -1.633809e-08 -1.313624e-06 -2.452221e-06 -2.725374e-06 -2.939904e-06 1.452871e-05 1.137216e-06 5.523011e-06 -9.865921e-06 -6.314172e-06 -2.149814e-06 -1.546836e-06 -1.083534e-06 -1.024099e-06 5.392111e-07 2.633306e-06 8.750050e-07 8.544754e-07 1.053476e-06 8.397499e-07 1.918284e-06 7.694335e-07 9.304164e-07 1.812158e-06 1.288868e-06 1.214682e-06 5.839892e-07 2.268743e-07 7.721676e-07 1.455975e-06 1.702423e-07 5.194353e-07 1.997425e-07 2.740195e-06 1.611521e-06 7.412695e-07 1.383082e-07 -2.040563e-07 -2.035364e-06 -5.089545e-07 -6.300625e-07 -1.426792e-06 -3.255773e-07 -1.657739e-06 8.113087e-07 1.442304e-07 3.623256e-08 7.909110e-07 1.726994e-06 1.000810e-06 6.210099e-07 5.752370e-07 1.457125e-06 5.693673e-07 3.976272e-07 7.084485e-07 3.451020e-07 -1.570762e-06 -1.852642e-06 -1.423096e-06 -3.234813e-06 -3.776766e-06 -6.440525e-06 -4.112970e-06 -4.874260e-06 -6.454954e-06 -4.766939e-06 -8.236650e-07 -6.712386e-07 -4.391738e-07 7.868521e-07 1.242720e-06 5.865400e-07 8.485613e-07 3.636609e-06 3.147497e-06 7.079854e-06 5.852758e-06 2.349256e-06 2.349294e-06 2.217102e-06 1.819281e-06 4.232048e-06 2.546560e-06 1.582022e-06 2.591632e-06 1.386248e-06 1.071727e-06 1.293332e-06 1.131705e-06 1.929265e-06 2.251485e-06 1.346917e-06 1.912045e-06 2.096363e-06 2.201528e-06 4.184043e-07 2.966378e-07 4.118113e-07 5.039696e-07 5.069293e-07 1.336591e-06 1.198907e-06 1.480787e-06 9.897268e-07 9.146023e-07 6.375555e-07 3.088732e-07 3.496650e-07 3.528811e-07 2.156597e-07 1.154253e-07 1.206632e-07 5.568419e-08 8.022208e-08 6.748481e-08 1.594801e-07 1.762285e-07 1.218405e-07 3.726275e-07 1.590107e-07 4.299695e-08 -5.657467e-09 4.643991e-08 1.321582e-07 -2.627758e-07 -3.891102e-07 -7.865082e-07 -6.190893e-07 -3.906776e-07 -2.494141e-07 -2.218584e-07 -1.482604e-07 -1.956414e-07 -1.696684e-07 -8.610052e-08 -7.440856e-08 -1.830268e-07 -2.022907e-07 -3.006187e-07 -3.023954e-07 -3.738623e-07 -3.563487e-07 -4.680949e-07 -1.981782e-07 -1.158122e-07 -1.237729e-07 -7.206643e-08 -2.536811e-07 -3.326574e-07 -5.261806e-07 -1.297965e-06 -7.947784e-07 -5.532754e-07 -9.876435e-07 -3.961457e-07 -4.133657e-08 6.039347e-07 6.829569e-07 1.289036e-06 1.328947e-06 1.749401e-06 1.116506e-06 8.889345e-07 9.928076e-07 1.178091e-06 8.488258e-07 5.947568e-07 2.013538e-06 3.652526e-06 3.997977e-06 2.292540e-06 1.523847e-06 1.819963e-06 2.010052e-06 3.291827e-06 3.445846e-06 3.371643e-06 5.295651e-06 1.035856e-05 3.802290e-06 2.452611e-06 1.948453e-06 3.215097e-07 -3.475908e-08 1.649901e-07 -9.440965e-07 7.590076e-07 7.912683e-07 1.212752e-06 1.456462e-06 8.844398e-07 6.202900e-07 1.547569e-06 1.934239e-06 4.784414e-06 1.616572e-06 1.011840e-06 9.280300e-07 1.488674e-06 3.096299e-07 7.596053e-07 7.640975e-07 3.018936e-07 2.413538e-07 3.944127e-07 8.376982e-07 1.508745e-06 1.336669e-06 1.424719e-06 1.315082e-06 1.920562e-06 2.951797e-06 4.908406e-06 2.987866e-06 1.088820e-06 -1.439632e-07 1.151713e-06 4.617095e-08 
-1.293556e-07 -5.276788e-07 -5.600670e-07 -4.150591e-06 -1.127113e-05 2.902133e-06 3.361397e-05 1.191077e-05 1.644019e-05 -6.760908e-06 -2.353380e-07 -1.035488e-06 -4.758543e-06 -1.408260e-06 -1.041327e-06 4.836752e-07 2.096376e-06 7.703997e-07 1.075763e-06 1.405877e-06 1.296771e-06 1.017000e-06 4.631677e-07 4.499349e-07 2.374243e-06 1.724719e-06 1.426067e-06 4.463375e-07 3.830903e-07 7.375435e-07 7.936410e-07 3.767291e-07 7.914918e-07 1.109620e-06 2.500897e-06 1.287113e-06 6.600160e-07 1.998517e-07 2.594316e-08 -9.425943e-07 -5.189248e-07 -3.318402e-07 -1.744452e-06 -8.225604e-07 -1.034700e-06 -1.155256e-06 -4.842658e-07 7.603988e-07 9.960746e-07 3.761850e-07 7.905454e-07 3.967579e-07 9.888843e-07 1.593286e-06 4.221402e-07 3.941124e-07 7.126173e-08 -4.232303e-08 3.840379e-07 -2.136918e-07 -8.059142e-07 -1.900662e-06 -4.074236e-06 -4.255239e-06 -1.888628e-06 -3.125568e-06 -6.679143e-06 -6.939389e-06 -1.942401e-06 3.413298e-07 1.381069e-07 1.048335e-06 1.393905e-06 2.016184e-06 2.921048e-06 4.761535e-06 2.548358e-06 4.318673e-06 3.673571e-06 2.320216e-06 1.036470e-06 1.156506e-06 2.035721e-06 4.487509e-06 1.988583e-06 1.556534e-06 1.860354e-06 1.118024e-06 9.216726e-07 1.706158e-06 1.655182e-06 1.475286e-06 1.754842e-06 9.166301e-07 1.111451e-06 1.586151e-06 8.747933e-07 4.122630e-07 2.074361e-07 4.111736e-07 7.842226e-07 5.555204e-07 1.233997e-06 1.086240e-06 1.079733e-06 6.059406e-07 4.957121e-07 3.369464e-07 2.354791e-07 2.637930e-07 1.731541e-07 3.460549e-08 3.605464e-08 4.287530e-08 6.729419e-09 5.555556e-09 1.894016e-08 6.696083e-08 1.406705e-07 7.582103e-08 2.330907e-07 1.745583e-07 5.437986e-08 2.587851e-08 -1.430716e-08 -1.022194e-07 -3.539160e-07 -3.803184e-07 -6.494426e-07 -5.163211e-07 -1.998489e-07 -2.009568e-07 -1.651679e-07 -1.169977e-07 -1.964979e-07 -1.412658e-07 -1.085700e-07 -8.189376e-08 -1.913690e-07 -2.424104e-07 -2.407159e-07 -4.365745e-07 -3.656281e-07 -2.830393e-07 -4.323188e-07 -2.404072e-07 -1.205098e-07 -1.368472e-07 -1.250512e-07 -4.158652e-07 -4.925251e-07 -8.649309e-07 -1.543215e-06 -6.207253e-07 -5.782594e-07 -7.215164e-07 -4.246578e-07 -2.645711e-07 2.920693e-07 7.100651e-07 1.190681e-06 1.097667e-06 1.710636e-06 1.314378e-06 1.082842e-06 1.387849e-06 1.403700e-06 1.248172e-06 6.150934e-07 1.473002e-06 2.120145e-06 3.971287e-06 2.421168e-06 2.312023e-06 1.763500e-06 2.012451e-06 3.137773e-06 2.775639e-06 2.815800e-06 3.232336e-06 7.302166e-06 3.928042e-06 1.748300e-06 1.283037e-06 9.108042e-07 3.032710e-07 -1.289695e-07 7.293930e-07 1.576969e-06 1.035895e-06 1.135070e-06 3.128923e-06 2.476169e-06 7.569406e-07 1.709202e-06 1.756676e-06 4.500458e-06 1.627512e-06 6.984164e-07 1.208054e-06 1.930035e-06 4.592698e-07 4.135888e-07 1.015200e-06 7.259910e-07 2.768002e-07 3.778250e-07 9.114868e-07 2.119148e-06 1.516473e-06 1.708406e-06 2.044224e-06 2.287723e-06 3.168764e-06 3.855414e-06 1.966095e-06 1.464260e-06 8.276606e-07 1.290261e-07 7.311800e-07 
-2.937915e-07 -7.208287e-07 -8.499093e-07 -1.700890e-06 -1.440468e-06 4.607653e-06 1.176491e-05 1.083814e-05 6.470297e-06 2.957827e-06 1.011721e-06 -2.072365e-06 -6.580366e-07 2.024223e-07 -6.797005e-08 -1.486627e-07 4.684128e-07 7.710655e-07 1.085952e-06 1.154497e-06 1.198174e-06 5.803207e-07 4.777815e-07 1.213712e-06 2.684109e-06 1.717430e-06 1.137412e-06 5.107529e-07 7.262960e-07 5.701996e-07 7.052179e-07 8.021205e-07 8.222926e-07 1.469708e-06 2.724640e-06 1.249783e-06 5.113435e-07 2.572708e-07 -1.218009e-07 1.362933e-07 -1.587294e-08 2.207292e-07 -5.475418e-07 -6.477721e-07 -9.865424e-07 -1.207644e-06 -7.158985e-07 -1.313387e-07 2.631546e-08 -7.798438e-08 2.121504e-07 4.921567e-07 9.589602e-07 8.093851e-07 5.400117e-07 3.297205e-07 1.524421e-07 2.308574e-07 8.808656e-07 2.603093e-07 -2.019936e-07 -4.931471e-07 -2.595248e-06 -2.738752e-06 -1.914501e-06 -1.463542e-06 -6.171561e-06 -5.534223e-06 -2.695601e-06 -7.093437e-08 5.277835e-07 4.989254e-07 1.946809e-06 3.017982e-06 5.528846e-06 3.821797e-06 1.429878e-06 2.114483e-06 1.011674e-06 1.028309e-06 7.593770e-07 2.030821e-06 1.977403e-06 2.667520e-06 1.579865e-06 1.670333e-06 2.178850e-06 9.920405e-07 6.784069e-07 1.204322e-06 9.063653e-07 1.039020e-06 2.015138e-06 6.944234e-07 1.014862e-06 1.130026e-06 8.716281e-07 3.369194e-07 1.943372e-07 4.662689e-07 8.858503e-07 8.752629e-07 1.371825e-06 7.032729e-07 5.230209e-07 3.293646e-07 2.974601e-07 1.641854e-07 1.612627e-07 1.153555e-07 8.222314e-08 3.842902e-08 3.302777e-08 -1.546478e-08 -2.660372e-08 -3.544325e-08 -3.201494e-08 -3.506245e-08 6.050092e-08 1.120543e-07 1.609020e-07 1.927360e-07 5.603614e-08 6.145263e-09 -1.830887e-08 -7.381206e-08 -2.961583e-07 -4.815755e-07 -5.458687e-07 -4.840510e-07 -2.050206e-07 -1.971969e-07 -1.169894e-07 -7.297323e-08 -1.946977e-07 -1.301873e-07 -1.262637e-07 -9.251606e-08 -2.164738e-07 -2.490486e-07 -1.707970e-07 -5.322195e-07 -3.616133e-07 -1.896928e-07 -4.866147e-07 -2.886128e-07 -1.026699e-07 -2.224053e-07 -3.505700e-07 -6.301819e-07 -5.370935e-07 -9.231411e-07 -1.412367e-06 -5.416887e-07 -6.770770e-07 -6.757845e-07 -6.551850e-07 -4.944318e-07 -5.362925e-09 5.613983e-07 9.446132e-07 9.315964e-07 1.089797e-06 1.128310e-06 1.491275e-06 1.790234e-06 1.976918e-06 1.899084e-06 8.821139e-07 1.702922e-06 1.762131e-06 3.281081e-06 2.014596e-06 2.410779e-06 2.381074e-06 2.183185e-06 2.443760e-06 2.338003e-06 2.532379e-06 2.277724e-06 4.910308e-06 4.062505e-06 2.147853e-06 1.345841e-06 5.363871e-07 2.273535e-07 4.132854e-07 1.457160e-06 2.364715e-06 1.535494e-06 8.138804e-07 2.966878e-06 3.959541e-06 1.410851e-06 1.654503e-06 1.882254e-06 3.952630e-06 1.920881e-06 6.466655e-07 1.033181e-06 1.722550e-06 1.164755e-06 4.537041e-07 4.376552e-07 5.873230e-07 4.682401e-07 1.900134e-07 4.361478e-07 2.135658e-06 1.725122e-06 2.734995e-06 3.161665e-06 2.512545e-06 3.398373e-06 2.667696e-06 1.452988e-06 2.071208e-06 8.736197e-07 1.480502e-07 1.810650e-07 
-3.098672e-07 -5.998600e-07 -7.583759e-07 -8.531210e-07 1.197116e-07 4.879640e-06 8.495531e-06 8.836806e-06 3.612898e-06 2.374424e-06 1.118985e-06 1.247316e-06 -2.410236e-08 6.474900e-07 -1.108662e-07 3.727578e-08 3.163083e-07 7.718996e-07 1.231895e-06 1.045267e-06 1.121754e-06 8.222847e-07 6.909200e-07 1.230603e-06 2.682649e-06 1.407330e-06 8.868809e-07 5.742467e-07 8.786111e-07 5.645906e-07 1.016189e-06 1.412350e-06 1.174095e-06 2.090004e-06 2.598577e-06 9.900097e-07 3.578026e-07 -1.566701e-08 1.029053e-07 4.255862e-08 3.808848e-07 3.467718e-07 4.348900e-07 -1.831216e-07 -5.086414e-07 -1.052761e-06 -1.924018e-06 -1.134249e-06 -6.272429e-07 1.640489e-08 1.075305e-07 3.770718e-07 8.180229e-07 4.565058e-07 4.640725e-07 2.586711e-07 2.161985e-07 8.456319e-07 1.329257e-06 2.522811e-07 -2.991905e-07 -2.572091e-07 -8.578282e-07 -1.523444e-06 -2.378324e-06 -1.187040e-06 -3.917247e-06 -2.966791e-06 -2.441529e-06 -2.090512e-06 -4.106371e-07 1.739762e-06 2.830682e-06 3.600019e-06 4.081826e-06 8.368302e-07 1.163672e-06 1.596859e-06 6.910595e-07 5.304434e-07 8.743801e-07 2.732005e-06 2.007522e-06 1.246154e-06 1.399972e-06 1.767944e-06 1.628476e-06 8.504943e-07 7.673018e-07 8.510271e-07 6.942269e-07 8.685465e-07 1.624091e-06 7.780900e-07 1.166538e-06 6.343895e-07 1.024817e-06 4.082784e-07 3.668569e-07 8.210510e-07 9.572415e-07 9.750161e-07 7.818429e-07 2.065458e-07 3.687806e-07 2.280073e-07 1.374928e-07 3.543061e-08 1.617294e-07 1.127813e-07 1.284153e-07 6.869068e-08 4.058393e-09 -1.197629e-07 -4.126541e-08 -7.170109e-08 -7.246661e-08 -1.830784e-07 -2.013505e-08 1.039285e-07 2.342093e-07 1.890551e-07 7.835115e-08 -3.258052e-08 1.244990e-08 3.458441e-08 -1.004553e-07 -5.688989e-07 -6.101372e-07 -5.495789e-07 -2.119355e-07 -1.719229e-07 -4.760436e-08 -4.824183e-08 -2.310666e-07 -9.967187e-08 -8.998425e-08 -2.026321e-07 -1.724568e-07 -1.897328e-07 -1.704392e-07 -4.806905e-07 -4.443165e-07 -1.686188e-07 -6.254043e-07 -2.846605e-07 -2.017481e-08 -5.066885e-07 -7.182276e-07 -5.944099e-07 -3.068191e-07 -5.698673e-07 -1.882597e-06 -5.412278e-07 -7.447861e-07 -6.351620e-07 -8.314036e-07 -5.605109e-07 -4.536051e-08 2.707437e-07 5.249804e-07 5.179726e-07 6.043351e-07 6.915571e-07 2.000628e-06 1.888607e-06 2.347174e-06 2.169036e-06 1.750880e-06 1.554768e-06 1.643023e-06 4.554702e-06 1.864353e-06 1.472777e-06 2.475556e-06 2.399773e-06 2.062754e-06 2.177916e-06 2.352617e-06 1.756848e-06 3.358762e-06 3.087511e-06 1.627050e-06 1.312896e-06 1.112426e-06 5.420114e-07 1.185380e-06 1.735142e-06 2.907304e-06 2.729458e-06 1.182612e-06 1.249240e-06 4.303349e-06 2.517824e-06 1.758093e-06 1.993263e-06 4.043004e-06 2.118645e-06 5.079158e-07 4.022004e-07 1.057214e-06 1.867703e-06 1.211775e-06 -3.972529e-07 -3.785972e-07 9.306221e-07 -2.651726e-07 -6.525614e-07 2.491254e-06 1.013186e-06 6.099511e-06 4.565521e-06 2.416472e-06 2.862352e-06 2.189624e-06 1.081154e-06 2.049977e-06 9.187209e-07 2.326149e-07 1.161567e-07 
-8.781455e-08 -4.007921e-07 -5.034535e-07 7.820062e-08 1.756042e-06 4.574412e-06 6.652447e-06 6.532961e-06 2.211437e-06 2.209308e-06 1.275022e-06 7.391627e-07 2.845602e-07 -5.679031e-07 4.341184e-08 3.828136e-07 6.238663e-07 7.438351e-07 1.042390e-06 8.651182e-07 1.249736e-06 8.132908e-07 1.023430e-06 1.184262e-06 2.165541e-06 1.279152e-06 1.331462e-06 4.612077e-07 6.387291e-07 5.516728e-07 1.183151e-06 2.013780e-06 1.619814e-06 2.652897e-06 2.267796e-06 9.193683e-07 2.217519e-07 6.035673e-09 3.456561e-07 4.753600e-07 3.144714e-07 2.758811e-07 2.959913e-07 9.240407e-08 -2.285134e-07 -6.473935e-07 -1.687815e-06 -1.506271e-06 -1.802676e-06 -1.997387e-07 1.604449e-07 2.202274e-07 3.317937e-07 4.404082e-07 1.045166e-06 5.006188e-07 6.056201e-07 1.105158e-06 1.088675e-06 5.146019e-08 -3.333173e-07 2.427264e-07 -6.794164e-08 -1.107278e-06 -2.088215e-06 -1.121678e-06 -1.588814e-06 -1.668484e-06 -1.429476e-06 -2.123026e-06 -7.198413e-07 2.537115e-06 2.704870e-06 2.217110e-06 7.718686e-07 4.265951e-07 1.381885e-06 1.079583e-06 3.376704e-07 6.901227e-07 8.088248e-07 1.643508e-06 1.098845e-06 9.865834e-07 1.819311e-06 1.906810e-06 1.163416e-06 6.514070e-07 8.329426e-07 8.321139e-07 9.439774e-07 7.573580e-07 1.034907e-06 9.093498e-07 1.013363e-06 4.719455e-07 1.218895e-06 7.536845e-07 7.681420e-07 9.876103e-07 7.812181e-07 7.729674e-07 2.568402e-07 4.804810e-08 1.056758e-07 1.466896e-07 3.815917e-08 -4.019068e-08 3.209319e-07 1.551890e-08 2.162413e-07 8.297206e-08 2.977411e-08 -3.914722e-07 9.593941e-08 -2.240118e-07 3.287987e-09 -3.895007e-07 -3.015515e-08 -5.521898e-08 5.083898e-07 1.849022e-08 2.245231e-07 -1.290096e-07 4.332523e-08 2.445889e-07 3.207009e-07 -7.672174e-07 -6.834184e-07 -9.342709e-07 -1.141439e-07 -1.345018e-07 -5.319980e-08 -6.794117e-08 -3.286650e-07 -1.582485e-08 2.346292e-07 -6.741969e-07 1.596197e-08 -5.549973e-08 -2.353542e-07 -3.559888e-07 -5.227380e-07 -2.271053e-07 -1.078981e-06 -2.671446e-07 -2.383825e-07 -9.448759e-09 -6.641447e-07 -3.140270e-07 5.684216e-08 -3.323364e-07 -2.824379e-06 -6.445271e-07 -8.824848e-07 -6.616926e-07 -8.558193e-07 -5.124896e-07 -4.556306e-07 -5.733888e-09 2.482863e-07 1.216383e-07 1.084909e-08 1.335591e-06 3.004618e-06 1.998260e-06 2.165456e-06 1.936319e-06 3.577816e-06 3.154918e-06 1.816616e-06 3.128393e-06 1.582037e-06 7.507212e-07 6.401678e-07 -3.414357e-06 1.983328e-06 1.250360e-06 1.351587e-06 1.136372e-06 2.207757e-06 2.074025e-06 1.131148e-06 1.199747e-06 2.066875e-06 4.704992e-07 2.180821e-06 1.228962e-06 2.597081e-06 4.267966e-06 1.997951e-06 -5.040797e-07 3.986047e-06 4.388842e-06 1.635010e-06 9.577283e-07 5.066752e-06 2.970190e-06 4.936989e-09 -3.109800e-07 1.563817e-08 2.753952e-06 3.149336e-06 -1.500097e-06 -2.932050e-06 1.860364e-06 -1.147027e-06 -2.426715e-06 5.451516e-06 -3.583595e-06 1.476300e-05 2.801064e-06 2.862201e-06 2.123676e-06 1.899590e-06 9.619521e-07 1.540249e-06 1.070550e-06 4.386811e-07 2.607379e-07 
3.705425e-08 3.077434e-08 8.835122e-09 8.365322e-07 1.809567e-06 4.083987e-06 7.781129e-06 4.199635e-06 1.800994e-06 2.457323e-06 9.727522e-07 -2.059933e-07 5.306474e-08 -9.930675e-07 2.043713e-07 3.533710e-07 4.799730e-07 5.688598e-07 7.994276e-07 7.551727e-07 1.404031e-06 9.310822e-07 1.297739e-06 1.189603e-06 1.725044e-06 1.227205e-06 1.474722e-06 2.538364e-07 5.048669e-07 8.257523e-07 1.504180e-06 1.915789e-06 2.145281e-06 2.756618e-06 2.436288e-06 8.298573e-07 3.793752e-07 9.219903e-07 4.615332e-07 6.295625e-07 7.039607e-08 -9.955944e-08 -9.542437e-08 -4.053856e-08 -2.155267e-07 -4.981239e-07 -8.078203e-07 -1.268948e-06 -2.272958e-06 -9.538537e-07 2.530651e-08 3.417639e-07 7.346492e-07 6.536988e-07 9.731133e-07 8.176007e-07 7.137106e-07 1.009755e-06 7.216573e-07 3.231076e-08 -2.698534e-07 5.837421e-07 4.877471e-07 -2.848743e-07 -9.652842e-07 -7.626510e-07 -7.336284e-07 -1.202929e-06 -1.068552e-06 -7.504870e-07 9.740676e-09 1.196234e-06 6.906561e-07 -3.067193e-08 -1.083237e-07 4.505513e-07 1.007624e-06 7.198348e-07 3.886328e-07 7.155485e-07 4.833117e-07 1.199213e-06 7.968965e-07 8.261954e-07 1.639715e-06 1.365129e-06 7.860285e-07 5.507671e-07 9.947758e-07 9.947990e-07 8.317602e-07 5.372187e-07 9.056609e-07 6.833358e-07 8.760182e-07 4.970858e-07 1.578209e-06 8.961040e-07 9.888424e-07 6.109044e-07 5.658195e-07 4.483488e-07 1.775562e-07 8.922097e-08 4.105445e-08 1.088008e-07 4.263470e-08 -4.972626e-09 1.440768e-07 -5.550152e-08 -4.924172e-08 7.264894e-09 2.218154e-08 1.859163e-07 1.279102e-07 -5.946848e-08 -5.703434e-08 -3.844270e-08 2.589392e-08 9.612892e-09 4.467323e-08 1.218738e-07 4.359216e-08 2.692513e-07 7.139121e-08 2.123081e-08 3.235313e-08 -2.237053e-07 -2.820211e-07 -4.123906e-07 -1.216862e-07 -1.053624e-07 -7.730476e-08 -2.579399e-08 -8.745842e-08 -4.806654e-08 2.757169e-08 -2.670854e-07 -1.513590e-08 1.193937e-07 7.622261e-08 -1.147152e-07 -6.610355e-08 1.118361e-07 3.016608e-07 4.146569e-07 -3.887980e-08 4.569775e-07 -1.629629e-07 -4.032617e-07 -6.329977e-08 -2.014513e-07 -1.165880e-06 -3.965256e-07 -5.436169e-07 -5.579857e-07 -1.778561e-07 1.580643e-08 4.473862e-08 -1.734234e-08 1.484629e-07 3.463779e-08 -1.088014e-07 4.345645e-07 1.883446e-06 1.355261e-06 4.844452e-07 3.386568e-07 1.175004e-06 1.351350e-06 -4.284724e-07 1.575313e-07 -1.065780e-06 7.335377e-08 2.037298e-06 -1.000121e-07 -8.125591e-08 2.013902e-08 7.189536e-07 -8.063440e-08 1.177427e-06 1.517520e-06 7.867917e-07 9.673136e-07 1.811147e-06 1.382599e-06 1.827021e-06 1.692860e-06 1.387950e-06 -1.744695e-06 1.095603e-06 1.097440e-06 1.540932e-06 2.571099e-06 1.920816e-06 1.745886e-06 2.441576e-06 1.114640e-06 1.162599e-06 1.730032e-06 4.002632e-07 7.203749e-07 -2.847799e-07 -2.152468e-08 1.540342e-06 -9.849573e-07 7.931266e-07 2.121522e-07 1.639920e-06 2.441842e-06 -2.522352e-07 1.534712e-08 4.138334e-06 5.511247e-07 8.755548e-07 4.039030e-08 1.120454e-06 1.650982e-06 1.007235e-06 4.987987e-07 
2.064170e-07 4.989496e-07 3.674940e-07 1.060014e-06 1.446764e-06 3.762335e-06 8.697518e-06 3.606173e-06 2.218412e-06 2.170095e-06 4.442329e-07 3.462514e-07 1.724159e-07 -1.416615e-07 -1.896191e-07 -1.613511e-07 8.976511e-08 1.999882e-07 5.477490e-07 8.158561e-07 1.710786e-06 1.188528e-06 1.053888e-06 1.144112e-06 1.665999e-06 9.853797e-07 1.203893e-06 3.622165e-07 5.676079e-07 1.203616e-06 1.529350e-06 1.789145e-06 3.413638e-06 2.916054e-06 2.601010e-06 8.279096e-07 6.839477e-07 1.193520e-06 4.909486e-07 3.149896e-07 9.055678e-08 -9.763387e-08 -3.749864e-07 -4.419101e-07 -4.893595e-07 -4.677434e-07 -6.834781e-07 -8.913842e-07 -1.713430e-06 -8.960076e-07 3.873996e-07 3.464667e-07 8.767449e-07 6.035441e-07 2.715372e-07 3.874266e-07 3.351703e-07 9.873579e-07 7.621552e-07 5.697142e-07 2.958736e-07 6.876043e-08 1.463703e-07 1.616140e-07 1.299005e-08 -1.603740e-07 -3.698977e-07 -7.470643e-07 -7.092065e-07 -3.527192e-07 1.240802e-08 -8.830283e-08 -3.657771e-07 -1.080970e-06 -4.302579e-07 2.731776e-07 4.918808e-07 5.019559e-07 4.301294e-07 6.516317e-07 4.782119e-07 1.500182e-06 9.048450e-07 7.609490e-07 1.417111e-06 9.471264e-07 4.051471e-07 3.783219e-07 9.710702e-07 8.593906e-07 5.135739e-07 3.827570e-07 7.723358e-07 4.366423e-07 8.261056e-07 6.219786e-07 1.735852e-06 9.395865e-07 7.696677e-07 3.255779e-07 4.278349e-07 1.987152e-07 1.518457e-07 2.001010e-07 1.811281e-07 5.173471e-08 3.671697e-08 5.906688e-08 -9.808316e-08 7.944681e-09 -1.904178e-07 -3.036741e-08 2.382331e-08 5.036691e-07 -8.745403e-09 2.272668e-07 6.475560e-08 3.287615e-07 6.612637e-08 1.387402e-07 -3.292988e-07 9.347989e-08 -5.433497e-08 2.704244e-07 -4.871352e-08 -2.520635e-07 -2.812621e-07 3.510998e-07 1.303845e-07 3.149194e-07 -6.847612e-08 -4.809054e-08 -1.069354e-08 5.477467e-09 1.071232e-07 -5.214240e-08 -2.232216e-07 2.731955e-07 -6.740996e-08 3.015514e-08 3.236891e-07 2.239052e-07 4.801318e-07 5.015812e-07 1.190022e-06 6.685353e-07 3.197720e-07 7.696348e-07 5.785073e-07 -5.400739e-09 -2.819604e-07 6.826478e-08 7.175518e-07 7.172653e-08 -1.468032e-07 -2.036090e-07 1.744402e-07 1.953145e-07 4.904390e-07 4.199142e-08 1.113176e-07 1.894556e-07 2.119282e-07 -5.466747e-07 -9.638087e-07 -1.901303e-07 -5.337607e-07 -5.443257e-07 -1.301335e-06 -1.490338e-06 -8.943040e-07 -7.263263e-07 -1.287754e-06 1.118074e-07 2.357312e-06 4.408564e-06 -5.517562e-07 -9.134955e-08 1.855292e-07 2.488337e-07 7.130194e-07 9.402470e-07 6.942990e-07 8.566474e-07 1.104441e-06 2.059820e-06 1.222894e-06 2.084627e-06 2.321816e-07 -4.019243e-06 1.175897e-06 2.400186e-06 9.701110e-08 3.782912e-07 1.519017e-06 2.232621e-06 5.120434e-07 -6.021670e-08 2.059255e-06 3.245143e-06 1.334005e-06 -8.916337e-07 -1.813314e-06 1.352619e-06 3.677283e-06 -1.188985e-06 1.668560e-06 2.208027e-06 -2.548282e-06 4.998220e-06 -1.378764e-05 -9.394707e-07 1.163801e-06 -1.305745e-07 7.825713e-07 1.253701e-06 1.106455e-06 1.215550e-06 1.447932e-06 6.834140e-07 
1.060304e-08 3.993474e-07 3.311922e-07 1.097359e-06 1.785174e-06 3.200008e-06 8.990595e-06 3.919377e-06 2.130722e-06 1.507582e-06 3.232850e-07 4.816051e-07 5.591889e-07 1.118668e-07 -1.451374e-07 -5.019025e-07 -1.893577e-07 8.520116e-08 4.305181e-07 1.210878e-06 1.938509e-06 1.101051e-06 6.528413e-07 1.183025e-06 1.627278e-06 8.084984e-07 1.205914e-06 6.087813e-07 8.513899e-07 1.700247e-06 1.609137e-06 2.720710e-06 3.919959e-06 2.647474e-06 1.928718e-06 8.124132e-07 6.658641e-07 8.355937e-07 5.275187e-07 6.591063e-07 2.482557e-07 -7.776794e-09 -9.979630e-07 -4.772303e-07 -5.691336e-07 -4.750528e-07 -4.040068e-07 -1.391437e-07 -3.496860e-07 -1.758218e-07 -1.479151e-08 -2.886189e-07 5.189985e-08 3.074630e-07 2.971603e-07 -9.776087e-08 2.212684e-07 1.146254e-06 5.684328e-07 8.461067e-07 6.728449e-07 -2.247929e-07 -6.137688e-07 -7.062130e-08 2.697286e-07 2.766568e-07 9.987612e-08 2.524928e-08 -4.651397e-08 -2.725272e-07 -5.235478e-07 -8.760765e-07 -4.293969e-07 -1.062927e-06 -6.165620e-07 -2.095837e-07 2.905165e-07 3.059215e-07 2.325421e-07 5.837453e-07 8.156090e-07 1.436426e-06 9.127293e-07 6.677360e-07 1.647843e-06 7.446032e-07 2.583677e-07 4.451897e-07 7.116965e-07 4.833057e-07 3.223061e-07 3.171469e-07 5.999477e-07 4.864185e-07 8.910472e-07 9.432661e-07 1.561068e-06 1.025917e-06 4.653058e-07 1.747026e-07 2.009182e-07 1.404734e-07 1.450982e-07 1.598167e-07 1.564577e-07 4.274653e-08 2.454628e-08 1.870300e-08 -6.705339e-09 2.508193e-08 3.394314e-09 1.263621e-08 3.702163e-08 3.910803e-08 3.657267e-09 1.555032e-07 2.636154e-07 1.871885e-07 7.260232e-08 7.622417e-08 -7.069951e-09 -9.227092e-08 6.561994e-08 -1.444960e-07 -1.404655e-07 -9.435922e-08 -8.362287e-09 1.438811e-07 1.243139e-07 1.551348e-07 8.349563e-08 3.092892e-08 2.120139e-08 -2.170060e-09 6.705618e-10 1.883287e-08 2.220763e-08 2.982626e-08 2.793547e-08 -4.732274e-08 2.160376e-07 2.295744e-07 4.181726e-07 3.104534e-07 2.329974e-07 3.383256e-07 3.903253e-07 9.066970e-07 7.921295e-07 3.429727e-07 -3.113787e-08 1.676802e-07 3.567566e-07 1.281906e-07 -1.031820e-07 -2.583161e-08 -9.087983e-08 -3.406014e-08 3.233655e-08 2.762565e-08 4.280613e-08 1.495670e-07 -1.932376e-08 -1.047761e-07 -1.413110e-06 -8.329304e-07 -1.091712e-07 -8.569703e-08 -1.957041e-07 -3.906587e-07 4.718620e-07 -6.483368e-07 3.997419e-07 2.048608e-07 -6.082821e-08 -4.001697e-08 5.831344e-07 2.343763e-08 -1.532888e-07 7.653218e-07 5.094231e-07 4.879688e-07 8.750693e-07 7.976723e-07 4.895884e-07 1.060672e-06 1.347233e-06 1.738579e-06 4.319653e-07 7.312355e-07 1.988717e-06 1.153357e-06 1.058425e-06 1.261824e-06 1.101814e-06 9.020097e-07 1.979921e-06 1.544841e-06 1.283603e-06 2.147224e-06 1.214842e-06 2.481358e-07 7.916151e-07 3.704305e-07 4.577897e-07 1.198444e-06 -2.550237e-07 -2.695485e-07 -4.765558e-07 -2.087732e-06 -3.524961e-06 -1.304974e-06 -1.757631e-06 -9.292089e-08 2.386073e-07 1.787622e-06 1.464395e-06 -5.842955e-09 2.053575e-06 1.222967e-06 
-9.808570e-07 2.228483e-07 3.645746e-07 1.363790e-06 2.179654e-06 2.630859e-06 9.159489e-06 4.340826e-06 1.609897e-06 1.084966e-06 3.068748e-07 6.295143e-07 6.696369e-07 1.167255e-07 -2.521836e-07 -4.430469e-07 -1.788145e-07 8.477651e-08 3.397739e-07 2.092868e-06 1.597836e-06 8.100793e-07 5.104495e-07 1.167496e-06 1.627028e-06 8.682147e-07 1.213234e-06 9.331537e-07 2.028218e-06 2.267849e-06 1.796865e-06 3.379768e-06 3.326626e-06 1.814271e-06 9.826631e-07 5.134225e-07 4.343510e-07 8.405829e-07 6.598519e-07 6.294362e-07 2.688802e-07 1.005947e-07 -7.022174e-07 -4.116625e-07 -2.757327e-07 -1.628950e-07 1.184103e-07 4.691884e-07 8.002225e-07 -8.688318e-08 -7.658490e-07 -5.947897e-07 -3.777391e-07 -2.944529e-07 4.851567e-07 1.710587e-07 5.381683e-07 7.263931e-07 2.510395e-07 5.118752e-07 2.969006e-07 -1.252637e-07 -7.179808e-07 -1.121392e-07 4.087011e-07 3.721025e-07 2.903004e-07 9.133238e-08 1.114131e-07 4.262281e-08 -3.805892e-07 -1.661733e-06 -5.431451e-07 -3.873214e-07 -4.312092e-07 -3.709763e-07 2.285523e-07 1.336022e-07 6.824907e-07 8.384129e-07 6.901619e-07 6.749942e-07 6.660046e-07 5.810870e-07 1.429292e-06 3.291674e-07 1.957836e-07 6.600919e-07 4.578738e-07 2.832194e-07 1.938386e-07 3.067433e-07 5.047442e-07 4.973585e-07 1.065168e-06 1.309953e-06 1.357279e-06 6.114988e-07 2.793307e-07 1.113713e-07 9.107874e-08 8.748054e-08 1.519179e-07 1.172714e-07 1.221360e-07 5.119895e-08 2.368175e-08 1.001154e-08 1.761726e-08 1.147900e-08 2.837582e-08 1.404275e-08 7.828464e-09 2.559003e-08 3.499387e-08 5.394998e-08 1.766558e-07 1.330092e-07 7.979062e-08 4.727012e-08 1.720464e-08 1.197253e-08 -6.234987e-09 -3.029668e-08 -6.435801e-08 -1.967527e-08 2.845756e-08 5.692427e-08 7.978650e-08 1.067395e-07 8.085585e-08 3.957684e-08 9.873466e-09 1.455014e-08 1.083865e-08 1.922879e-08 1.793897e-08 2.437472e-08 3.148669e-08 9.128638e-08 1.766693e-07 8.441226e-08 2.232636e-07 1.076329e-07 8.723223e-08 3.998524e-07 5.436645e-07 4.933454e-07 6.628920e-07 1.827234e-07 4.966474e-08 8.652252e-08 1.577511e-07 8.815486e-08 4.059493e-08 -1.848784e-08 -7.717042e-08 -5.382610e-08 -3.317474e-08 4.253601e-08 -3.810301e-08 -2.441755e-08 -1.681348e-07 -3.503765e-07 -8.023146e-07 -5.286828e-07 -2.218172e-07 -1.898974e-07 -1.495695e-07 -1.839589e-07 -8.337334e-08 -8.653097e-08 -8.541523e-08 -3.558429e-08 1.250107e-07 1.165038e-07 2.055867e-07 6.797122e-08 1.609098e-07 2.843251e-07 2.655674e-07 2.799900e-07 4.195822e-07 4.485409e-07 5.386528e-07 5.600742e-07 4.977341e-07 1.237478e-06 6.075226e-07 7.020370e-07 1.002878e-06 1.406206e-06 1.366577e-06 1.694017e-06 1.686803e-06 1.428013e-06 1.689040e-06 1.862971e-06 1.133034e-06 1.554931e-06 8.947418e-07 2.909043e-07 3.166334e-07 3.202968e-07 8.406866e-07 2.811400e-07 -2.018778e-07 -5.495877e-07 -4.234985e-07 -1.377411e-06 -7.578574e-07 -8.289104e-07 -1.129520e-06 -5.571833e-07 -8.481589e-07 -4.425474e-07 5.638001e-07 -1.239683e-07 3.457284e-07 1.032301e-07 
-5.476904e-07 1.617764e-07 5.697264e-07 1.181912e-06 2.397204e-06 2.830083e-06 9.065909e-06 3.951230e-06 1.253535e-06 5.938195e-07 2.048916e-07 5.909302e-07 5.495307e-07 1.783277e-07 1.014849e-08 -1.667651e-07 -1.385294e-07 6.903096e-08 4.118802e-07 2.350512e-06 1.368281e-06 5.660264e-07 4.177271e-07 1.083057e-06 1.670932e-06 1.005607e-06 1.355072e-06 1.293962e-06 2.937045e-06 2.411612e-06 1.969606e-06 2.679174e-06 2.724972e-06 1.090741e-06 5.904427e-07 3.997105e-07 4.409059e-07 7.804083e-07 7.698634e-07 3.741863e-07 3.492424e-07 3.858778e-07 -3.035946e-09 -2.499138e-07 -1.457956e-07 1.619802e-07 6.211474e-07 6.168677e-07 6.224735e-07 -1.002675e-07 -2.846811e-07 -3.463858e-07 -4.828834e-07 -6.445176e-07 2.181079e-07 4.416608e-07 5.568433e-07 1.553315e-07 7.059570e-09 1.708989e-08 2.232783e-08 2.292246e-08 -5.902495e-08 4.878019e-08 3.292330e-07 1.146865e-07 2.949853e-08 -1.194289e-07 -3.729420e-08 4.435934e-08 -1.565203e-07 -1.007650e-06 -6.456241e-07 8.753648e-08 -1.423152e-07 -5.340507e-07 2.930344e-07 5.704828e-07 1.391526e-06 8.139274e-07 2.790085e-07 1.233919e-07 3.615100e-07 3.339390e-07 6.920142e-07 7.765581e-08 2.061341e-07 5.239157e-07 2.123691e-07 1.239662e-07 2.529208e-07 4.159550e-07 3.283806e-07 6.395549e-07 1.277739e-06 1.192902e-06 9.828544e-07 2.633743e-07 1.679557e-07 6.289848e-08 5.569505e-08 7.746309e-08 1.550187e-07 9.692179e-08 1.164569e-07 4.961763e-08 1.837144e-08 1.392203e-08 1.763525e-08 1.802365e-08 3.391920e-08 1.518021e-08 2.516544e-08 1.920514e-08 1.218271e-08 2.785567e-09 9.540782e-08 1.633036e-07 7.488644e-08 5.347903e-08 3.500416e-08 1.993641e-08 -2.096653e-09 -2.565517e-09 -2.362470e-08 3.806097e-09 3.397285e-08 3.551412e-08 7.962454e-08 8.890592e-08 8.127948e-08 4.743585e-08 4.545765e-10 1.850219e-08 2.399655e-08 2.276169e-08 1.628604e-08 2.155125e-08 6.047888e-08 1.412507e-07 1.818227e-07 9.014464e-08 1.635215e-07 7.245047e-08 7.374295e-08 3.337813e-07 4.544043e-07 4.087417e-07 6.825868e-07 3.172085e-07 9.217308e-08 7.927561e-08 2.559851e-08 5.188293e-08 5.014988e-08 1.314798e-08 -5.712702e-08 -6.631083e-08 -3.815151e-08 -4.130592e-08 -1.190692e-07 -1.327866e-07 -3.368592e-07 -3.634147e-07 -5.823195e-07 -3.310520e-07 -1.480404e-07 -1.423813e-07 -9.371464e-08 -1.616190e-07 -8.032517e-08 -6.232414e-08 -3.664115e-08 -1.787636e-08 5.128836e-08 7.930433e-08 1.983760e-07 1.086406e-07 1.284115e-07 2.146680e-07 1.935978e-07 1.457308e-07 1.732946e-07 1.510245e-07 3.354633e-07 5.510164e-07 2.938067e-07 7.489194e-07 4.389364e-07 3.974940e-07 5.241417e-07 1.314731e-06 1.441317e-06 1.921816e-06 2.252904e-06 1.996517e-06 1.646315e-06 1.772223e-06 1.006892e-06 1.207446e-06 7.899822e-07 4.897845e-07 3.751658e-07 3.352289e-07 3.512713e-07 2.988978e-07 1.474806e-07 -8.424944e-08 -1.687750e-07 -7.273098e-07 -4.911727e-07 -5.775484e-07 -1.243721e-06 -4.822768e-07 -6.645330e-07 -7.204956e-07 -4.300365e-07 2.500761e-08 -1.379637e-06 -7.072969e-07 
8.798921e-07 1.269446e-07 5.127383e-07 1.056710e-06 3.544737e-06 4.118283e-06 7.605238e-06 2.786465e-06 9.477283e-07 3.129257e-07 7.496559e-08 3.949241e-07 3.992979e-07 3.404399e-07 5.346473e-07 2.207064e-07 2.810433e-07 5.669280e-07 1.406257e-06 2.693302e-06 4.561358e-07 -2.928981e-07 2.613401e-07 1.083204e-06 1.672444e-06 1.131266e-06 1.800759e-06 2.344169e-06 2.016592e-06 2.170739e-06 1.651071e-06 1.750819e-06 1.744339e-06 7.935802e-07 4.357028e-07 5.944970e-07 4.821413e-07 6.279357e-07 7.678327e-07 3.510000e-07 5.781885e-07 5.233902e-07 1.632992e-07 1.476514e-08 5.152008e-08 4.635674e-07 1.061687e-06 5.718996e-07 4.512244e-07 1.094373e-08 -8.505356e-08 -1.984909e-07 -5.087844e-07 -6.378612e-07 -2.328902e-07 3.769498e-07 2.598457e-07 1.346954e-07 -1.603580e-08 -2.318161e-07 -3.557958e-08 1.754391e-07 2.375253e-07 3.498132e-08 1.131324e-07 4.158934e-08 -8.769940e-08 -1.898336e-07 -1.040982e-07 -2.804875e-08 -4.628838e-08 -1.162973e-07 -3.333040e-07 -3.584695e-08 1.697723e-07 3.783614e-07 4.777887e-07 6.114314e-07 1.005049e-06 4.816772e-07 1.504398e-07 -3.113914e-07 -3.978228e-09 5.137720e-08 2.795599e-07 2.567917e-07 6.406964e-07 1.948555e-07 -7.396988e-09 5.691374e-08 1.301543e-07 2.343606e-07 2.100075e-07 8.055078e-07 1.310448e-06 8.293780e-07 6.260023e-07 1.819212e-07 1.149293e-07 4.789140e-08 5.931228e-08 6.921798e-08 1.103607e-07 1.263403e-07 1.038398e-07 4.067700e-08 1.806787e-08 1.950941e-08 1.789658e-08 2.358069e-08 2.593532e-08 2.714728e-08 3.391625e-08 2.514714e-08 7.691118e-09 3.280004e-09 4.975303e-08 1.693516e-07 9.239966e-08 6.413579e-08 4.329861e-08 2.304486e-08 1.287338e-08 1.112051e-10 -1.994239e-09 1.200401e-08 2.185310e-08 3.513071e-08 1.017743e-07 6.010051e-08 6.749688e-08 5.416076e-08 2.598097e-08 3.575850e-08 6.221217e-08 1.551630e-08 2.229110e-08 3.741180e-08 6.954453e-08 1.464339e-07 2.033553e-07 9.610790e-08 1.238404e-07 6.550196e-08 1.062338e-07 2.968446e-07 4.214198e-07 3.105433e-07 3.955564e-07 3.432565e-07 1.504616e-07 1.367745e-07 8.641802e-08 2.104909e-08 1.152605e-08 8.464535e-09 -3.080824e-08 -4.624344e-08 -2.199805e-08 -1.110243e-07 -2.337760e-07 -2.933965e-07 -4.506007e-07 -2.860371e-07 -3.890734e-07 -1.539247e-07 -1.435277e-07 -1.107972e-07 -7.492338e-08 -1.379992e-07 -8.347094e-08 -4.675581e-08 -2.373818e-08 -6.005164e-09 3.813006e-09 4.144115e-08 1.359352e-07 1.781441e-07 1.546876e-07 1.753153e-07 1.706848e-07 1.628041e-07 1.858102e-07 6.270704e-08 5.646774e-08 3.775429e-07 3.465770e-07 4.961802e-07 2.850856e-07 5.769719e-07 4.479211e-07 9.117945e-07 1.255289e-06 1.668505e-06 2.138754e-06 1.814563e-06 2.319291e-06 1.485764e-06 1.044272e-06 1.319459e-06 9.000121e-07 8.930272e-07 6.611100e-07 2.009930e-07 2.359090e-07 3.988118e-07 2.699244e-07 -8.437656e-08 -5.098385e-07 -4.746163e-07 -1.292123e-07 -3.695221e-07 -1.062530e-06 -7.746524e-07 -8.891317e-07 -4.879343e-07 -3.849764e-07 -3.778137e-09 -4.068960e-07 2.276810e-07 
7.540047e-07 8.871476e-07 1.366483e-06 2.198222e-06 4.473970e-06 4.493902e-06 5.290379e-06 1.738176e-06 8.372570e-07 6.152971e-07 2.809853e-07 -8.310111e-09 -2.015017e-07 1.409908e-08 7.052252e-07 7.415233e-07 1.034935e-06 2.181552e-06 2.579790e-06 2.840723e-06 -6.077672e-07 -1.110416e-06 -1.610036e-07 7.873049e-07 1.304713e-06 1.236925e-06 2.721706e-06 2.533765e-06 9.294269e-07 2.062802e-06 9.309048e-07 1.045910e-06 8.859537e-07 4.564555e-07 3.528733e-07 8.283777e-07 5.243360e-07 5.651815e-07 7.662233e-07 4.634021e-07 8.258146e-07 3.962504e-07 1.597563e-07 3.435229e-07 6.920880e-07 6.169107e-07 1.019206e-06 5.370857e-07 3.057650e-07 4.250818e-08 5.611894e-09 -8.658084e-08 -5.042862e-07 -7.946859e-07 -4.604479e-07 1.774785e-07 1.753133e-07 1.495916e-07 2.662726e-08 -7.155027e-08 5.970880e-08 1.536644e-07 3.831434e-08 -5.973418e-08 -1.549279e-07 -5.935473e-09 -1.424609e-08 -1.150408e-07 -1.060997e-07 2.695611e-09 1.128081e-07 1.425453e-07 1.771414e-07 -6.096920e-09 3.476538e-07 1.091757e-06 5.350586e-07 3.432380e-07 3.777365e-07 2.111089e-07 8.361034e-08 -1.226896e-07 -1.300634e-07 -9.044905e-08 2.776406e-07 4.494784e-07 5.320246e-07 -1.930908e-08 1.351384e-09 4.460485e-08 -1.020299e-07 -6.024416e-08 9.654699e-08 6.854546e-07 1.223458e-06 5.648049e-07 4.626715e-07 1.845662e-07 9.953265e-08 5.764505e-08 7.366451e-08 5.756557e-08 7.317745e-08 1.493898e-07 9.739781e-08 2.958538e-08 2.851661e-08 2.695111e-08 1.949078e-08 2.987183e-08 2.236447e-08 2.614278e-08 2.895164e-08 1.975365e-08 1.670067e-08 3.536093e-08 3.070112e-08 9.341360e-08 9.489964e-08 5.428622e-08 4.069414e-08 2.153589e-08 2.014824e-08 8.655138e-09 1.375616e-08 1.408077e-08 1.881406e-08 3.570479e-08 9.747798e-08 4.249034e-08 5.275805e-08 3.614245e-08 5.252225e-08 4.115580e-08 7.460615e-08 4.015764e-08 3.151522e-08 5.141980e-08 8.000065e-08 1.568701e-07 1.869051e-07 9.459402e-08 6.968666e-08 8.976300e-08 1.061871e-07 2.601446e-07 3.836047e-07 3.245869e-07 2.193600e-07 2.979841e-07 1.175637e-07 1.266713e-07 1.211286e-07 5.156267e-08 2.547830e-08 1.176487e-08 -1.488572e-09 -2.672650e-08 -4.585268e-08 -1.958328e-07 -3.694465e-07 -3.916095e-07 -3.074115e-07 -2.046486e-07 -3.098941e-07 -1.139961e-07 -1.622766e-07 -8.825824e-08 -8.638218e-08 -8.415086e-08 -5.934898e-08 -3.951020e-08 -3.281388e-08 -2.357855e-08 -7.049116e-09 -4.815171e-09 5.893579e-08 2.108239e-07 1.931642e-07 1.815566e-07 1.655569e-07 1.744452e-07 1.806154e-07 4.542514e-08 5.352729e-08 1.553016e-07 3.313255e-07 3.556874e-07 2.306537e-07 5.753543e-07 4.642539e-07 5.904816e-07 8.383686e-07 1.446828e-06 1.629259e-06 1.194896e-06 2.512329e-06 1.710422e-06 1.536282e-06 1.600257e-06 8.849103e-07 8.725011e-07 8.179024e-07 3.481482e-07 4.270587e-08 -3.883742e-08 -2.299649e-08 -2.685094e-07 -3.348916e-07 7.012920e-08 9.367600e-08 -1.649711e-07 -5.090725e-07 -7.579065e-07 -1.004225e-06 -5.575343e-07 -3.556485e-07 -8.049317e-08 2.495349e-08 5.703029e-08 
4.252633e-07 1.930456e-06 2.360381e-06 2.901028e-06 3.616350e-06 2.942216e-06 3.743549e-06 1.491813e-06 1.755001e-06 9.835813e-07 6.222343e-07 -1.787915e-07 -9.667397e-07 -1.588948e-07 6.412299e-07 1.119788e-06 1.507426e-06 2.803885e-06 2.884406e-06 1.947265e-06 -4.552568e-07 -1.139697e-06 -5.489155e-07 2.689788e-07 1.109650e-06 1.181762e-06 2.963103e-06 1.503429e-06 6.097505e-07 1.715879e-06 6.163198e-07 6.975088e-07 5.239012e-07 3.204155e-07 3.388943e-07 9.195146e-07 7.654521e-07 5.671630e-07 7.657987e-07 6.024578e-07 1.196517e-06 4.167555e-07 2.407484e-07 5.997593e-07 9.999292e-07 5.181504e-07 7.077530e-07 3.611848e-07 1.549936e-07 6.718039e-08 6.387360e-08 -2.921067e-08 -2.774504e-07 -7.251773e-07 -6.498476e-07 -1.249313e-07 1.149148e-07 1.842958e-07 5.097567e-08 2.331208e-08 1.137056e-07 5.284939e-08 -2.139047e-08 -5.340129e-08 -1.592535e-07 -2.044453e-08 7.855032e-08 5.478964e-08 -2.688860e-08 2.113122e-08 2.559793e-07 2.918165e-07 2.924332e-07 1.637605e-07 3.280608e-07 7.312273e-07 4.822441e-07 2.660419e-07 2.774582e-07 1.528871e-07 9.636884e-08 1.358890e-07 -2.064044e-09 1.397365e-07 2.593552e-07 2.132265e-07 -9.965449e-09 -7.809066e-08 1.954497e-08 -1.790652e-08 -9.423334e-08 7.441967e-09 1.148286e-07 4.392024e-07 9.557903e-07 4.148725e-07 2.672415e-07 2.026099e-07 1.093163e-07 7.321534e-08 6.818297e-08 4.382410e-08 8.123214e-08 1.230848e-07 9.769690e-08 3.563752e-08 3.975221e-08 3.696043e-08 2.883408e-08 3.379596e-08 1.916666e-08 2.681299e-08 1.476060e-08 2.495129e-09 9.415603e-09 3.356285e-08 1.474962e-08 5.173951e-08 6.642184e-08 4.967564e-08 3.976802e-08 2.600696e-08 1.920580e-08 1.061114e-08 1.073511e-08 1.114136e-08 2.600772e-08 2.420407e-08 6.407687e-08 2.568170e-08 3.020426e-08 5.630121e-08 6.058250e-08 2.930506e-08 6.880130e-08 6.325665e-08 4.403735e-08 4.967652e-08 9.590591e-08 1.930043e-07 1.755890e-07 6.443276e-08 5.012267e-08 7.714113e-08 1.007048e-07 2.097788e-07 2.648289e-07 2.730325e-07 2.563831e-07 2.607056e-07 1.133400e-07 8.308009e-08 7.567922e-08 4.309059e-08 1.130957e-08 -9.592786e-09 8.571088e-10 -1.154619e-08 -3.591061e-08 -2.505395e-07 -4.035046e-07 -3.747869e-07 -2.147593e-07 -1.734231e-07 -2.579817e-07 -9.376189e-08 -1.230504e-07 -6.948406e-08 -8.601463e-08 -5.277549e-08 -5.327246e-08 -2.436999e-08 -2.839958e-08 -4.945470e-08 -4.884699e-08 -1.685720e-08 -3.434056e-09 1.106752e-07 2.159230e-07 2.118897e-07 1.527408e-07 1.637800e-07 1.476995e-07 6.668905e-08 8.712147e-08 1.367685e-07 3.833858e-07 3.012893e-07 2.437981e-07 3.356354e-07 5.102101e-07 5.470390e-07 4.615176e-07 8.468555e-07 1.513260e-06 9.244544e-07 1.810141e-06 1.463529e-06 1.790917e-06 1.785948e-06 1.346272e-06 8.134607e-07 6.299739e-07 2.811458e-07 -1.356761e-07 -2.954030e-07 -2.946409e-07 -2.063354e-07 1.516839e-07 2.905246e-07 1.289076e-07 -3.429517e-08 -8.623693e-09 -5.008858e-07 -3.646632e-07 -1.619008e-07 -7.155380e-08 -1.846272e-07 -3.971316e-07 -2.041913e-07 
9.186306e-07 2.003241e-06 1.407207e-06 2.398071e-06 1.998453e-06 1.792617e-06 4.172207e-06 1.518017e-06 2.206336e-06 7.650735e-07 4.381364e-07 4.578915e-08 -3.582149e-07 2.644538e-07 7.396471e-07 1.226176e-06 1.309539e-06 1.812521e-06 2.217935e-06 1.195711e-06 -9.813204e-08 -5.597385e-07 -3.191136e-07 3.483440e-08 9.458553e-07 8.847830e-07 1.973451e-06 9.283239e-07 4.412937e-07 1.213880e-06 5.847407e-07 5.383190e-07 4.406355e-07 3.301008e-07 3.237453e-07 1.022121e-06 1.306945e-06 5.599098e-07 6.705922e-07 8.235223e-07 1.194881e-06 4.350527e-07 2.630534e-07 7.730725e-07 7.881104e-07 5.262370e-07 5.594550e-07 1.733014e-07 5.627538e-08 3.750705e-09 2.910638e-09 -1.958954e-08 -7.858740e-08 -4.611454e-07 -6.283863e-07 -2.888075e-07 -3.331815e-08 8.009248e-08 4.180763e-08 5.429021e-08 7.750694e-08 2.189538e-08 2.939158e-08 9.070603e-08 1.152451e-08 -1.153207e-08 1.248568e-07 2.697850e-07 2.725368e-07 4.277622e-08 1.264892e-07 2.577017e-07 3.240967e-07 3.495649e-07 3.186896e-07 5.079737e-07 2.746985e-07 1.554317e-07 1.477389e-07 8.015298e-08 6.578779e-08 9.990835e-08 2.409688e-07 2.738397e-07 1.383620e-07 -2.807024e-08 -5.292971e-08 -3.667244e-08 -2.491410e-08 -6.502189e-08 -5.805413e-08 7.549795e-08 1.631591e-07 3.206710e-07 5.899559e-07 3.123744e-07 1.221558e-07 2.255123e-07 1.465293e-07 1.004771e-07 6.210694e-08 3.855820e-08 8.440535e-08 9.570736e-08 9.325056e-08 5.355513e-08 4.258031e-08 4.983381e-08 4.468364e-08 2.979355e-08 2.633290e-08 3.469247e-08 5.965057e-09 1.466999e-09 8.755358e-09 1.150585e-08 3.548150e-08 3.226203e-08 4.427238e-08 6.555546e-08 4.336981e-08 2.338065e-08 1.800126e-08 8.536017e-09 5.210103e-09 7.291334e-09 3.359559e-08 1.451633e-08 3.647214e-08 1.877131e-08 1.564123e-08 6.236088e-08 8.407803e-08 1.716866e-08 6.404079e-08 5.497801e-08 4.001477e-08 5.545972e-08 9.014131e-08 2.475630e-07 1.695215e-07 5.264390e-08 5.300003e-08 6.822534e-08 8.418844e-08 1.483175e-07 1.599707e-07 1.571272e-07 2.871918e-07 2.484082e-07 1.219255e-07 1.121049e-07 3.731920e-08 2.275866e-08 3.055198e-09 -2.373124e-08 -8.322251e-08 -1.265863e-07 -6.755598e-08 -2.690618e-07 -3.064062e-07 -2.600606e-07 -1.153342e-07 -1.255013e-07 -1.937641e-07 -7.573539e-08 -7.385927e-08 -4.745096e-08 -5.899990e-08 -5.266572e-08 -8.811033e-08 -2.626627e-08 -2.192199e-08 -6.241060e-08 -5.096593e-08 -5.331333e-08 -7.870839e-08 8.080023e-09 1.834497e-07 1.746904e-07 1.589553e-07 1.697862e-07 1.491572e-07 3.927543e-08 8.010102e-08 1.574659e-07 5.068623e-07 2.711084e-07 3.292794e-07 2.193953e-07 3.986380e-07 4.874836e-07 4.243989e-07 3.343781e-07 8.722261e-07 8.285068e-07 1.593511e-06 1.079880e-06 1.522320e-06 1.460843e-06 1.571113e-06 1.348127e-06 6.384767e-07 3.176808e-07 9.102137e-08 -2.652841e-07 -4.010848e-07 -1.241576e-07 3.499884e-08 1.071052e-07 8.409391e-08 1.018317e-08 1.367034e-07 5.771405e-08 1.151494e-07 -8.911982e-09 -7.667570e-08 -4.877763e-08 -4.496584e-07 1.140274e-07 
-8.847397e-07 1.179820e-06 7.406549e-07 1.485796e-06 1.315625e-06 2.759770e-06 3.268104e-06 8.663769e-07 1.371760e-06 7.379918e-07 2.812598e-07 3.295011e-07 3.966742e-07 2.800382e-07 8.844156e-07 1.025928e-06 8.489247e-07 1.304096e-06 1.608438e-06 6.430352e-07 1.194229e-07 2.493950e-07 -7.021136e-08 -3.862421e-08 4.152645e-07 6.245761e-07 1.080033e-06 6.034978e-07 3.994095e-07 1.061251e-06 6.134782e-07 4.670954e-07 4.059902e-07 3.953990e-07 4.415144e-07 1.149239e-06 1.498806e-06 5.210722e-07 6.685637e-07 9.600035e-07 8.191126e-07 3.468971e-07 2.497350e-07 9.436808e-07 6.523891e-07 5.349364e-07 4.609000e-07 1.515327e-07 5.978978e-08 -5.768909e-08 -1.868810e-08 8.844653e-09 2.288534e-08 -1.494035e-07 -5.909311e-07 -3.819710e-07 -1.811949e-07 -5.014579e-08 -2.278009e-08 5.310144e-08 1.190502e-07 1.396581e-07 2.020036e-07 1.418807e-07 -1.353673e-08 5.388308e-08 9.898120e-08 2.529237e-07 3.691404e-07 1.871368e-07 1.906343e-07 3.100142e-07 3.365525e-07 3.857541e-07 2.997505e-07 1.305476e-07 3.928712e-08 1.200686e-07 6.670634e-08 3.322660e-08 1.175947e-07 1.884623e-07 2.417781e-07 8.078916e-08 2.360212e-08 -1.595568e-08 -1.694297e-08 -5.318367e-09 -1.121924e-08 -2.005461e-08 -8.927912e-09 5.557992e-08 1.191558e-07 2.383971e-07 4.045886e-07 2.271449e-07 1.062404e-07 2.424950e-07 1.700044e-07 1.265875e-07 8.017862e-08 3.449074e-08 7.973762e-08 1.040115e-07 7.615571e-08 6.291630e-08 4.446531e-08 7.011541e-08 5.465341e-08 2.839368e-08 2.362009e-08 4.230668e-08 1.593092e-08 -6.397192e-09 1.423869e-08 1.042770e-08 2.338090e-08 7.792356e-09 3.038978e-08 6.649233e-08 4.545548e-08 2.057209e-08 1.877872e-08 8.743846e-09 1.115493e-10 1.774036e-10 4.038668e-08 5.027722e-09 2.763641e-08 2.320420e-08 2.002358e-08 4.178009e-08 7.903666e-08 1.945970e-08 6.471518e-08 5.057057e-08 2.845957e-08 5.552058e-08 8.040772e-08 2.465084e-07 1.919611e-07 4.949421e-08 7.146596e-08 1.130658e-07 6.998023e-08 8.641308e-08 9.820704e-08 1.070578e-07 2.284094e-07 2.286716e-07 1.328277e-07 1.085099e-07 6.184321e-08 3.451236e-08 7.209148e-09 -5.787173e-09 -1.559601e-07 -3.168384e-07 -1.184820e-07 -2.765058e-07 -1.999203e-07 -1.337134e-07 -4.721123e-08 -8.743110e-08 -9.719049e-08 -5.615026e-08 -4.986274e-08 -6.407044e-08 -6.399985e-08 -1.019617e-07 -1.056714e-07 -1.548792e-08 -1.998726e-08 -7.248265e-08 -6.386173e-08 -9.470632e-08 -6.758504e-08 -2.111213e-08 9.168847e-08 7.453956e-08 1.185918e-07 1.806678e-07 2.094385e-07 6.107151e-08 7.474584e-08 1.492710e-07 4.943215e-07 2.561060e-07 4.089703e-07 2.062535e-07 2.260656e-07 3.085143e-07 3.179609e-07 2.193643e-07 2.651504e-07 5.858301e-07 1.429229e-06 1.124439e-06 1.154911e-06 1.136507e-06 1.232554e-06 1.829430e-06 1.164047e-06 4.407912e-07 9.267587e-08 -2.329988e-07 -1.898149e-07 -1.072511e-07 -1.541886e-07 5.250995e-08 2.090092e-07 -4.295051e-08 -3.850721e-08 4.406643e-07 -4.688190e-07 -9.007899e-08 -3.283405e-07 4.277741e-07 -8.040227e-07 2.222015e-06 
-1.399077e-05 2.418424e-06 1.378248e-06 -3.467265e-07 6.156777e-07 2.790936e-06 1.644948e-06 1.065815e-06 5.988498e-07 4.006476e-07 1.544860e-07 4.172760e-07 1.776863e-07 3.808269e-07 7.474683e-07 6.452817e-07 6.968538e-07 1.436817e-06 1.604691e-06 3.846763e-07 1.854715e-07 5.478086e-07 1.292406e-07 -7.792708e-08 -1.126307e-07 3.944595e-07 6.524445e-07 5.205671e-07 4.434703e-07 8.826925e-07 5.833282e-07 4.438703e-07 4.515457e-07 6.752191e-07 5.178632e-07 1.237997e-06 1.176374e-06 5.882180e-07 7.519785e-07 7.832427e-07 6.736466e-07 3.625825e-07 3.427515e-07 8.718921e-07 5.950874e-07 4.715877e-07 3.197175e-07 1.579559e-07 1.038955e-07 7.549968e-08 4.575822e-08 9.678595e-08 3.289378e-07 -1.772458e-09 -7.590327e-07 -5.536859e-07 -4.008412e-07 -8.565342e-08 -4.762501e-08 1.631617e-07 3.225729e-07 2.246935e-07 1.674193e-07 1.108458e-07 9.705405e-09 -1.419546e-08 1.175999e-07 3.449165e-07 2.683772e-07 1.853878e-07 2.853348e-07 4.327120e-07 2.558619e-07 2.706191e-07 2.141337e-07 6.203967e-08 -1.332390e-09 -8.759247e-09 -1.282100e-08 8.317431e-08 1.627141e-07 1.462296e-07 4.489607e-08 2.001120e-08 -6.849679e-09 -1.532911e-08 -1.257159e-08 -8.591064e-09 -4.105843e-09 6.360762e-09 2.019864e-08 7.470301e-08 1.414684e-07 1.653387e-07 2.863493e-07 1.784838e-07 1.223261e-07 3.082057e-07 2.174330e-07 1.272331e-07 5.683426e-08 1.101594e-07 4.804151e-08 6.256393e-08 4.448722e-08 5.797992e-08 5.166891e-08 7.662302e-08 7.516059e-08 3.895161e-08 4.035267e-08 3.102536e-08 2.199164e-08 8.968954e-09 2.618207e-08 2.142930e-08 1.949472e-08 2.289849e-08 3.754211e-08 4.549631e-08 5.273334e-08 2.376962e-08 9.304495e-09 1.688180e-08 4.187348e-08 1.657212e-08 3.551497e-08 1.855090e-08 5.693789e-08 3.009213e-08 4.126451e-08 4.609243e-08 4.641637e-08 4.619442e-08 4.477459e-08 4.894561e-08 5.409737e-08 5.221646e-08 5.181937e-08 1.586280e-07 1.707973e-07 7.502680e-08 4.075490e-08 7.289930e-08 1.015219e-07 8.205149e-08 7.485325e-08 1.010765e-07 1.548874e-07 1.564665e-07 1.339148e-07 9.721479e-08 9.655974e-08 -6.634265e-09 -2.546806e-08 -4.538800e-08 -2.405794e-07 -2.551710e-07 -1.067324e-07 -2.262326e-07 -1.196322e-07 -8.154309e-08 -3.543849e-08 -4.943918e-08 -5.641786e-08 -4.531941e-08 -4.160620e-08 -6.737442e-08 -9.935444e-08 -1.317936e-07 -8.210443e-08 -2.437864e-08 -4.918585e-08 -5.888393e-08 -8.571505e-08 -9.435657e-08 -2.730492e-08 -2.746324e-09 2.756478e-08 4.633097e-08 6.090542e-08 1.399402e-07 2.503315e-07 1.285607e-07 1.004713e-07 9.790943e-08 2.919788e-07 2.202940e-07 4.204953e-07 2.962513e-07 2.778348e-07 1.105860e-07 7.903633e-08 2.168102e-07 2.292738e-07 2.802759e-07 7.476395e-07 1.194526e-06 1.001252e-06 8.420631e-07 9.532281e-07 2.116028e-06 1.802560e-06 5.931195e-07 -8.867422e-08 2.134611e-09 2.002315e-08 -4.932885e-08 -5.656049e-08 -5.296577e-08 1.357293e-07 2.671809e-07 -1.928056e-07 -3.150896e-07 -4.027360e-07 -2.467625e-07 -2.428160e-07 6.263362e-08 -5.791340e-07 5.890869e-07 
-5.168114e-06 5.415473e-07 3.346931e-07 -8.943267e-07 -5.264833e-07 1.221772e-06 1.604280e-06 6.716825e-07 1.305044e-07 -2.437068e-07 -3.161596e-08 -2.876268e-08 2.001559e-08 5.948352e-07 6.740137e-07 5.644057e-07 7.460012e-07 1.831473e-06 1.036298e-06 3.025354e-07 4.073157e-07 4.986519e-07 2.457022e-07 2.374303e-08 -1.405218e-07 1.409984e-07 4.564033e-07 4.980762e-07 4.989568e-07 8.074202e-07 8.621894e-07 5.274630e-07 6.062788e-07 6.421160e-07 4.923493e-07 1.307774e-06 1.072316e-06 5.761693e-07 6.167644e-07 6.274371e-07 6.653493e-07 3.578538e-07 4.411711e-07 6.475884e-07 3.887818e-07 3.493450e-07 2.075835e-07 1.727323e-07 1.503338e-07 2.861259e-07 3.454965e-07 2.683292e-07 4.274598e-07 1.559164e-08 -6.101527e-07 -8.638873e-07 -8.516387e-07 -1.177374e-08 1.809769e-07 3.683378e-07 4.155789e-07 1.871374e-07 8.790015e-08 1.024827e-07 -1.400399e-08 -2.621551e-07 8.837107e-08 4.232189e-07 2.295587e-07 1.728548e-07 2.089858e-07 3.462588e-07 1.786344e-07 2.277299e-07 1.273444e-07 7.912693e-08 1.423802e-08 -5.033763e-08 -2.561148e-09 8.546747e-08 6.836390e-08 3.580125e-08 1.347626e-08 4.026256e-09 -6.072425e-09 -1.313013e-08 -3.298366e-09 -1.448035e-09 1.005177e-09 9.836585e-09 1.782531e-08 8.447927e-08 1.627514e-07 1.455909e-07 1.979561e-07 1.427246e-07 1.456199e-07 3.658334e-07 2.793962e-07 1.787563e-07 8.220515e-08 1.169743e-07 2.444163e-08 2.061531e-08 3.038376e-08 4.917318e-08 5.944902e-08 9.535851e-08 8.420744e-08 5.218426e-08 5.466165e-08 2.064767e-08 1.935200e-08 3.484854e-08 3.837355e-08 2.195660e-08 3.634127e-08 2.439879e-08 5.517508e-08 2.769235e-08 5.423416e-08 1.851762e-08 1.742174e-09 2.046819e-08 6.001990e-08 3.202820e-08 3.105100e-08 3.260396e-08 6.125468e-08 5.162344e-08 5.849101e-08 5.543964e-08 3.003057e-08 5.288260e-08 3.046005e-08 4.293502e-08 8.695517e-08 5.628128e-08 2.938690e-08 8.720124e-08 1.258464e-07 7.500966e-08 1.037438e-08 2.017604e-08 1.185423e-07 9.998190e-08 5.669450e-08 1.032703e-07 1.487573e-07 9.955002e-08 1.162175e-07 7.804074e-08 6.626240e-08 -6.986114e-08 -5.447639e-08 -1.253641e-07 -2.737574e-07 -1.029745e-07 -9.876401e-08 -1.619777e-07 -6.237020e-08 -4.343422e-08 -2.582365e-08 -2.912745e-08 -7.041959e-08 -5.167728e-08 -4.662347e-08 -5.892088e-08 -9.255348e-08 -9.355916e-08 -5.686147e-08 -3.857903e-08 -7.552262e-08 -5.667772e-08 -1.050402e-07 -7.037767e-08 -2.451704e-08 1.591744e-08 1.992191e-08 5.207959e-08 4.010277e-08 9.573319e-08 1.750357e-07 1.499330e-07 9.323964e-08 6.651599e-08 1.413914e-07 1.778320e-07 2.652249e-07 2.531968e-07 2.874330e-07 6.199115e-08 1.281373e-07 1.536361e-07 1.441763e-07 7.204759e-08 2.835709e-07 9.207451e-07 9.221917e-07 6.145621e-07 7.267322e-07 2.296301e-06 2.206436e-06 1.098755e-06 1.170012e-07 6.270803e-08 -2.121306e-08 8.035397e-09 8.944718e-08 -2.001198e-07 -3.249849e-07 8.861076e-08 -1.313020e-07 -4.724956e-07 2.878814e-07 -1.182968e-07 -5.116309e-08 -4.638660e-07 2.524393e-08 -1.564261e-06 
6.503414e-06 -2.399537e-06 -4.738819e-07 2.581543e-07 -5.278091e-09 4.361167e-07 3.165187e-07 -5.452476e-07 -5.864778e-07 -6.123273e-07 -6.110634e-08 -1.797489e-07 1.509727e-07 5.578456e-07 8.878085e-07 7.579506e-07 7.740204e-07 1.535964e-06 4.295552e-07 4.035783e-07 4.777082e-07 2.801962e-07 7.302447e-08 6.156873e-08 9.652963e-08 1.029259e-07 3.329252e-07 4.631418e-07 8.137463e-07 9.319067e-07 1.262370e-06 6.569981e-07 7.083602e-07 3.719752e-07 4.881505e-07 1.317970e-06 1.194705e-06 5.141262e-07 4.520691e-07 4.278217e-07 4.836803e-07 2.911939e-07 4.781603e-07 3.897415e-07 2.253473e-07 3.331037e-07 2.105624e-07 2.465289e-07 3.164781e-07 3.685252e-07 6.803883e-07 3.711007e-07 2.098869e-07 5.039902e-08 -1.945801e-07 -9.404547e-07 -1.347752e-06 7.421928e-08 3.113153e-07 2.894435e-07 2.463577e-07 1.188398e-07 1.161059e-07 9.960039e-08 -5.784282e-09 -1.432013e-07 1.141956e-08 1.738822e-07 1.005769e-07 1.224584e-07 1.325736e-07 2.491720e-07 1.338334e-07 1.881238e-07 1.161342e-07 7.329672e-08 2.223619e-08 9.560359e-09 3.411712e-08 2.508673e-08 -5.126616e-10 6.345534e-09 3.689276e-09 2.489649e-09 -7.694089e-10 -1.125291e-08 -1.684645e-08 -1.162593e-09 5.372424e-09 1.419027e-08 1.893894e-08 9.570680e-08 1.478039e-07 1.277196e-07 1.269883e-07 1.427110e-07 1.980497e-07 3.384372e-07 3.136172e-07 2.371803e-07 1.330944e-07 4.539217e-08 4.207763e-08 4.487820e-08 3.707414e-08 4.569050e-08 6.670555e-08 1.137936e-07 7.123273e-08 5.697440e-08 4.431578e-08 3.102246e-08 1.590126e-08 2.877067e-08 3.978632e-08 2.138455e-08 4.608758e-08 2.164685e-08 3.501863e-08 2.448138e-08 4.349952e-08 9.372514e-09 7.323658e-09 1.530223e-08 2.948471e-08 2.272078e-08 3.278270e-08 2.702902e-08 2.716675e-08 6.461588e-08 6.322193e-08 4.381834e-08 3.834134e-08 3.085468e-08 4.595007e-08 4.690332e-08 8.877138e-08 5.401533e-08 3.546052e-08 6.957335e-08 1.164929e-07 4.670560e-08 2.936919e-08 3.604337e-08 9.231335e-08 9.501755e-08 4.101973e-08 9.039941e-08 1.562190e-07 9.150200e-08 9.646494e-08 5.797567e-08 1.979138e-08 -8.191777e-08 -5.723617e-08 -1.708143e-07 -2.364007e-07 -9.300424e-08 -8.078232e-08 -8.111520e-08 -3.307308e-08 -2.928795e-08 -2.059090e-08 -4.001395e-08 -9.308367e-08 -7.719640e-08 -6.700795e-08 -6.886786e-08 -7.392964e-08 -8.087005e-08 -5.261563e-08 -4.318565e-08 -6.236032e-08 -6.433043e-08 -1.010859e-07 -4.273694e-08 -4.994901e-09 1.279352e-08 2.829110e-08 4.450677e-08 3.657903e-08 7.601528e-08 9.045698e-08 1.478040e-07 7.705583e-08 5.356309e-08 6.688227e-08 9.455358e-08 8.472708e-08 9.461709e-08 1.574743e-07 1.164331e-07 1.929008e-07 1.099533e-07 1.206926e-07 1.173100e-07 2.072606e-07 4.406838e-07 5.786900e-07 5.554293e-07 7.334831e-07 1.994315e-06 2.262885e-06 1.157537e-06 6.814138e-07 -7.247368e-09 -3.126818e-08 -1.497147e-08 -4.162489e-08 -1.436555e-07 -2.847483e-07 -1.981139e-07 5.027472e-08 1.330667e-07 1.819489e-07 2.236824e-07 -2.489065e-08 -1.262177e-07 -1.319471e-07 -1.101568e-08 
-1.276200e-06 -1.261777e-06 -3.896996e-07 1.928321e-07 8.665013e-08 -1.975735e-07 -9.827196e-07 -1.062641e-06 -1.109980e-06 -1.394424e-06 -2.869063e-07 -3.325654e-07 1.296910e-07 7.530771e-07 1.328157e-06 1.003922e-06 8.686320e-07 8.531723e-07 3.151514e-07 3.412492e-07 2.017449e-07 1.029331e-07 -1.562710e-08 -9.532673e-09 2.444476e-07 1.345189e-07 3.392878e-07 5.078569e-07 1.162574e-06 8.662763e-07 1.243077e-06 5.958347e-07 5.915796e-07 4.173578e-07 6.749736e-07 1.396385e-06 1.114101e-06 5.051931e-07 4.626645e-07 2.002876e-07 1.960752e-07 2.469520e-07 4.084713e-07 2.170912e-07 1.675335e-07 3.160314e-07 2.735601e-07 3.704953e-07 4.637047e-07 3.637508e-07 7.360841e-07 3.097011e-07 1.210093e-07 8.073716e-09 -9.725311e-08 -5.745629e-07 -1.373708e-06 -1.065267e-07 9.923075e-08 6.089532e-08 6.024843e-08 4.397381e-08 9.534100e-08 1.054828e-07 7.071402e-08 6.398126e-08 2.236197e-08 1.943321e-08 1.665291e-08 7.269373e-08 9.397372e-08 1.795250e-07 1.209730e-07 1.713094e-07 9.960907e-08 4.529824e-08 1.982467e-08 3.504922e-08 3.367314e-08 1.091488e-09 -4.854554e-09 -2.246644e-09 -4.419481e-11 2.929771e-09 1.879435e-09 -7.080182e-09 -3.711450e-08 -1.322384e-08 2.667599e-10 8.183142e-09 1.988674e-08 1.100579e-07 1.275791e-07 1.170789e-07 9.194627e-08 1.643389e-07 2.516648e-07 2.810528e-07 3.284280e-07 2.017008e-07 1.295310e-07 5.700992e-08 5.122149e-08 6.525562e-08 4.183622e-08 4.919717e-08 7.770657e-08 9.843437e-08 6.662802e-08 6.076884e-08 4.784922e-08 3.194472e-08 1.594906e-08 3.006647e-08 3.586966e-08 2.480761e-08 4.009856e-08 3.094958e-08 2.500821e-08 5.777832e-08 3.694162e-08 1.026161e-08 9.405109e-09 1.440031e-08 2.346631e-08 1.387420e-08 2.164625e-08 2.529357e-08 2.230220e-08 5.646142e-08 7.009761e-08 3.126497e-08 4.511454e-08 2.555167e-08 3.610625e-08 5.251113e-08 9.343786e-08 6.089590e-08 3.317890e-08 6.063152e-08 1.009324e-07 5.343945e-08 3.117465e-08 3.317084e-08 6.664121e-08 1.108466e-07 5.403717e-08 7.751666e-08 1.157829e-07 7.474613e-08 6.215508e-08 4.185930e-08 -1.291024e-09 -4.454977e-08 -4.950344e-08 -1.769149e-07 -1.811942e-07 -8.742406e-08 -6.243129e-08 -4.575253e-08 -2.688881e-08 -1.996497e-08 -2.802695e-08 -5.528286e-08 -1.132696e-07 -9.249790e-08 -8.265079e-08 -9.536768e-08 -1.120870e-07 -6.274802e-08 -4.663233e-08 -5.034485e-08 -4.976250e-08 -4.618577e-08 -5.405476e-08 -1.176670e-08 -4.511003e-11 5.827471e-09 1.450151e-08 2.893265e-08 3.287135e-08 5.250172e-08 5.380200e-08 8.627922e-08 8.637811e-08 5.544113e-08 2.952449e-08 3.532055e-08 6.158869e-08 6.424854e-08 1.019230e-07 1.258876e-07 1.268877e-07 9.390541e-08 1.339716e-07 1.266707e-07 1.612178e-07 3.426559e-07 4.941873e-07 3.570838e-07 5.011547e-07 1.640194e-06 2.289145e-06 7.759053e-07 7.031517e-07 2.602314e-07 1.040189e-07 -7.259801e-08 -1.771576e-07 -1.180954e-07 7.706015e-09 1.269553e-07 3.290095e-07 3.321886e-07 1.090814e-07 -1.977377e-08 -2.534411e-07 -1.514027e-07 -1.759321e-07 1.227851e-08 
-3.634886e-07 -9.083606e-07 -1.654837e-06 -4.868665e-07 -7.598728e-07 -7.891436e-07 -1.273386e-06 -1.238046e-06 -1.137261e-06 -1.813121e-06 -5.973068e-07 -6.395568e-07 -7.522518e-08 1.055248e-06 1.331278e-06 1.139982e-06 1.126967e-06 8.560104e-07 3.980626e-07 2.935572e-07 2.938687e-07 6.311237e-08 -2.457428e-07 -2.429664e-07 4.709627e-07 3.454815e-07 3.431115e-07 1.394021e-07 6.225979e-07 6.306363e-07 9.626035e-07 5.280877e-07 4.179307e-07 5.499210e-07 1.200762e-06 1.427386e-06 9.179725e-07 4.888206e-07 4.050852e-07 1.140670e-07 1.161171e-07 2.186539e-07 3.138771e-07 1.211701e-07 1.092441e-07 2.802566e-07 4.138624e-07 5.202069e-07 4.115127e-07 3.147933e-07 4.403041e-07 1.502354e-07 5.090946e-08 -4.443778e-08 -1.017509e-07 -3.116299e-07 -1.152605e-06 -3.737403e-07 -4.183876e-08 -3.793013e-08 -1.581412e-08 1.903903e-08 8.284957e-08 6.655801e-08 6.338074e-08 6.970320e-08 9.603929e-08 3.236624e-08 1.883968e-08 5.824334e-08 7.134351e-08 1.292254e-07 1.283843e-07 1.443251e-07 5.643153e-08 2.339895e-08 2.156853e-08 4.726505e-08 1.339849e-08 -2.497936e-09 7.047583e-10 6.426126e-09 6.170890e-10 -3.582861e-09 -3.395888e-09 -1.106316e-08 -3.702381e-08 -2.054528e-08 -3.583418e-09 1.126887e-08 2.354094e-08 1.007020e-07 1.384658e-07 1.366338e-07 9.058671e-08 1.838505e-07 2.136850e-07 2.245797e-07 3.009861e-07 1.378150e-07 1.643540e-07 7.697165e-08 5.554078e-08 8.451624e-08 5.296428e-08 5.945417e-08 7.927554e-08 8.534016e-08 7.003652e-08 7.227954e-08 5.237147e-08 4.272861e-08 2.744716e-08 3.822811e-08 3.400272e-08 2.610515e-08 3.575477e-08 2.143323e-08 3.312749e-08 3.743018e-08 3.066006e-08 1.170349e-08 1.148024e-08 1.527232e-08 1.487986e-08 4.658711e-09 1.155682e-08 1.726028e-08 1.787390e-08 4.202119e-08 6.458701e-08 2.985361e-08 3.994445e-08 3.842932e-08 2.626044e-08 4.743082e-08 8.042216e-08 7.526197e-08 3.316584e-08 5.192164e-08 7.731976e-08 7.115354e-08 3.724962e-08 3.784732e-08 5.876628e-08 9.220741e-08 5.864918e-08 8.447848e-08 9.388629e-08 5.781593e-08 2.228214e-08 7.149789e-10 -5.733742e-09 -3.175236e-09 -5.751037e-08 -1.304249e-07 -1.178859e-07 -8.185740e-08 -5.905384e-08 -4.129501e-08 -2.613924e-08 -1.987547e-08 -4.203091e-08 -6.918487e-08 -1.284695e-07 -1.077201e-07 -1.038065e-07 -1.091343e-07 -1.125647e-07 -3.061231e-08 -3.697757e-08 -4.775773e-08 -5.020546e-08 -3.314019e-08 -2.258949e-08 -8.238681e-09 -3.678251e-09 -1.770951e-09 2.496939e-10 1.514781e-08 2.748120e-08 3.078410e-08 2.955811e-08 4.692192e-08 8.185275e-08 4.993646e-08 2.395087e-08 3.116723e-08 5.991496e-08 4.458813e-08 4.975059e-08 9.689507e-08 1.460971e-07 7.509311e-08 7.654914e-08 1.013152e-07 1.343174e-07 1.835012e-07 3.822937e-07 2.322760e-07 2.195433e-07 1.277806e-06 2.432876e-06 9.635269e-07 2.725694e-07 2.538512e-07 1.583598e-07 3.265332e-08 -6.869693e-08 -1.305598e-07 1.064312e-07 1.724612e-07 2.345349e-07 4.927107e-07 1.404959e-08 -2.233604e-08 -2.584808e-07 -4.172874e-07 -1.577889e-07 -1.235598e-07 
-4.228860e-08 -1.188797e-06 -1.684599e-06 -5.446592e-07 -7.881888e-07 -1.021065e-06 -1.263978e-06 -1.083739e-06 -1.268613e-06 -1.601293e-06 -6.935827e-07 -8.585694e-07 -2.121478e-07 9.576352e-07 1.162844e-06 1.681642e-06 1.059401e-06 8.985756e-07 5.652090e-07 4.628481e-07 5.445068e-07 2.361543e-07 -3.892837e-08 7.648647e-08 4.464978e-08 -1.748470e-07 -9.989747e-08 -6.471715e-07 8.534185e-08 3.936001e-07 5.056373e-07 3.435848e-07 4.312866e-07 8.349317e-07 1.334180e-06 1.238268e-06 9.606346e-07 4.865038e-07 2.660924e-07 1.413922e-07 1.470785e-07 8.240965e-08 1.378442e-07 6.985725e-08 1.269444e-07 4.091176e-07 5.701938e-07 5.478692e-07 2.991272e-07 2.259314e-07 1.358744e-07 3.353810e-08 -2.906542e-08 -5.903901e-08 -8.914118e-08 -2.549941e-07 -1.073453e-06 -5.157504e-07 -5.952585e-08 -3.064978e-08 3.389134e-08 3.216432e-08 -8.300211e-09 1.432254e-08 6.662821e-08 7.829308e-08 1.314472e-07 5.447240e-08 1.439789e-08 3.375729e-08 1.369411e-07 1.515680e-07 1.207269e-07 6.087266e-08 -3.157942e-09 -1.664906e-08 4.579307e-09 4.064432e-08 8.127595e-09 -2.626230e-09 1.092872e-08 1.012215e-08 4.731285e-09 5.057373e-10 -1.879221e-08 -2.766351e-08 -3.972930e-08 -1.609395e-08 3.524772e-09 1.215114e-08 3.344274e-08 9.702105e-08 1.475787e-07 1.541993e-07 1.142956e-07 1.665582e-07 1.579534e-07 1.519410e-07 2.360592e-07 1.044459e-07 1.989537e-07 8.272786e-08 6.426046e-08 9.676751e-08 6.914284e-08 7.862491e-08 7.466950e-08 8.008978e-08 8.340917e-08 9.701886e-08 6.011776e-08 6.610972e-08 4.893365e-08 3.784591e-08 3.194027e-08 2.838020e-08 2.424016e-08 1.694381e-08 1.863976e-08 -6.679724e-09 2.368997e-08 1.211174e-08 1.501366e-08 1.240802e-08 3.640865e-09 2.490471e-10 4.125021e-09 9.433048e-09 1.110993e-08 2.749927e-08 5.609581e-08 3.677446e-08 2.892404e-08 4.250370e-08 2.911821e-08 4.220274e-08 5.189788e-08 4.810823e-08 2.585255e-08 3.358196e-08 5.339663e-08 1.164893e-07 7.300801e-08 4.112332e-08 5.469080e-08 6.222361e-08 4.191095e-08 7.121619e-08 9.139175e-08 7.241557e-08 1.837579e-08 -9.786207e-09 -1.319310e-08 -2.932135e-08 -5.625310e-08 -8.492041e-08 -8.907080e-08 -9.404589e-08 -4.404485e-08 -2.598013e-08 -2.602418e-08 -2.002143e-08 -4.794229e-08 -9.584560e-08 -1.483227e-07 -1.130321e-07 -1.000576e-07 -8.476817e-08 -7.775538e-08 -2.970963e-08 -4.995295e-08 -4.571283e-08 -4.176417e-08 -2.426481e-08 -1.426370e-08 -1.460799e-08 -1.121819e-08 -2.983596e-09 3.730966e-09 6.174677e-09 1.179668e-08 2.012544e-08 4.280263e-08 3.479167e-08 5.313170e-08 3.875303e-08 4.320300e-08 3.088462e-08 3.598705e-08 3.191413e-08 2.790942e-08 4.368473e-08 1.161205e-07 9.766098e-08 6.400642e-08 7.198998e-08 1.427572e-07 7.455608e-08 1.653714e-07 1.890059e-07 1.754051e-07 7.564619e-07 1.759175e-06 1.387814e-06 3.547074e-07 1.443881e-07 2.326731e-07 1.850449e-07 1.558322e-07 -7.340233e-09 -8.447249e-08 1.193124e-08 2.183091e-08 2.305261e-07 -1.964841e-07 -2.276771e-08 3.580310e-08 -1.121133e-07 7.784769e-08 1.033130e-07 
-1.504614e-07 -5.235867e-07 -1.259634e-06 -4.971291e-07 -9.300197e-07 -1.157658e-06 -1.263372e-06 -1.144939e-06 -1.836235e-06 -1.347784e-06 -1.153343e-06 -3.234994e-07 2.640847e-07 4.605881e-07 1.270681e-06 1.700423e-06 8.745403e-07 1.582017e-06 7.618893e-07 4.577907e-07 5.448989e-07 5.631213e-07 7.088306e-07 5.496301e-07 -2.433619e-07 -6.113636e-07 -4.391211e-07 -1.521059e-06 -4.200885e-07 -4.305616e-08 2.728045e-07 3.304941e-07 3.073898e-07 7.849170e-07 1.006903e-06 1.290268e-06 9.657510e-07 5.580581e-07 2.192034e-07 1.528120e-07 2.213496e-08 -1.236906e-07 -9.347356e-08 -3.889863e-09 1.424857e-07 4.774193e-07 5.533908e-07 3.987262e-07 2.228894e-07 1.791922e-07 8.877369e-08 2.335080e-08 -1.599900e-08 -4.774671e-08 -1.000994e-07 -1.969353e-07 -8.116588e-07 -6.839460e-07 -1.227447e-07 -3.417274e-08 6.692978e-08 1.863494e-08 -9.174275e-08 -3.496540e-08 8.272159e-08 1.077799e-07 1.292064e-07 4.215813e-08 3.066919e-08 1.153988e-07 1.697110e-07 1.072989e-07 3.973878e-08 2.040283e-09 -2.106002e-08 -6.689117e-08 -3.900795e-08 2.595646e-09 2.987274e-09 1.597706e-08 1.360971e-08 1.743264e-08 3.175650e-09 1.139151e-09 -1.109955e-08 -6.607447e-08 -8.631800e-08 -4.854679e-08 -3.206339e-08 2.888246e-08 4.791375e-08 8.837625e-08 1.341155e-07 1.593926e-07 1.516281e-07 1.337865e-07 1.193159e-07 9.640658e-08 1.795172e-07 1.158294e-07 2.019035e-07 8.426947e-08 7.316948e-08 8.041814e-08 5.838221e-08 8.379385e-08 7.800387e-08 9.766717e-08 8.937321e-08 1.286805e-07 9.294162e-08 1.134439e-07 6.297848e-08 1.598440e-08 3.788821e-08 1.481119e-08 5.046248e-09 7.504756e-09 9.763552e-09 8.047736e-09 1.503134e-08 1.075089e-08 2.097786e-08 8.343905e-09 -7.498892e-09 -5.838072e-09 -4.092861e-09 6.730188e-09 7.021708e-09 1.684072e-08 4.196315e-08 4.757325e-08 2.957714e-08 2.698835e-08 2.929163e-08 3.298736e-08 3.949625e-08 2.017095e-08 1.899634e-08 1.509727e-08 2.125289e-08 1.002751e-07 1.042584e-07 8.099571e-08 7.626628e-08 6.468746e-08 2.659653e-08 2.258042e-08 7.583004e-08 9.572353e-08 4.852681e-08 1.457316e-08 -3.408314e-08 -6.810222e-08 -9.931323e-09 -1.038988e-07 -7.104296e-08 -7.795815e-08 -2.612341e-08 -2.207435e-08 -3.220724e-08 -1.640410e-08 -4.389867e-08 -4.743958e-08 -1.142629e-07 -8.370318e-08 -6.397934e-08 -5.710277e-08 -6.045939e-08 -3.690058e-08 -5.909762e-08 -3.256217e-08 -4.741336e-08 -2.791443e-08 -3.267965e-09 -2.056076e-08 -1.734318e-08 -6.923044e-09 8.740550e-09 1.755930e-09 9.039293e-09 1.083270e-08 6.117877e-08 3.344219e-08 4.664827e-08 2.310435e-08 4.170486e-08 3.404419e-08 2.715007e-08 3.506426e-08 2.588339e-08 2.961032e-08 6.821718e-08 8.838729e-08 6.756394e-08 4.763111e-08 1.059563e-07 1.007751e-07 9.955641e-08 1.212357e-07 1.091403e-07 5.298242e-07 1.034596e-06 1.408767e-06 5.766881e-07 2.638707e-07 2.714525e-07 2.227999e-07 1.690974e-07 1.253626e-08 -9.468596e-08 -4.515067e-08 -3.952858e-08 -2.343053e-07 -4.560811e-07 -2.590760e-07 -6.591529e-08 3.115995e-07 3.035698e-07 3.419467e-07 
-8.351692e-09 7.866124e-08 -9.738614e-07 -3.359387e-07 -7.488778e-07 -1.096561e-06 -1.149264e-06 -1.101680e-06 -2.067992e-06 -1.307647e-06 -2.058070e-06 -2.133402e-07 4.192483e-07 9.548541e-07 1.607831e-06 1.182059e-06 6.400544e-07 1.309293e-06 6.102791e-07 4.270273e-07 1.242692e-06 6.447220e-07 7.471628e-07 3.823335e-07 1.492771e-09 -1.935436e-07 -3.598908e-07 -1.577390e-06 -9.816906e-07 -2.489893e-07 2.681728e-07 2.321888e-07 3.116265e-07 3.241142e-07 7.138770e-07 1.091516e-06 8.757560e-07 4.138110e-07 1.413982e-07 1.531636e-07 -6.825188e-08 -3.022722e-07 -1.294800e-07 -1.077618e-10 1.405198e-07 3.947799e-07 3.625888e-07 2.587177e-07 2.164100e-07 1.230327e-07 5.101611e-08 2.849446e-08 6.431191e-08 1.189730e-08 -8.075893e-08 -1.451743e-07 -3.854160e-07 -5.759421e-07 -1.794047e-07 1.076941e-09 -6.727930e-08 -8.476652e-08 -1.224608e-07 -1.076579e-07 3.636451e-08 1.677971e-07 2.154879e-07 9.120169e-08 1.401690e-09 7.454020e-08 2.757582e-08 3.465506e-08 -3.540029e-08 -4.781941e-08 -2.777941e-08 -1.241614e-07 4.065799e-10 -4.970691e-08 -3.498947e-08 1.592442e-08 1.926259e-10 4.027435e-08 2.966001e-08 8.443394e-09 7.296229e-08 -1.179750e-07 -9.867533e-08 -1.365869e-07 -1.252363e-07 7.244864e-08 7.887089e-08 -6.106841e-09 1.174211e-07 2.077297e-07 1.983022e-07 7.624206e-08 6.937722e-08 7.052310e-08 1.561338e-07 1.250418e-07 1.984431e-07 9.275585e-08 9.650341e-08 6.096678e-08 1.829407e-08 5.884623e-08 4.281807e-08 1.914534e-07 7.704482e-08 7.389162e-08 2.343222e-07 1.942817e-07 7.579463e-08 -5.293615e-08 9.901709e-08 -3.836945e-08 -3.443347e-08 7.912793e-09 1.884521e-09 7.813549e-09 1.387680e-09 1.365300e-08 4.460011e-08 -3.706607e-10 -3.124957e-08 -1.609829e-08 -2.174924e-08 2.048319e-08 8.240586e-10 -4.379058e-09 3.367618e-08 6.218659e-08 3.357588e-08 1.877057e-08 2.655709e-08 1.062406e-08 2.534479e-08 3.104626e-08 3.154860e-08 -9.067560e-08 -1.977725e-08 9.245396e-08 1.570435e-07 9.230898e-08 1.970251e-07 7.735100e-08 1.958556e-08 -5.809143e-08 7.346579e-08 1.298311e-07 1.227804e-08 8.715431e-08 -5.932639e-08 -1.617044e-07 1.366466e-07 -2.243989e-07 -6.747878e-08 -4.385159e-09 -2.861564e-08 -3.225632e-08 -5.415824e-08 -2.519693e-08 -7.230348e-08 -4.483896e-09 -3.170907e-08 -2.801768e-08 -3.459157e-08 -4.663656e-08 -4.097923e-08 -2.000765e-08 -1.102798e-08 -2.080764e-08 -2.614810e-08 -4.934307e-08 -6.557895e-08 -4.311989e-08 -8.274409e-09 -1.335214e-09 -3.617888e-10 -4.959149e-09 3.143322e-08 -2.169011e-08 7.636493e-09 1.568404e-08 1.045058e-08 1.399513e-08 4.117398e-08 3.197779e-08 1.860745e-08 4.286089e-08 3.811908e-08 2.538353e-08 4.127779e-08 5.035401e-08 5.694861e-08 2.839531e-08 6.596288e-08 1.221875e-07 1.063261e-07 6.868280e-08 6.564265e-08 4.367758e-07 8.650324e-07 1.016312e-06 5.809769e-07 4.956595e-07 2.367042e-07 1.160128e-07 1.854927e-07 7.253121e-08 9.843789e-08 -9.647056e-09 -3.334706e-07 -3.821697e-07 -8.549788e-07 -3.565219e-07 -3.660840e-07 8.672249e-08 3.478993e-07 3.999960e-07 
-3.460735e-08 -8.582454e-08 -2.512587e-07 -2.082888e-07 -3.301181e-07 -7.554123e-07 -7.788300e-07 -7.895776e-07 -1.342231e-06 -1.400774e-06 -2.319852e-06 -1.365618e-06 6.958688e-08 1.653245e-06 1.616895e-06 8.032426e-07 3.081984e-07 3.091960e-07 6.761177e-07 8.196456e-07 1.727754e-06 5.389393e-07 2.939204e-07 1.176145e-07 7.105957e-08 -3.304460e-09 -1.418406e-07 -6.648554e-07 -1.162212e-06 -3.360590e-07 1.856071e-07 9.129430e-08 2.864053e-07 1.426195e-07 5.711918e-07 6.892772e-07 7.320255e-07 2.595609e-07 7.194102e-08 6.348491e-08 -5.385051e-08 -3.566825e-07 -1.944376e-07 4.570007e-08 1.638414e-07 3.157382e-07 1.990610e-07 1.568288e-07 1.843891e-07 6.412439e-08 3.892475e-08 8.225784e-08 8.973091e-08 2.102971e-08 -1.052546e-08 -6.712705e-08 -1.835097e-07 -2.153568e-07 -1.508950e-07 -3.654181e-09 -1.311863e-07 -1.460858e-07 -1.645247e-07 -1.993227e-07 5.500015e-10 1.495570e-07 1.783143e-07 1.265193e-07 -5.242453e-08 -1.324533e-07 -1.292044e-07 -1.430984e-07 3.055395e-08 -1.371646e-08 -4.495741e-08 9.575434e-08 2.871635e-08 4.420233e-08 4.318946e-08 5.516652e-08 1.033756e-07 2.122565e-08 4.355927e-08 -1.281744e-08 -3.879166e-08 1.070816e-07 -1.515424e-08 6.478813e-08 1.798908e-07 7.159769e-08 5.186730e-08 3.526856e-08 7.915606e-08 8.283738e-08 1.001287e-07 5.795650e-08 4.842181e-08 8.530504e-08 7.375039e-08 1.390357e-07 -1.626033e-08 -1.855621e-08 1.052551e-08 4.553153e-08 2.761969e-09 1.989971e-08 3.793320e-08 -3.891597e-07 -2.142342e-07 6.874613e-09 -1.063651e-07 -8.283975e-08 3.811213e-08 1.144823e-07 -6.054293e-08 9.371280e-08 2.655819e-08 2.336218e-08 1.210296e-08 -3.814600e-09 1.251983e-08 1.888296e-08 1.816288e-08 1.379459e-08 -2.400420e-09 -4.806000e-09 -3.013775e-09 2.707078e-08 3.361119e-08 2.163299e-08 2.254895e-08 2.229616e-08 8.359091e-09 1.391387e-08 1.068571e-08 -4.640695e-09 -4.352889e-09 1.077104e-09 -3.279476e-09 -3.269350e-09 -8.553125e-09 3.556756e-08 2.729010e-08 6.311136e-08 -1.036321e-07 -3.509365e-08 3.676853e-08 8.927313e-08 -1.050369e-07 1.273792e-08 1.051107e-08 -2.999949e-08 -6.331126e-08 -8.408057e-08 1.092287e-09 -1.190784e-07 -4.372215e-08 -7.458171e-08 -7.817395e-08 -6.597940e-08 -1.426520e-07 -8.926992e-08 -1.147661e-07 -3.253545e-08 -1.635051e-08 -8.656385e-09 -4.179100e-08 -4.319595e-08 -9.409683e-09 1.701679e-08 5.740502e-09 -3.689695e-08 -5.429571e-08 -8.299398e-08 -9.744255e-08 2.276770e-08 2.266229e-08 2.610366e-08 -1.128934e-08 -4.658736e-08 -2.735770e-08 5.605739e-09 -3.389949e-08 -4.855318e-09 -2.733361e-08 5.265609e-09 5.542130e-09 1.438422e-08 1.671090e-08 4.195787e-08 3.695307e-08 3.948230e-08 3.705797e-08 3.351248e-08 4.833865e-08 2.303220e-08 4.466723e-08 7.220249e-08 6.884091e-08 6.938132e-08 2.806428e-08 1.920368e-07 5.344758e-07 5.668768e-07 3.631092e-07 5.490814e-07 4.751925e-07 2.305219e-07 2.889657e-07 1.172450e-07 8.948127e-08 -1.962450e-07 -6.076509e-07 -5.214563e-07 -1.058991e-06 -3.632787e-07 -3.649967e-07 -4.630471e-07 5.565095e-07 3.459728e-07 
7.091854e-08 3.958435e-08 -1.785246e-07 -2.831183e-07 -2.956538e-07 -5.944381e-07 -3.857555e-07 -2.303031e-07 -5.421685e-07 -1.116111e-06 -1.297864e-06 -8.242010e-07 -6.996184e-08 5.732176e-07 5.243344e-07 5.119949e-08 1.659601e-08 2.915589e-07 1.002597e-06 1.049345e-06 1.175731e-06 4.520644e-07 1.321537e-07 1.346307e-08 9.074957e-08 3.296704e-08 6.277106e-08 -6.518829e-08 -8.160143e-07 -5.452138e-07 -1.088502e-07 -5.343649e-08 6.710119e-09 2.674435e-07 5.069807e-07 6.308837e-07 5.852592e-07 2.108093e-07 4.130484e-08 -8.932885e-08 -1.143742e-07 -1.502337e-07 -1.384010e-07 -4.956584e-08 1.620802e-07 2.247288e-07 8.171080e-08 6.947586e-08 1.147519e-07 6.717729e-08 5.583823e-08 1.129686e-07 3.827658e-08 -7.308800e-09 1.453127e-08 -2.563777e-08 -1.219535e-07 -3.236289e-08 -6.786602e-08 -7.226995e-08 -7.818658e-08 -1.085019e-07 -8.608686e-08 -1.133643e-07 1.377226e-09 8.758745e-08 6.634770e-08 5.139126e-08 -1.541145e-08 -1.347238e-07 -1.451763e-07 -2.072396e-07 7.209408e-08 1.397778e-08 -2.088108e-08 2.727438e-07 5.265920e-08 1.100686e-07 1.379557e-07 6.788346e-08 8.848673e-08 -2.591549e-08 4.623012e-09 -3.342546e-08 -1.381599e-07 9.939021e-08 6.199070e-08 2.077734e-07 2.873891e-07 5.708021e-08 1.414858e-08 9.302520e-08 2.389857e-08 -4.222563e-08 -2.828566e-08 5.360843e-08 3.283598e-08 7.338421e-08 5.992703e-09 7.977015e-08 -9.232510e-08 -3.312523e-08 -5.652395e-08 9.279771e-08 1.644964e-07 -5.145726e-08 -1.450676e-08 -4.951333e-07 -2.940388e-07 -3.829540e-08 -3.915466e-07 -3.532284e-07 -7.400513e-08 1.929456e-07 -9.756039e-08 1.881144e-07 8.379779e-08 1.452880e-08 1.581848e-08 5.626786e-09 2.731746e-08 3.942198e-09 -8.041357e-09 2.116796e-08 2.672510e-08 9.915461e-09 1.572499e-08 1.598588e-08 4.999210e-08 3.472050e-08 4.486757e-09 -2.650980e-08 1.205509e-08 -5.079427e-09 -7.362325e-09 9.803602e-09 6.124150e-09 -8.967819e-09 -4.244894e-08 1.046244e-07 -7.561383e-09 -4.151672e-08 -7.055636e-08 6.134398e-08 -2.880156e-07 -1.252730e-07 3.476844e-08 1.994345e-07 -1.044391e-07 -1.013048e-07 9.763827e-09 -1.120712e-07 -1.457699e-08 4.490010e-08 -1.008998e-07 4.275852e-08 -1.145103e-08 -7.934788e-08 -5.508253e-08 -6.536393e-08 -8.809336e-08 -5.949157e-08 -5.424254e-08 -1.014600e-08 -8.043733e-09 -1.314414e-08 -5.192346e-08 -4.674188e-08 1.317889e-08 3.257109e-08 1.174392e-09 -4.232406e-08 -6.806420e-08 -5.425200e-08 -1.792967e-08 4.039116e-08 2.024705e-08 1.725556e-08 1.391647e-08 -2.036293e-08 -3.765648e-08 7.280111e-09 -1.259629e-08 -8.336017e-09 1.769772e-09 -3.704105e-09 -4.008232e-08 -4.196449e-09 1.816595e-08 3.257750e-08 1.823767e-08 4.078565e-08 2.189334e-08 -6.139378e-09 1.093368e-08 1.323128e-08 2.284312e-08 3.614606e-08 4.165827e-08 6.309165e-08 8.729274e-09 3.565385e-08 2.003745e-07 3.668243e-07 2.236651e-07 1.338670e-07 2.763424e-07 2.494981e-07 3.990263e-07 2.897762e-07 9.430978e-08 -2.573706e-07 -4.489328e-07 -5.522728e-07 -8.728453e-07 -3.148934e-07 -4.680615e-07 -3.499678e-07 3.006883e-08 -2.411210e-08 
6.786084e-08 2.741516e-08 -1.259062e-07 -1.332493e-07 -1.265134e-07 -2.525029e-07 -1.210798e-07 6.052266e-08 -1.042127e-07 -4.474586e-07 -1.885902e-07 9.832445e-08 -1.121305e-07 -2.249637e-07 -1.294002e-07 -1.849547e-07 -1.013485e-07 1.152788e-07 5.161339e-07 4.628252e-07 4.341077e-07 2.161413e-07 6.300424e-08 3.207767e-08 6.122928e-08 -6.740297e-09 2.361390e-08 3.344644e-08 -1.493483e-07 -2.820413e-07 -1.783435e-07 -1.753139e-07 -3.599504e-08 1.845071e-07 2.247149e-07 2.874125e-07 2.819185e-07 3.322645e-08 2.876661e-09 -4.409279e-08 -5.829407e-08 1.187802e-08 5.838835e-09 -6.430704e-08 7.951660e-08 7.856927e-08 7.733073e-10 1.381095e-08 3.945154e-08 3.662775e-08 3.152878e-08 4.888984e-08 4.872451e-09 -7.031325e-09 2.390897e-09 -4.774714e-09 -3.797871e-08 -4.989877e-09 -1.255899e-08 -4.065792e-08 -3.050240e-08 -4.085123e-08 -4.986165e-10 7.599624e-09 -5.550560e-09 4.042806e-08 4.409944e-08 1.122023e-08 1.677810e-08 -2.742052e-08 -5.444335e-08 -5.715969e-08 1.763587e-08 -1.818654e-08 1.550387e-10 9.453360e-08 5.572627e-08 2.781605e-08 6.130677e-08 1.092476e-08 -1.989496e-08 -2.084526e-08 -6.855191e-09 -5.467183e-09 -2.973100e-08 -8.113937e-08 3.872930e-08 4.822645e-08 1.883009e-08 3.223341e-08 1.388977e-08 1.564446e-08 -7.713881e-10 -1.192268e-09 -1.351741e-08 1.115964e-08 1.020729e-08 1.564119e-08 6.626216e-09 2.905757e-09 2.569208e-08 3.246664e-08 -9.027954e-09 7.724288e-08 1.600577e-07 -5.125850e-08 -5.001949e-08 2.712438e-08 -4.609377e-08 -4.367480e-08 -1.107453e-07 -1.495683e-07 -6.951542e-08 2.524918e-08 3.979002e-08 5.717277e-08 2.500822e-08 -4.185747e-09 1.597010e-09 1.445426e-08 1.104265e-08 -6.058111e-09 6.553611e-09 3.061027e-09 4.589530e-09 4.168980e-09 1.659654e-09 6.207135e-09 1.476260e-08 2.916850e-09 6.845094e-10 -1.242726e-08 2.016770e-08 -1.112680e-08 -5.619583e-09 1.436097e-08 1.823013e-08 8.011643e-09 -1.826587e-08 1.273334e-08 -2.094644e-08 -1.142952e-08 6.031095e-09 2.970301e-08 -4.216276e-08 -4.963434e-08 7.471591e-09 5.676066e-08 4.090360e-08 -3.675718e-08 -1.970332e-08 -6.536640e-09 1.392715e-08 1.239037e-08 2.273625e-08 2.418011e-09 -6.591818e-09 1.598079e-08 3.975754e-09 -1.844123e-08 1.855387e-08 1.191579e-08 8.051345e-09 7.132818e-09 9.468898e-09 -1.910252e-09 -2.404293e-08 -2.630922e-08 9.244105e-09 1.657073e-08 1.584532e-08 -1.441041e-08 -1.161714e-08 -3.204404e-09 1.145319e-08 -1.408900e-08 -1.343493e-09 -5.509732e-09 2.097856e-08 2.148534e-08 1.308546e-08 -2.301288e-08 -5.657993e-09 -5.472702e-09 1.345873e-08 -4.767058e-09 -2.135720e-08 -5.298282e-09 4.489545e-09 1.366732e-08 6.692447e-09 1.444938e-08 2.090169e-10 -2.067923e-08 -8.630358e-09 5.556310e-09 6.204556e-09 1.891637e-08 3.287678e-08 2.284314e-08 4.990873e-09 8.595744e-09 6.540523e-08 1.226132e-07 1.122145e-07 -2.004249e-08 -3.931681e-08 6.157959e-08 2.530926e-07 2.128148e-07 6.114401e-08 -5.970944e-08 -1.009432e-07 -2.022285e-07 -3.550923e-07 -1.725528e-07 -3.417449e-07 3.042978e-08 -3.473106e-07 -1.354402e-07 


==> PICTURE/New_Folder/P-diff-flux-y.txt <==
-1.088121e-06 -2.398548e-06 -2.583097e-06 -2.431767e-06 -2.101146e-06 -1.735966e-06 -1.556330e-06 -1.359470e-06 -9.407624e-07 -6.368878e-07 -6.257543e-07 -7.460357e-07 -8.844047e-07 -9.460269e-07 -9.841299e-07 -1.044984e-06 -1.089912e-06 -1.037540e-06 -7.479529e-07 -3.735439e-07 -1.825213e-07 -1.418968e-07 -1.773018e-07 -2.861521e-07 -4.089766e-07 -4.747909e-07 -4.773707e-07 -4.643778e-07 -4.144135e-07 -3.331574e-07 -2.965372e-07 -3.018196e-07 -3.145409e-07 -3.183943e-07 -3.231777e-07 -3.376628e-07 -3.306225e-07 -2.476768e-07 -1.420148e-07 -1.055736e-07 -1.025221e-07 -9.170055e-08 -7.707253e-08 -6.653461e-08 -7.046525e-08 -8.256567e-08 -9.709649e-08 -1.106183e-07 -1.241996e-07 -1.623381e-07 -2.003121e-07 -2.069323e-07 -2.085695e-07 -2.456605e-07 -3.153343e-07 -3.802803e-07 -4.435942e-07 -5.227440e-07 -5.647342e-07 -5.255078e-07 -5.379192e-07 -8.654798e-07 -1.333327e-06 -1.616114e-06 -1.895619e-06 -2.166512e-06 -2.432617e-06 -2.650223e-06 -2.359678e-06 -2.115024e-06 -2.581870e-06 -3.192233e-06 -3.489449e-06 -3.776780e-06 -4.081549e-06 -3.533223e-06 -2.806656e-06 -3.093999e-06 -3.800058e-06 -4.296756e-06 -4.336079e-06 -4.052863e-06 -4.003408e-06 -4.172929e-06 -4.050691e-06 -3.904124e-06 -3.666547e-06 -3.092133e-06 -2.569922e-06 -1.943487e-06 -1.126824e-06 -5.322999e-07 -1.988635e-07 9.437273e-08 2.913807e-07 4.209103e-07 5.253047e-07 5.479987e-07 4.661976e-07 3.312060e-07 2.717395e-07 3.239339e-07 3.901938e-07 4.418255e-07 4.974009e-07 5.483636e-07 6.012134e-07 7.452735e-07 9.464801e-07 1.280555e-06 1.783327e-06 2.003974e-06 1.829187e-06 1.579090e-06 1.372066e-06 1.127558e-06 9.881085e-07 1.096955e-06 1.157052e-06 9.300102e-07 5.694360e-07 3.613997e-07 3.506167e-07 4.108108e-07 5.819552e-07 7.112918e-07 7.277549e-07 7.992778e-07 8.948844e-07 9.480261e-07 9.443726e-07 8.762265e-07 8.436044e-07 9.107731e-07 1.068742e-06 1.554395e-06 1.900385e-06 1.681796e-06 1.437709e-06 1.320415e-06 1.226775e-06 1.128617e-06 1.120835e-06 1.228418e-06 1.245521e-06 1.167539e-06 1.094522e-06 9.467244e-07 6.325741e-07 2.875135e-07 -1.323161e-08 -2.454782e-07 -4.105633e-07 -6.126210e-07 -8.345109e-07 -9.037596e-07 -7.713200e-07 -5.889013e-07 -4.763409e-07 -3.969530e-07 -2.781015e-07 -1.641148e-07 -1.081592e-07 -7.942442e-08 -1.872561e-08 5.785054e-08 1.168874e-07 2.368153e-07 4.064064e-07 5.388604e-07 6.222552e-07 6.437408e-07 6.729273e-07 6.932772e-07 6.557024e-07 6.526501e-07 6.209436e-07 5.211083e-07 4.946430e-07 4.866755e-07 3.519555e-07 2.057000e-07 1.547776e-07 1.549617e-07 1.715898e-07 1.944136e-07 2.152299e-07 2.268214e-07 2.043748e-07 1.774210e-07 1.919346e-07 2.235790e-07 2.726120e-07 3.165212e-07 3.205491e-07 2.996740e-07 3.222534e-07 3.655166e-07 3.862997e-07 4.416924e-07 4.667986e-07 3.559934e-07 2.434653e-07 2.744514e-07 4.354390e-07 6.088446e-07 6.156440e-07 5.190768e-07 5.354053e-07 5.848759e-07 5.449021e-07 5.142595e-07 5.090105e-07 4.760875e-07 3.607626e-07 2.681039e-07 2.727698e-07 2.467216e-07 1.981840e-07 9.102241e-08 
-6.262796e-07 -1.214106e-06 -1.240990e-06 -1.315651e-06 -1.494502e-06 -1.651195e-06 -1.530337e-06 -1.327000e-06 -1.354958e-06 -1.344364e-06 -1.182447e-06 -1.228596e-06 -1.261227e-06 -1.145549e-06 -1.105402e-06 -1.126661e-06 -1.041091e-06 -9.129510e-07 -8.677604e-07 -7.571344e-07 -5.608394e-07 -4.724274e-07 -4.888007e-07 -4.793460e-07 -4.343566e-07 -5.109169e-07 -6.373817e-07 -6.628746e-07 -6.780356e-07 -6.295602e-07 -4.745206e-07 -3.555878e-07 -2.540286e-07 -1.567713e-07 -9.283354e-08 -6.235525e-08 -6.618705e-08 -1.279956e-07 -1.531354e-07 -1.117372e-07 -1.028918e-07 -1.119838e-07 -1.118136e-07 -1.110909e-07 -1.092688e-07 -1.166021e-07 -1.774235e-07 -2.749413e-07 -3.190992e-07 -2.580491e-07 -1.984326e-07 -2.002239e-07 -2.292123e-07 -2.863218e-07 -3.164225e-07 -3.571388e-07 -4.334314e-07 -5.181777e-07 -6.298640e-07 -8.462429e-07 -1.101613e-06 -1.168249e-06 -1.122267e-06 -1.142822e-06 -1.197324e-06 -1.300985e-06 -1.478618e-06 -1.679003e-06 -2.353502e-06 -3.009788e-06 -2.995235e-06 -2.909588e-06 -2.911428e-06 -2.638614e-06 -2.202391e-06 -2.472342e-06 -2.932546e-06 -2.648920e-06 -2.160502e-06 -1.700383e-06 -1.388761e-06 -1.271407e-06 -1.109769e-06 -1.200236e-06 -1.943911e-06 -2.585103e-06 -2.847246e-06 -2.871855e-06 -2.735512e-06 -2.815959e-06 -1.806323e-06 -5.290262e-07 -2.069409e-07 -2.582131e-08 1.018949e-07 2.295414e-07 3.459179e-07 4.069940e-07 4.698874e-07 5.206759e-07 5.100200e-07 5.218218e-07 6.168838e-07 5.914382e-07 4.578747e-07 4.180852e-07 4.889234e-07 6.459234e-07 8.868187e-07 1.315186e-06 1.609118e-06 1.694910e-06 1.774476e-06 1.712321e-06 1.551892e-06 1.456610e-06 1.447742e-06 1.262596e-06 1.010512e-06 9.880029e-07 8.438343e-07 5.746367e-07 5.047401e-07 5.695012e-07 6.955669e-07 8.692814e-07 1.015207e-06 1.025781e-06 1.019495e-06 9.883494e-07 8.879274e-07 9.854016e-07 1.496546e-06 2.038970e-06 2.531609e-06 2.598876e-06 2.158013e-06 1.666891e-06 1.186085e-06 9.383438e-07 8.353184e-07 1.248701e-06 1.770015e-06 1.857270e-06 2.095230e-06 2.336211e-06 2.187767e-06 1.849112e-06 1.263062e-06 5.169455e-07 -1.153061e-07 -5.448970e-07 -7.489340e-07 -8.411805e-07 -7.366254e-07 -6.161657e-07 -7.362386e-07 -9.895105e-07 -1.186956e-06 -1.124484e-06 -9.860733e-07 -7.179660e-07 -3.521587e-07 -1.896030e-07 -6.734870e-08 6.116190e-08 1.643137e-07 2.465859e-07 2.748273e-07 2.852436e-07 3.534493e-07 4.558247e-07 4.868346e-07 4.978151e-07 5.330441e-07 5.227816e-07 5.829085e-07 6.895730e-07 6.053772e-07 4.576366e-07 4.367567e-07 3.981438e-07 3.251791e-07 2.421799e-07 1.675496e-07 1.827457e-07 2.151090e-07 2.201504e-07 2.420977e-07 2.499914e-07 2.308870e-07 2.335965e-07 2.668958e-07 3.719359e-07 5.107530e-07 6.057298e-07 5.690803e-07 4.689119e-07 4.467417e-07 4.388208e-07 5.092841e-07 8.341712e-07 1.112627e-06 1.022993e-06 8.059428e-07 6.862592e-07 7.397707e-07 9.060897e-07 8.483069e-07 6.716072e-07 6.233661e-07 5.740189e-07 4.462726e-07 3.329959e-07 3.255242e-07 3.101768e-07 2.539011e-07 2.645075e-07 3.039756e-07 1.546964e-07 
-6.484392e-07 -1.039383e-06 -7.019372e-07 -6.008366e-07 -5.591775e-07 -6.645072e-07 -1.014573e-06 -1.821475e-06 -2.469080e-06 -2.616813e-06 -2.710390e-06 -2.524805e-06 -2.048140e-06 -1.653139e-06 -1.286910e-06 -9.713428e-07 -9.170762e-07 -9.581858e-07 -1.130632e-06 -1.370678e-06 -1.695565e-06 -1.924449e-06 -1.506249e-06 -1.172043e-06 -1.332247e-06 -1.336315e-06 -1.192984e-06 -1.164576e-06 -1.206767e-06 -1.197942e-06 -1.131899e-06 -8.859476e-07 -5.831759e-07 -3.800214e-07 -2.341508e-07 -1.381646e-07 -9.053493e-08 -9.094511e-08 -1.620279e-07 -2.078514e-07 -1.623100e-07 -1.321973e-07 -1.606545e-07 -1.934152e-07 -2.050712e-07 -2.300161e-07 -2.413345e-07 -2.257290e-07 -2.310441e-07 -3.211868e-07 -3.770933e-07 -3.258648e-07 -3.065412e-07 -3.093819e-07 -2.959820e-07 -2.597902e-07 -2.347235e-07 -3.552341e-07 -6.010739e-07 -1.181392e-06 -1.966433e-06 -2.374408e-06 -2.392787e-06 -2.456597e-06 -2.447874e-06 -2.321400e-06 -2.372308e-06 -2.467880e-06 -2.446177e-06 -2.323043e-06 -2.164953e-06 -1.846480e-06 -1.442751e-06 -1.128606e-06 -9.760039e-07 -1.220404e-06 -1.767865e-06 -2.045441e-06 -1.733988e-06 -1.454238e-06 -1.680395e-06 -2.189023e-06 -2.357203e-06 -1.950078e-06 -1.699803e-06 -1.923070e-06 -2.090482e-06 -2.188968e-06 -2.058369e-06 -1.592101e-06 -1.100588e-06 -5.838886e-07 -3.295779e-07 -2.210539e-07 1.075376e-08 1.937528e-07 2.545396e-07 3.199519e-07 4.212919e-07 6.894666e-07 1.027793e-06 1.148170e-06 1.018371e-06 8.380606e-07 7.168216e-07 6.233574e-07 5.995449e-07 7.264526e-07 8.418930e-07 9.583559e-07 1.022988e-06 1.206675e-06 1.880500e-06 2.465474e-06 2.567092e-06 2.553586e-06 2.133164e-06 1.703280e-06 1.716424e-06 1.706626e-06 1.744229e-06 1.422670e-06 9.703034e-07 9.272371e-07 9.624524e-07 9.403998e-07 9.024960e-07 9.047134e-07 9.410841e-07 1.039598e-06 1.314693e-06 1.829705e-06 2.329645e-06 2.554861e-06 2.359202e-06 1.979742e-06 1.940515e-06 2.053603e-06 1.684648e-06 1.289292e-06 1.477538e-06 2.285380e-06 3.262248e-06 3.827481e-06 3.670801e-06 2.892749e-06 2.185591e-06 1.708192e-06 1.332080e-06 6.800038e-07 -2.594215e-07 -9.128286e-07 -1.202778e-06 -9.756469e-07 -6.249195e-07 -7.229868e-07 -1.399328e-06 -2.434896e-06 -2.917548e-06 -2.501782e-06 -1.860684e-06 -1.853098e-06 -2.068338e-06 -1.651944e-06 -7.561522e-07 -5.330969e-08 2.086070e-07 2.113146e-07 1.840908e-07 1.919193e-07 2.167727e-07 2.413508e-07 2.720678e-07 3.472100e-07 4.825679e-07 5.608706e-07 5.673920e-07 6.572314e-07 6.820593e-07 5.695752e-07 4.724351e-07 4.008593e-07 3.560721e-07 3.624491e-07 3.225121e-07 2.307752e-07 2.033842e-07 2.499725e-07 3.589847e-07 5.607490e-07 7.246691e-07 7.790100e-07 8.216303e-07 7.373775e-07 5.277716e-07 4.082093e-07 4.892370e-07 7.997740e-07 1.064544e-06 1.023811e-06 8.997892e-07 7.956157e-07 6.839529e-07 7.152912e-07 7.234584e-07 6.925989e-07 7.671868e-07 7.326040e-07 6.401811e-07 6.548340e-07 7.402715e-07 7.090481e-07 4.390917e-07 2.084108e-07 1.474573e-07 1.492665e-07 2.075206e-07 2.590325e-07 2.705603e-07 1.373634e-07 
-5.553813e-07 -9.921083e-07 -8.352024e-07 -7.606345e-07 -7.213594e-07 -8.700187e-07 -1.332477e-06 -1.744539e-06 -2.005007e-06 -1.916201e-06 -1.457215e-06 -1.292619e-06 -1.537554e-06 -1.531682e-06 -1.001666e-06 -5.722315e-07 -5.051206e-07 -6.443591e-07 -8.448600e-07 -1.506591e-06 -2.020166e-06 -1.895677e-06 -1.917827e-06 -1.781281e-06 -1.360929e-06 -1.136224e-06 -1.242910e-06 -1.328399e-06 -1.161775e-06 -1.069502e-06 -9.765813e-07 -7.683654e-07 -6.105843e-07 -4.418164e-07 -2.740779e-07 -2.040812e-07 -1.956387e-07 -2.083583e-07 -2.312356e-07 -2.788018e-07 -3.271952e-07 -3.223312e-07 -2.455441e-07 -1.755716e-07 -2.094571e-07 -2.764956e-07 -3.001740e-07 -3.086925e-07 -3.037262e-07 -2.496044e-07 -2.286147e-07 -3.518062e-07 -4.952087e-07 -4.544809e-07 -3.333801e-07 -3.854720e-07 -7.340691e-07 -1.115673e-06 -1.259337e-06 -1.436151e-06 -1.606812e-06 -1.923857e-06 -2.372861e-06 -2.362986e-06 -2.306199e-06 -2.204888e-06 -1.624967e-06 -1.115500e-06 -9.225530e-07 -8.765178e-07 -7.763841e-07 -6.510313e-07 -7.426484e-07 -9.707242e-07 -1.293332e-06 -1.439629e-06 -1.232994e-06 -1.031177e-06 -1.081263e-06 -1.153417e-06 -1.207805e-06 -1.406115e-06 -1.774178e-06 -2.378860e-06 -2.311845e-06 -1.501800e-06 -1.201363e-06 -1.236426e-06 -1.190762e-06 -1.061959e-06 -7.400001e-07 -3.957589e-07 -2.720084e-07 -3.524771e-07 -1.362844e-07 1.607887e-07 2.549307e-07 3.554816e-07 4.512242e-07 5.692630e-07 6.559301e-07 7.440176e-07 8.134686e-07 8.004495e-07 7.770349e-07 9.441235e-07 1.320242e-06 1.762599e-06 2.071414e-06 1.884357e-06 1.821714e-06 2.270638e-06 2.913815e-06 3.633857e-06 4.628326e-06 5.866923e-06 6.618491e-06 6.670406e-06 6.538121e-06 6.201766e-06 4.709626e-06 2.966147e-06 2.250886e-06 2.162616e-06 2.026276e-06 1.735171e-06 1.638207e-06 1.582750e-06 1.575763e-06 1.850440e-06 2.485187e-06 3.070619e-06 2.776793e-06 2.066539e-06 1.521735e-06 1.109784e-06 9.962224e-07 1.459054e-06 2.850743e-06 3.912363e-06 4.262142e-06 4.153002e-06 3.518052e-06 2.898514e-06 2.157830e-06 1.494570e-06 1.099221e-06 8.099736e-07 4.828663e-07 1.432984e-07 -7.604348e-07 -1.441642e-06 -1.362845e-06 -1.522619e-06 -2.124473e-06 -3.448668e-06 -5.135967e-06 -6.247219e-06 -6.408786e-06 -5.661764e-06 -4.254446e-06 -2.843924e-06 -2.118899e-06 -1.961849e-06 -1.158313e-06 -1.424019e-07 1.606542e-07 2.590472e-07 4.273950e-07 5.879508e-07 6.102144e-07 6.070657e-07 6.349930e-07 6.853124e-07 7.905746e-07 1.079358e-06 1.307847e-06 1.171485e-06 7.762305e-07 4.753204e-07 4.137801e-07 4.093753e-07 3.645218e-07 3.392377e-07 4.192759e-07 5.030312e-07 5.015375e-07 5.137248e-07 6.006202e-07 5.694497e-07 4.896792e-07 5.076746e-07 4.562415e-07 4.025195e-07 4.317461e-07 4.878520e-07 6.953681e-07 1.059631e-06 1.409934e-06 1.777274e-06 1.977448e-06 1.789842e-06 1.351651e-06 1.130052e-06 1.264521e-06 1.286703e-06 1.192682e-06 1.279517e-06 1.448189e-06 1.286900e-06 9.151214e-07 7.528201e-07 6.346950e-07 4.845989e-07 4.421837e-07 4.398775e-07 3.816153e-07 3.159391e-07 3.144384e-07 1.646411e-07 
-5.323238e-07 -1.113314e-06 -1.157946e-06 -1.291929e-06 -1.604683e-06 -1.852126e-06 -1.931412e-06 -1.831795e-06 -1.659578e-06 -1.831647e-06 -2.086636e-06 -2.001049e-06 -1.729568e-06 -1.534685e-06 -1.406385e-06 -1.048016e-06 -7.915698e-07 -9.052270e-07 -1.183703e-06 -1.221429e-06 -1.087197e-06 -1.161703e-06 -1.383122e-06 -1.495110e-06 -1.391403e-06 -1.291824e-06 -1.169214e-06 -1.094800e-06 -1.176033e-06 -1.216099e-06 -1.079593e-06 -8.823977e-07 -7.699778e-07 -7.217721e-07 -6.309268e-07 -5.077461e-07 -4.667278e-07 -4.710790e-07 -5.111294e-07 -5.329350e-07 -4.724961e-07 -4.125983e-07 -4.297637e-07 -5.209299e-07 -5.563883e-07 -4.876550e-07 -3.958280e-07 -2.774546e-07 -1.884715e-07 -1.768860e-07 -2.025933e-07 -2.960144e-07 -4.164910e-07 -5.539593e-07 -8.985731e-07 -1.465425e-06 -1.647981e-06 -1.387485e-06 -1.261245e-06 -1.199757e-06 -1.165928e-06 -1.170858e-06 -1.194716e-06 -1.272429e-06 -1.020419e-06 -6.578720e-07 -4.768398e-07 -3.332561e-07 -2.491301e-07 -1.835045e-07 -1.560978e-07 -2.047416e-07 -3.919313e-07 -7.330151e-07 -9.328081e-07 -1.005979e-06 -1.055104e-06 -9.308644e-07 -8.322072e-07 -9.728922e-07 -1.219527e-06 -1.271864e-06 -1.237704e-06 -9.179128e-07 -5.975635e-07 -7.177935e-07 -7.830678e-07 -8.242979e-07 -8.063308e-07 -7.927774e-07 -8.167941e-07 -5.076650e-07 -2.498938e-07 -2.218678e-07 -7.135022e-08 1.448717e-07 2.313670e-07 2.885342e-07 4.227861e-07 6.012885e-07 8.448379e-07 1.043890e-06 1.146747e-06 1.333101e-06 1.639594e-06 1.919402e-06 2.175165e-06 2.169824e-06 1.967628e-06 2.085373e-06 2.951659e-06 4.229109e-06 4.569769e-06 4.596567e-06 4.815142e-06 4.362811e-06 4.058071e-06 3.816882e-06 3.380211e-06 3.863213e-06 5.417079e-06 6.044500e-06 4.927309e-06 3.738175e-06 3.261873e-06 3.156976e-06 2.951608e-06 2.876337e-06 2.910753e-06 3.056725e-06 3.113101e-06 2.655428e-06 2.114298e-06 1.660018e-06 1.359556e-06 1.268863e-06 1.297561e-06 2.167233e-06 3.370979e-06 4.283803e-06 5.000337e-06 4.450462e-06 3.144295e-06 2.385243e-06 2.375783e-06 2.503395e-06 2.131485e-06 1.419619e-06 4.234606e-07 -2.372769e-07 -3.818364e-07 -5.901038e-07 -1.559492e-06 -3.143834e-06 -4.778882e-06 -6.042706e-06 -6.743820e-06 -7.020014e-06 -7.439058e-06 -8.702603e-06 -8.165978e-06 -5.866427e-06 -4.205589e-06 -2.963879e-06 -1.456168e-06 -1.758871e-07 3.034577e-07 5.729606e-07 6.030455e-07 5.347423e-07 6.296604e-07 1.038224e-06 1.559245e-06 1.709965e-06 1.406664e-06 9.361024e-07 6.928993e-07 7.217352e-07 8.540386e-07 1.045433e-06 1.130705e-06 9.670922e-07 8.123980e-07 7.927224e-07 8.062904e-07 8.465454e-07 9.777489e-07 1.161535e-06 1.095426e-06 9.290119e-07 8.370308e-07 6.969328e-07 5.984299e-07 6.164237e-07 7.379600e-07 9.431960e-07 1.519800e-06 1.986345e-06 1.868149e-06 1.571349e-06 1.445484e-06 1.580607e-06 1.858292e-06 1.991449e-06 1.921589e-06 1.729511e-06 1.333120e-06 1.061818e-06 1.108903e-06 1.246133e-06 1.064260e-06 7.720241e-07 9.390052e-07 1.173532e-06 9.856338e-07 7.656741e-07 6.637726e-07 5.729489e-07 6.483265e-07 3.707453e-07 
-5.503375e-07 -1.101772e-06 -9.552976e-07 -7.547258e-07 -7.194766e-07 -8.962378e-07 -1.182615e-06 -9.836455e-07 -6.399150e-07 -8.221397e-07 -1.235807e-06 -1.434221e-06 -1.515297e-06 -1.843054e-06 -2.167637e-06 -1.756876e-06 -1.027014e-06 -7.420770e-07 -6.555779e-07 -5.415702e-07 -4.068581e-07 -3.402649e-07 -3.787427e-07 -5.382292e-07 -7.273212e-07 -8.378923e-07 -8.663562e-07 -8.504107e-07 -8.254032e-07 -9.049346e-07 -1.234568e-06 -1.586346e-06 -1.538982e-06 -1.311612e-06 -1.244773e-06 -1.328183e-06 -1.336869e-06 -1.130098e-06 -9.033470e-07 -8.521120e-07 -9.483727e-07 -9.550845e-07 -7.372378e-07 -5.034503e-07 -4.129740e-07 -3.716699e-07 -3.354391e-07 -3.185550e-07 -3.150503e-07 -3.777625e-07 -5.968004e-07 -8.424266e-07 -9.501244e-07 -1.098280e-06 -1.404964e-06 -1.419495e-06 -1.328774e-06 -1.418912e-06 -1.434647e-06 -1.452012e-06 -1.737145e-06 -1.683716e-06 -1.096115e-06 -6.648319e-07 -5.467455e-07 -6.780360e-07 -8.703005e-07 -8.537031e-07 -6.428623e-07 -5.006274e-07 -4.007532e-07 -4.070313e-07 -4.729182e-07 -4.361935e-07 -4.015162e-07 -4.900389e-07 -6.871526e-07 -9.225445e-07 -1.077937e-06 -1.126136e-06 -9.872705e-07 -7.704139e-07 -6.665184e-07 -6.966601e-07 -7.586445e-07 -7.598444e-07 -9.514348e-07 -1.198753e-06 -1.177490e-06 -1.014072e-06 -9.002832e-07 -7.200426e-07 -5.213963e-07 -3.108884e-07 -2.724594e-08 2.322601e-07 3.323591e-07 3.601024e-07 5.104311e-07 7.361396e-07 9.373336e-07 9.622060e-07 9.946159e-07 1.379713e-06 1.955013e-06 2.495412e-06 3.044640e-06 3.445573e-06 3.459385e-06 3.207638e-06 3.236008e-06 3.158202e-06 2.912518e-06 2.435122e-06 1.661947e-06 1.370151e-06 1.771889e-06 3.637714e-06 5.484898e-06 5.216491e-06 4.780693e-06 5.339835e-06 5.086091e-06 4.033125e-06 3.495497e-06 3.569639e-06 4.029247e-06 4.771323e-06 4.879888e-06 3.660305e-06 2.278362e-06 1.632216e-06 1.462308e-06 1.365347e-06 1.337768e-06 1.530342e-06 2.148692e-06 2.856984e-06 2.785481e-06 2.468149e-06 2.463980e-06 2.619346e-06 2.965355e-06 3.592032e-06 4.142780e-06 3.803628e-06 2.517136e-06 1.488623e-06 7.843861e-07 5.258044e-08 -5.816927e-08 -1.418484e-07 -9.579878e-07 -2.282904e-06 -3.540153e-06 -4.102612e-06 -4.700320e-06 -5.293334e-06 -5.375342e-06 -5.558661e-06 -5.357895e-06 -3.862630e-06 -2.405640e-06 -2.191424e-06 -1.524379e-06 -2.290401e-07 5.661342e-07 7.488841e-07 7.477159e-07 9.226485e-07 1.231481e-06 1.293430e-06 1.122562e-06 1.077097e-06 1.106745e-06 1.238165e-06 1.298157e-06 1.211496e-06 1.119663e-06 8.866382e-07 6.676555e-07 6.884831e-07 7.324311e-07 7.353846e-07 7.251026e-07 6.827040e-07 6.848481e-07 6.599611e-07 7.098817e-07 8.195975e-07 7.561575e-07 6.235800e-07 6.840166e-07 1.139516e-06 1.952409e-06 2.727782e-06 2.752474e-06 2.234398e-06 2.066905e-06 2.381151e-06 2.571659e-06 2.501402e-06 2.440827e-06 2.394843e-06 2.547199e-06 3.012928e-06 3.287198e-06 2.952760e-06 2.290050e-06 1.778752e-06 1.683344e-06 1.557381e-06 1.250151e-06 1.051243e-06 9.009933e-07 8.099934e-07 7.775458e-07 6.735749e-07 4.471922e-07 1.515644e-07 
-6.808888e-07 -1.352112e-06 -1.558081e-06 -2.090199e-06 -2.638699e-06 -2.892502e-06 -2.480414e-06 -1.932645e-06 -1.570384e-06 -1.254411e-06 -1.225686e-06 -1.334114e-06 -1.351056e-06 -1.210746e-06 -1.225378e-06 -1.541796e-06 -1.447766e-06 -1.032293e-06 -7.972860e-07 -5.252921e-07 -3.651435e-07 -3.546268e-07 -4.030954e-07 -5.682167e-07 -9.117191e-07 -1.152765e-06 -1.004566e-06 -8.062676e-07 -8.505899e-07 -8.991856e-07 -9.310187e-07 -1.280165e-06 -1.899399e-06 -2.156008e-06 -1.926537e-06 -1.489784e-06 -1.192887e-06 -1.259138e-06 -1.325531e-06 -1.211521e-06 -9.548123e-07 -8.173358e-07 -8.551656e-07 -7.709560e-07 -6.554768e-07 -6.842741e-07 -6.780274e-07 -5.329418e-07 -4.259942e-07 -6.486874e-07 -9.923443e-07 -1.028720e-06 -1.031047e-06 -1.225037e-06 -1.259231e-06 -1.445161e-06 -1.879099e-06 -2.175010e-06 -2.477520e-06 -2.338094e-06 -1.615365e-06 -1.004623e-06 -7.965726e-07 -7.937219e-07 -7.257560e-07 -5.800530e-07 -4.809961e-07 -4.602626e-07 -4.494141e-07 -3.770737e-07 -3.306900e-07 -3.720353e-07 -3.433712e-07 -2.656643e-07 -2.933977e-07 -4.451521e-07 -5.427502e-07 -5.595178e-07 -9.836764e-07 -1.352370e-06 -1.160897e-06 -9.086676e-07 -7.881976e-07 -8.380089e-07 -1.251699e-06 -1.726331e-06 -1.658547e-06 -1.263093e-06 -1.083151e-06 -1.032627e-06 -8.603162e-07 -7.276070e-07 -6.453620e-07 -2.427580e-07 1.777868e-07 3.840478e-07 5.023514e-07 6.552532e-07 8.878418e-07 8.538761e-07 6.870273e-07 6.502982e-07 7.151747e-07 8.217971e-07 1.051588e-06 1.446817e-06 1.666421e-06 1.717483e-06 1.848062e-06 2.125892e-06 2.493216e-06 2.212636e-06 1.526588e-06 1.293625e-06 1.178149e-06 1.112613e-06 1.714707e-06 2.035769e-06 1.942537e-06 3.114881e-06 4.297819e-06 4.405847e-06 4.229162e-06 3.947146e-06 3.958980e-06 4.453644e-06 5.061488e-06 4.823229e-06 4.059749e-06 3.806881e-06 3.311682e-06 2.122011e-06 1.201614e-06 9.320320e-07 9.469448e-07 1.468113e-06 2.590632e-06 3.177805e-06 3.439724e-06 4.082157e-06 4.096487e-06 4.177299e-06 5.072231e-06 4.933385e-06 4.027330e-06 3.908961e-06 3.067879e-06 1.872141e-06 1.295881e-06 4.735858e-07 2.266632e-07 -1.222596e-07 -1.253861e-06 -1.926025e-06 -2.119092e-06 -2.470815e-06 -3.015922e-06 -3.174566e-06 -3.240258e-06 -3.728101e-06 -5.225746e-06 -6.626881e-06 -4.730008e-06 -2.320091e-06 -1.171027e-06 3.313976e-07 9.346680e-07 8.573164e-07 9.054762e-07 1.209477e-06 1.397050e-06 1.187563e-06 8.794820e-07 8.787553e-07 1.378254e-06 1.819016e-06 1.918517e-06 2.084179e-06 2.191065e-06 2.221790e-06 1.972014e-06 1.466287e-06 1.301000e-06 1.324619e-06 1.215939e-06 1.069044e-06 8.980309e-07 6.992731e-07 6.014828e-07 5.596740e-07 6.246254e-07 8.408833e-07 1.344342e-06 2.091030e-06 2.398857e-06 2.749809e-06 2.939176e-06 2.693945e-06 2.697049e-06 2.539720e-06 2.095950e-06 1.899511e-06 2.683755e-06 3.778304e-06 3.995433e-06 3.450185e-06 2.642453e-06 2.035698e-06 1.997177e-06 2.168690e-06 2.048587e-06 1.668574e-06 1.276180e-06 1.146660e-06 1.358963e-06 1.312849e-06 1.053221e-06 8.826866e-07 6.460445e-07 2.698197e-07 
-1.169992e-06 -2.562663e-06 -3.067101e-06 -3.180886e-06 -2.710444e-06 -1.986814e-06 -1.319874e-06 -1.141893e-06 -1.414075e-06 -1.462637e-06 -8.947886e-07 -5.263316e-07 -8.056712e-07 -1.229576e-06 -1.614507e-06 -1.954922e-06 -2.121865e-06 -1.762064e-06 -1.219155e-06 -9.518635e-07 -7.980053e-07 -8.184971e-07 -1.043247e-06 -1.189189e-06 -9.757710e-07 -7.047348e-07 -6.862665e-07 -6.572887e-07 -5.327822e-07 -5.896540e-07 -7.617031e-07 -7.977015e-07 -8.419830e-07 -1.348404e-06 -2.029088e-06 -2.210522e-06 -1.930135e-06 -1.613494e-06 -1.306206e-06 -1.125790e-06 -1.218635e-06 -1.323902e-06 -1.510111e-06 -1.663839e-06 -1.619337e-06 -1.417936e-06 -1.129369e-06 -1.035262e-06 -1.165986e-06 -1.764660e-06 -2.187717e-06 -1.989757e-06 -1.794633e-06 -1.517719e-06 -1.238607e-06 -1.195803e-06 -1.391028e-06 -1.733765e-06 -1.840869e-06 -1.546318e-06 -9.552781e-07 -5.587265e-07 -5.217152e-07 -5.224975e-07 -6.033856e-07 -6.412317e-07 -5.456920e-07 -4.783504e-07 -4.263230e-07 -3.871489e-07 -5.191942e-07 -6.906520e-07 -8.276663e-07 -1.051261e-06 -1.125940e-06 -8.842209e-07 -7.562496e-07 -8.241165e-07 -8.648775e-07 -9.335505e-07 -1.042454e-06 -9.489385e-07 -8.511734e-07 -1.286175e-06 -1.648411e-06 -1.558419e-06 -1.380671e-06 -1.148216e-06 -1.035106e-06 -1.032816e-06 -1.163955e-06 -1.526350e-06 -1.497052e-06 -6.569372e-07 1.170420e-07 2.997349e-07 3.654625e-07 5.586995e-07 7.284799e-07 6.976137e-07 6.164132e-07 6.672261e-07 7.537287e-07 9.906669e-07 1.401621e-06 1.452671e-06 1.147826e-06 9.018613e-07 8.279623e-07 9.473616e-07 6.329219e-07 3.147878e-07 5.285809e-07 9.303575e-07 1.607705e-06 2.243290e-06 2.489572e-06 2.353375e-06 2.356485e-06 2.186517e-06 1.963948e-06 2.657444e-06 4.020706e-06 4.295240e-06 3.336352e-06 2.487299e-06 1.965054e-06 1.828806e-06 1.850160e-06 1.790414e-06 1.697441e-06 1.940509e-06 2.444231e-06 3.398653e-06 4.451645e-06 4.647934e-06 4.160572e-06 3.805567e-06 3.510743e-06 2.687786e-06 2.253171e-06 3.434448e-06 4.878110e-06 5.719511e-06 6.073921e-06 5.620808e-06 4.155806e-06 2.237335e-06 1.266474e-06 7.234199e-07 3.942033e-07 -1.826998e-07 -7.024809e-07 -7.121251e-07 -1.592838e-06 -3.413525e-06 -4.258972e-06 -4.195956e-06 -4.350452e-06 -4.502484e-06 -5.213640e-06 -6.184870e-06 -5.044879e-06 -2.529816e-06 -3.091551e-07 1.466012e-06 2.216471e-06 2.763403e-06 3.215870e-06 3.935669e-06 4.345022e-06 3.791749e-06 2.659976e-06 1.521230e-06 1.071454e-06 1.180354e-06 1.643372e-06 1.942284e-06 2.066378e-06 2.182366e-06 2.129982e-06 1.777051e-06 1.189052e-06 8.368063e-07 8.415844e-07 8.964709e-07 9.134346e-07 8.240955e-07 5.976391e-07 4.392716e-07 4.604457e-07 6.343759e-07 1.570195e-06 2.503079e-06 2.744425e-06 2.296484e-06 1.643386e-06 1.457802e-06 1.321088e-06 1.468704e-06 2.022240e-06 2.244495e-06 2.078907e-06 1.739046e-06 1.236318e-06 9.615125e-07 9.801457e-07 1.110688e-06 1.044689e-06 1.069846e-06 1.332834e-06 1.894032e-06 2.539975e-06 2.421928e-06 1.800161e-06 1.599963e-06 1.645129e-06 1.582888e-06 1.483724e-06 7.107952e-07 
-1.009455e-06 -2.096645e-06 -2.151943e-06 -2.287878e-06 -2.429587e-06 -2.227302e-06 -1.858969e-06 -1.522287e-06 -1.222420e-06 -1.223614e-06 -1.652000e-06 -1.901426e-06 -1.776232e-06 -1.600560e-06 -1.377415e-06 -1.385234e-06 -1.438966e-06 -1.173852e-06 -7.306872e-07 -4.613547e-07 -5.069359e-07 -5.650331e-07 -6.753007e-07 -7.808373e-07 -8.356345e-07 -9.268245e-07 -9.986805e-07 -1.036716e-06 -9.633288e-07 -7.457647e-07 -5.769574e-07 -6.213351e-07 -7.363979e-07 -7.508001e-07 -8.095392e-07 -1.177101e-06 -1.568730e-06 -1.861471e-06 -2.070486e-06 -1.881828e-06 -1.646599e-06 -1.457546e-06 -1.245421e-06 -1.310658e-06 -1.211697e-06 -1.044430e-06 -1.411609e-06 -1.937658e-06 -2.572786e-06 -2.466116e-06 -1.810427e-06 -1.791581e-06 -2.041160e-06 -2.104830e-06 -2.217843e-06 -2.275900e-06 -2.040716e-06 -1.709644e-06 -1.248424e-06 -9.045274e-07 -8.316228e-07 -8.236071e-07 -7.522553e-07 -6.872564e-07 -5.665849e-07 -5.318604e-07 -5.471444e-07 -5.369472e-07 -8.026790e-07 -1.268027e-06 -1.766543e-06 -2.224498e-06 -2.278473e-06 -1.759000e-06 -1.199377e-06 -8.461117e-07 -7.244117e-07 -7.091001e-07 -8.256841e-07 -1.021994e-06 -1.004371e-06 -1.066171e-06 -1.120501e-06 -9.101489e-07 -6.704621e-07 -7.818437e-07 -1.154266e-06 -1.270357e-06 -1.088124e-06 -1.090189e-06 -1.553875e-06 -1.725712e-06 -1.396283e-06 -9.371010e-07 -3.185028e-07 1.429030e-07 5.207473e-07 9.342657e-07 1.338947e-06 1.687365e-06 1.429981e-06 8.374425e-07 5.992318e-07 7.335514e-07 1.074494e-06 1.074054e-06 7.761257e-07 4.377707e-07 2.879830e-07 3.933058e-07 2.121146e-07 1.774938e-07 5.425578e-07 9.383827e-07 1.256341e-06 1.668905e-06 2.053937e-06 1.836993e-06 1.318999e-06 1.039543e-06 1.302563e-06 2.230778e-06 3.643383e-06 5.138579e-06 5.646483e-06 4.738140e-06 3.297018e-06 2.218456e-06 1.902138e-06 1.770626e-06 1.527550e-06 1.507424e-06 1.844211e-06 1.878645e-06 1.687507e-06 2.340855e-06 3.475213e-06 3.813159e-06 3.251249e-06 2.715852e-06 3.323922e-06 4.559297e-06 4.949998e-06 3.811707e-06 2.918372e-06 3.268109e-06 4.294157e-06 3.541464e-06 2.022814e-06 2.017478e-06 1.765354e-06 6.634330e-07 -4.328433e-07 -8.943235e-07 -2.100220e-06 -4.153240e-06 -4.825040e-06 -4.965451e-06 -5.357311e-06 -5.353755e-06 -6.997651e-06 -1.004532e-05 -1.187339e-05 -7.922447e-06 6.033263e-07 6.784055e-06 8.674755e-06 8.062909e-06 6.288009e-06 3.914529e-06 2.344475e-06 2.057726e-06 2.404003e-06 2.356638e-06 1.862649e-06 1.685685e-06 1.332229e-06 1.013085e-06 1.127023e-06 1.387388e-06 1.951416e-06 2.629085e-06 2.761019e-06 2.451684e-06 1.929755e-06 1.337100e-06 9.061801e-07 7.317563e-07 7.291979e-07 8.903160e-07 1.214547e-06 1.656418e-06 1.930474e-06 1.768013e-06 1.270341e-06 8.129725e-07 6.556240e-07 6.815618e-07 7.568307e-07 8.155358e-07 8.899687e-07 1.521946e-06 1.589382e-06 7.938794e-07 5.421775e-07 7.563307e-07 1.071112e-06 1.401049e-06 1.400311e-06 1.164805e-06 1.372765e-06 1.761811e-06 2.011391e-06 2.258055e-06 2.200443e-06 1.960783e-06 1.865320e-06 1.957051e-06 3.302655e-06 2.254704e-06 
-9.062841e-07 -1.657030e-06 -1.333968e-06 -9.909150e-07 -8.951281e-07 -1.235416e-06 -1.458771e-06 -1.380576e-06 -1.436367e-06 -1.452151e-06 -1.341379e-06 -1.151785e-06 -9.647956e-07 -1.124048e-06 -1.489854e-06 -1.531203e-06 -1.260927e-06 -1.179619e-06 -8.661154e-07 -4.450732e-07 -3.652228e-07 -3.522310e-07 -7.695460e-07 -1.289461e-06 -1.332377e-06 -1.256829e-06 -1.195405e-06 -1.028043e-06 -7.213659e-07 -5.730384e-07 -6.400253e-07 -7.301905e-07 -7.494682e-07 -6.762775e-07 -6.711539e-07 -7.514267e-07 -1.096875e-06 -1.310885e-06 -1.398312e-06 -1.511512e-06 -1.355521e-06 -1.302816e-06 -1.416061e-06 -1.572673e-06 -2.214151e-06 -3.167337e-06 -3.608128e-06 -3.773638e-06 -4.092412e-06 -4.346374e-06 -4.252317e-06 -3.941293e-06 -3.958817e-06 -4.214527e-06 -3.738565e-06 -2.762027e-06 -2.003851e-06 -1.339788e-06 -9.513568e-07 -8.818499e-07 -8.102461e-07 -6.526193e-07 -5.307631e-07 -4.997603e-07 -4.598783e-07 -4.150423e-07 -5.343782e-07 -6.555987e-07 -5.660098e-07 -4.487375e-07 -4.810641e-07 -5.642521e-07 -6.681306e-07 -8.068597e-07 -6.431440e-07 -3.481215e-07 -4.253890e-07 -6.754364e-07 -8.189593e-07 -8.981656e-07 -9.464752e-07 -9.430132e-07 -1.052711e-06 -1.105253e-06 -1.165008e-06 -1.237421e-06 -1.108926e-06 -1.296965e-06 -1.508729e-06 -1.417584e-06 -2.093561e-06 -3.132152e-06 -3.491571e-06 -3.012494e-06 -1.683826e-06 -6.147657e-08 1.177567e-06 2.416111e-06 3.307703e-06 2.987819e-06 2.284233e-06 1.586928e-06 1.165531e-06 1.245572e-06 1.023171e-06 6.134174e-07 4.486575e-07 3.765864e-07 4.974464e-07 4.607017e-07 2.240597e-07 3.069584e-07 6.137410e-07 7.274033e-07 8.162455e-07 1.088787e-06 1.262741e-06 1.256782e-06 1.258775e-06 1.271392e-06 1.148134e-06 1.027343e-06 1.209162e-06 1.686264e-06 2.084812e-06 1.940437e-06 1.545490e-06 1.476655e-06 1.894120e-06 2.617325e-06 3.094613e-06 3.215668e-06 3.050730e-06 2.816122e-06 2.762826e-06 2.613011e-06 2.535538e-06 3.135204e-06 3.197010e-06 1.641452e-06 1.156838e-06 1.323895e-06 1.890201e-06 1.974262e-06 1.218111e-06 1.658083e-06 1.723427e-06 1.729416e-06 6.188958e-07 5.004361e-07 2.954699e-06 2.487776e-06 -3.805345e-07 -1.806657e-06 -1.800754e-06 -1.033406e-06 -1.514712e-06 -2.205475e-06 -1.921579e-06 -2.448164e-06 -3.828698e-06 -6.709099e-06 -1.012763e-05 -6.066229e-06 8.681708e-06 1.858138e-05 1.512563e-05 1.039900e-05 8.093762e-06 6.009338e-06 4.999049e-06 4.180892e-06 3.664621e-06 3.580619e-06 3.578738e-06 3.715358e-06 4.155770e-06 3.698101e-06 2.501466e-06 1.621128e-06 1.317371e-06 1.313561e-06 1.185332e-06 1.060781e-06 1.198838e-06 1.289884e-06 1.271182e-06 1.279638e-06 1.290671e-06 1.383209e-06 1.536048e-06 1.509184e-06 1.283749e-06 9.235593e-07 6.735097e-07 5.642066e-07 5.095291e-07 7.478214e-07 1.173075e-06 1.305355e-06 1.290352e-06 1.548648e-06 1.663402e-06 1.371078e-06 1.006186e-06 9.068551e-07 1.291123e-06 1.893486e-06 2.630366e-06 3.163961e-06 3.285231e-06 3.711649e-06 4.072877e-06 4.072568e-06 4.898916e-06 5.686826e-06 5.847058e-06 6.927910e-06 6.962819e-06 3.048925e-06 
-2.555879e-07 -4.233000e-07 -4.353929e-07 -5.919964e-07 -7.217556e-07 -1.043412e-06 -1.557127e-06 -1.488818e-06 -1.003648e-06 -7.811774e-07 -6.667497e-07 -6.180399e-07 -6.149338e-07 -7.103283e-07 -7.728573e-07 -7.048353e-07 -7.028214e-07 -8.674188e-07 -9.496191e-07 -6.554688e-07 -2.655117e-07 9.622060e-08 -2.092328e-07 -1.069439e-06 -1.443007e-06 -1.406716e-06 -1.132446e-06 -1.285770e-06 -1.145270e-06 -5.946154e-07 -4.231664e-07 -8.551959e-07 -1.280819e-06 -1.072084e-06 -1.037978e-06 -1.269387e-06 -1.380393e-06 -1.265044e-06 -1.251749e-06 -1.409675e-06 -1.590188e-06 -1.671519e-06 -1.553240e-06 -1.435119e-06 -1.502237e-06 -1.747642e-06 -2.109261e-06 -2.671992e-06 -3.622543e-06 -4.299082e-06 -4.672705e-06 -5.088546e-06 -4.706181e-06 -3.994779e-06 -4.042651e-06 -3.971077e-06 -2.880474e-06 -1.832536e-06 -1.448098e-06 -1.167787e-06 -9.206974e-07 -6.369175e-07 -3.891429e-07 -2.921001e-07 -2.589387e-07 -2.525949e-07 -3.302084e-07 -2.865824e-07 -7.908460e-08 1.787653e-08 -1.005093e-07 -3.724621e-07 -7.006116e-07 -1.020196e-06 -6.149480e-07 5.633675e-08 1.311571e-07 -1.070607e-08 -4.039519e-07 -6.161494e-07 -3.260767e-07 -1.056584e-07 -1.918865e-07 -3.708581e-07 -8.888082e-07 -1.716448e-06 -1.706715e-06 -1.375907e-06 -1.747783e-06 -2.310453e-06 -3.025115e-06 -4.094507e-06 -5.166135e-06 -5.962415e-06 -5.373340e-06 -1.683406e-06 1.806456e-06 2.702594e-06 2.741924e-06 2.801299e-06 2.885821e-06 3.059623e-06 3.225545e-06 2.254805e-06 9.421749e-07 4.708858e-07 5.314862e-07 6.624609e-07 6.389679e-07 2.845058e-07 1.073323e-08 1.090802e-07 2.292095e-07 4.361521e-07 9.075191e-07 1.114368e-06 7.735462e-07 5.698820e-07 7.703800e-07 1.221862e-06 1.519201e-06 1.301021e-06 1.044521e-06 1.022596e-06 1.031643e-06 1.567337e-06 2.038963e-06 1.808389e-06 1.540666e-06 1.401803e-06 1.480024e-06 1.881877e-06 2.022425e-06 2.465105e-06 4.714219e-06 5.914364e-06 4.642360e-06 4.720912e-06 3.564814e-06 -1.127358e-06 -4.763564e-07 -1.001632e-06 8.003431e-06 1.038775e-05 1.753773e-06 3.859589e-06 4.859693e-07 2.036402e-06 9.804639e-07 -2.888852e-06 7.720741e-06 9.884395e-06 6.782306e-07 -2.726318e-06 -1.020083e-06 8.571414e-07 -1.924344e-07 -1.448325e-06 -1.964788e-06 -2.113971e-06 -1.166506e-06 -3.849834e-06 -1.060129e-05 -1.270689e-05 6.863270e-06 2.196480e-05 1.682884e-05 1.522442e-05 1.581140e-05 1.640483e-05 1.414888e-05 1.079479e-05 7.292162e-06 4.259290e-06 3.741115e-06 2.857375e-06 2.077439e-06 3.020889e-06 4.399594e-06 3.869807e-06 2.602225e-06 2.505909e-06 2.291300e-06 1.581222e-06 1.281008e-06 1.119836e-06 9.031296e-07 8.548470e-07 1.119220e-06 1.537422e-06 1.695255e-06 1.832387e-06 2.056568e-06 1.886992e-06 1.405123e-06 1.106973e-06 1.130389e-06 1.481175e-06 2.007753e-06 2.277520e-06 2.258775e-06 1.972776e-06 1.759472e-06 2.084042e-06 2.345438e-06 1.863633e-06 1.554143e-06 2.814687e-06 4.205612e-06 4.687512e-06 5.414123e-06 5.489419e-06 5.028059e-06 5.803820e-06 6.001217e-06 5.407700e-06 5.893816e-06 6.246747e-06 7.631485e-06 4.580984e-06 
-1.499260e-07 -7.088647e-08 -5.095762e-07 -8.513600e-07 -8.732884e-07 -1.931417e-06 -2.741566e-06 -1.762210e-06 -5.732753e-07 -7.771190e-07 -1.456762e-06 -1.251691e-06 -4.401483e-07 -9.500283e-07 -1.718941e-06 -7.913449e-07 -1.394102e-07 -6.105949e-07 -7.450998e-07 -5.537772e-07 -2.127447e-07 -7.855880e-07 1.278003e-06 -7.041853e-07 -4.598332e-06 -3.304555e-06 -2.306198e-06 -2.156105e-06 -1.359582e-06 -3.570659e-07 -4.551953e-07 -6.646769e-07 -9.357215e-07 -8.294232e-07 -7.633725e-07 -6.885627e-07 -7.358058e-07 -7.853684e-07 -8.940349e-07 -9.007113e-07 -8.769047e-07 -1.181278e-06 -1.477449e-06 -1.503958e-06 -1.392368e-06 -1.466015e-06 -1.732036e-06 -2.804204e-06 -3.275012e-06 -2.381561e-06 -1.759343e-06 -1.465913e-06 -1.447870e-06 -1.588417e-06 -1.519103e-06 -1.386412e-06 -1.433776e-06 -1.475972e-06 -1.099530e-06 -5.918642e-07 -4.048422e-07 -3.388472e-07 -4.687643e-07 -7.055902e-07 -6.936792e-07 -5.229182e-07 -5.499715e-07 -2.996264e-07 2.041780e-07 6.068212e-07 4.351774e-07 -2.974494e-07 -1.099622e-06 -1.995822e-06 -5.713796e-07 1.555911e-06 1.792282e-06 1.388190e-06 -4.973666e-07 -2.117234e-06 -6.265265e-07 8.190258e-07 1.055080e-07 1.135817e-08 -4.722833e-07 -3.515202e-06 -3.304369e-06 -1.024524e-06 -1.132316e-06 -1.577383e-06 -2.274575e-06 -5.045261e-06 -9.323556e-06 -1.364835e-05 -1.953358e-05 -1.079773e-05 4.244977e-06 7.761539e-06 9.423320e-06 9.644185e-06 6.683128e-06 3.602999e-06 2.580511e-06 2.022538e-06 1.041277e-06 3.432857e-08 3.107313e-07 1.100344e-06 1.166427e-06 4.178438e-07 -2.934563e-07 -1.862711e-07 -4.100229e-07 -8.060359e-08 9.543561e-07 2.062512e-06 1.501349e-06 4.725047e-07 5.733398e-07 8.188825e-07 9.511483e-07 9.118006e-07 1.358549e-06 1.956193e-06 1.587056e-06 1.241219e-06 1.628708e-06 1.806512e-06 2.380349e-06 3.333054e-06 3.778793e-06 3.348358e-06 3.054411e-06 3.624288e-06 3.247963e-06 2.391189e-06 2.295708e-06 2.508270e-06 2.349403e-06 1.747850e-06 1.750389e-06 2.065875e-06 3.979688e-06 6.008525e-06 6.792327e-06 4.101198e-06 8.741545e-07 1.356760e-06 1.519095e-06 1.009744e-06 2.317354e-06 3.767753e-06 2.872849e-06 7.371212e-07 -4.650893e-07 6.885765e-07 1.296303e-06 -5.554597e-07 -3.022248e-06 -2.253288e-06 -1.222006e-06 -2.538828e-06 -4.870946e-06 -3.764538e-06 1.116874e-05 2.303366e-05 1.863590e-05 1.251335e-05 8.880265e-06 7.007792e-06 6.375482e-06 5.168203e-06 4.245888e-06 4.124679e-06 3.402748e-06 2.201381e-06 1.662726e-06 1.506645e-06 1.711938e-06 1.952968e-06 1.535877e-06 2.256367e-06 2.787717e-06 1.729246e-06 1.258786e-06 1.380551e-06 1.599137e-06 1.535330e-06 1.670398e-06 1.991318e-06 2.296115e-06 2.418654e-06 1.896795e-06 1.319865e-06 1.422290e-06 1.697837e-06 2.198177e-06 2.182926e-06 1.407833e-06 1.144365e-06 1.584701e-06 1.674362e-06 1.214011e-06 9.085308e-07 1.015312e-06 1.076201e-06 1.448226e-08 2.934111e-06 6.256139e-06 4.830197e-06 4.548336e-06 5.443501e-06 5.858764e-06 6.077805e-06 5.800833e-06 4.531869e-06 3.222931e-06 3.288586e-06 7.183678e-06 5.307246e-06 
-2.582844e-07 -6.114935e-07 -5.970582e-07 -4.679048e-07 -3.974386e-07 -1.634383e-06 -3.198944e-06 -1.265143e-06 6.906180e-07 -3.545532e-07 -1.341071e-06 -1.106561e-06 -8.629610e-07 -1.513699e-06 -2.380038e-06 -2.169709e-06 -1.145853e-06 -7.916652e-07 -7.016741e-07 -7.788733e-07 -4.586435e-07 -2.151067e-08 -1.185469e-06 -2.258161e-06 -2.652044e-06 -3.174829e-06 -2.871812e-06 -1.718640e-06 -1.087869e-06 -9.915424e-07 -1.106242e-06 -1.141422e-06 -8.295771e-07 -8.070665e-07 -8.567239e-07 -6.881240e-07 -4.639042e-07 -4.506224e-07 -4.693260e-07 -5.059088e-07 -6.409468e-07 -1.018285e-06 -1.246611e-06 -1.179836e-06 -1.162539e-06 -1.048152e-06 -1.311593e-06 -2.321686e-06 -2.374699e-06 -1.457364e-06 -8.504691e-07 -4.344223e-07 -2.258632e-07 -3.256268e-07 -5.975954e-07 -9.449451e-07 -8.948380e-07 -7.758525e-07 -8.956424e-07 -7.136397e-07 -4.892507e-07 -5.025590e-08 -1.122222e-07 -6.655205e-07 -4.501990e-07 -3.502536e-08 -1.360961e-06 -1.332122e-06 5.782331e-07 3.540012e-06 2.080753e-06 -3.561580e-07 -1.043020e-07 -5.177022e-06 -2.562746e-07 5.671700e-06 2.671034e-06 4.324568e-06 -8.358938e-07 -7.968068e-06 -7.440346e-07 4.254652e-06 1.191731e-08 1.563487e-06 3.660828e-06 -3.616819e-06 -3.425052e-06 1.361065e-06 -1.425909e-07 -8.730999e-07 -9.891197e-08 -1.652629e-06 -7.450050e-06 -1.213264e-05 -3.437366e-05 -1.535931e-05 3.383311e-05 3.696816e-05 2.735484e-05 1.990998e-05 8.690451e-06 2.116253e-06 2.150411e-06 1.645197e-06 6.282049e-07 -1.324068e-06 8.820398e-07 6.045871e-06 7.244511e-06 -2.151585e-07 -4.550900e-06 -6.453487e-07 -6.800486e-07 -2.402858e-06 7.188665e-07 5.874723e-06 2.786460e-06 -1.107197e-07 5.000874e-07 2.562100e-07 6.871850e-07 7.267695e-08 9.412434e-07 4.505212e-06 5.771507e-06 4.342747e-06 3.258370e-06 2.376817e-06 3.233318e-06 7.509353e-06 8.944614e-06 7.938380e-06 8.882003e-06 7.737346e-06 6.281557e-06 5.014102e-06 3.469035e-06 2.349695e-06 1.903863e-06 2.397274e-06 3.027859e-06 3.077004e-06 3.173503e-06 3.157524e-06 2.714138e-06 2.016055e-06 1.393067e-06 1.012466e-06 8.775230e-07 7.136313e-07 5.364966e-07 5.535731e-07 9.903129e-07 9.056907e-07 3.899312e-07 4.101789e-07 1.474783e-07 -9.823085e-07 -2.122622e-06 -1.980406e-06 -1.756982e-06 -2.656747e-06 -3.921644e-06 -3.191911e-06 1.246630e-06 4.421384e-06 4.344826e-06 4.459380e-06 5.241707e-06 4.944930e-06 4.779610e-06 4.107291e-06 2.206841e-06 1.568824e-06 1.894412e-06 2.402497e-06 1.788066e-06 1.250702e-06 1.401125e-06 1.656577e-06 1.975292e-06 1.811813e-06 1.876919e-06 1.927245e-06 1.344976e-06 2.448822e-06 3.054992e-06 2.015828e-06 1.549463e-06 1.304041e-06 1.293690e-06 1.285128e-06 1.515883e-06 1.938040e-06 2.098010e-06 1.973482e-06 1.346828e-06 8.101348e-07 9.194312e-07 9.522587e-07 7.456441e-07 5.519859e-07 6.008756e-07 8.696418e-07 1.211220e-06 1.633206e-06 2.311644e-06 3.535493e-06 4.327961e-06 4.485603e-06 5.808970e-06 7.569348e-06 7.600363e-06 7.662647e-06 8.379774e-06 5.652234e-06 2.627492e-06 4.564205e-06 9.015920e-06 5.650359e-06 
-6.454639e-07 -9.039545e-07 -4.672338e-07 -5.570690e-07 -7.041458e-07 -6.806139e-07 -6.364342e-07 -7.253205e-07 -8.330519e-07 -6.278854e-07 -3.692933e-07 -4.274457e-07 -5.553922e-07 -6.662868e-07 -1.115695e-06 -1.592148e-06 -1.364134e-06 -9.479111e-07 -7.231662e-07 -5.939500e-07 -6.305467e-07 -5.916204e-07 -5.476500e-07 -5.686425e-07 -6.941840e-07 -1.066449e-06 -1.427217e-06 -1.482405e-06 -1.326341e-06 -1.170867e-06 -1.024672e-06 -8.750847e-07 -7.145434e-07 -5.496406e-07 -5.159081e-07 -6.304627e-07 -8.155606e-07 -9.079520e-07 -7.814045e-07 -7.675750e-07 -8.193536e-07 -1.035242e-06 -8.739313e-07 -3.232824e-07 -3.896823e-07 -4.892525e-07 -1.197983e-06 -1.739652e-06 -1.182387e-06 -9.371659e-07 -6.001933e-07 -2.796153e-07 -3.231094e-08 -7.249420e-08 -4.374951e-07 -1.440368e-06 -1.267986e-06 -1.196379e-06 -1.570213e-06 -1.135853e-06 -1.867815e-06 6.525243e-07 9.742345e-07 -2.027937e-06 -8.219752e-07 1.823359e-06 -1.224369e-06 -1.957223e-06 8.703455e-07 1.480510e-05 1.122323e-05 7.763190e-07 1.230085e-05 1.613497e-06 -6.649494e-06 -5.499289e-07 -6.049994e-07 -9.826160e-07 -3.253436e-07 3.706164e-07 -8.813634e-07 -2.276487e-06 -5.696674e-06 1.994900e-06 1.615187e-05 -2.003221e-05 -1.906877e-05 1.840929e-05 5.556651e-06 -4.071083e-06 -7.455923e-07 3.558101e-06 -1.170881e-05 -2.380490e-05 -6.296794e-05 -1.526031e-05 5.481138e-05 2.401993e-05 1.869732e-05 2.129065e-05 1.682431e-05 1.128621e-05 8.763325e-06 6.114449e-06 3.204795e-06 1.707109e-06 -7.825356e-07 8.845922e-07 4.689136e-06 -1.732151e-06 -6.326570e-06 1.300753e-07 -3.981611e-07 -9.551880e-06 5.356430e-06 1.470758e-05 -1.496187e-05 -9.468188e-06 2.498366e-06 -1.700189e-06 2.365242e-06 -1.933518e-06 3.096465e-06 1.452897e-05 1.020582e-05 3.125477e-06 3.934015e-06 2.243110e-06 5.399562e-06 1.703580e-05 1.318899e-05 3.869908e-06 8.432922e-06 7.435396e-06 6.171773e-06 6.472996e-06 6.178023e-06 4.915741e-06 3.816277e-06 5.161525e-06 7.529322e-06 1.029608e-05 1.169829e-05 1.065122e-05 7.219697e-06 4.665057e-06 4.722517e-06 4.248766e-06 3.252197e-06 3.015670e-06 2.445163e-06 1.163751e-06 1.027295e-06 9.413547e-07 3.475270e-07 -2.190189e-07 -6.336988e-07 -1.248515e-06 -1.937066e-06 -1.872752e-06 -1.759593e-06 -2.213498e-06 -2.663569e-06 -2.320553e-06 7.971728e-07 3.078812e-06 3.347289e-06 3.781744e-06 3.458061e-06 2.678900e-06 2.732541e-06 4.014547e-06 4.175293e-06 2.818843e-06 1.730771e-06 1.962930e-06 7.788426e-07 4.520727e-07 1.475541e-06 9.957797e-07 2.260086e-06 4.098334e-06 4.970643e-06 5.501526e-06 4.983447e-06 5.242048e-06 3.485613e-06 1.471763e-06 8.849902e-07 9.400977e-07 1.438642e-06 1.179680e-06 1.178309e-06 8.003609e-07 7.555981e-07 8.528094e-07 9.063109e-07 9.597159e-07 7.895104e-07 4.748865e-07 3.091734e-07 1.960084e-07 2.366530e-07 4.908896e-07 1.091890e-06 2.244460e-06 2.948051e-06 4.451670e-06 4.708575e-06 3.210377e-06 4.582739e-06 6.592335e-06 4.498333e-06 5.407892e-06 3.738601e-06 4.637003e-06 4.587543e-06 -4.484016e-06 4.335155e-06 8.092110e-06 
-1.081908e-06 -1.576067e-06 -9.763466e-07 -1.102144e-06 -8.742232e-07 -4.990068e-07 -5.642628e-07 -6.161777e-07 -4.949559e-07 -3.704695e-07 -3.324648e-07 -3.357248e-07 -3.659315e-07 -4.728018e-07 -9.570055e-07 -1.496227e-06 -1.447723e-06 -1.198840e-06 -1.138318e-06 -1.070046e-06 -9.040123e-07 -8.036034e-07 -8.215368e-07 -7.479848e-07 -5.997806e-07 -5.642981e-07 -8.662917e-07 -1.360945e-06 -1.317129e-06 -9.740272e-07 -7.742098e-07 -5.667987e-07 -4.675548e-07 -5.337289e-07 -6.300578e-07 -6.471113e-07 -6.896208e-07 -7.984673e-07 -9.871035e-07 -1.141198e-06 -1.342544e-06 -1.639668e-06 -1.466301e-06 -7.122052e-07 2.229736e-07 1.331469e-06 1.048343e-06 -6.029531e-07 -9.529627e-07 -1.255559e-06 -9.647033e-07 2.918946e-07 5.696533e-07 4.564263e-07 -3.606638e-07 -1.134968e-06 -7.578951e-07 -6.220004e-07 -1.311046e-06 -1.613575e-06 -1.878016e-06 -1.124999e-06 1.723045e-07 6.843708e-08 -4.195120e-07 -4.578232e-07 -3.690692e-07 -3.348428e-07 3.002110e-07 1.308242e-06 6.161189e-07 -7.102332e-08 -2.371467e-07 -2.152559e-06 -7.084350e-07 -4.491303e-07 -1.703737e-06 -2.145251e-07 -2.153103e-07 -4.296339e-07 -6.221539e-07 -4.304317e-07 2.072378e-06 1.044898e-06 -2.396342e-07 -3.629659e-06 -5.632259e-07 -3.546186e-06 -2.112007e-05 -1.557826e-05 -2.566195e-06 -2.693184e-06 -3.323365e-06 -8.526855e-06 -2.524313e-05 -1.947652e-05 1.783459e-05 3.450972e-05 2.591182e-05 1.970013e-05 1.737791e-05 1.541588e-05 1.030978e-05 5.727567e-06 3.020883e-06 2.824275e-07 1.021911e-06 2.579517e-06 1.043182e-05 -5.360404e-06 -6.197803e-06 8.715396e-06 1.321866e-06 3.438481e-06 1.234515e-06 6.303835e-06 -6.338146e-07 2.993243e-07 7.509349e-06 -4.470556e-06 -2.974961e-06 4.896808e-06 4.413475e-06 2.059935e-06 4.270113e-06 4.883884e-06 5.860937e-06 6.552411e-06 1.177199e-05 1.161292e-05 6.392642e-06 5.218329e-06 4.713576e-06 6.038464e-06 6.220625e-06 7.868598e-06 9.304653e-06 8.150390e-06 7.459818e-06 7.650051e-06 8.031725e-06 8.761457e-06 1.039517e-05 1.116052e-05 1.391159e-05 1.608958e-05 1.438541e-05 1.254814e-05 1.108824e-05 9.054279e-06 6.918705e-06 4.194320e-06 2.229968e-06 1.715240e-06 8.748328e-07 -2.200356e-07 -5.153167e-07 -5.787322e-07 -8.921400e-07 -7.825461e-07 -8.140600e-07 -9.917265e-07 -1.721010e-06 -1.760482e-06 1.280360e-07 1.136035e-06 1.356381e-06 2.667973e-06 2.938434e-06 2.472564e-06 2.765482e-06 2.696655e-06 2.029958e-06 1.956104e-06 2.051793e-06 1.542532e-06 1.133389e-06 8.327986e-07 5.251145e-07 5.082838e-07 6.362044e-07 9.900150e-07 2.070958e-06 3.134231e-06 3.673730e-06 3.799634e-06 2.805462e-06 2.199480e-06 2.193440e-06 1.974245e-06 1.905106e-06 1.647147e-06 9.857621e-07 6.657793e-07 8.192085e-07 8.952070e-07 8.541257e-07 5.961746e-07 4.196095e-07 3.560444e-07 3.033339e-07 3.198907e-07 6.311184e-07 1.322429e-06 1.817512e-06 1.764505e-06 1.730993e-06 2.031989e-06 2.995025e-06 3.280517e-06 2.650677e-06 2.612434e-06 3.234153e-06 4.070481e-06 6.760513e-06 8.535792e-06 5.476113e-06 2.893150e-06 2.561370e-06 1.175381e-06 
-9.501459e-07 -1.915405e-06 -1.752767e-06 -1.247436e-06 -7.781388e-07 -6.981912e-07 -9.126810e-07 -9.273333e-07 -6.571389e-07 -4.631493e-07 -4.365337e-07 -6.377154e-07 -9.464954e-07 -1.101430e-06 -1.055345e-06 -1.218992e-06 -1.664058e-06 -2.047232e-06 -2.323900e-06 -2.083782e-06 -1.816655e-06 -2.069121e-06 -2.067542e-06 -1.799672e-06 -1.849160e-06 -2.127593e-06 -2.334619e-06 -2.488396e-06 -1.984090e-06 -1.478674e-06 -1.647611e-06 -1.773478e-06 -1.853274e-06 -1.688244e-06 -1.408450e-06 -1.396875e-06 -1.365416e-06 -1.338542e-06 -1.690562e-06 -2.456142e-06 -2.808235e-06 -2.947207e-06 -2.637280e-06 -1.150105e-06 9.174537e-07 5.423995e-06 5.941575e-06 -1.234758e-06 -2.109821e-06 -2.251355e-06 -1.522452e-06 1.890888e-06 1.009672e-06 2.924900e-06 2.486023e-07 -3.763685e-06 -7.442835e-07 1.042678e-06 -5.738059e-07 -1.491060e-06 -2.413099e-06 9.779759e-08 1.555655e-06 -5.018399e-07 -5.502018e-07 -4.687961e-07 -3.646646e-07 -4.985492e-07 -3.962521e-07 -2.152605e-07 -4.098365e-07 -4.936830e-07 -5.723989e-07 -9.003768e-07 -1.116298e-06 -1.439450e-06 -1.022197e-06 -4.482885e-07 -8.186489e-07 -1.192945e-06 -1.081334e-06 -4.999730e-07 2.162398e-09 -2.848587e-07 -1.017802e-06 -1.675688e-06 -1.622688e-06 -2.869555e-06 -4.387526e-06 -2.100186e-06 -1.573344e-06 -3.621859e-06 -6.015272e-06 -8.115692e-06 -3.556138e-06 1.297867e-06 8.017513e-06 2.184837e-05 3.025406e-05 2.753627e-05 2.088808e-05 1.708698e-05 1.479471e-05 1.168032e-05 8.392171e-06 6.038595e-06 5.260341e-06 5.625474e-06 4.932549e-06 2.697777e-06 1.763607e-06 2.660268e-06 3.062825e-06 3.026394e-06 3.179063e-06 4.144212e-06 5.791158e-06 4.093690e-06 8.357770e-07 3.848411e-07 1.533142e-06 2.797874e-06 3.146121e-06 2.741080e-06 2.750102e-06 3.763555e-06 4.978031e-06 4.955791e-06 3.645833e-06 2.524629e-06 2.133773e-06 2.221806e-06 2.772308e-06 4.421048e-06 6.422813e-06 7.200669e-06 7.722945e-06 9.188930e-06 1.072046e-05 1.167171e-05 1.180808e-05 1.007569e-05 8.153046e-06 6.962829e-06 6.481982e-06 7.481477e-06 8.288994e-06 8.295520e-06 8.738069e-06 1.180514e-05 1.327316e-05 9.411653e-06 5.577456e-06 4.227222e-06 2.686824e-06 2.103185e-06 1.497771e-06 1.551440e-07 -1.116968e-07 -4.482519e-07 -7.915656e-07 -1.131379e-06 -2.391323e-06 -3.412772e-06 -1.453085e-06 4.236236e-08 4.905948e-07 2.085310e-06 2.842698e-06 2.666687e-06 2.829903e-06 3.244017e-06 2.518887e-06 1.768154e-06 1.898734e-06 1.930750e-06 1.535478e-06 1.390293e-06 1.407340e-06 1.023300e-06 6.799218e-07 6.367709e-07 9.900025e-07 1.460609e-06 1.664064e-06 2.753554e-06 2.760089e-06 2.036532e-06 2.369936e-06 1.979815e-06 1.706070e-06 1.277032e-06 3.188149e-07 4.265302e-07 6.632269e-07 3.039352e-07 1.833713e-07 1.668772e-07 3.002212e-07 3.839009e-07 4.728201e-07 5.786678e-07 5.202878e-07 1.098783e-06 1.386699e-06 9.172061e-07 1.104660e-06 1.742274e-06 2.945599e-06 1.638957e-06 6.326294e-07 1.091375e-06 2.425673e-06 3.407753e-06 5.182814e-06 8.022216e-06 6.423907e-06 5.913326e-06 1.047669e-05 6.977486e-06 
-8.365021e-07 -1.674976e-06 -1.642762e-06 -1.377974e-06 -1.107220e-06 -1.158154e-06 -1.087664e-06 -8.381132e-07 -6.776280e-07 -6.132014e-07 -7.314470e-07 -8.060876e-07 -6.536795e-07 -5.198875e-07 -5.127924e-07 -5.535125e-07 -7.402572e-07 -1.233135e-06 -1.873056e-06 -2.743005e-06 -3.519459e-06 -4.049870e-06 -4.827949e-06 -4.809432e-06 -3.627912e-06 -3.000786e-06 -3.521451e-06 -4.012715e-06 -4.663859e-06 -4.025948e-06 -2.468449e-06 -2.178921e-06 -2.193815e-06 -2.256484e-06 -2.434512e-06 -3.091478e-06 -3.806888e-06 -3.661738e-06 -3.376921e-06 -3.656736e-06 -2.739396e-06 -3.097916e-06 -3.214261e-06 -1.537820e-06 -1.644906e-06 6.994696e-06 2.903516e-06 -6.375005e-06 -1.493500e-06 -1.605113e-06 -1.999115e-06 -1.827923e-06 -2.899322e-07 1.735564e-06 -1.358553e-06 -3.987993e-06 -2.034930e-06 2.794712e-07 -1.494370e-06 -4.065242e-06 -3.830064e-06 -1.655926e-06 1.338993e-06 4.015840e-07 -1.520381e-06 -1.329911e-06 -3.412937e-07 -4.096956e-07 -1.280691e-06 -1.143607e-06 -1.464055e-06 -1.784913e-06 -1.723840e-06 -1.609533e-06 -1.811405e-06 -1.871428e-06 -1.523767e-06 -1.351591e-06 -1.739065e-06 -1.859135e-06 -1.534634e-06 -1.561339e-06 -1.497959e-06 -1.033795e-06 -7.487994e-07 -1.088926e-06 -1.637510e-06 -2.348720e-06 -2.158788e-06 -1.192604e-06 -1.315069e-06 -2.941936e-06 -6.736610e-06 -4.836720e-06 3.396420e-06 5.861334e-06 6.124629e-06 1.060498e-05 1.543494e-05 1.908046e-05 2.023554e-05 1.921402e-05 2.111522e-05 1.966145e-05 1.331091e-05 1.000971e-05 8.786459e-06 8.158995e-06 8.131044e-06 7.025956e-06 5.931628e-06 6.389190e-06 5.807174e-06 6.071585e-06 7.873100e-06 9.308213e-06 7.098674e-06 2.973692e-06 1.514105e-06 1.344015e-06 2.083617e-06 2.958153e-06 3.177072e-06 2.948924e-06 3.020129e-06 3.071632e-06 3.078414e-06 3.117238e-06 2.725455e-06 2.069046e-06 1.541593e-06 1.443612e-06 2.045195e-06 2.687007e-06 2.953541e-06 3.769710e-06 4.922097e-06 5.606495e-06 5.859816e-06 5.974238e-06 5.772904e-06 5.647587e-06 6.961741e-06 1.029152e-05 1.035656e-05 7.855162e-06 7.988167e-06 8.090365e-06 6.372100e-06 4.990921e-06 5.467054e-06 6.143025e-06 5.570380e-06 5.823069e-06 6.181572e-06 6.328236e-06 4.963778e-06 2.827372e-06 1.650349e-06 -2.147430e-07 -1.805769e-06 -3.007862e-06 -4.317181e-06 -3.152380e-06 -2.886024e-07 3.692733e-07 3.251129e-07 5.219771e-07 1.346875e-06 1.885187e-06 1.803235e-06 2.696064e-06 3.139450e-06 2.669307e-06 2.233087e-06 2.175226e-06 2.088777e-06 1.625570e-06 1.600951e-06 1.606875e-06 1.285200e-06 9.442398e-07 1.033773e-06 1.617123e-06 2.735414e-06 4.217733e-06 5.242729e-06 5.531488e-06 4.557591e-06 3.047168e-06 1.800963e-06 7.548051e-07 1.370147e-07 -1.673087e-07 2.741763e-08 1.812164e-07 1.400566e-07 1.468997e-07 2.421243e-07 3.187572e-07 4.245917e-07 6.867304e-07 1.048074e-06 1.037527e-06 6.679824e-07 2.699656e-07 4.579808e-07 7.976240e-07 7.943550e-07 1.118821e-06 1.639454e-06 1.622930e-06 1.407891e-06 3.192851e-06 3.081862e-06 1.284156e-06 1.234543e-06 2.091611e-06 7.271883e-06 5.766664e-06 
-8.275697e-07 -1.962239e-06 -2.233623e-06 -2.240459e-06 -1.877458e-06 -1.273484e-06 -1.045386e-06 -1.121266e-06 -1.474409e-06 -1.878377e-06 -1.866295e-06 -1.425429e-06 -9.737795e-07 -7.080262e-07 -5.929617e-07 -6.859735e-07 -1.142832e-06 -1.741255e-06 -2.082272e-06 -2.238484e-06 -2.433011e-06 -2.862785e-06 -3.187547e-06 -3.632228e-06 -4.604083e-06 -5.295885e-06 -5.503794e-06 -5.757140e-06 -5.359100e-06 -5.124755e-06 -5.618199e-06 -6.736322e-06 -8.343649e-06 -1.003381e-05 -1.175526e-05 -1.028167e-05 -7.050030e-06 -6.452317e-06 -7.337048e-06 -8.318159e-06 -6.897781e-06 -6.751777e-06 -2.239806e-06 2.749622e-06 1.736299e-06 1.475449e-06 -8.186684e-07 -2.632906e-06 -5.089618e-09 8.097271e-07 -2.369434e-06 -3.725646e-06 -2.902417e-06 7.458817e-07 4.185563e-08 -1.871401e-06 -8.596871e-07 4.765215e-07 -1.164615e-06 -4.315862e-06 -7.932299e-06 -8.175635e-06 7.513609e-07 3.206067e-06 -1.698187e-07 -8.263653e-07 -9.230522e-07 -1.419651e-06 -2.132933e-06 -2.420514e-06 -2.061870e-06 -1.426659e-06 -1.315875e-06 -1.153701e-06 -1.463621e-06 -2.050907e-06 -1.865895e-06 -1.676165e-06 -2.007952e-06 -2.394205e-06 -1.714675e-06 -1.776580e-06 -2.897302e-06 -3.081685e-06 -2.896521e-06 -2.774243e-06 -2.447078e-06 -1.980356e-06 -2.100218e-06 -2.589122e-06 -3.217453e-06 -4.615155e-06 -3.938651e-06 -5.033716e-07 3.828823e-06 5.311991e-06 5.071669e-06 8.530643e-06 1.277555e-05 1.827960e-05 2.128844e-05 1.369226e-05 6.962197e-06 8.369567e-06 1.028971e-05 1.062718e-05 1.040673e-05 1.114838e-05 1.485849e-05 1.783026e-05 1.488355e-05 1.041083e-05 9.397164e-06 9.353521e-06 8.526497e-06 7.314983e-06 5.121415e-06 3.336716e-06 2.968756e-06 2.923066e-06 2.818817e-06 2.749640e-06 2.657100e-06 2.516239e-06 2.224467e-06 2.108938e-06 2.010044e-06 1.507859e-06 1.091911e-06 1.129422e-06 1.395571e-06 1.811547e-06 1.992551e-06 1.921071e-06 2.256328e-06 2.900969e-06 3.782409e-06 5.020555e-06 5.739150e-06 5.761142e-06 5.974130e-06 6.618825e-06 6.575080e-06 5.901433e-06 6.883777e-06 8.808163e-06 9.640364e-06 9.031492e-06 7.789981e-06 6.441180e-06 5.245374e-06 6.187464e-06 6.223062e-06 5.259928e-06 5.432150e-06 4.423997e-06 3.927886e-06 4.408799e-06 4.261824e-06 1.525728e-06 -2.309657e-06 -3.627280e-06 -2.643273e-06 -1.121899e-06 -2.272933e-07 7.171643e-07 1.362042e-06 8.582186e-07 4.673746e-07 1.013675e-06 1.254065e-06 1.687415e-06 2.831084e-06 3.511959e-06 3.390031e-06 2.878164e-06 2.328770e-06 1.549779e-06 9.603456e-07 8.936011e-07 8.553315e-07 9.121714e-07 1.738618e-06 2.974499e-06 3.726419e-06 4.331215e-06 4.179706e-06 3.469607e-06 2.735593e-06 1.498942e-06 6.683634e-07 4.993521e-08 -6.209144e-07 -9.776558e-07 -5.486711e-07 1.541216e-07 3.304081e-07 4.149953e-07 5.103824e-07 6.098216e-07 5.344637e-07 3.275016e-07 2.437527e-07 2.751232e-07 2.845039e-07 3.835786e-07 5.269304e-07 9.528648e-07 1.284502e-06 1.340015e-06 1.931486e-06 2.468042e-06 2.460818e-06 2.722789e-06 2.696836e-06 2.566064e-06 2.673138e-06 2.268001e-06 2.571301e-06 1.577764e-06 
-2.027407e-06 -3.197373e-06 -2.028714e-06 -1.813846e-06 -2.634932e-06 -3.076724e-06 -2.150232e-06 -1.512132e-06 -1.445452e-06 -1.318831e-06 -1.359251e-06 -1.616266e-06 -1.792844e-06 -1.740473e-06 -1.685101e-06 -1.941398e-06 -2.426632e-06 -3.237813e-06 -4.052324e-06 -4.440354e-06 -4.320177e-06 -3.061263e-06 -1.942388e-06 -2.420853e-06 -3.300325e-06 -3.300574e-06 -2.706027e-06 -2.581966e-06 -3.812596e-06 -5.391964e-06 -7.748950e-06 -9.890472e-06 -1.004227e-05 -9.775324e-06 -9.180716e-06 -9.854758e-06 -1.156309e-05 -1.143561e-05 -9.644297e-06 -7.059064e-06 -6.156258e-06 -5.155823e-06 -2.610361e-06 -1.033201e-06 -6.440679e-07 -8.938318e-07 -1.326473e-06 -1.578868e-06 -1.519566e-06 -3.350166e-06 -4.030993e-06 -2.145952e-06 -1.040957e-06 -4.709183e-07 -2.622554e-07 -9.054453e-07 -1.774574e-06 -1.949127e-06 -3.240955e-06 -4.528283e-06 -4.659318e-06 -5.599967e-06 -3.438380e-06 -9.450868e-07 -1.956134e-06 -2.606628e-06 -2.543399e-06 -4.312546e-06 -5.877642e-06 -5.870331e-06 -6.230208e-06 -7.142283e-06 -6.583192e-06 -4.431400e-06 -3.753872e-06 -3.848335e-06 -3.573168e-06 -3.834029e-06 -4.547246e-06 -4.879119e-06 -5.062317e-06 -6.150599e-06 -6.288835e-06 -5.803712e-06 -5.950591e-06 -4.685495e-06 -3.263740e-06 -2.667811e-06 -3.618160e-06 -4.733325e-06 -4.614580e-06 -5.417006e-06 -4.496691e-06 -3.157343e-06 -2.280516e-06 1.556401e-06 3.796219e-06 4.999591e-06 6.250261e-06 8.116514e-06 1.010718e-05 1.414218e-05 1.608830e-05 1.153781e-05 7.861725e-06 7.927488e-06 1.401787e-05 1.856886e-05 1.702974e-05 1.573394e-05 1.764076e-05 1.976511e-05 1.615558e-05 8.914925e-06 4.793632e-06 3.743038e-06 2.847818e-06 2.378951e-06 2.217851e-06 1.949516e-06 2.080741e-06 2.126389e-06 1.605359e-06 1.139838e-06 1.142647e-06 1.142818e-06 1.002036e-06 7.408253e-07 5.768555e-07 5.790945e-07 7.881048e-07 1.180704e-06 1.306181e-06 1.593798e-06 2.546834e-06 3.733939e-06 4.614244e-06 4.587074e-06 3.805248e-06 3.423662e-06 3.360602e-06 3.107145e-06 2.724950e-06 2.633886e-06 4.822747e-06 7.139012e-06 8.262104e-06 1.074879e-05 1.186104e-05 1.019881e-05 8.092373e-06 5.787532e-06 5.706803e-06 6.361648e-06 6.131300e-06 5.544902e-06 5.960720e-06 6.093905e-06 4.757291e-06 2.741821e-06 -4.862338e-07 -1.673730e-06 -8.586191e-07 -1.809733e-07 -7.088673e-08 7.958049e-08 2.256854e-07 3.117467e-08 -4.280988e-07 -4.805361e-07 2.880145e-07 1.290273e-06 2.602401e-06 3.240584e-06 3.090465e-06 2.885281e-06 2.163688e-06 1.762094e-06 1.600677e-06 1.448586e-06 5.732785e-07 -1.507696e-07 1.947565e-06 5.141110e-06 5.759577e-06 5.080190e-06 4.884050e-06 4.008924e-06 2.354646e-06 2.487727e-07 -9.435800e-08 -4.364206e-08 -1.516083e-06 -2.393856e-06 -1.228874e-06 4.677595e-07 8.953524e-07 1.002608e-06 7.655069e-07 4.899381e-07 3.488902e-07 2.596013e-07 2.902698e-07 4.328358e-07 5.568177e-07 5.938897e-07 2.727089e-07 3.286807e-07 1.194291e-06 2.089882e-06 2.505921e-06 2.287525e-06 2.205116e-06 2.490800e-06 2.736312e-06 2.667262e-06 2.704092e-06 2.984662e-06 2.964613e-06 1.431305e-06 
-3.633269e-06 -7.184651e-06 -6.381299e-06 -4.998655e-06 -3.712449e-06 -2.971655e-06 -2.551248e-06 -1.949394e-06 -1.583057e-06 -1.663142e-06 -1.761538e-06 -1.666706e-06 -1.544774e-06 -1.344902e-06 -1.344502e-06 -2.070896e-06 -2.913888e-06 -2.740409e-06 -2.175622e-06 -1.855007e-06 -1.468568e-06 -1.428783e-06 -1.678133e-06 -1.545473e-06 -1.335132e-06 -1.643034e-06 -2.144505e-06 -2.475228e-06 -3.116638e-06 -5.408432e-06 -7.312698e-06 -6.563536e-06 -5.178358e-06 -4.114269e-06 -3.587486e-06 -4.087672e-06 -5.421473e-06 -6.091376e-06 -6.182524e-06 -7.564853e-06 -9.451640e-06 -5.517740e-06 -7.330734e-07 -7.529638e-07 -1.544236e-06 -2.969901e-06 -4.354902e-06 -5.438656e-06 -4.592213e-06 -3.704334e-06 -4.066934e-06 -3.405286e-06 -2.316479e-06 -9.713204e-07 1.167359e-06 -1.012168e-06 -3.527460e-06 -2.578081e-06 -2.838529e-06 -3.249908e-06 -2.007719e-06 -4.191309e-07 4.377485e-07 9.398140e-07 -1.017114e-06 -2.795066e-06 -2.527174e-06 -2.065235e-06 -1.666530e-06 -1.870109e-06 -3.394437e-06 -4.912470e-06 -5.491484e-06 -6.081618e-06 -6.542902e-06 -6.067653e-06 -4.900156e-06 -4.147973e-06 -3.838047e-06 -3.443482e-06 -2.868146e-06 -2.531873e-06 -2.226363e-06 -1.551613e-06 -1.379160e-06 -2.809596e-06 -4.862056e-06 -6.200244e-06 -6.780004e-06 -7.727235e-06 -1.021958e-05 -1.200484e-05 -8.960489e-06 -6.506050e-06 -6.508047e-06 -9.377674e-07 6.387049e-07 3.521284e-06 7.205535e-06 5.173347e-06 4.584911e-06 9.248754e-06 1.160394e-05 1.087569e-05 1.528610e-05 1.367092e-05 1.429463e-05 1.707498e-05 1.660959e-05 1.615704e-05 1.397138e-05 1.317918e-05 1.336430e-05 1.302975e-05 9.138471e-06 5.924912e-06 5.439604e-06 4.871797e-06 3.608472e-06 2.499060e-06 2.042024e-06 1.042423e-06 7.560551e-07 9.221262e-07 1.402192e-06 1.439795e-06 1.011761e-06 6.968769e-07 6.441846e-07 7.052311e-07 8.192607e-07 9.627865e-07 1.174406e-06 1.875523e-06 2.466854e-06 2.258269e-06 1.785727e-06 1.612054e-06 2.191463e-06 2.731438e-06 3.045798e-06 3.933220e-06 5.049289e-06 5.722204e-06 5.756389e-06 7.019044e-06 9.204186e-06 1.071277e-05 1.546272e-05 1.910887e-05 1.634950e-05 9.345930e-06 5.008693e-06 6.142388e-06 8.391372e-06 1.081146e-05 1.079372e-05 1.004928e-05 8.216472e-06 4.184456e-06 1.799442e-06 1.162464e-06 1.375258e-06 1.743019e-06 1.310211e-06 2.772274e-07 -7.098480e-08 2.952202e-08 -7.647282e-07 -7.778870e-07 2.405971e-07 8.836029e-07 1.381529e-06 2.412079e-06 3.565045e-06 3.723977e-06 3.335841e-06 2.703326e-06 1.881547e-06 2.891855e-06 3.401580e-07 -3.019426e-06 2.883778e-07 5.275334e-06 6.281151e-06 5.553404e-06 5.147161e-06 3.219345e-06 2.209761e-06 -3.030832e-06 -5.073230e-07 3.377157e-06 -2.542387e-06 -7.763088e-06 -4.359077e-06 2.438041e-06 2.059400e-06 1.050184e-06 5.295941e-07 4.083893e-07 3.097863e-07 2.827917e-07 4.098500e-07 6.937866e-07 1.109933e-06 1.408964e-06 -4.917585e-07 -1.990507e-06 2.291615e-06 5.169322e-06 3.383916e-06 2.354235e-06 2.124774e-06 1.972856e-06 1.819906e-06 2.040412e-06 2.277529e-06 1.959651e-06 9.913985e-07 1.604147e-07 
-3.171529e-06 -8.013372e-06 -9.830739e-06 -8.246300e-06 -5.288515e-06 -3.978456e-06 -3.536847e-06 -2.650229e-06 -2.043107e-06 -1.714361e-06 -1.490890e-06 -1.760791e-06 -2.501303e-06 -3.781619e-06 -5.170523e-06 -5.129803e-06 -3.658171e-06 -2.171162e-06 -1.333947e-06 -1.150004e-06 -1.243345e-06 -1.431300e-06 -2.086960e-06 -3.042708e-06 -3.452482e-06 -2.789446e-06 -1.973039e-06 -2.086862e-06 -2.736692e-06 -3.390374e-06 -4.463012e-06 -6.552150e-06 -5.600323e-06 -2.761185e-06 -2.099306e-06 -1.866576e-06 -2.441302e-06 -2.549794e-06 -1.748326e-06 -3.186093e-06 -1.077038e-05 -3.480529e-06 5.118462e-06 -4.161644e-07 -2.578280e-06 -4.860968e-06 -6.458001e-06 -9.434339e-06 -1.113967e-05 -9.907785e-06 -1.080252e-05 -9.796806e-06 -5.628635e-06 -3.137465e-06 -1.462596e-06 -4.232584e-07 -1.157783e-06 -3.191304e-06 -3.787016e-06 -3.214000e-06 -3.609019e-07 2.246644e-06 2.379136e-06 4.572652e-06 7.568267e-07 -3.260623e-06 -1.506655e-06 -1.004274e-06 -1.240397e-06 -1.657074e-06 -3.967338e-06 -6.326877e-06 -5.414174e-06 -4.276818e-06 -5.346017e-06 -7.101290e-06 -7.355027e-06 -6.938163e-06 -5.307306e-06 -3.418630e-06 -2.623850e-06 -2.471647e-06 -4.052491e-06 -2.961713e-06 -4.482605e-07 -1.768090e-06 -4.179222e-06 -6.289344e-06 -9.094254e-06 -1.243354e-05 -1.252063e-05 -1.000786e-05 -8.330561e-06 -8.165171e-06 -6.497895e-06 -2.298658e-06 3.011392e-07 1.429026e-06 3.250217e-06 5.875430e-06 8.329929e-06 8.161497e-06 6.784107e-06 7.036363e-06 9.765668e-06 1.304355e-05 1.159091e-05 8.880114e-06 1.147716e-05 1.637501e-05 1.794484e-05 1.589514e-05 1.361641e-05 1.220378e-05 1.111986e-05 1.034467e-05 8.872889e-06 6.836739e-06 4.729667e-06 2.875700e-06 2.214446e-06 1.921219e-06 1.578528e-06 1.336875e-06 9.689969e-07 6.837297e-07 6.207162e-07 6.217082e-07 6.980794e-07 7.017113e-07 6.199557e-07 9.527346e-07 1.406923e-06 1.516689e-06 1.892499e-06 1.928538e-06 1.729991e-06 2.000693e-06 2.413618e-06 2.883834e-06 2.956563e-06 3.260159e-06 4.443022e-06 5.413780e-06 5.455220e-06 4.099861e-06 3.062646e-06 4.353518e-06 5.525818e-06 6.119496e-06 9.903182e-06 1.941885e-05 2.229280e-05 1.413671e-05 8.289985e-06 7.182999e-06 7.137376e-06 7.986011e-06 8.646148e-06 8.531140e-06 6.754079e-06 4.262141e-06 3.193966e-06 2.559715e-06 2.603516e-06 1.746876e-06 1.636147e-07 -7.584059e-07 -9.423252e-08 5.338469e-07 4.351980e-07 8.854815e-07 1.387155e-06 1.537836e-06 2.106870e-06 2.534761e-06 3.007836e-06 3.278081e-06 -1.006722e-07 1.199261e-05 3.929669e-06 -1.429115e-05 3.026626e-06 4.781745e-05 4.299807e-05 9.144694e-06 8.693506e-06 1.989950e-06 2.941544e-06 3.211056e-06 1.505188e-06 2.792506e-06 -1.494576e-06 -1.863093e-05 -8.772553e-06 1.012068e-05 4.599390e-06 1.979389e-06 3.085520e-07 2.352304e-07 3.513512e-08 2.435351e-07 4.109049e-07 2.952432e-07 1.007423e-06 6.563917e-07 -3.256552e-07 8.686932e-07 1.987494e-06 1.722584e-06 1.636432e-06 2.144954e-06 2.387852e-06 2.196217e-06 2.201758e-06 2.361214e-06 2.366526e-06 1.772536e-06 9.211861e-07 2.823602e-07 
-4.555503e-06 -8.358787e-06 -8.394285e-06 -1.013668e-05 -1.021026e-05 -7.640090e-06 -4.623737e-06 -3.195251e-06 -3.245208e-06 -3.261734e-06 -3.042238e-06 -3.084953e-06 -3.331225e-06 -3.471543e-06 -3.200445e-06 -2.709623e-06 -2.767080e-06 -3.330198e-06 -3.515391e-06 -3.360284e-06 -3.138108e-06 -2.915840e-06 -2.859673e-06 -2.284645e-06 -1.987657e-06 -2.185038e-06 -2.142861e-06 -2.153229e-06 -1.821683e-06 -2.525355e-06 -3.745031e-06 -6.823891e-06 -4.750954e-06 -7.814653e-07 -4.178790e-06 -3.355058e-06 -3.163830e-06 -2.854626e-06 1.647883e-06 3.543978e-06 -4.765656e-06 -5.097350e-06 -1.788010e-06 -4.471323e-06 -2.364738e-06 -4.711324e-06 -5.924122e-06 -9.625438e-06 -1.275618e-05 -1.358324e-05 -2.043857e-05 -2.396223e-05 -2.028752e-05 -1.148193e-05 -7.238738e-06 -4.849445e-06 -2.870944e-06 -8.131607e-06 -9.567325e-06 -9.873711e-06 -9.167163e-08 8.858418e-06 4.455269e-06 1.803524e-06 -8.835722e-07 -3.666471e-06 -3.032203e-06 5.595649e-07 3.848093e-07 6.622482e-07 -6.518950e-06 -1.116161e-05 -3.353915e-06 2.333906e-07 -4.704907e-06 -7.833230e-06 -4.807800e-06 -4.430546e-06 -4.721455e-06 -6.162940e-06 -7.214518e-06 -5.162363e-06 -6.727967e-06 -6.903112e-06 -7.175448e-07 -1.341711e-06 -5.730145e-06 -3.703857e-06 -2.959228e-06 -5.108200e-06 -4.894155e-06 -4.722542e-06 -4.789969e-06 -5.453182e-06 -3.766891e-06 -1.217083e-06 -6.408751e-07 -1.089830e-06 -4.809205e-07 1.526093e-07 1.589121e-06 2.213041e-06 4.012969e-07 5.238777e-07 1.859409e-06 5.165358e-06 7.438068e-06 6.536263e-06 5.503640e-06 4.828498e-06 5.263860e-06 6.301824e-06 8.295901e-06 1.023330e-05 1.081944e-05 9.703950e-06 7.242069e-06 6.066589e-06 6.465914e-06 5.773252e-06 4.349481e-06 3.729256e-06 2.650048e-06 1.657653e-06 1.259340e-06 1.090341e-06 1.040013e-06 1.064681e-06 1.120551e-06 1.070719e-06 1.204332e-06 1.690876e-06 2.300505e-06 2.305409e-06 1.903001e-06 1.689006e-06 1.808017e-06 2.239376e-06 2.234263e-06 1.722668e-06 1.475721e-06 1.535839e-06 1.353384e-06 1.070503e-06 1.021067e-06 1.305306e-06 1.438298e-06 1.243752e-06 1.886755e-06 3.917699e-06 6.452195e-06 1.057878e-05 1.291462e-05 9.527297e-06 6.781902e-06 6.104633e-06 5.241034e-06 5.321626e-06 4.214293e-06 4.239979e-06 7.849133e-06 7.332311e-06 5.808408e-06 6.414719e-06 5.745159e-06 6.195957e-06 5.339324e-06 2.181515e-06 6.570333e-07 4.417839e-07 3.486098e-07 9.245911e-07 1.404183e-06 1.920274e-06 2.472047e-06 2.881233e-06 4.190240e-06 7.814817e-06 8.383101e-06 4.310919e-06 4.079870e-06 -1.631902e-06 -1.404148e-06 4.135803e-06 8.779441e-06 1.396753e-05 1.120376e-05 1.037024e-05 1.159480e-05 4.402722e-06 1.196868e-05 2.760855e-05 3.078853e-05 2.690417e-06 -1.556309e-05 -1.146190e-06 4.963267e-07 1.690712e-07 -8.131440e-08 3.943426e-07 1.599683e-07 2.657409e-07 3.308859e-07 3.252248e-07 4.519277e-07 1.349681e-07 6.542251e-07 1.460729e-06 1.526601e-06 1.595840e-06 1.476848e-06 1.213638e-06 1.021479e-06 1.195805e-06 1.390045e-06 1.210730e-06 8.136070e-07 6.014574e-07 4.733591e-07 1.901987e-07 
-4.983824e-06 -8.781823e-06 -6.481140e-06 -5.210315e-06 -6.124617e-06 -6.564928e-06 -5.924653e-06 -5.528092e-06 -4.458591e-06 -3.678807e-06 -3.321958e-06 -2.571318e-06 -2.033908e-06 -2.321294e-06 -2.482776e-06 -2.273869e-06 -2.254940e-06 -2.247195e-06 -2.194848e-06 -2.046775e-06 -1.964056e-06 -1.912050e-06 -1.644353e-06 -8.198028e-07 -1.604216e-06 -2.771561e-06 -1.873327e-06 -8.282216e-07 7.093652e-07 -1.607511e-06 -1.398043e-06 -5.820218e-06 -1.012576e-05 -6.083795e-06 -7.137843e-06 6.322044e-07 -1.413129e-07 -5.072453e-06 -1.577027e-06 9.977473e-06 -1.412065e-06 -1.408119e-05 -5.032225e-06 -6.645201e-06 -2.955770e-06 -7.131470e-06 -4.802646e-06 -1.438950e-05 -1.528893e-05 9.451913e-07 -1.687319e-05 -3.189707e-05 -3.075574e-05 -2.396730e-05 -1.349563e-05 -7.791453e-06 -5.597314e-06 -7.363232e-06 -1.030851e-05 -1.146243e-05 -4.329126e-06 4.425961e-06 2.488840e-06 -7.632084e-07 -8.333396e-07 -3.095802e-06 -4.284850e-06 -3.548767e-06 -2.975074e-06 -4.715294e-06 -1.024750e-05 -1.161488e-05 -7.249456e-06 -4.743756e-06 -3.549204e-06 -3.009388e-06 -5.404807e-06 -6.560856e-06 -7.188866e-06 -7.867018e-06 -6.601150e-06 -7.960667e-06 -8.640763e-06 -6.849601e-06 -9.026106e-06 -9.730964e-06 -5.692871e-06 -3.667501e-06 -3.845255e-06 -3.033354e-06 -3.348980e-06 -4.605423e-06 -5.108215e-06 -4.448007e-06 -2.859529e-06 -2.725381e-06 -2.947401e-06 -2.624375e-06 -1.933658e-06 -2.411447e-06 -3.958239e-06 -3.589398e-06 -2.434924e-06 -1.970298e-06 -1.078556e-06 1.476032e-06 3.823978e-06 4.335532e-06 4.731751e-06 5.099960e-06 4.678229e-06 4.206114e-06 4.789807e-06 7.073889e-06 7.534352e-06 4.832476e-06 3.019597e-06 2.885559e-06 3.689534e-06 5.879875e-06 5.922059e-06 4.234174e-06 4.138948e-06 4.102995e-06 3.358657e-06 2.407796e-06 1.713331e-06 1.347902e-06 1.238157e-06 1.281188e-06 1.704507e-06 2.023874e-06 2.752721e-06 3.835958e-06 4.313101e-06 4.321307e-06 3.707929e-06 2.580061e-06 1.603144e-06 1.326949e-06 1.481798e-06 1.403808e-06 1.021909e-06 7.029147e-07 6.285564e-07 9.682059e-07 1.605368e-06 1.937793e-06 2.256169e-06 3.388305e-06 4.451750e-06 5.153105e-06 6.110202e-06 6.886167e-06 6.935889e-06 7.600806e-06 8.284602e-06 6.887070e-06 5.230884e-06 6.735569e-06 8.244870e-06 8.801707e-06 1.034828e-05 1.186511e-05 1.147033e-05 8.458726e-06 5.763518e-06 3.640237e-06 2.050807e-06 1.292045e-06 1.385336e-06 1.352732e-06 1.305049e-06 2.785691e-06 4.086488e-06 4.693990e-06 6.534594e-06 7.979346e-06 5.788884e-06 3.278011e-06 1.117106e-06 4.710668e-08 1.479062e-06 1.755568e-06 3.779433e-06 6.740462e-06 8.100652e-06 1.068085e-05 1.010342e-05 3.671211e-06 2.459771e-06 9.397106e-06 8.416059e-06 -3.920094e-06 -7.070928e-06 -1.453165e-06 2.593430e-07 4.328045e-07 5.453314e-07 5.116171e-07 3.407274e-07 3.359623e-07 3.174598e-07 2.393162e-07 2.723663e-07 4.034476e-07 9.925207e-07 1.660719e-06 1.935279e-06 1.777467e-06 1.346901e-06 1.247928e-06 1.307917e-06 1.106538e-06 7.683962e-07 7.057548e-07 4.358010e-07 -2.586245e-09 -2.801203e-08 2.010913e-08 
-5.414115e-06 -1.050839e-05 -9.443790e-06 -7.700747e-06 -6.803090e-06 -7.420054e-06 -7.271495e-06 -5.665135e-06 -4.412184e-06 -3.947266e-06 -4.312861e-06 -5.471743e-06 -5.215436e-06 -3.315343e-06 -2.166189e-06 -2.160674e-06 -2.463590e-06 -2.621612e-06 -2.675175e-06 -2.597424e-06 -2.066113e-06 -1.594158e-06 -1.952837e-06 -2.778460e-06 -3.067938e-06 -3.167212e-06 -2.966487e-06 -2.741198e-06 -3.696545e-06 -2.867024e-06 -2.176075e-06 -4.549774e-06 -6.200549e-06 -6.352284e-06 -5.585781e-06 -2.631032e-06 -1.078047e-06 -1.265882e-06 -3.310772e-07 1.887779e-06 -4.691505e-06 -1.103055e-05 -8.459441e-06 -6.642284e-06 -4.443011e-06 -2.921404e-06 -2.101903e-06 -6.133698e-06 -9.244395e-06 -1.097010e-05 -1.738205e-05 -2.284502e-05 -2.216059e-05 -1.627481e-05 -1.331676e-05 -1.258482e-05 -1.120563e-05 -1.073549e-05 -9.431993e-06 -7.380553e-06 -4.364649e-06 -1.107161e-06 -9.753506e-08 -1.031661e-06 -2.614231e-06 -5.409610e-06 -7.779269e-06 -7.564393e-06 -8.011032e-06 -9.035423e-06 -9.562611e-06 -1.202898e-05 -1.333970e-05 -1.146820e-05 -9.160304e-06 -7.170828e-06 -6.674792e-06 -7.212770e-06 -7.370983e-06 -7.466923e-06 -7.394474e-06 -6.789291e-06 -6.378746e-06 -7.108073e-06 -7.103731e-06 -5.568974e-06 -4.767183e-06 -5.361748e-06 -4.772680e-06 -3.012642e-06 -3.460647e-06 -5.213042e-06 -5.919510e-06 -5.096913e-06 -4.408715e-06 -4.744446e-06 -4.266716e-06 -3.745002e-06 -4.312972e-06 -7.910084e-06 -1.358494e-05 -1.135021e-05 -5.121463e-06 -1.809831e-06 -7.129134e-08 6.189404e-08 4.915440e-07 1.087209e-06 1.542011e-06 1.508462e-06 1.593060e-06 2.018343e-06 2.628961e-06 3.766607e-06 5.265444e-06 5.890079e-06 5.115774e-06 4.336015e-06 4.300245e-06 4.443239e-06 4.967741e-06 4.519038e-06 3.387048e-06 3.183008e-06 2.830326e-06 2.115432e-06 1.622163e-06 1.169584e-06 8.603349e-07 1.158051e-06 1.909441e-06 2.454621e-06 2.953385e-06 3.105142e-06 2.330155e-06 1.882804e-06 2.200364e-06 2.392954e-06 2.265022e-06 2.121938e-06 1.931230e-06 1.718419e-06 1.418249e-06 1.022848e-06 9.321606e-07 1.107446e-06 1.525113e-06 1.868374e-06 2.148960e-06 3.451817e-06 5.020617e-06 7.244020e-06 8.344607e-06 1.091490e-05 1.313657e-05 1.201821e-05 1.077256e-05 7.516949e-06 4.355107e-06 6.090201e-06 1.034488e-05 1.293093e-05 1.331951e-05 1.174661e-05 1.055042e-05 1.056506e-05 1.095922e-05 1.019837e-05 8.145073e-06 4.769957e-06 2.517622e-06 1.884877e-06 1.260098e-06 2.274961e-06 3.999091e-06 4.699933e-06 4.821014e-06 4.464942e-06 3.639082e-06 3.870480e-06 3.449657e-06 2.581935e-06 2.973357e-06 3.652433e-06 5.661984e-06 8.034866e-06 9.254862e-06 9.578282e-06 7.928269e-06 6.397183e-06 5.999396e-06 4.710822e-06 1.643330e-06 -2.577517e-06 -2.892952e-06 -7.454165e-07 1.102366e-07 5.329611e-07 5.711542e-07 5.025631e-07 3.980284e-07 3.157385e-07 2.449539e-07 3.611492e-07 5.006998e-07 5.174310e-07 6.077247e-07 8.099850e-07 1.148222e-06 1.487830e-06 1.478327e-06 1.171547e-06 8.528959e-07 6.628768e-07 5.761188e-07 2.326892e-07 -2.905154e-08 -3.235862e-07 -6.052700e-07 -2.779707e-07 
-5.771062e-06 -1.219153e-05 -1.115004e-05 -9.270921e-06 -8.887767e-06 -7.916409e-06 -6.536776e-06 -5.367828e-06 -4.948777e-06 -5.629981e-06 -6.206773e-06 -6.550330e-06 -8.639570e-06 -9.625290e-06 -7.632698e-06 -6.182797e-06 -5.422469e-06 -4.816381e-06 -5.098733e-06 -5.848977e-06 -6.871371e-06 -7.265496e-06 -5.815384e-06 -4.737719e-06 -6.068718e-06 -7.506809e-06 -8.728998e-06 -9.249837e-06 -7.619660e-06 -5.598307e-06 -4.706304e-06 -5.024459e-06 -5.139096e-06 -4.661753e-06 -3.867483e-06 -2.897536e-06 -2.475974e-06 -2.536586e-06 -2.658424e-06 -2.338164e-06 -3.395137e-06 -5.141208e-06 -5.939357e-06 -7.073349e-06 -6.995273e-06 -5.354400e-06 -4.217939e-06 -5.016479e-06 -6.445152e-06 -7.515707e-06 -8.898786e-06 -1.326245e-05 -1.938962e-05 -2.066464e-05 -1.678538e-05 -1.323134e-05 -1.037956e-05 -7.282085e-06 -5.238208e-06 -5.060552e-06 -4.415705e-06 -2.494735e-06 -2.123712e-06 -3.922894e-06 -6.756668e-06 -9.517577e-06 -1.032909e-05 -9.049046e-06 -8.248841e-06 -7.529069e-06 -8.332086e-06 -1.076498e-05 -1.342981e-05 -1.605890e-05 -1.607750e-05 -1.295713e-05 -1.137160e-05 -1.213411e-05 -1.382472e-05 -1.500701e-05 -1.486982e-05 -1.435390e-05 -1.343402e-05 -1.237578e-05 -1.064187e-05 -9.680245e-06 -1.225155e-05 -1.380866e-05 -1.047383e-05 -7.771546e-06 -8.155342e-06 -8.687831e-06 -7.344240e-06 -5.852852e-06 -6.503767e-06 -6.167336e-06 -4.791738e-06 -5.369557e-06 -7.315734e-06 -9.948618e-06 -9.690202e-06 -4.900135e-06 -1.154290e-06 -3.495757e-07 -1.048077e-07 -1.523073e-07 -4.221111e-08 1.202085e-07 2.091581e-07 3.210051e-07 2.203287e-07 2.433968e-07 6.257059e-07 1.671430e-06 2.645067e-06 2.913725e-06 3.407886e-06 3.394821e-06 2.780114e-06 2.363848e-06 2.632116e-06 3.673010e-06 3.499514e-06 2.312185e-06 1.892558e-06 2.080082e-06 2.213672e-06 2.230420e-06 2.588090e-06 3.706155e-06 4.361744e-06 4.202169e-06 3.658417e-06 2.690416e-06 1.950423e-06 1.791235e-06 2.096803e-06 2.277191e-06 2.349551e-06 2.226164e-06 1.541855e-06 1.069699e-06 1.026232e-06 1.105023e-06 1.484679e-06 1.582547e-06 1.146166e-06 8.355231e-07 9.906227e-07 1.219768e-06 3.199212e-06 6.471597e-06 1.050422e-05 1.483100e-05 1.540353e-05 1.392594e-05 9.388654e-06 7.253611e-06 7.325769e-06 5.982950e-06 7.712975e-06 8.724183e-06 9.039648e-06 9.873527e-06 1.378395e-05 2.274019e-05 2.891229e-05 2.517516e-05 1.802683e-05 1.127046e-05 5.207723e-06 2.437874e-06 -1.209854e-07 2.233494e-06 5.880149e-06 5.728337e-06 5.951498e-06 5.355404e-06 4.646460e-06 4.551376e-06 4.227031e-06 3.918084e-06 4.642768e-06 6.928954e-06 9.452727e-06 1.089950e-05 1.127084e-05 9.947622e-06 7.882110e-06 5.970979e-06 5.041644e-06 4.123528e-06 2.364442e-06 6.516076e-07 2.762531e-07 6.674120e-07 6.118966e-07 6.407306e-07 6.683184e-07 6.602250e-07 5.601324e-07 2.336499e-07 -1.554777e-07 4.193300e-07 1.030139e-06 1.032616e-06 1.169188e-06 1.207460e-06 1.196081e-06 1.251648e-06 1.257896e-06 9.394783e-07 6.515525e-07 5.587999e-07 4.208604e-07 7.432644e-08 -2.111307e-07 -4.148877e-07 -1.097277e-06 -7.893636e-07 
-7.186877e-06 -1.803806e-05 -2.678523e-05 -3.200032e-05 -2.835256e-05 -2.075263e-05 -1.722994e-05 -1.914924e-05 -1.736675e-05 -1.162134e-05 -8.924980e-06 -8.626923e-06 -8.385814e-06 -9.915493e-06 -1.355875e-05 -1.628248e-05 -1.639105e-05 -1.375871e-05 -1.074097e-05 -9.086941e-06 -8.799764e-06 -9.405305e-06 -1.062254e-05 -1.115919e-05 -1.027271e-05 -9.679692e-06 -8.029556e-06 -5.584779e-06 -3.993171e-06 -3.006730e-06 -2.889088e-06 -3.058301e-06 -3.289880e-06 -3.504144e-06 -4.499650e-06 -5.768160e-06 -5.416893e-06 -4.347042e-06 -4.314407e-06 -4.582902e-06 -4.889692e-06 -4.733651e-06 -3.543174e-06 -3.401064e-06 -4.947138e-06 -6.433021e-06 -7.455483e-06 -8.567465e-06 -9.186747e-06 -9.750193e-06 -1.026225e-05 -1.130229e-05 -1.381587e-05 -1.643751e-05 -1.794671e-05 -1.806366e-05 -2.028284e-05 -1.741037e-05 -1.044854e-05 -9.403356e-06 -9.265240e-06 -8.181921e-06 -7.747770e-06 -8.613312e-06 -1.073219e-05 -1.703121e-05 -2.237779e-05 -2.132293e-05 -1.744522e-05 -1.325590e-05 -9.760368e-06 -7.353087e-06 -7.921773e-06 -9.257279e-06 -1.127268e-05 -1.595661e-05 -1.879441e-05 -1.800767e-05 -1.720681e-05 -1.528599e-05 -9.690078e-06 -6.173282e-06 -7.350140e-06 -7.900551e-06 -8.232797e-06 -1.083069e-05 -1.356019e-05 -1.310704e-05 -1.231347e-05 -1.394424e-05 -1.398451e-05 -1.067004e-05 -7.469223e-06 -6.255277e-06 -6.102482e-06 -7.152789e-06 -1.161829e-05 -1.504168e-05 -1.609255e-05 -1.421504e-05 -7.786668e-06 -2.613675e-06 -7.807610e-07 -7.378612e-07 -4.141832e-07 -1.624410e-07 -8.401373e-08 2.180373e-08 -1.512378e-07 -1.747071e-07 -3.503221e-07 -2.747969e-07 5.292509e-07 1.742366e-06 2.903916e-06 2.539271e-06 1.991822e-06 2.466228e-06 2.373229e-06 1.795851e-06 1.505190e-06 1.757819e-06 3.062529e-06 4.650408e-06 4.977435e-06 4.152078e-06 3.506784e-06 4.081038e-06 5.146328e-06 4.969869e-06 3.542683e-06 2.606774e-06 1.742252e-06 1.069102e-06 1.545567e-06 1.788322e-06 1.381922e-06 1.104516e-06 9.897970e-07 1.209526e-06 1.038796e-06 5.211494e-07 3.735884e-07 6.307163e-07 6.447639e-07 5.536803e-07 5.407870e-07 4.414757e-07 9.253547e-07 9.923210e-07 1.847877e-06 3.921543e-06 5.756711e-06 7.477366e-06 9.200475e-06 1.097395e-05 8.948489e-06 9.557146e-06 1.574347e-05 1.676188e-05 1.592017e-05 1.762127e-05 2.049458e-05 2.274794e-05 2.073051e-05 1.517919e-05 1.128451e-05 1.164348e-05 1.247143e-05 1.274726e-05 1.047498e-05 7.299147e-06 5.347534e-06 5.328151e-06 6.908723e-06 5.665041e-06 3.868922e-06 3.805302e-06 6.225495e-06 9.297386e-06 1.087238e-05 1.049772e-05 1.239904e-05 1.431123e-05 1.121782e-05 7.800051e-06 8.221529e-06 1.001873e-05 9.807129e-06 9.540901e-06 7.986330e-06 5.903198e-06 4.314070e-06 2.813780e-06 2.387200e-06 2.268469e-06 1.885266e-06 1.161292e-06 6.426003e-07 4.075192e-07 3.817840e-07 -3.686079e-08 -1.985760e-06 -2.153873e-07 2.263103e-06 1.646499e-06 1.241778e-06 7.440632e-07 7.827088e-07 8.170561e-07 8.581264e-07 9.896395e-07 1.122214e-06 1.237918e-06 9.611034e-07 3.987369e-07 -1.330803e-07 -6.239821e-07 -1.263221e-06 -8.506795e-07 
-1.121350e-05 -1.909740e-05 -1.464161e-05 -1.614323e-05 -2.308986e-05 -3.115766e-05 -3.264946e-05 -2.690194e-05 -2.298898e-05 -2.276135e-05 -2.116782e-05 -1.701254e-05 -1.453375e-05 -1.438180e-05 -1.331756e-05 -1.070191e-05 -9.720194e-06 -1.172579e-05 -1.372787e-05 -1.336047e-05 -1.166789e-05 -1.064865e-05 -1.067656e-05 -1.191568e-05 -1.181875e-05 -9.538269e-06 -7.166127e-06 -6.193762e-06 -6.399484e-06 -6.119793e-06 -5.434449e-06 -4.663046e-06 -4.344893e-06 -5.006863e-06 -5.626287e-06 -6.093742e-06 -6.768969e-06 -6.767736e-06 -5.832986e-06 -5.192165e-06 -6.985651e-06 -9.549616e-06 -9.789351e-06 -8.803335e-06 -8.387916e-06 -1.031252e-05 -1.232373e-05 -1.175647e-05 -1.080979e-05 -1.054152e-05 -1.002963e-05 -9.672827e-06 -1.165883e-05 -1.619287e-05 -2.077494e-05 -2.199769e-05 -1.771005e-05 -1.279095e-05 -1.178060e-05 -1.359395e-05 -1.614753e-05 -1.685341e-05 -1.763787e-05 -2.056275e-05 -2.261567e-05 -1.642241e-05 -9.562965e-06 -1.044325e-05 -1.306995e-05 -1.566223e-05 -1.805071e-05 -1.779679e-05 -1.256296e-05 -7.977491e-06 -7.965851e-06 -8.266903e-06 -7.683712e-06 -5.430649e-06 -1.077617e-05 -1.673295e-05 -1.559206e-05 -1.438022e-05 -1.071046e-05 -7.004885e-06 -5.180156e-06 -6.237256e-06 -7.370555e-06 -6.280159e-06 -6.784593e-06 -9.481506e-06 -1.336519e-05 -1.975999e-05 -2.505759e-05 -2.836564e-05 -3.038917e-05 -2.812767e-05 -2.071268e-05 -1.456034e-05 -1.416453e-05 -1.262804e-05 -6.510920e-06 -2.166692e-06 -1.323106e-06 -8.041523e-07 -3.325534e-07 -1.431768e-07 -1.390383e-07 -2.878915e-07 -8.685219e-07 -1.280679e-06 -1.168590e-06 -6.986953e-07 5.067479e-08 9.132825e-07 1.833356e-06 3.337097e-06 3.499857e-06 2.370939e-06 2.090036e-06 1.954840e-06 1.800211e-06 1.969830e-06 2.547773e-06 3.227144e-06 3.866725e-06 4.559736e-06 4.811703e-06 4.542642e-06 3.942371e-06 3.149715e-06 2.568066e-06 2.016273e-06 1.349531e-06 1.028791e-06 1.094742e-06 1.032291e-06 8.905871e-07 7.572157e-07 6.622227e-07 6.298396e-07 5.554302e-07 5.053531e-07 5.475184e-07 5.851686e-07 4.801002e-07 2.906670e-07 3.447741e-07 6.089331e-07 9.105514e-07 9.537275e-07 7.047025e-07 1.754286e-06 3.450371e-06 5.414292e-06 9.188700e-06 1.113341e-05 1.122336e-05 9.662555e-06 1.027995e-05 1.095670e-05 9.890406e-06 1.043303e-05 1.039109e-05 1.183445e-05 1.466289e-05 1.691882e-05 1.820871e-05 2.289684e-05 2.362191e-05 1.897865e-05 1.783607e-05 1.814656e-05 1.591384e-05 1.114346e-05 7.537015e-06 6.614817e-06 8.651578e-06 1.198274e-05 1.522307e-05 1.593323e-05 1.377397e-05 1.251093e-05 1.380887e-05 1.343434e-05 1.075096e-05 9.009850e-06 9.481363e-06 1.244221e-05 1.454053e-05 1.330364e-05 8.734522e-06 4.713315e-06 3.158549e-06 2.979694e-06 3.596982e-06 3.586422e-06 3.040330e-06 2.725935e-06 2.250014e-06 1.534935e-06 9.568300e-07 1.408764e-06 1.816980e-06 2.533013e-06 2.851285e-06 2.394193e-06 2.310394e-06 1.785720e-06 1.222387e-06 8.487969e-07 6.506619e-07 7.554264e-07 1.068177e-06 1.363235e-06 1.278194e-06 8.722536e-07 -5.031751e-07 -1.842583e-06 -2.787595e-06 -1.787883e-06 
-9.701402e-06 -2.017918e-05 -1.853028e-05 -1.425417e-05 -1.274431e-05 -1.625675e-05 -2.545750e-05 -3.428821e-05 -3.685368e-05 -3.219411e-05 -2.568130e-05 -2.253613e-05 -1.859770e-05 -1.432475e-05 -1.338471e-05 -1.311063e-05 -1.177070e-05 -1.055541e-05 -9.924828e-06 -1.157534e-05 -1.417013e-05 -1.598812e-05 -1.626252e-05 -1.347949e-05 -9.930750e-06 -1.034182e-05 -1.056917e-05 -8.367500e-06 -6.828125e-06 -5.264570e-06 -4.343069e-06 -3.782541e-06 -3.133360e-06 -2.930084e-06 -4.160945e-06 -5.145885e-06 -4.952277e-06 -5.560880e-06 -6.025712e-06 -5.217160e-06 -4.055540e-06 -3.498576e-06 -3.943162e-06 -4.592375e-06 -4.486717e-06 -3.950749e-06 -3.921296e-06 -4.054569e-06 -3.879779e-06 -4.011345e-06 -4.495169e-06 -5.326245e-06 -7.919562e-06 -1.174911e-05 -1.590908e-05 -1.807527e-05 -1.842813e-05 -1.812223e-05 -1.806513e-05 -1.814545e-05 -1.655090e-05 -1.885554e-05 -2.536949e-05 -2.911985e-05 -2.590538e-05 -1.931163e-05 -1.537237e-05 -1.394714e-05 -1.461715e-05 -1.638611e-05 -1.388214e-05 -9.874508e-06 -9.742524e-06 -1.050309e-05 -9.658389e-06 -7.616445e-06 -6.490598e-06 -6.804184e-06 -8.839597e-06 -1.030186e-05 -9.046153e-06 -8.585604e-06 -1.013168e-05 -1.248615e-05 -1.427150e-05 -1.263289e-05 -1.446690e-05 -2.002654e-05 -2.134635e-05 -1.910014e-05 -1.735618e-05 -1.587459e-05 -1.407918e-05 -1.398939e-05 -1.334286e-05 -1.228468e-05 -1.182933e-05 -1.200691e-05 -9.969126e-06 -5.710572e-06 -3.013895e-06 -2.723469e-06 -1.822202e-06 -2.721232e-07 -1.608658e-07 -3.680042e-07 -9.682184e-07 -1.252108e-06 -1.457654e-06 -1.877548e-06 -1.351593e-06 -4.724385e-07 -9.261331e-08 -1.189214e-09 2.649884e-07 1.485481e-06 2.372509e-06 2.186412e-06 1.951092e-06 2.229351e-06 2.676484e-06 2.859059e-06 2.875031e-06 2.476063e-06 2.284939e-06 2.747013e-06 3.612817e-06 3.614778e-06 2.621061e-06 1.932105e-06 1.743039e-06 1.410171e-06 1.028642e-06 8.762799e-07 7.472110e-07 7.104995e-07 6.408504e-07 5.827164e-07 6.827448e-07 8.395424e-07 6.999467e-07 5.168288e-07 6.067263e-07 6.477392e-07 5.279624e-07 4.349732e-07 4.180802e-07 4.595216e-07 7.682837e-07 8.410900e-07 5.901484e-07 7.233101e-07 1.487404e-06 3.202584e-06 6.317186e-06 8.130778e-06 7.697395e-06 7.284336e-06 6.809618e-06 6.763284e-06 8.223309e-06 1.253186e-05 1.673900e-05 1.862327e-05 1.951765e-05 2.055311e-05 2.045032e-05 1.970844e-05 2.366358e-05 2.922566e-05 2.624626e-05 2.057440e-05 1.795265e-05 1.576301e-05 1.534756e-05 1.748987e-05 1.942246e-05 1.859140e-05 1.685064e-05 1.509226e-05 1.317743e-05 1.201318e-05 1.122637e-05 8.991722e-06 7.793481e-06 6.351142e-06 4.503664e-06 4.204957e-06 4.482325e-06 4.830972e-06 4.427459e-06 4.239840e-06 4.527805e-06 4.756821e-06 5.881538e-06 4.253929e-06 2.785262e-06 3.486396e-06 3.124571e-06 2.656804e-06 1.925154e-06 1.698063e-06 2.072730e-06 3.053391e-06 4.074631e-06 4.113479e-06 4.072151e-06 3.870300e-06 3.054930e-06 1.959049e-06 1.070708e-06 1.103531e-06 1.528286e-06 2.113778e-06 2.836477e-06 1.107668e-06 -8.532269e-07 -6.354919e-07 -2.234188e-06 -1.961509e-06 
-7.639010e-06 -1.522812e-05 -1.737914e-05 -2.019858e-05 -2.032334e-05 -1.677167e-05 -1.119484e-05 -8.811299e-06 -9.055390e-06 -1.122187e-05 -1.289381e-05 -1.105753e-05 -1.020718e-05 -1.053160e-05 -9.930921e-06 -1.049036e-05 -1.115057e-05 -1.048951e-05 -9.265201e-06 -9.014747e-06 -1.024166e-05 -1.011092e-05 -8.664753e-06 -8.283798e-06 -6.053937e-06 -9.852581e-06 -1.192955e-05 -1.293179e-05 -1.253672e-05 -6.010805e-06 -5.221047e-06 -1.003558e-05 -1.292190e-05 -9.758059e-06 -6.519568e-06 -4.012876e-06 -3.604615e-06 -3.895861e-06 -3.306299e-06 -2.584743e-06 -4.382507e-06 -6.308326e-06 -5.964664e-06 -5.999840e-06 -5.087057e-06 -2.883610e-06 -2.178979e-06 -3.329739e-06 -4.687895e-06 -5.142607e-06 -5.222231e-06 -5.695047e-06 -5.819677e-06 -5.577884e-06 -8.162925e-06 -1.460459e-05 -1.956646e-05 -1.684761e-05 -1.258851e-05 -1.531273e-05 -2.651386e-05 -3.427359e-05 -2.913158e-05 -1.892175e-05 -1.360450e-05 -1.503043e-05 -1.737100e-05 -1.964189e-05 -2.114027e-05 -1.869904e-05 -1.501801e-05 -1.269539e-05 -1.054471e-05 -8.083710e-06 -6.166490e-06 -5.901572e-06 -4.614596e-06 -2.766753e-06 -2.945252e-06 -5.419967e-06 -7.467884e-06 -8.630338e-06 -1.034416e-05 -1.140160e-05 -1.448056e-05 -1.989496e-05 -2.360570e-05 -2.556156e-05 -2.721448e-05 -2.531973e-05 -1.858853e-05 -1.333457e-05 -1.277051e-05 -1.368330e-05 -1.242784e-05 -9.555205e-06 -8.302930e-06 -7.448801e-06 -4.956650e-06 -2.718817e-06 -2.263659e-06 -2.352926e-06 -1.974363e-06 -1.761927e-06 -2.349695e-06 -2.834341e-06 -2.729998e-06 -2.865009e-06 -3.003666e-06 -2.823382e-06 -1.946735e-06 -8.419763e-07 -6.171138e-07 -9.088204e-07 -5.532584e-07 6.674535e-07 1.776641e-06 2.704684e-06 3.557963e-06 4.187912e-06 4.330801e-06 4.318893e-06 4.131054e-06 3.495033e-06 3.023984e-06 2.769509e-06 2.042354e-06 1.338799e-06 1.288148e-06 1.497087e-06 1.734226e-06 1.715797e-06 1.523001e-06 1.252866e-06 9.603032e-07 9.663063e-07 1.055291e-06 1.137412e-06 1.031149e-06 6.061994e-07 3.335116e-07 2.775418e-07 2.433610e-07 2.873576e-07 3.442000e-07 3.818128e-07 4.586274e-07 5.076390e-07 3.918163e-07 2.398245e-07 2.264442e-07 3.632848e-07 9.134988e-07 2.201109e-06 4.162195e-06 6.679038e-06 9.876770e-06 1.305596e-05 1.469189e-05 1.297518e-05 9.957998e-06 8.629410e-06 8.479236e-06 8.096186e-06 7.944167e-06 9.481387e-06 1.287387e-05 1.668230e-05 2.203673e-05 2.737803e-05 3.273853e-05 3.620194e-05 3.576357e-05 3.367924e-05 2.975782e-05 2.513890e-05 2.055513e-05 1.867549e-05 1.697341e-05 1.416794e-05 1.256095e-05 1.100871e-05 9.146160e-06 8.953860e-06 1.060775e-05 1.192068e-05 9.930839e-06 6.607513e-06 6.891404e-06 7.586751e-06 5.949127e-06 5.164184e-06 5.880343e-06 7.289604e-06 8.139863e-06 6.344870e-06 4.844999e-06 5.172404e-06 5.338174e-06 5.026865e-06 3.954294e-06 3.073955e-06 2.717659e-06 2.875474e-06 3.507663e-06 4.197255e-06 5.618249e-06 6.629686e-06 5.990090e-06 3.069869e-06 5.652634e-07 6.333241e-07 1.747644e-06 3.517778e-06 7.311008e-06 2.493075e-06 -2.873790e-06 1.729789e-06 -3.128570e-06 -5.157548e-06 
-5.631988e-06 -1.095098e-05 -1.013865e-05 -1.044491e-05 -1.092445e-05 -9.166665e-06 -6.956534e-06 -5.719376e-06 -6.124094e-06 -6.766781e-06 -6.223071e-06 -6.067329e-06 -5.619070e-06 -4.501821e-06 -3.999698e-06 -5.112577e-06 -7.284036e-06 -8.875420e-06 -9.799980e-06 -9.221404e-06 -7.575733e-06 -7.349115e-06 -8.099197e-06 -8.338452e-06 5.669799e-06 -1.893614e-05 -1.989004e-05 -8.557449e-06 -1.405126e-05 4.170014e-07 -2.928562e-06 -9.229070e-06 -1.118295e-05 -4.350715e-06 -2.925412e-06 -1.836803e-06 -2.998353e-06 -2.835893e-06 -1.358622e-06 -7.673560e-08 -3.195495e-06 -6.205903e-06 -5.655739e-06 -5.516990e-06 -4.712287e-06 -4.582938e-06 -5.892861e-06 -6.898863e-06 -6.922104e-06 -5.978972e-06 -4.794749e-06 -4.422351e-06 -5.309240e-06 -8.396541e-06 -1.150135e-05 -1.270141e-05 -1.432107e-05 -1.870126e-05 -2.349637e-05 -2.590686e-05 -2.106455e-05 -1.409792e-05 -1.467665e-05 -1.465560e-05 -1.066664e-05 -8.108203e-06 -8.385926e-06 -8.312451e-06 -7.457737e-06 -8.482674e-06 -1.081172e-05 -1.305334e-05 -1.312870e-05 -1.036128e-05 -7.777504e-06 -8.453832e-06 -1.130963e-05 -1.143898e-05 -7.219858e-06 -4.619101e-06 -8.702844e-06 -1.630208e-05 -2.026386e-05 -2.089643e-05 -1.998384e-05 -2.333985e-05 -3.101303e-05 -3.237645e-05 -2.764076e-05 -2.465308e-05 -2.359752e-05 -1.803874e-05 -1.310080e-05 -9.862257e-06 -6.242773e-06 -4.757393e-06 -4.393653e-06 -4.242754e-06 -3.626277e-06 -3.355663e-06 -3.725241e-06 -3.883874e-06 -3.669617e-06 -3.666498e-06 -3.146751e-06 -2.164502e-06 -1.967861e-06 -2.282018e-06 -2.314001e-06 -2.036044e-06 -1.856924e-06 -1.697444e-06 -1.489630e-06 -9.622957e-07 -3.173378e-07 1.886174e-07 1.493460e-06 2.486807e-06 2.031410e-06 1.538061e-06 1.473983e-06 1.261472e-06 1.083545e-06 1.125197e-06 1.124599e-06 1.127730e-06 1.267726e-06 1.450561e-06 1.528908e-06 1.629761e-06 1.744219e-06 1.625336e-06 1.481039e-06 1.463504e-06 1.187367e-06 7.765343e-07 5.704734e-07 4.798251e-07 3.048150e-07 1.634526e-07 1.677653e-07 1.540874e-07 1.567922e-07 1.861847e-07 2.186017e-07 2.962537e-07 3.239064e-07 2.670221e-07 2.455433e-07 3.302027e-07 4.186464e-07 4.820565e-07 7.499965e-07 1.273523e-06 2.077608e-06 3.051115e-06 4.156993e-06 6.144638e-06 8.719884e-06 1.146168e-05 1.304929e-05 1.166018e-05 9.475975e-06 8.454016e-06 8.281265e-06 8.347551e-06 8.104726e-06 7.915385e-06 8.613994e-06 9.339815e-06 1.084818e-05 1.602921e-05 2.444445e-05 3.169520e-05 3.339993e-05 3.025298e-05 2.642454e-05 2.033791e-05 1.139313e-05 6.185309e-06 5.746820e-06 5.080511e-06 4.318020e-06 5.828181e-06 7.134701e-06 7.347961e-06 6.525450e-06 6.453786e-06 6.966915e-06 6.326181e-06 7.176072e-06 7.230806e-06 6.091465e-06 5.955114e-06 5.671919e-06 5.229767e-06 4.792701e-06 3.953201e-06 3.553383e-06 4.346394e-06 4.894060e-06 4.274156e-06 4.265093e-06 5.258355e-06 5.868944e-06 6.200372e-06 7.083495e-06 8.600484e-06 1.032169e-05 8.535643e-06 1.966959e-06 -1.343682e-06 5.534275e-07 2.297119e-06 3.172219e-06 1.811777e-06 -2.569644e-07 -6.827745e-07 -6.333220e-07 -1.701162e-07 
-1.455314e-06 -3.509268e-06 -4.828890e-06 -5.436231e-06 -4.760460e-06 -5.052614e-06 -6.533003e-06 -6.788628e-06 -6.774029e-06 -6.221666e-06 -4.405016e-06 -3.943939e-06 -4.421034e-06 -4.515546e-06 -4.200729e-06 -3.182635e-06 -2.684379e-06 -3.835235e-06 -4.934271e-06 -5.071624e-06 -4.452270e-06 -3.321571e-06 -3.034365e-06 -4.055294e-06 -8.637330e-06 -6.804909e-06 -1.457040e-06 -6.544144e-06 -1.007875e-05 -8.168068e-06 -6.559917e-06 -3.863695e-06 -1.827369e-06 -1.161699e-06 -7.684060e-07 -1.064810e-06 -1.372685e-06 -1.295937e-06 -4.042523e-07 -1.197186e-06 -2.796132e-06 -2.845942e-06 -2.725021e-06 -2.684478e-06 -3.335298e-06 -3.352110e-06 -2.913870e-06 -3.309695e-06 -4.119712e-06 -5.945343e-06 -7.291423e-06 -6.566322e-06 -6.647333e-06 -7.765333e-06 -8.908361e-06 -1.027326e-05 -1.219814e-05 -1.787656e-05 -2.022814e-05 -1.440730e-05 -9.745593e-06 -8.966344e-06 -9.420709e-06 -1.164407e-05 -1.565677e-05 -1.541368e-05 -1.062344e-05 -7.936929e-06 -7.211984e-06 -6.533989e-06 -5.035810e-06 -3.607480e-06 -4.786782e-06 -8.861167e-06 -1.248470e-05 -1.228895e-05 -1.078821e-05 -1.124425e-05 -1.695960e-05 -2.490334e-05 -2.744428e-05 -2.567308e-05 -2.221762e-05 -2.003242e-05 -2.498602e-05 -2.929305e-05 -1.979548e-05 -8.341001e-06 -5.256849e-06 -5.812279e-06 -8.169955e-06 -1.247771e-05 -1.277090e-05 -8.536783e-06 -6.387672e-06 -5.325409e-06 -4.966832e-06 -5.114750e-06 -5.585438e-06 -5.535617e-06 -5.145799e-06 -4.915648e-06 -3.933447e-06 -2.741329e-06 -1.710851e-06 -1.200866e-06 -1.545359e-06 -1.977067e-06 -2.029548e-06 -1.871873e-06 -1.575174e-06 -1.066514e-06 -6.079376e-07 -4.846519e-07 -5.245632e-07 -1.676225e-07 3.751977e-07 7.797418e-07 1.103314e-06 1.111999e-06 7.986417e-07 6.556470e-07 7.584152e-07 7.835328e-07 7.237796e-07 7.059673e-07 8.334123e-07 1.043473e-06 1.569838e-06 2.085684e-06 1.963130e-06 1.522903e-06 1.131284e-06 1.043733e-06 9.489559e-07 6.981438e-07 5.753252e-07 3.483737e-07 1.298484e-07 1.131981e-07 1.114610e-07 9.407724e-08 1.127993e-07 1.454907e-07 2.400760e-07 3.029153e-07 3.041076e-07 3.170127e-07 3.089608e-07 3.196116e-07 3.850207e-07 4.993779e-07 5.219354e-07 5.856704e-07 9.700917e-07 1.626713e-06 2.066611e-06 2.704563e-06 3.987950e-06 5.113248e-06 5.456849e-06 4.687683e-06 3.933808e-06 3.998758e-06 4.102483e-06 3.633117e-06 3.202445e-06 3.703279e-06 5.786961e-06 1.063255e-05 1.427344e-05 1.393668e-05 1.353950e-05 1.502867e-05 1.761915e-05 1.909144e-05 1.706360e-05 1.470779e-05 1.416500e-05 1.210809e-05 9.812988e-06 9.912420e-06 9.602810e-06 7.581054e-06 6.477962e-06 7.198665e-06 7.786007e-06 8.094202e-06 8.181289e-06 6.951594e-06 5.295028e-06 4.760255e-06 4.945902e-06 6.057722e-06 7.286705e-06 5.957656e-06 5.221287e-06 5.333741e-06 4.350032e-06 4.352755e-06 5.438785e-06 6.367410e-06 5.817418e-06 5.340732e-06 7.106524e-06 9.585220e-06 1.131315e-05 1.122806e-05 9.966124e-06 8.427345e-06 2.730191e-06 -1.418519e-06 -1.189699e-06 -1.328736e-06 1.002381e-06 2.088055e-06 1.068160e-06 9.516708e-07 3.608013e-07 -7.406962e-09 
-8.205437e-07 -1.215699e-06 -8.572264e-07 -1.468317e-06 -2.993718e-06 -3.919844e-06 -3.012158e-06 -2.055093e-06 -2.291923e-06 -2.819527e-06 -2.568828e-06 -2.392542e-06 -3.458294e-06 -4.675869e-06 -4.958834e-06 -4.357295e-06 -3.130609e-06 -2.095218e-06 -2.113655e-06 -2.671011e-06 -3.194644e-06 -3.618131e-06 -3.685473e-06 -3.980132e-06 -5.397101e-06 -4.956997e-06 -3.264067e-06 -4.100670e-06 -5.251778e-06 -4.467790e-06 -2.365835e-06 -1.112675e-06 -1.011862e-06 -7.073656e-07 6.771717e-09 -1.141383e-06 -2.468105e-06 -2.864325e-06 8.188293e-07 1.786799e-06 -2.103093e-06 -2.613960e-06 -2.589567e-06 -4.536714e-06 -8.728416e-06 -8.514557e-06 -5.561112e-06 -7.027723e-06 -7.252149e-06 -6.807170e-06 -7.459269e-06 -4.584427e-06 -3.631810e-06 -4.780104e-06 -5.655960e-06 -7.797891e-06 -9.066391e-06 -1.070415e-05 -1.141143e-05 -1.054673e-05 -1.076877e-05 -1.131388e-05 -9.874019e-06 -7.053208e-06 -9.920063e-06 -1.335198e-05 -1.164235e-05 -9.311681e-06 -7.253816e-06 -6.247146e-06 -6.042157e-06 -5.443390e-06 -5.254506e-06 -6.188911e-06 -7.033395e-06 -8.553854e-06 -1.119863e-05 -1.323046e-05 -1.459181e-05 -1.600149e-05 -1.946493e-05 -2.309484e-05 -2.438741e-05 -2.477441e-05 -2.101293e-05 -1.164815e-05 -5.362009e-06 -4.637185e-06 -4.820797e-06 -5.285247e-06 -5.920938e-06 -6.180914e-06 -6.749374e-06 -6.460819e-06 -5.462605e-06 -6.503709e-06 -8.227138e-06 -8.761662e-06 -7.402278e-06 -5.698219e-06 -4.820688e-06 -3.589706e-06 -2.336300e-06 -1.751606e-06 -1.635256e-06 -1.926334e-06 -2.173702e-06 -2.402493e-06 -2.483730e-06 -1.811920e-06 -1.155599e-06 -8.870363e-07 -7.186795e-07 -8.031530e-07 -7.220940e-07 -2.416973e-07 2.618345e-07 6.702167e-07 9.637952e-07 9.532466e-07 7.454107e-07 6.445646e-07 6.529177e-07 8.436543e-07 9.970194e-07 1.025072e-06 1.011689e-06 9.897359e-07 1.091899e-06 9.800498e-07 6.395885e-07 4.995540e-07 5.411838e-07 5.047092e-07 3.031498e-07 1.877774e-07 2.047174e-07 2.022973e-07 2.013746e-07 1.898997e-07 1.990011e-07 2.332664e-07 2.457967e-07 2.610514e-07 3.025755e-07 2.835982e-07 2.135421e-07 1.859390e-07 1.877958e-07 2.339130e-07 3.323730e-07 4.398295e-07 5.220719e-07 7.289986e-07 9.530716e-07 1.122131e-06 1.392685e-06 1.579619e-06 1.903214e-06 2.783793e-06 3.634572e-06 4.140957e-06 3.732207e-06 2.365077e-06 1.637365e-06 1.568254e-06 1.431162e-06 1.499408e-06 1.774375e-06 2.522830e-06 4.135927e-06 4.335004e-06 3.664842e-06 4.682621e-06 6.484206e-06 8.805978e-06 1.018622e-05 1.070881e-05 1.097306e-05 1.039249e-05 9.981245e-06 9.417419e-06 8.328582e-06 7.104022e-06 5.909921e-06 5.200191e-06 5.255958e-06 5.131937e-06 5.347855e-06 7.321478e-06 8.962156e-06 8.175525e-06 6.066894e-06 4.642723e-06 4.197861e-06 4.573292e-06 5.605636e-06 5.438857e-06 4.003875e-06 3.092608e-06 3.403708e-06 4.039454e-06 4.735940e-06 6.450452e-06 7.300660e-06 6.678409e-06 5.881758e-06 4.479192e-06 3.558255e-06 2.450114e-06 2.933141e-07 -6.794514e-07 -2.126699e-06 -7.173361e-06 -3.142476e-06 2.801367e-06 -4.671324e-08 1.336291e-06 3.303376e-06 1.294688e-06 
-7.028970e-07 -8.757983e-07 -7.053371e-07 -1.507547e-06 -3.862392e-06 -5.239852e-06 -2.732178e-06 2.713587e-07 2.119570e-06 1.043047e-06 -5.818039e-07 -6.603725e-07 -1.808167e-06 -2.797398e-06 -3.238409e-06 -3.062381e-06 -1.677508e-06 -6.068766e-07 -8.766142e-07 -1.589476e-06 -2.277974e-06 -3.084460e-06 -3.144706e-06 -2.633641e-06 -2.168093e-06 -1.606849e-06 -1.191142e-06 -1.118720e-06 -1.807394e-06 -2.158103e-06 -1.510681e-06 -1.352463e-06 -1.426154e-06 -2.016876e-06 -1.704579e-06 -8.320119e-07 -1.603208e-06 -1.245856e-06 2.595694e-06 -1.666788e-07 -5.907626e-06 -5.028896e-06 -2.488921e-06 -4.307990e-06 -1.980562e-05 -2.219904e-05 -8.381216e-06 -1.170876e-05 -8.092241e-06 -3.029608e-06 -6.872539e-06 5.883267e-07 9.262288e-07 -3.337519e-06 -4.002675e-06 -4.551962e-06 -2.083662e-06 -4.762800e-06 -1.174502e-05 -1.813395e-05 -2.429110e-05 -1.948265e-05 -1.304630e-05 -6.387840e-06 -1.190739e-05 -1.359199e-05 -4.757848e-06 -6.709886e-06 -5.682616e-06 -4.666342e-06 -4.835818e-06 -6.148506e-06 -7.701792e-06 -6.882924e-06 -4.555577e-06 -3.888577e-06 -5.222252e-06 -9.631021e-06 -1.700700e-05 -1.941605e-05 -1.375927e-05 -8.669326e-06 -8.137601e-06 -1.022416e-05 -1.056780e-05 -7.884928e-06 -5.603211e-06 -4.753531e-06 -4.331379e-06 -3.888629e-06 -3.252764e-06 -2.858587e-06 -3.440836e-06 -5.588715e-06 -8.600173e-06 -9.936855e-06 -8.442209e-06 -8.052669e-06 -8.940630e-06 -7.871419e-06 -5.885836e-06 -4.394186e-06 -3.642018e-06 -3.649911e-06 -4.042000e-06 -3.893008e-06 -3.402681e-06 -2.881400e-06 -2.257745e-06 -1.722327e-06 -1.514283e-06 -1.701391e-06 -1.669481e-06 -1.016431e-06 -4.537803e-07 -2.526538e-07 9.039265e-09 2.863518e-07 7.837577e-07 1.214436e-06 1.258021e-06 1.139475e-06 9.911194e-07 8.147803e-07 7.927041e-07 1.021620e-06 1.318665e-06 1.558967e-06 1.396826e-06 9.876677e-07 9.069991e-07 1.040766e-06 1.008139e-06 6.995310e-07 3.692647e-07 2.471670e-07 2.005394e-07 1.312762e-07 1.279140e-07 1.590536e-07 2.191034e-07 2.641754e-07 2.702375e-07 2.585578e-07 2.256893e-07 1.858650e-07 1.559985e-07 1.494664e-07 1.515614e-07 1.348700e-07 1.106301e-07 1.190771e-07 1.917723e-07 4.493497e-07 6.176497e-07 5.730220e-07 6.559854e-07 1.120819e-06 1.344127e-06 1.145998e-06 1.006379e-06 1.033580e-06 1.280368e-06 1.439449e-06 1.410802e-06 1.376940e-06 1.255405e-06 9.863353e-07 9.210566e-07 1.003790e-06 1.751980e-06 3.426714e-06 4.061333e-06 3.802950e-06 3.967012e-06 4.383672e-06 6.376041e-06 8.432295e-06 9.500461e-06 7.649020e-06 4.646065e-06 4.108446e-06 3.476735e-06 3.058694e-06 3.535457e-06 4.285882e-06 5.371882e-06 5.419922e-06 5.196749e-06 5.338468e-06 4.355050e-06 4.426627e-06 5.606261e-06 6.226115e-06 6.203068e-06 6.012129e-06 5.431854e-06 4.502748e-06 4.381165e-06 5.067161e-06 5.373011e-06 4.686581e-06 4.371306e-06 4.710365e-06 4.410208e-06 3.967212e-06 3.130813e-06 2.431781e-06 1.852404e-06 1.053402e-06 5.257741e-07 -1.076035e-06 -2.876651e-06 -4.092505e-06 1.348464e-06 4.296360e-06 2.543016e-07 3.008792e-06 1.054148e-05 7.150423e-06 
-1.301258e-06 -1.981537e-06 -6.910449e-07 -4.954524e-07 -7.873520e-06 -1.451665e-05 -7.210433e-06 4.923267e-07 4.216750e-06 4.726696e-06 2.016606e-06 2.314533e-06 -4.579257e-07 -3.689331e-06 -3.874237e-06 -5.001179e-06 -1.466001e-06 2.177140e-06 -4.088235e-07 -2.061963e-06 -2.960613e-06 -5.002837e-06 -2.626331e-06 -3.926836e-07 -1.779182e-06 -2.875798e-06 -2.880675e-06 -1.585089e-06 -1.531801e-06 -1.422875e-06 -1.297673e-07 -1.048461e-06 -1.529557e-06 -4.092957e-06 -3.868227e-06 6.662925e-08 -6.772049e-07 -5.982423e-07 3.252743e-07 -2.509511e-06 -4.392386e-06 -2.376633e-06 -3.287381e-06 -5.418285e-06 -9.184138e-06 -1.001408e-05 -5.112331e-06 -2.929924e-06 -3.446687e-06 -2.496302e-06 -8.976448e-07 -1.572320e-06 -2.452531e-06 -1.317203e-06 -8.312297e-07 -2.016966e-06 -2.102037e-06 -4.141508e-06 -6.372644e-06 -6.876158e-06 -9.116796e-06 -1.423147e-05 -1.508037e-05 -1.398673e-05 -1.538229e-05 -1.095382e-05 -5.468293e-06 -4.505965e-06 -4.544081e-06 -4.470537e-06 -5.141688e-06 -5.148826e-06 -6.076981e-06 -7.601201e-06 -8.155975e-06 -8.493305e-06 -9.592115e-06 -1.180721e-05 -1.080691e-05 -8.597087e-06 -1.027836e-05 -1.341181e-05 -1.405201e-05 -1.147662e-05 -8.308298e-06 -6.315942e-06 -6.442944e-06 -6.615028e-06 -5.509658e-06 -4.499172e-06 -3.720793e-06 -4.315691e-06 -6.357625e-06 -7.764990e-06 -7.579723e-06 -7.325951e-06 -7.491009e-06 -5.899907e-06 -3.875372e-06 -3.367397e-06 -3.151658e-06 -3.101909e-06 -3.699475e-06 -3.783868e-06 -3.327349e-06 -3.049215e-06 -2.633641e-06 -2.096471e-06 -1.458611e-06 -9.675510e-07 -8.447807e-07 -8.486103e-07 -7.368820e-07 -4.917182e-07 -3.006641e-07 -2.010778e-07 -3.478394e-08 1.125659e-07 2.727352e-07 5.050772e-07 6.141323e-07 6.614905e-07 8.242910e-07 1.191436e-06 1.466885e-06 1.241296e-06 1.001072e-06 1.020501e-06 1.068212e-06 1.152471e-06 1.146451e-06 8.782476e-07 5.678363e-07 2.957713e-07 1.345496e-07 1.366937e-07 1.059862e-07 8.177651e-08 1.249425e-07 1.485371e-07 1.207638e-07 1.473111e-07 1.748190e-07 1.568792e-07 1.462947e-07 1.451074e-07 1.517105e-07 1.639367e-07 1.584948e-07 1.692560e-07 2.595644e-07 3.705363e-07 6.564160e-07 8.418006e-07 8.076328e-07 1.144620e-06 1.449010e-06 1.264294e-06 1.056848e-06 9.821427e-07 7.594805e-07 6.880404e-07 6.527290e-07 6.305740e-07 8.097375e-07 8.604461e-07 7.595846e-07 6.422193e-07 8.270176e-07 1.081638e-06 1.490505e-06 2.088570e-06 2.381028e-06 2.641790e-06 2.952107e-06 3.085534e-06 3.820710e-06 5.065556e-06 7.005185e-06 1.091769e-05 1.008273e-05 6.212547e-06 5.765452e-06 5.356650e-06 5.169541e-06 5.646048e-06 6.305206e-06 8.874700e-06 1.038622e-05 8.954417e-06 6.994169e-06 5.219825e-06 4.319966e-06 4.445682e-06 5.078692e-06 5.580433e-06 5.255796e-06 3.994529e-06 2.782736e-06 2.472134e-06 3.300672e-06 4.033684e-06 3.824988e-06 2.912062e-06 2.371805e-06 2.345803e-06 2.032411e-06 1.907899e-06 1.295648e-06 6.000264e-07 2.856747e-07 -4.662940e-07 -9.935927e-07 -8.691216e-07 2.474322e-07 1.800901e-06 2.395419e-06 2.262871e-07 9.632912e-07 1.895227e-06 
-2.153549e-06 -4.934560e-06 -5.858976e-07 8.101668e-06 -1.150511e-05 -3.927286e-05 -1.092217e-05 -1.136265e-06 2.106432e-05 3.169012e-05 -3.992212e-07 6.317943e-06 2.488330e-06 -4.228085e-06 -3.813823e-06 -5.302760e-06 -2.174990e-06 8.178658e-07 -4.136021e-07 -2.092503e-06 -3.684248e-06 -3.719797e-06 -1.427154e-06 -7.951060e-07 -1.720931e-06 -1.403498e-06 -1.141153e-06 -7.387847e-07 -5.749776e-07 -4.329980e-07 -1.532023e-07 -7.767145e-07 -1.145533e-06 -1.628555e-06 -1.612368e-06 -1.031324e-06 -1.517160e-06 -1.214647e-06 -4.136410e-07 -9.678685e-07 -1.660947e-06 -1.090650e-06 -2.331578e-06 -6.116160e-06 -7.330159e-06 -5.234390e-06 -4.011355e-06 -3.524056e-06 -2.368032e-06 -2.043393e-06 -1.378114e-06 -8.013457e-07 -1.233246e-06 -5.193779e-07 -7.007717e-07 -1.286753e-06 -1.282895e-06 -2.211438e-06 -2.707120e-06 -4.305303e-06 -6.391920e-06 -7.184110e-06 -7.268870e-06 -8.551979e-06 -1.149226e-05 -1.291193e-05 -1.309971e-05 -1.106162e-05 -8.675097e-06 -6.753279e-06 -6.078177e-06 -7.039823e-06 -8.187899e-06 -9.256933e-06 -1.022503e-05 -1.025919e-05 -9.597353e-06 -9.271482e-06 -8.929961e-06 -9.828036e-06 -9.318985e-06 -7.705323e-06 -8.129798e-06 -9.769964e-06 -9.940661e-06 -9.024070e-06 -7.348099e-06 -5.918747e-06 -6.064997e-06 -6.855214e-06 -8.387144e-06 -9.163340e-06 -8.219235e-06 -7.308056e-06 -6.681204e-06 -5.776528e-06 -4.101273e-06 -2.969457e-06 -3.057404e-06 -2.958245e-06 -3.068897e-06 -3.209395e-06 -2.774910e-06 -2.245548e-06 -2.164269e-06 -2.100076e-06 -1.698689e-06 -1.176248e-06 -9.034191e-07 -9.243739e-07 -9.107622e-07 -6.736168e-07 -4.099323e-07 -2.635876e-07 -1.791537e-07 -1.071936e-07 -2.951354e-08 6.471613e-08 1.455897e-07 1.939670e-07 2.763397e-07 3.232581e-07 3.178323e-07 3.114895e-07 3.479497e-07 6.019510e-07 9.097937e-07 9.555229e-07 8.500474e-07 7.236261e-07 4.601355e-07 2.110598e-07 1.177824e-07 7.338940e-08 7.989957e-08 7.598198e-08 6.163957e-08 8.060872e-08 8.946136e-08 9.899390e-08 9.527214e-08 1.226204e-07 1.773126e-07 1.808203e-07 1.322857e-07 1.169189e-07 1.451522e-07 1.450232e-07 1.515626e-07 2.485504e-07 3.479061e-07 4.917332e-07 1.055405e-06 1.388636e-06 1.255337e-06 9.687908e-07 6.423639e-07 5.700647e-07 5.883977e-07 5.679652e-07 6.079934e-07 9.293419e-07 9.734641e-07 7.202687e-07 6.528733e-07 6.515473e-07 5.520696e-07 2.917944e-07 1.718098e-07 7.611228e-07 2.615509e-06 3.124015e-06 1.899760e-06 1.361535e-06 1.553611e-06 1.825022e-06 1.652127e-06 1.963335e-06 2.668713e-06 4.482264e-06 7.715167e-06 9.717140e-06 1.098518e-05 1.258356e-05 1.288876e-05 1.195426e-05 1.150255e-05 1.001796e-05 7.664291e-06 6.841728e-06 6.592182e-06 5.618152e-06 4.287934e-06 3.602072e-06 3.227429e-06 3.172622e-06 3.091306e-06 2.991870e-06 3.487821e-06 3.755096e-06 3.147370e-06 2.667118e-06 3.040180e-06 2.933234e-06 2.025523e-06 1.587707e-06 1.853699e-06 2.029633e-06 1.418211e-06 7.544303e-07 4.839900e-07 -7.194656e-08 -5.196001e-07 -3.402508e-07 2.384845e-07 6.755708e-07 6.820642e-07 8.957601e-07 9.269669e-07 3.256791e-07 
-1.386753e-06 -2.546416e-06 -2.004786e-06 -4.245561e-06 -1.149753e-05 -1.496167e-05 -1.336676e-05 -7.597724e-06 5.343880e-06 1.366162e-05 1.097211e-05 3.582418e-06 -6.921122e-07 -4.796603e-07 -1.392771e-07 -1.042086e-06 -1.806893e-06 -7.553365e-07 -8.097349e-07 -2.461588e-06 -1.698047e-06 -5.811933e-07 -6.047453e-07 -7.239464e-07 -1.433421e-06 -1.818842e-06 -1.425428e-06 -1.038300e-06 -1.008545e-06 -9.268101e-07 -8.351757e-07 -1.164177e-06 -1.331873e-06 -1.328841e-06 -1.625522e-06 -1.786754e-06 -1.403836e-06 -7.810505e-07 -1.057303e-06 -1.825728e-06 -2.518350e-06 -2.945895e-06 -3.337192e-06 -4.145839e-06 -4.090256e-06 -3.880427e-06 -4.445031e-06 -4.560510e-06 -3.225590e-06 -2.195516e-06 -1.840426e-06 -1.246145e-06 -1.429600e-06 -1.380669e-06 -7.170044e-07 -6.902398e-07 -6.804510e-07 -5.244266e-07 -1.106603e-06 -1.914829e-06 -2.713584e-06 -4.391477e-06 -5.734550e-06 -6.249713e-06 -7.093061e-06 -9.121882e-06 -1.021448e-05 -9.395645e-06 -8.629286e-06 -9.464972e-06 -1.103591e-05 -1.162949e-05 -1.189523e-05 -1.241310e-05 -1.410064e-05 -1.733143e-05 -1.873449e-05 -1.591241e-05 -1.125595e-05 -8.301547e-06 -7.593667e-06 -6.747787e-06 -5.402902e-06 -4.196398e-06 -3.753829e-06 -4.102656e-06 -4.991781e-06 -5.410109e-06 -4.893599e-06 -4.365766e-06 -3.809239e-06 -3.130555e-06 -3.038129e-06 -3.003144e-06 -2.449690e-06 -2.065340e-06 -1.901574e-06 -1.678967e-06 -1.527757e-06 -1.565845e-06 -1.697890e-06 -1.879951e-06 -2.248818e-06 -2.559040e-06 -2.128747e-06 -1.401318e-06 -1.014781e-06 -8.197440e-07 -7.127938e-07 -5.305473e-07 -2.839359e-07 -1.622883e-07 -1.664346e-07 -1.601341e-07 -1.139443e-07 -6.140039e-08 -1.399489e-08 3.718749e-08 8.630443e-08 1.153905e-07 2.182497e-07 3.012032e-07 2.768853e-07 2.347930e-07 2.280611e-07 2.696957e-07 2.864237e-07 3.249135e-07 2.861909e-07 1.731364e-07 1.429521e-07 1.527796e-07 1.411591e-07 9.767122e-08 6.091813e-08 3.739928e-08 4.555993e-08 5.831202e-08 6.582874e-08 1.046002e-07 8.818712e-08 1.347958e-07 2.034041e-07 1.167093e-07 5.642054e-08 7.931835e-08 9.848219e-08 1.162521e-07 1.777690e-07 2.987256e-07 5.212049e-07 8.765884e-07 8.994571e-07 6.411323e-07 6.296743e-07 6.715624e-07 7.565914e-07 1.082725e-06 1.601324e-06 1.906299e-06 1.937112e-06 1.947042e-06 2.174661e-06 2.271862e-06 1.960445e-06 1.362729e-06 8.170968e-07 4.384856e-07 1.318933e-07 6.922618e-08 2.794470e-07 1.328996e-06 2.449228e-06 2.055986e-06 1.146920e-06 9.360012e-07 1.267729e-06 1.776912e-06 2.272787e-06 3.073362e-06 4.999793e-06 5.950999e-06 5.176522e-06 4.924567e-06 4.785306e-06 4.729784e-06 5.055547e-06 5.166153e-06 5.031431e-06 4.858022e-06 4.958501e-06 4.258630e-06 2.299552e-06 1.167906e-06 1.257395e-06 1.391770e-06 1.868584e-06 2.219049e-06 1.973169e-06 1.800945e-06 1.705319e-06 1.461274e-06 1.220145e-06 1.452623e-06 1.734487e-06 1.614488e-06 1.288289e-06 1.169207e-06 1.229543e-06 1.171617e-06 8.782900e-07 2.536452e-07 -2.885757e-07 -7.452240e-07 -3.317762e-07 5.559936e-07 5.484598e-07 5.955102e-07 6.667452e-07 2.793673e-07 
-1.732162e-06 -3.472185e-06 -3.505271e-06 -3.960460e-06 -4.753292e-06 -5.413624e-06 -4.719851e-06 -2.398124e-06 8.665982e-07 2.761175e-06 2.252991e-06 1.314059e-06 -7.916852e-08 -3.019287e-07 -5.180618e-07 -9.480026e-07 -8.095095e-07 -7.597657e-07 -7.156626e-07 -9.455564e-07 -8.318225e-07 -9.945025e-07 -1.601321e-06 -1.855604e-06 -1.806397e-06 -1.771898e-06 -1.033588e-06 -6.268405e-07 -8.803247e-07 -1.055317e-06 -9.657483e-07 -1.281434e-06 -1.637715e-06 -1.482945e-06 -1.840117e-06 -2.029605e-06 -1.745646e-06 -1.602038e-06 -1.373824e-06 -1.401470e-06 -1.784009e-06 -2.262331e-06 -2.821731e-06 -3.699736e-06 -4.551649e-06 -4.492712e-06 -3.801185e-06 -2.669385e-06 -1.662133e-06 -1.225084e-06 -1.047254e-06 -1.054783e-06 -9.964140e-07 -7.252868e-07 -4.981286e-07 -4.007153e-07 -3.311614e-07 -4.257997e-07 -7.580409e-07 -1.070018e-06 -1.248755e-06 -1.544950e-06 -3.018128e-06 -5.511814e-06 -6.206826e-06 -5.900013e-06 -6.735643e-06 -9.214244e-06 -1.073634e-05 -9.128215e-06 -7.475958e-06 -7.298787e-06 -7.705034e-06 -8.470398e-06 -1.017620e-05 -8.700038e-06 -5.539767e-06 -4.937141e-06 -4.709347e-06 -3.750757e-06 -2.901624e-06 -4.334357e-06 -6.486961e-06 -5.828443e-06 -4.053662e-06 -3.396208e-06 -2.935475e-06 -2.710211e-06 -2.845578e-06 -2.640057e-06 -1.961195e-06 -1.449362e-06 -1.333094e-06 -1.386177e-06 -1.625734e-06 -1.465888e-06 -1.161533e-06 -1.292980e-06 -1.373788e-06 -1.391624e-06 -1.403725e-06 -1.637642e-06 -1.730446e-06 -1.187365e-06 -6.712020e-07 -5.646780e-07 -4.794695e-07 -3.012992e-07 -1.608897e-07 -1.262322e-07 -1.348668e-07 -1.668449e-07 -1.631451e-07 -1.077362e-07 -6.326645e-08 -4.145847e-08 2.800074e-09 1.045058e-07 2.362930e-07 2.489393e-07 1.821243e-07 1.580078e-07 1.658700e-07 2.226763e-07 2.500402e-07 1.853702e-07 8.507787e-08 9.044375e-08 1.263441e-07 1.035011e-07 1.065377e-07 9.807418e-08 5.768214e-08 9.096211e-09 1.478035e-10 1.056823e-08 9.040488e-09 2.488748e-08 5.428851e-08 4.838712e-08 -4.122969e-11 -2.115950e-08 4.918821e-10 -1.187627e-08 9.407577e-09 8.895426e-08 9.940191e-08 1.470206e-07 3.943537e-07 7.132310e-07 7.507612e-07 5.005054e-07 4.064749e-07 4.547984e-07 4.838300e-07 4.946218e-07 5.972465e-07 7.320559e-07 7.409058e-07 8.820611e-07 1.247734e-06 1.654681e-06 2.214947e-06 2.922284e-06 3.021250e-06 2.807761e-06 2.356128e-06 1.501112e-06 8.909828e-07 4.567462e-07 3.819546e-07 3.872561e-07 3.581082e-07 1.054014e-06 1.241798e-06 6.549797e-07 8.573489e-07 1.487899e-06 1.709388e-06 2.141866e-06 3.551339e-06 4.824691e-06 5.060589e-06 4.901497e-06 5.382252e-06 5.884411e-06 5.131185e-06 3.764942e-06 2.333432e-06 1.212257e-06 9.226702e-07 2.095492e-06 2.725445e-06 1.709767e-06 1.033787e-06 8.096298e-07 7.593534e-07 7.069850e-07 7.218134e-07 1.113913e-06 1.597769e-06 1.331390e-06 8.086199e-07 1.121820e-06 1.573848e-06 1.602437e-06 1.878248e-06 2.752476e-06 3.228863e-06 3.034340e-06 1.996586e-06 3.940971e-07 -5.140955e-07 -8.151850e-07 -4.330812e-07 2.476079e-07 4.578623e-07 3.087391e-07 5.505500e-07 4.655310e-07 
-1.365803e-06 -2.844752e-06 -3.024722e-06 -3.512648e-06 -5.130793e-06 -6.305999e-06 -4.036433e-06 -1.128197e-06 2.757787e-07 1.062705e-06 9.429464e-07 6.810992e-07 2.559242e-07 -2.353655e-07 -1.108382e-06 -1.462170e-06 -1.112055e-06 -1.056784e-06 -7.452482e-07 -4.942323e-07 -6.456627e-07 -7.685056e-07 -8.995631e-07 -9.829352e-07 -8.268604e-07 -5.743890e-07 -4.778155e-07 -7.646041e-07 -1.082417e-06 -9.354875e-07 -7.672577e-07 -1.281302e-06 -2.158442e-06 -3.086784e-06 -3.071835e-06 -2.585811e-06 -2.286543e-06 -2.076174e-06 -2.409061e-06 -2.448602e-06 -2.095005e-06 -2.126789e-06 -2.732006e-06 -3.262369e-06 -3.580761e-06 -4.150829e-06 -3.919627e-06 -2.760985e-06 -1.971321e-06 -1.685868e-06 -1.642347e-06 -1.573524e-06 -1.386263e-06 -1.121673e-06 -9.418660e-07 -9.800717e-07 -1.126303e-06 -1.462172e-06 -2.025740e-06 -2.264340e-06 -2.060596e-06 -1.849978e-06 -2.190733e-06 -2.734828e-06 -2.837173e-06 -2.949897e-06 -4.736052e-06 -7.085439e-06 -8.347592e-06 -8.095869e-06 -6.862877e-06 -7.413434e-06 -9.173509e-06 -9.998215e-06 -7.415379e-06 -4.430721e-06 -4.340169e-06 -4.177419e-06 -3.555807e-06 -3.704800e-06 -4.188515e-06 -3.570250e-06 -2.162283e-06 -1.423071e-06 -1.579583e-06 -2.154220e-06 -2.157442e-06 -1.687506e-06 -1.499338e-06 -1.434317e-06 -1.542175e-06 -1.674407e-06 -1.236462e-06 -8.807490e-07 -8.778979e-07 -6.967758e-07 -6.613096e-07 -7.490501e-07 -9.093748e-07 -1.424844e-06 -1.832271e-06 -1.764185e-06 -1.177919e-06 -6.389722e-07 -5.028919e-07 -3.519821e-07 -1.750431e-07 -6.321486e-08 -7.719851e-08 -1.112378e-07 -1.452700e-07 -1.898943e-07 -1.925577e-07 -1.114391e-07 -3.898355e-08 -1.124682e-08 2.115445e-08 1.088669e-07 2.033078e-07 2.772116e-07 2.807174e-07 2.367099e-07 2.118799e-07 1.706156e-07 1.513663e-07 7.761961e-08 -1.253554e-07 -2.389300e-07 -1.233920e-07 2.908162e-08 9.851320e-08 8.863581e-08 3.410817e-08 -1.089149e-08 1.035746e-08 5.740256e-09 -5.938570e-08 -2.521730e-09 3.624168e-08 -5.816020e-08 -7.063768e-08 -1.027486e-07 -9.343951e-08 -1.847385e-08 7.904942e-08 1.318571e-07 3.545938e-08 1.860475e-07 5.809464e-07 5.930676e-07 2.934920e-07 -4.033704e-08 1.679989e-07 5.896317e-07 6.275205e-07 6.416451e-07 6.760858e-07 7.830245e-07 8.754812e-07 1.064611e-06 1.408752e-06 1.832163e-06 2.173890e-06 2.390682e-06 2.213381e-06 1.830846e-06 1.817313e-06 2.046051e-06 1.549101e-06 1.257272e-06 1.595345e-06 4.456809e-07 -6.424373e-07 -2.499923e-07 4.065890e-07 6.908419e-07 6.479692e-07 5.435344e-07 6.754114e-07 9.371014e-07 1.578015e-06 2.832769e-06 4.143452e-06 4.876058e-06 3.855514e-06 2.505880e-06 2.182802e-06 2.493484e-06 3.086386e-06 2.456391e-06 1.183611e-06 1.361138e-06 2.090203e-06 1.648818e-06 1.095581e-06 1.109693e-06 9.695467e-07 7.433391e-07 6.703528e-07 1.034803e-06 1.854558e-06 2.070493e-06 1.114506e-06 8.586365e-07 2.199023e-06 2.706463e-06 2.399982e-06 3.072085e-06 3.337732e-06 3.816327e-06 2.114665e-06 -1.055186e-06 -1.664710e-06 -9.658590e-07 -1.646409e-07 -2.634219e-08 1.288425e-07 3.089426e-07 4.842083e-07 3.250983e-07 
-6.717662e-07 -1.429490e-06 -1.700592e-06 -2.398836e-06 -3.343895e-06 -3.496106e-06 -3.622113e-06 -2.394874e-06 -6.933133e-07 -5.992394e-07 2.701049e-07 -2.123921e-07 -4.372004e-07 -4.693759e-07 -1.034492e-06 -6.247186e-07 -9.958607e-07 -1.042372e-06 -7.430255e-07 -6.084980e-07 -5.797748e-07 -6.627974e-07 -9.332250e-07 -1.108042e-06 -7.921919e-07 -4.654244e-07 -8.080632e-07 -9.366091e-07 -5.461981e-07 -3.982181e-07 -6.435944e-07 -9.638590e-07 -1.177254e-06 -1.356277e-06 -1.393090e-06 -1.397277e-06 -1.527412e-06 -1.555632e-06 -1.935850e-06 -2.857231e-06 -3.524382e-06 -3.398875e-06 -2.515530e-06 -2.056395e-06 -2.264076e-06 -2.446837e-06 -3.284935e-06 -4.240845e-06 -3.384973e-06 -2.128636e-06 -1.895722e-06 -1.879092e-06 -1.603666e-06 -1.372854e-06 -2.038598e-06 -2.945271e-06 -3.475825e-06 -3.658273e-06 -3.185638e-06 -2.585384e-06 -2.503303e-06 -3.121385e-06 -4.022113e-06 -4.681608e-06 -5.282267e-06 -5.525610e-06 -6.115678e-06 -7.398114e-06 -8.458527e-06 -9.634664e-06 -1.042884e-05 -1.035180e-05 -9.227792e-06 -6.876399e-06 -4.766043e-06 -3.992351e-06 -3.927745e-06 -3.808377e-06 -3.544185e-06 -3.198856e-06 -2.816173e-06 -2.281925e-06 -1.699837e-06 -1.267339e-06 -1.256746e-06 -1.228483e-06 -8.918000e-07 -6.987679e-07 -7.543806e-07 -8.653514e-07 -9.892338e-07 -9.950851e-07 -7.316282e-07 -6.292001e-07 -6.089618e-07 -4.764711e-07 -5.438193e-07 -9.981098e-07 -1.581661e-06 -1.631477e-06 -1.208434e-06 -8.993837e-07 -7.563784e-07 -6.119435e-07 -3.255832e-07 -1.301187e-07 -1.271193e-07 -6.461821e-08 -1.353524e-07 -1.632975e-07 -1.173106e-07 -1.737850e-07 -2.117783e-07 -4.615516e-08 1.531141e-08 -8.704102e-10 4.453577e-08 9.040881e-08 2.125059e-07 3.066505e-07 1.885498e-07 1.299751e-07 1.795842e-07 1.713549e-07 2.589396e-07 9.321220e-08 -3.360929e-07 -4.456179e-07 -2.894245e-07 1.596947e-08 2.334764e-07 1.081705e-07 9.163839e-09 -5.907843e-08 2.019612e-08 3.852517e-08 -3.048407e-07 -2.152070e-07 2.953427e-08 -1.072306e-07 -7.248143e-08 -1.219241e-07 -1.999169e-07 -1.548837e-07 2.428840e-07 6.059481e-07 -1.525851e-07 -1.183521e-08 6.474036e-07 3.788896e-07 1.145733e-07 -1.153057e-07 4.165516e-07 9.959953e-07 1.154954e-06 1.105498e-06 9.238681e-07 7.913229e-07 5.703680e-07 5.822253e-07 7.918600e-07 1.036554e-06 1.687001e-06 2.422521e-06 1.940447e-06 1.190950e-06 1.261682e-06 1.460551e-06 3.866434e-07 8.928282e-07 2.417227e-06 2.805529e-07 -1.458518e-06 -1.113620e-06 5.242794e-07 1.566040e-06 1.159237e-06 1.467246e-08 -4.261200e-07 5.682069e-07 1.336808e-06 2.257573e-06 2.484083e-06 2.401109e-06 2.609144e-06 3.079954e-06 2.467218e-06 1.668557e-06 1.886866e-06 1.285192e-06 3.506699e-07 1.242204e-06 2.576310e-06 1.479206e-06 2.651923e-07 1.410396e-06 1.575704e-06 -7.520384e-08 -3.473376e-07 5.103909e-07 1.455882e-06 1.383530e-06 -4.918308e-07 -1.070921e-06 1.233871e-06 2.355049e-06 2.614314e-06 4.566466e-06 3.041764e-06 4.174857e-06 -2.313502e-06 -1.016318e-05 -4.949577e-06 -1.591078e-06 -7.322603e-07 -4.288638e-07 -1.194802e-07 2.360147e-08 2.822212e-07 3.274828e-07 
-3.601854e-07 -1.065767e-06 -1.735356e-06 -2.303508e-06 -2.161701e-06 -1.539093e-06 -1.953707e-06 -1.635235e-06 -8.346843e-07 -1.130662e-06 -1.222075e-06 -1.523065e-06 -2.015502e-06 -2.152378e-06 -1.819262e-06 -1.288972e-06 -1.087820e-06 -9.716710e-07 -6.540970e-07 -4.321110e-07 -4.806367e-07 -6.871519e-07 -8.440339e-07 -8.597865e-07 -7.825439e-07 -6.537129e-07 -3.776931e-07 -1.712001e-07 -1.936036e-07 -4.349299e-07 -7.480871e-07 -6.684941e-07 -8.612252e-07 -1.444653e-06 -1.874671e-06 -1.979006e-06 -2.021465e-06 -2.904400e-06 -3.571278e-06 -3.045556e-06 -2.400241e-06 -2.174499e-06 -2.279440e-06 -2.145744e-06 -1.816767e-06 -1.830634e-06 -2.039603e-06 -2.254810e-06 -2.691583e-06 -2.581758e-06 -1.904585e-06 -1.860657e-06 -2.809607e-06 -3.683144e-06 -2.920084e-06 -1.774958e-06 -1.427436e-06 -1.538798e-06 -1.747886e-06 -1.904408e-06 -2.055068e-06 -2.084366e-06 -2.109484e-06 -2.653165e-06 -4.085376e-06 -5.411049e-06 -5.919301e-06 -5.908107e-06 -5.724535e-06 -6.254449e-06 -7.425418e-06 -6.905523e-06 -4.907870e-06 -3.060606e-06 -2.066679e-06 -2.154743e-06 -1.748378e-06 -1.227385e-06 -1.116064e-06 -1.397501e-06 -1.828257e-06 -1.854703e-06 -1.706185e-06 -1.283859e-06 -1.437241e-06 -1.599257e-06 -1.451527e-06 -1.425779e-06 -1.276986e-06 -1.018743e-06 -7.752271e-07 -8.346410e-07 -5.713805e-07 -6.199854e-07 -8.698700e-07 -6.289059e-07 -2.666538e-07 -7.003767e-07 -1.022539e-06 -6.712479e-07 -5.401534e-07 -3.263621e-07 -2.341235e-07 -1.553561e-07 1.924630e-08 3.149516e-08 -8.794361e-08 8.788965e-08 -1.442149e-07 -1.251798e-07 -5.478142e-08 -3.808553e-07 -5.863270e-07 1.197170e-07 1.661120e-07 -1.203963e-07 2.643508e-08 6.008965e-08 3.665197e-07 6.104598e-07 2.115686e-07 -1.433933e-07 -7.883216e-08 1.649933e-07 7.487770e-07 4.336061e-07 -5.010249e-07 -3.839590e-07 -2.657226e-07 -5.577440e-08 4.349232e-07 -1.014283e-08 -1.234849e-08 -7.580975e-08 1.084420e-07 4.454711e-07 -4.510589e-07 -2.619853e-07 2.997361e-07 -6.148741e-07 -4.356902e-07 -1.288853e-07 -1.887589e-07 -4.652204e-07 6.086226e-07 1.374902e-06 1.946618e-07 -4.022666e-08 3.133991e-07 6.150043e-07 3.259494e-08 -8.430707e-07 1.129137e-06 2.853352e-06 2.094184e-06 1.535830e-06 8.839415e-07 -4.409867e-08 4.209050e-07 1.216155e-06 1.141274e-06 9.551665e-07 2.125532e-06 1.850184e-06 -3.619776e-07 -2.846177e-07 1.375921e-06 3.884795e-06 3.502396e-06 4.252453e-07 -9.137844e-07 -6.463769e-07 -1.643122e-06 -2.741347e-06 -5.370771e-06 1.973273e-07 3.871237e-06 -7.437337e-07 -3.996777e-07 3.802371e-07 1.243045e-06 1.653581e-06 1.687556e-06 1.726314e-06 1.099078e-06 1.903334e-06 1.880001e-06 2.910392e-06 6.460222e-06 -2.845934e-07 -6.614252e-06 7.808880e-07 3.787849e-06 -8.632443e-07 -1.861710e-06 3.383751e-06 5.473977e-06 -1.118308e-06 -2.674968e-06 -1.391794e-07 2.405085e-06 4.314261e-06 -3.848257e-07 -3.069185e-06 5.727442e-06 5.279807e-06 -1.069119e-07 8.768703e-06 1.409269e-07 8.457673e-06 3.975134e-06 -1.444507e-05 -5.577970e-06 -4.783314e-06 -2.149505e-06 -7.197175e-08 1.272602e-06 1.494965e-06 1.141112e-06 5.131349e-07 
-4.747594e-07 -1.072079e-06 -1.226190e-06 -1.239074e-06 -1.242661e-06 -1.153950e-06 -1.235218e-06 -1.534320e-06 -1.809279e-06 -1.416804e-06 -7.393211e-07 -6.760567e-07 -1.032812e-06 -1.557239e-06 -1.826834e-06 -1.545156e-06 -9.385549e-07 -5.415809e-07 -3.897877e-07 -4.633430e-07 -8.067726e-07 -1.146791e-06 -9.735477e-07 -6.755188e-07 -6.415583e-07 -4.681128e-07 -2.447629e-07 -2.917033e-07 -4.406983e-07 -6.454936e-07 -7.510533e-07 -7.415209e-07 -1.693368e-06 -2.530260e-06 -2.428825e-06 -2.511764e-06 -2.781325e-06 -2.604353e-06 -2.281883e-06 -2.454578e-06 -2.760699e-06 -2.973934e-06 -2.629162e-06 -2.086215e-06 -1.774398e-06 -1.539724e-06 -1.465327e-06 -1.771226e-06 -2.219962e-06 -2.830923e-06 -3.899399e-06 -4.334691e-06 -3.666998e-06 -2.965548e-06 -2.821460e-06 -2.466134e-06 -1.911781e-06 -1.683407e-06 -1.564990e-06 -1.928913e-06 -2.903495e-06 -3.066450e-06 -2.225156e-06 -1.697320e-06 -1.789349e-06 -2.135462e-06 -2.537898e-06 -3.344579e-06 -4.393656e-06 -4.591463e-06 -3.658802e-06 -2.917422e-06 -2.842394e-06 -2.714105e-06 -2.401110e-06 -1.975661e-06 -1.585546e-06 -1.440681e-06 -1.289966e-06 -8.965819e-07 -7.280248e-07 -1.254770e-06 -1.854677e-06 -2.023083e-06 -1.938202e-06 -1.849509e-06 -1.619850e-06 -1.322377e-06 -1.380687e-06 -1.363853e-06 -1.099470e-06 -8.139739e-07 -5.158918e-07 -3.223673e-07 -2.884354e-07 -3.774539e-07 -5.330867e-07 -6.853117e-07 -6.587803e-07 -5.041290e-07 -3.189688e-07 -1.327086e-07 -8.554332e-08 -1.247624e-07 -6.139476e-08 -7.821664e-10 -4.575760e-08 -2.025840e-08 -9.833787e-08 -1.023141e-07 -6.168330e-08 -1.244153e-07 -6.017941e-08 -6.644734e-08 -2.106912e-07 -1.310138e-07 2.810857e-08 1.575533e-07 2.195971e-07 3.231787e-07 3.838826e-07 -1.386090e-09 7.802907e-08 2.059587e-07 -2.543472e-08 -9.471746e-08 -2.398046e-07 -1.915193e-07 -1.520607e-07 -8.773297e-08 6.151849e-08 2.432612e-08 2.163854e-08 2.898688e-08 -3.982116e-08 -4.942268e-08 -5.494738e-08 -5.310747e-08 6.322477e-08 -6.859602e-08 -2.928950e-07 -1.643166e-07 -9.065796e-09 2.378909e-07 4.605703e-07 4.107535e-07 -3.173017e-07 -4.472115e-07 -2.407124e-07 1.235277e-07 2.885234e-07 -9.189532e-08 2.756695e-07 5.323701e-07 4.158288e-07 6.734735e-07 9.546592e-07 6.607600e-07 5.360318e-07 5.857087e-07 6.167905e-07 5.146821e-07 5.903102e-07 1.750962e-06 1.154784e-06 -9.906935e-07 -3.309864e-07 9.898605e-07 9.015869e-07 -4.305839e-07 4.046790e-07 2.078489e-07 -8.723897e-07 4.500997e-07 4.571887e-07 -2.651085e-07 1.424030e-07 8.445702e-07 -3.166654e-07 -6.176552e-08 9.262825e-07 5.099162e-07 5.143712e-07 1.045984e-06 1.323423e-06 1.091799e-06 9.641521e-07 1.974092e-06 2.756224e-06 1.417146e-06 1.109501e-06 1.598496e-06 1.099487e-06 1.091923e-06 7.964041e-07 3.363577e-07 2.371850e-07 3.315293e-07 6.136160e-07 9.953158e-07 1.057388e-06 3.099733e-07 -2.070977e-08 4.646385e-07 -1.594390e-07 2.005478e-06 3.602035e-06 1.940150e-06 1.864807e-06 2.566633e-06 4.719870e-07 -1.611455e-06 -3.315931e-06 -3.176158e-06 -1.487238e-06 8.504013e-07 3.775588e-06 3.045700e-06 2.204055e-06 9.742371e-07 
-6.377148e-07 -1.054165e-06 -7.626572e-07 -7.503684e-07 -1.124364e-06 -9.886026e-07 -6.381454e-07 -9.457993e-07 -8.952937e-07 -5.367547e-07 -4.298105e-07 -5.071506e-07 -6.724323e-07 -7.878085e-07 -8.166731e-07 -8.022801e-07 -7.660051e-07 -7.404217e-07 -6.531777e-07 -8.558287e-07 -1.135105e-06 -9.357030e-07 -6.152350e-07 -5.445617e-07 -5.781308e-07 -5.358580e-07 -5.841257e-07 -7.858551e-07 -1.168319e-06 -1.745115e-06 -2.217750e-06 -3.240262e-06 -3.726137e-06 -3.127886e-06 -2.287574e-06 -1.517835e-06 -1.217430e-06 -1.015749e-06 -1.017047e-06 -1.226573e-06 -1.425109e-06 -1.457886e-06 -1.263646e-06 -1.144929e-06 -1.328669e-06 -1.472315e-06 -1.817773e-06 -2.558329e-06 -4.250058e-06 -5.702699e-06 -4.871669e-06 -3.366512e-06 -2.595905e-06 -2.181003e-06 -2.130688e-06 -2.144901e-06 -2.183986e-06 -2.439878e-06 -2.488415e-06 -2.223119e-06 -1.881228e-06 -1.753503e-06 -1.536668e-06 -1.082197e-06 -1.000739e-06 -1.359469e-06 -1.903158e-06 -2.318982e-06 -2.673266e-06 -3.229564e-06 -3.665510e-06 -3.057348e-06 -2.280170e-06 -2.373946e-06 -2.547541e-06 -2.309768e-06 -2.036524e-06 -1.753676e-06 -1.512858e-06 -1.690108e-06 -2.125455e-06 -1.876220e-06 -1.231567e-06 -1.059885e-06 -1.134237e-06 -1.103464e-06 -9.633939e-07 -1.148824e-06 -1.177883e-06 -9.206213e-07 -7.110012e-07 -5.952586e-07 -5.719442e-07 -5.921838e-07 -6.854225e-07 -9.711541e-07 -1.100709e-06 -8.794473e-07 -6.306581e-07 -4.608793e-07 -3.406949e-07 -2.206617e-07 -1.557649e-07 -1.111754e-07 -5.512480e-08 -3.095996e-08 -2.911789e-08 -3.666876e-08 -4.582819e-08 -4.316056e-08 -3.806137e-08 -3.763834e-08 -5.145321e-08 -8.917371e-08 -8.483317e-08 -5.741687e-08 -9.429868e-09 7.673194e-08 1.269782e-07 1.653717e-07 1.274735e-07 7.126763e-08 8.442386e-08 5.171237e-08 -1.976463e-08 -1.162340e-07 -1.842906e-07 -1.445663e-07 -7.586964e-08 -1.979906e-08 4.567229e-10 1.008881e-08 8.180198e-09 3.377147e-09 2.219811e-09 -1.680255e-08 -2.679120e-08 -2.153863e-08 -1.851004e-08 -5.306117e-08 -1.739485e-07 -2.210575e-07 -1.988303e-08 1.798757e-07 1.280723e-07 1.154892e-07 1.870674e-07 1.045815e-07 3.963711e-08 1.803268e-08 5.679108e-08 1.272742e-07 2.548156e-07 3.812381e-07 4.030366e-07 3.700607e-07 3.240487e-07 3.753803e-07 3.772238e-07 3.479799e-07 3.335190e-07 5.016287e-07 8.530929e-07 1.106998e-06 7.614249e-07 3.107367e-07 3.283915e-07 4.166364e-07 4.149503e-07 1.482012e-07 1.163988e-07 2.465664e-07 9.793887e-08 -6.723664e-08 -1.951268e-09 1.942299e-07 2.526718e-07 1.375086e-07 3.037740e-08 8.565915e-08 3.015668e-07 6.600664e-07 9.531356e-07 1.134067e-06 1.286736e-06 1.893118e-06 2.662466e-06 3.014268e-06 2.735306e-06 2.457912e-06 2.621131e-06 2.729388e-06 2.576381e-06 1.941221e-06 1.126401e-06 6.654535e-07 7.771063e-07 6.918207e-07 6.293360e-07 9.758306e-07 1.167280e-06 1.189751e-06 1.080466e-06 8.572558e-07 9.392939e-07 1.213554e-06 1.553494e-06 2.486376e-06 3.932895e-06 3.529117e-06 1.552180e-06 4.425032e-07 -6.044078e-07 -1.171137e-06 -7.545550e-07 1.286960e-09 2.509281e-06 4.856524e-06 2.870062e-06 2.701187e-07 
-2.777758e-07 -5.758381e-07 -7.065614e-07 -1.003051e-06 -1.293149e-06 -1.336302e-06 -1.376393e-06 -1.741535e-06 -1.693712e-06 -1.106622e-06 -8.017553e-07 -8.263543e-07 -9.084936e-07 -9.146705e-07 -7.843110e-07 -7.527804e-07 -8.470281e-07 -8.580807e-07 -8.471682e-07 -1.438019e-06 -1.703727e-06 -1.271072e-06 -1.132134e-06 -1.018588e-06 -9.685024e-07 -1.069184e-06 -1.087081e-06 -1.218099e-06 -2.338566e-06 -3.507337e-06 -3.789607e-06 -3.612691e-06 -3.192818e-06 -2.365089e-06 -1.426599e-06 -9.516461e-07 -7.216884e-07 -6.973907e-07 -8.334891e-07 -7.270978e-07 -5.202626e-07 -6.167557e-07 -1.215297e-06 -1.695222e-06 -1.870865e-06 -2.331452e-06 -2.819756e-06 -3.209354e-06 -3.280325e-06 -3.069386e-06 -3.249046e-06 -3.711481e-06 -3.743573e-06 -3.130284e-06 -2.770465e-06 -3.218309e-06 -3.762641e-06 -3.389925e-06 -2.601970e-06 -2.218481e-06 -1.851616e-06 -1.698452e-06 -1.913044e-06 -2.219879e-06 -2.392769e-06 -2.263201e-06 -2.001339e-06 -1.842616e-06 -1.705499e-06 -1.630481e-06 -1.665102e-06 -1.618756e-06 -1.485517e-06 -1.957023e-06 -2.645071e-06 -2.902843e-06 -2.949198e-06 -2.999189e-06 -3.537631e-06 -4.055921e-06 -3.744596e-06 -3.107360e-06 -2.723751e-06 -2.557009e-06 -2.149446e-06 -1.541998e-06 -1.212666e-06 -1.160411e-06 -1.095963e-06 -9.132825e-07 -7.709882e-07 -7.385871e-07 -6.759377e-07 -5.895890e-07 -6.896506e-07 -9.114143e-07 -9.290784e-07 -5.560811e-07 -2.205823e-07 -1.331271e-07 -8.885829e-08 -5.482750e-08 -5.169023e-08 -4.135112e-08 -2.085178e-08 -2.327735e-08 -2.610692e-08 -2.935390e-08 -2.982060e-08 -2.421281e-08 -3.420931e-08 -5.194317e-08 -6.243072e-08 -6.269347e-08 -5.324403e-08 -3.481728e-08 2.463361e-08 5.008048e-08 4.343694e-08 7.090269e-08 6.571277e-08 5.238302e-08 4.716890e-08 2.983181e-08 3.728696e-09 -5.130862e-08 -6.894331e-08 -4.479971e-08 -3.383709e-08 -1.071680e-08 1.322714e-08 3.815370e-08 2.665390e-08 -2.842309e-09 -2.337213e-08 -1.877570e-08 -1.006821e-10 -2.794511e-08 -3.398401e-08 -4.123186e-08 -7.922384e-08 -5.318101e-08 5.312618e-09 7.768691e-08 7.047713e-08 5.317952e-08 1.800268e-07 2.642868e-07 2.251612e-07 2.125903e-07 2.186859e-07 2.331195e-07 3.913932e-07 4.247342e-07 3.348530e-07 3.219783e-07 3.003044e-07 3.295576e-07 3.926765e-07 4.309672e-07 4.803215e-07 5.561034e-07 6.065582e-07 5.937837e-07 5.142786e-07 3.715307e-07 2.841771e-07 2.612718e-07 2.191462e-07 1.367173e-07 1.198129e-07 1.566218e-07 1.027433e-07 4.714487e-08 9.245786e-08 1.438616e-07 2.158946e-07 2.647336e-07 1.543911e-07 1.091820e-07 2.260368e-07 3.748297e-07 6.553099e-07 1.108817e-06 1.310603e-06 1.253278e-06 1.597634e-06 2.268810e-06 2.570166e-06 2.903438e-06 3.683471e-06 4.063907e-06 3.914365e-06 3.374488e-06 2.681266e-06 1.954679e-06 1.676259e-06 1.749210e-06 1.766394e-06 2.230171e-06 2.754933e-06 3.008917e-06 3.046120e-06 2.989964e-06 2.943227e-06 3.014983e-06 3.161011e-06 2.671841e-06 1.888172e-06 1.434269e-06 8.296885e-07 5.852273e-07 1.446352e-07 -9.609492e-08 5.183628e-07 1.140710e-06 1.004932e-06 1.885259e-06 1.172523e-06 -4.483515e-07 
7.422752e-07 -5.794103e-07 -2.746837e-06 -2.291965e-06 -2.112583e-06 -3.040317e-06 -3.559011e-06 -2.629516e-06 -1.728661e-06 -1.570734e-06 -1.420037e-06 -1.237566e-06 -9.606008e-07 -9.135382e-07 -1.437513e-06 -2.124409e-06 -2.269938e-06 -2.200582e-06 -2.272671e-06 -2.019426e-06 -1.795810e-06 -1.766241e-06 -1.545468e-06 -1.461737e-06 -1.471151e-06 -1.545983e-06 -1.817470e-06 -2.203395e-06 -2.344409e-06 -2.205282e-06 -2.226423e-06 -1.876383e-06 -1.000374e-06 -5.043602e-07 -3.265684e-07 -2.967789e-07 -4.196503e-07 -3.927985e-07 -3.059266e-07 -2.653689e-07 -2.974694e-07 -5.695365e-07 -9.537454e-07 -1.333692e-06 -1.450057e-06 -1.444980e-06 -1.785820e-06 -2.046036e-06 -1.945304e-06 -1.965672e-06 -2.253981e-06 -2.521189e-06 -2.632265e-06 -2.790123e-06 -2.532792e-06 -2.088493e-06 -1.832935e-06 -1.652864e-06 -1.626044e-06 -1.270912e-06 -8.694851e-07 -8.926580e-07 -1.479066e-06 -1.990368e-06 -1.899348e-06 -1.691810e-06 -1.436146e-06 -1.123025e-06 -8.951690e-07 -8.227334e-07 -1.015331e-06 -1.939335e-06 -2.629959e-06 -2.521834e-06 -2.586025e-06 -2.468868e-06 -2.327091e-06 -2.774232e-06 -3.384140e-06 -3.541593e-06 -3.408194e-06 -3.079611e-06 -2.604513e-06 -2.221936e-06 -1.628951e-06 -1.238823e-06 -1.329406e-06 -1.237701e-06 -9.042108e-07 -6.893295e-07 -7.370127e-07 -9.281470e-07 -9.338563e-07 -9.759744e-07 -1.215626e-06 -1.109971e-06 -6.212759e-07 -2.741410e-07 -1.521608e-07 -8.598899e-08 -5.118135e-08 -4.273026e-08 -3.061088e-08 -2.272635e-08 -2.472160e-08 -1.707004e-08 -1.416703e-08 -1.327465e-08 -1.651913e-08 -2.138454e-08 -2.241359e-08 -1.860793e-08 -1.474756e-08 -1.605801e-08 -3.860787e-08 -3.348192e-08 4.757223e-08 8.677818e-08 4.898089e-08 3.379290e-08 5.196033e-08 3.581174e-08 3.348378e-08 2.539769e-08 7.594970e-09 -1.117251e-08 -2.014350e-08 -1.759449e-08 -1.818616e-08 -1.857042e-09 6.896122e-09 3.434753e-08 2.429495e-08 -1.123078e-08 7.156498e-12 -2.281382e-10 6.258993e-10 -1.958741e-08 -4.535799e-08 -5.005117e-08 -5.100143e-08 -5.774807e-08 -7.319022e-09 3.845818e-08 3.635868e-08 4.202051e-08 1.247841e-07 3.010650e-07 4.306965e-07 3.588951e-07 2.938217e-07 2.546690e-07 1.862440e-07 2.548468e-07 3.318820e-07 3.420836e-07 2.848890e-07 1.974634e-07 1.653534e-07 2.029494e-07 3.133736e-07 4.688087e-07 7.367164e-07 9.380930e-07 7.546382e-07 4.181104e-07 2.456125e-07 2.011610e-07 1.829315e-07 2.124333e-07 2.133548e-07 1.662101e-07 1.044072e-07 9.904148e-08 1.826402e-07 2.895721e-07 3.828289e-07 3.593546e-07 2.811043e-07 3.027711e-07 3.714373e-07 3.903630e-07 3.708406e-07 4.461485e-07 7.925041e-07 9.978645e-07 8.825238e-07 9.108730e-07 1.144605e-06 1.258931e-06 1.276760e-06 1.448567e-06 1.666918e-06 1.985462e-06 1.867404e-06 1.509113e-06 1.341631e-06 1.410940e-06 1.690081e-06 1.775905e-06 1.664083e-06 1.298595e-06 1.026798e-06 1.138751e-06 1.404255e-06 1.485092e-06 1.248830e-06 9.326401e-07 8.506360e-07 8.631994e-07 7.129486e-07 6.760190e-07 4.194398e-07 4.202131e-07 9.776151e-07 1.687779e-06 1.769907e-06 1.819090e-06 9.508394e-07 -1.955800e-07 
2.389617e-07 -5.486165e-07 -1.810708e-06 -2.238747e-06 -3.105093e-06 -4.409792e-06 -4.133751e-06 -2.775293e-06 -2.075057e-06 -1.589785e-06 -1.315799e-06 -1.284434e-06 -1.284591e-06 -1.323958e-06 -1.491689e-06 -1.830804e-06 -2.490807e-06 -3.139578e-06 -4.263281e-06 -6.123855e-06 -6.054053e-06 -4.225238e-06 -3.328756e-06 -3.256392e-06 -3.248524e-06 -3.366388e-06 -3.737100e-06 -4.853317e-06 -4.836404e-06 -3.789843e-06 -3.199230e-06 -2.305533e-06 -1.277702e-06 -4.989773e-07 -2.238018e-07 -2.963126e-07 -4.077556e-07 -3.239942e-07 -2.591513e-07 -2.727012e-07 -4.450144e-07 -5.422180e-07 -4.586559e-07 -5.089780e-07 -8.556559e-07 -1.361089e-06 -1.765536e-06 -1.900827e-06 -1.785664e-06 -1.704821e-06 -1.727169e-06 -1.807750e-06 -1.818522e-06 -1.641206e-06 -1.454122e-06 -1.382710e-06 -1.276531e-06 -1.138959e-06 -1.122056e-06 -1.205177e-06 -1.299992e-06 -1.372038e-06 -1.234625e-06 -1.005947e-06 -8.679932e-07 -7.876657e-07 -8.527402e-07 -9.783048e-07 -1.069471e-06 -1.001523e-06 -8.456365e-07 -9.215054e-07 -1.435064e-06 -1.728301e-06 -1.844778e-06 -3.191812e-06 -4.435810e-06 -4.214947e-06 -3.257519e-06 -2.383903e-06 -2.062401e-06 -1.826664e-06 -1.504041e-06 -1.238608e-06 -1.130925e-06 -1.280687e-06 -1.791879e-06 -1.985777e-06 -1.767250e-06 -1.704911e-06 -1.478328e-06 -9.726701e-07 -6.645641e-07 -6.667166e-07 -6.267369e-07 -3.988515e-07 -1.554802e-07 -6.154214e-08 -5.396329e-08 -5.002930e-08 -6.680820e-08 -7.000297e-08 -2.593886e-08 -1.804423e-08 -3.321913e-08 -1.703779e-08 -1.147779e-08 -1.492666e-08 -1.758749e-08 -1.980004e-08 -2.446141e-08 -2.252958e-08 -3.286158e-08 -4.727595e-08 -5.259013e-08 -1.357717e-08 1.525465e-08 2.857723e-08 2.362041e-08 -7.496314e-09 4.921499e-08 4.033927e-08 3.237835e-08 1.652574e-08 1.888333e-08 1.727043e-08 6.729821e-10 -1.913681e-09 -9.098873e-09 2.396459e-09 2.369161e-08 1.236112e-08 9.612928e-09 1.611224e-08 8.632782e-09 5.830254e-09 8.178541e-09 -7.939018e-09 -3.440424e-08 -1.757155e-08 -4.754791e-08 -5.096512e-08 2.563192e-08 5.163499e-08 4.482095e-08 5.250767e-08 6.936907e-08 8.525994e-08 2.744203e-07 4.817580e-07 5.023767e-07 4.482434e-07 3.545829e-07 2.685431e-07 1.948838e-07 1.827167e-07 2.311255e-07 2.618861e-07 2.621367e-07 2.700964e-07 3.536899e-07 5.417179e-07 5.582498e-07 3.855302e-07 2.827827e-07 2.269790e-07 2.473113e-07 2.577044e-07 2.033496e-07 1.389857e-07 1.017766e-07 1.236470e-07 1.367038e-07 1.289842e-07 1.552958e-07 1.951163e-07 2.999916e-07 3.261999e-07 2.195938e-07 1.868835e-07 1.861669e-07 1.554592e-07 1.377055e-07 1.379005e-07 1.692997e-07 4.154448e-07 6.457029e-07 7.989958e-07 9.584315e-07 8.645378e-07 7.651781e-07 1.047168e-06 1.420060e-06 1.542664e-06 1.997182e-06 2.662452e-06 2.391974e-06 1.932622e-06 1.925361e-06 1.775012e-06 1.726170e-06 1.594610e-06 1.089562e-06 7.955865e-07 8.496145e-07 9.539147e-07 1.027249e-06 1.151524e-06 1.636681e-06 1.774219e-06 1.315131e-06 1.003343e-06 9.402100e-07 9.636303e-07 1.175430e-06 1.568028e-06 1.688319e-06 1.723886e-06 1.021970e-06 1.104866e-07 
-9.448306e-07 -2.480824e-06 -4.262847e-06 -5.990376e-06 -6.510838e-06 -5.825938e-06 -4.109678e-06 -2.631522e-06 -2.418573e-06 -2.996239e-06 -3.524593e-06 -3.641568e-06 -2.898382e-06 -1.887367e-06 -1.517140e-06 -1.706098e-06 -2.703056e-06 -4.395609e-06 -5.656481e-06 -5.253894e-06 -4.590283e-06 -4.381215e-06 -3.958271e-06 -3.382603e-06 -2.652385e-06 -2.435395e-06 -3.022758e-06 -2.905384e-06 -2.093350e-06 -1.940598e-06 -1.693542e-06 -1.155460e-06 -6.227330e-07 -2.070918e-07 -6.234143e-08 -1.439805e-07 -3.057361e-07 -3.674434e-07 -3.705924e-07 -4.675985e-07 -6.546798e-07 -6.769223e-07 -6.289072e-07 -9.049976e-07 -1.528481e-06 -1.814330e-06 -1.518560e-06 -1.307094e-06 -1.244001e-06 -1.209621e-06 -1.309761e-06 -1.432124e-06 -1.537270e-06 -1.562272e-06 -1.364908e-06 -1.009264e-06 -8.314180e-07 -8.993030e-07 -9.737880e-07 -1.093678e-06 -1.254469e-06 -1.256351e-06 -1.173127e-06 -1.108097e-06 -8.841103e-07 -6.492602e-07 -6.100195e-07 -6.324542e-07 -6.143616e-07 -7.114542e-07 -1.056790e-06 -1.398445e-06 -1.650912e-06 -1.896597e-06 -1.987598e-06 -1.528958e-06 -1.057997e-06 -1.069342e-06 -1.131834e-06 -1.108165e-06 -1.087800e-06 -1.442314e-06 -1.828700e-06 -1.829880e-06 -1.796157e-06 -1.836270e-06 -1.405147e-06 -8.876604e-07 -8.982877e-07 -9.697494e-07 -9.548061e-07 -9.247534e-07 -8.300809e-07 -5.973727e-07 -4.272041e-07 -2.915901e-07 -1.075614e-07 -4.704546e-08 -4.109255e-08 -3.491155e-08 -3.893244e-08 -3.275276e-08 -2.220057e-08 -1.648292e-08 -1.506479e-08 -1.411122e-08 -1.485905e-08 -2.998747e-08 -4.485791e-08 -4.871203e-08 -4.291261e-08 -3.578751e-08 -2.894030e-08 -1.999388e-08 -2.103682e-08 2.904321e-09 -3.479565e-08 -6.677536e-08 -1.628745e-08 -3.278187e-08 7.340181e-09 8.981058e-09 7.443206e-09 4.687123e-09 5.991638e-09 6.652053e-09 8.900629e-09 6.106391e-09 1.570126e-08 2.981406e-08 3.131278e-08 2.082177e-08 2.113001e-08 5.319359e-08 4.625064e-08 3.018758e-08 2.704126e-08 1.466203e-08 1.505106e-08 -1.786948e-09 -2.342603e-08 6.693424e-11 2.406692e-08 4.778222e-08 5.291305e-08 8.046848e-08 1.312897e-07 1.171587e-07 9.752843e-08 1.209743e-07 1.539736e-07 2.216482e-07 2.813613e-07 2.678075e-07 2.700777e-07 2.720715e-07 2.151863e-07 1.564544e-07 1.415198e-07 2.193531e-07 3.602020e-07 4.029103e-07 3.366244e-07 2.740354e-07 2.299035e-07 1.828354e-07 1.446782e-07 1.317958e-07 1.627395e-07 1.585844e-07 1.334210e-07 1.102720e-07 7.896902e-08 9.485274e-08 1.146996e-07 1.362734e-07 1.710778e-07 2.269280e-07 2.635873e-07 2.553626e-07 2.683302e-07 2.891036e-07 3.060630e-07 3.030161e-07 2.899584e-07 2.935828e-07 2.757162e-07 2.737138e-07 3.002638e-07 4.460998e-07 5.259603e-07 5.365118e-07 9.139662e-07 1.460368e-06 1.735782e-06 2.138933e-06 2.874334e-06 2.960285e-06 2.256150e-06 1.578175e-06 1.391512e-06 1.631776e-06 1.930054e-06 1.915623e-06 1.942059e-06 2.465114e-06 3.067376e-06 3.540475e-06 3.201279e-06 2.237170e-06 1.992213e-06 1.936194e-06 1.696909e-06 1.202081e-06 9.061942e-07 8.247403e-07 7.197477e-07 1.006498e-06 9.924732e-07 4.192411e-07 
-3.385918e-06 -7.761144e-06 -7.711292e-06 -6.650321e-06 -5.826817e-06 -4.285360e-06 -2.924698e-06 -2.461016e-06 -3.464947e-06 -4.273177e-06 -4.266288e-06 -4.428814e-06 -4.519305e-06 -4.469437e-06 -4.437532e-06 -4.432243e-06 -4.482124e-06 -4.030973e-06 -3.736292e-06 -3.522146e-06 -3.265601e-06 -3.559479e-06 -3.590189e-06 -3.284087e-06 -3.196297e-06 -3.208648e-06 -2.694222e-06 -1.907369e-06 -1.422772e-06 -9.108257e-07 -4.850750e-07 -3.502750e-07 -1.776961e-07 -9.789256e-08 -8.990822e-08 -8.516152e-08 -2.574574e-07 -4.397139e-07 -4.310692e-07 -4.684948e-07 -7.950835e-07 -1.163602e-06 -1.314433e-06 -1.377652e-06 -1.316490e-06 -1.236875e-06 -1.120792e-06 -8.453468e-07 -5.834191e-07 -4.915983e-07 -4.751635e-07 -4.687358e-07 -6.474859e-07 -9.188643e-07 -9.963303e-07 -8.601919e-07 -6.752331e-07 -5.816661e-07 -5.663488e-07 -5.658093e-07 -5.539439e-07 -5.055055e-07 -4.281146e-07 -4.401617e-07 -6.672596e-07 -8.835869e-07 -1.000675e-06 -1.240617e-06 -1.510750e-06 -1.511456e-06 -1.327368e-06 -1.280790e-06 -1.288601e-06 -1.326227e-06 -1.387258e-06 -1.464127e-06 -1.520256e-06 -1.380362e-06 -1.142833e-06 -1.007358e-06 -9.829011e-07 -9.013690e-07 -8.996021e-07 -1.258594e-06 -1.510152e-06 -1.217252e-06 -8.709888e-07 -7.883664e-07 -7.379537e-07 -6.225124e-07 -5.795011e-07 -6.943902e-07 -8.865756e-07 -8.885605e-07 -5.425258e-07 -2.596733e-07 -1.005797e-07 1.411334e-08 -1.576200e-08 -4.743460e-08 -5.410929e-08 -3.830388e-08 -4.190540e-08 -2.695788e-08 -2.291502e-09 -1.065176e-08 -2.386053e-08 -3.450538e-08 -4.400062e-08 -5.184618e-08 -5.745056e-08 -7.422818e-08 -7.481372e-08 -5.061794e-08 -3.896100e-08 -4.118739e-08 -4.455887e-08 -3.622894e-08 -2.104444e-08 -8.355112e-09 3.496981e-10 -2.802148e-09 -2.193195e-09 -6.641130e-10 5.520413e-10 9.946743e-10 8.835932e-10 8.212683e-09 3.478755e-08 6.137061e-08 7.005991e-08 6.407251e-08 4.290945e-08 4.282848e-08 5.403354e-08 5.871610e-08 4.560262e-08 2.492708e-08 3.684982e-08 3.006902e-08 1.001828e-08 1.933663e-08 5.091732e-08 5.514928e-08 4.609919e-08 1.023104e-07 2.084216e-07 3.574868e-07 3.908108e-07 3.493073e-07 3.322208e-07 2.995135e-07 3.367745e-07 3.771108e-07 3.979374e-07 4.337732e-07 4.668015e-07 4.851497e-07 4.974359e-07 4.820457e-07 4.276449e-07 3.971978e-07 3.518747e-07 2.819281e-07 2.445494e-07 2.213972e-07 1.946537e-07 1.575679e-07 1.127430e-07 8.638193e-08 7.792155e-08 7.080971e-08 8.309715e-08 1.115963e-07 1.479194e-07 1.787219e-07 2.225996e-07 3.432389e-07 3.959429e-07 3.284185e-07 2.920675e-07 3.026705e-07 3.359417e-07 3.376192e-07 3.061830e-07 3.002797e-07 2.747249e-07 2.826806e-07 2.979465e-07 3.828975e-07 4.900791e-07 4.653451e-07 5.067309e-07 9.592617e-07 1.392016e-06 1.364546e-06 1.617377e-06 2.484327e-06 3.186092e-06 3.385836e-06 2.918105e-06 2.295828e-06 2.228673e-06 2.472410e-06 2.668511e-06 2.567493e-06 2.577347e-06 2.442670e-06 2.218676e-06 2.441340e-06 2.571653e-06 2.313858e-06 2.078867e-06 1.566685e-06 8.719243e-07 4.264142e-07 2.921325e-07 3.857864e-07 3.976254e-07 1.973760e-07 
-4.007882e-06 -7.733552e-06 -6.855689e-06 -5.702452e-06 -4.363380e-06 -3.484077e-06 -4.221247e-06 -4.735225e-06 -4.122550e-06 -3.689814e-06 -3.211263e-06 -2.997664e-06 -3.822982e-06 -4.875334e-06 -5.216007e-06 -5.273659e-06 -5.116241e-06 -4.370656e-06 -3.081013e-06 -1.964717e-06 -1.760337e-06 -2.423782e-06 -3.153530e-06 -3.336206e-06 -3.013841e-06 -2.497914e-06 -1.710944e-06 -9.294769e-07 -6.700154e-07 -5.090292e-07 -4.023170e-07 -3.448833e-07 -2.744886e-07 -2.823570e-07 -2.797536e-07 -3.735831e-07 -8.523389e-07 -1.204467e-06 -1.105002e-06 -1.191722e-06 -1.085492e-06 -7.327043e-07 -6.238648e-07 -7.571898e-07 -7.776416e-07 -6.536935e-07 -6.308931e-07 -5.699229e-07 -5.449212e-07 -4.749623e-07 -3.673719e-07 -3.227394e-07 -3.526240e-07 -5.441466e-07 -7.522883e-07 -7.461171e-07 -6.189620e-07 -4.600771e-07 -3.620622e-07 -3.842381e-07 -3.905396e-07 -3.718768e-07 -4.690389e-07 -6.521340e-07 -7.406073e-07 -7.045436e-07 -6.425822e-07 -6.637921e-07 -9.103691e-07 -1.230240e-06 -1.305587e-06 -1.189567e-06 -1.177093e-06 -1.356917e-06 -1.473337e-06 -1.164100e-06 -6.776281e-07 -4.996307e-07 -4.960583e-07 -4.281123e-07 -3.497813e-07 -3.641850e-07 -5.729829e-07 -5.918025e-07 -3.547074e-07 -2.872469e-07 -3.494017e-07 -4.318612e-07 -4.786791e-07 -5.009505e-07 -5.325956e-07 -5.214276e-07 -4.464459e-07 -3.784581e-07 -2.384757e-07 -5.278974e-08 3.311395e-08 4.305187e-08 1.596649e-08 -1.430366e-08 -2.743151e-08 -3.035102e-08 -2.573786e-08 -1.465805e-08 -5.357313e-09 -1.012174e-08 -1.871131e-08 -2.648585e-08 -4.285742e-08 -4.874297e-08 -5.113010e-08 -5.172599e-08 -5.323955e-08 -6.763972e-08 -7.621791e-08 -6.970132e-08 -5.676212e-08 -3.589609e-08 -1.346491e-08 -3.397335e-09 -5.055047e-09 -9.593631e-09 -6.162022e-09 -3.416005e-09 -1.725802e-09 -1.532918e-09 -1.961370e-09 -9.482259e-11 8.083930e-09 1.318183e-08 8.885046e-09 1.951844e-08 2.269261e-08 1.332327e-08 2.265240e-08 3.950814e-08 6.201316e-08 7.087799e-08 7.369554e-08 6.271563e-08 3.833323e-08 2.842659e-08 2.255666e-08 1.415581e-08 1.482651e-08 5.112280e-08 1.196876e-07 2.038520e-07 2.643095e-07 2.739283e-07 2.673249e-07 2.653212e-07 2.776121e-07 3.077106e-07 3.066883e-07 2.778329e-07 3.138149e-07 4.760370e-07 6.337340e-07 7.205667e-07 7.075174e-07 5.434466e-07 3.707981e-07 2.871738e-07 2.109925e-07 1.391013e-07 1.006077e-07 7.652055e-08 7.525047e-08 7.916051e-08 1.159332e-07 1.467619e-07 1.338347e-07 1.274561e-07 1.271717e-07 1.419877e-07 2.028209e-07 2.654354e-07 3.355390e-07 4.501007e-07 5.198618e-07 5.005127e-07 4.638737e-07 5.019771e-07 5.830063e-07 5.786181e-07 4.521747e-07 3.521281e-07 2.844743e-07 2.325053e-07 3.505085e-07 5.483504e-07 6.051052e-07 6.960099e-07 1.411042e-06 2.179599e-06 2.232376e-06 1.964424e-06 1.903703e-06 2.282152e-06 2.829365e-06 2.674262e-06 2.210450e-06 1.920269e-06 1.472883e-06 1.351159e-06 1.457870e-06 1.562305e-06 1.771294e-06 1.847143e-06 1.918605e-06 2.101349e-06 2.097686e-06 1.722184e-06 1.354266e-06 1.364160e-06 1.517899e-06 1.529702e-06 1.148744e-06 4.177552e-07 
-2.679281e-06 -5.438064e-06 -5.824475e-06 -5.588914e-06 -5.186707e-06 -6.352793e-06 -5.461006e-06 -3.180899e-06 -2.319194e-06 -1.951341e-06 -2.233880e-06 -2.625367e-06 -2.833620e-06 -2.583527e-06 -2.360042e-06 -2.056163e-06 -1.575803e-06 -1.394601e-06 -1.527877e-06 -1.475643e-06 -1.366155e-06 -1.738869e-06 -2.045349e-06 -2.016554e-06 -1.759699e-06 -1.478988e-06 -1.085924e-06 -6.539016e-07 -5.441333e-07 -4.968174e-07 -4.730468e-07 -4.863426e-07 -4.537675e-07 -4.724827e-07 -6.521135e-07 -8.136500e-07 -6.597018e-07 -4.535161e-07 -5.151086e-07 -5.692517e-07 -4.373436e-07 -3.262796e-07 -3.337863e-07 -3.572178e-07 -3.711150e-07 -3.715674e-07 -3.130003e-07 -2.596135e-07 -2.679746e-07 -2.793619e-07 -3.048093e-07 -3.570239e-07 -4.567414e-07 -6.788223e-07 -8.197515e-07 -7.701855e-07 -6.561812e-07 -5.370800e-07 -4.404770e-07 -3.518879e-07 -3.851733e-07 -5.633347e-07 -7.566374e-07 -7.972924e-07 -7.349496e-07 -8.116372e-07 -9.132295e-07 -8.493063e-07 -6.823313e-07 -6.037475e-07 -7.370326e-07 -9.690177e-07 -1.047389e-06 -9.174553e-07 -8.177019e-07 -7.303388e-07 -6.043935e-07 -5.114610e-07 -3.989295e-07 -3.392854e-07 -4.223832e-07 -5.473971e-07 -4.278105e-07 -2.171709e-07 -1.463685e-07 -1.112225e-07 -9.686038e-08 -8.219338e-08 -8.095968e-08 -1.167297e-07 -1.795554e-07 -2.213641e-07 -2.332288e-07 -1.747270e-07 -4.484840e-08 4.161686e-08 5.695996e-08 4.478051e-08 3.249090e-08 1.762778e-08 -1.026612e-08 -2.150448e-08 -1.678841e-08 -3.050222e-08 -3.112033e-08 -1.783151e-08 -2.000970e-08 -3.435772e-08 -4.853532e-08 -5.063563e-08 -4.331147e-08 -4.589408e-08 -5.980608e-08 -4.859290e-08 -3.652120e-08 -4.700526e-08 -4.749547e-08 -2.808281e-08 -9.970506e-09 -7.399571e-09 -8.372613e-09 -4.372842e-09 -6.524928e-09 -1.027825e-08 -7.854804e-09 1.250393e-09 1.124969e-09 2.109716e-09 1.319273e-08 1.498480e-08 1.346490e-08 1.733696e-08 3.480455e-08 4.800054e-08 3.647294e-08 2.141086e-08 1.917535e-08 2.894135e-08 3.914430e-08 6.577078e-08 7.893844e-08 7.455127e-08 5.808090e-08 1.159145e-08 -7.609222e-09 3.297777e-08 9.107606e-08 1.167026e-07 1.641292e-07 2.371732e-07 2.516016e-07 2.484144e-07 2.265130e-07 1.729868e-07 1.566028e-07 1.596702e-07 1.838254e-07 2.885329e-07 3.688410e-07 3.350157e-07 2.580528e-07 1.936286e-07 1.690964e-07 1.505572e-07 9.354165e-08 4.905563e-08 4.670647e-08 6.513268e-08 8.820861e-08 1.431492e-07 1.767442e-07 1.452105e-07 1.413860e-07 1.595745e-07 1.884665e-07 2.329670e-07 2.024739e-07 1.529019e-07 2.046075e-07 2.887742e-07 3.588619e-07 4.010203e-07 3.677445e-07 2.515108e-07 1.574349e-07 1.774980e-07 3.238684e-07 4.531021e-07 4.583025e-07 4.416464e-07 5.092416e-07 6.641072e-07 8.903791e-07 1.019194e-06 1.025482e-06 1.106452e-06 1.456526e-06 1.836870e-06 2.221904e-06 2.544080e-06 2.667514e-06 2.684753e-06 2.136179e-06 1.775518e-06 2.114777e-06 2.205872e-06 1.832911e-06 1.498102e-06 1.452587e-06 1.583948e-06 1.439571e-06 1.247954e-06 1.391486e-06 1.504511e-06 2.039561e-06 2.670851e-06 2.790620e-06 2.215877e-06 2.275803e-06 1.465826e-06 
-2.941601e-06 -6.646483e-06 -8.169002e-06 -7.561700e-06 -5.532460e-06 -3.654642e-06 -2.650589e-06 -3.517923e-06 -3.850120e-06 -3.019329e-06 -2.281029e-06 -1.946286e-06 -1.661841e-06 -1.720943e-06 -1.880437e-06 -1.683458e-06 -1.601275e-06 -1.730976e-06 -1.702297e-06 -1.488839e-06 -1.441459e-06 -1.453310e-06 -1.633818e-06 -1.857214e-06 -1.566829e-06 -1.093043e-06 -8.424693e-07 -7.562273e-07 -8.034367e-07 -7.306636e-07 -5.343695e-07 -4.589394e-07 -5.147816e-07 -8.058464e-07 -9.915989e-07 -9.974942e-07 -9.051174e-07 -8.544978e-07 -9.490430e-07 -8.036600e-07 -6.164889e-07 -6.030523e-07 -7.012187e-07 -6.956696e-07 -5.540325e-07 -4.374255e-07 -3.006308e-07 -2.248976e-07 -2.686479e-07 -4.335958e-07 -6.062061e-07 -7.091321e-07 -1.001719e-06 -1.231956e-06 -1.071000e-06 -7.799754e-07 -5.030024e-07 -3.675397e-07 -4.041691e-07 -5.770658e-07 -8.574117e-07 -9.688298e-07 -8.257608e-07 -7.194876e-07 -7.740467e-07 -6.525136e-07 -5.008661e-07 -6.747891e-07 -8.329525e-07 -8.093238e-07 -7.691781e-07 -7.545080e-07 -7.183260e-07 -6.526311e-07 -5.518713e-07 -4.853545e-07 -5.017831e-07 -4.249424e-07 -3.296172e-07 -3.597484e-07 -3.731006e-07 -2.498330e-07 -1.288689e-07 -8.460567e-08 -6.252953e-08 -6.595625e-08 -8.478159e-08 -1.006784e-07 -1.045580e-07 -9.108448e-08 -8.156570e-08 -8.368994e-08 -9.184833e-08 -5.866883e-08 1.835678e-08 6.405978e-08 7.679951e-08 1.725977e-08 1.606848e-08 6.333819e-08 -7.737349e-08 -6.909292e-08 3.187559e-08 -2.040031e-08 -3.352668e-08 -2.379438e-08 -1.348595e-08 -3.979513e-08 -5.405693e-08 -3.773806e-08 -1.160050e-08 -1.744646e-08 -4.767077e-08 -1.641156e-08 -3.355761e-08 -5.332762e-08 -3.878255e-08 -2.059122e-08 1.456269e-08 -1.040166e-08 -2.023412e-08 3.743972e-09 -1.906445e-08 -4.517060e-08 -2.615524e-08 1.386941e-08 2.339475e-09 -1.745085e-09 4.326327e-08 3.059571e-08 1.220918e-08 3.041073e-08 2.340299e-08 5.369039e-08 5.666131e-08 1.601707e-08 2.325793e-08 5.752620e-08 5.473220e-08 1.068063e-07 1.239625e-07 1.634133e-07 1.978998e-07 3.682247e-08 -4.458856e-08 1.181228e-08 9.464423e-08 1.387935e-07 1.273631e-07 1.161449e-07 1.181753e-07 1.511991e-07 2.770220e-07 2.770862e-07 1.551121e-07 7.515802e-08 9.330216e-08 1.785881e-07 1.778999e-07 1.249681e-07 9.813375e-08 1.105987e-07 8.694922e-08 5.399161e-08 4.300287e-08 4.512350e-08 7.309417e-08 1.143360e-07 1.383470e-07 1.538777e-07 1.442172e-07 9.573034e-08 9.507670e-08 1.188942e-07 1.060798e-07 1.081909e-07 1.321918e-07 1.789598e-07 1.652058e-07 1.413862e-07 1.554542e-07 1.563389e-07 1.880146e-07 2.058177e-07 2.217538e-07 2.557310e-07 3.781532e-07 5.242576e-07 5.386234e-07 5.508997e-07 7.015265e-07 6.952570e-07 6.446689e-07 8.061085e-07 1.032741e-06 1.336042e-06 1.823681e-06 2.005678e-06 1.773292e-06 1.882219e-06 2.254982e-06 2.176720e-06 1.790991e-06 1.503814e-06 1.158149e-06 1.065706e-06 1.221382e-06 1.225545e-06 1.149136e-06 8.955918e-07 1.167935e-06 1.990424e-06 2.518565e-06 1.519019e-06 1.302025e-06 1.559264e-06 1.498802e-06 6.974347e-07 2.121233e-06 2.502405e-06 
9.633113e-06 5.087792e-06 -9.346047e-06 -7.810846e-06 -5.813005e-06 -5.348030e-06 -4.122638e-06 -3.567084e-06 -3.013334e-06 -2.338869e-06 -2.225391e-06 -1.710329e-06 -1.301904e-06 -1.470746e-06 -1.785753e-06 -1.623613e-06 -1.580913e-06 -1.776418e-06 -1.558528e-06 -1.121903e-06 -1.229987e-06 -1.258560e-06 -1.143335e-06 -1.052544e-06 -1.144984e-06 -1.467955e-06 -1.470295e-06 -1.072651e-06 -9.959786e-07 -1.149303e-06 -1.416924e-06 -1.771815e-06 -1.784366e-06 -1.583439e-06 -1.411659e-06 -1.352630e-06 -1.434799e-06 -1.394017e-06 -1.131910e-06 -9.685351e-07 -9.785168e-07 -9.775722e-07 -9.674190e-07 -8.420196e-07 -5.563305e-07 -3.509655e-07 -2.568366e-07 -2.320446e-07 -2.447324e-07 -3.371594e-07 -6.767622e-07 -1.048585e-06 -1.020325e-06 -9.059792e-07 -1.238671e-06 -1.369416e-06 -8.851522e-07 -6.421256e-07 -9.102328e-07 -1.174112e-06 -1.190778e-06 -1.133620e-06 -1.159766e-06 -1.177994e-06 -1.091186e-06 -9.408595e-07 -8.147873e-07 -6.894986e-07 -5.708796e-07 -5.430364e-07 -4.941787e-07 -3.460618e-07 -2.185096e-07 -1.635975e-07 -1.344971e-07 -1.317383e-07 -1.473022e-07 -1.974918e-07 -2.617997e-07 -2.444383e-07 -1.405930e-07 -5.799590e-08 -3.578336e-08 -3.504066e-08 -4.040676e-08 -3.771806e-08 -2.945745e-08 -2.985360e-08 -3.711806e-08 -4.742965e-08 -5.287013e-08 -4.973308e-08 -4.966120e-08 -4.371210e-08 1.759267e-09 5.096844e-08 3.831592e-08 1.238222e-08 -3.321917e-09 -2.671554e-08 7.935807e-09 3.044717e-08 6.685517e-10 -1.711066e-08 -2.420787e-08 -2.556502e-08 -3.031215e-08 -4.505441e-08 -4.896046e-08 -3.646292e-08 -2.928748e-08 -2.507926e-08 -2.212452e-08 -1.925833e-08 -2.212675e-08 -2.412252e-08 -2.314049e-08 -1.113441e-08 -6.052742e-09 -1.725006e-08 -1.663944e-08 -1.606133e-08 -1.725299e-08 -2.375385e-08 -2.296152e-08 -8.282008e-09 5.280625e-09 1.113844e-08 3.256181e-08 4.210295e-08 2.328197e-08 2.880730e-08 4.245834e-08 5.568413e-08 5.710896e-08 4.821762e-08 3.750622e-08 3.479989e-08 4.551059e-08 6.214236e-08 1.035653e-07 1.350535e-07 1.262141e-07 9.001851e-08 5.335523e-08 3.834892e-08 4.729490e-08 6.847285e-08 7.938946e-08 7.822069e-08 8.356310e-08 9.691615e-08 1.345366e-07 1.758770e-07 1.983401e-07 2.505034e-07 2.810779e-07 2.267784e-07 1.745686e-07 1.277960e-07 6.751559e-08 3.736043e-08 2.791451e-08 2.693165e-08 3.945852e-08 6.223801e-08 1.026316e-07 1.505010e-07 1.760360e-07 1.665941e-07 1.310453e-07 1.085655e-07 9.810715e-08 9.889995e-08 1.355497e-07 1.633561e-07 1.449890e-07 1.156761e-07 9.598075e-08 8.638106e-08 8.886980e-08 1.104969e-07 1.981183e-07 2.381940e-07 2.151117e-07 2.455602e-07 3.235289e-07 4.037493e-07 6.000040e-07 8.764004e-07 1.060469e-06 1.140789e-06 1.005245e-06 9.191024e-07 1.026390e-06 1.070973e-06 1.132506e-06 1.644576e-06 2.304099e-06 2.470125e-06 2.437007e-06 2.499381e-06 2.344551e-06 1.875501e-06 1.453952e-06 1.323861e-06 1.339262e-06 1.219954e-06 1.108485e-06 1.386129e-06 1.990023e-06 2.358154e-06 2.167224e-06 1.623298e-06 1.068184e-06 7.297323e-07 5.283079e-07 3.766821e-07 4.156594e-07 2.519391e-07 
-2.172230e-06 -4.243314e-06 -4.377527e-06 -5.262277e-06 -6.380209e-06 -6.162165e-06 -4.431226e-06 -3.056962e-06 -2.343449e-06 -1.674234e-06 -1.373890e-06 -1.507173e-06 -1.815930e-06 -1.953667e-06 -2.132964e-06 -2.462125e-06 -2.626052e-06 -2.110551e-06 -1.417990e-06 -1.353784e-06 -1.319767e-06 -1.037273e-06 -7.950980e-07 -6.989206e-07 -6.326472e-07 -6.147029e-07 -6.174782e-07 -6.343439e-07 -9.002891e-07 -1.162628e-06 -1.254426e-06 -1.348903e-06 -1.439120e-06 -1.441581e-06 -1.356615e-06 -1.340794e-06 -1.439504e-06 -1.562827e-06 -1.589602e-06 -1.383722e-06 -9.745894e-07 -7.163024e-07 -6.899014e-07 -5.924693e-07 -4.597393e-07 -4.918154e-07 -5.737987e-07 -6.744741e-07 -9.011927e-07 -1.059187e-06 -1.139659e-06 -1.203854e-06 -1.112809e-06 -1.048270e-06 -1.170177e-06 -1.381534e-06 -1.294534e-06 -1.126070e-06 -1.073137e-06 -8.617406e-07 -5.929841e-07 -4.102920e-07 -3.441499e-07 -3.505188e-07 -4.419570e-07 -7.195267e-07 -8.880697e-07 -6.874428e-07 -4.280668e-07 -2.763822e-07 -1.981691e-07 -1.727046e-07 -1.583609e-07 -1.283596e-07 -1.061903e-07 -9.192251e-08 -7.818281e-08 -9.571192e-08 -1.281225e-07 -1.219296e-07 -9.659755e-08 -8.067281e-08 -6.349668e-08 -5.300812e-08 -5.208230e-08 -6.180362e-08 -5.810998e-08 -4.448851e-08 -4.168481e-08 -3.940355e-08 -3.630732e-08 -4.795055e-08 -4.350939e-08 -1.736973e-08 2.414615e-08 5.107858e-08 3.454073e-09 -1.041465e-08 2.921033e-10 -1.112463e-08 1.051997e-08 2.277982e-08 1.134337e-08 -8.382566e-09 -2.173522e-08 -2.471689e-08 -3.008626e-08 -2.845928e-08 -1.921114e-08 -1.738214e-08 -1.843561e-08 -1.865666e-08 -1.828587e-08 -1.830834e-08 -1.569117e-08 -1.243368e-08 -2.572831e-08 -8.629518e-09 -6.190494e-09 -2.812283e-08 -1.335765e-08 -9.458748e-09 -1.081194e-08 -1.409437e-08 -1.001787e-08 -8.993659e-10 9.181086e-09 1.224185e-08 1.724527e-08 3.111884e-08 3.088888e-08 3.137466e-08 3.928287e-08 4.223194e-08 4.358061e-08 3.600477e-08 2.977856e-08 3.435849e-08 4.774094e-08 5.826182e-08 5.483045e-08 4.859631e-08 4.660415e-08 3.909241e-08 4.881017e-08 5.376456e-08 4.622683e-08 7.818274e-08 1.070750e-07 1.121245e-07 1.476493e-07 1.616498e-07 1.730979e-07 1.849646e-07 1.566813e-07 1.713953e-07 1.900974e-07 1.794069e-07 1.617943e-07 1.062231e-07 5.336882e-08 3.727387e-08 3.101927e-08 2.904660e-08 5.294515e-08 8.026820e-08 8.551452e-08 9.498455e-08 1.192258e-07 1.480462e-07 1.716249e-07 2.017517e-07 1.997736e-07 1.690810e-07 1.348410e-07 8.564997e-08 5.285974e-08 4.489669e-08 4.560621e-08 5.401206e-08 6.691314e-08 8.048976e-08 1.005169e-07 1.406110e-07 1.767099e-07 1.797934e-07 1.893098e-07 2.593691e-07 3.493342e-07 4.149717e-07 4.639744e-07 4.982732e-07 5.919854e-07 6.616200e-07 6.135078e-07 5.597360e-07 5.567040e-07 6.006845e-07 7.699063e-07 9.928702e-07 1.042389e-06 1.262930e-06 1.723643e-06 2.090050e-06 1.862907e-06 1.504367e-06 1.532034e-06 1.649010e-06 1.811880e-06 1.775958e-06 1.497377e-06 1.102474e-06 7.977990e-07 6.522159e-07 6.784770e-07 8.967586e-07 8.083546e-07 7.576819e-07 8.360877e-07 3.590208e-07 
-4.019572e-06 -7.063916e-06 -7.885241e-06 -7.130602e-06 -4.481273e-06 -3.862629e-06 -3.629081e-06 -3.328252e-06 -2.902028e-06 -2.551762e-06 -1.783066e-06 -1.324759e-06 -1.062952e-06 -1.183935e-06 -1.513485e-06 -1.728568e-06 -1.788737e-06 -1.787895e-06 -1.730604e-06 -1.552716e-06 -1.288843e-06 -1.112343e-06 -1.021495e-06 -9.893724e-07 -1.024789e-06 -1.093684e-06 -1.222112e-06 -1.398266e-06 -1.523773e-06 -1.533864e-06 -1.354169e-06 -1.254083e-06 -1.237945e-06 -1.181498e-06 -1.334330e-06 -1.509098e-06 -1.408465e-06 -1.231872e-06 -1.226876e-06 -1.210319e-06 -1.088583e-06 -1.034678e-06 -9.547580e-07 -7.787904e-07 -6.749280e-07 -5.746422e-07 -5.439759e-07 -6.367207e-07 -6.802237e-07 -6.724223e-07 -6.566213e-07 -5.729828e-07 -5.104778e-07 -4.373460e-07 -3.656139e-07 -6.310892e-07 -1.072003e-06 -1.031252e-06 -6.776130e-07 -4.426210e-07 -2.976857e-07 -2.218357e-07 -1.878522e-07 -1.594529e-07 -1.489891e-07 -1.627608e-07 -2.163125e-07 -2.686200e-07 -2.892811e-07 -3.115446e-07 -3.030206e-07 -2.215048e-07 -1.482004e-07 -1.484775e-07 -1.399931e-07 -1.059908e-07 -8.868824e-08 -9.364263e-08 -8.622837e-08 -6.678184e-08 -6.241661e-08 -6.582098e-08 -7.175840e-08 -7.933523e-08 -8.396713e-08 -7.917027e-08 -6.471858e-08 -4.813843e-08 -3.213235e-08 -1.957942e-08 -1.759196e-08 -2.118598e-08 -1.947649e-08 -1.477558e-08 -1.082438e-08 -2.415832e-08 -5.178149e-08 -3.416335e-08 -2.222066e-09 2.985628e-08 4.716870e-08 2.687582e-08 1.755779e-08 7.743972e-09 -3.931656e-09 -9.087058e-09 -1.812509e-08 -1.516942e-08 -4.267004e-09 -5.225114e-09 -9.954897e-09 -1.410100e-08 -1.616833e-08 -1.527783e-08 -1.453242e-08 -2.399829e-08 -2.561883e-08 -2.643331e-08 -2.034714e-08 1.076842e-09 -1.084929e-08 -8.268039e-09 -1.055694e-08 -1.070784e-08 -8.158681e-09 2.218545e-10 1.337687e-08 2.292630e-08 2.490282e-08 2.835042e-08 3.341365e-08 3.629084e-08 3.623798e-08 3.451125e-08 4.811595e-08 5.678056e-08 4.435819e-08 3.111423e-08 2.423560e-08 2.636900e-08 4.787564e-08 5.956144e-08 5.843106e-08 6.067128e-08 7.058873e-08 8.241977e-08 6.825544e-08 5.340921e-08 7.949472e-08 1.269105e-07 1.589057e-07 2.004766e-07 2.330327e-07 1.918160e-07 1.532456e-07 1.419879e-07 8.713424e-08 4.065002e-08 2.870652e-08 2.984962e-08 3.658002e-08 3.689797e-08 4.486376e-08 6.343068e-08 8.165109e-08 9.387896e-08 1.120513e-07 1.446163e-07 1.903716e-07 1.867756e-07 1.377925e-07 1.145481e-07 1.149617e-07 1.148715e-07 8.210774e-08 4.817404e-08 4.170855e-08 5.101639e-08 7.056364e-08 9.015411e-08 9.646366e-08 1.113578e-07 1.519584e-07 2.065771e-07 2.256162e-07 2.201892e-07 2.454015e-07 2.679143e-07 2.641547e-07 2.630160e-07 3.005918e-07 3.118415e-07 2.750566e-07 2.858170e-07 3.443098e-07 3.737209e-07 4.177940e-07 5.164609e-07 5.250691e-07 5.853439e-07 9.613053e-07 1.316047e-06 1.206501e-06 1.212659e-06 1.788287e-06 1.881558e-06 1.454966e-06 1.247670e-06 1.210555e-06 1.387041e-06 1.440219e-06 1.183777e-06 9.106197e-07 6.439786e-07 4.680273e-07 6.214080e-07 1.016488e-06 1.340310e-06 1.314297e-06 5.917464e-07 
-2.356545e-06 -4.470508e-06 -3.792087e-06 -3.046103e-06 -2.541318e-06 -2.351202e-06 -2.335367e-06 -2.112031e-06 -2.174140e-06 -2.398390e-06 -2.228198e-06 -1.770984e-06 -1.664507e-06 -1.993853e-06 -1.884410e-06 -1.673265e-06 -1.838353e-06 -2.063184e-06 -2.147351e-06 -2.277566e-06 -2.590480e-06 -2.866147e-06 -2.713061e-06 -2.347641e-06 -2.226143e-06 -2.692464e-06 -2.902039e-06 -2.341996e-06 -1.662269e-06 -1.382965e-06 -1.233720e-06 -8.969855e-07 -7.288205e-07 -7.604941e-07 -1.139428e-06 -1.388068e-06 -1.305906e-06 -1.311239e-06 -1.261511e-06 -1.110933e-06 -1.067791e-06 -1.035623e-06 -9.951397e-07 -9.571870e-07 -8.983647e-07 -9.027420e-07 -1.049728e-06 -1.252414e-06 -1.299965e-06 -1.221635e-06 -8.998643e-07 -5.167486e-07 -3.468030e-07 -2.899744e-07 -3.058195e-07 -3.087649e-07 -3.568646e-07 -3.497744e-07 -2.897875e-07 -2.808418e-07 -2.495241e-07 -2.251840e-07 -2.198617e-07 -1.945054e-07 -1.550959e-07 -1.473712e-07 -1.790638e-07 -2.078771e-07 -2.005766e-07 -1.711574e-07 -1.457597e-07 -1.544349e-07 -1.803650e-07 -1.615599e-07 -1.025414e-07 -6.522000e-08 -6.041082e-08 -6.865335e-08 -6.559135e-08 -5.970609e-08 -6.474727e-08 -7.553744e-08 -8.001225e-08 -6.664954e-08 -5.019774e-08 -4.361453e-08 -5.201449e-08 -6.398533e-08 -6.824148e-08 -7.493216e-08 -8.283168e-08 -7.414464e-08 -7.711735e-08 -1.125111e-07 -1.343632e-07 -1.391138e-07 -9.303276e-08 -1.616647e-08 3.581952e-08 9.503239e-08 1.067043e-07 7.220377e-08 5.723740e-08 4.349325e-08 2.482545e-08 8.635275e-09 6.173513e-09 1.505346e-08 1.423291e-08 5.169333e-10 -1.083043e-08 -2.223747e-08 -2.871362e-08 -3.412316e-08 -4.116474e-08 -4.050740e-08 -3.696496e-08 -3.078366e-08 -6.211690e-09 -3.879115e-08 -1.926768e-08 -1.582458e-08 -1.759377e-08 -1.765739e-08 -1.006877e-08 -1.501679e-10 5.124151e-09 1.646462e-08 2.758872e-08 3.647762e-08 5.168591e-08 5.820852e-08 6.711164e-08 5.879786e-08 4.237554e-08 5.041834e-08 7.614971e-08 8.467783e-08 6.956024e-08 6.771943e-08 8.221905e-08 8.412763e-08 6.703382e-08 5.665108e-08 5.381008e-08 7.775804e-08 1.228758e-07 1.227132e-07 9.137278e-08 9.294141e-08 1.124749e-07 1.360586e-07 1.531984e-07 1.608912e-07 1.728077e-07 1.450946e-07 8.228193e-08 5.751447e-08 5.728227e-08 4.693286e-08 3.033646e-08 1.800636e-08 2.689457e-08 3.926815e-08 5.308519e-08 7.885480e-08 9.964865e-08 1.054205e-07 7.822031e-08 4.933364e-08 5.437929e-08 6.386575e-08 5.771219e-08 4.454289e-08 3.331009e-08 3.007928e-08 3.589075e-08 4.030886e-08 4.431869e-08 5.304023e-08 6.670646e-08 7.841716e-08 7.885191e-08 8.479641e-08 1.087762e-07 1.247833e-07 1.116463e-07 9.599858e-08 1.053188e-07 1.288498e-07 1.614640e-07 2.277077e-07 2.719392e-07 2.615921e-07 2.806002e-07 3.352156e-07 3.443891e-07 4.298903e-07 6.911505e-07 8.625154e-07 8.891020e-07 1.184681e-06 1.500121e-06 1.172118e-06 8.642644e-07 1.196549e-06 1.555420e-06 1.588337e-06 1.398801e-06 1.110536e-06 9.262483e-07 9.890453e-07 1.529098e-06 1.954744e-06 2.062529e-06 1.961389e-06 1.542743e-06 1.415253e-06 1.437572e-06 6.951254e-07 
-1.567825e-06 -2.952423e-06 -3.393963e-06 -3.280710e-06 -2.654043e-06 -3.408688e-06 -4.011228e-06 -3.540617e-06 -2.984306e-06 -3.067492e-06 -3.371312e-06 -3.131793e-06 -2.657197e-06 -2.398941e-06 -2.217979e-06 -2.536362e-06 -2.742688e-06 -2.534074e-06 -2.634349e-06 -2.866388e-06 -2.992683e-06 -3.239375e-06 -3.844128e-06 -4.883027e-06 -5.077060e-06 -4.114294e-06 -2.967443e-06 -2.211278e-06 -1.885278e-06 -1.760388e-06 -1.438222e-06 -9.840166e-07 -1.031123e-06 -1.191648e-06 -1.133328e-06 -8.962120e-07 -8.454281e-07 -8.652472e-07 -8.089372e-07 -8.482000e-07 -9.400408e-07 -8.609243e-07 -5.806611e-07 -3.937264e-07 -4.091360e-07 -5.345677e-07 -6.691696e-07 -6.544338e-07 -5.242231e-07 -4.111214e-07 -3.344604e-07 -2.955424e-07 -2.667836e-07 -2.310444e-07 -2.188389e-07 -2.832498e-07 -3.604731e-07 -2.972324e-07 -2.025179e-07 -1.878280e-07 -2.625791e-07 -3.442344e-07 -2.715895e-07 -1.584428e-07 -1.507654e-07 -1.780096e-07 -1.944650e-07 -2.242205e-07 -2.494992e-07 -2.507173e-07 -3.288560e-07 -4.104217e-07 -3.933024e-07 -3.152765e-07 -2.276781e-07 -1.665950e-07 -1.180627e-07 -8.930991e-08 -7.660231e-08 -7.628624e-08 -7.785829e-08 -8.062150e-08 -8.570294e-08 -1.035653e-07 -1.100317e-07 -8.797077e-08 -6.237734e-08 -5.224796e-08 -5.838973e-08 -6.028915e-08 -6.288484e-08 -7.917367e-08 -8.312450e-08 -7.499773e-08 -9.439813e-08 -9.605037e-08 -6.903009e-08 -1.748531e-08 6.808535e-08 1.071254e-07 9.414759e-08 8.829664e-08 8.880814e-08 8.159798e-08 7.182190e-08 5.266614e-08 4.064582e-08 4.157627e-08 3.432133e-08 1.004576e-08 -1.159635e-08 -3.185876e-08 -5.667156e-08 -6.054615e-08 -5.443615e-08 -5.781368e-08 -5.543047e-08 -4.062914e-08 -3.119672e-08 -2.708846e-08 -2.134699e-08 -1.748370e-08 -2.018850e-08 -1.903297e-08 -9.907466e-09 -6.411880e-10 7.163437e-09 1.209623e-08 1.553602e-08 2.432302e-08 3.289853e-08 2.809996e-08 2.505002e-08 3.946810e-08 4.841127e-08 4.482527e-08 5.127477e-08 9.299233e-08 1.339230e-07 1.543195e-07 1.803320e-07 1.629231e-07 1.044029e-07 7.889242e-08 9.129336e-08 1.077388e-07 1.192199e-07 1.407078e-07 1.635169e-07 1.521788e-07 1.219607e-07 9.313401e-08 8.049442e-08 1.007181e-07 1.041726e-07 8.508392e-08 7.483407e-08 8.179326e-08 8.258969e-08 6.525036e-08 6.223377e-08 6.420446e-08 6.185087e-08 8.208922e-08 1.178455e-07 1.271062e-07 1.087467e-07 7.738222e-08 4.616656e-08 3.644002e-08 4.397477e-08 4.399101e-08 3.556326e-08 2.899708e-08 2.293156e-08 2.392306e-08 3.287227e-08 3.969524e-08 3.501886e-08 3.107631e-08 4.416095e-08 5.886081e-08 5.274263e-08 4.645613e-08 6.178130e-08 8.437736e-08 9.017927e-08 8.356261e-08 9.636788e-08 1.115086e-07 1.138941e-07 1.240864e-07 1.650022e-07 1.807931e-07 1.493790e-07 1.373845e-07 1.472120e-07 1.596354e-07 2.274150e-07 3.127282e-07 3.798420e-07 6.641754e-07 1.526761e-06 2.102673e-06 1.920769e-06 1.604675e-06 1.264389e-06 9.943565e-07 7.872029e-07 7.162100e-07 9.248344e-07 1.200787e-06 1.281892e-06 1.505228e-06 1.829031e-06 2.145930e-06 2.287661e-06 1.803919e-06 1.127623e-06 4.239480e-07 
-6.820368e-07 -8.076254e-07 -2.228279e-06 -4.147473e-06 -3.843785e-06 -3.433926e-06 -3.537907e-06 -3.745050e-06 -3.365145e-06 -2.540961e-06 -2.869538e-06 -3.105413e-06 -2.468955e-06 -2.668526e-06 -2.627998e-06 -2.129349e-06 -1.958720e-06 -2.587213e-06 -3.310662e-06 -3.315307e-06 -3.077730e-06 -3.205649e-06 -3.554273e-06 -3.628532e-06 -3.743610e-06 -4.110270e-06 -4.191194e-06 -3.038443e-06 -1.877869e-06 -2.006850e-06 -2.159747e-06 -2.053345e-06 -1.686038e-06 -1.267194e-06 -1.088398e-06 -1.173923e-06 -1.327360e-06 -1.423554e-06 -1.521264e-06 -1.439706e-06 -1.250340e-06 -9.835997e-07 -8.272796e-07 -7.173168e-07 -6.290768e-07 -5.756202e-07 -4.758423e-07 -3.216882e-07 -2.339401e-07 -2.206112e-07 -2.067578e-07 -1.913775e-07 -2.126646e-07 -2.823472e-07 -3.094775e-07 -3.389020e-07 -5.984767e-07 -7.171986e-07 -5.831552e-07 -5.309723e-07 -4.944299e-07 -4.375662e-07 -4.171600e-07 -3.682075e-07 -3.372010e-07 -3.929149e-07 -4.266239e-07 -3.720273e-07 -3.462335e-07 -4.542351e-07 -5.112585e-07 -4.213871e-07 -3.103967e-07 -2.439993e-07 -2.491139e-07 -2.493928e-07 -1.958367e-07 -1.375499e-07 -1.192586e-07 -1.325825e-07 -1.632669e-07 -1.774421e-07 -1.589812e-07 -1.419795e-07 -1.415333e-07 -1.488647e-07 -1.125584e-07 -6.514269e-08 -8.267771e-08 -9.583547e-08 -9.238394e-08 -8.160048e-08 -5.773252e-08 -6.005103e-08 -7.997523e-08 -8.324236e-08 -3.848924e-08 4.306032e-09 3.077079e-08 3.699424e-08 3.566429e-08 3.803543e-08 3.201062e-08 4.205070e-08 6.649555e-08 9.172288e-08 9.874809e-08 7.612557e-08 5.679947e-08 4.511933e-08 -4.936523e-09 -6.273243e-08 -8.806188e-08 -8.193421e-08 -7.605373e-08 -6.500419e-08 -3.798030e-08 -2.762728e-08 -2.506365e-08 -2.063313e-08 -1.355377e-08 -9.485897e-09 -1.487441e-08 -1.830708e-08 -1.110107e-08 3.136864e-10 9.028396e-09 1.260498e-08 1.484929e-08 2.200331e-08 3.963001e-08 4.795611e-08 3.928264e-08 3.826057e-08 4.290289e-08 5.574569e-08 7.186706e-08 7.018211e-08 6.189468e-08 6.849538e-08 9.300206e-08 1.563632e-07 2.020182e-07 1.592555e-07 8.479907e-08 4.210727e-08 3.957757e-08 7.788599e-08 1.193102e-07 1.193367e-07 9.591031e-08 7.328184e-08 7.954713e-08 1.166341e-07 1.049953e-07 9.729690e-08 1.095549e-07 6.801920e-08 3.317940e-08 3.037871e-08 3.877892e-08 3.992080e-08 3.283513e-08 1.347036e-07 1.918666e-07 1.204524e-07 7.520236e-08 4.320118e-08 2.870881e-08 2.859282e-08 3.747758e-08 3.247138e-08 3.283234e-08 4.883122e-08 4.728823e-08 4.080304e-08 4.418322e-08 4.785707e-08 5.161995e-08 5.506252e-08 5.107912e-08 5.061099e-08 4.803190e-08 3.744402e-08 3.067154e-08 2.728257e-08 4.404626e-08 5.720789e-08 5.219663e-08 4.550207e-08 4.312779e-08 4.759160e-08 7.490220e-08 1.245218e-07 1.553304e-07 1.793299e-07 2.298941e-07 2.270099e-07 2.024550e-07 2.452288e-07 3.062536e-07 3.198932e-07 4.014325e-07 5.191236e-07 4.508945e-07 4.260489e-07 6.083013e-07 8.107181e-07 9.841819e-07 1.013963e-06 8.110538e-07 6.328969e-07 7.330739e-07 1.078734e-06 1.177998e-06 1.093001e-06 1.150053e-06 1.500670e-06 1.621137e-06 7.109125e-07 
-3.170878e-07 -7.563827e-07 -1.295680e-06 -1.884477e-06 -2.431504e-06 -3.013324e-06 -3.230100e-06 -3.336975e-06 -3.678311e-06 -3.869726e-06 -3.184449e-06 -2.225318e-06 -2.220999e-06 -2.655093e-06 -3.591362e-06 -4.115149e-06 -3.804031e-06 -2.620725e-06 -1.183816e-06 -1.095454e-06 -2.083461e-06 -2.923347e-06 -2.742281e-06 -2.362027e-06 -2.629789e-06 -2.932048e-06 -2.876155e-06 -2.628540e-06 -2.131621e-06 -2.032619e-06 -1.876792e-06 -2.172188e-06 -2.415027e-06 -2.336388e-06 -2.200907e-06 -1.654713e-06 -1.214905e-06 -8.052547e-07 -5.642478e-07 -6.062098e-07 -7.631781e-07 -7.226976e-07 -6.561970e-07 -7.347578e-07 -8.295212e-07 -7.990495e-07 -5.883389e-07 -3.883190e-07 -3.296629e-07 -2.809486e-07 -2.039192e-07 -1.875974e-07 -2.326618e-07 -2.916966e-07 -3.926531e-07 -5.390315e-07 -7.406316e-07 -1.147458e-06 -1.340203e-06 -1.189805e-06 -1.146599e-06 -9.592061e-07 -8.691001e-07 -7.954873e-07 -6.646164e-07 -6.065603e-07 -7.212904e-07 -8.955896e-07 -9.275864e-07 -7.794035e-07 -5.472337e-07 -4.234664e-07 -4.070585e-07 -3.531979e-07 -2.933056e-07 -2.379385e-07 -2.732481e-07 -3.137968e-07 -2.310765e-07 -1.617095e-07 -1.268529e-07 -1.218397e-07 -1.590384e-07 -2.143736e-07 -3.056296e-07 -3.190847e-07 -2.724140e-07 -2.443107e-07 -1.370154e-07 -7.378067e-08 -1.187599e-07 -8.748270e-08 -9.785082e-09 -2.616035e-08 -1.029078e-07 -8.469160e-08 -6.860296e-09 1.901447e-08 4.205657e-08 5.695819e-08 5.354108e-08 4.324136e-08 1.932217e-08 1.669240e-08 5.018705e-08 8.136828e-08 1.408998e-07 1.061971e-07 3.538641e-08 1.090380e-07 5.709884e-08 -9.535166e-08 -1.474700e-07 -9.806225e-08 -8.934071e-08 -1.080566e-07 -4.705117e-08 -2.355275e-08 -1.961022e-08 -1.441710e-08 -9.170918e-09 -7.107451e-09 -2.749580e-08 -3.833712e-08 -1.390626e-08 9.243913e-09 2.789802e-08 2.770927e-08 1.658355e-08 3.571908e-08 4.851971e-08 3.499320e-08 2.522834e-08 3.001830e-08 3.719290e-08 5.050870e-08 7.210721e-08 7.643883e-08 5.884656e-08 1.487520e-07 2.731386e-07 2.578571e-07 1.690054e-07 1.488163e-07 9.078713e-08 -5.763447e-10 -3.225754e-09 4.612987e-08 8.766897e-08 5.579919e-08 8.120798e-08 6.744013e-08 1.381002e-08 9.557519e-08 5.423414e-08 3.585346e-08 1.299770e-07 8.379617e-08 4.122721e-08 5.040035e-08 7.616840e-08 1.074758e-07 1.514817e-07 2.101521e-07 2.021480e-07 1.349443e-07 8.418211e-08 6.547351e-08 5.006552e-08 1.373086e-08 2.314294e-08 2.932309e-08 5.202275e-08 1.140200e-07 7.382563e-08 3.991856e-08 4.964104e-08 4.684927e-08 6.073084e-08 7.135284e-08 5.846862e-08 6.889075e-08 5.114516e-08 2.830965e-08 3.168654e-08 2.542098e-08 2.955076e-08 2.526036e-08 3.980714e-08 4.598008e-08 3.851614e-08 3.336991e-08 4.206826e-08 6.446743e-08 7.884106e-08 7.963857e-08 8.810970e-08 1.093986e-07 1.079293e-07 1.066900e-07 1.316816e-07 2.516216e-07 5.229478e-07 1.058526e-06 1.501955e-06 1.279352e-06 9.008790e-07 8.509230e-07 7.851161e-07 6.724874e-07 6.370144e-07 5.823825e-07 7.431198e-07 9.047844e-07 1.119324e-06 1.468328e-06 1.713888e-06 2.074554e-06 2.369796e-06 1.223525e-06 
-4.420382e-07 -1.017285e-06 -1.296517e-06 -1.344583e-06 -1.237421e-06 -1.301668e-06 -1.624425e-06 -2.080359e-06 -2.755208e-06 -3.291173e-06 -3.460225e-06 -3.082067e-06 -2.505891e-06 -2.442930e-06 -2.154715e-06 -1.512270e-06 -1.091498e-06 -1.035385e-06 -1.419480e-06 -2.121024e-06 -2.178440e-06 -1.810488e-06 -1.560002e-06 -1.235538e-06 -1.006579e-06 -1.006754e-06 -1.277233e-06 -1.892528e-06 -2.115047e-06 -1.684609e-06 -1.466504e-06 -1.503429e-06 -1.392933e-06 -1.207478e-06 -1.260375e-06 -1.306656e-06 -1.180128e-06 -1.174035e-06 -1.246136e-06 -1.078884e-06 -8.655340e-07 -8.070480e-07 -7.527980e-07 -7.442296e-07 -7.246582e-07 -5.443108e-07 -4.209119e-07 -3.760183e-07 -2.761234e-07 -2.072752e-07 -2.282445e-07 -2.994534e-07 -3.002013e-07 -2.527730e-07 -2.086204e-07 -2.032675e-07 -2.827022e-07 -5.387323e-07 -7.445081e-07 -7.091515e-07 -7.372854e-07 -7.838357e-07 -7.586124e-07 -7.178716e-07 -6.298498e-07 -4.677330e-07 -4.790163e-07 -5.939227e-07 -5.627154e-07 -5.337065e-07 -4.089182e-07 -3.476688e-07 -3.516320e-07 -2.964171e-07 -3.678792e-07 -2.125230e-07 -1.622562e-07 -3.528580e-07 -3.038569e-07 -3.279423e-07 -2.346337e-07 -1.379652e-07 -3.079107e-07 -2.049276e-07 -2.446527e-07 -2.556116e-07 -1.846183e-07 -3.818423e-07 -2.519695e-08 1.261461e-07 -2.857258e-07 -1.403224e-07 1.551051e-07 8.296668e-08 -1.446391e-07 -1.341737e-07 2.456305e-08 6.075768e-08 3.901247e-08 1.772844e-07 2.416285e-07 5.410678e-08 -5.051483e-08 -5.136420e-08 8.969519e-08 1.701581e-07 6.228756e-07 3.996630e-07 -1.530361e-07 4.755764e-07 3.861542e-07 -2.472182e-07 -3.709838e-07 -7.911527e-08 -1.609163e-07 -3.912903e-07 -5.825660e-08 5.778899e-09 -1.770480e-08 -3.262397e-08 -1.953135e-08 6.249234e-09 -4.425668e-08 -6.169107e-08 2.790975e-10 2.473057e-08 3.560695e-08 2.662647e-08 -2.950630e-09 5.746852e-08 8.903660e-08 3.363805e-08 6.996670e-09 2.443872e-08 3.162991e-08 5.282403e-08 9.382937e-08 1.156421e-07 1.023901e-08 1.509393e-07 4.349208e-07 3.935502e-07 1.604619e-07 2.078449e-07 -1.032551e-08 -2.853306e-07 -2.594268e-07 1.395953e-07 4.264158e-07 4.462958e-09 1.554472e-07 9.129681e-08 -2.860696e-07 1.102621e-07 4.052068e-08 -9.649169e-08 1.693419e-07 4.745994e-08 -4.877664e-10 3.122125e-08 9.356978e-08 1.191395e-07 8.239592e-08 9.274708e-08 8.714371e-08 8.104815e-08 9.654816e-08 1.015817e-07 7.536580e-08 6.909326e-08 6.650869e-08 7.184841e-08 1.493778e-07 2.270773e-07 2.075017e-07 1.384713e-07 8.759892e-08 6.887027e-08 7.349506e-08 1.134388e-07 4.775904e-08 3.108095e-08 9.716290e-08 7.800751e-08 7.492288e-08 7.410682e-08 3.018538e-08 -4.695160e-09 3.441229e-08 6.547663e-08 7.618380e-08 6.956325e-08 5.006233e-08 3.804963e-08 4.155817e-08 7.277526e-08 1.061719e-07 1.063247e-07 1.463653e-07 1.865276e-07 1.461503e-07 1.911359e-07 5.299183e-07 8.908783e-07 1.127509e-06 1.390668e-06 1.357493e-06 1.320667e-06 1.035430e-06 5.942143e-07 5.746377e-07 7.908161e-07 1.035727e-06 1.197343e-06 1.289639e-06 1.189287e-06 9.993040e-07 1.034638e-06 9.775292e-07 3.859850e-07 
-3.734298e-07 -7.620470e-07 -7.126341e-07 -6.641542e-07 -7.226617e-07 -8.544081e-07 -1.090567e-06 -1.588623e-06 -2.273362e-06 -2.827974e-06 -3.969514e-06 -5.910708e-06 -6.777186e-06 -5.599734e-06 -3.793515e-06 -2.589418e-06 -1.948973e-06 -1.668559e-06 -1.636547e-06 -1.542032e-06 -1.110708e-06 -7.842796e-07 -7.600822e-07 -8.046156e-07 -8.859777e-07 -8.687798e-07 -8.104902e-07 -9.238330e-07 -1.565414e-06 -2.065296e-06 -1.793827e-06 -1.243722e-06 -8.648270e-07 -8.758770e-07 -9.117461e-07 -8.009402e-07 -7.240082e-07 -5.541972e-07 -3.741677e-07 -3.485548e-07 -3.537711e-07 -5.214525e-07 -8.207101e-07 -8.600775e-07 -7.379472e-07 -6.512322e-07 -5.058285e-07 -3.742630e-07 -3.197099e-07 -2.862305e-07 -2.657424e-07 -2.159616e-07 -1.509010e-07 -1.110762e-07 -8.266968e-08 -7.530910e-08 -1.036824e-07 -1.526434e-07 -2.125857e-07 -2.593719e-07 -2.752619e-07 -3.407825e-07 -4.050635e-07 -5.848405e-07 -6.937502e-07 -5.297627e-07 -3.971906e-07 -4.061558e-07 -3.744989e-07 -4.400657e-07 -6.105181e-07 -7.383596e-07 -8.588993e-07 -9.229992e-07 -8.129863e-07 -6.095226e-07 -4.787097e-07 -4.550132e-07 -4.001379e-07 -3.195395e-07 -3.898281e-07 -4.105248e-07 -3.821195e-07 -3.656703e-07 -3.397903e-07 -4.777513e-07 -3.819751e-07 -1.262718e-07 -1.281502e-07 -1.144377e-07 -8.414537e-08 -3.988653e-08 2.341370e-09 8.800706e-09 -1.954333e-08 -3.112538e-08 3.024393e-08 6.829967e-08 7.173493e-08 4.522332e-08 6.296830e-08 1.167823e-07 7.425070e-08 3.624608e-08 2.957167e-07 4.744154e-07 3.356362e-07 3.871984e-07 5.099310e-07 5.019397e-07 2.446669e-07 -1.900612e-07 -5.421674e-07 -5.111411e-07 -2.277189e-07 -1.198993e-07 -4.103343e-08 -1.655961e-08 -5.022796e-08 -3.401834e-08 5.076612e-09 -1.441354e-08 -3.311412e-08 -2.417535e-08 -1.860769e-08 -2.248905e-09 1.386023e-08 1.916939e-08 2.086168e-08 2.596178e-08 4.429190e-08 3.678556e-08 6.424025e-08 7.756801e-08 4.053430e-08 7.826248e-08 1.264903e-07 1.687777e-07 1.322726e-07 1.080898e-07 1.380021e-07 1.212746e-07 1.916857e-07 3.528730e-07 2.688460e-07 7.441884e-08 -8.282201e-09 2.419164e-08 2.539490e-07 2.045707e-07 3.419029e-09 -2.021017e-08 -2.067609e-08 -1.756504e-08 1.496091e-08 5.819982e-08 7.923970e-09 -8.872199e-09 6.111869e-08 1.921069e-08 -5.893298e-09 1.021663e-07 1.319695e-07 7.510176e-08 5.138583e-08 5.385493e-08 1.159323e-07 1.535000e-07 1.601348e-07 1.946706e-07 1.677099e-07 1.210476e-07 1.897485e-07 2.150176e-07 1.934447e-07 1.992524e-07 1.382196e-07 8.145838e-08 1.198985e-07 1.438455e-07 1.166196e-07 8.808567e-08 5.256300e-08 4.176301e-08 2.425322e-08 2.169684e-08 1.657435e-08 2.137034e-08 3.008327e-08 3.196004e-08 3.195861e-08 5.225830e-08 6.810832e-08 5.972303e-08 7.042012e-08 1.144440e-07 1.277860e-07 9.735185e-08 1.115349e-07 1.706454e-07 2.068748e-07 2.204690e-07 3.612072e-07 6.009204e-07 7.113642e-07 9.001629e-07 1.417455e-06 1.837668e-06 1.807765e-06 1.469301e-06 9.221746e-07 6.380566e-07 1.111011e-06 1.397449e-06 9.670049e-07 7.167086e-07 2.901561e-07 9.582980e-07 8.313724e-07 -2.106929e-07 
-3.200673e-07 -6.111648e-07 -7.049107e-07 -9.607509e-07 -1.220426e-06 -1.599354e-06 -1.972447e-06 -2.032641e-06 -2.076641e-06 -2.628700e-06 -3.264871e-06 -3.355202e-06 -3.369042e-06 -3.706203e-06 -4.060609e-06 -4.374942e-06 -4.661277e-06 -4.647305e-06 -4.015893e-06 -3.037021e-06 -2.139736e-06 -1.489340e-06 -1.210005e-06 -1.115120e-06 -1.021788e-06 -9.670079e-07 -9.497683e-07 -8.927607e-07 -1.008274e-06 -1.438154e-06 -1.898332e-06 -2.250887e-06 -2.461895e-06 -2.317406e-06 -1.907633e-06 -1.390792e-06 -8.204348e-07 -5.085663e-07 -4.759615e-07 -5.181065e-07 -6.214024e-07 -6.707416e-07 -6.523963e-07 -7.008069e-07 -6.861734e-07 -5.404493e-07 -4.662214e-07 -4.493564e-07 -3.891294e-07 -3.141656e-07 -2.511940e-07 -1.722936e-07 -1.180256e-07 -1.199613e-07 -1.238041e-07 -1.241929e-07 -1.740896e-07 -2.230182e-07 -2.398568e-07 -2.893309e-07 -3.495800e-07 -4.239576e-07 -4.749806e-07 -4.709352e-07 -4.337591e-07 -3.867578e-07 -3.231060e-07 -2.641213e-07 -2.297736e-07 -2.407501e-07 -3.204629e-07 -4.275024e-07 -4.716512e-07 -4.810109e-07 -5.557354e-07 -5.020289e-07 -3.437829e-07 -2.431893e-07 -1.450857e-07 -8.971870e-08 -9.748619e-08 -1.465875e-07 -1.781499e-07 -1.798184e-07 -2.256562e-07 -2.772045e-07 -2.356823e-07 -1.924890e-07 -1.716857e-07 -1.035573e-07 -5.029780e-08 -2.642509e-08 -1.043438e-08 -6.486639e-09 -8.407902e-09 -9.389395e-10 1.606143e-08 3.793523e-08 4.478219e-08 4.307748e-08 7.082968e-08 1.191337e-07 1.703781e-07 2.412824e-07 3.258369e-07 3.667483e-07 3.438088e-07 3.062994e-07 2.985085e-07 2.847450e-07 1.311476e-07 -1.656604e-07 -3.704117e-07 -3.990565e-07 -3.023354e-07 -1.771576e-07 -1.121230e-07 -7.879539e-08 -6.355770e-08 -4.327609e-08 -2.091034e-08 -1.978943e-08 -2.240606e-08 -1.266505e-08 -6.663201e-09 -2.852198e-09 1.627063e-09 7.768195e-09 2.385975e-08 4.471265e-08 4.988555e-08 5.462272e-08 7.901701e-08 1.204394e-07 1.378083e-07 1.341877e-07 1.403261e-07 1.725715e-07 1.723950e-07 1.327309e-07 1.390502e-07 1.466807e-07 1.619452e-07 1.925342e-07 1.528508e-07 1.055910e-07 6.826059e-08 4.102301e-08 6.323799e-08 5.206537e-08 2.197520e-08 7.128887e-09 4.491345e-09 9.599338e-09 1.277270e-08 1.522112e-08 9.432858e-09 -1.683423e-09 2.836069e-08 4.333902e-08 3.639123e-08 7.002084e-08 8.760531e-08 8.334467e-08 9.010181e-08 1.031703e-07 1.249596e-07 1.437826e-07 1.313470e-07 1.337210e-07 1.643892e-07 1.652799e-07 1.556425e-07 1.515111e-07 1.483066e-07 1.371508e-07 1.041939e-07 7.618461e-08 5.830257e-08 6.443355e-08 7.659224e-08 8.566183e-08 7.749873e-08 6.116755e-08 7.166668e-08 7.546349e-08 6.014428e-08 4.887923e-08 5.177262e-08 6.259805e-08 8.219687e-08 1.122898e-07 1.271879e-07 1.046700e-07 6.921779e-08 5.702019e-08 5.894656e-08 8.209092e-08 1.359417e-07 1.948462e-07 2.301733e-07 2.538024e-07 3.351126e-07 5.260963e-07 7.711055e-07 8.694601e-07 8.143040e-07 8.501007e-07 1.178968e-06 1.685308e-06 1.988330e-06 1.939397e-06 1.911483e-06 1.729054e-06 1.134922e-06 6.787795e-07 4.432613e-07 4.743825e-07 5.762050e-07 2.656981e-07 


==> PICTURE/New_Folder/P-difference1.txt <==
3.480289e-15 1.008915e-14 1.674529e-14 2.344305e-14 3.015990e-14 3.686634e-14 4.358666e-14 5.034168e-14 5.707934e-14 6.392109e-14 7.075590e-14 7.762541e-14 8.442552e-14 9.135054e-14 9.833800e-14 1.052353e-13 1.120215e-13 1.189188e-13 1.257189e-13 1.324774e-13 1.405542e-13 1.464662e-13 1.524059e-13 1.585954e-13 1.645212e-13 1.703915e-13 1.761646e-13 1.817990e-13 1.874334e-13 1.932343e-13 1.987577e-13 2.043365e-13 2.098322e-13 2.156053e-13 2.212952e-13 2.265410e-13 2.318978e-13 2.369771e-13 2.420841e-13 2.473299e-13 2.593203e-13 2.645106e-13 2.699230e-13 2.751133e-13 2.798595e-13 2.849943e-13 2.901290e-13 2.949030e-13 2.996769e-13 3.050338e-13 3.100853e-13 3.148037e-13 3.194667e-13 3.242961e-13 3.292089e-13 3.338996e-13 3.383960e-13 3.429479e-13 3.474443e-13 3.518297e-13 3.626544e-13 3.670397e-13 3.712586e-13 3.755884e-13 3.794742e-13 3.833600e-13 3.869127e-13 3.900769e-13 3.935186e-13 3.968492e-13 4.003464e-13 4.038436e-13 4.072853e-13 4.115597e-13 4.156675e-13 4.189427e-13 4.221068e-13 4.257150e-13 4.294343e-13 4.329315e-13 4.428680e-13 4.458656e-13 4.491407e-13 4.521383e-13 4.546918e-13 4.568568e-13 4.585776e-13 4.601874e-13 4.619638e-13 4.645173e-13 4.672929e-13 4.688472e-13 4.706235e-13 4.731215e-13 4.753420e-13 4.770073e-13 4.792278e-13 4.814482e-13 4.836131e-13 4.855560e-13 4.931611e-13 4.951040e-13 4.968803e-13 4.986012e-13 4.996004e-13 5.005441e-13 5.010992e-13 5.008216e-13 5.004885e-13 5.009326e-13 5.011547e-13 5.021539e-13 5.025980e-13 5.030421e-13 5.033751e-13 5.032641e-13 5.031531e-13 5.023759e-13 5.020429e-13 5.023759e-13 5.038192e-13 5.021539e-13 5.004885e-13 4.993783e-13 4.969358e-13 4.929390e-13 4.888312e-13 4.845013e-13 4.803935e-13 4.768408e-13 4.727330e-13 4.688472e-13 4.647394e-13 4.616307e-13 4.576339e-13 4.537482e-13 4.493073e-13 4.445333e-13 4.395373e-13 4.355405e-13 4.376499e-13 4.322098e-13 4.273248e-13 4.231060e-13 4.172218e-13 4.101164e-13 4.031220e-13 3.959055e-13 3.894662e-13 3.835821e-13 3.773648e-13 3.719247e-13 3.659295e-13 3.614886e-13 3.568257e-13 3.502754e-13 3.436140e-13 3.367306e-13 3.302913e-13 3.242961e-13 3.214096e-13 3.146372e-13 3.081979e-13 3.013145e-13 2.925438e-13 2.839950e-13 2.750022e-13 2.660094e-13 2.582379e-13 2.501332e-13 2.426948e-13 2.354783e-13 2.280398e-13 2.206013e-13 2.129408e-13 2.046141e-13 1.960654e-13 1.881828e-13 1.804112e-13 1.719735e-13 1.668665e-13 1.587619e-13 1.502132e-13 1.416645e-13 1.321165e-13 1.213474e-13 1.099121e-13 9.858780e-14 8.815171e-14 7.904788e-14 7.016610e-14 6.183942e-14 5.373479e-14 4.718448e-14 4.163336e-14 3.608225e-14 3.197442e-14 2.764455e-14 2.398082e-14 2.242651e-14 2.242651e-14 2.253753e-14 2.287059e-14 2.176037e-14 1.942890e-14 1.698641e-14 1.465494e-14 1.187939e-14 1.021405e-14 9.880985e-15 9.769963e-15 9.547918e-15 9.214851e-15 9.769963e-15 8.992806e-15 7.438494e-15 6.550316e-15 4.884981e-15 3.552714e-15 1.998401e-15 
3.371435e-15 1.003884e-14 1.670018e-14 2.341530e-14 3.013909e-14 3.685593e-14 4.360054e-14 5.036249e-14 5.709322e-14 6.390027e-14 7.077672e-14 7.766704e-14 8.442552e-14 9.128115e-14 9.831025e-14 1.053463e-13 1.121048e-13 1.189743e-13 1.258021e-13 1.326994e-13 1.404155e-13 1.464523e-13 1.524614e-13 1.588452e-13 1.646600e-13 1.704609e-13 1.761369e-13 1.816602e-13 1.874889e-13 1.933731e-13 1.988409e-13 2.043643e-13 2.099709e-13 2.156331e-13 2.209899e-13 2.264022e-13 2.318146e-13 2.371436e-13 2.422229e-13 2.475242e-13 2.589873e-13 2.642886e-13 2.695622e-13 2.756129e-13 2.801648e-13 2.849665e-13 2.900735e-13 2.949863e-13 2.997602e-13 3.053668e-13 3.100020e-13 3.148870e-13 3.196332e-13 3.243239e-13 3.290146e-13 3.340661e-13 3.383960e-13 3.430034e-13 3.472778e-13 3.520517e-13 3.626544e-13 3.669842e-13 3.711476e-13 3.759215e-13 3.795853e-13 3.838041e-13 3.868572e-13 3.897438e-13 3.934075e-13 3.967382e-13 4.005130e-13 4.040657e-13 4.077294e-13 4.117262e-13 4.151124e-13 4.191647e-13 4.223288e-13 4.256040e-13 4.293232e-13 4.332645e-13 4.425349e-13 4.455880e-13 4.486966e-13 4.525269e-13 4.547474e-13 4.572454e-13 4.589107e-13 4.601319e-13 4.621858e-13 4.643508e-13 4.666267e-13 4.685141e-13 4.707901e-13 4.731215e-13 4.747869e-13 4.765077e-13 4.790057e-13 4.815037e-13 4.835576e-13 4.856116e-13 4.928835e-13 4.952705e-13 4.968803e-13 4.994893e-13 4.997669e-13 5.009326e-13 5.010437e-13 5.008771e-13 5.006551e-13 5.009326e-13 5.012657e-13 5.027090e-13 5.025980e-13 5.032641e-13 5.027090e-13 5.033751e-13 5.027090e-13 5.017098e-13 5.018208e-13 5.022649e-13 5.032641e-13 5.020429e-13 5.007106e-13 5.003775e-13 4.967138e-13 4.926060e-13 4.889422e-13 4.841683e-13 4.803935e-13 4.778400e-13 4.730660e-13 4.692913e-13 4.655165e-13 4.622969e-13 4.575229e-13 4.539702e-13 4.495293e-13 4.448664e-13 4.399814e-13 4.359846e-13 4.368728e-13 4.312106e-13 4.272138e-13 4.247713e-13 4.169998e-13 4.103384e-13 4.032330e-13 3.952394e-13 3.890221e-13 3.840261e-13 3.778089e-13 3.721468e-13 3.665956e-13 3.615996e-13 3.560485e-13 3.506084e-13 3.432810e-13 3.363976e-13 3.301803e-13 3.239631e-13 3.204104e-13 3.143041e-13 3.077538e-13 3.032019e-13 2.927658e-13 2.841061e-13 2.750022e-13 2.644551e-13 2.572387e-13 2.492451e-13 2.423617e-13 2.359224e-13 2.282619e-13 2.208234e-13 2.117195e-13 2.045031e-13 1.965095e-13 1.876277e-13 1.796341e-13 1.713074e-13 1.666445e-13 1.593170e-13 1.502132e-13 1.423306e-13 1.320055e-13 1.216804e-13 1.102451e-13 9.781065e-14 8.748557e-14 7.882583e-14 6.961098e-14 6.161738e-14 5.273559e-14 4.618528e-14 3.952394e-14 3.474998e-14 3.042011e-14 2.720046e-14 2.364775e-14 2.164935e-14 2.109424e-14 2.209344e-14 2.198242e-14 2.287059e-14 1.920686e-14 1.709743e-14 1.409983e-14 1.065814e-14 1.010303e-14 9.547918e-15 8.659740e-15 9.547918e-15 9.992007e-15 1.088019e-14 8.992806e-15 6.661338e-15 6.550316e-15 4.662937e-15 3.108624e-15 3.774758e-15 
3.337174e-15 9.998946e-15 1.661518e-14 2.338407e-14 3.013215e-14 3.685940e-14 4.357972e-14 5.031392e-14 5.701689e-14 6.387946e-14 7.075590e-14 7.748663e-14 8.430756e-14 9.124645e-14 9.825474e-14 1.051798e-13 1.119937e-13 1.189188e-13 1.257883e-13 1.325606e-13 1.401795e-13 1.462580e-13 1.519340e-13 1.584566e-13 1.647155e-13 1.705025e-13 1.762757e-13 1.817435e-13 1.873779e-13 1.932343e-13 1.987854e-13 2.041700e-13 2.099709e-13 2.154943e-13 2.207956e-13 2.263745e-13 2.318701e-13 2.372269e-13 2.422229e-13 2.474687e-13 2.582656e-13 2.634837e-13 2.684519e-13 2.744194e-13 2.802203e-13 2.849387e-13 2.902123e-13 2.946532e-13 2.990108e-13 3.045064e-13 3.097800e-13 3.145262e-13 3.196610e-13 3.240463e-13 3.285427e-13 3.334000e-13 3.378964e-13 3.423928e-13 3.468892e-13 3.511080e-13 3.613776e-13 3.657630e-13 3.703149e-13 3.747558e-13 3.792522e-13 3.829714e-13 3.869682e-13 3.900213e-13 3.936296e-13 3.971268e-13 4.006795e-13 4.038436e-13 4.077849e-13 4.108380e-13 4.140577e-13 4.183875e-13 4.222178e-13 4.256040e-13 4.289902e-13 4.327649e-13 4.418133e-13 4.446998e-13 4.474199e-13 4.514722e-13 4.544143e-13 4.566902e-13 4.595213e-13 4.604095e-13 4.622969e-13 4.642953e-13 4.666267e-13 4.681255e-13 4.706791e-13 4.726219e-13 4.741207e-13 4.766187e-13 4.787837e-13 4.811151e-13 4.837797e-13 4.848899e-13 4.912182e-13 4.938272e-13 4.954370e-13 4.976020e-13 4.989897e-13 5.003220e-13 5.014322e-13 5.005996e-13 5.002110e-13 5.004885e-13 5.003775e-13 5.007106e-13 5.019318e-13 5.020429e-13 5.011547e-13 5.019318e-13 5.028200e-13 5.019318e-13 5.010437e-13 5.018208e-13 5.023759e-13 5.011547e-13 4.999334e-13 4.990452e-13 4.966028e-13 4.924949e-13 4.901635e-13 4.841683e-13 4.792833e-13 4.761747e-13 4.725109e-13 4.681810e-13 4.654055e-13 4.609646e-13 4.560796e-13 4.531930e-13 4.495293e-13 4.445333e-13 4.392042e-13 4.345413e-13 4.347633e-13 4.299894e-13 4.251044e-13 4.212186e-13 4.161116e-13 4.096723e-13 4.042322e-13 3.954614e-13 3.874678e-13 3.824718e-13 3.775869e-13 3.709255e-13 3.663736e-13 3.600453e-13 3.553824e-13 3.494982e-13 3.427258e-13 3.365086e-13 3.297362e-13 3.234080e-13 3.184120e-13 3.120837e-13 3.052003e-13 2.993161e-13 2.911005e-13 2.832179e-13 2.763345e-13 2.653433e-13 2.567946e-13 2.489120e-13 2.419176e-13 2.343681e-13 2.282619e-13 2.191580e-13 2.094991e-13 2.033929e-13 1.981748e-13 1.879608e-13 1.793010e-13 1.705303e-13 1.634248e-13 1.565414e-13 1.485478e-13 1.403322e-13 1.314504e-13 1.205702e-13 1.113554e-13 9.658940e-14 8.570922e-14 7.627232e-14 6.816769e-14 5.795364e-14 4.907186e-14 4.218847e-14 3.597123e-14 3.119727e-14 2.808864e-14 2.453593e-14 2.153833e-14 2.020606e-14 1.687539e-14 1.754152e-14 2.020606e-14 1.898481e-14 1.787459e-14 1.487699e-14 1.409983e-14 1.076916e-14 9.658940e-15 8.326673e-15 6.439294e-15 8.881784e-15 1.043610e-14 9.992007e-15 9.103829e-15 8.437695e-15 8.437695e-15 5.551115e-15 8.881784e-16 1.998401e-15 
3.324598e-15 1.000415e-14 1.667763e-14 2.337713e-14 3.013215e-14 3.688369e-14 4.366993e-14 5.034168e-14 5.709322e-14 6.382395e-14 7.059631e-14 7.726458e-14 8.416184e-14 9.105910e-14 9.810208e-14 1.050826e-13 1.119244e-13 1.188633e-13 1.257050e-13 1.326994e-13 1.400963e-13 1.465772e-13 1.523920e-13 1.583039e-13 1.644657e-13 1.703776e-13 1.760536e-13 1.815492e-13 1.875999e-13 1.933453e-13 1.987854e-13 2.037259e-13 2.096934e-13 2.154110e-13 2.208234e-13 2.264022e-13 2.320089e-13 2.376710e-13 2.425560e-13 2.474132e-13 2.579603e-13 2.629286e-13 2.684797e-13 2.736700e-13 2.791101e-13 2.843004e-13 2.895739e-13 2.947920e-13 2.994827e-13 3.043954e-13 3.096134e-13 3.142486e-13 3.190226e-13 3.236855e-13 3.284317e-13 3.334000e-13 3.376188e-13 3.418932e-13 3.463341e-13 3.507195e-13 3.609890e-13 3.644862e-13 3.691492e-13 3.734235e-13 3.780865e-13 3.819722e-13 3.856360e-13 3.897993e-13 3.930190e-13 3.968492e-13 3.999578e-13 4.027334e-13 4.064526e-13 4.098388e-13 4.142242e-13 4.183320e-13 4.214962e-13 4.252154e-13 4.286016e-13 4.322653e-13 4.405365e-13 4.440892e-13 4.476419e-13 4.516942e-13 4.535816e-13 4.555245e-13 4.577450e-13 4.600209e-13 4.618528e-13 4.637402e-13 4.656830e-13 4.666822e-13 4.694023e-13 4.718448e-13 4.737877e-13 4.766187e-13 4.782841e-13 4.805600e-13 4.824474e-13 4.842238e-13 4.906076e-13 4.934386e-13 4.949929e-13 4.967138e-13 4.980460e-13 4.994893e-13 4.999334e-13 5.007661e-13 5.001000e-13 5.008771e-13 5.001555e-13 4.990452e-13 5.005996e-13 5.015988e-13 5.012657e-13 5.009326e-13 5.015988e-13 5.017098e-13 5.013767e-13 5.014877e-13 5.007106e-13 4.998224e-13 4.994893e-13 4.991563e-13 4.950484e-13 4.900524e-13 4.870548e-13 4.836131e-13 4.800604e-13 4.760636e-13 4.715117e-13 4.661826e-13 4.639622e-13 4.602985e-13 4.558576e-13 4.536371e-13 4.485301e-13 4.443113e-13 4.386491e-13 4.337641e-13 4.336531e-13 4.284351e-13 4.246603e-13 4.196643e-13 4.144463e-13 4.075629e-13 4.011236e-13 3.939071e-13 3.876899e-13 3.819167e-13 3.751444e-13 3.678169e-13 3.632650e-13 3.567147e-13 3.533840e-13 3.496092e-13 3.426148e-13 3.367306e-13 3.290701e-13 3.228529e-13 3.175238e-13 3.106404e-13 3.055334e-13 2.994271e-13 2.901013e-13 2.808864e-13 2.721157e-13 2.632339e-13 2.555733e-13 2.470246e-13 2.404743e-13 2.324807e-13 2.250422e-13 2.178258e-13 2.090550e-13 2.012834e-13 1.937339e-13 1.859624e-13 1.769696e-13 1.687539e-13 1.623146e-13 1.558753e-13 1.471046e-13 1.387779e-13 1.288969e-13 1.177947e-13 1.055822e-13 9.159340e-14 8.248957e-14 7.327472e-14 6.494805e-14 5.462297e-14 4.685141e-14 3.808065e-14 3.230749e-14 2.620126e-14 2.342571e-14 2.242651e-14 1.998401e-14 1.976197e-14 1.498801e-14 1.221245e-14 1.509903e-14 1.632028e-14 1.265654e-14 1.132427e-14 1.010303e-14 8.992806e-15 9.103829e-15 8.881784e-15 9.658940e-15 1.065814e-14 1.065814e-14 9.769963e-15 1.021405e-14 9.214851e-15 9.547918e-15 8.659740e-15 5.551115e-15 4.996004e-15 
3.334572e-15 1.002497e-14 1.670712e-14 2.337366e-14 3.017031e-14 3.697043e-14 4.383299e-14 5.047351e-14 5.713485e-14 6.384476e-14 7.061712e-14 7.732009e-14 8.400919e-14 9.110768e-14 9.801882e-14 1.049161e-13 1.116884e-13 1.185302e-13 1.253997e-13 1.322692e-13 1.399159e-13 1.460776e-13 1.524753e-13 1.585676e-13 1.644240e-13 1.702527e-13 1.758316e-13 1.817990e-13 1.878220e-13 1.933453e-13 1.989797e-13 2.040867e-13 2.094436e-13 2.153555e-13 2.209066e-13 2.268186e-13 2.320644e-13 2.374767e-13 2.428058e-13 2.476630e-13 2.576273e-13 2.632894e-13 2.685629e-13 2.736977e-13 2.784717e-13 2.838563e-13 2.887690e-13 2.941536e-13 2.992051e-13 3.048950e-13 3.102518e-13 3.144429e-13 3.186895e-13 3.233247e-13 3.281264e-13 3.327894e-13 3.370637e-13 3.415601e-13 3.456679e-13 3.498868e-13 3.607115e-13 3.645972e-13 3.687051e-13 3.733125e-13 3.779754e-13 3.809175e-13 3.837486e-13 3.882450e-13 3.922973e-13 3.961276e-13 3.999023e-13 4.029554e-13 4.057865e-13 4.101719e-13 4.138911e-13 4.171108e-13 4.202749e-13 4.242717e-13 4.278800e-13 4.307665e-13 4.394263e-13 4.431455e-13 4.467537e-13 4.501399e-13 4.528600e-13 4.549139e-13 4.561351e-13 4.590772e-13 4.618528e-13 4.635181e-13 4.659606e-13 4.672374e-13 4.684586e-13 4.709011e-13 4.728995e-13 4.753975e-13 4.769518e-13 4.798939e-13 4.817258e-13 4.831691e-13 4.897194e-13 4.919398e-13 4.944378e-13 4.957146e-13 4.963252e-13 4.973799e-13 4.978795e-13 4.982126e-13 4.993228e-13 4.999889e-13 4.998224e-13 5.004885e-13 4.999334e-13 5.008216e-13 5.008216e-13 5.015988e-13 5.005996e-13 5.003775e-13 5.002665e-13 4.998224e-13 4.998224e-13 5.003775e-13 4.992673e-13 4.976020e-13 4.947154e-13 4.900524e-13 4.851675e-13 4.828360e-13 4.803935e-13 4.759526e-13 4.710676e-13 4.670708e-13 4.645173e-13 4.595213e-13 4.538592e-13 4.510836e-13 4.474199e-13 4.429790e-13 4.373168e-13 4.314327e-13 4.320988e-13 4.283240e-13 4.246603e-13 4.199974e-13 4.143352e-13 4.067857e-13 3.990142e-13 3.927969e-13 3.866907e-13 3.800293e-13 3.742562e-13 3.690381e-13 3.629319e-13 3.571587e-13 3.528289e-13 3.472778e-13 3.405054e-13 3.335110e-13 3.269607e-13 3.209655e-13 3.171907e-13 3.115286e-13 3.063105e-13 2.974287e-13 2.875478e-13 2.777778e-13 2.681189e-13 2.613465e-13 2.549072e-13 2.466916e-13 2.396972e-13 2.309264e-13 2.225997e-13 2.154943e-13 2.071676e-13 2.000622e-13 1.919576e-13 1.835199e-13 1.743050e-13 1.648681e-13 1.597611e-13 1.530998e-13 1.458833e-13 1.377787e-13 1.285638e-13 1.162404e-13 1.031397e-13 9.081624e-14 7.982504e-14 7.094325e-14 6.517009e-14 5.473400e-14 4.585221e-14 3.830269e-14 3.030909e-14 2.542411e-14 1.787459e-14 1.776357e-14 1.543210e-14 1.398881e-14 1.154632e-14 1.121325e-14 1.221245e-14 9.880985e-15 6.328271e-15 6.883383e-15 6.217249e-15 7.882583e-15 8.881784e-15 1.010303e-14 1.110223e-14 1.088019e-14 1.154632e-14 1.176836e-14 1.321165e-14 1.121325e-14 1.187939e-14 8.881784e-15 4.218847e-15 2.997602e-15 
3.318526e-15 1.004665e-14 1.674529e-14 2.349856e-14 3.020501e-14 3.699124e-14 4.377748e-14 5.054984e-14 5.715567e-14 6.374762e-14 7.060325e-14 7.735479e-14 8.430062e-14 9.131584e-14 9.810208e-14 1.048606e-13 1.117162e-13 1.184053e-13 1.252748e-13 1.321443e-13 1.395689e-13 1.459388e-13 1.524614e-13 1.589145e-13 1.646044e-13 1.702805e-13 1.760814e-13 1.817990e-13 1.878220e-13 1.933453e-13 1.989242e-13 2.039757e-13 2.097766e-13 2.159384e-13 2.216560e-13 2.278733e-13 2.326195e-13 2.377820e-13 2.429168e-13 2.482181e-13 2.580713e-13 2.637057e-13 2.685907e-13 2.740586e-13 2.785827e-13 2.838008e-13 2.891021e-13 2.943201e-13 2.997880e-13 3.055056e-13 3.101963e-13 3.149980e-13 3.186063e-13 3.228529e-13 3.272660e-13 3.327894e-13 3.367306e-13 3.411715e-13 3.445022e-13 3.486100e-13 3.591016e-13 3.639311e-13 3.679834e-13 3.723688e-13 3.764766e-13 3.800849e-13 3.838596e-13 3.883560e-13 3.918532e-13 3.959610e-13 3.995693e-13 4.031775e-13 4.064526e-13 4.106715e-13 4.136136e-13 4.166112e-13 4.195533e-13 4.234391e-13 4.260481e-13 4.296008e-13 4.383716e-13 4.428680e-13 4.463097e-13 4.502509e-13 4.523049e-13 4.553025e-13 4.566347e-13 4.583556e-13 4.605205e-13 4.621303e-13 4.648504e-13 4.671818e-13 4.680145e-13 4.705680e-13 4.725664e-13 4.753420e-13 4.768408e-13 4.796719e-13 4.809486e-13 4.830025e-13 4.883316e-13 4.912737e-13 4.933831e-13 4.954925e-13 4.964362e-13 4.968803e-13 4.967138e-13 4.970468e-13 4.980460e-13 4.996004e-13 4.998224e-13 5.019318e-13 5.004885e-13 5.013767e-13 5.008216e-13 5.022649e-13 4.997114e-13 4.989342e-13 4.984901e-13 4.987122e-13 5.002665e-13 5.012657e-13 4.987122e-13 4.983791e-13 4.938272e-13 4.894973e-13 4.859446e-13 4.828360e-13 4.790612e-13 4.759526e-13 4.705125e-13 4.660716e-13 4.620748e-13 4.605205e-13 4.541922e-13 4.508616e-13 4.456435e-13 4.433121e-13 4.345413e-13 4.287681e-13 4.312106e-13 4.272138e-13 4.227729e-13 4.196643e-13 4.127809e-13 4.057865e-13 3.982370e-13 3.917977e-13 3.848033e-13 3.773648e-13 3.725908e-13 3.700373e-13 3.611555e-13 3.546052e-13 3.493872e-13 3.476108e-13 3.391731e-13 3.316236e-13 3.247402e-13 3.195222e-13 3.153033e-13 3.106404e-13 3.030909e-13 2.969847e-13 2.867706e-13 2.750022e-13 2.664535e-13 2.595701e-13 2.511324e-13 2.436940e-13 2.374767e-13 2.303713e-13 2.221556e-13 2.159384e-13 2.062794e-13 1.992850e-13 1.898481e-13 1.821876e-13 1.707523e-13 1.607603e-13 1.575406e-13 1.514344e-13 1.444400e-13 1.375566e-13 1.268985e-13 1.149081e-13 1.016964e-13 8.848478e-14 7.749357e-14 6.428191e-14 5.961898e-14 5.473400e-14 4.496403e-14 3.996803e-14 3.042011e-14 2.631229e-14 1.998401e-14 1.598721e-14 1.221245e-14 1.032507e-14 8.992806e-15 8.104628e-15 7.549517e-15 6.883383e-15 4.996004e-15 3.996803e-15 6.661338e-15 7.549517e-15 9.214851e-15 1.032507e-14 1.076916e-14 1.032507e-14 1.154632e-14 1.165734e-14 1.232348e-14 9.880985e-15 1.187939e-14 1.154632e-14 5.995204e-15 5.773160e-15 
3.368833e-15 1.010997e-14 1.681814e-14 2.353673e-14 3.030909e-14 3.710574e-14 4.377054e-14 5.048739e-14 5.711404e-14 6.387946e-14 7.063794e-14 7.742418e-14 8.427981e-14 9.124645e-14 9.824086e-14 1.048883e-13 1.118550e-13 1.183914e-13 1.251638e-13 1.318806e-13 1.395273e-13 1.460498e-13 1.526834e-13 1.588590e-13 1.647571e-13 1.706829e-13 1.762757e-13 1.824652e-13 1.883771e-13 1.937339e-13 1.993961e-13 2.045031e-13 2.098877e-13 2.162992e-13 2.217670e-13 2.278178e-13 2.331746e-13 2.380041e-13 2.433054e-13 2.481626e-13 2.575162e-13 2.629563e-13 2.679246e-13 2.732259e-13 2.779998e-13 2.836065e-13 2.891576e-13 2.940148e-13 2.998990e-13 3.049228e-13 3.099465e-13 3.140266e-13 3.181622e-13 3.223255e-13 3.257117e-13 3.311795e-13 3.357870e-13 3.392286e-13 3.424483e-13 3.468337e-13 3.576028e-13 3.618217e-13 3.667622e-13 3.708700e-13 3.760880e-13 3.787526e-13 3.829714e-13 3.870237e-13 3.911316e-13 3.955725e-13 3.992362e-13 4.026224e-13 4.056755e-13 4.102274e-13 4.135026e-13 4.162781e-13 4.178879e-13 4.212741e-13 4.239387e-13 4.275469e-13 4.371503e-13 4.417022e-13 4.451994e-13 4.485301e-13 4.511946e-13 4.540257e-13 4.561906e-13 4.583001e-13 4.600764e-13 4.618528e-13 4.644618e-13 4.653500e-13 4.660161e-13 4.693468e-13 4.710676e-13 4.733991e-13 4.746203e-13 4.772294e-13 4.795053e-13 4.807821e-13 4.858336e-13 4.894973e-13 4.924949e-13 4.942158e-13 4.962697e-13 4.958811e-13 4.955480e-13 4.966583e-13 4.968248e-13 4.978240e-13 4.981571e-13 4.984901e-13 4.988232e-13 4.996004e-13 4.989342e-13 4.986012e-13 4.971579e-13 4.972689e-13 4.957146e-13 4.961587e-13 4.989342e-13 4.972689e-13 4.964917e-13 4.952705e-13 4.934941e-13 4.898304e-13 4.858336e-13 4.817258e-13 4.776179e-13 4.731771e-13 4.685141e-13 4.642953e-13 4.595213e-13 4.555245e-13 4.504175e-13 4.469758e-13 4.417577e-13 4.367617e-13 4.302114e-13 4.261036e-13 4.299894e-13 4.251044e-13 4.195533e-13 4.154455e-13 4.122258e-13 4.046763e-13 3.966827e-13 3.900213e-13 3.834710e-13 3.762546e-13 3.685940e-13 3.641532e-13 3.581579e-13 3.533840e-13 3.453904e-13 3.431699e-13 3.371747e-13 3.304024e-13 3.217426e-13 3.159695e-13 3.117506e-13 3.075318e-13 3.002043e-13 2.937650e-13 2.859935e-13 2.743361e-13 2.631229e-13 2.564615e-13 2.481348e-13 2.432499e-13 2.372547e-13 2.285949e-13 2.203793e-13 2.128298e-13 2.025047e-13 1.946221e-13 1.860734e-13 1.763034e-13 1.659783e-13 1.560974e-13 1.544320e-13 1.479927e-13 1.427747e-13 1.340039e-13 1.270095e-13 1.135758e-13 1.015854e-13 8.748557e-14 7.582823e-14 6.461498e-14 5.595524e-14 4.907186e-14 3.985701e-14 3.341771e-14 2.531308e-14 2.176037e-14 1.754152e-14 1.321165e-14 5.884182e-15 5.662137e-15 5.551115e-15 5.440093e-15 3.885781e-15 3.663736e-15 2.442491e-15 5.662137e-15 7.993606e-15 7.327472e-15 9.547918e-15 8.881784e-15 1.054712e-14 1.210143e-14 1.265654e-14 1.287859e-14 1.376677e-14 1.187939e-14 1.432188e-14 7.993606e-15 5.551115e-16 1.443290e-15 
3.408298e-15 1.014726e-14 1.684763e-14 2.363387e-14 3.034378e-14 3.711267e-14 4.380524e-14 5.056372e-14 5.725975e-14 6.392109e-14 7.070039e-14 7.738948e-14 8.429368e-14 9.117013e-14 9.785228e-14 1.046108e-13 1.114941e-13 1.181277e-13 1.249140e-13 1.315059e-13 1.391109e-13 1.459666e-13 1.526140e-13 1.591227e-13 1.650069e-13 1.713352e-13 1.769557e-13 1.831590e-13 1.883771e-13 1.937617e-13 1.992295e-13 2.047806e-13 2.109424e-13 2.174094e-13 2.226275e-13 2.282063e-13 2.331468e-13 2.375877e-13 2.431388e-13 2.489675e-13 2.575440e-13 2.628731e-13 2.675637e-13 2.729206e-13 2.778333e-13 2.832734e-13 2.881584e-13 2.929323e-13 2.985112e-13 3.038680e-13 3.086698e-13 3.135547e-13 3.177736e-13 3.225475e-13 3.256562e-13 3.300138e-13 3.342882e-13 3.379519e-13 3.416156e-13 3.453904e-13 3.547163e-13 3.593792e-13 3.638756e-13 3.684275e-13 3.727574e-13 3.764766e-13 3.811396e-13 3.864131e-13 3.909095e-13 3.954614e-13 3.984035e-13 4.021228e-13 4.058420e-13 4.107825e-13 4.126144e-13 4.156675e-13 4.173883e-13 4.201639e-13 4.225509e-13 4.257150e-13 4.351519e-13 4.412581e-13 4.435896e-13 4.473089e-13 4.499734e-13 4.540812e-13 4.557466e-13 4.584666e-13 4.589662e-13 4.596878e-13 4.620193e-13 4.643508e-13 4.658496e-13 4.690137e-13 4.696243e-13 4.720113e-13 4.732326e-13 4.760636e-13 4.781731e-13 4.810041e-13 4.856116e-13 4.875544e-13 4.900524e-13 4.921619e-13 4.938827e-13 4.950484e-13 4.950484e-13 4.967693e-13 4.953815e-13 4.963252e-13 4.969358e-13 4.969358e-13 4.976020e-13 4.999334e-13 4.970468e-13 4.963807e-13 4.961587e-13 4.961587e-13 4.949374e-13 4.947154e-13 4.952705e-13 4.940492e-13 4.933831e-13 4.937162e-13 4.914957e-13 4.892753e-13 4.849454e-13 4.809486e-13 4.759526e-13 4.716227e-13 4.671818e-13 4.628520e-13 4.576339e-13 4.536371e-13 4.488632e-13 4.457545e-13 4.398704e-13 4.350964e-13 4.287681e-13 4.238832e-13 4.262146e-13 4.231060e-13 4.167777e-13 4.106715e-13 4.072298e-13 4.031220e-13 3.945733e-13 3.882450e-13 3.812506e-13 3.730349e-13 3.682610e-13 3.617107e-13 3.569367e-13 3.532730e-13 3.466116e-13 3.423928e-13 3.348433e-13 3.304024e-13 3.232969e-13 3.171907e-13 3.131939e-13 3.087530e-13 2.987610e-13 2.929879e-13 2.834399e-13 2.730038e-13 2.646772e-13 2.567946e-13 2.483569e-13 2.432499e-13 2.353673e-13 2.268186e-13 2.191580e-13 2.124967e-13 1.990630e-13 1.895151e-13 1.807443e-13 1.716405e-13 1.606493e-13 1.477707e-13 1.488809e-13 1.432188e-13 1.360023e-13 1.303402e-13 1.213474e-13 1.115774e-13 9.892087e-14 8.626433e-14 7.360779e-14 6.028511e-14 5.451195e-14 4.540812e-14 3.808065e-14 2.897682e-14 2.309264e-14 1.809664e-14 1.409983e-14 1.332268e-14 6.217249e-15 3.108624e-15 2.664535e-15 4.440892e-15 3.108624e-15 2.442491e-15 2.664535e-15 7.216450e-15 6.994405e-15 5.107026e-15 5.773160e-15 4.440892e-15 7.882583e-15 1.265654e-14 1.176836e-14 1.176836e-14 9.880985e-15 8.437695e-15 8.104628e-15 6.883383e-15 2.331468e-15 6.661338e-16 
3.514116e-15 1.020625e-14 1.698121e-14 2.379000e-14 3.053460e-14 3.723757e-14 4.397177e-14 5.074413e-14 5.744710e-14 6.412926e-14 7.091550e-14 7.764622e-14 8.425899e-14 9.110074e-14 9.758860e-14 1.045691e-13 1.114525e-13 1.183220e-13 1.249556e-13 1.318667e-13 1.394579e-13 1.459527e-13 1.525308e-13 1.587341e-13 1.646461e-13 1.706829e-13 1.766781e-13 1.826317e-13 1.879330e-13 1.937617e-13 1.990075e-13 2.053913e-13 2.116918e-13 2.172429e-13 2.226275e-13 2.279843e-13 2.335354e-13 2.383926e-13 2.431666e-13 2.489675e-13 2.567946e-13 2.621237e-13 2.669531e-13 2.724765e-13 2.772504e-13 2.820244e-13 2.876588e-13 2.925160e-13 2.974843e-13 3.023692e-13 3.075040e-13 3.125000e-13 3.168299e-13 3.208822e-13 3.235467e-13 3.287925e-13 3.337330e-13 3.369527e-13 3.403389e-13 3.443912e-13 3.517742e-13 3.567702e-13 3.609890e-13 3.659850e-13 3.702039e-13 3.754219e-13 3.790857e-13 3.850253e-13 3.903544e-13 3.935186e-13 3.966272e-13 4.008460e-13 4.040102e-13 4.083955e-13 4.103939e-13 4.133915e-13 4.157785e-13 4.193867e-13 4.209411e-13 4.261591e-13 4.333756e-13 4.379275e-13 4.415912e-13 4.451994e-13 4.473089e-13 4.518608e-13 4.540257e-13 4.566347e-13 4.579115e-13 4.595768e-13 4.601319e-13 4.620193e-13 4.635736e-13 4.656830e-13 4.662382e-13 4.684031e-13 4.702905e-13 4.737877e-13 4.763412e-13 4.792833e-13 4.842793e-13 4.872769e-13 4.882761e-13 4.905520e-13 4.926615e-13 4.926615e-13 4.916068e-13 4.930500e-13 4.917178e-13 4.943268e-13 4.963807e-13 4.961587e-13 4.957146e-13 4.960476e-13 4.943823e-13 4.949374e-13 4.943823e-13 4.942713e-13 4.926060e-13 4.923839e-13 4.927170e-13 4.917178e-13 4.894973e-13 4.908296e-13 4.896084e-13 4.877210e-13 4.835021e-13 4.800604e-13 4.742873e-13 4.702905e-13 4.650724e-13 4.602985e-13 4.548584e-13 4.513057e-13 4.458656e-13 4.416467e-13 4.375389e-13 4.322098e-13 4.255485e-13 4.214407e-13 4.227729e-13 4.182210e-13 4.133360e-13 4.081180e-13 4.036771e-13 3.980150e-13 3.903544e-13 3.843592e-13 3.794742e-13 3.720357e-13 3.667067e-13 3.602674e-13 3.564926e-13 3.504974e-13 3.433920e-13 3.381739e-13 3.316236e-13 3.262945e-13 3.218537e-13 3.140821e-13 3.091971e-13 3.025358e-13 2.932099e-13 2.883249e-13 2.823297e-13 2.714495e-13 2.641221e-13 2.546852e-13 2.455813e-13 2.386980e-13 2.348122e-13 2.241540e-13 2.163825e-13 2.056133e-13 1.918465e-13 1.837419e-13 1.753042e-13 1.658673e-13 1.567635e-13 1.482148e-13 1.456613e-13 1.386669e-13 1.301181e-13 1.242340e-13 1.160183e-13 1.071365e-13 9.503509e-14 8.248957e-14 7.072121e-14 6.095124e-14 5.428991e-14 4.585221e-14 3.719247e-14 2.786660e-14 1.887379e-14 1.432188e-14 8.215650e-15 5.662137e-15 2.442491e-15 0.000000e+00 -7.771561e-16 1.443290e-15 2.331468e-15 -2.220446e-16 -2.220446e-15 3.330669e-15 7.660539e-15 5.884182e-15 5.551115e-15 5.440093e-15 5.662137e-15 8.104628e-15 8.881784e-15 6.883383e-15 5.218048e-15 5.440093e-15 3.441691e-15 1.998401e-15 -1.332268e-15 2.109424e-15 
3.384446e-15 1.018890e-14 1.706447e-14 2.392531e-14 3.071154e-14 3.743533e-14 4.409667e-14 5.085515e-14 5.764139e-14 6.428191e-14 7.109591e-14 7.798623e-14 8.451573e-14 9.130890e-14 9.799106e-14 1.046524e-13 1.116052e-13 1.187106e-13 1.253303e-13 1.321859e-13 1.393746e-13 1.459666e-13 1.528222e-13 1.588313e-13 1.649653e-13 1.707384e-13 1.770112e-13 1.830203e-13 1.888212e-13 1.945111e-13 2.001177e-13 2.061962e-13 2.120248e-13 2.174927e-13 2.230161e-13 2.279010e-13 2.334521e-13 2.389755e-13 2.440825e-13 2.496892e-13 2.562117e-13 2.619849e-13 2.668143e-13 2.723932e-13 2.761957e-13 2.801370e-13 2.856881e-13 2.915446e-13 2.959577e-13 3.008149e-13 3.061718e-13 3.119172e-13 3.161638e-13 3.206879e-13 3.238798e-13 3.280154e-13 3.311795e-13 3.350653e-13 3.391731e-13 3.440581e-13 3.501088e-13 3.548273e-13 3.587131e-13 3.639866e-13 3.689271e-13 3.748668e-13 3.783640e-13 3.835265e-13 3.879119e-13 3.924638e-13 3.962386e-13 4.011791e-13 4.038436e-13 4.088951e-13 4.100054e-13 4.131140e-13 4.157230e-13 4.204970e-13 4.229395e-13 4.269918e-13 4.316547e-13 4.360956e-13 4.392597e-13 4.442557e-13 4.466982e-13 4.516387e-13 4.529710e-13 4.561906e-13 4.568568e-13 4.600209e-13 4.595213e-13 4.606870e-13 4.611866e-13 4.637957e-13 4.641287e-13 4.651279e-13 4.680145e-13 4.725664e-13 4.744538e-13 4.788947e-13 4.823919e-13 4.872214e-13 4.864442e-13 4.881096e-13 4.892753e-13 4.908296e-13 4.901080e-13 4.922729e-13 4.911072e-13 4.928835e-13 4.927170e-13 4.953815e-13 4.939382e-13 4.956036e-13 4.933831e-13 4.939382e-13 4.928280e-13 4.936052e-13 4.921619e-13 4.932721e-13 4.907186e-13 4.898304e-13 4.883871e-13 4.907186e-13 4.880540e-13 4.881651e-13 4.832801e-13 4.802825e-13 4.738432e-13 4.702905e-13 4.636291e-13 4.586331e-13 4.530820e-13 4.496403e-13 4.435341e-13 4.386491e-13 4.343192e-13 4.299894e-13 4.244383e-13 4.211076e-13 4.187761e-13 4.133360e-13 4.078959e-13 4.017897e-13 3.989031e-13 3.945733e-13 3.871348e-13 3.789191e-13 3.745892e-13 3.677059e-13 3.640421e-13 3.570477e-13 3.536060e-13 3.496092e-13 3.428369e-13 3.366196e-13 3.290701e-13 3.219647e-13 3.163025e-13 3.113065e-13 3.058664e-13 3.017586e-13 2.920997e-13 2.859935e-13 2.770006e-13 2.656764e-13 2.590150e-13 2.519096e-13 2.423617e-13 2.337019e-13 2.274847e-13 2.179368e-13 2.099432e-13 2.018385e-13 1.891820e-13 1.779688e-13 1.693090e-13 1.606493e-13 1.538769e-13 1.469935e-13 1.409983e-13 1.360023e-13 1.283418e-13 1.213474e-13 1.146860e-13 1.069145e-13 9.237056e-14 7.727152e-14 6.827872e-14 5.750955e-14 5.218048e-14 4.451994e-14 3.574918e-14 2.520206e-14 1.831868e-14 1.287859e-14 7.993606e-15 0.000000e+00 -8.881784e-16 -1.887379e-15 -1.332268e-15 2.553513e-15 5.551115e-16 -3.663736e-15 -2.109424e-15 1.887379e-15 3.996803e-15 4.662937e-15 3.441691e-15 4.551914e-15 3.663736e-15 8.659740e-15 6.439294e-15 2.109424e-15 2.553513e-15 3.663736e-15 3.330669e-16 -5.551115e-16 1.332268e-15 1.187939e-14 
3.227887e-15 1.023660e-14 1.715295e-14 2.409184e-14 3.097522e-14 3.766085e-14 4.432218e-14 5.098699e-14 5.766221e-14 6.426804e-14 7.117917e-14 7.797929e-14 8.450879e-14 9.140605e-14 9.831025e-14 1.049438e-13 1.116884e-13 1.187384e-13 1.255940e-13 1.324912e-13 1.397771e-13 1.466188e-13 1.537936e-13 1.594697e-13 1.655065e-13 1.713213e-13 1.775941e-13 1.836031e-13 1.898481e-13 1.952605e-13 2.007838e-13 2.068068e-13 2.126910e-13 2.184919e-13 2.239042e-13 2.288725e-13 2.335909e-13 2.388645e-13 2.441658e-13 2.492728e-13 2.547407e-13 2.604306e-13 2.654543e-13 2.705336e-13 2.750578e-13 2.794431e-13 2.838840e-13 2.895462e-13 2.942369e-13 2.996214e-13 3.045064e-13 3.096690e-13 3.143874e-13 3.186340e-13 3.224365e-13 3.263501e-13 3.290146e-13 3.335110e-13 3.373968e-13 3.414491e-13 3.483325e-13 3.517742e-13 3.554934e-13 3.611000e-13 3.660960e-13 3.717027e-13 3.754774e-13 3.810285e-13 3.862466e-13 3.906320e-13 3.935741e-13 3.974598e-13 4.005685e-13 4.053979e-13 4.083955e-13 4.118927e-13 4.143352e-13 4.180545e-13 4.220513e-13 4.254930e-13 4.291567e-13 4.329870e-13 4.353184e-13 4.404810e-13 4.435341e-13 4.472533e-13 4.499734e-13 4.524159e-13 4.541367e-13 4.563572e-13 4.570788e-13 4.579670e-13 4.568568e-13 4.590217e-13 4.610756e-13 4.625744e-13 4.638512e-13 4.677925e-13 4.697909e-13 4.741763e-13 4.782841e-13 4.806155e-13 4.828360e-13 4.838352e-13 4.862777e-13 4.855560e-13 4.850009e-13 4.860001e-13 4.863887e-13 4.872214e-13 4.877210e-13 4.886092e-13 4.890532e-13 4.904965e-13 4.891643e-13 4.899414e-13 4.894973e-13 4.891643e-13 4.877210e-13 4.860556e-13 4.857226e-13 4.837242e-13 4.822809e-13 4.840572e-13 4.839462e-13 4.829470e-13 4.812817e-13 4.762857e-13 4.706235e-13 4.661826e-13 4.606315e-13 4.553025e-13 4.489742e-13 4.450884e-13 4.400924e-13 4.366507e-13 4.327649e-13 4.261036e-13 4.224399e-13 4.160006e-13 4.155565e-13 4.092282e-13 4.037881e-13 3.992362e-13 3.950174e-13 3.895773e-13 3.836931e-13 3.771428e-13 3.717027e-13 3.658185e-13 3.637091e-13 3.563816e-13 3.519407e-13 3.465006e-13 3.403944e-13 3.338441e-13 3.267386e-13 3.177458e-13 3.114176e-13 3.040901e-13 2.998712e-13 2.934319e-13 2.856604e-13 2.805534e-13 2.738920e-13 2.650102e-13 2.555733e-13 2.464695e-13 2.371436e-13 2.303713e-13 2.239320e-13 2.141620e-13 2.031708e-13 1.961764e-13 1.842970e-13 1.751932e-13 1.648681e-13 1.569855e-13 1.497691e-13 1.413314e-13 1.360023e-13 1.293410e-13 1.251221e-13 1.174616e-13 1.140199e-13 1.021405e-13 8.992806e-14 7.815970e-14 6.683543e-14 5.939693e-14 5.162537e-14 4.307665e-14 3.541611e-14 2.486900e-14 1.498801e-14 1.121325e-14 7.993606e-15 1.554312e-15 -3.108624e-15 -4.218847e-15 -5.218048e-15 -8.881784e-16 1.110223e-15 -3.552714e-15 -4.551914e-15 -2.220446e-15 1.665335e-15 1.998401e-15 -9.992007e-16 -9.992007e-16 -3.330669e-15 1.776357e-15 5.218048e-15 5.551115e-16 -3.330669e-16 -3.108624e-15 -6.439294e-15 -3.774758e-15 -7.327472e-15 -7.771561e-16 
3.413502e-15 1.035977e-14 1.732295e-14 2.423756e-14 3.100645e-14 3.775452e-14 4.448525e-14 5.119516e-14 5.779405e-14 6.452477e-14 7.140122e-14 7.824991e-14 8.493206e-14 9.155871e-14 9.842127e-14 1.051242e-13 1.119937e-13 1.189188e-13 1.259964e-13 1.330186e-13 1.399020e-13 1.465911e-13 1.531830e-13 1.594558e-13 1.655065e-13 1.712103e-13 1.776634e-13 1.837142e-13 1.899869e-13 1.958711e-13 2.015332e-13 2.077782e-13 2.135236e-13 2.195744e-13 2.245981e-13 2.300105e-13 2.342293e-13 2.389200e-13 2.442491e-13 2.493006e-13 2.540745e-13 2.594591e-13 2.646494e-13 2.696454e-13 2.739475e-13 2.781664e-13 2.831346e-13 2.877143e-13 2.932377e-13 2.984835e-13 3.027856e-13 3.076150e-13 3.123057e-13 3.164968e-13 3.207712e-13 3.254619e-13 3.282929e-13 3.319012e-13 3.355649e-13 3.383405e-13 3.438361e-13 3.481104e-13 3.532175e-13 3.583245e-13 3.638756e-13 3.699818e-13 3.737011e-13 3.777534e-13 3.838041e-13 3.895217e-13 3.923528e-13 3.954059e-13 3.996248e-13 4.044542e-13 4.074519e-13 4.117817e-13 4.132805e-13 4.152789e-13 4.203304e-13 4.254930e-13 4.282130e-13 4.312106e-13 4.337641e-13 4.380940e-13 4.410916e-13 4.438117e-13 4.473089e-13 4.495848e-13 4.516942e-13 4.543588e-13 4.544143e-13 4.555245e-13 4.551914e-13 4.554690e-13 4.567458e-13 4.594658e-13 4.615197e-13 4.644618e-13 4.675704e-13 4.711787e-13 4.733991e-13 4.759526e-13 4.760636e-13 4.779510e-13 4.780620e-13 4.793943e-13 4.792833e-13 4.797274e-13 4.801715e-13 4.818923e-13 4.813927e-13 4.829470e-13 4.841683e-13 4.876100e-13 4.851675e-13 4.861667e-13 4.850564e-13 4.852785e-13 4.811707e-13 4.802825e-13 4.779510e-13 4.771739e-13 4.770628e-13 4.803935e-13 4.771739e-13 4.787282e-13 4.745093e-13 4.717338e-13 4.669598e-13 4.639622e-13 4.575229e-13 4.514167e-13 4.471978e-13 4.418688e-13 4.385381e-13 4.357625e-13 4.293232e-13 4.209966e-13 4.172218e-13 4.095613e-13 4.086731e-13 4.055645e-13 3.985701e-13 3.950174e-13 3.894662e-13 3.856915e-13 3.790301e-13 3.743672e-13 3.674838e-13 3.590461e-13 3.561595e-13 3.524958e-13 3.479439e-13 3.442802e-13 3.372858e-13 3.326228e-13 3.214096e-13 3.113065e-13 3.054224e-13 2.993161e-13 2.947642e-13 2.874367e-13 2.809974e-13 2.773337e-13 2.697842e-13 2.637890e-13 2.516876e-13 2.413625e-13 2.334799e-13 2.270406e-13 2.189360e-13 2.114975e-13 2.031708e-13 1.963985e-13 1.824096e-13 1.738609e-13 1.622036e-13 1.511014e-13 1.451061e-13 1.376677e-13 1.312284e-13 1.237899e-13 1.181277e-13 1.109113e-13 1.061373e-13 1.004752e-13 8.870682e-14 7.893686e-14 6.827872e-14 6.117329e-14 5.084821e-14 4.107825e-14 3.474998e-14 2.398082e-14 1.409983e-14 8.437695e-15 3.663736e-15 -8.881784e-16 -4.218847e-15 -7.993606e-15 -6.217249e-15 -2.331468e-15 -4.107825e-15 -7.882583e-15 -6.772360e-15 -6.550316e-15 -2.109424e-15 1.110223e-16 -1.665335e-15 -4.884981e-15 -4.107825e-15 -2.553513e-15 -1.554312e-15 -3.441691e-15 -4.218847e-15 -7.105427e-15 -4.884981e-15 -1.887379e-15 -3.108624e-15 -8.215650e-15 
3.488963e-15 1.046212e-14 1.750509e-14 2.432429e-14 3.113829e-14 3.788983e-14 4.463444e-14 5.144496e-14 5.811324e-14 6.458722e-14 7.154000e-14 7.854828e-14 8.526513e-14 9.204443e-14 9.880985e-14 1.054018e-13 1.121464e-13 1.191269e-13 1.262185e-13 1.329215e-13 1.396938e-13 1.465217e-13 1.532940e-13 1.596917e-13 1.659922e-13 1.721678e-13 1.781630e-13 1.843525e-13 1.909028e-13 1.961487e-13 2.016165e-13 2.079170e-13 2.138012e-13 2.194633e-13 2.249867e-13 2.301215e-13 2.344791e-13 2.394196e-13 2.444434e-13 2.489953e-13 2.526035e-13 2.584599e-13 2.641221e-13 2.684242e-13 2.726430e-13 2.772782e-13 2.818301e-13 2.867706e-13 2.922107e-13 2.961520e-13 3.003708e-13 3.055056e-13 3.103073e-13 3.143874e-13 3.187728e-13 3.226308e-13 3.261280e-13 3.302913e-13 3.345102e-13 3.373968e-13 3.399503e-13 3.448353e-13 3.500533e-13 3.550493e-13 3.610445e-13 3.660960e-13 3.713696e-13 3.754774e-13 3.815281e-13 3.851364e-13 3.906875e-13 3.935186e-13 3.978484e-13 4.011791e-13 4.055645e-13 4.080625e-13 4.108935e-13 4.146683e-13 4.191092e-13 4.219403e-13 4.253264e-13 4.271583e-13 4.294343e-13 4.335976e-13 4.390932e-13 4.408696e-13 4.451439e-13 4.453660e-13 4.483636e-13 4.486411e-13 4.505285e-13 4.511946e-13 4.528600e-13 4.522493e-13 4.523049e-13 4.552470e-13 4.579115e-13 4.605760e-13 4.644063e-13 4.672374e-13 4.682921e-13 4.696243e-13 4.697354e-13 4.704015e-13 4.701795e-13 4.715117e-13 4.733436e-13 4.724554e-13 4.740652e-13 4.736767e-13 4.730660e-13 4.760636e-13 4.775069e-13 4.776179e-13 4.768408e-13 4.786171e-13 4.790612e-13 4.760636e-13 4.718448e-13 4.696243e-13 4.666267e-13 4.681810e-13 4.667378e-13 4.668488e-13 4.654055e-13 4.674039e-13 4.668488e-13 4.641842e-13 4.605205e-13 4.571898e-13 4.539702e-13 4.503065e-13 4.444223e-13 4.399814e-13 4.348744e-13 4.314327e-13 4.277689e-13 4.215517e-13 4.162226e-13 4.085621e-13 4.015677e-13 3.965717e-13 3.893552e-13 3.873568e-13 3.824718e-13 3.765876e-13 3.705924e-13 3.674838e-13 3.648193e-13 3.580469e-13 3.518297e-13 3.472778e-13 3.421707e-13 3.368417e-13 3.301803e-13 3.247402e-13 3.160805e-13 3.079759e-13 2.992051e-13 2.939871e-13 2.908784e-13 2.826628e-13 2.740030e-13 2.686740e-13 2.627898e-13 2.551293e-13 2.452483e-13 2.368106e-13 2.274847e-13 2.213785e-13 2.138290e-13 2.084999e-13 1.998401e-13 1.879608e-13 1.735279e-13 1.676437e-13 1.574296e-13 1.509903e-13 1.421085e-13 1.348921e-13 1.260103e-13 1.213474e-13 1.142419e-13 1.089129e-13 1.013634e-13 9.503509e-14 8.604228e-14 7.771561e-14 6.716849e-14 5.984102e-14 4.918288e-14 4.218847e-14 3.941292e-14 2.153833e-14 8.215650e-15 3.663736e-15 -2.220446e-16 -2.664535e-15 -6.106227e-15 -1.132427e-14 -1.354472e-14 -9.325873e-15 -7.549517e-15 -8.215650e-15 -8.326673e-15 -5.329071e-15 -3.330669e-15 -3.552714e-15 -2.331468e-15 -6.217249e-15 -6.217249e-15 -4.329870e-15 -3.885781e-15 -4.551914e-15 -6.883383e-15 -6.883383e-15 -5.440093e-15 -4.218847e-15 -8.881784e-16 -3.663736e-15 
3.586974e-15 1.051763e-14 1.750163e-14 2.442838e-14 3.123890e-14 3.796963e-14 4.484607e-14 5.187517e-14 5.859202e-14 6.520479e-14 7.173429e-14 7.882583e-14 8.564677e-14 9.239137e-14 9.905965e-14 1.055683e-13 1.124101e-13 1.191686e-13 1.261907e-13 1.330741e-13 1.395967e-13 1.464662e-13 1.532385e-13 1.599970e-13 1.663530e-13 1.730560e-13 1.785655e-13 1.844636e-13 1.906808e-13 1.962319e-13 2.023937e-13 2.086942e-13 2.143841e-13 2.196576e-13 2.254863e-13 2.310929e-13 2.356171e-13 2.399192e-13 2.445266e-13 2.484679e-13 2.520761e-13 2.574885e-13 2.625400e-13 2.671197e-13 2.719491e-13 2.760847e-13 2.809142e-13 2.854383e-13 2.902678e-13 2.934319e-13 2.989275e-13 3.042566e-13 3.082812e-13 3.119172e-13 3.165523e-13 3.201883e-13 3.247402e-13 3.288481e-13 3.322342e-13 3.348988e-13 3.363976e-13 3.403389e-13 3.453349e-13 3.505529e-13 3.567702e-13 3.625433e-13 3.671508e-13 3.709810e-13 3.759215e-13 3.793077e-13 3.851364e-13 3.896328e-13 3.933520e-13 3.964606e-13 3.999578e-13 4.041212e-13 4.078404e-13 4.130030e-13 4.152234e-13 4.186096e-13 4.197198e-13 4.218292e-13 4.249379e-13 4.278244e-13 4.314327e-13 4.346523e-13 4.372058e-13 4.383161e-13 4.410916e-13 4.419798e-13 4.439227e-13 4.457545e-13 4.463097e-13 4.471423e-13 4.476419e-13 4.492517e-13 4.516942e-13 4.548029e-13 4.583001e-13 4.625189e-13 4.605760e-13 4.631850e-13 4.622414e-13 4.639622e-13 4.625189e-13 4.641287e-13 4.633516e-13 4.627965e-13 4.650169e-13 4.661271e-13 4.662937e-13 4.689582e-13 4.702905e-13 4.680700e-13 4.696243e-13 4.717338e-13 4.702905e-13 4.685141e-13 4.638512e-13 4.615197e-13 4.616307e-13 4.617418e-13 4.583001e-13 4.557466e-13 4.568568e-13 4.594103e-13 4.574119e-13 4.565237e-13 4.537482e-13 4.506395e-13 4.481970e-13 4.507505e-13 4.432010e-13 4.384271e-13 4.330980e-13 4.288792e-13 4.235501e-13 4.194423e-13 4.121148e-13 4.053424e-13 3.966827e-13 3.915757e-13 3.862466e-13 3.826939e-13 3.756995e-13 3.684830e-13 3.651524e-13 3.610445e-13 3.586020e-13 3.529399e-13 3.468337e-13 3.430589e-13 3.369527e-13 3.305134e-13 3.254064e-13 3.205214e-13 3.136380e-13 3.056444e-13 2.974287e-13 2.879919e-13 2.839950e-13 2.782219e-13 2.690070e-13 2.605693e-13 2.547962e-13 2.500222e-13 2.401412e-13 2.321476e-13 2.241540e-13 2.158274e-13 2.100542e-13 2.061684e-13 1.952882e-13 1.834088e-13 1.738609e-13 1.658673e-13 1.587619e-13 1.533218e-13 1.432188e-13 1.347811e-13 1.268985e-13 1.197931e-13 1.143530e-13 1.088019e-13 1.015854e-13 9.348078e-14 8.604228e-14 7.704948e-14 7.061018e-14 6.306067e-14 5.062617e-14 3.796963e-14 2.997602e-14 1.687539e-14 7.993606e-15 -1.554312e-15 -1.110223e-16 -1.776357e-15 -7.105427e-15 -1.265654e-14 -1.132427e-14 -1.099121e-14 -1.421085e-14 -1.243450e-14 -9.992007e-15 -4.662937e-15 -6.217249e-15 -9.103829e-15 -9.325873e-15 -9.769963e-15 -8.659740e-15 -4.884981e-15 -4.996004e-15 -3.219647e-15 -9.436896e-15 -9.214851e-15 -8.881784e-15 -6.439294e-15 -4.551914e-15 -8.992806e-15 
3.552280e-15 1.054018e-14 1.759183e-14 2.460532e-14 3.140543e-14 3.816739e-14 4.482872e-14 5.200007e-14 5.910550e-14 6.575296e-14 7.246287e-14 7.939482e-14 8.612555e-14 9.274526e-14 9.955925e-14 1.061234e-13 1.127154e-13 1.196682e-13 1.264683e-13 1.331019e-13 1.388611e-13 1.460637e-13 1.531830e-13 1.596917e-13 1.661449e-13 1.725980e-13 1.787043e-13 1.852130e-13 1.913747e-13 1.971756e-13 2.030875e-13 2.092493e-13 2.152167e-13 2.202960e-13 2.259581e-13 2.312317e-13 2.370326e-13 2.410017e-13 2.452760e-13 2.500500e-13 2.513822e-13 2.567391e-13 2.616241e-13 2.668143e-13 2.718381e-13 2.761957e-13 2.804146e-13 2.849387e-13 2.899903e-13 2.937095e-13 2.975398e-13 3.023415e-13 3.065048e-13 3.111955e-13 3.159695e-13 3.194112e-13 3.238521e-13 3.276823e-13 3.308465e-13 3.338996e-13 3.323453e-13 3.368972e-13 3.411160e-13 3.466116e-13 3.524958e-13 3.582690e-13 3.638756e-13 3.675393e-13 3.720357e-13 3.762546e-13 3.818612e-13 3.854694e-13 3.889666e-13 3.922418e-13 3.946288e-13 3.989586e-13 4.023448e-13 4.063971e-13 4.096723e-13 4.140577e-13 4.141132e-13 4.168887e-13 4.197198e-13 4.226064e-13 4.250489e-13 4.275469e-13 4.309331e-13 4.325429e-13 4.351519e-13 4.362066e-13 4.380385e-13 4.398704e-13 4.405365e-13 4.412581e-13 4.419798e-13 4.435896e-13 4.453660e-13 4.482525e-13 4.510836e-13 4.546363e-13 4.506395e-13 4.539147e-13 4.523604e-13 4.531930e-13 4.506395e-13 4.538592e-13 4.531930e-13 4.547474e-13 4.570788e-13 4.569123e-13 4.566347e-13 4.606315e-13 4.652945e-13 4.627410e-13 4.614087e-13 4.626299e-13 4.617418e-13 4.587442e-13 4.539702e-13 4.548584e-13 4.540812e-13 4.527489e-13 4.491962e-13 4.478640e-13 4.469758e-13 4.479750e-13 4.476419e-13 4.467537e-13 4.465317e-13 4.432010e-13 4.384271e-13 4.386491e-13 4.382050e-13 4.333200e-13 4.309886e-13 4.247713e-13 4.201084e-13 4.140022e-13 4.080070e-13 4.014566e-13 3.900213e-13 3.845813e-13 3.798073e-13 3.750333e-13 3.678169e-13 3.633760e-13 3.567147e-13 3.548273e-13 3.539391e-13 3.477219e-13 3.396172e-13 3.361755e-13 3.302913e-13 3.251843e-13 3.197442e-13 3.160805e-13 3.106404e-13 3.029799e-13 2.947642e-13 2.873257e-13 2.783329e-13 2.721157e-13 2.610134e-13 2.541301e-13 2.454703e-13 2.401412e-13 2.320366e-13 2.262635e-13 2.206013e-13 2.122746e-13 2.057243e-13 2.000622e-13 1.912914e-13 1.834088e-13 1.726397e-13 1.654232e-13 1.574296e-13 1.516565e-13 1.417755e-13 1.361133e-13 1.250111e-13 1.202372e-13 1.139089e-13 1.090239e-13 1.024736e-13 9.525714e-14 8.570922e-14 7.838175e-14 7.305268e-14 6.417089e-14 5.173639e-14 4.063416e-14 2.664535e-14 1.720846e-14 6.217249e-15 3.108624e-15 3.996803e-15 -1.443290e-15 -6.550316e-15 -1.110223e-14 -1.287859e-14 -1.898481e-14 -2.498002e-14 -2.164935e-14 -1.587619e-14 -1.421085e-14 -1.132427e-14 -1.298961e-14 -1.576517e-14 -1.321165e-14 -1.321165e-14 -1.165734e-14 -7.105427e-15 -1.232348e-14 -1.865175e-14 -1.565414e-14 -1.276756e-14 -8.770762e-15 -1.221245e-15 -2.664535e-15 
3.642486e-15 1.066248e-14 1.771500e-14 2.470593e-14 3.167605e-14 3.850045e-14 4.536649e-14 5.234008e-14 5.919570e-14 6.597500e-14 7.294859e-14 7.981116e-14 8.663903e-14 9.355711e-14 1.004891e-13 1.067341e-13 1.134509e-13 1.203065e-13 1.268985e-13 1.333517e-13 1.392081e-13 1.458000e-13 1.527806e-13 1.597611e-13 1.663808e-13 1.726952e-13 1.791484e-13 1.859901e-13 1.922074e-13 1.981193e-13 2.040590e-13 2.094436e-13 2.151890e-13 2.201295e-13 2.262357e-13 2.314537e-13 2.367551e-13 2.416678e-13 2.461087e-13 2.505496e-13 2.506051e-13 2.563783e-13 2.615130e-13 2.665645e-13 2.718104e-13 2.764455e-13 2.800538e-13 2.838285e-13 2.888800e-13 2.930156e-13 2.972900e-13 3.012313e-13 3.057277e-13 3.099743e-13 3.136658e-13 3.174128e-13 3.222977e-13 3.269052e-13 3.302358e-13 3.329559e-13 3.298473e-13 3.338441e-13 3.377854e-13 3.425593e-13 3.480549e-13 3.539391e-13 3.583245e-13 3.625433e-13 3.677059e-13 3.721468e-13 3.770873e-13 3.816947e-13 3.859690e-13 3.896883e-13 3.933520e-13 3.955725e-13 3.999023e-13 4.019007e-13 4.071188e-13 4.106715e-13 4.089507e-13 4.122813e-13 4.146128e-13 4.183875e-13 4.192202e-13 4.208300e-13 4.233280e-13 4.252154e-13 4.276024e-13 4.296563e-13 4.323764e-13 4.352074e-13 4.360401e-13 4.358736e-13 4.369283e-13 4.378720e-13 4.401479e-13 4.428125e-13 4.460321e-13 4.493628e-13 4.458656e-13 4.488632e-13 4.457545e-13 4.463652e-13 4.461986e-13 4.475309e-13 4.466427e-13 4.449219e-13 4.470313e-13 4.475309e-13 4.500844e-13 4.518608e-13 4.547474e-13 4.564127e-13 4.568568e-13 4.570788e-13 4.540812e-13 4.507505e-13 4.488632e-13 4.477529e-13 4.464207e-13 4.466427e-13 4.423129e-13 4.386491e-13 4.389822e-13 4.387601e-13 4.379830e-13 4.369838e-13 4.380940e-13 4.366507e-13 4.329870e-13 4.307665e-13 4.288792e-13 4.242162e-13 4.235501e-13 4.177769e-13 4.133360e-13 4.088951e-13 4.036771e-13 3.962386e-13 3.841372e-13 3.780309e-13 3.732570e-13 3.703704e-13 3.643752e-13 3.611555e-13 3.540501e-13 3.488321e-13 3.460565e-13 3.442802e-13 3.361755e-13 3.311795e-13 3.256284e-13 3.206324e-13 3.173017e-13 3.145262e-13 3.077538e-13 3.013145e-13 2.930989e-13 2.861045e-13 2.761125e-13 2.713385e-13 2.593481e-13 2.509104e-13 2.432499e-13 2.361444e-13 2.292611e-13 2.207123e-13 2.146061e-13 2.078338e-13 2.023937e-13 1.963985e-13 1.900702e-13 1.849632e-13 1.753042e-13 1.659783e-13 1.614264e-13 1.558753e-13 1.464384e-13 1.398881e-13 1.288969e-13 1.212364e-13 1.170175e-13 1.111333e-13 1.048051e-13 9.803269e-14 8.815171e-14 7.571721e-14 7.405188e-14 6.994405e-14 5.673240e-14 4.207745e-14 3.130829e-14 1.976197e-14 1.110223e-14 1.110223e-15 2.220446e-16 -7.771561e-16 -6.328271e-15 -1.221245e-14 -1.787459e-14 -2.586820e-14 -2.908784e-14 -3.119727e-14 -2.586820e-14 -2.386980e-14 -1.953993e-14 -1.598721e-14 -1.676437e-14 -1.654232e-14 -1.865175e-14 -2.198242e-14 -1.643130e-14 -1.765255e-14 -1.965095e-14 -2.131628e-14 -1.521006e-14 -1.054712e-14 -6.439294e-15 -2.109424e-15 
3.594347e-15 1.072666e-14 1.782775e-14 2.486900e-14 3.191544e-14 3.883699e-14 4.574813e-14 5.274253e-14 5.960510e-14 6.661338e-14 7.353146e-14 8.033157e-14 8.728435e-14 9.422324e-14 1.008360e-13 1.074002e-13 1.141170e-13 1.207784e-13 1.273842e-13 1.340872e-13 1.397354e-13 1.462580e-13 1.529610e-13 1.599970e-13 1.670608e-13 1.734862e-13 1.796757e-13 1.866562e-13 1.931788e-13 1.993405e-13 2.055855e-13 2.110256e-13 2.162159e-13 2.216838e-13 2.274569e-13 2.325362e-13 2.371991e-13 2.423339e-13 2.467748e-13 2.511047e-13 2.493006e-13 2.554068e-13 2.610412e-13 2.664258e-13 2.723377e-13 2.759737e-13 2.789435e-13 2.838008e-13 2.884359e-13 2.926270e-13 2.968459e-13 3.007039e-13 3.047285e-13 3.083922e-13 3.118616e-13 3.170797e-13 3.214096e-13 3.260170e-13 3.295697e-13 3.329004e-13 3.270717e-13 3.305134e-13 3.336775e-13 3.388956e-13 3.431699e-13 3.488876e-13 3.534395e-13 3.591016e-13 3.643197e-13 3.690936e-13 3.732015e-13 3.778089e-13 3.829714e-13 3.870237e-13 3.921308e-13 3.946288e-13 3.983480e-13 4.015677e-13 4.056200e-13 4.088951e-13 4.037326e-13 4.062861e-13 4.082845e-13 4.106715e-13 4.130585e-13 4.143352e-13 4.162781e-13 4.178324e-13 4.192757e-13 4.234946e-13 4.270473e-13 4.290457e-13 4.317102e-13 4.308776e-13 4.311551e-13 4.322653e-13 4.345413e-13 4.379275e-13 4.404255e-13 4.429235e-13 4.387046e-13 4.387046e-13 4.354295e-13 4.385936e-13 4.400369e-13 4.402589e-13 4.405365e-13 4.394818e-13 4.388712e-13 4.417022e-13 4.439782e-13 4.455325e-13 4.467537e-13 4.479750e-13 4.503065e-13 4.486411e-13 4.471978e-13 4.443113e-13 4.424239e-13 4.422018e-13 4.400924e-13 4.378720e-13 4.345413e-13 4.316547e-13 4.314327e-13 4.306555e-13 4.294343e-13 4.297673e-13 4.323208e-13 4.285461e-13 4.251044e-13 4.228840e-13 4.226619e-13 4.212186e-13 4.215517e-13 4.153344e-13 4.086731e-13 4.053424e-13 4.025669e-13 3.962386e-13 3.811396e-13 3.750333e-13 3.665956e-13 3.651524e-13 3.610445e-13 3.566036e-13 3.498313e-13 3.445022e-13 3.380629e-13 3.353984e-13 3.298473e-13 3.265166e-13 3.200773e-13 3.177458e-13 3.136380e-13 3.099743e-13 3.055334e-13 2.992051e-13 2.923217e-13 2.861045e-13 2.730038e-13 2.644551e-13 2.529088e-13 2.472467e-13 2.403633e-13 2.335909e-13 2.268186e-13 2.182698e-13 2.106093e-13 2.042810e-13 1.966205e-13 1.934009e-13 1.867395e-13 1.825207e-13 1.773026e-13 1.699751e-13 1.662004e-13 1.584288e-13 1.484368e-13 1.438849e-13 1.323386e-13 1.260103e-13 1.214584e-13 1.139089e-13 1.093570e-13 1.003642e-13 9.270362e-14 8.326673e-14 7.760459e-14 6.872281e-14 6.261658e-14 4.851675e-14 3.619327e-14 2.409184e-14 1.398881e-14 6.883383e-15 -1.443290e-15 -2.886580e-15 -6.994405e-15 -1.365574e-14 -2.242651e-14 -2.831069e-14 -3.541611e-14 -3.352874e-14 -3.175238e-14 -2.808864e-14 -2.575717e-14 -2.231548e-14 -1.987299e-14 -2.209344e-14 -2.409184e-14 -2.220446e-14 -1.731948e-14 -2.020606e-14 -2.053913e-14 -2.053913e-14 -1.942890e-14 -1.321165e-14 -5.995204e-15 -4.773959e-15 
3.607791e-15 1.084202e-14 1.800816e-14 2.522635e-14 3.234565e-14 3.928108e-14 4.616446e-14 5.326295e-14 6.029899e-14 6.725870e-14 7.417678e-14 8.092138e-14 8.799905e-14 9.487550e-14 1.014744e-13 1.082051e-13 1.146860e-13 1.213474e-13 1.280226e-13 1.344619e-13 1.394579e-13 1.463274e-13 1.534051e-13 1.603301e-13 1.673939e-13 1.743328e-13 1.808692e-13 1.880440e-13 1.940670e-13 2.003120e-13 2.064460e-13 2.125522e-13 2.172706e-13 2.225997e-13 2.278455e-13 2.337575e-13 2.389478e-13 2.438327e-13 2.475520e-13 2.513822e-13 2.491340e-13 2.552403e-13 2.603195e-13 2.649825e-13 2.709499e-13 2.760570e-13 2.795542e-13 2.833844e-13 2.881029e-13 2.923772e-13 2.961797e-13 3.000933e-13 3.037293e-13 3.076706e-13 3.122225e-13 3.175238e-13 3.219647e-13 3.264056e-13 3.292366e-13 3.330669e-13 3.251843e-13 3.275158e-13 3.316791e-13 3.358425e-13 3.405054e-13 3.450018e-13 3.502754e-13 3.560485e-13 3.609890e-13 3.670952e-13 3.702594e-13 3.742007e-13 3.788081e-13 3.838596e-13 3.875789e-13 3.910761e-13 3.954059e-13 3.995138e-13 4.031220e-13 4.068967e-13 3.992362e-13 4.007350e-13 4.016232e-13 4.031220e-13 4.056200e-13 4.065637e-13 4.095058e-13 4.112821e-13 4.146128e-13 4.183875e-13 4.213851e-13 4.224399e-13 4.243272e-13 4.243828e-13 4.243272e-13 4.242162e-13 4.294343e-13 4.331535e-13 4.342637e-13 4.353184e-13 4.311551e-13 4.334311e-13 4.323208e-13 4.323208e-13 4.332090e-13 4.329870e-13 4.338752e-13 4.339307e-13 4.338752e-13 4.352629e-13 4.364287e-13 4.382050e-13 4.386491e-13 4.386491e-13 4.406475e-13 4.410916e-13 4.398704e-13 4.368728e-13 4.346523e-13 4.343192e-13 4.309886e-13 4.304335e-13 4.262146e-13 4.234391e-13 4.253264e-13 4.232170e-13 4.223288e-13 4.223288e-13 4.212186e-13 4.189982e-13 4.174439e-13 4.137801e-13 4.148903e-13 4.156675e-13 4.143352e-13 4.132250e-13 4.071188e-13 4.019007e-13 3.991252e-13 3.923528e-13 3.773648e-13 3.743672e-13 3.691492e-13 3.643752e-13 3.596012e-13 3.544942e-13 3.476108e-13 3.407274e-13 3.353984e-13 3.297362e-13 3.275158e-13 3.245182e-13 3.191891e-13 3.151923e-13 3.105294e-13 3.064216e-13 3.024248e-13 2.974287e-13 2.919887e-13 2.854383e-13 2.704503e-13 2.635669e-13 2.530198e-13 2.448042e-13 2.378098e-13 2.297051e-13 2.242651e-13 2.142730e-13 2.091660e-13 2.026157e-13 1.976197e-13 1.926237e-13 1.874056e-13 1.793010e-13 1.755263e-13 1.694200e-13 1.673106e-13 1.616485e-13 1.536549e-13 1.475486e-13 1.336709e-13 1.276756e-13 1.217915e-13 1.124656e-13 1.075806e-13 9.869883e-14 9.137135e-14 8.382184e-14 7.671641e-14 6.716849e-14 6.039613e-14 5.162537e-14 3.819167e-14 2.586820e-14 1.654232e-14 1.121325e-14 4.218847e-15 -1.332268e-15 -7.882583e-15 -1.532108e-14 -2.386980e-14 -2.930989e-14 -3.297362e-14 -3.608225e-14 -3.419487e-14 -3.275158e-14 -2.975398e-14 -2.686740e-14 -2.753353e-14 -2.786660e-14 -2.653433e-14 -2.742251e-14 -2.553513e-14 -2.509104e-14 -2.464695e-14 -2.386980e-14 -1.909584e-14 -1.798561e-14 -1.310063e-14 -1.654232e-14 
3.614730e-15 1.103978e-14 1.837072e-14 2.565309e-14 3.278280e-14 3.983619e-14 4.686182e-14 5.380418e-14 6.095818e-14 6.798034e-14 7.491924e-14 8.183731e-14 8.890805e-14 9.577061e-14 1.024597e-13 1.091349e-13 1.154632e-13 1.216666e-13 1.288691e-13 1.355999e-13 1.394440e-13 1.466605e-13 1.539324e-13 1.609268e-13 1.680739e-13 1.747630e-13 1.812023e-13 1.879052e-13 1.945111e-13 2.010891e-13 2.077227e-13 2.129130e-13 2.177702e-13 2.233491e-13 2.277067e-13 2.340350e-13 2.404466e-13 2.443323e-13 2.482736e-13 2.525480e-13 2.479406e-13 2.542133e-13 2.598477e-13 2.652600e-13 2.709499e-13 2.752243e-13 2.792211e-13 2.832734e-13 2.883527e-13 2.919054e-13 2.958467e-13 2.994827e-13 3.025080e-13 3.079759e-13 3.118061e-13 3.170242e-13 3.223533e-13 3.252953e-13 3.284040e-13 3.327338e-13 3.231304e-13 3.257394e-13 3.290146e-13 3.328449e-13 3.369527e-13 3.420042e-13 3.472223e-13 3.528844e-13 3.573808e-13 3.628764e-13 3.667622e-13 3.705369e-13 3.749778e-13 3.788081e-13 3.829714e-13 3.875789e-13 3.921308e-13 3.968492e-13 4.016232e-13 4.029554e-13 3.941847e-13 3.944622e-13 3.941292e-13 3.971823e-13 3.995138e-13 4.007905e-13 4.029554e-13 4.055645e-13 4.081180e-13 4.126144e-13 4.171108e-13 4.181655e-13 4.196088e-13 4.192202e-13 4.180545e-13 4.215517e-13 4.256595e-13 4.268808e-13 4.279355e-13 4.287126e-13 4.234946e-13 4.249379e-13 4.263256e-13 4.274914e-13 4.276024e-13 4.272138e-13 4.283240e-13 4.274359e-13 4.266587e-13 4.268808e-13 4.277689e-13 4.285461e-13 4.303224e-13 4.318768e-13 4.328760e-13 4.332090e-13 4.342082e-13 4.295453e-13 4.256595e-13 4.277689e-13 4.237721e-13 4.221068e-13 4.174439e-13 4.195533e-13 4.205525e-13 4.172218e-13 4.146683e-13 4.135581e-13 4.112266e-13 4.133360e-13 4.133360e-13 4.110046e-13 4.082290e-13 4.090062e-13 4.084511e-13 4.056755e-13 4.027889e-13 3.993472e-13 3.992362e-13 3.924638e-13 3.748113e-13 3.722578e-13 3.688161e-13 3.629319e-13 3.580469e-13 3.513856e-13 3.461675e-13 3.398393e-13 3.328449e-13 3.301803e-13 3.259615e-13 3.218537e-13 3.166356e-13 3.125278e-13 3.084200e-13 3.038680e-13 3.005374e-13 2.928768e-13 2.894351e-13 2.809974e-13 2.665645e-13 2.594591e-13 2.507994e-13 2.406964e-13 2.344791e-13 2.290390e-13 2.261524e-13 2.150502e-13 2.084999e-13 2.027267e-13 1.983969e-13 1.948441e-13 1.902922e-13 1.846301e-13 1.781908e-13 1.716405e-13 1.716405e-13 1.627587e-13 1.578737e-13 1.498801e-13 1.334488e-13 1.292300e-13 1.251221e-13 1.161293e-13 1.093570e-13 9.969803e-14 9.015011e-14 8.371082e-14 7.738254e-14 6.816769e-14 6.061818e-14 5.029310e-14 4.107825e-14 2.686740e-14 1.620926e-14 8.437695e-15 6.661338e-15 -2.220446e-15 -8.659740e-15 -1.210143e-14 -2.342571e-14 -2.675637e-14 -3.130829e-14 -3.397282e-14 -3.641532e-14 -3.463896e-14 -3.341771e-14 -3.375078e-14 -3.441691e-14 -3.042011e-14 -2.731149e-14 -2.930989e-14 -3.208545e-14 -2.775558e-14 -2.531308e-14 -2.131628e-14 -1.554312e-14 -1.476597e-14 -9.880985e-15 -6.106227e-15 
3.735293e-15 1.132254e-14 1.877144e-14 2.612494e-14 3.331710e-14 4.042253e-14 4.749673e-14 5.462991e-14 6.177003e-14 6.872281e-14 7.561313e-14 8.244794e-14 8.960888e-14 9.678369e-14 1.034034e-13 1.099537e-13 1.164624e-13 1.230960e-13 1.300487e-13 1.369183e-13 1.401379e-13 1.470490e-13 1.542239e-13 1.612460e-13 1.685735e-13 1.754707e-13 1.818823e-13 1.880440e-13 1.949274e-13 2.015887e-13 2.077505e-13 2.139122e-13 2.190748e-13 2.246814e-13 2.293443e-13 2.347844e-13 2.400580e-13 2.448874e-13 2.494671e-13 2.533529e-13 2.480793e-13 2.538803e-13 2.596534e-13 2.651768e-13 2.704503e-13 2.746414e-13 2.786382e-13 2.825795e-13 2.874090e-13 2.911005e-13 2.951528e-13 2.993994e-13 3.037570e-13 3.092249e-13 3.123057e-13 3.166356e-13 3.209100e-13 3.242961e-13 3.284040e-13 3.330114e-13 3.210210e-13 3.230749e-13 3.271827e-13 3.297362e-13 3.345102e-13 3.390621e-13 3.450573e-13 3.510525e-13 3.554379e-13 3.607115e-13 3.635980e-13 3.662626e-13 3.707590e-13 3.744227e-13 3.791967e-13 3.835265e-13 3.892442e-13 3.935186e-13 3.965717e-13 3.979039e-13 3.881895e-13 3.895217e-13 3.909650e-13 3.922418e-13 3.940737e-13 3.938516e-13 3.970158e-13 3.995138e-13 4.033440e-13 4.065082e-13 4.096723e-13 4.131695e-13 4.136691e-13 4.152234e-13 4.147238e-13 4.166112e-13 4.186096e-13 4.209411e-13 4.213296e-13 4.212741e-13 4.167777e-13 4.172773e-13 4.199419e-13 4.223288e-13 4.216627e-13 4.198863e-13 4.223288e-13 4.217182e-13 4.204970e-13 4.184431e-13 4.189982e-13 4.189982e-13 4.227729e-13 4.252154e-13 4.262146e-13 4.252154e-13 4.244383e-13 4.218847e-13 4.207745e-13 4.232170e-13 4.177769e-13 4.173328e-13 4.156675e-13 4.163336e-13 4.141132e-13 4.102274e-13 4.082290e-13 4.053424e-13 4.067857e-13 4.097833e-13 4.065637e-13 4.081180e-13 4.052314e-13 4.033440e-13 4.003464e-13 3.979039e-13 3.949063e-13 3.910205e-13 3.897993e-13 3.894662e-13 3.713696e-13 3.694822e-13 3.661516e-13 3.604894e-13 3.557155e-13 3.482770e-13 3.447242e-13 3.387290e-13 3.335110e-13 3.320677e-13 3.249623e-13 3.204104e-13 3.144152e-13 3.108624e-13 3.039791e-13 2.988720e-13 2.916556e-13 2.827738e-13 2.785550e-13 2.745582e-13 2.611245e-13 2.554623e-13 2.452483e-13 2.332579e-13 2.292611e-13 2.247091e-13 2.174927e-13 2.084999e-13 2.061684e-13 2.010614e-13 1.990630e-13 1.977307e-13 1.925127e-13 1.878497e-13 1.777467e-13 1.663114e-13 1.650902e-13 1.608713e-13 1.542100e-13 1.505462e-13 1.326717e-13 1.298961e-13 1.253442e-13 1.167955e-13 1.083578e-13 1.015854e-13 9.270362e-14 8.426593e-14 7.760459e-14 6.750156e-14 5.984102e-14 5.029310e-14 3.830269e-14 2.475797e-14 1.587619e-14 3.441691e-15 3.885781e-15 -2.220446e-15 -6.772360e-15 -6.772360e-15 -1.831868e-14 -2.442491e-14 -2.775558e-14 -3.230749e-14 -3.508305e-14 -3.530509e-14 -3.608225e-14 -3.808065e-14 -3.697043e-14 -3.264056e-14 -3.175238e-14 -3.097522e-14 -3.086420e-14 -2.753353e-14 -2.586820e-14 -2.142730e-14 -1.909584e-14 -1.620926e-14 -1.199041e-14 -4.218847e-15 
3.522790e-15 1.131126e-14 1.897787e-14 2.656209e-14 3.417058e-14 4.158826e-14 4.886022e-14 5.628831e-14 6.358108e-14 7.079753e-14 7.781970e-14 8.468920e-14 9.140605e-14 9.810902e-14 1.044581e-13 1.106754e-13 1.167400e-13 1.225547e-13 1.284250e-13 1.341011e-13 1.545014e-13 1.602884e-13 1.659922e-13 1.723899e-13 1.783435e-13 1.839223e-13 1.891265e-13 1.936784e-13 1.982581e-13 2.031153e-13 2.074729e-13 2.115252e-13 2.154110e-13 2.190470e-13 2.228773e-13 2.271516e-13 2.304823e-13 2.341183e-13 2.370881e-13 2.396694e-13 2.624567e-13 2.668421e-13 2.713108e-13 2.751410e-13 2.796097e-13 2.816358e-13 2.834677e-13 2.863820e-13 2.892409e-13 2.912393e-13 2.932932e-13 2.962075e-13 2.988443e-13 3.021472e-13 3.046730e-13 3.082534e-13 3.109735e-13 3.132494e-13 3.141931e-13 3.170797e-13 3.315681e-13 3.332890e-13 3.353984e-13 3.371192e-13 3.393397e-13 3.441136e-13 3.478884e-13 3.501643e-13 3.519962e-13 3.561040e-13 3.601008e-13 3.620992e-13 3.634870e-13 3.679834e-13 3.718692e-13 3.752554e-13 3.796408e-13 3.812506e-13 3.818612e-13 3.801959e-13 3.906875e-13 3.917977e-13 3.922418e-13 3.936296e-13 3.948508e-13 3.937406e-13 3.926304e-13 3.946843e-13 3.974043e-13 3.992362e-13 4.002909e-13 4.027334e-13 4.042877e-13 4.068412e-13 4.066747e-13 4.088951e-13 4.100609e-13 4.127809e-13 4.123368e-13 4.120593e-13 4.091727e-13 4.096168e-13 4.088951e-13 4.126144e-13 4.143907e-13 4.157230e-13 4.177214e-13 4.145018e-13 4.106715e-13 4.112821e-13 4.096723e-13 4.133360e-13 4.172218e-13 4.204415e-13 4.244383e-13 4.238832e-13 4.218847e-13 4.213296e-13 4.179990e-13 4.181100e-13 4.046763e-13 4.037881e-13 4.030110e-13 4.034550e-13 4.027889e-13 3.987921e-13 3.953504e-13 3.940182e-13 3.943512e-13 3.956835e-13 3.920197e-13 3.973488e-13 3.994582e-13 3.985701e-13 3.986811e-13 3.990142e-13 4.006795e-13 3.980150e-13 3.949063e-13 3.942402e-13 3.703704e-13 3.703704e-13 3.668177e-13 3.603784e-13 3.549383e-13 3.479439e-13 3.422818e-13 3.300693e-13 3.219647e-13 3.168577e-13 3.125278e-13 3.088640e-13 3.043121e-13 3.008704e-13 2.987610e-13 2.958744e-13 2.922107e-13 2.879919e-13 2.809974e-13 2.770006e-13 2.451372e-13 2.393641e-13 2.324807e-13 2.252643e-13 2.167155e-13 2.120526e-13 2.045031e-13 1.999512e-13 1.970646e-13 1.949552e-13 1.960654e-13 1.926237e-13 1.921796e-13 1.892930e-13 1.869616e-13 1.793010e-13 1.751932e-13 1.707523e-13 1.633138e-13 1.605382e-13 1.288969e-13 1.288969e-13 1.277867e-13 1.171285e-13 1.078027e-13 1.019185e-13 9.536816e-14 8.248957e-14 7.771561e-14 6.350476e-14 5.828671e-14 4.551914e-14 3.375078e-14 2.553513e-14 1.887379e-14 1.265654e-14 9.880985e-15 2.997602e-15 -4.218847e-15 -8.326673e-15 -2.664535e-14 -2.786660e-14 -2.897682e-14 -3.530509e-14 -4.030110e-14 -3.974598e-14 -3.930190e-14 -3.819167e-14 -3.785861e-14 -3.264056e-14 -2.764455e-14 -2.786660e-14 -2.831069e-14 -2.542411e-14 -2.520206e-14 -2.153833e-14 -2.164935e-14 -1.632028e-14 -1.276756e-14 -4.440892e-15 
3.799912e-15 1.149775e-14 1.920165e-14 2.683617e-14 3.433018e-14 4.197684e-14 4.940839e-14 5.688505e-14 6.435130e-14 7.157469e-14 7.881890e-14 8.590351e-14 9.259954e-14 9.928863e-14 1.055822e-13 1.118411e-13 1.179751e-13 1.240813e-13 1.299377e-13 1.357664e-13 1.556810e-13 1.613848e-13 1.673384e-13 1.731948e-13 1.789263e-13 1.846162e-13 1.895983e-13 1.944833e-13 1.992295e-13 2.039202e-13 2.081391e-13 2.118861e-13 2.157718e-13 2.191580e-13 2.238765e-13 2.287337e-13 2.318146e-13 2.354783e-13 2.383926e-13 2.412515e-13 2.629841e-13 2.668143e-13 2.708944e-13 2.734202e-13 2.779443e-13 2.807199e-13 2.833567e-13 2.860212e-13 2.884915e-13 2.911560e-13 2.935707e-13 2.969291e-13 2.995937e-13 3.029244e-13 3.058387e-13 3.084200e-13 3.111400e-13 3.133049e-13 3.153589e-13 3.185785e-13 3.300138e-13 3.319567e-13 3.331224e-13 3.347878e-13 3.389511e-13 3.438916e-13 3.460010e-13 3.487211e-13 3.501088e-13 3.532730e-13 3.576028e-13 3.612666e-13 3.634870e-13 3.662071e-13 3.695932e-13 3.723688e-13 3.751444e-13 3.781420e-13 3.774758e-13 3.759215e-13 3.868572e-13 3.873568e-13 3.886891e-13 3.884670e-13 3.895773e-13 3.894107e-13 3.891887e-13 3.904654e-13 3.929079e-13 3.956835e-13 3.968492e-13 3.976819e-13 4.005130e-13 4.040657e-13 4.046208e-13 4.049538e-13 4.069522e-13 4.087841e-13 4.080070e-13 4.076739e-13 4.061751e-13 4.055090e-13 4.058420e-13 4.060086e-13 4.088951e-13 4.106160e-13 4.111156e-13 4.115597e-13 4.088951e-13 4.091172e-13 4.075629e-13 4.091172e-13 4.132250e-13 4.152234e-13 4.196643e-13 4.206635e-13 4.206635e-13 4.184431e-13 4.153344e-13 4.142242e-13 4.021228e-13 3.994582e-13 3.991252e-13 3.979039e-13 3.952394e-13 3.897993e-13 3.881340e-13 3.873568e-13 3.884670e-13 3.924638e-13 3.912426e-13 3.937961e-13 3.943512e-13 3.913536e-13 3.915757e-13 3.891332e-13 3.906875e-13 3.885781e-13 3.882450e-13 3.876899e-13 3.708145e-13 3.719247e-13 3.631540e-13 3.556044e-13 3.496092e-13 3.446132e-13 3.342882e-13 3.235190e-13 3.173017e-13 3.103073e-13 3.070877e-13 3.057554e-13 3.004264e-13 2.938760e-13 2.913225e-13 2.886580e-13 2.847722e-13 2.813305e-13 2.727818e-13 2.656764e-13 2.396972e-13 2.358114e-13 2.300382e-13 2.244871e-13 2.167155e-13 2.098322e-13 2.023937e-13 1.967315e-13 1.953993e-13 1.925127e-13 1.926237e-13 1.879608e-13 1.894040e-13 1.855183e-13 1.815215e-13 1.746381e-13 1.690870e-13 1.650902e-13 1.599831e-13 1.558753e-13 1.287859e-13 1.292300e-13 1.219025e-13 1.127987e-13 1.050271e-13 9.892087e-14 8.548717e-14 7.416290e-14 6.605827e-14 5.351275e-14 5.062617e-14 4.440892e-14 3.463896e-14 2.753353e-14 2.209344e-14 1.665335e-14 1.054712e-14 4.107825e-15 -1.776357e-15 -5.884182e-15 -2.320366e-14 -2.531308e-14 -2.964295e-14 -3.486100e-14 -3.685940e-14 -4.052314e-14 -3.841372e-14 -3.852474e-14 -3.885781e-14 -3.541611e-14 -3.297362e-14 -3.008704e-14 -2.831069e-14 -2.409184e-14 -2.164935e-14 -1.887379e-14 -1.654232e-14 -1.465494e-14 -8.326673e-15 -3.663736e-15 
3.917439e-15 1.172847e-14 1.953299e-14 2.726985e-14 3.485406e-14 4.244174e-14 5.005024e-14 5.762057e-14 6.508682e-14 7.238654e-14 7.976952e-14 8.703455e-14 9.371670e-14 1.002809e-13 1.067896e-13 1.132289e-13 1.191686e-13 1.256356e-13 1.318945e-13 1.377093e-13 1.571382e-13 1.626893e-13 1.684763e-13 1.740413e-13 1.795786e-13 1.850881e-13 1.904171e-13 1.953715e-13 2.000899e-13 2.046419e-13 2.093048e-13 2.129963e-13 2.167710e-13 2.210176e-13 2.247924e-13 2.290668e-13 2.323697e-13 2.361999e-13 2.398082e-13 2.429723e-13 2.631506e-13 2.668699e-13 2.712830e-13 2.744194e-13 2.783607e-13 2.810252e-13 2.835232e-13 2.860767e-13 2.882694e-13 2.906564e-13 2.932099e-13 2.963185e-13 2.992884e-13 3.034240e-13 3.071432e-13 3.094192e-13 3.125833e-13 3.138045e-13 3.145262e-13 3.167466e-13 3.275158e-13 3.295142e-13 3.307910e-13 3.336775e-13 3.378409e-13 3.406719e-13 3.435585e-13 3.446687e-13 3.461120e-13 3.502199e-13 3.553824e-13 3.590461e-13 3.630429e-13 3.654854e-13 3.681500e-13 3.694267e-13 3.710365e-13 3.727574e-13 3.743117e-13 3.742562e-13 3.823053e-13 3.843592e-13 3.858025e-13 3.853029e-13 3.863576e-13 3.856915e-13 3.844702e-13 3.872458e-13 3.888001e-13 3.916312e-13 3.941847e-13 3.944622e-13 3.955725e-13 3.986811e-13 4.016232e-13 4.028999e-13 4.038436e-13 4.042877e-13 4.033995e-13 4.043432e-13 4.045653e-13 4.032885e-13 4.025114e-13 4.031220e-13 4.040657e-13 4.045653e-13 4.046208e-13 4.041212e-13 4.019007e-13 4.038991e-13 4.030110e-13 4.076739e-13 4.111156e-13 4.142242e-13 4.189982e-13 4.181100e-13 4.197753e-13 4.154455e-13 4.110046e-13 4.108935e-13 4.004574e-13 3.989031e-13 3.970158e-13 3.934630e-13 3.897993e-13 3.860245e-13 3.803624e-13 3.826939e-13 3.811396e-13 3.846923e-13 3.865797e-13 3.894662e-13 3.925749e-13 3.897993e-13 3.884670e-13 3.866907e-13 3.858025e-13 3.833600e-13 3.806955e-13 3.825829e-13 3.687051e-13 3.637091e-13 3.576028e-13 3.513856e-13 3.439471e-13 3.378409e-13 3.296252e-13 3.210765e-13 3.126388e-13 3.065326e-13 3.006484e-13 2.993161e-13 2.979839e-13 2.908784e-13 2.829958e-13 2.802203e-13 2.758904e-13 2.707834e-13 2.614575e-13 2.616796e-13 2.379208e-13 2.313705e-13 2.279288e-13 2.212674e-13 2.157163e-13 2.069456e-13 1.996181e-13 1.958433e-13 1.934009e-13 1.938449e-13 1.947331e-13 1.925127e-13 1.914024e-13 1.847411e-13 1.784128e-13 1.708633e-13 1.600942e-13 1.602052e-13 1.546541e-13 1.507683e-13 1.250111e-13 1.233458e-13 1.186828e-13 1.079137e-13 9.869883e-14 8.737455e-14 7.571721e-14 6.850076e-14 5.939693e-14 5.206946e-14 4.762857e-14 3.830269e-14 3.097522e-14 2.575717e-14 2.331468e-14 1.787459e-14 1.387779e-14 4.884981e-15 -3.441691e-15 -5.329071e-15 -2.087219e-14 -2.486900e-14 -2.786660e-14 -3.153033e-14 -3.130829e-14 -3.586020e-14 -3.419487e-14 -3.819167e-14 -4.374279e-14 -3.930190e-14 -3.730349e-14 -3.319567e-14 -3.064216e-14 -2.531308e-14 -1.876277e-14 -1.765255e-14 -1.343370e-14 -9.436896e-15 -2.664535e-15 -1.332268e-15 
4.039737e-15 1.195398e-14 1.986258e-14 2.764802e-14 3.535019e-14 4.299686e-14 5.066086e-14 5.846712e-14 6.606521e-14 7.344125e-14 8.061607e-14 8.801293e-14 9.501427e-14 1.014744e-13 1.082884e-13 1.151440e-13 1.212641e-13 1.273287e-13 1.336847e-13 1.396938e-13 1.582345e-13 1.638967e-13 1.698086e-13 1.750544e-13 1.803974e-13 1.856570e-13 1.911943e-13 1.963152e-13 2.010336e-13 2.056411e-13 2.100264e-13 2.140232e-13 2.185196e-13 2.230716e-13 2.263745e-13 2.304823e-13 2.337019e-13 2.372547e-13 2.409184e-13 2.448597e-13 2.625400e-13 2.655931e-13 2.701450e-13 2.740586e-13 2.773337e-13 2.813305e-13 2.837175e-13 2.864375e-13 2.884915e-13 2.905454e-13 2.934875e-13 2.963463e-13 3.002876e-13 3.040623e-13 3.067824e-13 3.096412e-13 3.120837e-13 3.146927e-13 3.155809e-13 3.171352e-13 3.270162e-13 3.281819e-13 3.296252e-13 3.314016e-13 3.343992e-13 3.373968e-13 3.398393e-13 3.415601e-13 3.438916e-13 3.456124e-13 3.518852e-13 3.576028e-13 3.607670e-13 3.639311e-13 3.652079e-13 3.664846e-13 3.676504e-13 3.679834e-13 3.706480e-13 3.733125e-13 3.801959e-13 3.814726e-13 3.804734e-13 3.797518e-13 3.803069e-13 3.821943e-13 3.818057e-13 3.841372e-13 3.855805e-13 3.881340e-13 3.888556e-13 3.902989e-13 3.917977e-13 3.937406e-13 3.969047e-13 4.009015e-13 4.007350e-13 4.016787e-13 4.005130e-13 4.015122e-13 4.001799e-13 4.011236e-13 3.982925e-13 3.993472e-13 3.982370e-13 3.983480e-13 3.982370e-13 3.984035e-13 3.991252e-13 4.014566e-13 4.030110e-13 4.066747e-13 4.076739e-13 4.117817e-13 4.134471e-13 4.132250e-13 4.143352e-13 4.132250e-13 4.118927e-13 4.116707e-13 4.015677e-13 3.982370e-13 3.932410e-13 3.892442e-13 3.851364e-13 3.823608e-13 3.809175e-13 3.813616e-13 3.790301e-13 3.791412e-13 3.820277e-13 3.861356e-13 3.863576e-13 3.862466e-13 3.839151e-13 3.829159e-13 3.805845e-13 3.779199e-13 3.783640e-13 3.783640e-13 3.637091e-13 3.584910e-13 3.523848e-13 3.466116e-13 3.387290e-13 3.327338e-13 3.230749e-13 3.168577e-13 3.093081e-13 3.046452e-13 2.982059e-13 2.946532e-13 2.905454e-13 2.887690e-13 2.808864e-13 2.765566e-13 2.713385e-13 2.658984e-13 2.614575e-13 2.566836e-13 2.322587e-13 2.248202e-13 2.217115e-13 2.177147e-13 2.093881e-13 2.020606e-13 1.975087e-13 1.944001e-13 1.929568e-13 1.958433e-13 1.946221e-13 1.936229e-13 1.882938e-13 1.828537e-13 1.761924e-13 1.698641e-13 1.623146e-13 1.608713e-13 1.530998e-13 1.464384e-13 1.214584e-13 1.190159e-13 1.101341e-13 1.006972e-13 8.970602e-14 7.605028e-14 6.972201e-14 6.361578e-14 5.295764e-14 4.407585e-14 3.863576e-14 3.097522e-14 2.664535e-14 2.120526e-14 1.931788e-14 1.676437e-14 9.547918e-15 4.662937e-15 -2.220446e-16 -5.107026e-15 -2.442491e-14 -2.531308e-14 -2.908784e-14 -3.141931e-14 -3.241851e-14 -3.641532e-14 -3.397282e-14 -3.430589e-14 -3.574918e-14 -4.052314e-14 -3.741452e-14 -3.363976e-14 -2.797762e-14 -2.564615e-14 -2.087219e-14 -1.942890e-14 -1.298961e-14 -7.882583e-15 -5.551115e-15 4.440892e-16 
4.112162e-15 1.215521e-14 2.015228e-14 2.806089e-14 3.596776e-14 4.377401e-14 5.154210e-14 5.940387e-14 6.709217e-14 7.448903e-14 8.192058e-14 8.912315e-14 9.629797e-14 1.028552e-13 1.097039e-13 1.165595e-13 1.230821e-13 1.294104e-13 1.357803e-13 1.419420e-13 1.596084e-13 1.650347e-13 1.704331e-13 1.758593e-13 1.810496e-13 1.866007e-13 1.921935e-13 1.970646e-13 2.021716e-13 2.066958e-13 2.112754e-13 2.152445e-13 2.200462e-13 2.234879e-13 2.268741e-13 2.308709e-13 2.345346e-13 2.382816e-13 2.421119e-13 2.455813e-13 2.607636e-13 2.653711e-13 2.699507e-13 2.733092e-13 2.760570e-13 2.794709e-13 2.829681e-13 2.852441e-13 2.881029e-13 2.906009e-13 2.937928e-13 2.967071e-13 3.010370e-13 3.037570e-13 3.063660e-13 3.094192e-13 3.117506e-13 3.136935e-13 3.160250e-13 3.176348e-13 3.256284e-13 3.268497e-13 3.276823e-13 3.289036e-13 3.308465e-13 3.345657e-13 3.377854e-13 3.397282e-13 3.421707e-13 3.456679e-13 3.498313e-13 3.549938e-13 3.590461e-13 3.607670e-13 3.624323e-13 3.637646e-13 3.651524e-13 3.659295e-13 3.675393e-13 3.687606e-13 3.743672e-13 3.746448e-13 3.744782e-13 3.749778e-13 3.742562e-13 3.756995e-13 3.760325e-13 3.783085e-13 3.816392e-13 3.829159e-13 3.835265e-13 3.855249e-13 3.873568e-13 3.885225e-13 3.920753e-13 3.941847e-13 3.957390e-13 3.957390e-13 3.960721e-13 3.964051e-13 3.954059e-13 3.929634e-13 3.906320e-13 3.915757e-13 3.909095e-13 3.924083e-13 3.912981e-13 3.925194e-13 3.940182e-13 3.977929e-13 4.009015e-13 4.019007e-13 4.016787e-13 4.070078e-13 4.102274e-13 4.103384e-13 4.112266e-13 4.112266e-13 4.108935e-13 4.066747e-13 4.004574e-13 3.931300e-13 3.884670e-13 3.829159e-13 3.795853e-13 3.781420e-13 3.788081e-13 3.760325e-13 3.747003e-13 3.753664e-13 3.764766e-13 3.804734e-13 3.838041e-13 3.822498e-13 3.786971e-13 3.779199e-13 3.766987e-13 3.768097e-13 3.763656e-13 3.723688e-13 3.593792e-13 3.534950e-13 3.478329e-13 3.399503e-13 3.330669e-13 3.251843e-13 3.158585e-13 3.091971e-13 3.039791e-13 2.998712e-13 2.918776e-13 2.899903e-13 2.834399e-13 2.793321e-13 2.738920e-13 2.693401e-13 2.671197e-13 2.613465e-13 2.592371e-13 2.517986e-13 2.285949e-13 2.227107e-13 2.164935e-13 2.101652e-13 2.023937e-13 1.993961e-13 1.948441e-13 1.907363e-13 1.859624e-13 1.910694e-13 1.944001e-13 1.889600e-13 1.866285e-13 1.797451e-13 1.738609e-13 1.646461e-13 1.570966e-13 1.532108e-13 1.479927e-13 1.402212e-13 1.136868e-13 1.092459e-13 1.035838e-13 9.214851e-14 8.171241e-14 7.382983e-14 6.616929e-14 5.628831e-14 4.440892e-14 3.885781e-14 3.197442e-14 2.786660e-14 2.375877e-14 1.998401e-14 1.554312e-14 1.187939e-14 2.553513e-15 2.775558e-15 9.992007e-16 -6.772360e-15 -2.753353e-14 -2.964295e-14 -3.053113e-14 -2.919887e-14 -2.908784e-14 -2.930989e-14 -3.130829e-14 -3.008704e-14 -2.609024e-14 -3.241851e-14 -3.619327e-14 -2.908784e-14 -2.342571e-14 -1.931788e-14 -1.920686e-14 -1.576517e-14 -1.143530e-14 -9.880985e-15 -9.325873e-15 -9.992007e-16 
4.102187e-15 1.233475e-14 2.054606e-14 2.865069e-14 3.665818e-14 4.459627e-14 5.248926e-14 6.024348e-14 6.789708e-14 7.544659e-14 8.325979e-14 9.065665e-14 9.807433e-14 1.048120e-13 1.110917e-13 1.184330e-13 1.251499e-13 1.314920e-13 1.380562e-13 1.444955e-13 1.604966e-13 1.659367e-13 1.716127e-13 1.767614e-13 1.818407e-13 1.873779e-13 1.927902e-13 1.977307e-13 2.023381e-13 2.071676e-13 2.115808e-13 2.156608e-13 2.202127e-13 2.235434e-13 2.281508e-13 2.317868e-13 2.360612e-13 2.390865e-13 2.432776e-13 2.473854e-13 2.613465e-13 2.652323e-13 2.687850e-13 2.735034e-13 2.751688e-13 2.776113e-13 2.810807e-13 2.836342e-13 2.862155e-13 2.895184e-13 2.925715e-13 2.958189e-13 2.996214e-13 3.031742e-13 3.060607e-13 3.092526e-13 3.110845e-13 3.123612e-13 3.161360e-13 3.180789e-13 3.244627e-13 3.255729e-13 3.260725e-13 3.259615e-13 3.298473e-13 3.327894e-13 3.354539e-13 3.381184e-13 3.405054e-13 3.430589e-13 3.486655e-13 3.537171e-13 3.557155e-13 3.578249e-13 3.594347e-13 3.605449e-13 3.614886e-13 3.627654e-13 3.638201e-13 3.652634e-13 3.688716e-13 3.685385e-13 3.690381e-13 3.706480e-13 3.714251e-13 3.718692e-13 3.721468e-13 3.724243e-13 3.757550e-13 3.786971e-13 3.801404e-13 3.813616e-13 3.820833e-13 3.820277e-13 3.871903e-13 3.895773e-13 3.903544e-13 3.908540e-13 3.914646e-13 3.903544e-13 3.877454e-13 3.846923e-13 3.853029e-13 3.853029e-13 3.861356e-13 3.883005e-13 3.874123e-13 3.862466e-13 3.896883e-13 3.946288e-13 3.971268e-13 3.985701e-13 3.999023e-13 4.036771e-13 4.045653e-13 4.065637e-13 4.076739e-13 4.084511e-13 4.054534e-13 4.005685e-13 3.924638e-13 3.856915e-13 3.811396e-13 3.762546e-13 3.752554e-13 3.713696e-13 3.725908e-13 3.707035e-13 3.707035e-13 3.708145e-13 3.740341e-13 3.764766e-13 3.778089e-13 3.785861e-13 3.753664e-13 3.728129e-13 3.735900e-13 3.741452e-13 3.700373e-13 3.668177e-13 3.549383e-13 3.488321e-13 3.420597e-13 3.342882e-13 3.287370e-13 3.200773e-13 3.124168e-13 3.015366e-13 2.987610e-13 2.965406e-13 2.903233e-13 2.901013e-13 2.807754e-13 2.725598e-13 2.657874e-13 2.587930e-13 2.567946e-13 2.533529e-13 2.503553e-13 2.469136e-13 2.272627e-13 2.202682e-13 2.131628e-13 2.067235e-13 2.035039e-13 1.989520e-13 1.919576e-13 1.884048e-13 1.885159e-13 1.886269e-13 1.871836e-13 1.825207e-13 1.764144e-13 1.746381e-13 1.656453e-13 1.586509e-13 1.532108e-13 1.489919e-13 1.417755e-13 1.354472e-13 1.112443e-13 1.035838e-13 9.525714e-14 8.404388e-14 7.649437e-14 6.949996e-14 6.028511e-14 5.229150e-14 4.152234e-14 3.463896e-14 3.064216e-14 2.431388e-14 2.098322e-14 1.820766e-14 1.487699e-14 1.232348e-14 6.550316e-15 3.663736e-15 -3.330669e-15 -1.021405e-14 -2.908784e-14 -3.319567e-14 -2.942091e-14 -2.542411e-14 -2.653433e-14 -2.409184e-14 -2.686740e-14 -2.853273e-14 -2.853273e-14 -2.853273e-14 -2.731149e-14 -2.398082e-14 -1.842970e-14 -1.154632e-14 -1.376677e-14 -1.232348e-14 -8.326673e-15 -6.661338e-15 -3.774758e-15 4.440892e-15 
4.111295e-15 1.254379e-14 2.091903e-14 2.914682e-14 3.742145e-14 4.546016e-14 5.353357e-14 6.141615e-14 6.929873e-14 7.704254e-14 8.492512e-14 9.224566e-14 9.967027e-14 1.069284e-13 1.137007e-13 1.204314e-13 1.275369e-13 1.340733e-13 1.404293e-13 1.462580e-13 1.613432e-13 1.672551e-13 1.725425e-13 1.780798e-13 1.832839e-13 1.883771e-13 1.939976e-13 1.984801e-13 2.028100e-13 2.076395e-13 2.123302e-13 2.169653e-13 2.216283e-13 2.256806e-13 2.301215e-13 2.334799e-13 2.378098e-13 2.411127e-13 2.445266e-13 2.489398e-13 2.612632e-13 2.642053e-13 2.667588e-13 2.708389e-13 2.737255e-13 2.766121e-13 2.800815e-13 2.818301e-13 2.839950e-13 2.877698e-13 2.914613e-13 2.949585e-13 2.990663e-13 3.022860e-13 3.053391e-13 3.081424e-13 3.110290e-13 3.137490e-13 3.183565e-13 3.195222e-13 3.232969e-13 3.242406e-13 3.243517e-13 3.268497e-13 3.305689e-13 3.315681e-13 3.327338e-13 3.361755e-13 3.391176e-13 3.428924e-13 3.476663e-13 3.496647e-13 3.524403e-13 3.546607e-13 3.569367e-13 3.573808e-13 3.569922e-13 3.589351e-13 3.603229e-13 3.618217e-13 3.637091e-13 3.637646e-13 3.625988e-13 3.653744e-13 3.679834e-13 3.686496e-13 3.694822e-13 3.704259e-13 3.703704e-13 3.742007e-13 3.760880e-13 3.765321e-13 3.773648e-13 3.796963e-13 3.837486e-13 3.843592e-13 3.848588e-13 3.857470e-13 3.880785e-13 3.867462e-13 3.826939e-13 3.808620e-13 3.798628e-13 3.800849e-13 3.807510e-13 3.832490e-13 3.835821e-13 3.823608e-13 3.836376e-13 3.890221e-13 3.933520e-13 3.939071e-13 3.949063e-13 3.966827e-13 3.973488e-13 4.005685e-13 4.030110e-13 4.022338e-13 4.026779e-13 3.954614e-13 3.879119e-13 3.813616e-13 3.743672e-13 3.733680e-13 3.732570e-13 3.710365e-13 3.695932e-13 3.679279e-13 3.659295e-13 3.694822e-13 3.725908e-13 3.720357e-13 3.738121e-13 3.707035e-13 3.712586e-13 3.689271e-13 3.682610e-13 3.651524e-13 3.625988e-13 3.606004e-13 3.512746e-13 3.437250e-13 3.370637e-13 3.305134e-13 3.280709e-13 3.168577e-13 3.115286e-13 3.002043e-13 2.935430e-13 2.886580e-13 2.823297e-13 2.807754e-13 2.764455e-13 2.667866e-13 2.566836e-13 2.537970e-13 2.490230e-13 2.460254e-13 2.419176e-13 2.389200e-13 2.243761e-13 2.174927e-13 2.087219e-13 2.063905e-13 2.058353e-13 1.959544e-13 1.865175e-13 1.875167e-13 1.896261e-13 1.864064e-13 1.835199e-13 1.744160e-13 1.634248e-13 1.618705e-13 1.556533e-13 1.507683e-13 1.468825e-13 1.405542e-13 1.326717e-13 1.254552e-13 1.039169e-13 9.603429e-14 8.903989e-14 7.860379e-14 6.927792e-14 6.028511e-14 5.262457e-14 4.340972e-14 3.474998e-14 3.319567e-14 3.064216e-14 2.353673e-14 1.643130e-14 1.398881e-14 1.221245e-14 8.104628e-15 4.329870e-15 -3.330669e-16 -6.883383e-15 -1.054712e-14 -2.819966e-14 -3.086420e-14 -3.053113e-14 -2.753353e-14 -2.708944e-14 -2.620126e-14 -2.509104e-14 -2.797762e-14 -2.886580e-14 -2.620126e-14 -2.320366e-14 -1.965095e-14 -1.587619e-14 -1.332268e-14 -1.032507e-14 -7.660539e-15 4.440892e-16 -3.219647e-15 -3.885781e-15 7.771561e-16 
4.279129e-15 1.282394e-14 2.134577e-14 2.977132e-14 3.816392e-14 4.640385e-14 5.473746e-14 6.277617e-14 7.074896e-14 7.852052e-14 8.619494e-14 9.383466e-14 1.014397e-13 1.088296e-13 1.159767e-13 1.230682e-13 1.302292e-13 1.366546e-13 1.428024e-13 1.487838e-13 1.626754e-13 1.687817e-13 1.737499e-13 1.788847e-13 1.839640e-13 1.895428e-13 1.952605e-13 1.993405e-13 2.038647e-13 2.081113e-13 2.133571e-13 2.182421e-13 2.226552e-13 2.273182e-13 2.310652e-13 2.343403e-13 2.389478e-13 2.425282e-13 2.462752e-13 2.498557e-13 2.603751e-13 2.640665e-13 2.668421e-13 2.700062e-13 2.722822e-13 2.750855e-13 2.781664e-13 2.796652e-13 2.832734e-13 2.862710e-13 2.898237e-13 2.929046e-13 2.977341e-13 3.010092e-13 3.042566e-13 3.070877e-13 3.105294e-13 3.134715e-13 3.175238e-13 3.208545e-13 3.227973e-13 3.239631e-13 3.251288e-13 3.265166e-13 3.284595e-13 3.302358e-13 3.325118e-13 3.348433e-13 3.380629e-13 3.409495e-13 3.429479e-13 3.451683e-13 3.483325e-13 3.507195e-13 3.531619e-13 3.552159e-13 3.548273e-13 3.557155e-13 3.577694e-13 3.606004e-13 3.603784e-13 3.603784e-13 3.607115e-13 3.604339e-13 3.634315e-13 3.639311e-13 3.657630e-13 3.684830e-13 3.700928e-13 3.718137e-13 3.717027e-13 3.714806e-13 3.735345e-13 3.747558e-13 3.769207e-13 3.791412e-13 3.795297e-13 3.785861e-13 3.813616e-13 3.821943e-13 3.789191e-13 3.763656e-13 3.763656e-13 3.757550e-13 3.775869e-13 3.799183e-13 3.791412e-13 3.753109e-13 3.796408e-13 3.843592e-13 3.868017e-13 3.888001e-13 3.903544e-13 3.931300e-13 3.936851e-13 3.945733e-13 3.966827e-13 3.953504e-13 3.919087e-13 3.879119e-13 3.830269e-13 3.792522e-13 3.729239e-13 3.689271e-13 3.695932e-13 3.687051e-13 3.655964e-13 3.635980e-13 3.640421e-13 3.674838e-13 3.664846e-13 3.640421e-13 3.638201e-13 3.608225e-13 3.619327e-13 3.634870e-13 3.603784e-13 3.570477e-13 3.551603e-13 3.542722e-13 3.439471e-13 3.378409e-13 3.319567e-13 3.232969e-13 3.178569e-13 3.067546e-13 3.020917e-13 2.926548e-13 2.885470e-13 2.856604e-13 2.783329e-13 2.752243e-13 2.685629e-13 2.617906e-13 2.554623e-13 2.501332e-13 2.450262e-13 2.383649e-13 2.351452e-13 2.293721e-13 2.191580e-13 2.167155e-13 2.081668e-13 2.047251e-13 1.995071e-13 1.928457e-13 1.891820e-13 1.839640e-13 1.821876e-13 1.809664e-13 1.749711e-13 1.671996e-13 1.606493e-13 1.560974e-13 1.488809e-13 1.412204e-13 1.399991e-13 1.355582e-13 1.266764e-13 1.172396e-13 1.006972e-13 8.604228e-14 8.026912e-14 6.972201e-14 6.195044e-14 5.151435e-14 4.496403e-14 3.674838e-14 3.430589e-14 3.286260e-14 2.908784e-14 2.164935e-14 1.565414e-14 9.769963e-15 9.103829e-15 4.996004e-15 1.887379e-15 -1.998401e-15 -5.662137e-15 -1.021405e-14 -2.775558e-14 -3.341771e-14 -3.186340e-14 -2.708944e-14 -2.653433e-14 -2.564615e-14 -2.642331e-14 -2.986500e-14 -2.742251e-14 -2.542411e-14 -2.298162e-14 -1.776357e-14 -1.532108e-14 -1.376677e-14 -1.243450e-14 -1.143530e-14 -4.440892e-15 -9.992007e-16 -8.881784e-16 4.107825e-15 
4.460408e-15 1.310063e-14 2.181588e-14 3.042011e-14 3.892719e-14 4.737877e-14 5.583381e-14 6.405293e-14 7.217144e-14 8.026219e-14 8.806150e-14 9.571510e-14 1.035283e-13 1.111611e-13 1.185024e-13 1.255940e-13 1.326578e-13 1.392358e-13 1.456613e-13 1.516565e-13 1.637163e-13 1.697392e-13 1.751516e-13 1.801892e-13 1.853795e-13 1.906947e-13 1.960654e-13 2.003953e-13 2.052525e-13 2.099432e-13 2.148282e-13 2.191858e-13 2.234324e-13 2.280398e-13 2.328138e-13 2.370326e-13 2.413347e-13 2.447764e-13 2.483014e-13 2.521039e-13 2.597922e-13 2.631784e-13 2.660649e-13 2.688960e-13 2.710332e-13 2.747524e-13 2.773892e-13 2.801370e-13 2.827738e-13 2.864098e-13 2.891298e-13 2.934597e-13 2.979839e-13 3.006484e-13 3.032852e-13 3.069767e-13 3.100298e-13 3.135825e-13 3.175238e-13 3.197997e-13 3.221312e-13 3.234080e-13 3.247957e-13 3.259615e-13 3.274603e-13 3.287925e-13 3.316791e-13 3.335110e-13 3.365086e-13 3.379519e-13 3.387846e-13 3.425038e-13 3.453349e-13 3.479439e-13 3.504974e-13 3.509970e-13 3.523293e-13 3.532175e-13 3.547718e-13 3.567702e-13 3.561040e-13 3.572698e-13 3.584910e-13 3.594347e-13 3.612111e-13 3.608780e-13 3.620437e-13 3.653744e-13 3.692047e-13 3.677059e-13 3.665956e-13 3.678724e-13 3.705369e-13 3.707035e-13 3.707035e-13 3.727574e-13 3.755884e-13 3.760325e-13 3.776979e-13 3.768652e-13 3.752554e-13 3.735900e-13 3.734235e-13 3.733125e-13 3.732570e-13 3.766987e-13 3.773648e-13 3.751444e-13 3.747003e-13 3.789191e-13 3.810285e-13 3.830269e-13 3.854694e-13 3.879119e-13 3.892442e-13 3.903544e-13 3.923528e-13 3.884670e-13 3.826939e-13 3.816947e-13 3.796963e-13 3.745892e-13 3.693712e-13 3.675948e-13 3.677059e-13 3.640421e-13 3.617107e-13 3.613776e-13 3.592682e-13 3.612666e-13 3.622658e-13 3.601563e-13 3.586020e-13 3.558265e-13 3.527179e-13 3.548273e-13 3.547163e-13 3.506084e-13 3.461675e-13 3.441691e-13 3.370637e-13 3.330669e-13 3.294032e-13 3.219647e-13 3.149703e-13 3.058664e-13 2.990941e-13 2.909895e-13 2.818856e-13 2.773337e-13 2.698952e-13 2.657874e-13 2.634559e-13 2.577938e-13 2.514655e-13 2.473577e-13 2.428058e-13 2.363665e-13 2.307043e-13 2.248202e-13 2.149392e-13 2.116085e-13 2.042810e-13 2.002842e-13 1.948441e-13 1.922906e-13 1.897371e-13 1.828537e-13 1.776357e-13 1.738609e-13 1.683098e-13 1.618705e-13 1.534328e-13 1.474376e-13 1.404432e-13 1.370015e-13 1.373346e-13 1.288969e-13 1.205702e-13 1.113554e-13 9.936496e-14 8.737455e-14 7.627232e-14 6.605827e-14 5.762057e-14 4.829470e-14 3.852474e-14 3.597123e-14 3.286260e-14 3.108624e-14 3.108624e-14 2.176037e-14 1.321165e-14 9.992007e-15 8.881784e-15 4.773959e-15 -7.771561e-16 -2.220446e-15 -2.886580e-15 -1.365574e-14 -2.886580e-14 -3.130829e-14 -3.685940e-14 -3.119727e-14 -2.720046e-14 -2.808864e-14 -2.697842e-14 -2.853273e-14 -2.697842e-14 -2.720046e-14 -2.498002e-14 -1.942890e-14 -1.343370e-14 -1.487699e-14 -1.398881e-14 -1.121325e-14 -4.884981e-15 -2.886580e-15 -3.552714e-15 5.551115e-16 
4.422678e-15 1.334349e-14 2.222701e-14 3.107584e-14 3.984313e-14 4.850634e-14 5.700995e-14 6.541989e-14 7.367718e-14 8.204548e-14 9.010154e-14 9.787310e-14 1.056863e-13 1.135689e-13 1.212086e-13 1.285361e-13 1.358635e-13 1.426081e-13 1.491723e-13 1.550704e-13 1.654371e-13 1.714739e-13 1.764006e-13 1.817296e-13 1.868783e-13 1.922351e-13 1.975226e-13 2.024492e-13 2.065292e-13 2.111089e-13 2.161049e-13 2.209066e-13 2.250422e-13 2.286227e-13 2.339795e-13 2.386702e-13 2.429446e-13 2.472189e-13 2.506606e-13 2.544631e-13 2.597922e-13 2.630396e-13 2.659539e-13 2.690903e-13 2.722822e-13 2.756406e-13 2.776945e-13 2.802758e-13 2.826350e-13 2.867706e-13 2.901013e-13 2.939593e-13 2.970402e-13 3.005096e-13 3.037015e-13 3.076428e-13 3.096412e-13 3.128608e-13 3.161915e-13 3.188005e-13 3.205769e-13 3.235190e-13 3.238521e-13 3.251288e-13 3.257949e-13 3.261280e-13 3.294587e-13 3.318457e-13 3.337886e-13 3.356204e-13 3.382294e-13 3.407830e-13 3.426703e-13 3.452238e-13 3.468337e-13 3.466671e-13 3.485545e-13 3.498868e-13 3.524403e-13 3.548273e-13 3.532175e-13 3.546052e-13 3.556599e-13 3.571587e-13 3.565481e-13 3.563816e-13 3.589906e-13 3.621548e-13 3.626544e-13 3.632095e-13 3.629319e-13 3.622103e-13 3.643197e-13 3.660405e-13 3.662626e-13 3.667622e-13 3.694822e-13 3.723133e-13 3.718137e-13 3.702039e-13 3.688161e-13 3.695377e-13 3.698708e-13 3.713141e-13 3.737566e-13 3.768097e-13 3.745892e-13 3.737011e-13 3.729239e-13 3.751444e-13 3.770317e-13 3.773648e-13 3.799183e-13 3.840261e-13 3.836931e-13 3.839151e-13 3.839151e-13 3.834710e-13 3.798073e-13 3.751444e-13 3.741452e-13 3.709255e-13 3.688161e-13 3.645972e-13 3.615996e-13 3.583800e-13 3.590461e-13 3.612666e-13 3.578249e-13 3.553824e-13 3.559375e-13 3.548273e-13 3.532730e-13 3.496092e-13 3.493872e-13 3.491651e-13 3.466116e-13 3.443912e-13 3.401723e-13 3.351763e-13 3.319567e-13 3.287370e-13 3.225198e-13 3.177458e-13 3.089751e-13 3.000933e-13 2.946532e-13 2.887690e-13 2.801093e-13 2.754463e-13 2.652323e-13 2.573497e-13 2.552403e-13 2.547962e-13 2.490230e-13 2.436940e-13 2.380318e-13 2.327027e-13 2.263745e-13 2.203793e-13 2.144951e-13 2.112754e-13 2.023937e-13 1.968425e-13 1.935119e-13 1.898481e-13 1.840750e-13 1.784128e-13 1.746381e-13 1.716405e-13 1.627587e-13 1.562084e-13 1.466605e-13 1.392220e-13 1.337819e-13 1.281197e-13 1.254552e-13 1.212364e-13 1.115774e-13 1.028067e-13 9.336976e-14 8.526513e-14 7.427392e-14 6.072920e-14 5.584422e-14 4.496403e-14 4.107825e-14 3.641532e-14 3.064216e-14 2.675637e-14 2.553513e-14 2.065015e-14 1.409983e-14 8.326673e-15 7.993606e-15 5.995204e-15 -7.771561e-16 -3.441691e-15 -9.325873e-15 -1.976197e-14 -2.609024e-14 -2.819966e-14 -3.219647e-14 -3.330669e-14 -3.219647e-14 -3.252953e-14 -3.097522e-14 -3.108624e-14 -2.975398e-14 -3.053113e-14 -2.786660e-14 -2.298162e-14 -1.953993e-14 -1.809664e-14 -1.842970e-14 -1.609823e-14 -9.436896e-15 -1.443290e-15 6.661338e-16 2.997602e-15 
4.525460e-15 1.363406e-14 2.268845e-14 3.181136e-14 4.081110e-14 4.968248e-14 5.849835e-14 6.728645e-14 7.559231e-14 8.407164e-14 9.235668e-14 1.004544e-13 1.085035e-13 1.165179e-13 1.243311e-13 1.315337e-13 1.387501e-13 1.456613e-13 1.522532e-13 1.587341e-13 1.665196e-13 1.722511e-13 1.772055e-13 1.831590e-13 1.886685e-13 1.940392e-13 1.993544e-13 2.044476e-13 2.086387e-13 2.124412e-13 2.178258e-13 2.225164e-13 2.270406e-13 2.310374e-13 2.356726e-13 2.403355e-13 2.448319e-13 2.484679e-13 2.528533e-13 2.567391e-13 2.600142e-13 2.628731e-13 2.653433e-13 2.688683e-13 2.728373e-13 2.750855e-13 2.776390e-13 2.796097e-13 2.810530e-13 2.857159e-13 2.902956e-13 2.932099e-13 2.963185e-13 2.994549e-13 3.033684e-13 3.055889e-13 3.076428e-13 3.116396e-13 3.150813e-13 3.189116e-13 3.191336e-13 3.211320e-13 3.222422e-13 3.240186e-13 3.247402e-13 3.254064e-13 3.279599e-13 3.296252e-13 3.310685e-13 3.338996e-13 3.370637e-13 3.387846e-13 3.399503e-13 3.423928e-13 3.456679e-13 3.450018e-13 3.464451e-13 3.484435e-13 3.503309e-13 3.525513e-13 3.492762e-13 3.509415e-13 3.520517e-13 3.527179e-13 3.526068e-13 3.531619e-13 3.544387e-13 3.562706e-13 3.577694e-13 3.585465e-13 3.594902e-13 3.589906e-13 3.586020e-13 3.597678e-13 3.610445e-13 3.628209e-13 3.639311e-13 3.667622e-13 3.675393e-13 3.655409e-13 3.628209e-13 3.643752e-13 3.645972e-13 3.678724e-13 3.723688e-13 3.713696e-13 3.708145e-13 3.687606e-13 3.678724e-13 3.710920e-13 3.735900e-13 3.743672e-13 3.749223e-13 3.763656e-13 3.779199e-13 3.772538e-13 3.768097e-13 3.772538e-13 3.774758e-13 3.737011e-13 3.713696e-13 3.683720e-13 3.674838e-13 3.617107e-13 3.573808e-13 3.558265e-13 3.548273e-13 3.550493e-13 3.546052e-13 3.523848e-13 3.514966e-13 3.501643e-13 3.499423e-13 3.467227e-13 3.451683e-13 3.422818e-13 3.389511e-13 3.369527e-13 3.334000e-13 3.292921e-13 3.248513e-13 3.194112e-13 3.139711e-13 3.085310e-13 3.017586e-13 2.957634e-13 2.905454e-13 2.823297e-13 2.742251e-13 2.674527e-13 2.589040e-13 2.516876e-13 2.461364e-13 2.464695e-13 2.454703e-13 2.381428e-13 2.338130e-13 2.284839e-13 2.231548e-13 2.142730e-13 2.097211e-13 2.043921e-13 1.967315e-13 1.934009e-13 1.911804e-13 1.856293e-13 1.778577e-13 1.751932e-13 1.711964e-13 1.636469e-13 1.559863e-13 1.482148e-13 1.389999e-13 1.324496e-13 1.266764e-13 1.220135e-13 1.166844e-13 1.101341e-13 1.023626e-13 9.303669e-14 8.759660e-14 8.193446e-14 7.527312e-14 6.572520e-14 5.906386e-14 5.140333e-14 4.429790e-14 3.474998e-14 2.664535e-14 2.298162e-14 2.331468e-14 1.865175e-14 1.576517e-14 1.265654e-14 1.176836e-14 2.331468e-15 -2.886580e-15 -8.659740e-15 -1.254552e-14 -1.953993e-14 -2.697842e-14 -2.886580e-14 -3.164136e-14 -3.230749e-14 -3.608225e-14 -3.363976e-14 -3.319567e-14 -3.164136e-14 -2.753353e-14 -2.853273e-14 -3.153033e-14 -2.620126e-14 -2.098322e-14 -2.253753e-14 -2.431388e-14 -2.098322e-14 -1.498801e-14 -7.438494e-15 -4.440892e-16 -1.332268e-15 
4.577935e-15 1.397406e-14 2.329213e-14 3.258158e-14 4.185194e-14 5.081352e-14 5.999368e-14 6.899342e-14 7.751438e-14 8.621576e-14 9.468121e-14 1.031258e-13 1.113346e-13 1.195433e-13 1.273148e-13 1.346007e-13 1.420114e-13 1.489781e-13 1.555006e-13 1.615652e-13 1.683237e-13 1.737777e-13 1.793288e-13 1.849354e-13 1.901812e-13 1.952882e-13 2.009087e-13 2.060851e-13 2.109424e-13 2.150224e-13 2.197409e-13 2.242373e-13 2.286227e-13 2.329803e-13 2.373102e-13 2.416956e-13 2.455813e-13 2.491063e-13 2.541301e-13 2.589318e-13 2.596812e-13 2.631784e-13 2.659262e-13 2.681189e-13 2.715328e-13 2.746137e-13 2.775002e-13 2.798317e-13 2.819134e-13 2.849387e-13 2.890743e-13 2.923495e-13 2.951250e-13 2.977341e-13 3.009537e-13 3.032574e-13 3.069767e-13 3.104184e-13 3.143041e-13 3.189116e-13 3.174683e-13 3.201328e-13 3.215761e-13 3.230749e-13 3.232969e-13 3.228529e-13 3.251843e-13 3.264611e-13 3.296252e-13 3.320122e-13 3.348988e-13 3.379519e-13 3.381184e-13 3.389511e-13 3.407274e-13 3.405054e-13 3.431144e-13 3.465561e-13 3.483325e-13 3.516076e-13 3.472223e-13 3.483325e-13 3.485545e-13 3.493872e-13 3.487211e-13 3.494427e-13 3.514966e-13 3.518297e-13 3.535505e-13 3.541056e-13 3.549938e-13 3.548828e-13 3.547718e-13 3.536060e-13 3.554934e-13 3.586020e-13 3.604894e-13 3.623768e-13 3.610445e-13 3.604894e-13 3.593237e-13 3.606004e-13 3.602119e-13 3.618217e-13 3.640421e-13 3.660960e-13 3.643752e-13 3.627099e-13 3.642087e-13 3.668177e-13 3.684830e-13 3.704814e-13 3.703704e-13 3.697043e-13 3.699263e-13 3.698153e-13 3.695932e-13 3.698153e-13 3.705924e-13 3.702594e-13 3.673728e-13 3.628209e-13 3.604894e-13 3.571587e-13 3.539391e-13 3.510525e-13 3.506084e-13 3.502754e-13 3.494982e-13 3.468337e-13 3.466116e-13 3.455014e-13 3.435030e-13 3.431699e-13 3.387290e-13 3.356204e-13 3.332890e-13 3.309575e-13 3.252953e-13 3.234080e-13 3.171907e-13 3.109735e-13 3.058664e-13 3.025358e-13 2.957634e-13 2.913225e-13 2.837730e-13 2.767786e-13 2.676748e-13 2.613465e-13 2.533529e-13 2.433609e-13 2.422507e-13 2.414735e-13 2.358114e-13 2.298162e-13 2.268186e-13 2.223777e-13 2.152722e-13 2.081668e-13 2.081668e-13 1.998401e-13 1.928457e-13 1.881828e-13 1.856293e-13 1.822986e-13 1.759703e-13 1.733058e-13 1.647571e-13 1.562084e-13 1.512124e-13 1.426637e-13 1.332268e-13 1.244560e-13 1.190159e-13 1.140199e-13 1.088019e-13 1.006972e-13 9.314771e-14 8.204548e-14 8.359979e-14 7.793766e-14 7.172041e-14 6.639134e-14 5.950795e-14 5.628831e-14 4.518608e-14 3.297362e-14 2.520206e-14 1.609823e-14 1.776357e-14 1.620926e-14 1.365574e-14 1.254552e-14 4.662937e-15 -3.441691e-15 -1.121325e-14 -1.543210e-14 -1.909584e-14 -2.364775e-14 -2.597922e-14 -2.686740e-14 -2.775558e-14 -2.664535e-14 -3.164136e-14 -3.397282e-14 -3.452794e-14 -3.608225e-14 -2.942091e-14 -2.575717e-14 -2.819966e-14 -2.942091e-14 -2.631229e-14 -2.586820e-14 -2.486900e-14 -2.742251e-14 -1.787459e-14 -1.065814e-14 -7.327472e-15 -8.881784e-15 
4.801715e-15 1.437132e-14 2.386286e-14 3.342465e-14 4.297257e-14 5.233314e-14 6.175963e-14 7.088774e-14 7.979728e-14 8.860968e-14 9.738738e-14 1.060332e-13 1.145334e-13 1.226380e-13 1.306732e-13 1.383199e-13 1.454253e-13 1.522116e-13 1.589007e-13 1.653261e-13 1.695866e-13 1.753042e-13 1.809525e-13 1.866285e-13 1.922768e-13 1.975642e-13 2.028100e-13 2.081668e-13 2.127465e-13 2.171596e-13 2.216283e-13 2.263745e-13 2.304823e-13 2.347011e-13 2.391143e-13 2.431666e-13 2.468303e-13 2.509937e-13 2.555456e-13 2.600975e-13 2.594869e-13 2.627898e-13 2.666756e-13 2.681744e-13 2.710332e-13 2.744749e-13 2.784717e-13 2.798040e-13 2.814138e-13 2.853828e-13 2.890466e-13 2.920164e-13 2.945144e-13 2.966793e-13 2.998712e-13 3.029244e-13 3.055889e-13 3.096967e-13 3.126943e-13 3.159695e-13 3.149148e-13 3.175238e-13 3.205769e-13 3.210210e-13 3.224088e-13 3.222422e-13 3.233525e-13 3.265721e-13 3.286815e-13 3.307354e-13 3.326228e-13 3.342882e-13 3.351208e-13 3.370637e-13 3.382850e-13 3.386180e-13 3.400058e-13 3.433365e-13 3.447242e-13 3.471667e-13 3.437250e-13 3.438361e-13 3.449463e-13 3.457790e-13 3.443912e-13 3.464451e-13 3.493872e-13 3.491651e-13 3.498868e-13 3.508305e-13 3.514411e-13 3.517742e-13 3.513301e-13 3.506639e-13 3.496647e-13 3.529399e-13 3.555489e-13 3.549383e-13 3.538836e-13 3.527179e-13 3.517742e-13 3.531064e-13 3.533285e-13 3.553824e-13 3.569367e-13 3.577694e-13 3.587686e-13 3.584910e-13 3.586020e-13 3.611555e-13 3.633760e-13 3.650413e-13 3.668177e-13 3.648193e-13 3.631540e-13 3.632650e-13 3.630429e-13 3.653744e-13 3.657075e-13 3.634870e-13 3.639311e-13 3.599343e-13 3.551603e-13 3.524958e-13 3.506084e-13 3.493872e-13 3.481659e-13 3.477219e-13 3.461675e-13 3.451683e-13 3.442802e-13 3.406164e-13 3.370637e-13 3.357314e-13 3.321787e-13 3.295142e-13 3.275158e-13 3.209655e-13 3.148592e-13 3.101963e-13 3.086420e-13 3.032019e-13 2.960965e-13 2.934319e-13 2.884359e-13 2.835510e-13 2.766676e-13 2.700062e-13 2.600142e-13 2.553513e-13 2.485789e-13 2.422507e-13 2.375877e-13 2.329248e-13 2.267075e-13 2.238210e-13 2.210454e-13 2.158274e-13 2.066125e-13 2.011724e-13 2.071676e-13 1.959544e-13 1.871836e-13 1.831868e-13 1.804112e-13 1.763034e-13 1.719735e-13 1.663114e-13 1.588729e-13 1.532108e-13 1.493250e-13 1.382228e-13 1.273426e-13 1.196820e-13 1.125766e-13 1.086908e-13 1.042499e-13 9.603429e-14 8.903989e-14 8.049117e-14 8.260059e-14 7.338574e-14 6.761258e-14 6.195044e-14 5.806466e-14 5.240253e-14 4.851675e-14 3.441691e-14 2.409184e-14 1.887379e-14 1.720846e-14 1.620926e-14 1.032507e-14 5.551115e-15 -2.109424e-15 -1.088019e-14 -2.253753e-14 -2.109424e-14 -2.564615e-14 -2.742251e-14 -2.686740e-14 -2.764455e-14 -2.708944e-14 -3.053113e-14 -3.053113e-14 -3.319567e-14 -3.508305e-14 -3.341771e-14 -2.797762e-14 -2.953193e-14 -2.775558e-14 -2.819966e-14 -2.509104e-14 -2.431388e-14 -2.264855e-14 -2.242651e-14 -1.976197e-14 -1.321165e-14 -5.995204e-15 -3.663736e-15 
5.051948e-15 1.482668e-14 2.464175e-14 3.435446e-14 4.415912e-14 5.386316e-14 6.343537e-14 7.292084e-14 8.219814e-14 9.128115e-14 1.002878e-13 1.091141e-13 1.178294e-13 1.259340e-13 1.339484e-13 1.416783e-13 1.489087e-13 1.557504e-13 1.627309e-13 1.692119e-13 1.710854e-13 1.769418e-13 1.829925e-13 1.884187e-13 1.939698e-13 1.992712e-13 2.046835e-13 2.102762e-13 2.144673e-13 2.191858e-13 2.233769e-13 2.282341e-13 2.327860e-13 2.363942e-13 2.408629e-13 2.454981e-13 2.488010e-13 2.524370e-13 2.570444e-13 2.617351e-13 2.584044e-13 2.617906e-13 2.646494e-13 2.663980e-13 2.700618e-13 2.734757e-13 2.768896e-13 2.793044e-13 2.821354e-13 2.854939e-13 2.887690e-13 2.920719e-13 2.943479e-13 2.943756e-13 2.988443e-13 3.027023e-13 3.069212e-13 3.105294e-13 3.125833e-13 3.148592e-13 3.132494e-13 3.146372e-13 3.173573e-13 3.179679e-13 3.197442e-13 3.194112e-13 3.231859e-13 3.274048e-13 3.278489e-13 3.300138e-13 3.315126e-13 3.321232e-13 3.329559e-13 3.342326e-13 3.348988e-13 3.360645e-13 3.386180e-13 3.419487e-13 3.428369e-13 3.435030e-13 3.406719e-13 3.391176e-13 3.419487e-13 3.447242e-13 3.440581e-13 3.428369e-13 3.438361e-13 3.437250e-13 3.461675e-13 3.471112e-13 3.480549e-13 3.497203e-13 3.484435e-13 3.481659e-13 3.477219e-13 3.483880e-13 3.489431e-13 3.486655e-13 3.478329e-13 3.439471e-13 3.468337e-13 3.476108e-13 3.489431e-13 3.496647e-13 3.509415e-13 3.494982e-13 3.523293e-13 3.536060e-13 3.548273e-13 3.557155e-13 3.579359e-13 3.586020e-13 3.608225e-13 3.599343e-13 3.588241e-13 3.576028e-13 3.598233e-13 3.623768e-13 3.604894e-13 3.574918e-13 3.599343e-13 3.576028e-13 3.526068e-13 3.472778e-13 3.463896e-13 3.456124e-13 3.453904e-13 3.465006e-13 3.426148e-13 3.437250e-13 3.387290e-13 3.355094e-13 3.329559e-13 3.306244e-13 3.261835e-13 3.212985e-13 3.166356e-13 3.128608e-13 3.066436e-13 3.009815e-13 3.035350e-13 2.963185e-13 2.928768e-13 2.871037e-13 2.833289e-13 2.778888e-13 2.714495e-13 2.658984e-13 2.574607e-13 2.507994e-13 2.435829e-13 2.363665e-13 2.320366e-13 2.263745e-13 2.214895e-13 2.197131e-13 2.162714e-13 2.137179e-13 2.012834e-13 1.921796e-13 1.996181e-13 1.900702e-13 1.822986e-13 1.776357e-13 1.754152e-13 1.713074e-13 1.668665e-13 1.614264e-13 1.537659e-13 1.482148e-13 1.407763e-13 1.335598e-13 1.225686e-13 1.140199e-13 1.082467e-13 1.026956e-13 9.836576e-14 8.992806e-14 8.271162e-14 7.516210e-14 7.860379e-14 6.783463e-14 6.294965e-14 5.762057e-14 5.340173e-14 4.851675e-14 4.019007e-14 2.964295e-14 2.342571e-14 1.820766e-14 1.820766e-14 1.942890e-14 7.882583e-15 9.992007e-16 -5.329071e-15 -1.454392e-14 -2.076117e-14 -2.187139e-14 -2.775558e-14 -2.942091e-14 -2.609024e-14 -2.875478e-14 -2.997602e-14 -3.708145e-14 -3.441691e-14 -3.164136e-14 -3.264056e-14 -3.486100e-14 -3.452794e-14 -3.441691e-14 -3.441691e-14 -3.486100e-14 -2.753353e-14 -2.153833e-14 -2.287059e-14 -2.198242e-14 -1.965095e-14 -1.743050e-14 -1.232348e-14 -3.552714e-15 
5.091847e-15 1.521526e-14 2.529921e-14 3.530162e-14 4.540118e-14 5.526829e-14 6.494805e-14 7.498169e-14 8.462675e-14 9.398732e-14 1.031744e-13 1.123338e-13 1.211184e-13 1.293271e-13 1.375566e-13 1.453837e-13 1.528500e-13 1.603995e-13 1.673522e-13 1.737638e-13 1.724731e-13 1.786210e-13 1.843248e-13 1.897926e-13 1.956629e-13 2.011030e-13 2.065709e-13 2.114420e-13 2.160494e-13 2.211009e-13 2.258471e-13 2.303713e-13 2.347567e-13 2.383926e-13 2.424727e-13 2.469969e-13 2.507439e-13 2.547129e-13 2.587097e-13 2.626510e-13 2.572664e-13 2.605416e-13 2.639000e-13 2.664258e-13 2.688960e-13 2.725042e-13 2.760014e-13 2.790546e-13 2.816913e-13 2.851885e-13 2.885747e-13 2.924050e-13 2.962630e-13 2.967349e-13 2.991496e-13 3.029244e-13 3.078648e-13 3.099743e-13 3.116951e-13 3.141931e-13 3.116951e-13 3.133604e-13 3.164136e-13 3.175238e-13 3.195777e-13 3.207989e-13 3.223533e-13 3.247402e-13 3.257394e-13 3.287925e-13 3.308465e-13 3.309575e-13 3.299583e-13 3.315681e-13 3.312350e-13 3.342882e-13 3.369527e-13 3.392842e-13 3.408385e-13 3.423928e-13 3.397282e-13 3.391176e-13 3.392842e-13 3.417822e-13 3.433920e-13 3.417266e-13 3.403389e-13 3.407830e-13 3.436140e-13 3.431699e-13 3.437250e-13 3.449463e-13 3.450573e-13 3.446132e-13 3.439471e-13 3.438916e-13 3.438361e-13 3.441691e-13 3.457234e-13 3.417822e-13 3.409495e-13 3.423373e-13 3.438916e-13 3.452794e-13 3.472778e-13 3.466116e-13 3.478329e-13 3.497758e-13 3.519962e-13 3.523848e-13 3.538281e-13 3.559375e-13 3.578249e-13 3.554934e-13 3.547163e-13 3.546052e-13 3.560485e-13 3.578249e-13 3.572698e-13 3.519407e-13 3.557155e-13 3.530509e-13 3.504974e-13 3.449463e-13 3.413936e-13 3.416156e-13 3.409495e-13 3.383960e-13 3.351763e-13 3.342882e-13 3.312906e-13 3.292921e-13 3.278489e-13 3.235190e-13 3.206324e-13 3.144152e-13 3.079759e-13 3.039791e-13 2.968736e-13 2.925438e-13 2.988720e-13 2.937650e-13 2.893241e-13 2.826628e-13 2.793321e-13 2.717826e-13 2.662315e-13 2.599032e-13 2.512435e-13 2.448042e-13 2.373657e-13 2.318146e-13 2.275957e-13 2.210454e-13 2.149392e-13 2.123857e-13 2.099432e-13 2.012834e-13 1.920686e-13 1.850742e-13 1.970646e-13 1.846301e-13 1.737499e-13 1.708633e-13 1.709743e-13 1.654232e-13 1.607603e-13 1.540990e-13 1.465494e-13 1.398881e-13 1.324496e-13 1.254552e-13 1.145750e-13 1.084688e-13 1.026956e-13 1.011413e-13 9.692247e-14 8.648637e-14 7.671641e-14 6.761258e-14 7.438494e-14 6.761258e-14 5.762057e-14 5.195844e-14 5.118128e-14 4.229950e-14 3.319567e-14 2.664535e-14 2.209344e-14 1.876277e-14 1.632028e-14 1.176836e-14 1.776357e-15 -2.220446e-15 -8.104628e-15 -1.676437e-14 -2.597922e-14 -2.686740e-14 -3.175238e-14 -3.319567e-14 -2.609024e-14 -2.597922e-14 -2.631229e-14 -3.130829e-14 -3.796963e-14 -3.486100e-14 -3.275158e-14 -3.752554e-14 -3.985701e-14 -3.952394e-14 -3.852474e-14 -3.541611e-14 -2.586820e-14 -2.409184e-14 -2.264855e-14 -1.987299e-14 -1.953993e-14 -1.421085e-14 -1.720846e-14 -4.773959e-15 
5.344249e-15 1.569665e-14 2.601912e-14 3.641185e-14 4.687223e-14 5.703077e-14 6.709910e-14 7.728540e-14 8.711781e-14 9.688084e-14 1.063385e-13 1.156367e-13 1.247474e-13 1.330741e-13 1.414424e-13 1.495054e-13 1.574296e-13 1.650208e-13 1.718070e-13 1.781769e-13 1.740413e-13 1.802586e-13 1.858375e-13 1.913469e-13 1.972450e-13 2.029626e-13 2.084583e-13 2.134681e-13 2.187417e-13 2.235157e-13 2.283451e-13 2.328415e-13 2.373102e-13 2.408074e-13 2.454703e-13 2.492728e-13 2.530198e-13 2.569889e-13 2.606804e-13 2.640110e-13 2.559342e-13 2.590983e-13 2.625400e-13 2.655653e-13 2.682854e-13 2.714495e-13 2.751688e-13 2.790823e-13 2.814138e-13 2.844669e-13 2.882972e-13 2.923217e-13 2.945422e-13 2.962353e-13 2.993716e-13 3.019807e-13 3.062550e-13 3.096967e-13 3.115841e-13 3.143596e-13 3.101963e-13 3.105294e-13 3.136935e-13 3.160805e-13 3.185230e-13 3.211320e-13 3.219647e-13 3.242406e-13 3.257949e-13 3.282929e-13 3.297917e-13 3.301803e-13 3.295142e-13 3.304579e-13 3.310130e-13 3.326228e-13 3.344547e-13 3.372302e-13 3.385070e-13 3.413936e-13 3.377854e-13 3.379519e-13 3.384515e-13 3.403944e-13 3.396727e-13 3.402278e-13 3.378409e-13 3.354539e-13 3.378964e-13 3.386735e-13 3.412826e-13 3.428369e-13 3.418377e-13 3.414491e-13 3.401723e-13 3.399503e-13 3.385625e-13 3.380629e-13 3.388956e-13 3.375633e-13 3.388401e-13 3.375633e-13 3.386735e-13 3.401723e-13 3.411160e-13 3.415601e-13 3.437250e-13 3.449463e-13 3.462786e-13 3.474998e-13 3.493872e-13 3.518297e-13 3.521627e-13 3.510525e-13 3.500533e-13 3.498313e-13 3.518297e-13 3.544942e-13 3.500533e-13 3.452794e-13 3.523848e-13 3.503864e-13 3.458345e-13 3.413936e-13 3.396172e-13 3.382850e-13 3.358425e-13 3.314016e-13 3.292921e-13 3.272937e-13 3.254064e-13 3.214096e-13 3.200773e-13 3.148592e-13 3.121947e-13 3.080869e-13 3.026468e-13 2.972067e-13 2.911005e-13 2.855494e-13 2.942091e-13 2.888800e-13 2.826628e-13 2.743361e-13 2.718936e-13 2.648992e-13 2.602363e-13 2.570166e-13 2.472467e-13 2.399192e-13 2.331468e-13 2.257083e-13 2.210454e-13 2.147171e-13 2.100542e-13 2.047251e-13 1.999512e-13 1.916245e-13 1.845191e-13 1.745271e-13 1.857403e-13 1.779688e-13 1.696421e-13 1.622036e-13 1.610934e-13 1.577627e-13 1.529887e-13 1.486589e-13 1.402212e-13 1.330047e-13 1.273426e-13 1.219025e-13 1.144640e-13 1.052491e-13 1.029177e-13 9.958701e-14 9.214851e-14 8.237855e-14 7.283063e-14 6.250556e-14 7.360779e-14 6.761258e-14 5.639933e-14 4.451994e-14 4.396483e-14 3.796963e-14 2.842171e-14 2.031708e-14 1.765255e-14 1.598721e-14 1.465494e-14 1.176836e-14 4.440892e-15 -1.998401e-15 -8.770762e-15 -1.920686e-14 -2.275957e-14 -2.597922e-14 -3.141931e-14 -3.708145e-14 -2.287059e-14 -2.398082e-14 -2.320366e-14 -2.475797e-14 -3.197442e-14 -3.641532e-14 -3.874678e-14 -4.396483e-14 -4.329870e-14 -4.451994e-14 -4.163336e-14 -4.118927e-14 -3.352874e-14 -2.542411e-14 -2.198242e-14 -1.632028e-14 -1.443290e-14 -9.103829e-15 -4.996004e-15 -2.553513e-15 
5.426215e-15 1.615548e-14 2.687781e-14 3.755676e-14 4.821837e-14 5.880713e-14 6.917036e-14 7.951972e-14 8.966439e-14 9.972578e-14 1.095929e-13 1.192102e-13 1.285846e-13 1.375497e-13 1.461192e-13 1.542377e-13 1.622175e-13 1.699335e-13 1.771500e-13 1.840333e-13 1.759426e-13 1.820072e-13 1.873779e-13 1.932482e-13 1.989658e-13 2.044753e-13 2.104289e-13 2.158551e-13 2.207956e-13 2.253475e-13 2.302880e-13 2.347844e-13 2.388645e-13 2.433609e-13 2.479128e-13 2.516598e-13 2.551848e-13 2.592093e-13 2.632616e-13 2.669809e-13 2.559619e-13 2.585709e-13 2.615130e-13 2.646217e-13 2.668976e-13 2.708112e-13 2.742528e-13 2.779166e-13 2.804701e-13 2.842171e-13 2.874090e-13 2.912115e-13 2.938760e-13 2.974287e-13 3.002321e-13 3.032019e-13 3.059220e-13 3.080869e-13 3.099188e-13 3.131384e-13 3.093636e-13 3.100298e-13 3.117506e-13 3.141931e-13 3.170242e-13 3.188005e-13 3.196332e-13 3.221867e-13 3.242406e-13 3.260725e-13 3.287370e-13 3.280154e-13 3.266276e-13 3.285150e-13 3.290146e-13 3.297362e-13 3.306799e-13 3.342882e-13 3.351763e-13 3.385625e-13 3.373413e-13 3.359535e-13 3.355649e-13 3.357314e-13 3.351208e-13 3.352874e-13 3.351763e-13 3.350098e-13 3.352874e-13 3.366196e-13 3.387290e-13 3.396727e-13 3.387290e-13 3.372302e-13 3.356759e-13 3.351208e-13 3.327894e-13 3.340106e-13 3.344547e-13 3.340661e-13 3.370637e-13 3.342326e-13 3.330669e-13 3.347322e-13 3.353984e-13 3.383960e-13 3.399503e-13 3.402834e-13 3.421707e-13 3.424483e-13 3.449463e-13 3.469447e-13 3.474998e-13 3.467227e-13 3.442802e-13 3.458345e-13 3.469447e-13 3.469447e-13 3.448353e-13 3.443912e-13 3.516076e-13 3.462786e-13 3.423928e-13 3.399503e-13 3.365086e-13 3.345102e-13 3.316236e-13 3.284040e-13 3.227418e-13 3.225198e-13 3.215206e-13 3.171907e-13 3.167466e-13 3.105294e-13 3.066436e-13 3.014256e-13 2.946532e-13 2.904343e-13 2.837730e-13 2.793321e-13 2.906564e-13 2.841061e-13 2.779998e-13 2.735590e-13 2.684519e-13 2.600142e-13 2.546852e-13 2.495781e-13 2.403633e-13 2.353673e-13 2.295941e-13 2.235989e-13 2.180478e-13 2.114975e-13 2.061684e-13 1.990630e-13 1.936229e-13 1.870726e-13 1.790790e-13 1.688649e-13 1.793010e-13 1.721956e-13 1.638689e-13 1.582068e-13 1.549871e-13 1.504352e-13 1.453282e-13 1.412204e-13 1.333378e-13 1.275646e-13 1.223466e-13 1.187939e-13 1.133538e-13 1.079137e-13 1.046940e-13 9.781065e-14 9.103829e-14 8.204548e-14 7.038814e-14 6.239453e-14 7.149836e-14 6.439294e-14 5.573320e-14 4.796163e-14 4.263256e-14 3.352874e-14 2.242651e-14 1.820766e-14 1.243450e-14 1.176836e-14 1.498801e-14 8.770762e-15 3.996803e-15 -1.665335e-15 -6.106227e-15 -1.443290e-14 -1.920686e-14 -2.597922e-14 -3.141931e-14 -3.386180e-14 -1.953993e-14 -2.031708e-14 -1.820766e-14 -2.420286e-14 -2.797762e-14 -3.386180e-14 -4.130030e-14 -4.340972e-14 -4.374279e-14 -4.296563e-14 -4.019007e-14 -3.907985e-14 -4.052314e-14 -3.197442e-14 -2.531308e-14 -1.754152e-14 -1.199041e-14 -5.107026e-15 3.885781e-15 -1.110223e-16 
5.552850e-15 1.664120e-14 2.769660e-14 3.871903e-14 4.979697e-14 6.064940e-14 7.133530e-14 8.200385e-14 9.253709e-14 1.028830e-13 1.131664e-13 1.231862e-13 1.327480e-13 1.420947e-13 1.510042e-13 1.592892e-13 1.673106e-13 1.755401e-13 1.830203e-13 1.903339e-13 1.777467e-13 1.837419e-13 1.891820e-13 1.949829e-13 2.007422e-13 2.063488e-13 2.125383e-13 2.179645e-13 2.225997e-13 2.269018e-13 2.323142e-13 2.377820e-13 2.414458e-13 2.459144e-13 2.506328e-13 2.538247e-13 2.579048e-13 2.614298e-13 2.654543e-13 2.693124e-13 2.551570e-13 2.575717e-13 2.608469e-13 2.649825e-13 2.673695e-13 2.704226e-13 2.741696e-13 2.783884e-13 2.809697e-13 2.842171e-13 2.875200e-13 2.913503e-13 2.941536e-13 2.983724e-13 3.005651e-13 3.039791e-13 3.055889e-13 3.081424e-13 3.100298e-13 3.127498e-13 3.071432e-13 3.079204e-13 3.104184e-13 3.118616e-13 3.149148e-13 3.173573e-13 3.186895e-13 3.206324e-13 3.214651e-13 3.232414e-13 3.245182e-13 3.257949e-13 3.277378e-13 3.289591e-13 3.279044e-13 3.277378e-13 3.300693e-13 3.340661e-13 3.342882e-13 3.365086e-13 3.319567e-13 3.317346e-13 3.324563e-13 3.331224e-13 3.316791e-13 3.314016e-13 3.317346e-13 3.322342e-13 3.323453e-13 3.336775e-13 3.355094e-13 3.377854e-13 3.358425e-13 3.337886e-13 3.328449e-13 3.318457e-13 3.301803e-13 3.294587e-13 3.300138e-13 3.306799e-13 3.315681e-13 3.291811e-13 3.295697e-13 3.309020e-13 3.331224e-13 3.354539e-13 3.365641e-13 3.351763e-13 3.365641e-13 3.349543e-13 3.405054e-13 3.431699e-13 3.429479e-13 3.435030e-13 3.416156e-13 3.419487e-13 3.427258e-13 3.432810e-13 3.426148e-13 3.409495e-13 3.450573e-13 3.411715e-13 3.389511e-13 3.383960e-13 3.338441e-13 3.319567e-13 3.290701e-13 3.269607e-13 3.215206e-13 3.186340e-13 3.153033e-13 3.090861e-13 3.081979e-13 3.036460e-13 3.017586e-13 2.974287e-13 2.905454e-13 2.865486e-13 2.794431e-13 2.744471e-13 2.841061e-13 2.787770e-13 2.738920e-13 2.713385e-13 2.636780e-13 2.526868e-13 2.500222e-13 2.459144e-13 2.375877e-13 2.318146e-13 2.253753e-13 2.206013e-13 2.132738e-13 2.076117e-13 2.009504e-13 1.909584e-13 1.864064e-13 1.830758e-13 1.721956e-13 1.615375e-13 1.750822e-13 1.666445e-13 1.586509e-13 1.508793e-13 1.484368e-13 1.432188e-13 1.399991e-13 1.356693e-13 1.307843e-13 1.249001e-13 1.205702e-13 1.186828e-13 1.129097e-13 1.080247e-13 1.021405e-13 9.792167e-14 8.937295e-14 8.359979e-14 7.294165e-14 6.350476e-14 7.216450e-14 6.383782e-14 5.562217e-14 4.607426e-14 3.763656e-14 3.008704e-14 2.242651e-14 1.743050e-14 9.547918e-15 1.776357e-15 4.440892e-15 2.553513e-15 1.443290e-15 -2.664535e-15 -7.549517e-15 -1.387779e-14 -2.065015e-14 -2.509104e-14 -3.297362e-14 -3.552714e-14 -1.743050e-14 -1.854072e-14 -1.998401e-14 -2.609024e-14 -2.586820e-14 -2.886580e-14 -3.752554e-14 -4.485301e-14 -4.418688e-14 -4.418688e-14 -4.141132e-14 -3.563816e-14 -3.552714e-14 -3.497203e-14 -2.498002e-14 -1.321165e-14 -1.065814e-14 -3.663736e-15 -1.776357e-15 -2.331468e-15 
5.687291e-15 1.713907e-14 2.859865e-14 3.997844e-14 5.130618e-14 6.250903e-14 7.360432e-14 8.455736e-14 9.568041e-14 1.064773e-13 1.170453e-13 1.271760e-13 1.371750e-13 1.467229e-13 1.558892e-13 1.647849e-13 1.732642e-13 1.817435e-13 1.893485e-13 1.961487e-13 1.793427e-13 1.852823e-13 1.910694e-13 1.968009e-13 2.029349e-13 2.082501e-13 2.142037e-13 2.201572e-13 2.245704e-13 2.293166e-13 2.340905e-13 2.390865e-13 2.432221e-13 2.484402e-13 2.528533e-13 2.561285e-13 2.599310e-13 2.631506e-13 2.678968e-13 2.719491e-13 2.554068e-13 2.571277e-13 2.593203e-13 2.635669e-13 2.668976e-13 2.705336e-13 2.737532e-13 2.775558e-13 2.811085e-13 2.844391e-13 2.870759e-13 2.904621e-13 2.932099e-13 2.966238e-13 2.995659e-13 3.020362e-13 3.041456e-13 3.066991e-13 3.088085e-13 3.118616e-13 3.059775e-13 3.074763e-13 3.105849e-13 3.115841e-13 3.134160e-13 3.155254e-13 3.174683e-13 3.189671e-13 3.184675e-13 3.205214e-13 3.214651e-13 3.253509e-13 3.289591e-13 3.280154e-13 3.261280e-13 3.270717e-13 3.281819e-13 3.302358e-13 3.313461e-13 3.333445e-13 3.298473e-13 3.299583e-13 3.294032e-13 3.296807e-13 3.273493e-13 3.288481e-13 3.291256e-13 3.289591e-13 3.290146e-13 3.307910e-13 3.322342e-13 3.330669e-13 3.341216e-13 3.316236e-13 3.305689e-13 3.287925e-13 3.263501e-13 3.269052e-13 3.250733e-13 3.265166e-13 3.272937e-13 3.256284e-13 3.251288e-13 3.271272e-13 3.299028e-13 3.329559e-13 3.358980e-13 3.351763e-13 3.350653e-13 3.367306e-13 3.380629e-13 3.390621e-13 3.379519e-13 3.373968e-13 3.368417e-13 3.377298e-13 3.382850e-13 3.398393e-13 3.402834e-13 3.381739e-13 3.415046e-13 3.375078e-13 3.340661e-13 3.315126e-13 3.287370e-13 3.274048e-13 3.264056e-13 3.214096e-13 3.165246e-13 3.144152e-13 3.121947e-13 3.079759e-13 3.054224e-13 3.007594e-13 2.980949e-13 2.903233e-13 2.827738e-13 2.785550e-13 2.736700e-13 2.677858e-13 2.788880e-13 2.726708e-13 2.676748e-13 2.644551e-13 2.631229e-13 2.532419e-13 2.485789e-13 2.386980e-13 2.309264e-13 2.267075e-13 2.194911e-13 2.144951e-13 2.082778e-13 2.038369e-13 1.993961e-13 1.878497e-13 1.785239e-13 1.730838e-13 1.650902e-13 1.580958e-13 1.739719e-13 1.643130e-13 1.549871e-13 1.485478e-13 1.439959e-13 1.404432e-13 1.368905e-13 1.332268e-13 1.308953e-13 1.227907e-13 1.160183e-13 1.156852e-13 1.124656e-13 1.048051e-13 9.781065e-14 9.303669e-14 8.582024e-14 7.793766e-14 7.138734e-14 6.161738e-14 7.105427e-14 6.339373e-14 5.728751e-14 4.607426e-14 3.286260e-14 2.553513e-14 1.976197e-14 1.298961e-14 7.327472e-15 5.218048e-15 4.440892e-16 2.775558e-15 1.998401e-15 -2.109424e-15 -7.993606e-15 -1.554312e-14 -2.309264e-14 -2.797762e-14 -3.719247e-14 -3.885781e-14 -1.854072e-14 -1.831868e-14 -1.598721e-14 -1.965095e-14 -2.042810e-14 -2.742251e-14 -3.297362e-14 -3.941292e-14 -4.396483e-14 -4.363176e-14 -4.463097e-14 -3.541611e-14 -3.153033e-14 -2.997602e-14 -2.686740e-14 -1.765255e-14 -1.099121e-14 -5.218048e-15 -1.443290e-15 4.440892e-16 
5.861197e-15 1.768551e-14 2.949030e-14 4.124825e-14 5.299927e-14 6.466008e-14 7.632089e-14 8.778395e-14 9.920537e-14 1.103145e-13 1.211531e-13 1.317210e-13 1.419628e-13 1.517536e-13 1.613987e-13 1.705164e-13 1.792871e-13 1.880440e-13 1.963429e-13 2.029488e-13 1.808692e-13 1.872530e-13 1.929984e-13 1.983413e-13 2.048917e-13 2.106926e-13 2.162714e-13 2.219891e-13 2.271239e-13 2.319256e-13 2.367551e-13 2.418066e-13 2.465528e-13 2.511880e-13 2.550737e-13 2.590983e-13 2.626233e-13 2.670364e-13 2.711165e-13 2.745859e-13 2.537137e-13 2.563505e-13 2.598199e-13 2.634559e-13 2.668976e-13 2.710610e-13 2.743361e-13 2.776113e-13 2.816081e-13 2.851330e-13 2.873257e-13 2.896849e-13 2.930434e-13 2.955691e-13 2.980949e-13 3.007039e-13 3.027023e-13 3.055889e-13 3.080869e-13 3.114176e-13 3.033129e-13 3.048117e-13 3.084200e-13 3.102518e-13 3.116951e-13 3.138045e-13 3.161360e-13 3.190226e-13 3.185785e-13 3.197442e-13 3.223533e-13 3.248513e-13 3.271827e-13 3.274048e-13 3.262945e-13 3.252398e-13 3.271272e-13 3.280154e-13 3.299028e-13 3.301803e-13 3.266831e-13 3.287370e-13 3.287370e-13 3.287925e-13 3.275713e-13 3.277378e-13 3.271827e-13 3.259060e-13 3.268497e-13 3.280709e-13 3.286815e-13 3.285150e-13 3.293477e-13 3.277378e-13 3.276268e-13 3.264611e-13 3.261280e-13 3.260725e-13 3.255174e-13 3.265166e-13 3.238521e-13 3.201883e-13 3.219092e-13 3.239631e-13 3.271827e-13 3.306244e-13 3.331224e-13 3.342882e-13 3.346767e-13 3.374523e-13 3.362866e-13 3.375078e-13 3.352874e-13 3.310685e-13 3.322898e-13 3.328449e-13 3.346212e-13 3.369527e-13 3.351763e-13 3.337330e-13 3.358425e-13 3.324008e-13 3.291811e-13 3.260725e-13 3.246292e-13 3.230749e-13 3.197442e-13 3.161915e-13 3.145262e-13 3.119727e-13 3.089751e-13 3.033129e-13 3.005374e-13 2.969847e-13 2.899903e-13 2.822187e-13 2.758904e-13 2.725598e-13 2.666756e-13 2.632339e-13 2.718936e-13 2.656764e-13 2.612355e-13 2.559064e-13 2.540190e-13 2.491340e-13 2.411404e-13 2.332579e-13 2.298162e-13 2.232659e-13 2.157163e-13 2.093881e-13 2.052802e-13 1.992850e-13 1.910694e-13 1.809664e-13 1.740830e-13 1.677547e-13 1.589839e-13 1.512124e-13 1.649791e-13 1.609823e-13 1.536549e-13 1.468825e-13 1.409983e-13 1.365574e-13 1.314504e-13 1.277867e-13 1.245670e-13 1.204592e-13 1.170175e-13 1.156852e-13 1.083578e-13 1.016964e-13 9.658940e-14 9.048318e-14 8.115730e-14 7.305268e-14 6.616929e-14 5.906386e-14 7.105427e-14 6.361578e-14 5.406786e-14 4.907186e-14 3.408385e-14 1.998401e-14 1.776357e-14 9.992007e-15 1.010303e-14 9.769963e-15 4.551914e-15 4.996004e-15 1.110223e-15 -8.881784e-16 -9.992007e-15 -1.831868e-14 -2.398082e-14 -2.808864e-14 -3.630429e-14 -4.052314e-14 -1.776357e-14 -2.031708e-14 -1.743050e-14 -1.632028e-14 -2.109424e-14 -2.442491e-14 -3.042011e-14 -3.441691e-14 -4.019007e-14 -4.207745e-14 -4.185541e-14 -3.241851e-14 -3.308465e-14 -3.064216e-14 -2.553513e-14 -1.998401e-14 -1.221245e-14 -4.440892e-15 1.998401e-15 5.884182e-15 
7.466684e-15 2.241003e-14 3.703461e-14 5.121598e-14 6.486478e-14 7.802786e-14 9.041726e-14 1.021544e-13 1.132636e-13 1.234637e-13 1.325953e-13 1.408942e-13 1.483882e-13 1.552231e-13 1.614264e-13 1.669359e-13 1.721262e-13 1.766781e-13 1.803141e-13 1.830203e-13 2.268880e-13 2.279704e-13 2.287476e-13 2.288170e-13 2.293443e-13 2.298994e-13 2.301492e-13 2.307599e-13 2.317591e-13 2.325640e-13 2.327860e-13 2.339795e-13 2.351452e-13 2.368938e-13 2.388367e-13 2.403633e-13 2.420286e-13 2.434719e-13 2.452760e-13 2.469414e-13 2.633449e-13 2.651768e-13 2.669809e-13 2.690626e-13 2.703393e-13 2.737810e-13 2.761680e-13 2.781941e-13 2.816636e-13 2.832456e-13 2.845224e-13 2.868816e-13 2.891576e-13 2.910727e-13 2.925993e-13 2.957634e-13 2.976508e-13 3.005929e-13 3.024248e-13 3.059220e-13 3.072542e-13 3.098632e-13 3.132494e-13 3.130829e-13 3.131939e-13 3.148592e-13 3.151923e-13 3.160250e-13 3.158585e-13 3.170242e-13 3.181899e-13 3.213541e-13 3.234635e-13 3.233525e-13 3.242961e-13 3.239631e-13 3.246847e-13 3.268497e-13 3.277378e-13 3.277933e-13 3.259060e-13 3.260725e-13 3.267386e-13 3.248513e-13 3.221867e-13 3.227418e-13 3.221312e-13 3.205214e-13 3.204104e-13 3.221867e-13 3.232414e-13 3.247957e-13 3.261280e-13 3.264056e-13 3.292366e-13 3.297917e-13 3.306799e-13 3.325118e-13 3.330669e-13 3.311240e-13 3.232969e-13 3.215206e-13 3.196887e-13 3.231304e-13 3.251843e-13 3.282374e-13 3.311240e-13 3.297362e-13 3.289591e-13 3.301248e-13 3.291811e-13 3.309575e-13 3.310685e-13 3.287370e-13 3.271827e-13 3.312906e-13 3.340661e-13 3.362866e-13 3.339551e-13 3.329559e-13 3.287370e-13 3.249623e-13 3.187450e-13 3.171907e-13 3.139711e-13 3.115286e-13 3.052003e-13 3.053113e-13 3.059775e-13 3.020917e-13 2.992051e-13 2.956524e-13 2.927658e-13 2.901013e-13 2.869927e-13 2.833289e-13 2.806644e-13 2.798872e-13 2.774447e-13 2.741141e-13 2.541301e-13 2.490230e-13 2.452483e-13 2.446932e-13 2.424727e-13 2.369216e-13 2.269296e-13 2.255973e-13 2.253753e-13 2.147171e-13 2.047251e-13 2.038369e-13 2.018385e-13 1.963985e-13 1.915135e-13 1.860734e-13 1.812994e-13 1.758593e-13 1.690870e-13 1.625367e-13 1.451061e-13 1.412204e-13 1.351141e-13 1.287859e-13 1.224576e-13 1.183498e-13 1.124656e-13 1.111333e-13 1.098011e-13 1.066924e-13 1.048051e-13 1.059153e-13 1.024736e-13 1.045830e-13 1.053602e-13 1.025846e-13 1.011413e-13 9.958701e-14 9.692247e-14 9.459100e-14 5.040413e-14 4.263256e-14 3.153033e-14 2.786660e-14 1.820766e-14 1.421085e-14 1.076916e-14 5.995204e-15 3.330669e-15 1.665335e-15 -2.442491e-15 -4.440892e-16 0.000000e+00 3.108624e-15 1.443290e-15 -1.110223e-15 -2.997602e-15 -4.551914e-15 -7.660539e-15 -1.088019e-14 -3.630429e-14 -3.108624e-14 -2.631229e-14 -2.364775e-14 -2.209344e-14 -2.453593e-14 -2.720046e-14 -3.186340e-14 -3.452794e-14 -3.885781e-14 -4.185541e-14 -3.652634e-14 -3.264056e-14 -2.575717e-14 -1.720846e-14 -1.265654e-14 -6.994405e-15 2.220446e-16 5.329071e-15 4.551914e-15 
8.084679e-15 2.381949e-14 3.926894e-14 5.427256e-14 6.862219e-14 8.234385e-14 9.519469e-14 1.072684e-13 1.185510e-13 1.288206e-13 1.382505e-13 1.465286e-13 1.540088e-13 1.607187e-13 1.668110e-13 1.722233e-13 1.774969e-13 1.818962e-13 1.857126e-13 1.888628e-13 2.292055e-13 2.302741e-13 2.308154e-13 2.315093e-13 2.320227e-13 2.327166e-13 2.326889e-13 2.331191e-13 2.343126e-13 2.349232e-13 2.348399e-13 2.364497e-13 2.381428e-13 2.395306e-13 2.418343e-13 2.432776e-13 2.454148e-13 2.466916e-13 2.477740e-13 2.502165e-13 2.640665e-13 2.663703e-13 2.679523e-13 2.697287e-13 2.717271e-13 2.746414e-13 2.760570e-13 2.776945e-13 2.808309e-13 2.835787e-13 2.851608e-13 2.874645e-13 2.894351e-13 2.912670e-13 2.929879e-13 2.950973e-13 2.970957e-13 2.990386e-13 3.026468e-13 3.058109e-13 3.066991e-13 3.089196e-13 3.106959e-13 3.112510e-13 3.124723e-13 3.143596e-13 3.143041e-13 3.151923e-13 3.149148e-13 3.160250e-13 3.180234e-13 3.215206e-13 3.226863e-13 3.229084e-13 3.236300e-13 3.245182e-13 3.249068e-13 3.264611e-13 3.255729e-13 3.254064e-13 3.221312e-13 3.224643e-13 3.224088e-13 3.222422e-13 3.211875e-13 3.204104e-13 3.191336e-13 3.176348e-13 3.185230e-13 3.201328e-13 3.214651e-13 3.234080e-13 3.244072e-13 3.247957e-13 3.271827e-13 3.296252e-13 3.299583e-13 3.310685e-13 3.305689e-13 3.293477e-13 3.222977e-13 3.222422e-13 3.217426e-13 3.227973e-13 3.236855e-13 3.246292e-13 3.260725e-13 3.260170e-13 3.272382e-13 3.284040e-13 3.291811e-13 3.297362e-13 3.286260e-13 3.264056e-13 3.286260e-13 3.317346e-13 3.330669e-13 3.343992e-13 3.310685e-13 3.284040e-13 3.232969e-13 3.238521e-13 3.177458e-13 3.137490e-13 3.113065e-13 3.108624e-13 3.046452e-13 3.023137e-13 3.007594e-13 2.994271e-13 2.966516e-13 2.927658e-13 2.903233e-13 2.877698e-13 2.827738e-13 2.776668e-13 2.742251e-13 2.724487e-13 2.693401e-13 2.632339e-13 2.458034e-13 2.420286e-13 2.404743e-13 2.415845e-13 2.372547e-13 2.339240e-13 2.272627e-13 2.239320e-13 2.184919e-13 2.116085e-13 2.052802e-13 2.001732e-13 1.970646e-13 1.908473e-13 1.879608e-13 1.814104e-13 1.768585e-13 1.704192e-13 1.628697e-13 1.549871e-13 1.412204e-13 1.403322e-13 1.312284e-13 1.240119e-13 1.202372e-13 1.186828e-13 1.124656e-13 1.086908e-13 1.073586e-13 1.053602e-13 1.040279e-13 1.050271e-13 1.024736e-13 1.039169e-13 9.992007e-14 9.658940e-14 9.714451e-14 9.592327e-14 9.248158e-14 9.170442e-14 4.896084e-14 4.563017e-14 3.552714e-14 2.797762e-14 2.142730e-14 1.842970e-14 1.221245e-14 8.992806e-15 7.105427e-15 6.994405e-15 3.330669e-15 -1.998401e-15 6.661338e-16 5.440093e-15 2.109424e-15 -2.886580e-15 -3.552714e-15 -7.882583e-15 -9.325873e-15 -8.881784e-15 -3.397282e-14 -3.141931e-14 -2.919887e-14 -2.675637e-14 -2.642331e-14 -2.553513e-14 -2.930989e-14 -3.574918e-14 -3.930190e-14 -4.141132e-14 -4.107825e-14 -4.041212e-14 -3.363976e-14 -2.575717e-14 -1.931788e-14 -1.687539e-14 -8.437695e-15 5.551115e-16 4.551914e-15 1.409983e-14 
8.575172e-15 2.549089e-14 4.197510e-14 5.798834e-14 7.319492e-14 8.749251e-14 1.006972e-13 1.134232e-13 1.248585e-13 1.350656e-13 1.446135e-13 1.529193e-13 1.603440e-13 1.670122e-13 1.730838e-13 1.787737e-13 1.837003e-13 1.872807e-13 1.910833e-13 1.941225e-13 2.314121e-13 2.322309e-13 2.329942e-13 2.335493e-13 2.339934e-13 2.348122e-13 2.353950e-13 2.359224e-13 2.363387e-13 2.370604e-13 2.377820e-13 2.390033e-13 2.413625e-13 2.432221e-13 2.459422e-13 2.469691e-13 2.494671e-13 2.499945e-13 2.512990e-13 2.538803e-13 2.651768e-13 2.674250e-13 2.688127e-13 2.700340e-13 2.716161e-13 2.739753e-13 2.757516e-13 2.779443e-13 2.803036e-13 2.830514e-13 2.850498e-13 2.875478e-13 2.898237e-13 2.914058e-13 2.924605e-13 2.945422e-13 2.967626e-13 2.992606e-13 3.028133e-13 3.052558e-13 3.065881e-13 3.081979e-13 3.090306e-13 3.101963e-13 3.104739e-13 3.120837e-13 3.116396e-13 3.131384e-13 3.124168e-13 3.148592e-13 3.167466e-13 3.193557e-13 3.233525e-13 3.218537e-13 3.229084e-13 3.228529e-13 3.230194e-13 3.227973e-13 3.225198e-13 3.217426e-13 3.170797e-13 3.180789e-13 3.185785e-13 3.179124e-13 3.190781e-13 3.178569e-13 3.171352e-13 3.156919e-13 3.152478e-13 3.175238e-13 3.195222e-13 3.217426e-13 3.241296e-13 3.244072e-13 3.252398e-13 3.274603e-13 3.287370e-13 3.291811e-13 3.295142e-13 3.279044e-13 3.210765e-13 3.220202e-13 3.217426e-13 3.224088e-13 3.224643e-13 3.232414e-13 3.227973e-13 3.229639e-13 3.231304e-13 3.249623e-13 3.274048e-13 3.276268e-13 3.282929e-13 3.277378e-13 3.285150e-13 3.298473e-13 3.304024e-13 3.284040e-13 3.259615e-13 3.222977e-13 3.165246e-13 3.160805e-13 3.147482e-13 3.104184e-13 3.066436e-13 3.036460e-13 2.994271e-13 2.977618e-13 2.955414e-13 2.956524e-13 2.953193e-13 2.906564e-13 2.891021e-13 2.843281e-13 2.785550e-13 2.738920e-13 2.680078e-13 2.680078e-13 2.652323e-13 2.637890e-13 2.431388e-13 2.386980e-13 2.327027e-13 2.342571e-13 2.312595e-13 2.285949e-13 2.228218e-13 2.183809e-13 2.139400e-13 2.084999e-13 2.032818e-13 1.977307e-13 1.937339e-13 1.898481e-13 1.865175e-13 1.799672e-13 1.751932e-13 1.657563e-13 1.576517e-13 1.502132e-13 1.365574e-13 1.327827e-13 1.260103e-13 1.210143e-13 1.159073e-13 1.137979e-13 1.094680e-13 1.079137e-13 1.051381e-13 1.048051e-13 1.010303e-13 1.013634e-13 9.847678e-14 9.792167e-14 9.447998e-14 9.425793e-14 9.292567e-14 9.092727e-14 8.504308e-14 8.393286e-14 4.640732e-14 4.329870e-14 3.519407e-14 2.775558e-14 2.131628e-14 1.709743e-14 1.154632e-14 9.103829e-15 7.660539e-15 6.994405e-15 7.882583e-15 1.110223e-15 1.443290e-15 1.776357e-15 4.662937e-15 -1.110223e-16 -7.771561e-16 -6.328271e-15 -1.221245e-14 -1.254552e-14 -3.597123e-14 -3.375078e-14 -3.386180e-14 -3.086420e-14 -3.030909e-14 -3.008704e-14 -3.008704e-14 -3.619327e-14 -4.329870e-14 -4.285461e-14 -4.207745e-14 -3.919087e-14 -3.363976e-14 -2.675637e-14 -1.731948e-14 -1.687539e-14 -9.992007e-15 -4.329870e-15 2.220446e-16 4.662937e-15 
9.276867e-15 2.754220e-14 4.535261e-14 6.242229e-14 7.858297e-14 9.378262e-14 1.076951e-13 1.206049e-13 1.321929e-13 1.427469e-13 1.521699e-13 1.602052e-13 1.674980e-13 1.739026e-13 1.799949e-13 1.856570e-13 1.896261e-13 1.929013e-13 1.968981e-13 2.002010e-13 2.334244e-13 2.339101e-13 2.350481e-13 2.355338e-13 2.362277e-13 2.371853e-13 2.376016e-13 2.382539e-13 2.386980e-13 2.395861e-13 2.402245e-13 2.425282e-13 2.448597e-13 2.461920e-13 2.477740e-13 2.485512e-13 2.506606e-13 2.525480e-13 2.541023e-13 2.557399e-13 2.646772e-13 2.668421e-13 2.683964e-13 2.700618e-13 2.718936e-13 2.741696e-13 2.758627e-13 2.776113e-13 2.808309e-13 2.834122e-13 2.857159e-13 2.884637e-13 2.901290e-13 2.925715e-13 2.926548e-13 2.939315e-13 2.959299e-13 2.983169e-13 3.017031e-13 3.050338e-13 3.056999e-13 3.083644e-13 3.088640e-13 3.098077e-13 3.111400e-13 3.121392e-13 3.120282e-13 3.130829e-13 3.121947e-13 3.129164e-13 3.148592e-13 3.165801e-13 3.182454e-13 3.186340e-13 3.196332e-13 3.203549e-13 3.197442e-13 3.187450e-13 3.192446e-13 3.194112e-13 3.158029e-13 3.151368e-13 3.131939e-13 3.113620e-13 3.126943e-13 3.143041e-13 3.137490e-13 3.127498e-13 3.140821e-13 3.150813e-13 3.178013e-13 3.202993e-13 3.222422e-13 3.237965e-13 3.239076e-13 3.261835e-13 3.260170e-13 3.271827e-13 3.285150e-13 3.277378e-13 3.221312e-13 3.232414e-13 3.221312e-13 3.224088e-13 3.220202e-13 3.235190e-13 3.211875e-13 3.201883e-13 3.212430e-13 3.204659e-13 3.242961e-13 3.256284e-13 3.262945e-13 3.268497e-13 3.269607e-13 3.279599e-13 3.260725e-13 3.227418e-13 3.204104e-13 3.154144e-13 3.117506e-13 3.100853e-13 3.079759e-13 3.058664e-13 3.016476e-13 2.983169e-13 2.954303e-13 2.926548e-13 2.912115e-13 2.919887e-13 2.887690e-13 2.843281e-13 2.835510e-13 2.811085e-13 2.752243e-13 2.707834e-13 2.661205e-13 2.654543e-13 2.645661e-13 2.650102e-13 2.431388e-13 2.372547e-13 2.335909e-13 2.309264e-13 2.283729e-13 2.258194e-13 2.201572e-13 2.143841e-13 2.103873e-13 2.053913e-13 1.986189e-13 1.941780e-13 1.916245e-13 1.879608e-13 1.828537e-13 1.760814e-13 1.688649e-13 1.596501e-13 1.533218e-13 1.452172e-13 1.341149e-13 1.285638e-13 1.236788e-13 1.185718e-13 1.155742e-13 1.119105e-13 1.099121e-13 1.086908e-13 1.078027e-13 1.074696e-13 1.043610e-13 1.029177e-13 9.892087e-14 9.625634e-14 9.281464e-14 9.114931e-14 9.003909e-14 8.970602e-14 8.404388e-14 8.093526e-14 4.707346e-14 4.585221e-14 3.563816e-14 2.520206e-14 1.998401e-14 1.554312e-14 1.254552e-14 8.548717e-15 8.215650e-15 4.773959e-15 3.108624e-15 -8.881784e-16 -1.110223e-15 -2.442491e-15 -1.554312e-15 -2.775558e-15 -5.107026e-15 -6.772360e-15 -1.032507e-14 -1.620926e-14 -3.530509e-14 -3.441691e-14 -3.075318e-14 -2.997602e-14 -3.230749e-14 -3.175238e-14 -3.497203e-14 -3.763656e-14 -4.285461e-14 -4.451994e-14 -4.085621e-14 -4.007905e-14 -3.308465e-14 -2.897682e-14 -2.553513e-14 -2.398082e-14 -1.343370e-14 -7.438494e-15 3.885781e-15 9.103829e-15 
1.016461e-14 3.004888e-14 4.933380e-14 6.767503e-14 8.497716e-14 1.009956e-13 1.156124e-13 1.288206e-13 1.406930e-13 1.511916e-13 1.603995e-13 1.683445e-13 1.755401e-13 1.817366e-13 1.873085e-13 1.922351e-13 1.963846e-13 1.999512e-13 2.031986e-13 2.059325e-13 2.348260e-13 2.352285e-13 2.359363e-13 2.369077e-13 2.378930e-13 2.386702e-13 2.399470e-13 2.400025e-13 2.403633e-13 2.415290e-13 2.429446e-13 2.452205e-13 2.468026e-13 2.481626e-13 2.506051e-13 2.517431e-13 2.527978e-13 2.549072e-13 2.567113e-13 2.585709e-13 2.658151e-13 2.680356e-13 2.691458e-13 2.697009e-13 2.719214e-13 2.738088e-13 2.756684e-13 2.781664e-13 2.814138e-13 2.833289e-13 2.859935e-13 2.880196e-13 2.894074e-13 2.909339e-13 2.913225e-13 2.926548e-13 2.941536e-13 2.975398e-13 3.012590e-13 3.049228e-13 3.058109e-13 3.068656e-13 3.081424e-13 3.099188e-13 3.120837e-13 3.109180e-13 3.108069e-13 3.109180e-13 3.109180e-13 3.127498e-13 3.135825e-13 3.150813e-13 3.160250e-13 3.161915e-13 3.168021e-13 3.174128e-13 3.176903e-13 3.174683e-13 3.172462e-13 3.165801e-13 3.128053e-13 3.108624e-13 3.072542e-13 3.082534e-13 3.062550e-13 3.091971e-13 3.104739e-13 3.101408e-13 3.126388e-13 3.137490e-13 3.160250e-13 3.186340e-13 3.212430e-13 3.211320e-13 3.200773e-13 3.229639e-13 3.234080e-13 3.264611e-13 3.305134e-13 3.277378e-13 3.208545e-13 3.218537e-13 3.211320e-13 3.208545e-13 3.204104e-13 3.201328e-13 3.186340e-13 3.190781e-13 3.203549e-13 3.217981e-13 3.232969e-13 3.245182e-13 3.241851e-13 3.249623e-13 3.247402e-13 3.242961e-13 3.227418e-13 3.191891e-13 3.185230e-13 3.139711e-13 3.070877e-13 3.049783e-13 3.025358e-13 2.998712e-13 2.947642e-13 2.925438e-13 2.912115e-13 2.879919e-13 2.863265e-13 2.862155e-13 2.851053e-13 2.823297e-13 2.819966e-13 2.756684e-13 2.704503e-13 2.658984e-13 2.602363e-13 2.602363e-13 2.624567e-13 2.595701e-13 2.429168e-13 2.376987e-13 2.310374e-13 2.289280e-13 2.249312e-13 2.223777e-13 2.184919e-13 2.122746e-13 2.082778e-13 1.999512e-13 1.938449e-13 1.919576e-13 1.909584e-13 1.856293e-13 1.809664e-13 1.739719e-13 1.667555e-13 1.590950e-13 1.530998e-13 1.447731e-13 1.308953e-13 1.271205e-13 1.234568e-13 1.190159e-13 1.153522e-13 1.140199e-13 1.108003e-13 1.089129e-13 1.078027e-13 1.043610e-13 1.046940e-13 1.003642e-13 9.614531e-14 9.447998e-14 8.815171e-14 8.704149e-14 8.526513e-14 8.348877e-14 7.993606e-14 7.538414e-14 4.507505e-14 4.063416e-14 3.641532e-14 2.653433e-14 1.720846e-14 1.521006e-14 1.587619e-14 1.143530e-14 1.298961e-14 5.662137e-15 6.661338e-16 -7.771561e-16 -3.552714e-15 -4.551914e-15 -6.883383e-15 -7.216450e-15 -1.199041e-14 -1.021405e-14 -7.438494e-15 -1.409983e-14 -3.652634e-14 -3.275158e-14 -2.720046e-14 -3.241851e-14 -3.586020e-14 -3.586020e-14 -3.785861e-14 -4.285461e-14 -4.773959e-14 -4.052314e-14 -3.597123e-14 -3.463896e-14 -2.964295e-14 -2.942091e-14 -3.008704e-14 -2.431388e-14 -1.354472e-14 -5.884182e-15 5.551115e-15 2.997602e-15 
1.142749e-14 3.310286e-14 5.425001e-14 7.419065e-14 9.259954e-14 1.095929e-13 1.248654e-13 1.383824e-13 1.503589e-13 1.610101e-13 1.697878e-13 1.774969e-13 1.843040e-13 1.902020e-13 1.952050e-13 1.996597e-13 2.033929e-13 2.068207e-13 2.094991e-13 2.117473e-13 2.360750e-13 2.364497e-13 2.369077e-13 2.380318e-13 2.394196e-13 2.400302e-13 2.410849e-13 2.416678e-13 2.425282e-13 2.434164e-13 2.453038e-13 2.471356e-13 2.480516e-13 2.504663e-13 2.540468e-13 2.544076e-13 2.556844e-13 2.578493e-13 2.596257e-13 2.616518e-13 2.668143e-13 2.680356e-13 2.697009e-13 2.705058e-13 2.727263e-13 2.737255e-13 2.757516e-13 2.776390e-13 2.804146e-13 2.824130e-13 2.853551e-13 2.882417e-13 2.889911e-13 2.908507e-13 2.909617e-13 2.912670e-13 2.934875e-13 2.960410e-13 3.005929e-13 3.046452e-13 3.037570e-13 3.054779e-13 3.069212e-13 3.090861e-13 3.093081e-13 3.089196e-13 3.093636e-13 3.091971e-13 3.113620e-13 3.129164e-13 3.128053e-13 3.143041e-13 3.138600e-13 3.135825e-13 3.140821e-13 3.146927e-13 3.148592e-13 3.149703e-13 3.145262e-13 3.145262e-13 3.104739e-13 3.085310e-13 3.058664e-13 3.064771e-13 3.052003e-13 3.056999e-13 3.059775e-13 3.047562e-13 3.094192e-13 3.111400e-13 3.138045e-13 3.166356e-13 3.189116e-13 3.194667e-13 3.202438e-13 3.231859e-13 3.226308e-13 3.243517e-13 3.266276e-13 3.279599e-13 3.220202e-13 3.217426e-13 3.208545e-13 3.191891e-13 3.190781e-13 3.182454e-13 3.181344e-13 3.178013e-13 3.192446e-13 3.224643e-13 3.231859e-13 3.245182e-13 3.239631e-13 3.241851e-13 3.235190e-13 3.209655e-13 3.177458e-13 3.125278e-13 3.126388e-13 3.103073e-13 3.040901e-13 3.004264e-13 2.979839e-13 2.957634e-13 2.913225e-13 2.847722e-13 2.845502e-13 2.831069e-13 2.819966e-13 2.808864e-13 2.784439e-13 2.768896e-13 2.733369e-13 2.681189e-13 2.666756e-13 2.623457e-13 2.584599e-13 2.531308e-13 2.551293e-13 2.553513e-13 2.404743e-13 2.384759e-13 2.330358e-13 2.291500e-13 2.255973e-13 2.210454e-13 2.147171e-13 2.087219e-13 2.011724e-13 1.932898e-13 1.918465e-13 1.892930e-13 1.854072e-13 1.809664e-13 1.770806e-13 1.717515e-13 1.636469e-13 1.567635e-13 1.502132e-13 1.441069e-13 1.314504e-13 1.253442e-13 1.226796e-13 1.185718e-13 1.181277e-13 1.162404e-13 1.114664e-13 1.083578e-13 1.039169e-13 9.869883e-14 9.825474e-14 9.825474e-14 9.614531e-14 9.869883e-14 9.092727e-14 8.393286e-14 8.082424e-14 7.960299e-14 7.338574e-14 6.727952e-14 3.974598e-14 3.674838e-14 3.086420e-14 2.586820e-14 1.865175e-14 1.232348e-14 1.210143e-14 9.658940e-15 6.106227e-15 3.552714e-15 1.776357e-15 1.221245e-15 -3.441691e-15 -5.773160e-15 -7.771561e-15 -9.880985e-15 -1.221245e-14 -1.287859e-14 -1.376677e-14 -1.598721e-14 -3.519407e-14 -3.252953e-14 -3.186340e-14 -3.574918e-14 -3.652634e-14 -3.685940e-14 -4.107825e-14 -4.596323e-14 -4.418688e-14 -3.752554e-14 -3.741452e-14 -3.363976e-14 -3.219647e-14 -3.053113e-14 -2.953193e-14 -2.908784e-14 -1.920686e-14 -1.043610e-14 -3.219647e-15 3.330669e-16 
1.222893e-14 3.668767e-14 6.009776e-14 8.200732e-14 1.020989e-13 1.199804e-13 1.358601e-13 1.496303e-13 1.615860e-13 1.718140e-13 1.804043e-13 1.877457e-13 1.940045e-13 1.993336e-13 2.034900e-13 2.072370e-13 2.106371e-13 2.135514e-13 2.160633e-13 2.184364e-13 2.372963e-13 2.379208e-13 2.385453e-13 2.395723e-13 2.410433e-13 2.419315e-13 2.430139e-13 2.436940e-13 2.443601e-13 2.453870e-13 2.474687e-13 2.489398e-13 2.504663e-13 2.520206e-13 2.545464e-13 2.557676e-13 2.580713e-13 2.602085e-13 2.621792e-13 2.638445e-13 2.669809e-13 2.683964e-13 2.694511e-13 2.706169e-13 2.727540e-13 2.730871e-13 2.761125e-13 2.781664e-13 2.804978e-13 2.823020e-13 2.842448e-13 2.863265e-13 2.873812e-13 2.893796e-13 2.904066e-13 2.915446e-13 2.927658e-13 2.964851e-13 3.002043e-13 3.025913e-13 3.022582e-13 3.040901e-13 3.053668e-13 3.070877e-13 3.078093e-13 3.085865e-13 3.095857e-13 3.096967e-13 3.111400e-13 3.111400e-13 3.101408e-13 3.103073e-13 3.105849e-13 3.113065e-13 3.114731e-13 3.110290e-13 3.113065e-13 3.117506e-13 3.116951e-13 3.111400e-13 3.079759e-13 3.047007e-13 3.004264e-13 3.019807e-13 3.014811e-13 3.024248e-13 3.039791e-13 3.054779e-13 3.091416e-13 3.099743e-13 3.113620e-13 3.150258e-13 3.188005e-13 3.175793e-13 3.165246e-13 3.180789e-13 3.196332e-13 3.228529e-13 3.245737e-13 3.261835e-13 3.212430e-13 3.217981e-13 3.210210e-13 3.187450e-13 3.184120e-13 3.175793e-13 3.175793e-13 3.174683e-13 3.174683e-13 3.200773e-13 3.226308e-13 3.229639e-13 3.239631e-13 3.229639e-13 3.236300e-13 3.199663e-13 3.154144e-13 3.120837e-13 3.095302e-13 3.079759e-13 3.027578e-13 2.984279e-13 2.937650e-13 2.922107e-13 2.899903e-13 2.843281e-13 2.803313e-13 2.798872e-13 2.770006e-13 2.748912e-13 2.717826e-13 2.697842e-13 2.678968e-13 2.654543e-13 2.646772e-13 2.587930e-13 2.557954e-13 2.534639e-13 2.501332e-13 2.514655e-13 2.400302e-13 2.369216e-13 2.320366e-13 2.297051e-13 2.268186e-13 2.196021e-13 2.118306e-13 2.036149e-13 1.957323e-13 1.910694e-13 1.904032e-13 1.846301e-13 1.805223e-13 1.781908e-13 1.761924e-13 1.674216e-13 1.592060e-13 1.530998e-13 1.467715e-13 1.415534e-13 1.301181e-13 1.265654e-13 1.229017e-13 1.201261e-13 1.203482e-13 1.143530e-13 1.126876e-13 1.071365e-13 1.019185e-13 9.647838e-14 9.103829e-14 9.303669e-14 9.148238e-14 9.237056e-14 9.159340e-14 8.326673e-14 7.394085e-14 7.294165e-14 6.872281e-14 6.472600e-14 3.630429e-14 3.153033e-14 2.486900e-14 2.275957e-14 1.776357e-14 1.454392e-14 1.199041e-14 6.883383e-15 2.220446e-16 1.554312e-15 -6.661338e-16 -2.775558e-15 -6.661338e-15 -6.883383e-15 -1.010303e-14 -1.254552e-14 -1.409983e-14 -1.443290e-14 -1.687539e-14 -1.743050e-14 -3.774758e-14 -3.308465e-14 -3.164136e-14 -3.586020e-14 -3.907985e-14 -3.963496e-14 -4.496403e-14 -4.563017e-14 -4.696243e-14 -4.318768e-14 -4.085621e-14 -3.697043e-14 -3.452794e-14 -2.953193e-14 -2.675637e-14 -2.575717e-14 -2.065015e-14 -1.243450e-14 -2.220446e-15 -8.881784e-16 
1.389253e-14 4.129856e-14 6.740962e-14 9.165932e-14 1.134370e-13 1.324947e-13 1.490301e-13 1.629807e-13 1.747213e-13 1.844566e-13 1.924710e-13 1.990075e-13 2.044268e-13 2.090272e-13 2.127049e-13 2.155637e-13 2.183670e-13 2.207817e-13 2.230716e-13 2.252643e-13 2.387118e-13 2.392253e-13 2.399053e-13 2.409184e-13 2.419037e-13 2.431111e-13 2.449707e-13 2.456924e-13 2.458589e-13 2.461920e-13 2.481904e-13 2.507716e-13 2.520761e-13 2.539080e-13 2.566281e-13 2.584599e-13 2.606249e-13 2.625400e-13 2.644551e-13 2.670641e-13 2.683964e-13 2.695899e-13 2.703116e-13 2.713940e-13 2.733092e-13 2.746969e-13 2.766953e-13 2.780554e-13 2.799150e-13 2.813583e-13 2.833289e-13 2.856604e-13 2.873257e-13 2.887968e-13 2.902123e-13 2.916001e-13 2.939871e-13 2.967071e-13 2.992051e-13 3.006484e-13 3.011480e-13 3.032019e-13 3.048117e-13 3.064771e-13 3.073097e-13 3.080869e-13 3.091416e-13 3.084755e-13 3.098077e-13 3.109735e-13 3.090861e-13 3.069212e-13 3.084200e-13 3.096412e-13 3.085865e-13 3.070322e-13 3.078093e-13 3.083089e-13 3.081979e-13 3.078093e-13 3.042011e-13 3.028133e-13 3.013145e-13 3.000933e-13 2.999268e-13 2.983169e-13 3.018141e-13 3.041456e-13 3.068656e-13 3.083644e-13 3.101963e-13 3.129164e-13 3.145817e-13 3.151923e-13 3.140266e-13 3.139156e-13 3.185785e-13 3.228529e-13 3.235190e-13 3.254619e-13 3.216871e-13 3.234080e-13 3.194112e-13 3.165801e-13 3.163581e-13 3.155809e-13 3.169687e-13 3.166356e-13 3.171907e-13 3.180789e-13 3.191891e-13 3.195222e-13 3.199663e-13 3.211875e-13 3.196332e-13 3.191891e-13 3.136380e-13 3.093081e-13 3.066436e-13 3.042011e-13 2.970957e-13 2.965406e-13 2.922107e-13 2.902123e-13 2.843281e-13 2.803313e-13 2.774447e-13 2.787770e-13 2.737810e-13 2.698952e-13 2.685629e-13 2.631229e-13 2.634559e-13 2.613465e-13 2.573497e-13 2.503553e-13 2.527978e-13 2.515765e-13 2.501332e-13 2.483569e-13 2.389200e-13 2.399192e-13 2.354783e-13 2.307043e-13 2.257083e-13 2.199352e-13 2.107203e-13 1.990630e-13 1.912914e-13 1.834088e-13 1.831868e-13 1.794120e-13 1.758593e-13 1.724176e-13 1.681988e-13 1.616485e-13 1.564304e-13 1.493250e-13 1.444400e-13 1.426637e-13 1.336709e-13 1.276756e-13 1.209033e-13 1.166844e-13 1.130207e-13 1.093570e-13 1.064704e-13 1.041389e-13 9.869883e-14 9.414691e-14 9.281464e-14 9.237056e-14 9.048318e-14 8.815171e-14 8.726353e-14 8.426593e-14 7.505108e-14 7.105427e-14 6.561418e-14 6.050715e-14 3.486100e-14 3.030909e-14 2.564615e-14 2.287059e-14 1.909584e-14 1.365574e-14 1.076916e-14 4.773959e-15 2.664535e-15 1.887379e-15 -5.551115e-16 -4.773959e-15 -5.440093e-15 -4.773959e-15 -1.199041e-14 -1.654232e-14 -1.576517e-14 -1.665335e-14 -1.676437e-14 -1.554312e-14 -3.164136e-14 -3.097522e-14 -3.075318e-14 -3.574918e-14 -3.752554e-14 -3.885781e-14 -3.952394e-14 -4.407585e-14 -4.651834e-14 -4.651834e-14 -4.085621e-14 -3.541611e-14 -3.042011e-14 -2.753353e-14 -2.531308e-14 -2.819966e-14 -1.976197e-14 -1.854072e-14 -5.662137e-15 -2.886580e-15 
1.595078e-14 4.720616e-14 7.678927e-14 1.037226e-13 1.274467e-13 1.478262e-13 1.647779e-13 1.786904e-13 1.898620e-13 1.988618e-13 2.059117e-13 2.115044e-13 2.158690e-13 2.194356e-13 2.222805e-13 2.244871e-13 2.264300e-13 2.281092e-13 2.300521e-13 2.317313e-13 2.398082e-13 2.402245e-13 2.411266e-13 2.419731e-13 2.429862e-13 2.439993e-13 2.458866e-13 2.475242e-13 2.474687e-13 2.481071e-13 2.491618e-13 2.514933e-13 2.535472e-13 2.556844e-13 2.582379e-13 2.606804e-13 2.622624e-13 2.644274e-13 2.660094e-13 2.682299e-13 2.695344e-13 2.702838e-13 2.707556e-13 2.720324e-13 2.733924e-13 2.752243e-13 2.766676e-13 2.778611e-13 2.797207e-13 2.814415e-13 2.826628e-13 2.849387e-13 2.872980e-13 2.885747e-13 2.899070e-13 2.919887e-13 2.941536e-13 2.965406e-13 2.990941e-13 3.019807e-13 3.025358e-13 3.030354e-13 3.044232e-13 3.059220e-13 3.068101e-13 3.085310e-13 3.099188e-13 3.102518e-13 3.094747e-13 3.088085e-13 3.079759e-13 3.071987e-13 3.064216e-13 3.059220e-13 3.063660e-13 3.055334e-13 3.052003e-13 3.052003e-13 3.049228e-13 3.044787e-13 3.013145e-13 3.007594e-13 2.997602e-13 2.991496e-13 2.993716e-13 2.998712e-13 3.011480e-13 3.030354e-13 3.052003e-13 3.063660e-13 3.066436e-13 3.103628e-13 3.113065e-13 3.124168e-13 3.109735e-13 3.138600e-13 3.188005e-13 3.199663e-13 3.211875e-13 3.234635e-13 3.210765e-13 3.200773e-13 3.172462e-13 3.163581e-13 3.149703e-13 3.161915e-13 3.175238e-13 3.173017e-13 3.160805e-13 3.170242e-13 3.171907e-13 3.171907e-13 3.160805e-13 3.157474e-13 3.150813e-13 3.139711e-13 3.111955e-13 3.066436e-13 3.015366e-13 2.994271e-13 2.905454e-13 2.899903e-13 2.877698e-13 2.835510e-13 2.781109e-13 2.736700e-13 2.703393e-13 2.715606e-13 2.688960e-13 2.678968e-13 2.681189e-13 2.629008e-13 2.611245e-13 2.585709e-13 2.544631e-13 2.532419e-13 2.535749e-13 2.512435e-13 2.496892e-13 2.455813e-13 2.347011e-13 2.358114e-13 2.359224e-13 2.303713e-13 2.253753e-13 2.187139e-13 2.120526e-13 2.001732e-13 1.869616e-13 1.847411e-13 1.825207e-13 1.770806e-13 1.711964e-13 1.675327e-13 1.635359e-13 1.597611e-13 1.539879e-13 1.477707e-13 1.403322e-13 1.380007e-13 1.358913e-13 1.250111e-13 1.167955e-13 1.130207e-13 1.072475e-13 1.056932e-13 1.011413e-13 1.001421e-13 9.503509e-14 9.392487e-14 9.292567e-14 9.248158e-14 8.837375e-14 8.626433e-14 8.582024e-14 8.015810e-14 7.083223e-14 6.605827e-14 6.239453e-14 5.395684e-14 3.119727e-14 2.997602e-14 2.386980e-14 2.287059e-14 2.131628e-14 1.487699e-14 1.276756e-14 8.548717e-15 2.664535e-15 2.220446e-16 1.776357e-15 -1.665335e-15 -4.884981e-15 -9.214851e-15 -1.532108e-14 -1.487699e-14 -1.598721e-14 -1.532108e-14 -1.798561e-14 -1.776357e-14 -3.175238e-14 -2.686740e-14 -2.431388e-14 -3.130829e-14 -3.730349e-14 -3.486100e-14 -3.053113e-14 -3.941292e-14 -4.651834e-14 -4.485301e-14 -3.752554e-14 -3.241851e-14 -2.498002e-14 -2.420286e-14 -1.831868e-14 -1.909584e-14 -1.365574e-14 -1.165734e-14 -1.554312e-15 0.000000e+00 
1.856111e-14 5.481813e-14 8.870508e-14 1.189569e-13 1.448251e-13 1.662386e-13 1.833776e-13 1.969189e-13 2.073758e-13 2.151612e-13 2.209760e-13 2.254377e-13 2.285047e-13 2.305031e-13 2.323974e-13 2.338268e-13 2.348260e-13 2.361167e-13 2.373240e-13 2.383649e-13 2.405298e-13 2.409184e-13 2.421396e-13 2.429723e-13 2.445266e-13 2.456091e-13 2.472605e-13 2.483291e-13 2.486067e-13 2.499390e-13 2.515488e-13 2.536860e-13 2.554346e-13 2.575717e-13 2.600975e-13 2.622069e-13 2.644829e-13 2.665090e-13 2.670919e-13 2.692846e-13 2.690903e-13 2.710887e-13 2.716993e-13 2.725875e-13 2.736977e-13 2.753908e-13 2.765566e-13 2.786105e-13 2.799705e-13 2.814970e-13 2.831069e-13 2.844391e-13 2.863543e-13 2.885747e-13 2.906009e-13 2.925438e-13 2.938760e-13 2.962630e-13 2.990386e-13 3.020362e-13 3.015921e-13 3.023137e-13 3.042566e-13 3.056999e-13 3.073097e-13 3.093081e-13 3.105294e-13 3.123612e-13 3.099188e-13 3.076428e-13 3.068656e-13 3.059775e-13 3.043676e-13 3.019252e-13 3.032574e-13 3.047007e-13 3.034795e-13 3.028133e-13 3.023692e-13 3.020917e-13 3.008149e-13 3.000378e-13 2.992606e-13 2.987610e-13 2.985390e-13 2.997047e-13 3.008149e-13 3.018141e-13 3.044787e-13 3.052558e-13 3.070322e-13 3.100298e-13 3.107514e-13 3.125833e-13 3.106959e-13 3.113620e-13 3.153033e-13 3.185785e-13 3.194667e-13 3.217981e-13 3.191336e-13 3.197442e-13 3.179124e-13 3.163581e-13 3.155809e-13 3.164136e-13 3.166911e-13 3.194112e-13 3.164136e-13 3.154144e-13 3.154144e-13 3.154144e-13 3.134160e-13 3.116396e-13 3.111955e-13 3.113065e-13 3.077538e-13 3.050893e-13 2.988720e-13 2.943201e-13 2.871037e-13 2.844391e-13 2.825518e-13 2.785550e-13 2.740030e-13 2.672307e-13 2.680078e-13 2.692291e-13 2.650102e-13 2.636780e-13 2.614575e-13 2.572387e-13 2.569056e-13 2.563505e-13 2.531308e-13 2.519096e-13 2.511324e-13 2.492451e-13 2.452483e-13 2.419176e-13 2.364775e-13 2.325917e-13 2.309264e-13 2.279288e-13 2.219336e-13 2.171596e-13 2.087219e-13 2.013945e-13 1.917355e-13 1.839640e-13 1.816325e-13 1.765255e-13 1.711964e-13 1.642020e-13 1.625367e-13 1.586509e-13 1.534328e-13 1.449951e-13 1.406653e-13 1.331157e-13 1.301181e-13 1.223466e-13 1.167955e-13 1.108003e-13 1.078027e-13 1.051381e-13 1.031397e-13 1.004752e-13 9.503509e-14 9.314771e-14 9.403589e-14 9.592327e-14 8.937295e-14 8.371082e-14 8.115730e-14 8.115730e-14 6.872281e-14 5.850875e-14 5.484502e-14 4.785061e-14 3.574918e-14 3.408385e-14 2.831069e-14 2.431388e-14 1.931788e-14 1.287859e-14 1.387779e-14 1.398881e-14 5.107026e-15 -3.330669e-15 -1.110223e-16 2.220446e-15 -5.662137e-15 -1.221245e-14 -1.221245e-14 -1.243450e-14 -1.154632e-14 -9.769963e-15 -1.243450e-14 -1.409983e-14 -2.020606e-14 -2.098322e-14 -2.398082e-14 -2.953193e-14 -3.197442e-14 -3.108624e-14 -3.286260e-14 -3.586020e-14 -4.263256e-14 -4.851675e-14 -3.863576e-14 -3.208545e-14 -2.875478e-14 -2.353673e-14 -2.109424e-14 -1.776357e-14 -1.720846e-14 -1.587619e-14 -5.551115e-15 4.329870e-15 
2.191563e-14 6.492723e-14 1.042551e-13 1.384136e-13 1.666826e-13 1.889079e-13 2.059186e-13 2.184572e-13 2.273251e-13 2.333411e-13 2.377126e-13 2.405645e-13 2.424172e-13 2.430417e-13 2.432221e-13 2.434997e-13 2.437633e-13 2.441242e-13 2.445544e-13 2.450817e-13 2.414735e-13 2.424033e-13 2.432360e-13 2.447487e-13 2.458173e-13 2.471079e-13 2.486067e-13 2.502720e-13 2.504386e-13 2.509104e-13 2.531308e-13 2.548795e-13 2.564338e-13 2.586820e-13 2.620126e-13 2.638167e-13 2.660649e-13 2.688960e-13 2.698675e-13 2.712830e-13 2.693124e-13 2.711442e-13 2.724487e-13 2.733369e-13 2.738088e-13 2.755018e-13 2.766121e-13 2.781941e-13 2.798595e-13 2.817191e-13 2.839118e-13 2.846612e-13 2.855771e-13 2.882972e-13 2.909062e-13 2.919331e-13 2.929879e-13 2.959299e-13 2.984835e-13 3.012590e-13 3.028133e-13 3.033684e-13 3.045897e-13 3.058664e-13 3.079759e-13 3.089196e-13 3.105849e-13 3.104739e-13 3.109180e-13 3.076428e-13 3.055334e-13 3.042011e-13 3.034240e-13 3.018696e-13 2.997602e-13 3.004819e-13 3.009260e-13 3.007594e-13 2.997047e-13 3.005929e-13 3.010370e-13 2.994271e-13 2.984279e-13 2.979839e-13 2.970957e-13 2.986500e-13 2.998712e-13 3.019252e-13 3.053668e-13 3.054779e-13 3.053668e-13 3.075318e-13 3.092526e-13 3.098632e-13 3.085310e-13 3.105294e-13 3.133604e-13 3.145817e-13 3.160805e-13 3.174683e-13 3.163025e-13 3.169687e-13 3.174683e-13 3.158585e-13 3.145817e-13 3.152478e-13 3.142486e-13 3.147482e-13 3.144707e-13 3.145262e-13 3.136380e-13 3.124168e-13 3.107514e-13 3.080869e-13 3.067546e-13 3.044232e-13 3.028688e-13 2.997602e-13 2.942091e-13 2.913225e-13 2.837730e-13 2.816636e-13 2.787770e-13 2.752243e-13 2.714495e-13 2.680078e-13 2.651213e-13 2.643441e-13 2.601253e-13 2.595701e-13 2.582379e-13 2.547962e-13 2.527978e-13 2.511324e-13 2.499112e-13 2.494671e-13 2.496892e-13 2.456924e-13 2.418066e-13 2.400302e-13 2.388090e-13 2.315925e-13 2.271516e-13 2.229328e-13 2.181588e-13 2.130518e-13 2.060574e-13 1.983969e-13 1.908473e-13 1.862954e-13 1.842970e-13 1.776357e-13 1.711964e-13 1.665335e-13 1.626477e-13 1.582068e-13 1.553202e-13 1.496581e-13 1.434408e-13 1.362244e-13 1.295630e-13 1.234568e-13 1.166844e-13 1.127987e-13 1.091349e-13 1.050271e-13 1.048051e-13 9.758860e-14 9.314771e-14 9.314771e-14 9.492407e-14 8.992806e-14 8.759660e-14 8.060219e-14 7.382983e-14 7.216450e-14 6.550316e-14 5.728751e-14 5.173639e-14 4.607426e-14 3.841372e-14 3.474998e-14 3.208545e-14 2.720046e-14 1.998401e-14 1.776357e-14 1.698641e-14 1.409983e-14 6.772360e-15 2.331468e-15 4.440892e-16 -3.108624e-15 -7.438494e-15 -9.214851e-15 -1.176836e-14 -9.214851e-15 -1.032507e-14 -9.992007e-15 -7.327472e-15 -1.132427e-14 -1.254552e-14 -1.743050e-14 -2.176037e-14 -2.742251e-14 -3.108624e-14 -3.164136e-14 -3.075318e-14 -3.519407e-14 -4.141132e-14 -4.174439e-14 -3.719247e-14 -3.397282e-14 -3.164136e-14 -2.553513e-14 -2.331468e-14 -2.031708e-14 -2.031708e-14 -1.332268e-14 -5.551115e-15 -1.776357e-15 
2.679757e-14 7.872869e-14 1.250805e-13 1.637614e-13 1.942509e-13 2.168474e-13 2.329664e-13 2.437633e-13 2.502651e-13 2.540052e-13 2.560105e-13 2.567738e-13 2.564546e-13 2.556219e-13 2.547823e-13 2.534362e-13 2.526451e-13 2.521733e-13 2.517847e-13 2.516876e-13 2.425282e-13 2.436523e-13 2.449152e-13 2.464001e-13 2.472744e-13 2.480516e-13 2.496059e-13 2.509659e-13 2.520206e-13 2.529366e-13 2.549905e-13 2.561285e-13 2.576273e-13 2.592648e-13 2.619294e-13 2.654266e-13 2.674527e-13 2.691458e-13 2.711720e-13 2.728651e-13 2.702560e-13 2.718104e-13 2.728096e-13 2.745582e-13 2.746414e-13 2.765010e-13 2.766676e-13 2.777778e-13 2.787492e-13 2.808309e-13 2.830236e-13 2.838563e-13 2.856881e-13 2.877698e-13 2.898792e-13 2.908229e-13 2.933764e-13 2.965406e-13 2.983169e-13 3.005929e-13 3.023692e-13 3.035905e-13 3.049228e-13 3.058109e-13 3.075873e-13 3.088640e-13 3.091416e-13 3.084200e-13 3.075873e-13 3.056444e-13 3.047007e-13 3.020917e-13 3.026468e-13 3.017031e-13 2.992051e-13 2.969847e-13 2.978728e-13 2.988165e-13 2.980949e-13 2.982059e-13 2.977618e-13 2.978173e-13 2.972622e-13 2.973732e-13 2.974287e-13 2.982059e-13 2.992051e-13 3.006484e-13 3.032019e-13 3.059220e-13 3.051448e-13 3.055334e-13 3.071432e-13 3.100298e-13 3.093081e-13 3.092526e-13 3.109735e-13 3.117506e-13 3.125833e-13 3.129164e-13 3.145262e-13 3.143041e-13 3.147482e-13 3.143596e-13 3.145817e-13 3.151368e-13 3.136935e-13 3.118061e-13 3.124168e-13 3.126943e-13 3.106404e-13 3.089751e-13 3.056444e-13 3.029799e-13 2.996492e-13 2.968736e-13 2.966516e-13 2.959855e-13 2.925438e-13 2.891021e-13 2.818856e-13 2.792211e-13 2.757794e-13 2.722267e-13 2.696732e-13 2.678968e-13 2.652323e-13 2.634559e-13 2.581269e-13 2.557954e-13 2.535749e-13 2.502443e-13 2.480238e-13 2.458034e-13 2.456924e-13 2.446932e-13 2.441380e-13 2.424727e-13 2.394751e-13 2.359224e-13 2.355893e-13 2.282619e-13 2.249312e-13 2.186029e-13 2.147171e-13 2.110534e-13 2.040590e-13 1.953993e-13 1.906253e-13 1.867395e-13 1.821876e-13 1.777467e-13 1.717515e-13 1.675327e-13 1.622036e-13 1.572076e-13 1.534328e-13 1.527667e-13 1.451061e-13 1.383338e-13 1.307843e-13 1.250111e-13 1.174616e-13 1.143530e-13 1.073586e-13 9.969803e-14 9.736656e-14 9.192647e-14 8.981704e-14 9.059420e-14 8.670842e-14 7.993606e-14 7.893686e-14 7.682743e-14 6.972201e-14 6.750156e-14 5.850875e-14 5.162537e-14 4.729550e-14 4.474199e-14 4.252154e-14 3.519407e-14 3.308465e-14 3.042011e-14 2.575717e-14 2.187139e-14 2.042810e-14 2.109424e-14 1.176836e-14 2.220446e-15 -2.220446e-15 -6.550316e-15 -7.438494e-15 -6.550316e-15 -7.327472e-15 -4.329870e-15 -8.881784e-15 -1.187939e-14 -1.154632e-14 -1.110223e-14 -1.110223e-14 -1.509903e-14 -1.931788e-14 -2.653433e-14 -3.019807e-14 -3.164136e-14 -3.297362e-14 -3.452794e-14 -3.785861e-14 -4.085621e-14 -3.852474e-14 -3.552714e-14 -2.897682e-14 -2.353673e-14 -2.153833e-14 -1.765255e-14 -1.809664e-14 -1.421085e-14 -9.103829e-15 -8.326673e-15 
3.380412e-14 9.810815e-14 1.535248e-13 1.975121e-13 2.297329e-13 2.516355e-13 2.654092e-13 2.729414e-13 2.761541e-13 2.766051e-13 2.755504e-13 2.736839e-13 2.713385e-13 2.687503e-13 2.662315e-13 2.636918e-13 2.612077e-13 2.598061e-13 2.587236e-13 2.584183e-13 2.434303e-13 2.444850e-13 2.459838e-13 2.473161e-13 2.486622e-13 2.498141e-13 2.508410e-13 2.522982e-13 2.534639e-13 2.543243e-13 2.560174e-13 2.570999e-13 2.585432e-13 2.602085e-13 2.617906e-13 2.650935e-13 2.688960e-13 2.696454e-13 2.715050e-13 2.734757e-13 2.702838e-13 2.724210e-13 2.727818e-13 2.734757e-13 2.733369e-13 2.750578e-13 2.763900e-13 2.772227e-13 2.784994e-13 2.793599e-13 2.817468e-13 2.829403e-13 2.850220e-13 2.874367e-13 2.899625e-13 2.909895e-13 2.926548e-13 2.956524e-13 2.978173e-13 3.001488e-13 3.029799e-13 3.035905e-13 3.061995e-13 3.067546e-13 3.074763e-13 3.083644e-13 3.086975e-13 3.080314e-13 3.059220e-13 3.052003e-13 3.048672e-13 3.032574e-13 3.027578e-13 2.998157e-13 2.978173e-13 2.960965e-13 2.945422e-13 2.960410e-13 2.959299e-13 2.958744e-13 2.951528e-13 2.962075e-13 2.959299e-13 2.968181e-13 2.975953e-13 2.977063e-13 2.982614e-13 2.995937e-13 3.021472e-13 3.028688e-13 3.019807e-13 3.035905e-13 3.052558e-13 3.064216e-13 3.080314e-13 3.083089e-13 3.093081e-13 3.091971e-13 3.089751e-13 3.106959e-13 3.158029e-13 3.141376e-13 3.134715e-13 3.139156e-13 3.134715e-13 3.136935e-13 3.129164e-13 3.120282e-13 3.099188e-13 3.104739e-13 3.077538e-13 3.052003e-13 3.009815e-13 2.984279e-13 2.930989e-13 2.936540e-13 2.920997e-13 2.906564e-13 2.892131e-13 2.841061e-13 2.775558e-13 2.767786e-13 2.735590e-13 2.705614e-13 2.677858e-13 2.647882e-13 2.632339e-13 2.584599e-13 2.526868e-13 2.530198e-13 2.514655e-13 2.490230e-13 2.442491e-13 2.434719e-13 2.433609e-13 2.413625e-13 2.404743e-13 2.392531e-13 2.374767e-13 2.344791e-13 2.373657e-13 2.298162e-13 2.242651e-13 2.160494e-13 2.112754e-13 2.076117e-13 2.037259e-13 1.959544e-13 1.896261e-13 1.855183e-13 1.799672e-13 1.771916e-13 1.723066e-13 1.664224e-13 1.600942e-13 1.556533e-13 1.501022e-13 1.485478e-13 1.445510e-13 1.366685e-13 1.277867e-13 1.215694e-13 1.137979e-13 1.109113e-13 1.051381e-13 9.947598e-14 9.370282e-14 8.903989e-14 8.337775e-14 8.448797e-14 8.382184e-14 7.749357e-14 7.216450e-14 6.716849e-14 6.039613e-14 5.762057e-14 5.240253e-14 4.773959e-14 4.041212e-14 3.752554e-14 4.829470e-14 4.041212e-14 3.441691e-14 3.319567e-14 3.019807e-14 2.675637e-14 2.287059e-14 2.120526e-14 1.765255e-14 5.773160e-15 -3.663736e-15 -4.218847e-15 -8.659740e-15 -9.103829e-15 -1.032507e-14 -1.021405e-14 -1.165734e-14 -1.387779e-14 -1.665335e-14 -1.598721e-14 -7.882583e-15 -1.176836e-14 -1.365574e-14 -2.298162e-14 -3.086420e-14 -3.186340e-14 -3.463896e-14 -3.508305e-14 -3.419487e-14 -3.419487e-14 -3.597123e-14 -3.186340e-14 -2.708944e-14 -2.309264e-14 -2.209344e-14 -2.065015e-14 -2.042810e-14 -1.365574e-14 -1.076916e-14 -3.996803e-15 
4.411662e-14 1.263538e-13 1.938172e-13 2.431284e-13 2.755088e-13 2.943409e-13 3.036287e-13 3.064562e-13 3.049089e-13 3.010717e-13 2.959993e-13 2.912670e-13 2.864028e-13 2.815803e-13 2.774864e-13 2.741141e-13 2.700201e-13 2.669531e-13 2.653572e-13 2.640249e-13 2.448736e-13 2.457756e-13 2.468165e-13 2.484124e-13 2.496475e-13 2.513545e-13 2.523537e-13 2.533251e-13 2.545186e-13 2.559619e-13 2.580158e-13 2.586820e-13 2.594869e-13 2.607914e-13 2.629841e-13 2.651490e-13 2.678135e-13 2.695066e-13 2.713108e-13 2.734479e-13 2.702005e-13 2.715883e-13 2.728928e-13 2.737532e-13 2.744194e-13 2.749745e-13 2.760292e-13 2.765843e-13 2.788325e-13 2.803591e-13 2.812750e-13 2.837175e-13 2.853828e-13 2.869094e-13 2.885192e-13 2.897682e-13 2.930434e-13 2.957634e-13 2.975398e-13 2.989275e-13 3.022027e-13 3.022027e-13 3.050338e-13 3.079759e-13 3.075873e-13 3.088085e-13 3.094192e-13 3.090861e-13 3.065881e-13 3.039236e-13 3.031464e-13 3.018141e-13 3.003708e-13 2.970402e-13 2.959299e-13 2.953748e-13 2.945422e-13 2.952083e-13 2.947087e-13 2.952083e-13 2.956524e-13 2.965961e-13 2.960410e-13 2.958744e-13 2.965961e-13 2.967071e-13 2.970402e-13 2.972622e-13 2.990941e-13 3.023137e-13 3.013700e-13 3.013145e-13 3.026468e-13 3.030909e-13 3.056444e-13 3.064216e-13 3.078093e-13 3.068101e-13 3.075318e-13 3.075873e-13 3.130829e-13 3.134160e-13 3.130829e-13 3.127498e-13 3.138045e-13 3.133604e-13 3.136380e-13 3.142486e-13 3.116396e-13 3.105849e-13 3.067546e-13 3.028688e-13 2.990941e-13 2.965406e-13 2.932099e-13 2.914335e-13 2.899903e-13 2.854383e-13 2.842171e-13 2.807754e-13 2.799982e-13 2.758904e-13 2.726708e-13 2.690070e-13 2.653433e-13 2.600142e-13 2.565725e-13 2.534639e-13 2.504663e-13 2.514655e-13 2.494671e-13 2.490230e-13 2.434719e-13 2.404743e-13 2.399192e-13 2.361444e-13 2.366995e-13 2.362555e-13 2.340350e-13 2.323697e-13 2.363665e-13 2.294831e-13 2.202682e-13 2.099432e-13 2.089440e-13 2.060574e-13 2.017275e-13 1.958433e-13 1.896261e-13 1.852962e-13 1.815215e-13 1.769696e-13 1.731948e-13 1.669775e-13 1.609823e-13 1.554312e-13 1.515454e-13 1.466605e-13 1.432188e-13 1.383338e-13 1.326717e-13 1.220135e-13 1.152411e-13 1.111333e-13 1.052491e-13 9.925394e-14 9.181544e-14 8.715251e-14 8.260059e-14 8.049117e-14 7.838175e-14 7.283063e-14 6.639134e-14 6.017409e-14 5.506706e-14 5.062617e-14 4.918288e-14 4.662937e-14 3.852474e-14 2.942091e-14 4.685141e-14 4.285461e-14 3.952394e-14 3.808065e-14 3.308465e-14 2.897682e-14 2.531308e-14 2.498002e-14 1.509903e-14 8.548717e-15 3.108624e-15 2.220446e-16 -6.106227e-15 -1.021405e-14 -1.199041e-14 -1.365574e-14 -1.310063e-14 -1.543210e-14 -1.676437e-14 -1.998401e-14 -8.215650e-15 -1.021405e-14 -1.354472e-14 -2.220446e-14 -2.553513e-14 -2.964295e-14 -2.986500e-14 -3.541611e-14 -3.019807e-14 -2.775558e-14 -2.864375e-14 -2.831069e-14 -2.586820e-14 -2.065015e-14 -2.065015e-14 -2.187139e-14 -1.798561e-14 -1.210143e-14 -8.659740e-15 -9.992007e-16 
6.004659e-14 1.693160e-13 2.521403e-13 3.056166e-13 3.347427e-13 3.468996e-13 3.484470e-13 3.435932e-13 3.357037e-13 3.266762e-13 3.173781e-13 3.086073e-13 3.008913e-13 2.938483e-13 2.879502e-13 2.826211e-13 2.779582e-13 2.744055e-13 2.714357e-13 2.697564e-13 2.455675e-13 2.470107e-13 2.480377e-13 2.498418e-13 2.510492e-13 2.522010e-13 2.537831e-13 2.545186e-13 2.552403e-13 2.570444e-13 2.588485e-13 2.607359e-13 2.616518e-13 2.622347e-13 2.641221e-13 2.664535e-13 2.692291e-13 2.704781e-13 2.708112e-13 2.733924e-13 2.701450e-13 2.711997e-13 2.729206e-13 2.738088e-13 2.749190e-13 2.756129e-13 2.761125e-13 2.777500e-13 2.782219e-13 2.802758e-13 2.818301e-13 2.835787e-13 2.856604e-13 2.872702e-13 2.882972e-13 2.907119e-13 2.939871e-13 2.960965e-13 2.978173e-13 2.988165e-13 3.022027e-13 3.026468e-13 3.038680e-13 3.055334e-13 3.061440e-13 3.080869e-13 3.097522e-13 3.085310e-13 3.064771e-13 3.043676e-13 3.025913e-13 3.011480e-13 2.999268e-13 2.968736e-13 2.939871e-13 2.931544e-13 2.927103e-13 2.919887e-13 2.916001e-13 2.915446e-13 2.929879e-13 2.945422e-13 2.947087e-13 2.952083e-13 2.963740e-13 2.958744e-13 2.960965e-13 2.964295e-13 2.954303e-13 2.989275e-13 2.999268e-13 3.007594e-13 3.006484e-13 3.028133e-13 3.051448e-13 3.070322e-13 3.085865e-13 3.083644e-13 3.071432e-13 3.079204e-13 3.129719e-13 3.136380e-13 3.126388e-13 3.135270e-13 3.150258e-13 3.141376e-13 3.131384e-13 3.122502e-13 3.101408e-13 3.078093e-13 3.058664e-13 3.006484e-13 2.956524e-13 2.936540e-13 2.906564e-13 2.901013e-13 2.906564e-13 2.862155e-13 2.827738e-13 2.789990e-13 2.816636e-13 2.760014e-13 2.715606e-13 2.674527e-13 2.635669e-13 2.572387e-13 2.502443e-13 2.486900e-13 2.439160e-13 2.463585e-13 2.463585e-13 2.445821e-13 2.393641e-13 2.395861e-13 2.400302e-13 2.361444e-13 2.357003e-13 2.329248e-13 2.314815e-13 2.251532e-13 2.350342e-13 2.272627e-13 2.183809e-13 2.139400e-13 2.094991e-13 2.062794e-13 2.010614e-13 1.956213e-13 1.887379e-13 1.852962e-13 1.820766e-13 1.797451e-13 1.773026e-13 1.691980e-13 1.626477e-13 1.566525e-13 1.525446e-13 1.472156e-13 1.429967e-13 1.336709e-13 1.338929e-13 1.236788e-13 1.135758e-13 1.094680e-13 1.046940e-13 9.670043e-14 8.704149e-14 8.404388e-14 7.815970e-14 7.704948e-14 7.638334e-14 6.772360e-14 6.050715e-14 5.540013e-14 4.873879e-14 4.751755e-14 4.640732e-14 4.340972e-14 3.641532e-14 2.720046e-14 4.685141e-14 4.496403e-14 4.019007e-14 3.763656e-14 3.463896e-14 2.997602e-14 2.642331e-14 2.253753e-14 1.332268e-14 8.548717e-15 5.218048e-15 -1.332268e-15 -7.549517e-15 -1.165734e-14 -1.432188e-14 -1.132427e-14 -1.132427e-14 -1.454392e-14 -1.565414e-14 -2.131628e-14 -6.883383e-15 -6.550316e-15 -8.104628e-15 -1.409983e-14 -2.009504e-14 -2.098322e-14 -2.031708e-14 -2.520206e-14 -2.353673e-14 -2.475797e-14 -2.287059e-14 -2.609024e-14 -2.942091e-14 -2.231548e-14 -1.687539e-14 -1.842970e-14 -1.654232e-14 -1.176836e-14 -8.770762e-15 -2.442491e-15 
8.683635e-14 2.388974e-13 3.398011e-13 3.921134e-13 4.108831e-13 4.100782e-13 3.992570e-13 3.841857e-13 3.681291e-13 3.523709e-13 3.382156e-13 3.254966e-13 3.145401e-13 3.049158e-13 2.973455e-13 2.904205e-13 2.846473e-13 2.799705e-13 2.764733e-13 2.745582e-13 2.460532e-13 2.471912e-13 2.487038e-13 2.501610e-13 2.518957e-13 2.530892e-13 2.541578e-13 2.553513e-13 2.565170e-13 2.588485e-13 2.599310e-13 2.614575e-13 2.622069e-13 2.632616e-13 2.657874e-13 2.666478e-13 2.691181e-13 2.711442e-13 2.726985e-13 2.746137e-13 2.710054e-13 2.723655e-13 2.743916e-13 2.747247e-13 2.761125e-13 2.762235e-13 2.772782e-13 2.794154e-13 2.797207e-13 2.800815e-13 2.826350e-13 2.839950e-13 2.848277e-13 2.862710e-13 2.877976e-13 2.903788e-13 2.935985e-13 2.964851e-13 2.977063e-13 2.995382e-13 3.030909e-13 3.023137e-13 3.033684e-13 3.050338e-13 3.063660e-13 3.079204e-13 3.085865e-13 3.096967e-13 3.061440e-13 3.040346e-13 3.026468e-13 3.004264e-13 2.992051e-13 2.969847e-13 2.942091e-13 2.908229e-13 2.907674e-13 2.897127e-13 2.893796e-13 2.902123e-13 2.930434e-13 2.952083e-13 2.941536e-13 2.939871e-13 2.944311e-13 2.947642e-13 2.952638e-13 2.968181e-13 2.972622e-13 2.980949e-13 2.998712e-13 3.017586e-13 3.022027e-13 3.023692e-13 3.054224e-13 3.069212e-13 3.080314e-13 3.095857e-13 3.087530e-13 3.094747e-13 3.154144e-13 3.156919e-13 3.145262e-13 3.141376e-13 3.149703e-13 3.142486e-13 3.137490e-13 3.114176e-13 3.074763e-13 3.054224e-13 3.025358e-13 2.989831e-13 2.956524e-13 2.909895e-13 2.903233e-13 2.872147e-13 2.864375e-13 2.854383e-13 2.806644e-13 2.758904e-13 2.786660e-13 2.741141e-13 2.702283e-13 2.670086e-13 2.615685e-13 2.556844e-13 2.510214e-13 2.484679e-13 2.466916e-13 2.451372e-13 2.461364e-13 2.445821e-13 2.401412e-13 2.378098e-13 2.354783e-13 2.302603e-13 2.290390e-13 2.260414e-13 2.241540e-13 2.180478e-13 2.307043e-13 2.264855e-13 2.193801e-13 2.154943e-13 2.116085e-13 2.073897e-13 2.023937e-13 1.957323e-13 1.902922e-13 1.868505e-13 1.834088e-13 1.801892e-13 1.757483e-13 1.704192e-13 1.642020e-13 1.577627e-13 1.511014e-13 1.452172e-13 1.374456e-13 1.294520e-13 1.308953e-13 1.249001e-13 1.153522e-13 1.088019e-13 1.016964e-13 9.547918e-14 8.926193e-14 8.548717e-14 7.627232e-14 7.260859e-14 6.716849e-14 6.106227e-14 5.584422e-14 5.218048e-14 4.896084e-14 4.463097e-14 4.418688e-14 4.574119e-14 3.430589e-14 2.309264e-14 5.084821e-14 5.051515e-14 4.396483e-14 4.118927e-14 3.752554e-14 3.186340e-14 2.975398e-14 2.708944e-14 1.376677e-14 6.994405e-15 3.774758e-15 -1.887379e-15 -9.325873e-15 -1.487699e-14 -1.154632e-14 -6.439294e-15 -1.132427e-14 -1.598721e-14 -1.931788e-14 -2.586820e-14 -3.774758e-15 -3.219647e-15 -5.662137e-15 -6.217249e-15 -1.365574e-14 -1.487699e-14 -1.754152e-14 -2.231548e-14 -2.386980e-14 -2.320366e-14 -2.309264e-14 -2.509104e-14 -2.553513e-14 -2.076117e-14 -1.998401e-14 -1.787459e-14 -1.521006e-14 -9.992007e-15 -7.993606e-15 -1.665335e-15 
1.340785e-13 3.596012e-13 4.759821e-13 5.123436e-13 5.066746e-13 4.832003e-13 4.543831e-13 4.258469e-13 3.998121e-13 3.769277e-13 3.574502e-13 3.407760e-13 3.267317e-13 3.147066e-13 3.049644e-13 2.973038e-13 2.903233e-13 2.846196e-13 2.801231e-13 2.772782e-13 2.454981e-13 2.467332e-13 2.483985e-13 2.506884e-13 2.520761e-13 2.529088e-13 2.543243e-13 2.556844e-13 2.568223e-13 2.587652e-13 2.611800e-13 2.620681e-13 2.629008e-13 2.637612e-13 2.655098e-13 2.673417e-13 2.693124e-13 2.712552e-13 2.726430e-13 2.748912e-13 2.706169e-13 2.716716e-13 2.734479e-13 2.753631e-13 2.761680e-13 2.762790e-13 2.772782e-13 2.788880e-13 2.802480e-13 2.811917e-13 2.838285e-13 2.844114e-13 2.860212e-13 2.892964e-13 2.903788e-13 2.904343e-13 2.934319e-13 2.957634e-13 2.970402e-13 2.992606e-13 3.049228e-13 3.038125e-13 3.029799e-13 3.050893e-13 3.060885e-13 3.070322e-13 3.075873e-13 3.064771e-13 3.044787e-13 3.039236e-13 3.033684e-13 3.007039e-13 2.998712e-13 2.968736e-13 2.952638e-13 2.921552e-13 2.899903e-13 2.884915e-13 2.857714e-13 2.868816e-13 2.904899e-13 2.921552e-13 2.928768e-13 2.926548e-13 2.930434e-13 2.939871e-13 2.934319e-13 2.963740e-13 2.985945e-13 2.992051e-13 2.993161e-13 3.010925e-13 3.023137e-13 3.040901e-13 3.071432e-13 3.070877e-13 3.069212e-13 3.078648e-13 3.084755e-13 3.094192e-13 3.182454e-13 3.157474e-13 3.159695e-13 3.166911e-13 3.172462e-13 3.155809e-13 3.153033e-13 3.096967e-13 3.025913e-13 3.013700e-13 2.989831e-13 2.977618e-13 2.959855e-13 2.934319e-13 2.908784e-13 2.865486e-13 2.834399e-13 2.813305e-13 2.781109e-13 2.746692e-13 2.774447e-13 2.722267e-13 2.683409e-13 2.654543e-13 2.614575e-13 2.556844e-13 2.499112e-13 2.493561e-13 2.475797e-13 2.470246e-13 2.473577e-13 2.431388e-13 2.380318e-13 2.371436e-13 2.345901e-13 2.284839e-13 2.239320e-13 2.241540e-13 2.223777e-13 2.164935e-13 2.290390e-13 2.248202e-13 2.176037e-13 2.142730e-13 2.129408e-13 2.086109e-13 2.037259e-13 1.975087e-13 1.901812e-13 1.866285e-13 1.842970e-13 1.799672e-13 1.756373e-13 1.711964e-13 1.652012e-13 1.577627e-13 1.484368e-13 1.432188e-13 1.346701e-13 1.300071e-13 1.310063e-13 1.227907e-13 1.116884e-13 1.055822e-13 9.747758e-14 9.203749e-14 8.526513e-14 7.760459e-14 6.761258e-14 6.550316e-14 6.072920e-14 5.495604e-14 4.896084e-14 4.807266e-14 4.896084e-14 4.296563e-14 4.007905e-14 3.874678e-14 3.186340e-14 2.364775e-14 5.095924e-14 4.862777e-14 4.163336e-14 4.218847e-14 4.241052e-14 3.641532e-14 3.319567e-14 2.553513e-14 9.658940e-15 7.438494e-15 4.440892e-15 -2.664535e-15 -1.132427e-14 -1.154632e-14 -1.110223e-14 -1.110223e-14 -1.154632e-14 -1.509903e-14 -1.920686e-14 -2.298162e-14 0.000000e+00 -1.998401e-15 -3.552714e-15 -8.326673e-15 -1.254552e-14 -1.243450e-14 -1.454392e-14 -1.998401e-14 -2.531308e-14 -2.087219e-14 -2.142730e-14 -2.631229e-14 -2.875478e-14 -2.475797e-14 -2.187139e-14 -1.920686e-14 -1.665335e-14 -1.332268e-14 -1.532108e-14 -4.662937e-15 
2.244064e-13 5.895224e-13 6.921685e-13 6.746652e-13 6.202816e-13 5.617590e-13 5.092177e-13 4.649753e-13 4.283865e-13 3.982648e-13 3.736664e-13 3.534187e-13 3.367931e-13 3.229084e-13 3.114592e-13 3.024109e-13 2.949169e-13 2.881861e-13 2.834122e-13 2.802064e-13 2.459560e-13 2.461920e-13 2.484124e-13 2.502443e-13 2.517014e-13 2.533251e-13 2.551709e-13 2.560729e-13 2.572664e-13 2.588207e-13 2.604861e-13 2.625400e-13 2.638167e-13 2.651490e-13 2.662315e-13 2.684519e-13 2.705614e-13 2.722267e-13 2.736422e-13 2.752798e-13 2.707556e-13 2.709222e-13 2.734479e-13 2.746969e-13 2.754186e-13 2.770562e-13 2.779998e-13 2.784439e-13 2.792488e-13 2.801648e-13 2.823297e-13 2.830236e-13 2.860490e-13 2.889355e-13 2.913225e-13 2.927103e-13 2.943756e-13 2.958189e-13 2.974843e-13 2.999268e-13 3.043121e-13 3.039236e-13 3.049783e-13 3.068656e-13 3.071987e-13 3.069212e-13 3.065881e-13 3.053668e-13 3.044232e-13 3.032574e-13 3.017031e-13 2.988165e-13 2.978173e-13 2.956524e-13 2.949863e-13 2.919887e-13 2.899903e-13 2.882694e-13 2.865486e-13 2.862155e-13 2.906009e-13 2.908784e-13 2.915446e-13 2.913225e-13 2.933209e-13 2.933764e-13 2.953748e-13 2.965406e-13 2.983724e-13 3.003153e-13 3.003153e-13 3.013145e-13 3.016476e-13 3.023692e-13 3.055889e-13 3.079204e-13 3.083644e-13 3.086420e-13 3.086975e-13 3.084755e-13 3.154699e-13 3.140821e-13 3.156364e-13 3.186340e-13 3.176348e-13 3.154699e-13 3.129164e-13 3.099743e-13 3.038680e-13 2.991496e-13 2.985390e-13 2.974287e-13 2.942091e-13 2.944311e-13 2.887690e-13 2.839950e-13 2.821077e-13 2.788880e-13 2.757794e-13 2.738920e-13 2.756684e-13 2.683409e-13 2.674527e-13 2.658984e-13 2.603473e-13 2.553513e-13 2.530198e-13 2.512435e-13 2.488010e-13 2.470246e-13 2.450262e-13 2.418066e-13 2.402523e-13 2.389200e-13 2.327027e-13 2.253753e-13 2.242651e-13 2.235989e-13 2.191580e-13 2.137179e-13 2.292611e-13 2.270406e-13 2.201572e-13 2.132738e-13 2.132738e-13 2.100542e-13 2.045031e-13 1.987299e-13 1.918465e-13 1.856293e-13 1.831868e-13 1.801892e-13 1.756373e-13 1.733058e-13 1.662004e-13 1.608713e-13 1.521006e-13 1.455502e-13 1.375566e-13 1.311173e-13 1.315614e-13 1.235678e-13 1.130207e-13 1.061373e-13 9.769963e-14 9.003909e-14 8.182344e-14 7.460699e-14 6.827872e-14 6.228351e-14 5.750955e-14 4.796163e-14 4.485301e-14 4.263256e-14 4.163336e-14 3.930190e-14 3.774758e-14 3.741452e-14 2.942091e-14 2.409184e-14 5.806466e-14 5.306866e-14 4.707346e-14 4.629630e-14 4.207745e-14 3.719247e-14 3.386180e-14 3.264056e-14 1.776357e-14 6.550316e-15 1.887379e-15 -1.221245e-15 -5.773160e-15 -8.326673e-15 -9.325873e-15 -1.343370e-14 -1.065814e-14 -1.276756e-14 -1.998401e-14 -2.586820e-14 1.887379e-15 -1.554312e-15 -4.662937e-15 -9.325873e-15 -7.771561e-15 -7.549517e-15 -1.332268e-14 -1.887379e-14 -1.765255e-14 -1.476597e-14 -2.042810e-14 -2.786660e-14 -2.642331e-14 -2.609024e-14 -2.398082e-14 -1.998401e-14 -1.620926e-14 -1.010303e-14 -8.992806e-15 -4.996004e-15 
3.984230e-13 1.081944e-12 1.028190e-12 8.739121e-13 7.382012e-13 6.341698e-13 5.558470e-13 4.964362e-13 4.503828e-13 4.142520e-13 3.856221e-13 3.626752e-13 3.440026e-13 3.285844e-13 3.159417e-13 3.056444e-13 2.971234e-13 2.901152e-13 2.854661e-13 2.820799e-13 2.463446e-13 2.473438e-13 2.488565e-13 2.504108e-13 2.520900e-13 2.536166e-13 2.549211e-13 2.558509e-13 2.571832e-13 2.588207e-13 2.604861e-13 2.624290e-13 2.641776e-13 2.658984e-13 2.675915e-13 2.700618e-13 2.715328e-13 2.731426e-13 2.741141e-13 2.756961e-13 2.714495e-13 2.728651e-13 2.743639e-13 2.749745e-13 2.762790e-13 2.770839e-13 2.773060e-13 2.779721e-13 2.789713e-13 2.806921e-13 2.830236e-13 2.846057e-13 2.865763e-13 2.889355e-13 2.909617e-13 2.933209e-13 2.940981e-13 2.947642e-13 2.970957e-13 2.985945e-13 3.036460e-13 3.044787e-13 3.057554e-13 3.068101e-13 3.083644e-13 3.071432e-13 3.062550e-13 3.051448e-13 3.038680e-13 3.025358e-13 3.010370e-13 2.993161e-13 2.971512e-13 2.962075e-13 2.960965e-13 2.925438e-13 2.895462e-13 2.878808e-13 2.854939e-13 2.860490e-13 2.901013e-13 2.909339e-13 2.918776e-13 2.932099e-13 2.949307e-13 2.952638e-13 2.974287e-13 2.973177e-13 2.974843e-13 2.988165e-13 2.994827e-13 3.003153e-13 3.007594e-13 3.030909e-13 3.049783e-13 3.067546e-13 3.085310e-13 3.086420e-13 3.091416e-13 3.080869e-13 3.142486e-13 3.141931e-13 3.139711e-13 3.164691e-13 3.187450e-13 3.153589e-13 3.125278e-13 3.086420e-13 3.033129e-13 3.003708e-13 2.980949e-13 2.950973e-13 2.901013e-13 2.906564e-13 2.873257e-13 2.847722e-13 2.817746e-13 2.781109e-13 2.727818e-13 2.706724e-13 2.738920e-13 2.696732e-13 2.670086e-13 2.634559e-13 2.592371e-13 2.571277e-13 2.546852e-13 2.516876e-13 2.495781e-13 2.469136e-13 2.436940e-13 2.419176e-13 2.413625e-13 2.371436e-13 2.328138e-13 2.278178e-13 2.232659e-13 2.214895e-13 2.177147e-13 2.141620e-13 2.285949e-13 2.261524e-13 2.235989e-13 2.186029e-13 2.170486e-13 2.108314e-13 2.055023e-13 1.992850e-13 1.928457e-13 1.869616e-13 1.824096e-13 1.791900e-13 1.747491e-13 1.705303e-13 1.640910e-13 1.585398e-13 1.518785e-13 1.462164e-13 1.397771e-13 1.325606e-13 1.317835e-13 1.210143e-13 1.092459e-13 1.033618e-13 9.470202e-14 8.815171e-14 7.882583e-14 7.360779e-14 6.650236e-14 6.294965e-14 5.884182e-14 4.940492e-14 3.996803e-14 4.019007e-14 3.719247e-14 3.685940e-14 3.663736e-14 3.197442e-14 2.486900e-14 2.364775e-14 6.150636e-14 5.251355e-14 4.440892e-14 4.352074e-14 4.340972e-14 3.819167e-14 3.230749e-14 2.664535e-14 2.042810e-14 8.992806e-15 -1.110223e-15 -1.110223e-15 -2.886580e-15 -5.884182e-15 -5.773160e-15 -6.994405e-15 -3.996803e-15 -1.254552e-14 -2.198242e-14 -2.131628e-14 8.326673e-15 2.220446e-16 -4.329870e-15 -5.551115e-15 -4.551914e-15 -7.771561e-15 -1.199041e-14 -1.354472e-14 -1.376677e-14 -1.565414e-14 -1.787459e-14 -2.342571e-14 -2.420286e-14 -2.475797e-14 -2.753353e-14 -2.087219e-14 -1.554312e-14 -1.210143e-14 -7.327472e-15 -2.775558e-15 
6.858967e-13 2.311657e-12 1.464724e-12 1.054361e-12 8.244135e-13 6.806986e-13 5.835471e-13 5.141096e-13 4.624287e-13 4.228701e-13 3.919712e-13 3.674491e-13 3.476247e-13 3.314640e-13 3.183148e-13 3.073791e-13 2.982475e-13 2.903650e-13 2.862849e-13 2.831624e-13 2.466638e-13 2.477740e-13 2.489398e-13 2.504247e-13 2.518263e-13 2.532974e-13 2.545464e-13 2.559619e-13 2.574885e-13 2.587652e-13 2.605138e-13 2.624012e-13 2.640665e-13 2.659539e-13 2.680078e-13 2.699230e-13 2.716716e-13 2.729483e-13 2.743084e-13 2.760570e-13 2.713385e-13 2.726430e-13 2.740030e-13 2.749745e-13 2.757239e-13 2.766953e-13 2.773060e-13 2.780831e-13 2.792766e-13 2.806366e-13 2.825240e-13 2.844114e-13 2.864375e-13 2.886302e-13 2.912948e-13 2.931544e-13 2.944867e-13 2.955414e-13 2.968181e-13 2.985945e-13 3.039791e-13 3.045897e-13 3.055334e-13 3.064216e-13 3.071987e-13 3.067546e-13 3.058109e-13 3.048117e-13 3.033684e-13 3.020917e-13 3.009260e-13 2.993161e-13 2.975953e-13 2.959855e-13 2.945422e-13 2.920997e-13 2.897127e-13 2.878253e-13 2.867706e-13 2.867706e-13 2.903233e-13 2.909339e-13 2.920442e-13 2.933764e-13 2.944311e-13 2.949863e-13 2.965961e-13 2.976508e-13 2.979283e-13 2.988720e-13 2.998712e-13 3.007594e-13 3.023692e-13 3.042011e-13 3.053668e-13 3.064771e-13 3.074208e-13 3.078093e-13 3.077538e-13 3.076428e-13 3.151923e-13 3.148592e-13 3.146372e-13 3.151923e-13 3.157474e-13 3.144152e-13 3.118616e-13 3.086975e-13 3.044232e-13 3.009815e-13 2.983169e-13 2.950973e-13 2.924327e-13 2.904343e-13 2.877698e-13 2.851053e-13 2.819966e-13 2.778888e-13 2.741141e-13 2.710054e-13 2.741141e-13 2.703393e-13 2.670086e-13 2.632339e-13 2.600142e-13 2.577938e-13 2.552403e-13 2.525757e-13 2.500222e-13 2.478018e-13 2.442491e-13 2.416956e-13 2.396972e-13 2.364775e-13 2.324807e-13 2.277067e-13 2.240430e-13 2.209344e-13 2.173817e-13 2.140510e-13 2.293721e-13 2.270406e-13 2.232659e-13 2.181588e-13 2.150502e-13 2.109424e-13 2.062794e-13 2.008393e-13 1.944001e-13 1.886269e-13 1.837419e-13 1.799672e-13 1.755263e-13 1.707523e-13 1.645351e-13 1.585398e-13 1.526557e-13 1.468825e-13 1.396661e-13 1.330047e-13 1.312284e-13 1.215694e-13 1.122435e-13 1.043610e-13 9.692247e-14 9.037215e-14 8.171241e-14 7.516210e-14 6.850076e-14 6.283862e-14 5.662137e-14 4.907186e-14 4.318768e-14 4.096723e-14 3.796963e-14 3.619327e-14 3.375078e-14 3.008704e-14 2.609024e-14 2.342571e-14 5.961898e-14 5.184742e-14 4.607426e-14 4.274359e-14 4.174439e-14 3.930190e-14 3.252953e-14 2.520206e-14 1.776357e-14 8.881784e-15 2.109424e-15 -9.992007e-16 -3.219647e-15 -4.884981e-15 -5.440093e-15 -6.217249e-15 -7.438494e-15 -1.154632e-14 -1.665335e-14 -1.965095e-14 3.996803e-15 -8.881784e-16 -3.441691e-15 -3.441691e-15 -4.551914e-15 -5.440093e-15 -9.214851e-15 -1.110223e-14 -1.376677e-14 -1.632028e-14 -2.053913e-14 -2.320366e-14 -2.353673e-14 -2.353673e-14 -2.309264e-14 -1.987299e-14 -1.620926e-14 -1.221245e-14 -8.992806e-15 -1.443290e-15 


==> PICTURE/New_Folder/P-difference2.txt <==
-8.252310e-10 -2.029608e-09 -2.617913e-09 -3.296337e-09 -4.102686e-09 -4.817711e-09 -5.289124e-09 -5.608551e-09 -5.887435e-09 -6.285170e-09 -7.050348e-09 -7.870768e-09 -8.341476e-09 -9.050690e-09 -1.018457e-08 -1.154853e-08 -1.431328e-08 -1.758262e-08 -2.012763e-08 -2.284810e-08 -2.529361e-08 -2.757424e-08 -2.984615e-08 -3.405036e-08 -3.982542e-08 -4.403163e-08 -4.669098e-08 -4.880585e-08 -5.069949e-08 -5.209413e-08 -5.350566e-08 -5.466143e-08 -5.580647e-08 -5.787782e-08 -6.130841e-08 -6.409464e-08 -6.515806e-08 -6.600447e-08 -6.677507e-08 -6.733980e-08 -6.772633e-08 -6.811516e-08 -6.861324e-08 -6.947093e-08 -7.023493e-08 -7.063068e-08 -7.089415e-08 -7.105000e-08 -7.128964e-08 -7.153385e-08 -7.170472e-08 -7.191782e-08 -7.222642e-08 -7.255608e-08 -7.290224e-08 -7.338594e-08 -7.391594e-08 -7.435749e-08 -7.476687e-08 -7.516561e-08 -7.551627e-08 -7.575283e-08 -7.591686e-08 -7.619146e-08 -7.655133e-08 -7.728448e-08 -7.824161e-08 -7.919692e-08 -7.998092e-08 -8.080029e-08 -8.176359e-08 -8.235802e-08 -8.316402e-08 -8.458514e-08 -8.592220e-08 -8.665639e-08 -8.854532e-08 -9.041115e-08 -9.124042e-08 -9.223746e-08 -9.396603e-08 -9.678678e-08 -9.899725e-08 -1.001580e-07 -1.010585e-07 -1.015500e-07 -1.017029e-07 -1.018227e-07 -1.019338e-07 -1.019827e-07 -1.020314e-07 -1.020575e-07 -1.020704e-07 -1.020724e-07 -1.020521e-07 -1.020034e-07 -1.018996e-07 -1.015765e-07 -1.011582e-07 -1.006576e-07 -1.000788e-07 -9.964421e-08 -9.942026e-08 -9.923081e-08 -9.896595e-08 -9.876522e-08 -9.868302e-08 -9.861545e-08 -9.858545e-08 -9.856776e-08 -9.855797e-08 -9.855086e-08 -9.853981e-08 -9.852087e-08 -9.849459e-08 -9.846122e-08 -9.841577e-08 -9.836548e-08 -9.831231e-08 -9.825840e-08 -9.821526e-08 -9.817682e-08 -9.809725e-08 -9.797251e-08 -9.788126e-08 -9.782384e-08 -9.775136e-08 -9.767989e-08 -9.760430e-08 -9.742325e-08 -9.712932e-08 -9.690369e-08 -9.674290e-08 -9.654763e-08 -9.627116e-08 -9.601778e-08 -9.584339e-08 -9.567019e-08 -9.551719e-08 -9.539499e-08 -9.530809e-08 -9.524351e-08 -9.521554e-08 -9.519163e-08 -9.517617e-08 -9.516544e-08 -9.515019e-08 -9.513485e-08 -9.512485e-08 -9.511923e-08 -9.511765e-08 -9.512115e-08 -9.513935e-08 -9.520173e-08 -9.532110e-08 -9.551602e-08 -9.576356e-08 -9.596413e-08 -9.621814e-08 -9.640801e-08 -9.652834e-08 -9.667207e-08 -9.686747e-08 -9.709971e-08 -9.722598e-08 -9.718338e-08 -9.692554e-08 -9.653314e-08 -9.616982e-08 -9.588980e-08 -9.570141e-08 -9.550625e-08 -9.498337e-08 -9.417244e-08 -9.313658e-08 -9.217121e-08 -9.168342e-08 -9.146750e-08 -9.137576e-08 -9.130514e-08 -9.120069e-08 -9.093322e-08 -9.015060e-08 -8.894869e-08 -8.692644e-08 -8.529886e-08 -8.461893e-08 -8.399385e-08 -8.365737e-08 -8.306275e-08 -8.208623e-08 -8.042477e-08 -7.860625e-08 -7.701984e-08 -7.494313e-08 -7.211785e-08 -6.924310e-08 -6.736064e-08 -6.521813e-08 -6.262314e-08 -6.071164e-08 -5.885078e-08 -5.693238e-08 -5.483914e-08 -5.259706e-08 -5.066412e-08 -4.871401e-08 -4.512865e-08 -4.082256e-08 -3.594362e-08 -3.062186e-08 -2.636543e-08 -2.389303e-08 -2.199337e-08 -2.017143e-08 -1.578878e-08 -9.869284e-09 -6.667995e-09 -3.520372e-09 -7.574215e-10 
-5.304260e-10 -1.715166e-09 -2.640921e-09 -3.423801e-09 -4.295762e-09 -4.907241e-09 -5.304051e-09 -5.688991e-09 -6.017793e-09 -6.339643e-09 -6.950268e-09 -7.762859e-09 -8.304888e-09 -9.042071e-09 -1.010661e-08 -1.147368e-08 -1.418270e-08 -1.805111e-08 -2.167506e-08 -2.426561e-08 -2.595997e-08 -2.766849e-08 -2.905543e-08 -3.197355e-08 -3.817500e-08 -4.386541e-08 -4.674810e-08 -4.884094e-08 -5.097518e-08 -5.227902e-08 -5.351762e-08 -5.463068e-08 -5.574577e-08 -5.793338e-08 -6.096398e-08 -6.374372e-08 -6.550414e-08 -6.651233e-08 -6.703907e-08 -6.733321e-08 -6.775652e-08 -6.816723e-08 -6.872070e-08 -6.954498e-08 -7.016992e-08 -7.058569e-08 -7.087521e-08 -7.104006e-08 -7.125976e-08 -7.148063e-08 -7.168640e-08 -7.192399e-08 -7.221221e-08 -7.249378e-08 -7.280776e-08 -7.329401e-08 -7.384270e-08 -7.428488e-08 -7.476994e-08 -7.520975e-08 -7.547757e-08 -7.566120e-08 -7.585884e-08 -7.613936e-08 -7.647181e-08 -7.716507e-08 -7.809886e-08 -7.915093e-08 -8.010055e-08 -8.072920e-08 -8.155526e-08 -8.227723e-08 -8.311469e-08 -8.437376e-08 -8.583990e-08 -8.706548e-08 -8.870401e-08 -9.018750e-08 -9.103981e-08 -9.208178e-08 -9.434757e-08 -9.718582e-08 -9.885184e-08 -1.000597e-07 -1.011370e-07 -1.015440e-07 -1.017179e-07 -1.018546e-07 -1.019422e-07 -1.020019e-07 -1.020524e-07 -1.020703e-07 -1.020842e-07 -1.020908e-07 -1.020803e-07 -1.020321e-07 -1.019233e-07 -1.015591e-07 -1.010203e-07 -1.004969e-07 -1.000854e-07 -9.971763e-08 -9.943339e-08 -9.925522e-08 -9.899737e-08 -9.877694e-08 -9.869006e-08 -9.863162e-08 -9.858948e-08 -9.857229e-08 -9.856042e-08 -9.855058e-08 -9.853734e-08 -9.851803e-08 -9.849026e-08 -9.845240e-08 -9.841601e-08 -9.837383e-08 -9.830608e-08 -9.824017e-08 -9.819852e-08 -9.817152e-08 -9.810703e-08 -9.799602e-08 -9.790117e-08 -9.782399e-08 -9.775359e-08 -9.768946e-08 -9.761083e-08 -9.743079e-08 -9.711712e-08 -9.688801e-08 -9.674904e-08 -9.656322e-08 -9.632291e-08 -9.606861e-08 -9.583600e-08 -9.564480e-08 -9.550152e-08 -9.538752e-08 -9.530151e-08 -9.524063e-08 -9.521777e-08 -9.519306e-08 -9.517578e-08 -9.516476e-08 -9.514952e-08 -9.513249e-08 -9.512140e-08 -9.511624e-08 -9.511504e-08 -9.511781e-08 -9.513066e-08 -9.517177e-08 -9.528661e-08 -9.554483e-08 -9.581477e-08 -9.601432e-08 -9.624475e-08 -9.642221e-08 -9.657792e-08 -9.671388e-08 -9.690749e-08 -9.716317e-08 -9.732599e-08 -9.730963e-08 -9.708432e-08 -9.676722e-08 -9.636792e-08 -9.597172e-08 -9.572443e-08 -9.550080e-08 -9.507179e-08 -9.411402e-08 -9.306457e-08 -9.222774e-08 -9.163870e-08 -9.144473e-08 -9.137815e-08 -9.128924e-08 -9.112922e-08 -9.081326e-08 -9.004825e-08 -8.905912e-08 -8.717519e-08 -8.540208e-08 -8.465595e-08 -8.402136e-08 -8.358436e-08 -8.307726e-08 -8.221622e-08 -8.077741e-08 -7.895579e-08 -7.717143e-08 -7.482538e-08 -7.193783e-08 -6.961253e-08 -6.744035e-08 -6.535913e-08 -6.308540e-08 -6.053041e-08 -5.825985e-08 -5.670395e-08 -5.536492e-08 -5.345608e-08 -5.104562e-08 -4.822764e-08 -4.461468e-08 -4.144610e-08 -3.581665e-08 -3.010219e-08 -2.640997e-08 -2.384369e-08 -2.165021e-08 -1.937686e-08 -1.571278e-08 -1.012101e-08 -6.070167e-09 -3.013679e-09 -7.744402e-10 
-5.015588e-10 -1.385002e-09 -2.563850e-09 -3.607166e-09 -4.405636e-09 -5.021352e-09 -5.409926e-09 -5.793870e-09 -6.064152e-09 -6.403626e-09 -6.938274e-09 -7.629778e-09 -8.296196e-09 -9.156517e-09 -1.000760e-08 -1.142155e-08 -1.463658e-08 -1.927225e-08 -2.297554e-08 -2.510003e-08 -2.641602e-08 -2.774493e-08 -2.885708e-08 -3.157152e-08 -3.705267e-08 -4.279518e-08 -4.659666e-08 -4.897335e-08 -5.102630e-08 -5.253256e-08 -5.385970e-08 -5.473187e-08 -5.618147e-08 -5.905103e-08 -6.166042e-08 -6.376472e-08 -6.562390e-08 -6.673577e-08 -6.717114e-08 -6.740475e-08 -6.772819e-08 -6.820650e-08 -6.883121e-08 -6.956620e-08 -7.014614e-08 -7.050395e-08 -7.078468e-08 -7.096440e-08 -7.124359e-08 -7.151614e-08 -7.167338e-08 -7.192290e-08 -7.214667e-08 -7.239229e-08 -7.271702e-08 -7.308046e-08 -7.356830e-08 -7.407734e-08 -7.465389e-08 -7.513493e-08 -7.543730e-08 -7.561456e-08 -7.580348e-08 -7.608472e-08 -7.639442e-08 -7.695698e-08 -7.785639e-08 -7.895798e-08 -7.997787e-08 -8.064697e-08 -8.136309e-08 -8.213891e-08 -8.304967e-08 -8.446148e-08 -8.605023e-08 -8.736792e-08 -8.881591e-08 -9.012343e-08 -9.094076e-08 -9.231285e-08 -9.514657e-08 -9.770384e-08 -9.882400e-08 -9.965466e-08 -1.007076e-07 -1.015265e-07 -1.017330e-07 -1.018879e-07 -1.019515e-07 -1.020319e-07 -1.020814e-07 -1.020959e-07 -1.021098e-07 -1.021331e-07 -1.021814e-07 -1.021103e-07 -1.020083e-07 -1.015922e-07 -1.009423e-07 -1.004250e-07 -1.000735e-07 -9.979338e-08 -9.948309e-08 -9.922377e-08 -9.897713e-08 -9.878973e-08 -9.871232e-08 -9.866071e-08 -9.861134e-08 -9.857986e-08 -9.856706e-08 -9.855129e-08 -9.853495e-08 -9.851419e-08 -9.848352e-08 -9.844542e-08 -9.841616e-08 -9.836656e-08 -9.829249e-08 -9.822738e-08 -9.818466e-08 -9.816405e-08 -9.811571e-08 -9.802825e-08 -9.793369e-08 -9.784636e-08 -9.776034e-08 -9.769281e-08 -9.762110e-08 -9.739985e-08 -9.708398e-08 -9.690513e-08 -9.680486e-08 -9.660942e-08 -9.639613e-08 -9.610294e-08 -9.577968e-08 -9.558318e-08 -9.545277e-08 -9.536808e-08 -9.529121e-08 -9.524979e-08 -9.522091e-08 -9.519411e-08 -9.517735e-08 -9.516442e-08 -9.514613e-08 -9.512692e-08 -9.511568e-08 -9.511106e-08 -9.511023e-08 -9.511458e-08 -9.512458e-08 -9.515599e-08 -9.530565e-08 -9.557046e-08 -9.581161e-08 -9.599701e-08 -9.623893e-08 -9.645199e-08 -9.660312e-08 -9.677802e-08 -9.701730e-08 -9.725811e-08 -9.744190e-08 -9.751366e-08 -9.735507e-08 -9.703472e-08 -9.670146e-08 -9.621720e-08 -9.586157e-08 -9.557476e-08 -9.514225e-08 -9.418694e-08 -9.303016e-08 -9.222549e-08 -9.167306e-08 -9.144016e-08 -9.136067e-08 -9.125607e-08 -9.102628e-08 -9.060536e-08 -8.987548e-08 -8.866623e-08 -8.711876e-08 -8.580441e-08 -8.475790e-08 -8.403889e-08 -8.357123e-08 -8.302752e-08 -8.227721e-08 -8.101664e-08 -7.949160e-08 -7.779702e-08 -7.540418e-08 -7.224483e-08 -6.930236e-08 -6.729637e-08 -6.547578e-08 -6.330619e-08 -6.113265e-08 -5.883989e-08 -5.679229e-08 -5.514681e-08 -5.357493e-08 -5.130480e-08 -4.846459e-08 -4.498608e-08 -4.052628e-08 -3.479379e-08 -2.966419e-08 -2.600409e-08 -2.309520e-08 -2.038854e-08 -1.768786e-08 -1.376529e-08 -9.504595e-09 -6.113210e-09 -2.807294e-09 -7.193903e-10 
-4.546780e-10 -1.520834e-09 -2.775635e-09 -3.862873e-09 -4.591115e-09 -5.050840e-09 -5.348420e-09 -5.693105e-09 -6.086166e-09 -6.428679e-09 -6.921890e-09 -7.669708e-09 -8.532452e-09 -9.343845e-09 -1.028485e-08 -1.168952e-08 -1.543437e-08 -2.020794e-08 -2.338944e-08 -2.535023e-08 -2.627090e-08 -2.776896e-08 -2.926529e-08 -3.092903e-08 -3.588762e-08 -4.254438e-08 -4.674517e-08 -4.888820e-08 -5.107940e-08 -5.285236e-08 -5.412429e-08 -5.523046e-08 -5.777707e-08 -6.084762e-08 -6.288208e-08 -6.464254e-08 -6.601240e-08 -6.679430e-08 -6.717850e-08 -6.747400e-08 -6.781737e-08 -6.822611e-08 -6.873246e-08 -6.951621e-08 -7.011947e-08 -7.040948e-08 -7.070415e-08 -7.090668e-08 -7.118663e-08 -7.146337e-08 -7.170215e-08 -7.196469e-08 -7.211769e-08 -7.230529e-08 -7.264501e-08 -7.298605e-08 -7.332215e-08 -7.371402e-08 -7.432936e-08 -7.487591e-08 -7.525087e-08 -7.556489e-08 -7.578005e-08 -7.602510e-08 -7.636953e-08 -7.685930e-08 -7.756366e-08 -7.863485e-08 -7.974374e-08 -8.052827e-08 -8.117600e-08 -8.207810e-08 -8.341768e-08 -8.499785e-08 -8.632846e-08 -8.724322e-08 -8.840330e-08 -8.995428e-08 -9.112553e-08 -9.253942e-08 -9.502885e-08 -9.755830e-08 -9.895046e-08 -9.966382e-08 -1.002397e-07 -1.012549e-07 -1.017713e-07 -1.019163e-07 -1.020078e-07 -1.020952e-07 -1.021295e-07 -1.021525e-07 -1.021847e-07 -1.022738e-07 -1.024177e-07 -1.023306e-07 -1.021634e-07 -1.017409e-07 -1.010774e-07 -1.005819e-07 -1.001958e-07 -9.982610e-08 -9.946665e-08 -9.915557e-08 -9.893051e-08 -9.878596e-08 -9.872966e-08 -9.868461e-08 -9.863412e-08 -9.859261e-08 -9.857336e-08 -9.855678e-08 -9.853980e-08 -9.851335e-08 -9.847855e-08 -9.844263e-08 -9.841118e-08 -9.836226e-08 -9.828771e-08 -9.822006e-08 -9.818015e-08 -9.815225e-08 -9.811034e-08 -9.804883e-08 -9.795840e-08 -9.785996e-08 -9.776605e-08 -9.769704e-08 -9.763278e-08 -9.742173e-08 -9.712049e-08 -9.694088e-08 -9.684277e-08 -9.667251e-08 -9.643231e-08 -9.609401e-08 -9.572389e-08 -9.550660e-08 -9.541550e-08 -9.535334e-08 -9.529747e-08 -9.526739e-08 -9.523159e-08 -9.519784e-08 -9.517569e-08 -9.515477e-08 -9.513159e-08 -9.511375e-08 -9.510560e-08 -9.510371e-08 -9.510376e-08 -9.510952e-08 -9.511946e-08 -9.517711e-08 -9.533183e-08 -9.552458e-08 -9.571303e-08 -9.594746e-08 -9.623459e-08 -9.649278e-08 -9.664535e-08 -9.679107e-08 -9.705620e-08 -9.737926e-08 -9.761596e-08 -9.767012e-08 -9.762151e-08 -9.731112e-08 -9.695071e-08 -9.648060e-08 -9.601448e-08 -9.566611e-08 -9.527159e-08 -9.453427e-08 -9.328826e-08 -9.220888e-08 -9.171513e-08 -9.145278e-08 -9.133029e-08 -9.116007e-08 -9.077489e-08 -9.035058e-08 -8.968278e-08 -8.824431e-08 -8.674956e-08 -8.582732e-08 -8.492145e-08 -8.414860e-08 -8.371756e-08 -8.323680e-08 -8.244058e-08 -8.121738e-08 -7.985893e-08 -7.762534e-08 -7.487948e-08 -7.232772e-08 -6.984858e-08 -6.780766e-08 -6.577502e-08 -6.310604e-08 -6.125743e-08 -5.913383e-08 -5.670115e-08 -5.512079e-08 -5.343006e-08 -5.167020e-08 -4.893712e-08 -4.464192e-08 -3.936915e-08 -3.459586e-08 -2.980972e-08 -2.459089e-08 -2.074347e-08 -1.822807e-08 -1.567263e-08 -1.279862e-08 -9.987513e-09 -6.390414e-09 -2.683987e-09 -6.829037e-10 
-7.066281e-10 -1.888430e-09 -3.042834e-09 -4.132813e-09 -4.668565e-09 -4.987137e-09 -5.233193e-09 -5.515535e-09 -6.029517e-09 -6.562881e-09 -7.049931e-09 -7.664105e-09 -8.610046e-09 -9.883991e-09 -1.116398e-08 -1.234018e-08 -1.560022e-08 -2.013410e-08 -2.322443e-08 -2.490326e-08 -2.614238e-08 -2.803921e-08 -2.951554e-08 -3.127535e-08 -3.659400e-08 -4.266349e-08 -4.637100e-08 -4.904522e-08 -5.149161e-08 -5.314318e-08 -5.463777e-08 -5.690445e-08 -6.014423e-08 -6.260489e-08 -6.410389e-08 -6.517651e-08 -6.608923e-08 -6.678566e-08 -6.716023e-08 -6.746550e-08 -6.784201e-08 -6.828722e-08 -6.888103e-08 -6.958074e-08 -7.003916e-08 -7.030811e-08 -7.061804e-08 -7.085274e-08 -7.115319e-08 -7.145656e-08 -7.167403e-08 -7.189230e-08 -7.206674e-08 -7.233976e-08 -7.265651e-08 -7.284852e-08 -7.310744e-08 -7.349596e-08 -7.406604e-08 -7.457713e-08 -7.491968e-08 -7.532100e-08 -7.566944e-08 -7.599797e-08 -7.628827e-08 -7.691555e-08 -7.764588e-08 -7.840863e-08 -7.926711e-08 -7.997666e-08 -8.072376e-08 -8.191372e-08 -8.361298e-08 -8.510621e-08 -8.615097e-08 -8.720312e-08 -8.829847e-08 -8.983110e-08 -9.132211e-08 -9.287434e-08 -9.463733e-08 -9.686039e-08 -9.876120e-08 -9.953972e-08 -1.003400e-07 -1.013430e-07 -1.017977e-07 -1.019904e-07 -1.021135e-07 -1.021940e-07 -1.022534e-07 -1.023373e-07 -1.024702e-07 -1.028055e-07 -1.030821e-07 -1.029918e-07 -1.025503e-07 -1.020808e-07 -1.013725e-07 -1.008356e-07 -1.003904e-07 -9.991761e-08 -9.945562e-08 -9.908647e-08 -9.890479e-08 -9.880289e-08 -9.874497e-08 -9.870830e-08 -9.865365e-08 -9.860367e-08 -9.857977e-08 -9.856238e-08 -9.854633e-08 -9.851888e-08 -9.848406e-08 -9.844954e-08 -9.840720e-08 -9.835779e-08 -9.828315e-08 -9.820902e-08 -9.816636e-08 -9.813502e-08 -9.810491e-08 -9.805790e-08 -9.795989e-08 -9.785804e-08 -9.777120e-08 -9.769577e-08 -9.764366e-08 -9.749343e-08 -9.721758e-08 -9.699664e-08 -9.685248e-08 -9.667573e-08 -9.638876e-08 -9.599471e-08 -9.566209e-08 -9.550412e-08 -9.542612e-08 -9.535264e-08 -9.530139e-08 -9.527560e-08 -9.523746e-08 -9.519584e-08 -9.516453e-08 -9.513607e-08 -9.511354e-08 -9.509745e-08 -9.508767e-08 -9.508918e-08 -9.509134e-08 -9.509851e-08 -9.511378e-08 -9.517858e-08 -9.528579e-08 -9.544082e-08 -9.563012e-08 -9.587385e-08 -9.624875e-08 -9.655454e-08 -9.668503e-08 -9.685872e-08 -9.711897e-08 -9.754487e-08 -9.787354e-08 -9.799242e-08 -9.791468e-08 -9.760680e-08 -9.721843e-08 -9.670395e-08 -9.614515e-08 -9.571104e-08 -9.533194e-08 -9.469403e-08 -9.369770e-08 -9.256748e-08 -9.179132e-08 -9.140607e-08 -9.123925e-08 -9.097336e-08 -9.058415e-08 -9.018791e-08 -8.938835e-08 -8.800301e-08 -8.679248e-08 -8.587080e-08 -8.494307e-08 -8.423891e-08 -8.383537e-08 -8.327874e-08 -8.261063e-08 -8.146409e-08 -7.997371e-08 -7.746823e-08 -7.468387e-08 -7.266074e-08 -7.082042e-08 -6.880869e-08 -6.646599e-08 -6.362893e-08 -6.130215e-08 -5.867734e-08 -5.622538e-08 -5.517966e-08 -5.357144e-08 -5.163735e-08 -4.923418e-08 -4.525080e-08 -3.902988e-08 -3.337768e-08 -2.822437e-08 -2.240310e-08 -1.891282e-08 -1.709337e-08 -1.508450e-08 -1.244595e-08 -9.804954e-09 -6.202368e-09 -2.778679e-09 -8.881598e-10 
-7.953836e-10 -2.091523e-09 -3.305441e-09 -4.162103e-09 -4.591942e-09 -4.900651e-09 -5.135347e-09 -5.381266e-09 -5.974090e-09 -6.664577e-09 -7.131089e-09 -7.759447e-09 -9.037197e-09 -1.062319e-08 -1.181543e-08 -1.311313e-08 -1.569215e-08 -1.900200e-08 -2.208828e-08 -2.410580e-08 -2.577234e-08 -2.810757e-08 -2.998911e-08 -3.300560e-08 -3.823513e-08 -4.299476e-08 -4.635013e-08 -4.911506e-08 -5.173341e-08 -5.359226e-08 -5.594440e-08 -5.903296e-08 -6.167258e-08 -6.347514e-08 -6.467799e-08 -6.539280e-08 -6.610350e-08 -6.678160e-08 -6.711561e-08 -6.748028e-08 -6.791618e-08 -6.835259e-08 -6.889527e-08 -6.946464e-08 -6.998428e-08 -7.030000e-08 -7.059602e-08 -7.087954e-08 -7.117460e-08 -7.144581e-08 -7.161967e-08 -7.179393e-08 -7.197952e-08 -7.227171e-08 -7.256956e-08 -7.275344e-08 -7.300835e-08 -7.338304e-08 -7.385035e-08 -7.429245e-08 -7.460365e-08 -7.502602e-08 -7.543842e-08 -7.589508e-08 -7.645455e-08 -7.722305e-08 -7.790552e-08 -7.838130e-08 -7.893075e-08 -7.953141e-08 -8.017723e-08 -8.114630e-08 -8.272603e-08 -8.438623e-08 -8.576500e-08 -8.689293e-08 -8.822473e-08 -9.007535e-08 -9.152176e-08 -9.271994e-08 -9.414528e-08 -9.602844e-08 -9.821483e-08 -9.954102e-08 -1.003943e-07 -1.012579e-07 -1.018492e-07 -1.020796e-07 -1.022244e-07 -1.023907e-07 -1.025501e-07 -1.026524e-07 -1.030492e-07 -1.039671e-07 -1.042239e-07 -1.041100e-07 -1.032979e-07 -1.026455e-07 -1.019375e-07 -1.012422e-07 -1.007227e-07 -1.001041e-07 -9.949188e-08 -9.908250e-08 -9.891742e-08 -9.882101e-08 -9.875992e-08 -9.871817e-08 -9.866848e-08 -9.861762e-08 -9.859282e-08 -9.857291e-08 -9.855172e-08 -9.852840e-08 -9.849590e-08 -9.845161e-08 -9.839936e-08 -9.834250e-08 -9.827481e-08 -9.821136e-08 -9.815878e-08 -9.812162e-08 -9.809491e-08 -9.805000e-08 -9.795710e-08 -9.785459e-08 -9.776537e-08 -9.769708e-08 -9.764657e-08 -9.754628e-08 -9.731050e-08 -9.705129e-08 -9.683173e-08 -9.660873e-08 -9.629002e-08 -9.590139e-08 -9.564722e-08 -9.553932e-08 -9.546558e-08 -9.537938e-08 -9.531397e-08 -9.527300e-08 -9.522681e-08 -9.518915e-08 -9.515656e-08 -9.512394e-08 -9.509492e-08 -9.507187e-08 -9.505553e-08 -9.505062e-08 -9.505431e-08 -9.505136e-08 -9.506861e-08 -9.512032e-08 -9.522618e-08 -9.534816e-08 -9.551158e-08 -9.579013e-08 -9.619770e-08 -9.657681e-08 -9.679356e-08 -9.701022e-08 -9.744106e-08 -9.797846e-08 -9.839323e-08 -9.853905e-08 -9.839935e-08 -9.787775e-08 -9.740838e-08 -9.688737e-08 -9.637009e-08 -9.594606e-08 -9.551326e-08 -9.472160e-08 -9.350276e-08 -9.251638e-08 -9.185906e-08 -9.137467e-08 -9.116582e-08 -9.090198e-08 -9.040178e-08 -8.992051e-08 -8.912032e-08 -8.786779e-08 -8.685493e-08 -8.597679e-08 -8.515849e-08 -8.444796e-08 -8.381970e-08 -8.327607e-08 -8.259149e-08 -8.135365e-08 -7.996472e-08 -7.775761e-08 -7.484526e-08 -7.319350e-08 -7.164262e-08 -6.975013e-08 -6.676031e-08 -6.355593e-08 -6.141325e-08 -5.863388e-08 -5.614758e-08 -5.515883e-08 -5.364088e-08 -5.128996e-08 -4.876925e-08 -4.539783e-08 -3.962532e-08 -3.192523e-08 -2.492641e-08 -2.033736e-08 -1.855741e-08 -1.644934e-08 -1.405076e-08 -1.198967e-08 -9.204514e-09 -5.829986e-09 -3.370062e-09 -1.190316e-09 
-7.474594e-10 -2.426091e-09 -3.746648e-09 -4.226460e-09 -4.515996e-09 -4.766011e-09 -5.014343e-09 -5.385994e-09 -5.953661e-09 -6.557631e-09 -7.104919e-09 -7.935753e-09 -9.348577e-09 -1.105339e-08 -1.293997e-08 -1.496020e-08 -1.662930e-08 -1.852416e-08 -2.096298e-08 -2.306786e-08 -2.564442e-08 -2.847394e-08 -3.049575e-08 -3.383828e-08 -3.879483e-08 -4.309478e-08 -4.630706e-08 -4.939977e-08 -5.200678e-08 -5.376965e-08 -5.678865e-08 -6.020268e-08 -6.256619e-08 -6.405691e-08 -6.486957e-08 -6.540691e-08 -6.621563e-08 -6.686959e-08 -6.713108e-08 -6.745764e-08 -6.791296e-08 -6.849397e-08 -6.908181e-08 -6.950391e-08 -6.995842e-08 -7.031021e-08 -7.060496e-08 -7.090749e-08 -7.119217e-08 -7.139793e-08 -7.153775e-08 -7.171377e-08 -7.191029e-08 -7.215808e-08 -7.243771e-08 -7.266640e-08 -7.290584e-08 -7.326865e-08 -7.373676e-08 -7.406670e-08 -7.432820e-08 -7.479206e-08 -7.537667e-08 -7.596164e-08 -7.658329e-08 -7.729588e-08 -7.799776e-08 -7.851505e-08 -7.896166e-08 -7.942649e-08 -8.008450e-08 -8.066184e-08 -8.175239e-08 -8.328032e-08 -8.486275e-08 -8.620506e-08 -8.746580e-08 -8.968848e-08 -9.158421e-08 -9.261116e-08 -9.398651e-08 -9.560602e-08 -9.758683e-08 -9.935316e-08 -1.004221e-07 -1.011832e-07 -1.017934e-07 -1.021713e-07 -1.024470e-07 -1.027972e-07 -1.030414e-07 -1.032240e-07 -1.043805e-07 -1.055196e-07 -1.054380e-07 -1.052095e-07 -1.041319e-07 -1.031179e-07 -1.025545e-07 -1.018724e-07 -1.012453e-07 -1.004393e-07 -9.963476e-08 -9.922264e-08 -9.900481e-08 -9.886188e-08 -9.879540e-08 -9.874089e-08 -9.867660e-08 -9.862736e-08 -9.860639e-08 -9.858666e-08 -9.856318e-08 -9.853180e-08 -9.849965e-08 -9.845726e-08 -9.841097e-08 -9.837416e-08 -9.828934e-08 -9.819884e-08 -9.815233e-08 -9.810861e-08 -9.807571e-08 -9.802900e-08 -9.794927e-08 -9.785819e-08 -9.777364e-08 -9.770483e-08 -9.763868e-08 -9.751208e-08 -9.729495e-08 -9.707589e-08 -9.677041e-08 -9.648965e-08 -9.619187e-08 -9.589475e-08 -9.569290e-08 -9.558151e-08 -9.549141e-08 -9.540478e-08 -9.533423e-08 -9.527365e-08 -9.522384e-08 -9.519066e-08 -9.515102e-08 -9.510170e-08 -9.505852e-08 -9.503083e-08 -9.500485e-08 -9.498855e-08 -9.498868e-08 -9.497329e-08 -9.499404e-08 -9.503014e-08 -9.509546e-08 -9.521419e-08 -9.534105e-08 -9.562345e-08 -9.609677e-08 -9.662421e-08 -9.700211e-08 -9.732153e-08 -9.792168e-08 -9.860565e-08 -9.912964e-08 -9.918042e-08 -9.893060e-08 -9.821513e-08 -9.758446e-08 -9.716454e-08 -9.657641e-08 -9.611550e-08 -9.570890e-08 -9.477430e-08 -9.337912e-08 -9.257607e-08 -9.186462e-08 -9.133523e-08 -9.110695e-08 -9.071554e-08 -9.019082e-08 -8.971764e-08 -8.887002e-08 -8.781508e-08 -8.686661e-08 -8.602515e-08 -8.535226e-08 -8.467741e-08 -8.397610e-08 -8.329928e-08 -8.227318e-08 -8.108750e-08 -8.030655e-08 -7.917715e-08 -7.617960e-08 -7.365619e-08 -7.206564e-08 -7.006045e-08 -6.728838e-08 -6.406145e-08 -6.143843e-08 -5.852191e-08 -5.605950e-08 -5.514143e-08 -5.386413e-08 -5.151735e-08 -4.841190e-08 -4.426215e-08 -3.726476e-08 -2.926722e-08 -2.287944e-08 -1.948112e-08 -1.782331e-08 -1.519663e-08 -1.322451e-08 -1.166537e-08 -8.197021e-09 -5.149713e-09 -3.047170e-09 -8.486120e-10 
-9.982641e-10 -2.754784e-09 -3.760894e-09 -4.167760e-09 -4.450963e-09 -4.694723e-09 -4.981463e-09 -5.509437e-09 -6.093252e-09 -6.539651e-09 -7.039384e-09 -8.159525e-09 -9.948359e-09 -1.196428e-08 -1.433097e-08 -1.616792e-08 -1.732142e-08 -1.867275e-08 -2.076246e-08 -2.291075e-08 -2.575603e-08 -2.865752e-08 -3.059684e-08 -3.286173e-08 -3.719187e-08 -4.298287e-08 -4.725003e-08 -4.991642e-08 -5.199515e-08 -5.428621e-08 -5.724583e-08 -6.022474e-08 -6.294214e-08 -6.444404e-08 -6.504146e-08 -6.559493e-08 -6.628026e-08 -6.689368e-08 -6.714455e-08 -6.752316e-08 -6.803628e-08 -6.860630e-08 -6.919159e-08 -6.959362e-08 -6.996110e-08 -7.029465e-08 -7.065643e-08 -7.099573e-08 -7.121306e-08 -7.133048e-08 -7.147252e-08 -7.166778e-08 -7.184067e-08 -7.204193e-08 -7.229354e-08 -7.249484e-08 -7.274356e-08 -7.311048e-08 -7.357325e-08 -7.396772e-08 -7.419948e-08 -7.463721e-08 -7.529979e-08 -7.605726e-08 -7.683897e-08 -7.752291e-08 -7.819608e-08 -7.869009e-08 -7.901469e-08 -7.944257e-08 -7.996642e-08 -8.046469e-08 -8.138316e-08 -8.256962e-08 -8.386680e-08 -8.529697e-08 -8.676652e-08 -8.899934e-08 -9.078076e-08 -9.251854e-08 -9.423985e-08 -9.561893e-08 -9.719742e-08 -9.890760e-08 -1.001669e-07 -1.009689e-07 -1.018747e-07 -1.024553e-07 -1.029244e-07 -1.034446e-07 -1.038259e-07 -1.043841e-07 -1.057704e-07 -1.066037e-07 -1.066331e-07 -1.063724e-07 -1.053646e-07 -1.039005e-07 -1.030812e-07 -1.024162e-07 -1.018318e-07 -1.009663e-07 -9.990984e-08 -9.942337e-08 -9.918745e-08 -9.897746e-08 -9.886704e-08 -9.880082e-08 -9.871547e-08 -9.864736e-08 -9.863081e-08 -9.862171e-08 -9.858674e-08 -9.853990e-08 -9.849853e-08 -9.846646e-08 -9.843088e-08 -9.839809e-08 -9.832653e-08 -9.822137e-08 -9.814446e-08 -9.808495e-08 -9.804862e-08 -9.801000e-08 -9.795076e-08 -9.787773e-08 -9.780210e-08 -9.770410e-08 -9.760793e-08 -9.742590e-08 -9.717977e-08 -9.691500e-08 -9.660231e-08 -9.638726e-08 -9.618914e-08 -9.598513e-08 -9.577608e-08 -9.563990e-08 -9.553081e-08 -9.544272e-08 -9.535501e-08 -9.528370e-08 -9.523159e-08 -9.518509e-08 -9.514035e-08 -9.507156e-08 -9.501550e-08 -9.496283e-08 -9.493025e-08 -9.490946e-08 -9.489771e-08 -9.488285e-08 -9.490353e-08 -9.492438e-08 -9.495569e-08 -9.503938e-08 -9.519475e-08 -9.545089e-08 -9.593330e-08 -9.660325e-08 -9.719635e-08 -9.784747e-08 -9.870063e-08 -9.967489e-08 -1.001201e-07 -9.997550e-08 -9.934159e-08 -9.843038e-08 -9.769874e-08 -9.721209e-08 -9.668477e-08 -9.616158e-08 -9.575500e-08 -9.517597e-08 -9.396139e-08 -9.275710e-08 -9.188978e-08 -9.134786e-08 -9.103809e-08 -9.059091e-08 -8.999065e-08 -8.941295e-08 -8.877075e-08 -8.775565e-08 -8.671437e-08 -8.599268e-08 -8.536024e-08 -8.473455e-08 -8.408189e-08 -8.329953e-08 -8.221556e-08 -8.121731e-08 -8.070120e-08 -7.999702e-08 -7.760394e-08 -7.463088e-08 -7.248158e-08 -7.033402e-08 -6.796775e-08 -6.428466e-08 -6.099192e-08 -5.868598e-08 -5.664364e-08 -5.540385e-08 -5.390957e-08 -4.971820e-08 -4.538361e-08 -4.139125e-08 -3.409675e-08 -2.615052e-08 -2.065971e-08 -1.865939e-08 -1.662336e-08 -1.458382e-08 -1.298224e-08 -1.057132e-08 -7.157460e-09 -4.515655e-09 -2.157315e-09 -5.446277e-10 
-1.063558e-09 -2.694680e-09 -3.622198e-09 -4.152557e-09 -4.440413e-09 -4.705782e-09 -5.055612e-09 -5.570552e-09 -6.115173e-09 -6.662451e-09 -7.297957e-09 -8.158581e-09 -9.800334e-09 -1.225763e-08 -1.511921e-08 -1.685477e-08 -1.808244e-08 -1.946456e-08 -2.135447e-08 -2.361062e-08 -2.624620e-08 -2.836358e-08 -3.004726e-08 -3.244004e-08 -3.768925e-08 -4.387173e-08 -4.804926e-08 -5.057689e-08 -5.222961e-08 -5.400339e-08 -5.712863e-08 -6.054346e-08 -6.304477e-08 -6.439826e-08 -6.518178e-08 -6.584856e-08 -6.651282e-08 -6.695285e-08 -6.719752e-08 -6.756951e-08 -6.809317e-08 -6.864183e-08 -6.919200e-08 -6.964150e-08 -6.998539e-08 -7.038109e-08 -7.076675e-08 -7.102844e-08 -7.120047e-08 -7.127767e-08 -7.142709e-08 -7.165660e-08 -7.182361e-08 -7.200902e-08 -7.221622e-08 -7.238464e-08 -7.253209e-08 -7.286334e-08 -7.336165e-08 -7.385664e-08 -7.419646e-08 -7.453329e-08 -7.524079e-08 -7.612232e-08 -7.702922e-08 -7.783208e-08 -7.848205e-08 -7.883567e-08 -7.908493e-08 -7.942861e-08 -7.981777e-08 -8.029142e-08 -8.106752e-08 -8.219115e-08 -8.368397e-08 -8.501404e-08 -8.596539e-08 -8.753300e-08 -8.911916e-08 -9.210060e-08 -9.448455e-08 -9.571109e-08 -9.706281e-08 -9.820398e-08 -9.926042e-08 -1.007557e-07 -1.021225e-07 -1.029585e-07 -1.036322e-07 -1.042781e-07 -1.047617e-07 -1.056807e-07 -1.069110e-07 -1.078381e-07 -1.082851e-07 -1.083453e-07 -1.072824e-07 -1.052904e-07 -1.038463e-07 -1.027329e-07 -1.021957e-07 -1.015819e-07 -1.004959e-07 -9.976987e-08 -9.948601e-08 -9.918883e-08 -9.900112e-08 -9.890481e-08 -9.883791e-08 -9.875273e-08 -9.870880e-08 -9.871180e-08 -9.866406e-08 -9.858869e-08 -9.851910e-08 -9.847878e-08 -9.844924e-08 -9.841741e-08 -9.836764e-08 -9.825640e-08 -9.813816e-08 -9.806985e-08 -9.803001e-08 -9.799227e-08 -9.793395e-08 -9.787974e-08 -9.782272e-08 -9.770524e-08 -9.753421e-08 -9.726436e-08 -9.702552e-08 -9.679439e-08 -9.657606e-08 -9.643677e-08 -9.625563e-08 -9.603153e-08 -9.582753e-08 -9.569731e-08 -9.556083e-08 -9.545000e-08 -9.538364e-08 -9.531806e-08 -9.525156e-08 -9.518386e-08 -9.511252e-08 -9.500992e-08 -9.493645e-08 -9.487913e-08 -9.486083e-08 -9.484143e-08 -9.481216e-08 -9.476923e-08 -9.477806e-08 -9.479820e-08 -9.482603e-08 -9.488134e-08 -9.503384e-08 -9.529963e-08 -9.580015e-08 -9.653458e-08 -9.740187e-08 -9.844311e-08 -9.970311e-08 -1.009092e-07 -1.012665e-07 -1.007552e-07 -9.973705e-08 -9.865335e-08 -9.780429e-08 -9.734779e-08 -9.672608e-08 -9.604910e-08 -9.553118e-08 -9.503349e-08 -9.418415e-08 -9.319755e-08 -9.225462e-08 -9.142111e-08 -9.095675e-08 -9.041299e-08 -8.966776e-08 -8.907324e-08 -8.846959e-08 -8.762803e-08 -8.663972e-08 -8.598656e-08 -8.537296e-08 -8.461465e-08 -8.392990e-08 -8.322102e-08 -8.233445e-08 -8.151358e-08 -8.105723e-08 -8.064479e-08 -7.923163e-08 -7.633278e-08 -7.306687e-08 -7.050587e-08 -6.868755e-08 -6.601484e-08 -6.174842e-08 -5.851487e-08 -5.732253e-08 -5.556820e-08 -5.139188e-08 -4.582171e-08 -4.219566e-08 -3.759147e-08 -2.988093e-08 -2.363561e-08 -1.982123e-08 -1.831733e-08 -1.614209e-08 -1.391022e-08 -1.223615e-08 -9.705130e-09 -6.538137e-09 -3.692036e-09 -1.756175e-09 -5.834966e-10 
-9.725807e-10 -2.521874e-09 -3.427763e-09 -3.998914e-09 -4.419801e-09 -4.803399e-09 -5.216402e-09 -5.757905e-09 -6.222579e-09 -6.650429e-09 -7.346018e-09 -8.197374e-09 -1.000151e-08 -1.317256e-08 -1.609636e-08 -1.765158e-08 -1.945550e-08 -2.110698e-08 -2.289756e-08 -2.453905e-08 -2.634264e-08 -2.784214e-08 -2.905816e-08 -3.189080e-08 -3.755860e-08 -4.400121e-08 -4.855258e-08 -5.097150e-08 -5.272459e-08 -5.474519e-08 -5.743327e-08 -6.008200e-08 -6.298515e-08 -6.436021e-08 -6.523966e-08 -6.600759e-08 -6.661363e-08 -6.694191e-08 -6.729585e-08 -6.768327e-08 -6.819194e-08 -6.879571e-08 -6.923018e-08 -6.964346e-08 -7.009610e-08 -7.042755e-08 -7.073293e-08 -7.100439e-08 -7.117333e-08 -7.126629e-08 -7.141116e-08 -7.162680e-08 -7.180304e-08 -7.200258e-08 -7.217567e-08 -7.232056e-08 -7.247048e-08 -7.270946e-08 -7.326709e-08 -7.381888e-08 -7.416462e-08 -7.452525e-08 -7.523154e-08 -7.638982e-08 -7.745190e-08 -7.813294e-08 -7.869347e-08 -7.889978e-08 -7.901107e-08 -7.920263e-08 -7.947682e-08 -7.988114e-08 -8.096316e-08 -8.255401e-08 -8.427743e-08 -8.527835e-08 -8.589550e-08 -8.673291e-08 -8.801232e-08 -9.130027e-08 -9.465179e-08 -9.599169e-08 -9.705381e-08 -9.790116e-08 -9.851330e-08 -9.983341e-08 -1.021305e-07 -1.036432e-07 -1.043936e-07 -1.051316e-07 -1.058478e-07 -1.067880e-07 -1.079308e-07 -1.092523e-07 -1.105573e-07 -1.118065e-07 -1.099607e-07 -1.069221e-07 -1.047039e-07 -1.030978e-07 -1.021406e-07 -1.016321e-07 -1.008789e-07 -1.002098e-07 -9.991293e-08 -9.960790e-08 -9.929717e-08 -9.910509e-08 -9.898344e-08 -9.891304e-08 -9.887746e-08 -9.885954e-08 -9.880131e-08 -9.870506e-08 -9.860779e-08 -9.851449e-08 -9.847857e-08 -9.843689e-08 -9.838364e-08 -9.829547e-08 -9.817663e-08 -9.808431e-08 -9.802104e-08 -9.796764e-08 -9.791055e-08 -9.786063e-08 -9.778335e-08 -9.763933e-08 -9.739541e-08 -9.710272e-08 -9.690054e-08 -9.673842e-08 -9.658663e-08 -9.645499e-08 -9.633439e-08 -9.618595e-08 -9.598469e-08 -9.577007e-08 -9.555260e-08 -9.544369e-08 -9.543044e-08 -9.539118e-08 -9.533351e-08 -9.512487e-08 -9.503503e-08 -9.490382e-08 -9.482581e-08 -9.479895e-08 -9.475643e-08 -9.477471e-08 -9.472944e-08 -9.460328e-08 -9.457171e-08 -9.464760e-08 -9.471207e-08 -9.473694e-08 -9.477022e-08 -9.502767e-08 -9.558568e-08 -9.633483e-08 -9.723204e-08 -9.871003e-08 -1.008400e-07 -1.026483e-07 -1.027200e-07 -1.015664e-07 -9.991044e-08 -9.861039e-08 -9.771215e-08 -9.721281e-08 -9.653692e-08 -9.595016e-08 -9.542774e-08 -9.484017e-08 -9.416592e-08 -9.338229e-08 -9.229264e-08 -9.145024e-08 -9.090857e-08 -9.032864e-08 -8.954726e-08 -8.877793e-08 -8.808062e-08 -8.718784e-08 -8.630550e-08 -8.579100e-08 -8.518552e-08 -8.444561e-08 -8.387430e-08 -8.337330e-08 -8.262941e-08 -8.187630e-08 -8.142361e-08 -8.111533e-08 -8.019491e-08 -7.796119e-08 -7.426076e-08 -7.090759e-08 -6.931822e-08 -6.749605e-08 -6.356656e-08 -5.951517e-08 -5.738284e-08 -5.417633e-08 -4.895428e-08 -4.407981e-08 -4.072943e-08 -3.500482e-08 -2.662434e-08 -2.206576e-08 -1.975092e-08 -1.824495e-08 -1.593511e-08 -1.344949e-08 -1.147050e-08 -9.137899e-09 -6.027119e-09 -3.458879e-09 -2.204893e-09 -7.768016e-10 
-1.335454e-09 -2.572299e-09 -3.248376e-09 -3.938786e-09 -4.303248e-09 -4.780468e-09 -5.440047e-09 -5.932998e-09 -6.270750e-09 -6.721674e-09 -7.524164e-09 -8.804381e-09 -1.044036e-08 -1.298168e-08 -1.708769e-08 -2.008099e-08 -2.171171e-08 -2.307454e-08 -2.441629e-08 -2.542794e-08 -2.663787e-08 -2.717728e-08 -2.606307e-08 -2.986151e-08 -3.812611e-08 -4.417209e-08 -4.939520e-08 -5.172747e-08 -5.372089e-08 -5.517359e-08 -5.749600e-08 -5.897963e-08 -6.312676e-08 -6.438195e-08 -6.526576e-08 -6.604789e-08 -6.653690e-08 -6.696111e-08 -6.735385e-08 -6.783914e-08 -6.839611e-08 -6.888829e-08 -6.923037e-08 -6.957574e-08 -6.998045e-08 -7.033345e-08 -7.069238e-08 -7.096943e-08 -7.113197e-08 -7.125181e-08 -7.141926e-08 -7.162634e-08 -7.177583e-08 -7.198482e-08 -7.218110e-08 -7.231519e-08 -7.245683e-08 -7.271229e-08 -7.327134e-08 -7.378488e-08 -7.419166e-08 -7.460714e-08 -7.543354e-08 -7.688601e-08 -7.800376e-08 -7.842886e-08 -7.875905e-08 -7.893111e-08 -7.898342e-08 -7.897660e-08 -7.896922e-08 -7.912800e-08 -8.027680e-08 -8.302115e-08 -8.591930e-08 -8.608301e-08 -8.555153e-08 -8.530495e-08 -8.572917e-08 -9.008273e-08 -9.539604e-08 -9.644585e-08 -9.675145e-08 -9.734827e-08 -9.797412e-08 -9.930020e-08 -1.024682e-07 -1.041788e-07 -1.050352e-07 -1.057922e-07 -1.064331e-07 -1.071329e-07 -1.085457e-07 -1.106050e-07 -1.133923e-07 -1.163470e-07 -1.144786e-07 -1.098259e-07 -1.060306e-07 -1.031231e-07 -1.019659e-07 -1.014668e-07 -1.009849e-07 -1.005279e-07 -1.002078e-07 -1.000295e-07 -9.974818e-08 -9.938781e-08 -9.914928e-08 -9.903702e-08 -9.903621e-08 -9.903509e-08 -9.900624e-08 -9.894598e-08 -9.879848e-08 -9.862719e-08 -9.854672e-08 -9.849418e-08 -9.841464e-08 -9.832140e-08 -9.819680e-08 -9.810302e-08 -9.802287e-08 -9.793760e-08 -9.786067e-08 -9.780801e-08 -9.771272e-08 -9.758694e-08 -9.734268e-08 -9.702715e-08 -9.682257e-08 -9.671257e-08 -9.657720e-08 -9.646863e-08 -9.635639e-08 -9.624971e-08 -9.608509e-08 -9.591557e-08 -9.546025e-08 -9.531379e-08 -9.552062e-08 -9.545435e-08 -9.554965e-08 -9.497990e-08 -9.498163e-08 -9.479913e-08 -9.457338e-08 -9.469051e-08 -9.445575e-08 -9.470041e-08 -9.471564e-08 -9.438095e-08 -9.428324e-08 -9.438474e-08 -9.452167e-08 -9.447478e-08 -9.442185e-08 -9.461294e-08 -9.505580e-08 -9.573211e-08 -9.639445e-08 -9.662946e-08 -1.024028e-07 -1.071109e-07 -1.102520e-07 -1.024573e-07 -9.939575e-08 -9.844549e-08 -9.747829e-08 -9.696799e-08 -9.635006e-08 -9.589662e-08 -9.529630e-08 -9.469482e-08 -9.410297e-08 -9.362223e-08 -9.249235e-08 -9.126787e-08 -9.067058e-08 -9.015365e-08 -8.936576e-08 -8.841235e-08 -8.756175e-08 -8.675348e-08 -8.608429e-08 -8.555843e-08 -8.499755e-08 -8.433354e-08 -8.383896e-08 -8.350508e-08 -8.292374e-08 -8.216394e-08 -8.173120e-08 -8.139629e-08 -8.080346e-08 -7.875646e-08 -7.553544e-08 -7.228780e-08 -6.988634e-08 -6.800195e-08 -6.497014e-08 -6.150426e-08 -5.717685e-08 -5.170902e-08 -4.681713e-08 -4.339156e-08 -4.047251e-08 -3.535466e-08 -2.648822e-08 -2.181551e-08 -1.975059e-08 -1.845269e-08 -1.575769e-08 -1.319047e-08 -1.159742e-08 -8.830214e-09 -5.981856e-09 -3.807404e-09 -2.253392e-09 -6.957961e-10 
-2.543249e-09 -3.015778e-09 -2.799034e-09 -3.760130e-09 -4.132575e-09 -4.626295e-09 -5.501310e-09 -6.191531e-09 -6.551623e-09 -6.930483e-09 -7.819054e-09 -9.505447e-09 -1.086481e-08 -1.172082e-08 -1.863413e-08 -2.439134e-08 -2.395306e-08 -2.465738e-08 -2.573561e-08 -2.679477e-08 -2.889262e-08 -2.906555e-08 -3.795792e-08 -2.370166e-08 -3.892943e-08 -4.492890e-08 -4.878423e-08 -5.133786e-08 -5.565740e-08 -5.579229e-08 -5.933217e-08 -6.123314e-08 -6.352017e-08 -6.427576e-08 -6.516572e-08 -6.593472e-08 -6.648121e-08 -6.704956e-08 -6.748831e-08 -6.802934e-08 -6.852980e-08 -6.894953e-08 -6.928362e-08 -6.952073e-08 -6.981515e-08 -7.011911e-08 -7.053686e-08 -7.088680e-08 -7.104899e-08 -7.120347e-08 -7.139184e-08 -7.159495e-08 -7.179345e-08 -7.198956e-08 -7.216992e-08 -7.236277e-08 -7.252446e-08 -7.285485e-08 -7.340182e-08 -7.389106e-08 -7.454605e-08 -7.530827e-08 -7.611693e-08 -7.751203e-08 -7.840007e-08 -7.856507e-08 -7.875331e-08 -7.906060e-08 -7.903151e-08 -7.878432e-08 -7.825619e-08 -7.824228e-08 -7.888776e-08 -8.275007e-08 -9.108727e-08 -8.746712e-08 -8.516474e-08 -8.310278e-08 -7.907751e-08 -8.997344e-08 -9.962844e-08 -9.702365e-08 -9.618044e-08 -9.653801e-08 -9.591946e-08 -9.795043e-08 -1.038175e-07 -1.047390e-07 -1.054998e-07 -1.060891e-07 -1.066358e-07 -1.072180e-07 -1.087105e-07 -1.117776e-07 -1.156093e-07 -1.210456e-07 -1.201490e-07 -1.131207e-07 -1.070819e-07 -1.033102e-07 -1.018184e-07 -1.014517e-07 -1.009781e-07 -1.005354e-07 -1.002864e-07 -1.001872e-07 -1.003012e-07 -9.973838e-08 -9.927334e-08 -9.911550e-08 -9.915864e-08 -9.917581e-08 -9.918815e-08 -9.923818e-08 -9.915053e-08 -9.885540e-08 -9.860091e-08 -9.857554e-08 -9.848153e-08 -9.841510e-08 -9.820923e-08 -9.809353e-08 -9.801558e-08 -9.790416e-08 -9.781224e-08 -9.775954e-08 -9.765443e-08 -9.754114e-08 -9.727994e-08 -9.695704e-08 -9.679540e-08 -9.671865e-08 -9.664084e-08 -9.653481e-08 -9.642807e-08 -9.628580e-08 -9.607306e-08 -9.589441e-08 -9.564903e-08 -9.546568e-08 -9.534997e-08 -9.530041e-08 -9.523009e-08 -9.506000e-08 -9.493273e-08 -9.469253e-08 -9.463432e-08 -9.457272e-08 -9.446965e-08 -9.442766e-08 -9.438820e-08 -9.424707e-08 -9.416891e-08 -9.410800e-08 -9.414154e-08 -9.417811e-08 -9.406787e-08 -9.394538e-08 -9.449311e-08 -9.586648e-08 -9.600388e-08 -9.799590e-08 -1.014646e-07 -1.050742e-07 -1.052046e-07 -1.021380e-07 -9.963124e-08 -9.833264e-08 -9.739459e-08 -9.666338e-08 -9.609102e-08 -9.575776e-08 -9.509356e-08 -9.446632e-08 -9.403525e-08 -9.354075e-08 -9.273349e-08 -9.168617e-08 -9.047310e-08 -8.978379e-08 -8.878966e-08 -8.819787e-08 -8.711000e-08 -8.654048e-08 -8.578620e-08 -8.524561e-08 -8.479481e-08 -8.432415e-08 -8.393769e-08 -8.362598e-08 -8.310078e-08 -8.245870e-08 -8.200759e-08 -8.156283e-08 -8.079328e-08 -7.891617e-08 -7.691350e-08 -7.430336e-08 -7.144515e-08 -6.883319e-08 -6.566206e-08 -6.267957e-08 -5.722102e-08 -5.009028e-08 -4.514143e-08 -4.185621e-08 -4.095146e-08 -4.273086e-08 -2.722421e-08 -2.186047e-08 -2.003500e-08 -1.836788e-08 -1.559199e-08 -1.333351e-08 -1.126571e-08 -8.334509e-09 -6.367755e-09 -4.517448e-09 -2.755996e-09 -9.877200e-10 
-5.140520e-10 -1.287484e-09 -2.373594e-09 -3.174816e-09 -3.646227e-09 -3.800081e-09 -5.489385e-09 -7.837406e-09 -7.087382e-09 -6.341230e-09 -8.880777e-09 -1.130192e-08 -1.240214e-08 -1.494759e-08 -1.940195e-08 -2.331561e-08 -2.510867e-08 -2.613935e-08 -2.755878e-08 -2.854602e-08 -3.256915e-08 -3.217043e-08 -3.254675e-08 -3.802404e-08 -4.227923e-08 -4.633849e-08 -4.971228e-08 -5.150469e-08 -5.297133e-08 -5.531059e-08 -5.714072e-08 -6.071185e-08 -6.274647e-08 -6.411655e-08 -6.517388e-08 -6.582158e-08 -6.644857e-08 -6.706577e-08 -6.758162e-08 -6.808428e-08 -6.861659e-08 -6.906958e-08 -6.930210e-08 -6.947997e-08 -6.968095e-08 -6.985781e-08 -7.017775e-08 -7.067036e-08 -7.094889e-08 -7.118762e-08 -7.140489e-08 -7.156019e-08 -7.183068e-08 -7.197063e-08 -7.219812e-08 -7.244916e-08 -7.276928e-08 -7.315471e-08 -7.377166e-08 -7.432197e-08 -7.557312e-08 -7.714077e-08 -7.599202e-08 -7.742334e-08 -7.862988e-08 -7.866797e-08 -7.866419e-08 -7.935515e-08 -7.933040e-08 -7.881174e-08 -7.730581e-08 -7.760001e-08 -7.696005e-08 -7.975071e-08 -1.113476e-07 -8.943098e-08 -8.477518e-08 -7.990901e-08 -5.002779e-08 -8.929788e-08 -1.130760e-07 -9.690674e-08 -9.517627e-08 -9.695773e-08 -9.124861e-08 -8.635408e-08 -1.127981e-07 -1.059919e-07 -1.060162e-07 -1.062076e-07 -1.066637e-07 -1.064168e-07 -1.077336e-07 -1.113630e-07 -1.154700e-07 -1.316969e-07 -1.253940e-07 -1.159389e-07 -1.081683e-07 -1.030854e-07 -1.014209e-07 -1.012882e-07 -1.009334e-07 -1.003906e-07 -1.001121e-07 -1.001250e-07 -1.012132e-07 -1.000279e-07 -9.932967e-08 -9.904258e-08 -9.923214e-08 -9.930957e-08 -9.926580e-08 -9.939473e-08 -9.954970e-08 -9.922513e-08 -9.849333e-08 -9.867589e-08 -9.851647e-08 -9.860488e-08 -9.815259e-08 -9.808083e-08 -9.808614e-08 -9.791176e-08 -9.777519e-08 -9.771289e-08 -9.762284e-08 -9.751011e-08 -9.727559e-08 -9.700005e-08 -9.679027e-08 -9.671063e-08 -9.666063e-08 -9.658476e-08 -9.647500e-08 -9.633100e-08 -9.610607e-08 -9.584952e-08 -9.559184e-08 -9.539898e-08 -9.529383e-08 -9.523855e-08 -9.513707e-08 -9.498305e-08 -9.481435e-08 -9.465455e-08 -9.447989e-08 -9.430547e-08 -9.419896e-08 -9.412833e-08 -9.405671e-08 -9.398728e-08 -9.396111e-08 -9.386703e-08 -9.382054e-08 -9.377892e-08 -9.375687e-08 -9.376618e-08 -9.418945e-08 -9.507903e-08 -9.589884e-08 -9.758683e-08 -1.003183e-07 -1.021418e-07 -1.024197e-07 -1.008450e-07 -9.872534e-08 -9.761281e-08 -9.685456e-08 -9.612747e-08 -9.575838e-08 -9.546760e-08 -9.475207e-08 -9.408986e-08 -9.372734e-08 -9.327145e-08 -9.266311e-08 -9.200992e-08 -9.040308e-08 -8.936176e-08 -8.829783e-08 -8.711390e-08 -8.678379e-08 -8.608481e-08 -8.539114e-08 -8.517230e-08 -8.466775e-08 -8.434911e-08 -8.404978e-08 -8.382045e-08 -8.337359e-08 -8.279379e-08 -8.231622e-08 -8.174359e-08 -8.093228e-08 -7.933740e-08 -7.770918e-08 -7.540274e-08 -7.243754e-08 -7.051835e-08 -6.710401e-08 -6.392115e-08 -5.727576e-08 -4.880330e-08 -4.459423e-08 -4.199455e-08 -3.919149e-08 -3.417968e-08 -2.654665e-08 -2.223837e-08 -2.062692e-08 -1.852417e-08 -1.557268e-08 -1.353466e-08 -1.048896e-08 -7.233198e-09 -6.415797e-09 -5.698019e-09 -4.182099e-09 -6.581960e-10 
-1.166849e-10 -4.916465e-10 -1.834590e-09 -2.981629e-09 -3.313337e-09 -3.732076e-09 -4.736477e-09 -5.921804e-09 -7.260232e-09 -8.796374e-09 -9.773770e-09 -1.043829e-08 -1.426243e-08 -1.954686e-08 -2.225814e-08 -2.421572e-08 -2.590393e-08 -2.704893e-08 -2.834730e-08 -2.950322e-08 -3.115027e-08 -3.325082e-08 -3.588773e-08 -3.985856e-08 -4.434664e-08 -4.855000e-08 -5.121034e-08 -5.277635e-08 -5.444064e-08 -5.576264e-08 -5.769659e-08 -6.035774e-08 -6.251409e-08 -6.390350e-08 -6.512840e-08 -6.600382e-08 -6.652077e-08 -6.704797e-08 -6.773730e-08 -6.816234e-08 -6.862862e-08 -6.896563e-08 -6.931179e-08 -6.944180e-08 -6.951770e-08 -6.966071e-08 -6.971270e-08 -7.000721e-08 -7.081080e-08 -7.130278e-08 -7.153746e-08 -7.162185e-08 -7.223782e-08 -7.168668e-08 -7.212029e-08 -7.243814e-08 -7.319385e-08 -7.321534e-08 -7.431329e-08 -7.509881e-08 -7.694397e-08 -8.169042e-08 -7.410715e-08 -7.668081e-08 -7.915355e-08 -7.884380e-08 -7.673294e-08 -8.054978e-08 -7.998499e-08 -7.991932e-08 -7.555589e-08 -7.802147e-08 -7.425981e-08 -5.969724e-08 -8.256921e-08 -8.313033e-08 -8.392423e-08 -8.466819e-08 -9.203808e-08 -8.830597e-08 -8.857816e-08 -9.125880e-08 -9.471621e-08 -1.108963e-07 -8.149113e-08 -5.183175e-08 -1.578830e-07 -1.151987e-07 -1.052614e-07 -1.060631e-07 -1.076959e-07 -1.064336e-07 -1.050939e-07 -1.101836e-07 -1.178577e-07 -1.638690e-07 -1.337608e-07 -1.116899e-07 -1.049940e-07 -1.021905e-07 -1.015482e-07 -1.012204e-07 -1.008504e-07 -1.001176e-07 -9.981276e-08 -9.936212e-08 -9.937887e-08 -9.951781e-08 -9.931857e-08 -9.918039e-08 -9.938320e-08 -9.944554e-08 -9.938641e-08 -9.946299e-08 -1.002033e-07 -9.794780e-08 -9.769002e-08 -9.893668e-08 -9.837418e-08 -9.899227e-08 -9.755606e-08 -9.802092e-08 -9.837959e-08 -9.802112e-08 -9.769495e-08 -9.769674e-08 -9.755216e-08 -9.750931e-08 -9.740312e-08 -9.716635e-08 -9.672196e-08 -9.672047e-08 -9.666491e-08 -9.658726e-08 -9.650456e-08 -9.629796e-08 -9.604437e-08 -9.574660e-08 -9.552899e-08 -9.536302e-08 -9.526751e-08 -9.519402e-08 -9.508523e-08 -9.488645e-08 -9.467810e-08 -9.449002e-08 -9.426841e-08 -9.409569e-08 -9.394086e-08 -9.385307e-08 -9.373244e-08 -9.366555e-08 -9.361972e-08 -9.351618e-08 -9.346534e-08 -9.345225e-08 -9.347619e-08 -9.352080e-08 -9.377589e-08 -9.448103e-08 -9.548478e-08 -9.641963e-08 -9.816010e-08 -9.979239e-08 -1.001327e-07 -9.867448e-08 -9.752442e-08 -9.680155e-08 -9.606429e-08 -9.545144e-08 -9.522739e-08 -9.474700e-08 -9.408634e-08 -9.365636e-08 -9.340253e-08 -9.294485e-08 -9.228183e-08 -9.252529e-08 -9.034635e-08 -8.837144e-08 -8.796844e-08 -8.681742e-08 -8.627183e-08 -8.561549e-08 -8.506207e-08 -8.476938e-08 -8.439838e-08 -8.430305e-08 -8.405662e-08 -8.408353e-08 -8.358208e-08 -8.328481e-08 -8.277508e-08 -8.228831e-08 -8.111366e-08 -7.958500e-08 -7.808828e-08 -7.670539e-08 -7.429299e-08 -7.229069e-08 -6.978056e-08 -6.728628e-08 -6.129082e-08 -5.088649e-08 -4.593053e-08 -4.225157e-08 -3.696143e-08 -3.200647e-08 -2.483732e-08 -2.266848e-08 -2.166206e-08 -1.927423e-08 -1.518898e-08 -1.414613e-08 -9.715600e-09 -1.041748e-08 -6.311300e-09 -6.703153e-09 -9.880843e-09 9.966155e-09 
-1.026688e-10 -4.804841e-10 -1.599561e-09 -2.738691e-09 -3.102029e-09 -3.687955e-09 -4.591504e-09 -5.349513e-09 -6.409201e-09 -8.273826e-09 -9.835101e-09 -1.126446e-08 -1.512196e-08 -1.997009e-08 -2.327019e-08 -2.480416e-08 -2.634452e-08 -2.821846e-08 -2.961815e-08 -3.072658e-08 -3.230680e-08 -3.529346e-08 -3.886519e-08 -4.183664e-08 -4.564556e-08 -4.992470e-08 -5.279910e-08 -5.415960e-08 -5.527816e-08 -5.636625e-08 -5.839116e-08 -6.065408e-08 -6.259797e-08 -6.394876e-08 -6.508023e-08 -6.594752e-08 -6.652607e-08 -6.722531e-08 -6.770744e-08 -6.817290e-08 -6.857638e-08 -6.900763e-08 -6.928416e-08 -6.948298e-08 -6.954272e-08 -6.938958e-08 -6.893054e-08 -6.887098e-08 -7.029992e-08 -7.094484e-08 -7.207175e-08 -7.206230e-08 -7.172059e-08 -7.130017e-08 -7.095576e-08 -7.246891e-08 -7.384597e-08 -7.396025e-08 -7.437057e-08 -7.577083e-08 -7.708892e-08 -7.877174e-08 -7.883296e-08 -7.806082e-08 -7.832217e-08 -7.873817e-08 -7.909968e-08 -7.962105e-08 -7.980142e-08 -7.954614e-08 -7.910962e-08 -7.949644e-08 -7.887041e-08 -7.996389e-08 -8.403102e-08 -8.101737e-08 -8.370328e-08 -8.416910e-08 -8.401752e-08 -8.554315e-08 -8.605905e-08 -8.695898e-08 -8.694591e-08 -7.508927e-08 -8.732775e-08 -7.797195e-08 -1.040807e-07 -9.628143e-08 -1.017493e-07 -1.059320e-07 -1.066891e-07 -1.074481e-07 -1.098674e-07 -1.107328e-07 -1.131032e-07 -1.228421e-07 -1.240773e-07 -1.106366e-07 -1.042288e-07 -1.019364e-07 -1.014881e-07 -1.010197e-07 -1.006390e-07 -1.002268e-07 -9.971131e-08 -9.963214e-08 -9.966029e-08 -9.952385e-08 -9.944144e-08 -9.890985e-08 -9.965956e-08 -9.932182e-08 -9.930502e-08 -9.927158e-08 -9.889050e-08 -9.913661e-08 -9.848362e-08 -9.876446e-08 -9.847955e-08 -9.859267e-08 -9.911644e-08 -9.902515e-08 -9.797211e-08 -9.797800e-08 -9.783633e-08 -9.774690e-08 -9.759122e-08 -9.739698e-08 -9.724851e-08 -9.696784e-08 -9.686666e-08 -9.676165e-08 -9.668090e-08 -9.654987e-08 -9.635099e-08 -9.619425e-08 -9.596670e-08 -9.573521e-08 -9.550269e-08 -9.538658e-08 -9.529836e-08 -9.519158e-08 -9.504560e-08 -9.481172e-08 -9.458878e-08 -9.439889e-08 -9.421798e-08 -9.399572e-08 -9.382993e-08 -9.373370e-08 -9.356212e-08 -9.341886e-08 -9.334272e-08 -9.326312e-08 -9.321669e-08 -9.320102e-08 -9.322901e-08 -9.323482e-08 -9.339530e-08 -9.380763e-08 -9.472067e-08 -9.546630e-08 -9.601499e-08 -9.693382e-08 -9.730536e-08 -9.671584e-08 -9.640429e-08 -9.583532e-08 -9.513684e-08 -9.476117e-08 -9.438563e-08 -9.394096e-08 -9.354040e-08 -9.326528e-08 -9.299065e-08 -9.258705e-08 -9.188440e-08 -9.106890e-08 -8.960581e-08 -8.800604e-08 -8.718972e-08 -8.639496e-08 -8.588712e-08 -8.533400e-08 -8.485655e-08 -8.461065e-08 -8.446572e-08 -8.438222e-08 -8.423291e-08 -8.407513e-08 -8.390472e-08 -8.360076e-08 -8.317990e-08 -8.287618e-08 -8.158822e-08 -8.002510e-08 -7.862674e-08 -7.743991e-08 -7.562839e-08 -7.368352e-08 -7.239915e-08 -7.002634e-08 -6.558972e-08 -5.594726e-08 -4.938286e-08 -4.310515e-08 -3.681134e-08 -3.040426e-08 -2.546625e-08 -2.287435e-08 -2.183856e-08 -2.058710e-08 -1.861926e-08 -1.538981e-08 -1.259871e-08 -9.928166e-09 -7.561633e-09 -4.553401e-09 1.001823e-09 7.777209e-09 
-2.512056e-10 -7.422187e-10 -1.539029e-09 -2.432043e-09 -2.977090e-09 -3.670134e-09 -4.369041e-09 -5.009072e-09 -5.980257e-09 -7.861540e-09 -1.001946e-08 -1.218417e-08 -1.542239e-08 -1.915488e-08 -2.273115e-08 -2.530974e-08 -2.739382e-08 -2.921890e-08 -3.021766e-08 -3.147636e-08 -3.355273e-08 -3.693953e-08 -4.016957e-08 -4.337327e-08 -4.709846e-08 -5.091224e-08 -5.351165e-08 -5.484411e-08 -5.602271e-08 -5.735382e-08 -5.939528e-08 -6.133426e-08 -6.273420e-08 -6.378578e-08 -6.502573e-08 -6.591082e-08 -6.651145e-08 -6.717352e-08 -6.769996e-08 -6.813619e-08 -6.850213e-08 -6.889493e-08 -6.937563e-08 -6.969302e-08 -6.974602e-08 -6.929659e-08 -6.732843e-08 -6.519912e-08 -7.042926e-08 -6.927760e-08 -7.454796e-08 -7.263358e-08 -7.185881e-08 -7.106070e-08 -6.879342e-08 -7.244966e-08 -7.505205e-08 -7.430024e-08 -7.399310e-08 -7.594939e-08 -7.814046e-08 -8.469704e-08 -7.739633e-08 -7.794795e-08 -7.836592e-08 -7.891146e-08 -7.930630e-08 -7.952065e-08 -7.987009e-08 -7.989459e-08 -7.993816e-08 -8.014689e-08 -8.054857e-08 -8.100873e-08 -8.192311e-08 -8.293584e-08 -8.424519e-08 -8.444251e-08 -8.484689e-08 -8.521816e-08 -8.557174e-08 -8.602720e-08 -8.624256e-08 -8.585931e-08 -8.799910e-08 -9.135723e-08 -9.522700e-08 -9.703801e-08 -1.026187e-07 -1.042157e-07 -1.042262e-07 -1.053263e-07 -1.069832e-07 -1.093115e-07 -1.101636e-07 -1.097627e-07 -1.090655e-07 -1.051111e-07 -1.027628e-07 -1.016171e-07 -1.009996e-07 -1.006658e-07 -1.003530e-07 -1.001091e-07 -9.987375e-08 -9.968621e-08 -9.959064e-08 -9.951003e-08 -9.944874e-08 -9.939459e-08 -9.937251e-08 -9.934609e-08 -9.933022e-08 -9.931904e-08 -9.920811e-08 -9.900880e-08 -9.885280e-08 -9.876414e-08 -9.872524e-08 -9.872135e-08 -9.868068e-08 -9.854062e-08 -9.834708e-08 -9.808561e-08 -9.789023e-08 -9.775650e-08 -9.761936e-08 -9.744123e-08 -9.724078e-08 -9.705209e-08 -9.690173e-08 -9.677656e-08 -9.664904e-08 -9.648189e-08 -9.632378e-08 -9.613957e-08 -9.590240e-08 -9.567326e-08 -9.551993e-08 -9.539283e-08 -9.530676e-08 -9.521442e-08 -9.501243e-08 -9.473145e-08 -9.452674e-08 -9.433024e-08 -9.411297e-08 -9.390604e-08 -9.375398e-08 -9.362279e-08 -9.341647e-08 -9.328564e-08 -9.321160e-08 -9.314749e-08 -9.309849e-08 -9.307930e-08 -9.303097e-08 -9.302160e-08 -9.301795e-08 -9.310838e-08 -9.370684e-08 -9.447146e-08 -9.474558e-08 -9.508560e-08 -9.535863e-08 -9.529254e-08 -9.539470e-08 -9.494939e-08 -9.433762e-08 -9.394716e-08 -9.361015e-08 -9.326097e-08 -9.302515e-08 -9.286868e-08 -9.257315e-08 -9.207704e-08 -9.101622e-08 -9.012908e-08 -8.870838e-08 -8.734988e-08 -8.662622e-08 -8.598643e-08 -8.542205e-08 -8.503560e-08 -8.465257e-08 -8.448389e-08 -8.439111e-08 -8.434784e-08 -8.423023e-08 -8.410874e-08 -8.400728e-08 -8.373706e-08 -8.342572e-08 -8.348000e-08 -8.215118e-08 -8.105291e-08 -7.938662e-08 -7.828822e-08 -7.709856e-08 -7.485286e-08 -7.356397e-08 -7.206262e-08 -6.906005e-08 -6.550035e-08 -5.432727e-08 -4.513950e-08 -3.713065e-08 -3.031614e-08 -2.615067e-08 -2.244377e-08 -2.287545e-08 -2.149602e-08 -2.123923e-08 -1.775705e-08 -1.576244e-08 -1.037961e-08 -6.360824e-09 -1.809250e-09 9.820912e-09 8.100453e-08 
-3.726346e-10 -9.998650e-10 -1.729877e-09 -2.411509e-09 -2.983551e-09 -3.549618e-09 -4.117597e-09 -4.872382e-09 -6.116339e-09 -8.140011e-09 -9.945455e-09 -1.166626e-08 -1.435466e-08 -1.818231e-08 -2.231644e-08 -2.552835e-08 -2.805227e-08 -2.954271e-08 -3.075573e-08 -3.231834e-08 -3.414522e-08 -3.710980e-08 -4.107759e-08 -4.430542e-08 -4.708490e-08 -5.082634e-08 -5.372253e-08 -5.533180e-08 -5.678532e-08 -5.781040e-08 -5.971825e-08 -6.150303e-08 -6.270483e-08 -6.395969e-08 -6.508665e-08 -6.587281e-08 -6.656267e-08 -6.712516e-08 -6.755856e-08 -6.799852e-08 -6.848912e-08 -6.872180e-08 -6.982545e-08 -7.018974e-08 -7.030310e-08 -7.066326e-08 -5.774486e-08 -6.941279e-08 -7.104685e-08 -7.120517e-08 -7.204563e-08 -7.232865e-08 -7.321631e-08 -7.240085e-08 -7.175412e-08 -7.317440e-08 -7.407779e-08 -7.417000e-08 -7.368992e-08 -7.574150e-08 -7.683910e-08 -7.890081e-08 -7.876441e-08 -7.778842e-08 -7.840005e-08 -7.901070e-08 -7.982738e-08 -7.930908e-08 -8.003694e-08 -8.015255e-08 -8.025402e-08 -8.051334e-08 -8.082610e-08 -8.133541e-08 -8.203877e-08 -8.271763e-08 -8.335393e-08 -8.419205e-08 -8.484042e-08 -8.513322e-08 -8.547321e-08 -8.600737e-08 -8.679283e-08 -8.838734e-08 -9.044391e-08 -9.310365e-08 -9.551330e-08 -9.698059e-08 -9.947382e-08 -1.011074e-07 -1.022651e-07 -1.038444e-07 -1.053801e-07 -1.066315e-07 -1.066807e-07 -1.052756e-07 -1.043064e-07 -1.032808e-07 -1.020398e-07 -1.009945e-07 -1.006108e-07 -1.003536e-07 -1.001602e-07 -1.000539e-07 -9.986458e-08 -9.968307e-08 -9.958281e-08 -9.950757e-08 -9.943857e-08 -9.940444e-08 -9.937450e-08 -9.934470e-08 -9.932980e-08 -9.931009e-08 -9.922276e-08 -9.908679e-08 -9.896773e-08 -9.887523e-08 -9.881491e-08 -9.877473e-08 -9.870036e-08 -9.858967e-08 -9.847377e-08 -9.821464e-08 -9.797775e-08 -9.782707e-08 -9.768591e-08 -9.752770e-08 -9.731971e-08 -9.712256e-08 -9.696637e-08 -9.681962e-08 -9.666938e-08 -9.649820e-08 -9.630766e-08 -9.607287e-08 -9.583940e-08 -9.566493e-08 -9.554679e-08 -9.541429e-08 -9.531404e-08 -9.518646e-08 -9.491368e-08 -9.463496e-08 -9.448360e-08 -9.424054e-08 -9.398916e-08 -9.380775e-08 -9.365944e-08 -9.346009e-08 -9.326475e-08 -9.318045e-08 -9.312595e-08 -9.307934e-08 -9.303754e-08 -9.297969e-08 -9.290678e-08 -9.286968e-08 -9.271012e-08 -9.263506e-08 -9.286768e-08 -9.360639e-08 -9.414999e-08 -9.446752e-08 -9.458370e-08 -9.451575e-08 -9.432287e-08 -9.386272e-08 -9.350164e-08 -9.322183e-08 -9.302991e-08 -9.287939e-08 -9.270824e-08 -9.252718e-08 -9.203731e-08 -9.120562e-08 -9.008652e-08 -8.936312e-08 -8.806720e-08 -8.679959e-08 -8.613032e-08 -8.550264e-08 -8.510253e-08 -8.483254e-08 -8.456647e-08 -8.442068e-08 -8.435311e-08 -8.429827e-08 -8.421647e-08 -8.411881e-08 -8.405728e-08 -8.398846e-08 -8.389301e-08 -8.394977e-08 -8.412881e-08 -8.330801e-08 -8.171531e-08 -8.029701e-08 -7.913675e-08 -7.670318e-08 -7.476838e-08 -7.306280e-08 -7.007662e-08 -6.403221e-08 -5.877502e-08 -4.644584e-08 -4.565292e-08 -3.368666e-08 -2.996106e-08 -2.816127e-08 -2.536959e-08 -2.129252e-08 -1.928631e-08 -1.808285e-08 -1.384469e-08 -1.185157e-08 -9.176767e-09 -3.613610e-09 1.131648e-08 6.539946e-08 
-5.115081e-10 -1.297914e-09 -1.891708e-09 -2.527145e-09 -3.022023e-09 -3.430508e-09 -3.991847e-09 -4.907491e-09 -6.514306e-09 -8.239571e-09 -9.674527e-09 -1.149732e-08 -1.427173e-08 -1.733451e-08 -2.151822e-08 -2.551629e-08 -2.805838e-08 -2.950374e-08 -3.092207e-08 -3.253473e-08 -3.419901e-08 -3.659406e-08 -4.108266e-08 -4.532280e-08 -4.807901e-08 -5.060255e-08 -5.355330e-08 -5.563779e-08 -5.710689e-08 -5.864274e-08 -6.038242e-08 -6.155191e-08 -6.269466e-08 -6.400789e-08 -6.505763e-08 -6.572295e-08 -6.653234e-08 -6.716131e-08 -6.749502e-08 -6.788897e-08 -6.880951e-08 -6.953229e-08 -7.162583e-08 -7.065085e-08 -7.050394e-08 -7.017409e-08 -6.965819e-08 -7.124140e-08 -7.178849e-08 -7.136967e-08 -7.154662e-08 -7.195460e-08 -7.285096e-08 -7.361566e-08 -7.198710e-08 -7.397180e-08 -7.413541e-08 -7.447513e-08 -7.356944e-08 -7.557215e-08 -7.671749e-08 -7.892011e-08 -7.990030e-08 -7.875215e-08 -7.859606e-08 -7.902024e-08 -7.953028e-08 -7.986602e-08 -8.016060e-08 -8.029737e-08 -8.042335e-08 -8.063326e-08 -8.103192e-08 -8.173820e-08 -8.215425e-08 -8.269154e-08 -8.311655e-08 -8.391696e-08 -8.469275e-08 -8.511866e-08 -8.558595e-08 -8.592429e-08 -8.741736e-08 -8.931273e-08 -9.169146e-08 -9.408690e-08 -9.535193e-08 -9.625573e-08 -9.689083e-08 -9.794567e-08 -9.946833e-08 -1.010953e-07 -1.031049e-07 -1.039281e-07 -1.035930e-07 -1.030482e-07 -1.027420e-07 -1.023282e-07 -1.013891e-07 -1.006136e-07 -1.003059e-07 -1.001334e-07 -1.000400e-07 -9.991507e-08 -9.978182e-08 -9.966189e-08 -9.957256e-08 -9.949926e-08 -9.943403e-08 -9.940191e-08 -9.937636e-08 -9.934575e-08 -9.932654e-08 -9.931256e-08 -9.924854e-08 -9.914196e-08 -9.903886e-08 -9.894569e-08 -9.887117e-08 -9.881830e-08 -9.875734e-08 -9.865791e-08 -9.855277e-08 -9.834527e-08 -9.810198e-08 -9.793296e-08 -9.778194e-08 -9.765601e-08 -9.741985e-08 -9.715483e-08 -9.699955e-08 -9.688710e-08 -9.675700e-08 -9.656212e-08 -9.631193e-08 -9.605564e-08 -9.581497e-08 -9.566315e-08 -9.557601e-08 -9.545220e-08 -9.531948e-08 -9.515092e-08 -9.492800e-08 -9.463191e-08 -9.434692e-08 -9.412349e-08 -9.390515e-08 -9.368567e-08 -9.346185e-08 -9.325578e-08 -9.314007e-08 -9.309565e-08 -9.306592e-08 -9.303142e-08 -9.296284e-08 -9.286678e-08 -9.281313e-08 -9.266563e-08 -9.245605e-08 -9.232563e-08 -9.237661e-08 -9.277779e-08 -9.331921e-08 -9.362888e-08 -9.375025e-08 -9.373025e-08 -9.337941e-08 -9.288138e-08 -9.279389e-08 -9.272345e-08 -9.264777e-08 -9.256761e-08 -9.241548e-08 -9.202850e-08 -9.141969e-08 -9.041190e-08 -8.935787e-08 -8.865099e-08 -8.742139e-08 -8.617977e-08 -8.548299e-08 -8.515986e-08 -8.497282e-08 -8.482572e-08 -8.458866e-08 -8.440833e-08 -8.432276e-08 -8.425936e-08 -8.416985e-08 -8.409699e-08 -8.406429e-08 -8.403486e-08 -8.411394e-08 -8.465850e-08 -8.566924e-08 -8.562891e-08 -8.456527e-08 -8.305482e-08 -8.146587e-08 -7.910040e-08 -7.674363e-08 -7.566359e-08 -7.341379e-08 -6.842535e-08 -6.220829e-08 -5.615315e-08 -4.765149e-08 -4.386626e-08 -3.546638e-08 -3.049650e-08 -2.740007e-08 -2.371478e-08 -1.946760e-08 -1.623026e-08 -1.376352e-08 -1.137858e-08 -7.869053e-09 -1.581789e-09 7.954340e-09 3.316487e-08 
-5.327088e-10 -1.412405e-09 -2.022499e-09 -2.642582e-09 -3.118057e-09 -3.452424e-09 -3.928168e-09 -4.726175e-09 -6.164415e-09 -7.951712e-09 -9.777118e-09 -1.228092e-08 -1.503074e-08 -1.749364e-08 -2.125611e-08 -2.474442e-08 -2.727210e-08 -2.919285e-08 -3.093647e-08 -3.266100e-08 -3.411424e-08 -3.568416e-08 -4.102188e-08 -4.601970e-08 -4.825728e-08 -5.032914e-08 -5.307881e-08 -5.592896e-08 -5.790400e-08 -5.935516e-08 -6.051821e-08 -6.139290e-08 -6.248366e-08 -6.378270e-08 -6.491508e-08 -6.594667e-08 -6.672181e-08 -6.713855e-08 -6.744792e-08 -6.775267e-08 -6.860180e-08 -6.969785e-08 -7.019852e-08 -7.048354e-08 -7.054499e-08 -7.075403e-08 -7.118970e-08 -7.175632e-08 -7.197175e-08 -7.218208e-08 -7.265210e-08 -7.292178e-08 -7.318172e-08 -7.342459e-08 -7.352573e-08 -7.372483e-08 -7.447858e-08 -7.504882e-08 -7.539083e-08 -7.648597e-08 -7.736874e-08 -7.786582e-08 -7.830969e-08 -7.837441e-08 -7.855034e-08 -7.894891e-08 -7.949430e-08 -7.987164e-08 -8.022533e-08 -8.039143e-08 -8.056312e-08 -8.075278e-08 -8.113777e-08 -8.179750e-08 -8.227870e-08 -8.266193e-08 -8.308304e-08 -8.367738e-08 -8.446889e-08 -8.503561e-08 -8.562695e-08 -8.630741e-08 -8.800709e-08 -8.977380e-08 -9.215690e-08 -9.433528e-08 -9.539263e-08 -9.592908e-08 -9.620703e-08 -9.672970e-08 -9.784480e-08 -9.891954e-08 -1.006613e-07 -1.015514e-07 -1.021887e-07 -1.022200e-07 -1.020065e-07 -1.016807e-07 -1.008965e-07 -1.003104e-07 -1.000368e-07 -9.999018e-08 -9.989634e-08 -9.980995e-08 -9.972525e-08 -9.963799e-08 -9.956440e-08 -9.950409e-08 -9.944403e-08 -9.939988e-08 -9.936582e-08 -9.934096e-08 -9.932532e-08 -9.931216e-08 -9.926495e-08 -9.918049e-08 -9.909290e-08 -9.900169e-08 -9.891361e-08 -9.885558e-08 -9.879239e-08 -9.872631e-08 -9.863874e-08 -9.847878e-08 -9.828344e-08 -9.812137e-08 -9.795562e-08 -9.780757e-08 -9.758337e-08 -9.729367e-08 -9.710165e-08 -9.696809e-08 -9.685221e-08 -9.666903e-08 -9.638669e-08 -9.609111e-08 -9.584347e-08 -9.568998e-08 -9.560105e-08 -9.550332e-08 -9.534704e-08 -9.514030e-08 -9.489860e-08 -9.456115e-08 -9.425262e-08 -9.406650e-08 -9.380016e-08 -9.350866e-08 -9.326929e-08 -9.313601e-08 -9.306868e-08 -9.304311e-08 -9.303107e-08 -9.295097e-08 -9.283357e-08 -9.271875e-08 -9.263000e-08 -9.245596e-08 -9.228388e-08 -9.214833e-08 -9.213557e-08 -9.225758e-08 -9.244808e-08 -9.248678e-08 -9.254197e-08 -9.253279e-08 -9.239648e-08 -9.211269e-08 -9.216238e-08 -9.224707e-08 -9.228595e-08 -9.218118e-08 -9.195475e-08 -9.138805e-08 -9.069806e-08 -8.944549e-08 -8.837649e-08 -8.769723e-08 -8.655314e-08 -8.545871e-08 -8.495808e-08 -8.499646e-08 -8.499903e-08 -8.487286e-08 -8.463227e-08 -8.440892e-08 -8.427670e-08 -8.417651e-08 -8.407755e-08 -8.401391e-08 -8.405675e-08 -8.398184e-08 -8.419092e-08 -8.539408e-08 -8.761394e-08 -8.739451e-08 -8.596480e-08 -8.424879e-08 -8.303306e-08 -8.107391e-08 -7.873760e-08 -7.759589e-08 -7.635350e-08 -7.355974e-08 -6.763573e-08 -5.884023e-08 -5.180158e-08 -5.209974e-08 -4.676437e-08 -3.508926e-08 -2.965275e-08 -2.511394e-08 -1.986152e-08 -1.609866e-08 -1.324850e-08 -1.065005e-08 -7.437796e-09 -2.917948e-09 8.973214e-10 7.054678e-09 
-7.034362e-10 -1.732310e-09 -2.220372e-09 -2.675660e-09 -3.072215e-09 -3.566289e-09 -4.156466e-09 -4.623922e-09 -5.995587e-09 -7.751501e-09 -9.654773e-09 -1.257529e-08 -1.537487e-08 -1.785675e-08 -2.106117e-08 -2.394119e-08 -2.621993e-08 -2.835678e-08 -3.052015e-08 -3.264052e-08 -3.441978e-08 -3.717197e-08 -4.190045e-08 -4.558517e-08 -4.796877e-08 -5.036067e-08 -5.323005e-08 -5.599108e-08 -5.805286e-08 -5.959828e-08 -6.025262e-08 -6.110488e-08 -6.229946e-08 -6.345482e-08 -6.478095e-08 -6.606057e-08 -6.677575e-08 -6.716732e-08 -6.748288e-08 -6.784105e-08 -6.888377e-08 -7.013663e-08 -7.023572e-08 -7.038298e-08 -7.054455e-08 -7.087138e-08 -7.146875e-08 -7.197536e-08 -7.229006e-08 -7.261061e-08 -7.302080e-08 -7.329906e-08 -7.374511e-08 -7.413268e-08 -7.416090e-08 -7.262521e-08 -7.492233e-08 -7.552256e-08 -7.631719e-08 -7.743665e-08 -7.812210e-08 -7.822627e-08 -7.825415e-08 -7.809294e-08 -7.789899e-08 -7.883143e-08 -7.969536e-08 -8.013836e-08 -8.036763e-08 -8.052798e-08 -8.070315e-08 -8.097668e-08 -8.146584e-08 -8.199494e-08 -8.230056e-08 -8.264385e-08 -8.308605e-08 -8.372516e-08 -8.429197e-08 -8.487119e-08 -8.562549e-08 -8.679814e-08 -8.826774e-08 -9.151561e-08 -9.392872e-08 -9.504350e-08 -9.554351e-08 -9.586141e-08 -9.598927e-08 -9.633733e-08 -9.706701e-08 -9.808448e-08 -9.949880e-08 -1.001408e-07 -1.008458e-07 -1.014556e-07 -1.010970e-07 -1.013300e-07 -1.003537e-07 -1.000143e-07 -9.989493e-08 -9.987620e-08 -9.978245e-08 -9.973484e-08 -9.968885e-08 -9.963867e-08 -9.959665e-08 -9.951048e-08 -9.944616e-08 -9.939693e-08 -9.936284e-08 -9.933787e-08 -9.931776e-08 -9.930197e-08 -9.926062e-08 -9.920710e-08 -9.912307e-08 -9.904959e-08 -9.894956e-08 -9.889907e-08 -9.882897e-08 -9.878860e-08 -9.872718e-08 -9.862647e-08 -9.846885e-08 -9.831964e-08 -9.816786e-08 -9.800433e-08 -9.776821e-08 -9.748069e-08 -9.729889e-08 -9.715602e-08 -9.698882e-08 -9.684176e-08 -9.660406e-08 -9.627001e-08 -9.596254e-08 -9.573703e-08 -9.561454e-08 -9.555656e-08 -9.538883e-08 -9.511068e-08 -9.482209e-08 -9.454226e-08 -9.426892e-08 -9.402049e-08 -9.373218e-08 -9.339560e-08 -9.316899e-08 -9.308192e-08 -9.303258e-08 -9.299649e-08 -9.293667e-08 -9.282855e-08 -9.271609e-08 -9.260185e-08 -9.245937e-08 -9.231454e-08 -9.212264e-08 -9.202642e-08 -9.199976e-08 -9.195412e-08 -9.187743e-08 -9.172862e-08 -9.157774e-08 -9.146839e-08 -9.156387e-08 -9.150258e-08 -9.152790e-08 -9.169379e-08 -9.172481e-08 -9.153441e-08 -9.112775e-08 -9.061535e-08 -8.973238e-08 -8.830051e-08 -8.747612e-08 -8.675732e-08 -8.584816e-08 -8.527807e-08 -8.453300e-08 -8.496492e-08 -8.519326e-08 -8.502459e-08 -8.461161e-08 -8.440359e-08 -8.418087e-08 -8.399695e-08 -8.389945e-08 -8.379522e-08 -8.410610e-08 -8.373853e-08 -8.384888e-08 -8.561299e-08 -9.146254e-08 -8.939284e-08 -8.690938e-08 -8.498417e-08 -8.350173e-08 -8.218855e-08 -8.074826e-08 -7.947901e-08 -7.836914e-08 -7.645592e-08 -7.179475e-08 -6.063107e-08 -5.026618e-08 -5.943880e-08 -6.435823e-08 -4.328484e-08 -3.251996e-08 -2.615664e-08 -2.076848e-08 -1.611893e-08 -1.241825e-08 -9.663314e-09 -6.193281e-09 -3.719517e-09 -1.982367e-09 -1.359187e-09 
-7.969363e-10 -1.882515e-09 -2.357563e-09 -2.773995e-09 -3.126982e-09 -3.779551e-09 -4.348566e-09 -4.709378e-09 -5.998277e-09 -7.442333e-09 -9.665244e-09 -1.302961e-08 -1.590135e-08 -1.846512e-08 -2.054458e-08 -2.264638e-08 -2.504637e-08 -2.757897e-08 -3.023632e-08 -3.315268e-08 -3.564101e-08 -3.856012e-08 -4.213045e-08 -4.559738e-08 -4.770351e-08 -4.977364e-08 -5.274242e-08 -5.580049e-08 -5.762253e-08 -5.900365e-08 -5.994903e-08 -6.094925e-08 -6.232287e-08 -6.320863e-08 -6.449018e-08 -6.593473e-08 -6.664949e-08 -6.726733e-08 -6.750720e-08 -6.778881e-08 -6.882838e-08 -7.318574e-08 -7.031503e-08 -7.020551e-08 -7.041026e-08 -7.073443e-08 -7.139770e-08 -7.206069e-08 -7.250102e-08 -7.288861e-08 -7.322469e-08 -7.366007e-08 -7.430563e-08 -7.497691e-08 -7.544254e-08 -7.559225e-08 -7.564840e-08 -7.603490e-08 -7.725979e-08 -7.836416e-08 -7.891615e-08 -7.871139e-08 -7.835797e-08 -7.761682e-08 -7.258560e-08 -7.859308e-08 -7.991816e-08 -8.036913e-08 -8.043018e-08 -8.055364e-08 -8.066572e-08 -8.117843e-08 -8.169499e-08 -8.207201e-08 -8.229979e-08 -8.270129e-08 -8.318606e-08 -8.373146e-08 -8.418666e-08 -8.481575e-08 -8.586602e-08 -8.748849e-08 -8.972669e-08 -9.475118e-08 -9.491684e-08 -9.510210e-08 -9.548879e-08 -9.581857e-08 -9.591865e-08 -9.609008e-08 -9.659431e-08 -9.745244e-08 -9.846818e-08 -9.934755e-08 -1.000348e-07 -1.003363e-07 -1.003407e-07 -1.002392e-07 -9.995965e-08 -9.986482e-08 -9.979606e-08 -9.975801e-08 -9.972923e-08 -9.969685e-08 -9.967336e-08 -9.964995e-08 -9.960172e-08 -9.951040e-08 -9.942318e-08 -9.938372e-08 -9.936180e-08 -9.933485e-08 -9.930798e-08 -9.928332e-08 -9.925510e-08 -9.920140e-08 -9.914350e-08 -9.906077e-08 -9.896155e-08 -9.889309e-08 -9.885296e-08 -9.882412e-08 -9.880042e-08 -9.874274e-08 -9.865099e-08 -9.852321e-08 -9.836592e-08 -9.820202e-08 -9.797909e-08 -9.768324e-08 -9.748518e-08 -9.740248e-08 -9.721058e-08 -9.702351e-08 -9.686147e-08 -9.645516e-08 -9.611526e-08 -9.581818e-08 -9.565987e-08 -9.559155e-08 -9.547820e-08 -9.519398e-08 -9.482003e-08 -9.455096e-08 -9.427903e-08 -9.406860e-08 -9.370537e-08 -9.331167e-08 -9.313527e-08 -9.302589e-08 -9.297743e-08 -9.292880e-08 -9.284958e-08 -9.277717e-08 -9.264462e-08 -9.245594e-08 -9.231207e-08 -9.216030e-08 -9.198626e-08 -9.194125e-08 -9.189131e-08 -9.175359e-08 -9.156404e-08 -9.137609e-08 -9.120324e-08 -9.108258e-08 -9.092069e-08 -9.102530e-08 -9.118080e-08 -9.098912e-08 -9.095126e-08 -9.065860e-08 -9.030905e-08 -8.950885e-08 -8.865505e-08 -8.728923e-08 -8.668993e-08 -8.578878e-08 -8.529257e-08 -8.569115e-08 -8.369516e-08 -8.503357e-08 -8.566685e-08 -8.528259e-08 -8.452246e-08 -8.442444e-08 -8.390572e-08 -8.350056e-08 -8.359998e-08 -8.315136e-08 -8.318370e-08 -8.285176e-08 -8.252454e-08 -8.361006e-08 -1.104480e-07 -9.098337e-08 -8.668536e-08 -8.437016e-08 -8.377157e-08 -8.270808e-08 -8.204789e-08 -8.256031e-08 -8.004528e-08 -7.935798e-08 -7.761436e-08 -6.330217e-08 -6.717675e-08 -6.944296e-08 -6.255783e-08 -4.741053e-08 -3.318982e-08 -2.607159e-08 -2.137294e-08 -1.589274e-08 -1.155238e-08 -8.665925e-09 -5.526235e-09 -3.689487e-09 -2.042375e-09 -7.721591e-10 
-6.823617e-10 -1.804543e-09 -2.486711e-09 -2.931271e-09 -3.302506e-09 -3.963428e-09 -4.495389e-09 -5.021315e-09 -6.117189e-09 -7.456969e-09 -9.577555e-09 -1.265269e-08 -1.544413e-08 -1.772281e-08 -1.989853e-08 -2.217445e-08 -2.507126e-08 -2.793732e-08 -3.055062e-08 -3.373608e-08 -3.630599e-08 -3.920341e-08 -4.255259e-08 -4.505017e-08 -4.740699e-08 -5.024952e-08 -5.274290e-08 -5.522780e-08 -5.667944e-08 -5.766154e-08 -5.907171e-08 -6.008334e-08 -6.354363e-08 -6.344415e-08 -6.426316e-08 -6.596670e-08 -6.599451e-08 -6.772074e-08 -6.760420e-08 -6.686481e-08 -6.552813e-08 -6.860894e-08 -6.794305e-08 -6.964974e-08 -6.996656e-08 -7.039220e-08 -7.125750e-08 -7.184861e-08 -7.267055e-08 -7.291095e-08 -7.327816e-08 -7.406402e-08 -7.484930e-08 -7.580710e-08 -7.607788e-08 -7.680751e-08 -7.682420e-08 -7.722571e-08 -7.810166e-08 -7.901251e-08 -8.041319e-08 -7.901751e-08 -7.853501e-08 -7.816921e-08 -7.758158e-08 -7.890008e-08 -8.026175e-08 -8.083738e-08 -8.039091e-08 -8.064535e-08 -8.025767e-08 -8.145319e-08 -8.210570e-08 -8.220664e-08 -8.209058e-08 -8.290017e-08 -8.328649e-08 -8.374313e-08 -8.429886e-08 -8.500231e-08 -8.621490e-08 -8.798004e-08 -8.884741e-08 -9.380024e-08 -9.522406e-08 -9.478790e-08 -9.532731e-08 -9.572274e-08 -9.573607e-08 -9.589124e-08 -9.621857e-08 -9.686534e-08 -9.772896e-08 -9.857570e-08 -9.916634e-08 -9.939688e-08 -9.947321e-08 -9.955159e-08 -9.969444e-08 -9.967125e-08 -9.967779e-08 -9.965572e-08 -9.964800e-08 -9.964928e-08 -9.964047e-08 -9.962668e-08 -9.958658e-08 -9.949510e-08 -9.941555e-08 -9.937665e-08 -9.934955e-08 -9.931776e-08 -9.928567e-08 -9.926345e-08 -9.924463e-08 -9.920109e-08 -9.914390e-08 -9.904074e-08 -9.893199e-08 -9.888168e-08 -9.886027e-08 -9.883375e-08 -9.880890e-08 -9.877326e-08 -9.873778e-08 -9.868163e-08 -9.855233e-08 -9.837395e-08 -9.813923e-08 -9.788907e-08 -9.768794e-08 -9.757341e-08 -9.743843e-08 -9.721221e-08 -9.709336e-08 -9.668961e-08 -9.622959e-08 -9.594927e-08 -9.574118e-08 -9.564491e-08 -9.556363e-08 -9.538446e-08 -9.505292e-08 -9.468892e-08 -9.429739e-08 -9.396422e-08 -9.361212e-08 -9.327592e-08 -9.306054e-08 -9.295807e-08 -9.291276e-08 -9.286302e-08 -9.277898e-08 -9.266194e-08 -9.247358e-08 -9.224679e-08 -9.212766e-08 -9.199635e-08 -9.185155e-08 -9.179469e-08 -9.168076e-08 -9.148059e-08 -9.133807e-08 -9.111746e-08 -9.102417e-08 -9.095541e-08 -9.081492e-08 -9.053150e-08 -9.048226e-08 -9.030015e-08 -9.032009e-08 -8.987143e-08 -8.892668e-08 -8.795170e-08 -8.749159e-08 -8.674520e-08 -8.609865e-08 -8.558773e-08 -8.517876e-08 -8.492748e-08 -8.483188e-08 -8.445655e-08 -8.540429e-08 -8.473502e-08 -8.466044e-08 -8.425461e-08 -8.386821e-08 -8.330830e-08 -8.278234e-08 -8.252389e-08 -8.258783e-08 -8.201504e-08 -8.095732e-08 -7.619511e-08 -8.391068e-08 -8.467470e-08 -8.474891e-08 -8.213707e-08 -8.399908e-08 -8.305356e-08 -8.208447e-08 -8.138551e-08 -8.006745e-08 -7.973924e-08 -7.883191e-08 -7.648953e-08 -7.768518e-08 -6.834477e-08 -6.076641e-08 -4.892891e-08 -3.563833e-08 -2.797052e-08 -2.157955e-08 -1.494147e-08 -1.104796e-08 -7.494079e-09 -3.855785e-09 -2.079504e-09 -1.167318e-09 -4.464714e-10 
-7.582873e-10 -1.852611e-09 -2.545611e-09 -3.128954e-09 -3.668470e-09 -4.393033e-09 -4.848680e-09 -5.298594e-09 -6.068740e-09 -7.599344e-09 -9.674068e-09 -1.211425e-08 -1.464397e-08 -1.685941e-08 -1.918212e-08 -2.186798e-08 -2.451142e-08 -2.768812e-08 -3.099772e-08 -3.428446e-08 -3.706611e-08 -3.980013e-08 -4.300355e-08 -4.546828e-08 -4.581329e-08 -5.097034e-08 -5.271183e-08 -5.433802e-08 -5.531340e-08 -5.117776e-08 -5.744982e-08 -5.641203e-08 -6.144860e-08 -6.287934e-08 -6.439731e-08 -6.895102e-08 -6.195414e-08 -6.828131e-08 -6.834150e-08 -6.908884e-08 -6.549475e-08 -6.817044e-08 -6.835403e-08 -6.888343e-08 -6.935074e-08 -6.938067e-08 -7.125379e-08 -7.069131e-08 -7.292639e-08 -7.286518e-08 -7.289057e-08 -7.451734e-08 -7.531161e-08 -7.572956e-08 -7.607115e-08 -7.661622e-08 -7.708714e-08 -7.749739e-08 -7.795893e-08 -7.840539e-08 -7.912563e-08 -7.888006e-08 -7.820501e-08 -7.844482e-08 -7.860636e-08 -7.878790e-08 -7.925648e-08 -7.961291e-08 -7.991996e-08 -8.004294e-08 -8.033440e-08 -8.111100e-08 -8.202160e-08 -8.265063e-08 -8.319807e-08 -8.334762e-08 -8.350474e-08 -8.379057e-08 -8.422185e-08 -8.495281e-08 -8.582474e-08 -8.706184e-08 -9.018494e-08 -9.236320e-08 -9.341726e-08 -9.430207e-08 -9.497885e-08 -9.523509e-08 -9.542760e-08 -9.560870e-08 -9.575918e-08 -9.626510e-08 -9.689441e-08 -9.756578e-08 -9.820664e-08 -9.855320e-08 -9.874770e-08 -9.896587e-08 -9.925855e-08 -9.936404e-08 -9.946209e-08 -9.951760e-08 -9.953643e-08 -9.956267e-08 -9.958832e-08 -9.959209e-08 -9.954407e-08 -9.945819e-08 -9.939790e-08 -9.936385e-08 -9.932996e-08 -9.929226e-08 -9.926443e-08 -9.925209e-08 -9.923350e-08 -9.917301e-08 -9.910635e-08 -9.900653e-08 -9.891214e-08 -9.887253e-08 -9.886116e-08 -9.883502e-08 -9.880536e-08 -9.877689e-08 -9.875255e-08 -9.872738e-08 -9.864916e-08 -9.851121e-08 -9.826065e-08 -9.801124e-08 -9.784743e-08 -9.771895e-08 -9.760388e-08 -9.737535e-08 -9.716481e-08 -9.682737e-08 -9.635813e-08 -9.611541e-08 -9.589702e-08 -9.572562e-08 -9.563658e-08 -9.554412e-08 -9.532128e-08 -9.495838e-08 -9.440633e-08 -9.388601e-08 -9.356568e-08 -9.323714e-08 -9.299594e-08 -9.289252e-08 -9.280415e-08 -9.268893e-08 -9.254197e-08 -9.242042e-08 -9.224318e-08 -9.206699e-08 -9.195429e-08 -9.182063e-08 -9.169710e-08 -9.162357e-08 -9.148946e-08 -9.135109e-08 -9.120278e-08 -9.106394e-08 -9.097195e-08 -9.091824e-08 -9.070867e-08 -9.032048e-08 -9.003868e-08 -8.979163e-08 -8.955676e-08 -8.910090e-08 -8.848591e-08 -8.761472e-08 -8.706275e-08 -8.642817e-08 -8.591107e-08 -8.571293e-08 -8.542579e-08 -8.515309e-08 -8.489360e-08 -8.495418e-08 -8.483974e-08 -8.464119e-08 -8.459963e-08 -8.432058e-08 -8.388116e-08 -8.331755e-08 -8.277312e-08 -8.267067e-08 -8.267321e-08 -8.264201e-08 -8.249738e-08 -8.236047e-08 -8.321438e-08 -8.383635e-08 -8.380185e-08 -8.359458e-08 -8.325315e-08 -8.270857e-08 -8.211143e-08 -8.155722e-08 -8.080585e-08 -8.027138e-08 -7.905116e-08 -7.550472e-08 -7.104072e-08 -6.435828e-08 -5.771428e-08 -4.882310e-08 -3.782259e-08 -2.860439e-08 -2.192694e-08 -1.530787e-08 -8.263878e-09 -3.435106e-09 -5.432571e-12 2.253196e-10 4.477504e-11 1.419671e-10 
-8.340351e-10 -2.052287e-09 -2.830479e-09 -3.364692e-09 -4.051923e-09 -4.779050e-09 -5.105205e-09 -5.512501e-09 -6.365330e-09 -7.864046e-09 -1.008162e-08 -1.241246e-08 -1.407618e-08 -1.567323e-08 -1.835236e-08 -2.161115e-08 -2.406080e-08 -2.740741e-08 -3.163265e-08 -3.523904e-08 -3.799025e-08 -4.094895e-08 -4.413206e-08 -4.737043e-08 -5.027606e-08 -5.181285e-08 -5.302180e-08 -5.463329e-08 -5.604303e-08 -5.789447e-08 -5.859725e-08 -5.994612e-08 -6.162662e-08 -6.270225e-08 -6.382260e-08 -6.540749e-08 -6.559342e-08 -6.655099e-08 -6.694821e-08 -6.691836e-08 -6.666906e-08 -6.749218e-08 -6.819559e-08 -6.868746e-08 -6.930195e-08 -6.996143e-08 -7.087581e-08 -7.154532e-08 -7.253470e-08 -7.300717e-08 -7.393766e-08 -7.503863e-08 -7.555783e-08 -7.592808e-08 -7.628613e-08 -7.672674e-08 -7.714963e-08 -7.749888e-08 -7.782110e-08 -7.807693e-08 -7.832842e-08 -7.854750e-08 -7.854573e-08 -7.856340e-08 -7.867312e-08 -7.881783e-08 -7.909986e-08 -7.938398e-08 -7.965419e-08 -7.999222e-08 -8.051330e-08 -8.120403e-08 -8.190002e-08 -8.248549e-08 -8.302027e-08 -8.340267e-08 -8.361210e-08 -8.388105e-08 -8.434843e-08 -8.484505e-08 -8.545616e-08 -8.684374e-08 -8.941765e-08 -9.184633e-08 -9.308134e-08 -9.399493e-08 -9.464447e-08 -9.491703e-08 -9.507641e-08 -9.526898e-08 -9.540921e-08 -9.570710e-08 -9.629620e-08 -9.684151e-08 -9.736719e-08 -9.790463e-08 -9.822546e-08 -9.851186e-08 -9.884148e-08 -9.907002e-08 -9.922913e-08 -9.935792e-08 -9.942326e-08 -9.946074e-08 -9.946012e-08 -9.947459e-08 -9.944741e-08 -9.941288e-08 -9.937263e-08 -9.931967e-08 -9.928263e-08 -9.925962e-08 -9.924298e-08 -9.922510e-08 -9.917498e-08 -9.911073e-08 -9.905200e-08 -9.897731e-08 -9.891058e-08 -9.887248e-08 -9.885674e-08 -9.883206e-08 -9.880276e-08 -9.877536e-08 -9.875370e-08 -9.872941e-08 -9.866655e-08 -9.857803e-08 -9.839361e-08 -9.815302e-08 -9.797505e-08 -9.787129e-08 -9.777067e-08 -9.758520e-08 -9.732915e-08 -9.688352e-08 -9.637372e-08 -9.614656e-08 -9.598912e-08 -9.583124e-08 -9.570694e-08 -9.560952e-08 -9.544844e-08 -9.512340e-08 -9.462991e-08 -9.399312e-08 -9.361274e-08 -9.326733e-08 -9.296765e-08 -9.279209e-08 -9.260644e-08 -9.244715e-08 -9.229721e-08 -9.222705e-08 -9.209779e-08 -9.196576e-08 -9.181594e-08 -9.163650e-08 -9.153864e-08 -9.147925e-08 -9.136606e-08 -9.126874e-08 -9.114924e-08 -9.103486e-08 -9.092826e-08 -9.083522e-08 -9.045476e-08 -9.002504e-08 -8.972236e-08 -8.936136e-08 -8.905925e-08 -8.872746e-08 -8.829102e-08 -8.772644e-08 -8.694788e-08 -8.635281e-08 -8.593160e-08 -8.573615e-08 -8.550156e-08 -8.533241e-08 -8.515899e-08 -8.504466e-08 -8.484277e-08 -8.465405e-08 -8.455386e-08 -8.431527e-08 -8.395679e-08 -8.351564e-08 -8.300620e-08 -8.279766e-08 -8.273336e-08 -8.270349e-08 -8.265780e-08 -8.267502e-08 -8.283910e-08 -8.298639e-08 -8.306791e-08 -8.285660e-08 -8.257149e-08 -8.229264e-08 -8.196398e-08 -8.168088e-08 -8.139278e-08 -8.090538e-08 -7.905030e-08 -7.425655e-08 -6.808447e-08 -6.161494e-08 -5.408965e-08 -4.573419e-08 -3.756418e-08 -3.013274e-08 -2.228760e-08 -1.080416e-08 9.920625e-11 4.418160e-09 4.108889e-09 4.139985e-09 2.255919e-09 1.081410e-09 
-9.100830e-10 -2.315232e-09 -3.110911e-09 -3.654974e-09 -4.381782e-09 -5.010590e-09 -5.416232e-09 -5.985443e-09 -6.815591e-09 -8.178307e-09 -9.893618e-09 -1.211488e-08 -1.433637e-08 -1.571531e-08 -1.800104e-08 -2.116317e-08 -2.361535e-08 -2.718063e-08 -3.204518e-08 -3.602478e-08 -3.935129e-08 -4.176791e-08 -4.372870e-08 -4.735822e-08 -5.049295e-08 -5.205066e-08 -5.347798e-08 -5.455320e-08 -5.584246e-08 -5.730401e-08 -5.872700e-08 -6.010945e-08 -6.150211e-08 -6.262716e-08 -6.354152e-08 -6.448156e-08 -6.524114e-08 -6.590439e-08 -6.642615e-08 -6.671931e-08 -6.688128e-08 -6.738207e-08 -6.794949e-08 -6.863637e-08 -6.934091e-08 -7.005828e-08 -7.098092e-08 -7.181963e-08 -7.262362e-08 -7.332059e-08 -7.439948e-08 -7.534257e-08 -7.576897e-08 -7.612857e-08 -7.649450e-08 -7.686087e-08 -7.720161e-08 -7.751231e-08 -7.779057e-08 -7.793926e-08 -7.817025e-08 -7.834643e-08 -7.844446e-08 -7.851148e-08 -7.862225e-08 -7.876434e-08 -7.900487e-08 -7.929932e-08 -7.956674e-08 -7.988203e-08 -8.036905e-08 -8.110115e-08 -8.183752e-08 -8.252013e-08 -8.305974e-08 -8.345468e-08 -8.366943e-08 -8.395780e-08 -8.434567e-08 -8.478310e-08 -8.531418e-08 -8.670231e-08 -8.900873e-08 -9.124076e-08 -9.281785e-08 -9.387348e-08 -9.445818e-08 -9.473032e-08 -9.490895e-08 -9.507673e-08 -9.521841e-08 -9.535975e-08 -9.578576e-08 -9.636311e-08 -9.684403e-08 -9.729356e-08 -9.764622e-08 -9.807087e-08 -9.851382e-08 -9.879606e-08 -9.895891e-08 -9.912785e-08 -9.918717e-08 -9.922926e-08 -9.923819e-08 -9.925117e-08 -9.928480e-08 -9.926380e-08 -9.923973e-08 -9.920194e-08 -9.918406e-08 -9.918077e-08 -9.916831e-08 -9.914275e-08 -9.909189e-08 -9.904342e-08 -9.900542e-08 -9.895912e-08 -9.891156e-08 -9.887318e-08 -9.884550e-08 -9.881821e-08 -9.879734e-08 -9.877375e-08 -9.874928e-08 -9.872103e-08 -9.866611e-08 -9.858192e-08 -9.848955e-08 -9.834076e-08 -9.810278e-08 -9.797724e-08 -9.789030e-08 -9.775185e-08 -9.751281e-08 -9.703570e-08 -9.646157e-08 -9.618148e-08 -9.602540e-08 -9.590210e-08 -9.578681e-08 -9.568335e-08 -9.549027e-08 -9.513340e-08 -9.469651e-08 -9.431268e-08 -9.377294e-08 -9.333984e-08 -9.297435e-08 -9.264396e-08 -9.242941e-08 -9.230192e-08 -9.219540e-08 -9.213587e-08 -9.202717e-08 -9.184846e-08 -9.155051e-08 -9.147402e-08 -9.144974e-08 -9.140315e-08 -9.132037e-08 -9.121057e-08 -9.109566e-08 -9.097592e-08 -9.088340e-08 -9.070915e-08 -9.030257e-08 -8.992802e-08 -8.946951e-08 -8.907199e-08 -8.872472e-08 -8.839798e-08 -8.815846e-08 -8.864442e-08 -8.699340e-08 -8.630899e-08 -8.596014e-08 -8.572254e-08 -8.552985e-08 -8.543064e-08 -8.529358e-08 -8.511413e-08 -8.487817e-08 -8.468072e-08 -8.457498e-08 -8.436922e-08 -8.403809e-08 -8.365537e-08 -8.322080e-08 -8.295528e-08 -8.286785e-08 -8.278454e-08 -8.274092e-08 -8.272166e-08 -8.272718e-08 -8.269153e-08 -8.258583e-08 -8.237014e-08 -8.219327e-08 -8.203322e-08 -8.185593e-08 -8.168970e-08 -8.171001e-08 -8.201015e-08 -7.918410e-08 -7.316278e-08 -6.645837e-08 -6.028828e-08 -5.215775e-08 -4.361826e-08 -3.647004e-08 -2.930681e-08 -1.726309e-08 5.260982e-10 1.080487e-08 1.400219e-08 1.223705e-08 1.050248e-08 8.099751e-09 2.677230e-09 
-8.968103e-10 -2.472018e-09 -3.371810e-09 -3.881460e-09 -4.564153e-09 -5.251803e-09 -5.803844e-09 -6.426733e-09 -7.001220e-09 -8.118802e-09 -9.783061e-09 -1.163021e-08 -1.377240e-08 -1.603687e-08 -1.861507e-08 -2.118121e-08 -2.364501e-08 -2.722370e-08 -3.176764e-08 -3.611756e-08 -3.952180e-08 -4.198831e-08 -4.439472e-08 -4.720176e-08 -5.006260e-08 -5.217582e-08 -5.342785e-08 -5.472696e-08 -5.611617e-08 -5.749023e-08 -5.883704e-08 -6.005680e-08 -6.146734e-08 -6.264606e-08 -6.350032e-08 -6.415321e-08 -6.474633e-08 -6.551193e-08 -6.618169e-08 -6.660389e-08 -6.690120e-08 -6.722790e-08 -6.757300e-08 -6.833299e-08 -6.954803e-08 -7.038431e-08 -7.111129e-08 -7.187170e-08 -7.264905e-08 -7.361431e-08 -7.469693e-08 -7.544529e-08 -7.598214e-08 -7.638203e-08 -7.672270e-08 -7.702558e-08 -7.729660e-08 -7.758673e-08 -7.782223e-08 -7.797597e-08 -7.815573e-08 -7.831013e-08 -7.839678e-08 -7.845732e-08 -7.855104e-08 -7.870065e-08 -7.896675e-08 -7.927139e-08 -7.952282e-08 -7.982164e-08 -8.012808e-08 -8.074333e-08 -8.151410e-08 -8.242450e-08 -8.318533e-08 -8.352853e-08 -8.370028e-08 -8.398563e-08 -8.427933e-08 -8.474859e-08 -8.523423e-08 -8.684768e-08 -8.894237e-08 -9.082163e-08 -9.275998e-08 -9.380582e-08 -9.424445e-08 -9.460790e-08 -9.484556e-08 -9.502142e-08 -9.514228e-08 -9.526215e-08 -9.556475e-08 -9.597040e-08 -9.639909e-08 -9.683971e-08 -9.722125e-08 -9.768420e-08 -9.818706e-08 -9.856365e-08 -9.869490e-08 -9.883495e-08 -9.887705e-08 -9.891269e-08 -9.897583e-08 -9.897754e-08 -9.904046e-08 -9.900868e-08 -9.902938e-08 -9.905746e-08 -9.906385e-08 -9.907829e-08 -9.907818e-08 -9.905722e-08 -9.901556e-08 -9.898256e-08 -9.896500e-08 -9.893637e-08 -9.890621e-08 -9.886704e-08 -9.883443e-08 -9.880757e-08 -9.878553e-08 -9.876514e-08 -9.874583e-08 -9.871795e-08 -9.866448e-08 -9.858703e-08 -9.851466e-08 -9.845599e-08 -9.826833e-08 -9.809124e-08 -9.798504e-08 -9.789628e-08 -9.768911e-08 -9.724372e-08 -9.672497e-08 -9.628048e-08 -9.607307e-08 -9.597353e-08 -9.582322e-08 -9.577378e-08 -9.556570e-08 -9.534875e-08 -9.487728e-08 -9.460436e-08 -9.379990e-08 -9.354049e-08 -9.311295e-08 -9.245906e-08 -9.233876e-08 -9.221590e-08 -9.212108e-08 -9.203238e-08 -9.188624e-08 -9.168847e-08 -9.149654e-08 -9.144679e-08 -9.142165e-08 -9.137436e-08 -9.128394e-08 -9.116178e-08 -9.104757e-08 -9.094634e-08 -9.088064e-08 -9.072923e-08 -9.017623e-08 -8.954379e-08 -8.909141e-08 -8.874806e-08 -8.833329e-08 -8.802000e-08 -8.777024e-08 -8.752200e-08 -8.693040e-08 -8.633286e-08 -8.596561e-08 -8.569628e-08 -8.554356e-08 -8.546956e-08 -8.537204e-08 -8.517420e-08 -8.494796e-08 -8.472279e-08 -8.461092e-08 -8.444265e-08 -8.413390e-08 -8.368147e-08 -8.332476e-08 -8.305863e-08 -8.299661e-08 -8.290247e-08 -8.279349e-08 -8.272088e-08 -8.265523e-08 -8.252182e-08 -8.229785e-08 -8.210184e-08 -8.196906e-08 -8.183403e-08 -8.174110e-08 -8.153318e-08 -8.172753e-08 -8.462230e-08 -7.874685e-08 -7.360828e-08 -6.574329e-08 -5.818927e-08 -4.979238e-08 -4.198665e-08 -3.322773e-08 -2.488902e-08 -8.774730e-09 1.107336e-08 2.319948e-08 2.920167e-08 3.195974e-08 2.405157e-08 1.881410e-08 7.911912e-09 
-5.905887e-10 -2.084263e-09 -3.273704e-09 -4.065932e-09 -4.894042e-09 -5.523214e-09 -5.990563e-09 -6.482692e-09 -7.319341e-09 -8.544458e-09 -9.814838e-09 -1.138723e-08 -1.335788e-08 -1.563023e-08 -1.831617e-08 -2.086014e-08 -2.422478e-08 -2.832258e-08 -3.256398e-08 -3.647293e-08 -3.954071e-08 -4.204372e-08 -4.451854e-08 -4.725659e-08 -4.985685e-08 -5.225892e-08 -5.387804e-08 -5.542209e-08 -5.664637e-08 -5.780233e-08 -5.889820e-08 -5.989911e-08 -6.134580e-08 -6.263197e-08 -6.327103e-08 -6.389223e-08 -6.463319e-08 -6.535088e-08 -6.594021e-08 -6.644861e-08 -6.689636e-08 -6.716545e-08 -6.741185e-08 -6.815706e-08 -6.944486e-08 -7.043918e-08 -7.108774e-08 -7.181167e-08 -7.277828e-08 -7.377307e-08 -7.468287e-08 -7.555422e-08 -7.622360e-08 -7.660927e-08 -7.689862e-08 -7.716343e-08 -7.730138e-08 -7.752269e-08 -7.778582e-08 -7.798496e-08 -7.817093e-08 -7.830762e-08 -7.838393e-08 -7.843342e-08 -7.849512e-08 -7.858727e-08 -7.888869e-08 -7.927243e-08 -7.957559e-08 -7.985821e-08 -8.011815e-08 -8.052873e-08 -8.111850e-08 -8.213833e-08 -8.312300e-08 -8.354515e-08 -8.375892e-08 -8.405913e-08 -8.420340e-08 -8.482766e-08 -8.550829e-08 -8.677486e-08 -8.858589e-08 -9.030424e-08 -9.223528e-08 -9.358887e-08 -9.391420e-08 -9.437678e-08 -9.471384e-08 -9.494049e-08 -9.509358e-08 -9.524767e-08 -9.552149e-08 -9.583419e-08 -9.611765e-08 -9.645442e-08 -9.689723e-08 -9.743415e-08 -9.791652e-08 -9.829808e-08 -9.852723e-08 -9.862404e-08 -9.867883e-08 -9.870648e-08 -9.873991e-08 -9.875005e-08 -9.878456e-08 -9.880517e-08 -9.884872e-08 -9.894245e-08 -9.897978e-08 -9.899936e-08 -9.901091e-08 -9.899493e-08 -9.896903e-08 -9.895344e-08 -9.893892e-08 -9.892348e-08 -9.888889e-08 -9.884971e-08 -9.882242e-08 -9.880157e-08 -9.878421e-08 -9.876526e-08 -9.874119e-08 -9.870474e-08 -9.866338e-08 -9.861174e-08 -9.854120e-08 -9.848081e-08 -9.837164e-08 -9.824071e-08 -9.811060e-08 -9.803494e-08 -9.795916e-08 -9.753556e-08 -9.698448e-08 -9.648865e-08 -9.618941e-08 -9.605399e-08 -9.593328e-08 -9.582244e-08 -9.564419e-08 -9.539139e-08 -9.511427e-08 -9.481181e-08 -9.441548e-08 -9.357408e-08 -9.311838e-08 -9.261265e-08 -9.225744e-08 -9.209403e-08 -9.198294e-08 -9.188275e-08 -9.174262e-08 -9.154960e-08 -9.147957e-08 -9.143564e-08 -9.140410e-08 -9.134702e-08 -9.125801e-08 -9.113845e-08 -9.103504e-08 -9.093198e-08 -9.085948e-08 -9.063517e-08 -8.990526e-08 -8.919617e-08 -8.881642e-08 -8.836861e-08 -8.801701e-08 -8.782430e-08 -8.760307e-08 -8.740001e-08 -8.690015e-08 -8.630242e-08 -8.593030e-08 -8.570719e-08 -8.556987e-08 -8.550406e-08 -8.540729e-08 -8.519294e-08 -8.494764e-08 -8.474837e-08 -8.459828e-08 -8.442681e-08 -8.412617e-08 -8.370484e-08 -8.337867e-08 -8.313086e-08 -8.304226e-08 -8.298852e-08 -8.284218e-08 -8.270378e-08 -8.255296e-08 -8.231097e-08 -8.211326e-08 -8.192486e-08 -8.180149e-08 -8.168682e-08 -8.156196e-08 -8.135301e-08 -8.062477e-08 -7.964469e-08 -7.547663e-08 -6.872891e-08 -6.203969e-08 -5.585430e-08 -4.825146e-08 -3.935400e-08 -2.944779e-08 -1.949400e-08 -4.992796e-09 1.800853e-08 4.313194e-08 5.521080e-08 6.228756e-08 4.587392e-08 3.318941e-08 1.404584e-08 
-7.359355e-10 -2.216109e-09 -3.266766e-09 -4.076982e-09 -4.990230e-09 -5.681149e-09 -6.117636e-09 -6.700974e-09 -7.670224e-09 -8.725863e-09 -1.003338e-08 -1.168736e-08 -1.317779e-08 -1.529908e-08 -1.843822e-08 -2.107213e-08 -2.448865e-08 -2.857102e-08 -3.292705e-08 -3.708276e-08 -3.993522e-08 -4.214507e-08 -4.438833e-08 -4.701632e-08 -5.029011e-08 -5.281629e-08 -5.474554e-08 -5.584269e-08 -5.704827e-08 -5.810904e-08 -5.906736e-08 -6.001622e-08 -6.111937e-08 -6.229385e-08 -6.310713e-08 -6.355217e-08 -6.441039e-08 -6.531137e-08 -6.585429e-08 -6.627743e-08 -6.667543e-08 -6.700062e-08 -6.733778e-08 -6.813376e-08 -6.933343e-08 -7.023019e-08 -7.105602e-08 -7.188045e-08 -7.298051e-08 -7.398824e-08 -7.481147e-08 -7.569276e-08 -7.636747e-08 -7.672466e-08 -7.704286e-08 -7.724312e-08 -7.738700e-08 -7.759247e-08 -7.779875e-08 -7.797187e-08 -7.815635e-08 -7.830954e-08 -7.837361e-08 -7.841714e-08 -7.847423e-08 -7.857848e-08 -7.882784e-08 -7.923052e-08 -7.957910e-08 -7.984499e-08 -8.007719e-08 -8.053132e-08 -8.122108e-08 -8.203926e-08 -8.293934e-08 -8.352965e-08 -8.389510e-08 -8.427166e-08 -8.458436e-08 -8.506370e-08 -8.590580e-08 -8.721302e-08 -8.894800e-08 -9.053398e-08 -9.180260e-08 -9.302715e-08 -9.368193e-08 -9.411687e-08 -9.452552e-08 -9.479750e-08 -9.499650e-08 -9.515655e-08 -9.543314e-08 -9.573796e-08 -9.600796e-08 -9.635056e-08 -9.676509e-08 -9.727309e-08 -9.767419e-08 -9.795143e-08 -9.825859e-08 -9.845230e-08 -9.858240e-08 -9.859173e-08 -9.859619e-08 -9.860710e-08 -9.863590e-08 -9.869875e-08 -9.873078e-08 -9.881400e-08 -9.890552e-08 -9.892738e-08 -9.893695e-08 -9.893733e-08 -9.893721e-08 -9.893267e-08 -9.892205e-08 -9.890243e-08 -9.886607e-08 -9.883553e-08 -9.881480e-08 -9.880120e-08 -9.878714e-08 -9.877001e-08 -9.873856e-08 -9.869485e-08 -9.866142e-08 -9.862600e-08 -9.856574e-08 -9.850516e-08 -9.843105e-08 -9.834650e-08 -9.824910e-08 -9.814052e-08 -9.808686e-08 -9.783275e-08 -9.734033e-08 -9.679768e-08 -9.636728e-08 -9.615888e-08 -9.603548e-08 -9.589744e-08 -9.571834e-08 -9.550653e-08 -9.529933e-08 -9.503911e-08 -9.447383e-08 -9.367358e-08 -9.304695e-08 -9.272747e-08 -9.232060e-08 -9.200801e-08 -9.186592e-08 -9.173076e-08 -9.160860e-08 -9.152579e-08 -9.145706e-08 -9.141363e-08 -9.138308e-08 -9.133495e-08 -9.122705e-08 -9.111692e-08 -9.102785e-08 -9.092727e-08 -9.085067e-08 -9.052899e-08 -8.977944e-08 -8.904445e-08 -8.846903e-08 -8.807568e-08 -8.792076e-08 -8.773279e-08 -8.751370e-08 -8.726979e-08 -8.677733e-08 -8.630978e-08 -8.599420e-08 -8.575101e-08 -8.560281e-08 -8.551880e-08 -8.542129e-08 -8.521394e-08 -8.496678e-08 -8.475154e-08 -8.454690e-08 -8.439369e-08 -8.417658e-08 -8.388358e-08 -8.353318e-08 -8.322678e-08 -8.308872e-08 -8.301679e-08 -8.287545e-08 -8.268635e-08 -8.245791e-08 -8.209179e-08 -8.201518e-08 -8.189813e-08 -8.174407e-08 -8.158212e-08 -8.145497e-08 -8.112041e-08 -8.007905e-08 -7.707507e-08 -7.154230e-08 -6.586820e-08 -5.982743e-08 -5.301679e-08 -4.536886e-08 -3.466228e-08 -2.475532e-08 -1.697649e-08 -6.969028e-09 2.341764e-08 6.340230e-08 1.055519e-07 9.351313e-08 8.455211e-08 7.603674e-08 2.882721e-08 
-7.142483e-10 -2.218471e-09 -3.446367e-09 -4.289876e-09 -5.057216e-09 -5.681194e-09 -6.124032e-09 -7.062153e-09 -8.455145e-09 -9.448120e-09 -1.073566e-08 -1.221469e-08 -1.367921e-08 -1.547244e-08 -1.834017e-08 -2.161068e-08 -2.525063e-08 -2.926373e-08 -3.323690e-08 -3.700548e-08 -3.989722e-08 -4.201297e-08 -4.456155e-08 -4.805513e-08 -5.166945e-08 -5.266967e-08 -5.557654e-08 -5.616214e-08 -5.771701e-08 -5.852033e-08 -5.940822e-08 -6.016547e-08 -6.116281e-08 -6.192713e-08 -6.268300e-08 -6.325325e-08 -6.407392e-08 -6.506756e-08 -6.574245e-08 -6.622110e-08 -6.650977e-08 -6.680470e-08 -6.716899e-08 -6.797880e-08 -6.936259e-08 -7.002824e-08 -7.082357e-08 -7.204243e-08 -7.330685e-08 -7.415324e-08 -7.490004e-08 -7.564524e-08 -7.633977e-08 -7.680257e-08 -7.714089e-08 -7.732643e-08 -7.748709e-08 -7.763665e-08 -7.778819e-08 -7.797675e-08 -7.816377e-08 -7.829070e-08 -7.835535e-08 -7.839956e-08 -7.847717e-08 -7.861676e-08 -7.883914e-08 -7.920992e-08 -7.955410e-08 -7.980840e-08 -8.013795e-08 -8.062844e-08 -8.123358e-08 -8.195422e-08 -8.292970e-08 -8.366674e-08 -8.409466e-08 -8.455156e-08 -8.505790e-08 -8.566931e-08 -8.653892e-08 -8.760881e-08 -8.900683e-08 -9.035641e-08 -9.162414e-08 -9.263785e-08 -9.335540e-08 -9.395437e-08 -9.444327e-08 -9.469711e-08 -9.491905e-08 -9.509612e-08 -9.533948e-08 -9.561183e-08 -9.588096e-08 -9.622089e-08 -9.657599e-08 -9.704201e-08 -9.743063e-08 -9.764729e-08 -9.789652e-08 -9.817112e-08 -9.837411e-08 -9.848534e-08 -9.852837e-08 -9.854874e-08 -9.859035e-08 -9.864527e-08 -9.869295e-08 -9.872371e-08 -9.880600e-08 -9.885579e-08 -9.887601e-08 -9.889250e-08 -9.890792e-08 -9.890754e-08 -9.889642e-08 -9.887465e-08 -9.885064e-08 -9.883262e-08 -9.881237e-08 -9.880202e-08 -9.878831e-08 -9.877045e-08 -9.873836e-08 -9.869521e-08 -9.866583e-08 -9.862811e-08 -9.857085e-08 -9.852099e-08 -9.847719e-08 -9.840958e-08 -9.834568e-08 -9.825289e-08 -9.818095e-08 -9.803261e-08 -9.761733e-08 -9.708027e-08 -9.661739e-08 -9.634607e-08 -9.614977e-08 -9.599249e-08 -9.586207e-08 -9.566804e-08 -9.541549e-08 -9.517971e-08 -9.466452e-08 -9.394480e-08 -9.327742e-08 -9.272451e-08 -9.223747e-08 -9.191870e-08 -9.175411e-08 -9.164246e-08 -9.156031e-08 -9.148616e-08 -9.142751e-08 -9.139318e-08 -9.136623e-08 -9.132269e-08 -9.124010e-08 -9.113430e-08 -9.103735e-08 -9.093692e-08 -9.083663e-08 -9.036200e-08 -8.957748e-08 -8.883337e-08 -8.823956e-08 -8.799054e-08 -8.783097e-08 -8.764095e-08 -8.743641e-08 -8.713915e-08 -8.672608e-08 -8.637801e-08 -8.604329e-08 -8.577304e-08 -8.563024e-08 -8.553122e-08 -8.541281e-08 -8.524159e-08 -8.495179e-08 -8.469295e-08 -8.449317e-08 -8.433258e-08 -8.417586e-08 -8.405326e-08 -8.379401e-08 -8.337074e-08 -8.319450e-08 -8.307387e-08 -8.289794e-08 -8.268700e-08 -8.246462e-08 -8.220652e-08 -8.202081e-08 -8.186606e-08 -8.167778e-08 -8.149762e-08 -8.136997e-08 -8.098519e-08 -7.984354e-08 -7.562897e-08 -6.881475e-08 -6.375647e-08 -5.824448e-08 -5.065375e-08 -4.288659e-08 -2.363601e-08 -1.906121e-08 -1.777118e-08 -1.310104e-08 1.366213e-08 7.777588e-08 2.695812e-07 1.470790e-07 1.341218e-07 2.117228e-07 5.077648e-08 
-8.049180e-10 -2.231698e-09 -3.472447e-09 -4.419766e-09 -5.177627e-09 -5.843396e-09 -6.609796e-09 -8.245129e-09 -9.627962e-09 -1.072307e-08 -1.210659e-08 -1.316102e-08 -1.436680e-08 -1.581456e-08 -1.852964e-08 -2.216720e-08 -2.624997e-08 -3.059653e-08 -3.391132e-08 -3.654753e-08 -3.941572e-08 -4.232161e-08 -4.512505e-08 -4.966020e-08 -5.422345e-08 -4.970653e-08 -5.690473e-08 -5.571682e-08 -6.004381e-08 -5.905400e-08 -5.957755e-08 -5.957515e-08 -6.155206e-08 -6.204780e-08 -6.262750e-08 -6.287659e-08 -6.363248e-08 -6.457944e-08 -6.591392e-08 -6.614611e-08 -6.608933e-08 -6.664678e-08 -6.707564e-08 -6.769834e-08 -6.906880e-08 -7.013702e-08 -7.117094e-08 -7.233169e-08 -7.338046e-08 -7.421435e-08 -7.498044e-08 -7.566285e-08 -7.636607e-08 -7.684961e-08 -7.713285e-08 -7.737649e-08 -7.757564e-08 -7.769497e-08 -7.779717e-08 -7.792007e-08 -7.806641e-08 -7.824087e-08 -7.835396e-08 -7.839879e-08 -7.848358e-08 -7.863942e-08 -7.881949e-08 -7.909343e-08 -7.948199e-08 -7.989612e-08 -8.031995e-08 -8.079880e-08 -8.134209e-08 -8.213365e-08 -8.307655e-08 -8.382693e-08 -8.442891e-08 -8.491305e-08 -8.543121e-08 -8.615577e-08 -8.694127e-08 -8.758663e-08 -8.891866e-08 -8.987448e-08 -9.100047e-08 -9.221019e-08 -9.306027e-08 -9.368521e-08 -9.432979e-08 -9.468635e-08 -9.491292e-08 -9.506562e-08 -9.523785e-08 -9.546193e-08 -9.577147e-08 -9.610625e-08 -9.636558e-08 -9.681032e-08 -9.721665e-08 -9.739585e-08 -9.759084e-08 -9.787422e-08 -9.812304e-08 -9.833734e-08 -9.848504e-08 -9.852494e-08 -9.856741e-08 -9.862284e-08 -9.866686e-08 -9.869331e-08 -9.875607e-08 -9.882200e-08 -9.884371e-08 -9.886164e-08 -9.887719e-08 -9.888083e-08 -9.887662e-08 -9.886215e-08 -9.884808e-08 -9.883116e-08 -9.881370e-08 -9.880265e-08 -9.878381e-08 -9.876660e-08 -9.873256e-08 -9.868898e-08 -9.865745e-08 -9.862104e-08 -9.858279e-08 -9.854205e-08 -9.850682e-08 -9.846041e-08 -9.839089e-08 -9.831470e-08 -9.825117e-08 -9.816377e-08 -9.788771e-08 -9.746298e-08 -9.694431e-08 -9.664200e-08 -9.633693e-08 -9.614671e-08 -9.602863e-08 -9.593559e-08 -9.572014e-08 -9.540112e-08 -9.495267e-08 -9.432069e-08 -9.336425e-08 -9.256171e-08 -9.222867e-08 -9.193663e-08 -9.172302e-08 -9.161664e-08 -9.153303e-08 -9.146827e-08 -9.141696e-08 -9.138237e-08 -9.134893e-08 -9.129942e-08 -9.122973e-08 -9.115080e-08 -9.105393e-08 -9.094099e-08 -9.081997e-08 -9.037094e-08 -8.956522e-08 -8.869483e-08 -8.810020e-08 -8.786371e-08 -8.771447e-08 -8.755494e-08 -8.733589e-08 -8.700146e-08 -8.666146e-08 -8.637077e-08 -8.603154e-08 -8.578824e-08 -8.565155e-08 -8.551455e-08 -8.537480e-08 -8.522523e-08 -8.497295e-08 -8.467054e-08 -8.446318e-08 -8.425644e-08 -8.410818e-08 -8.400653e-08 -8.380585e-08 -8.350266e-08 -8.325183e-08 -8.308566e-08 -8.294542e-08 -8.274821e-08 -8.246286e-08 -8.216604e-08 -8.198395e-08 -8.182518e-08 -8.161839e-08 -8.141691e-08 -8.128072e-08 -8.084903e-08 -7.902754e-08 -7.453979e-08 -6.877769e-08 -6.242213e-08 -5.551242e-08 -4.773146e-08 -4.062333e-08 -2.899705e-08 -1.362030e-08 -2.194630e-08 -2.557584e-08 -1.584226e-08 1.316221e-08 1.099870e-07 1.060430e-07 8.486446e-08 5.845454e-08 5.041489e-08 
-8.846515e-10 -2.462365e-09 -3.686662e-09 -4.548862e-09 -5.717022e-09 -6.709139e-09 -8.047037e-09 -9.636520e-09 -1.102748e-08 -1.277189e-08 -1.379345e-08 -1.445687e-08 -1.535361e-08 -1.675591e-08 -1.873785e-08 -2.122841e-08 -2.638636e-08 -3.165751e-08 -3.445685e-08 -3.677922e-08 -3.918585e-08 -4.230826e-08 -4.674178e-08 -5.143467e-08 -5.406682e-08 -5.590221e-08 -5.600553e-08 -5.611813e-08 -5.739924e-08 -5.850937e-08 -5.908454e-08 -6.007620e-08 -6.111959e-08 -6.177167e-08 -6.204147e-08 -6.240705e-08 -6.328705e-08 -6.432299e-08 -6.546658e-08 -6.526349e-08 -6.593302e-08 -6.648456e-08 -6.688826e-08 -6.739592e-08 -6.816709e-08 -6.944588e-08 -7.098066e-08 -7.241170e-08 -7.358553e-08 -7.439541e-08 -7.502424e-08 -7.562559e-08 -7.615692e-08 -7.669272e-08 -7.707568e-08 -7.744127e-08 -7.764178e-08 -7.771438e-08 -7.778686e-08 -7.787807e-08 -7.801705e-08 -7.818518e-08 -7.832363e-08 -7.841639e-08 -7.853344e-08 -7.867209e-08 -7.878027e-08 -7.900735e-08 -7.937386e-08 -7.993579e-08 -8.047807e-08 -8.106386e-08 -8.181571e-08 -8.259174e-08 -8.325086e-08 -8.388619e-08 -8.451692e-08 -8.524039e-08 -8.585996e-08 -8.633218e-08 -8.686308e-08 -8.753358e-08 -8.850503e-08 -8.967759e-08 -9.067501e-08 -9.153424e-08 -9.245329e-08 -9.323672e-08 -9.406402e-08 -9.463573e-08 -9.494247e-08 -9.510265e-08 -9.519475e-08 -9.537926e-08 -9.568261e-08 -9.601811e-08 -9.620763e-08 -9.658274e-08 -9.704824e-08 -9.724994e-08 -9.741129e-08 -9.765650e-08 -9.792213e-08 -9.813661e-08 -9.834484e-08 -9.845223e-08 -9.852405e-08 -9.858291e-08 -9.863625e-08 -9.866502e-08 -9.871174e-08 -9.878154e-08 -9.882020e-08 -9.883436e-08 -9.885132e-08 -9.886133e-08 -9.885872e-08 -9.884901e-08 -9.883989e-08 -9.882905e-08 -9.881556e-08 -9.879917e-08 -9.877720e-08 -9.875531e-08 -9.871956e-08 -9.867872e-08 -9.865140e-08 -9.861927e-08 -9.858774e-08 -9.856546e-08 -9.852762e-08 -9.849185e-08 -9.844157e-08 -9.837435e-08 -9.829771e-08 -9.821473e-08 -9.805355e-08 -9.781681e-08 -9.736568e-08 -9.703877e-08 -9.676432e-08 -9.649222e-08 -9.629558e-08 -9.617182e-08 -9.607302e-08 -9.579062e-08 -9.523063e-08 -9.458732e-08 -9.362067e-08 -9.262555e-08 -9.224123e-08 -9.197192e-08 -9.177643e-08 -9.164133e-08 -9.152572e-08 -9.146228e-08 -9.141306e-08 -9.136990e-08 -9.133090e-08 -9.128157e-08 -9.121821e-08 -9.113740e-08 -9.105251e-08 -9.093598e-08 -9.079996e-08 -9.037213e-08 -8.942932e-08 -8.843822e-08 -8.792280e-08 -8.771892e-08 -8.761643e-08 -8.753234e-08 -8.728256e-08 -8.689351e-08 -8.658409e-08 -8.629439e-08 -8.597291e-08 -8.573823e-08 -8.558223e-08 -8.545806e-08 -8.532074e-08 -8.515018e-08 -8.491417e-08 -8.471468e-08 -8.444397e-08 -8.419407e-08 -8.409984e-08 -8.398934e-08 -8.384826e-08 -8.365441e-08 -8.337696e-08 -8.312621e-08 -8.293065e-08 -8.278314e-08 -8.243966e-08 -8.209594e-08 -8.193691e-08 -8.174484e-08 -8.152538e-08 -8.134749e-08 -8.117321e-08 -8.056418e-08 -7.916107e-08 -7.494824e-08 -6.868780e-08 -6.255553e-08 -5.505092e-08 -4.781784e-08 -4.152201e-08 -3.442848e-08 -2.629423e-08 -3.037601e-08 -3.275172e-08 -3.937226e-08 -4.760654e-08 -1.936835e-08 -9.318174e-09 7.909162e-09 2.671086e-08 2.631148e-08 
-8.700937e-10 -2.268911e-09 -3.672270e-09 -5.496866e-09 -6.979480e-09 -8.547680e-09 -1.082035e-08 -1.247028e-08 -1.391420e-08 -1.497153e-08 -1.542796e-08 -1.576914e-08 -1.637549e-08 -1.763592e-08 -1.910828e-08 -2.133077e-08 -2.587506e-08 -3.169121e-08 -3.517371e-08 -3.713646e-08 -3.977789e-08 -4.374023e-08 -4.869092e-08 -5.208070e-08 -5.413774e-08 -5.528102e-08 -5.580922e-08 -5.643172e-08 -5.750251e-08 -5.831557e-08 -5.878861e-08 -5.953826e-08 -6.067492e-08 -6.137927e-08 -6.174403e-08 -6.139143e-08 -6.276886e-08 -6.417217e-08 -6.648317e-08 -6.470855e-08 -6.516493e-08 -6.597697e-08 -6.666743e-08 -6.713036e-08 -6.773700e-08 -6.920616e-08 -7.086351e-08 -7.220748e-08 -7.365900e-08 -7.428598e-08 -7.513404e-08 -7.568885e-08 -7.585659e-08 -7.645572e-08 -7.704700e-08 -7.745896e-08 -7.764123e-08 -7.771360e-08 -7.779103e-08 -7.787969e-08 -7.798958e-08 -7.813422e-08 -7.826770e-08 -7.841091e-08 -7.854236e-08 -7.871399e-08 -7.880089e-08 -7.895775e-08 -7.931506e-08 -8.007898e-08 -8.089388e-08 -8.145630e-08 -8.206458e-08 -8.261168e-08 -8.327702e-08 -8.405067e-08 -8.469641e-08 -8.539255e-08 -8.584377e-08 -8.621185e-08 -8.683079e-08 -8.753023e-08 -8.849257e-08 -8.946249e-08 -9.018925e-08 -9.087744e-08 -9.173716e-08 -9.275425e-08 -9.373985e-08 -9.454674e-08 -9.492087e-08 -9.509629e-08 -9.521992e-08 -9.537360e-08 -9.568280e-08 -9.599975e-08 -9.614486e-08 -9.642378e-08 -9.686626e-08 -9.714218e-08 -9.730614e-08 -9.748585e-08 -9.774038e-08 -9.795758e-08 -9.817762e-08 -9.835370e-08 -9.845138e-08 -9.853127e-08 -9.860004e-08 -9.863767e-08 -9.868489e-08 -9.875273e-08 -9.879511e-08 -9.880831e-08 -9.882931e-08 -9.884367e-08 -9.884346e-08 -9.883875e-08 -9.883314e-08 -9.882491e-08 -9.881221e-08 -9.879760e-08 -9.876948e-08 -9.873751e-08 -9.870348e-08 -9.867078e-08 -9.865085e-08 -9.862526e-08 -9.860095e-08 -9.858359e-08 -9.855847e-08 -9.852315e-08 -9.848166e-08 -9.844429e-08 -9.838826e-08 -9.829384e-08 -9.815892e-08 -9.792765e-08 -9.759237e-08 -9.730503e-08 -9.714685e-08 -9.685140e-08 -9.661127e-08 -9.644955e-08 -9.630237e-08 -9.610344e-08 -9.568683e-08 -9.494931e-08 -9.396492e-08 -9.288739e-08 -9.231064e-08 -9.207791e-08 -9.183614e-08 -9.170470e-08 -9.157268e-08 -9.148019e-08 -9.141230e-08 -9.136175e-08 -9.131259e-08 -9.126421e-08 -9.118754e-08 -9.110380e-08 -9.104809e-08 -9.093923e-08 -9.066350e-08 -9.012013e-08 -8.913957e-08 -8.824543e-08 -8.779254e-08 -8.762582e-08 -8.755885e-08 -8.745681e-08 -8.713279e-08 -8.673867e-08 -8.645530e-08 -8.613954e-08 -8.581916e-08 -8.564876e-08 -8.551746e-08 -8.537987e-08 -8.526931e-08 -8.511298e-08 -8.488977e-08 -8.467328e-08 -8.441459e-08 -8.419542e-08 -8.408463e-08 -8.395582e-08 -8.381564e-08 -8.366683e-08 -8.343357e-08 -8.320428e-08 -8.292757e-08 -8.268910e-08 -8.231635e-08 -8.200824e-08 -8.186890e-08 -8.164888e-08 -8.141611e-08 -8.127571e-08 -8.106923e-08 -8.021856e-08 -7.872798e-08 -7.601066e-08 -7.073671e-08 -6.422520e-08 -5.572583e-08 -4.706929e-08 -4.217077e-08 -3.723633e-08 -3.421476e-08 -3.749765e-08 -4.073737e-08 -5.955452e-08 -1.046600e-07 -5.903823e-08 -4.221019e-08 -7.642781e-08 2.202844e-08 4.487819e-08 
-1.068298e-09 -2.666721e-09 -3.394238e-09 -5.983340e-09 -8.016744e-09 -1.296721e-08 -1.901384e-08 -2.027396e-08 -1.845811e-08 -1.676310e-08 -1.687633e-08 -1.692328e-08 -1.719562e-08 -1.821554e-08 -1.961785e-08 -2.220177e-08 -3.036704e-08 -3.410823e-08 -3.566310e-08 -3.717106e-08 -4.017008e-08 -4.513544e-08 -5.014450e-08 -5.210650e-08 -5.345230e-08 -5.444635e-08 -5.529815e-08 -5.641445e-08 -5.762665e-08 -5.831162e-08 -5.868996e-08 -5.901472e-08 -6.024477e-08 -6.115192e-08 -6.207020e-08 -6.229315e-08 -6.262273e-08 -6.324445e-08 -6.340444e-08 -5.965114e-08 -6.365905e-08 -6.549794e-08 -6.639216e-08 -6.658394e-08 -6.721272e-08 -6.977164e-08 -7.101754e-08 -7.150340e-08 -7.422426e-08 -7.359950e-08 -7.546821e-08 -7.623201e-08 -7.481725e-08 -7.597205e-08 -7.663815e-08 -7.740457e-08 -7.764387e-08 -7.766330e-08 -7.781022e-08 -7.788079e-08 -7.797027e-08 -7.809930e-08 -7.824300e-08 -7.844381e-08 -7.843209e-08 -7.881121e-08 -7.884801e-08 -7.897547e-08 -7.938905e-08 -8.032311e-08 -8.115173e-08 -8.175078e-08 -8.220809e-08 -8.256599e-08 -8.321377e-08 -8.405499e-08 -8.477227e-08 -8.544897e-08 -8.582926e-08 -8.605489e-08 -8.656411e-08 -8.738046e-08 -8.836860e-08 -8.927900e-08 -8.988383e-08 -9.047752e-08 -9.105340e-08 -9.200340e-08 -9.320270e-08 -9.422322e-08 -9.480045e-08 -9.508180e-08 -9.524181e-08 -9.542807e-08 -9.569211e-08 -9.593469e-08 -9.608429e-08 -9.634347e-08 -9.680358e-08 -9.707028e-08 -9.723728e-08 -9.741630e-08 -9.763886e-08 -9.783234e-08 -9.803217e-08 -9.825784e-08 -9.838448e-08 -9.847003e-08 -9.855235e-08 -9.861646e-08 -9.867218e-08 -9.874103e-08 -9.878224e-08 -9.879665e-08 -9.881476e-08 -9.883181e-08 -9.883439e-08 -9.883180e-08 -9.882727e-08 -9.881853e-08 -9.880822e-08 -9.879520e-08 -9.876480e-08 -9.872470e-08 -9.869125e-08 -9.866805e-08 -9.864884e-08 -9.862873e-08 -9.861658e-08 -9.859926e-08 -9.858018e-08 -9.855626e-08 -9.852045e-08 -9.848554e-08 -9.845332e-08 -9.839876e-08 -9.828911e-08 -9.808171e-08 -9.779837e-08 -9.750913e-08 -9.733906e-08 -9.709822e-08 -9.682415e-08 -9.668558e-08 -9.656224e-08 -9.634392e-08 -9.602447e-08 -9.547699e-08 -9.457856e-08 -9.364116e-08 -9.295651e-08 -9.253342e-08 -9.218709e-08 -9.186092e-08 -9.167851e-08 -9.155861e-08 -9.144761e-08 -9.134977e-08 -9.130638e-08 -9.124067e-08 -9.112355e-08 -9.104636e-08 -9.096937e-08 -9.078817e-08 -9.033750e-08 -8.956831e-08 -8.873489e-08 -8.802023e-08 -8.759283e-08 -8.744467e-08 -8.736930e-08 -8.726859e-08 -8.695657e-08 -8.660488e-08 -8.630616e-08 -8.595097e-08 -8.568442e-08 -8.556042e-08 -8.542211e-08 -8.529160e-08 -8.517658e-08 -8.500755e-08 -8.477784e-08 -8.454463e-08 -8.433282e-08 -8.417880e-08 -8.405746e-08 -8.393920e-08 -8.382212e-08 -8.371667e-08 -8.350440e-08 -8.320937e-08 -8.286269e-08 -8.258625e-08 -8.221184e-08 -8.196324e-08 -8.182734e-08 -8.163546e-08 -8.138417e-08 -8.116236e-08 -8.087260e-08 -7.994198e-08 -7.859669e-08 -7.664727e-08 -7.257391e-08 -6.643582e-08 -5.439669e-08 -4.792010e-08 -4.309563e-08 -4.037625e-08 -3.799392e-08 -3.774597e-08 -5.523681e-08 -8.158671e-08 -1.126629e-07 -5.682883e-08 -4.671139e-08 -5.434533e-08 3.324717e-08 1.457835e-07 
-1.292713e-09 -4.156604e-09 -5.445457e-09 -5.473007e-09 -6.737769e-09 -1.981563e-08 -3.148066e-08 -3.162135e-08 -2.978351e-08 -1.971915e-08 -1.883000e-08 -1.833768e-08 -1.750805e-08 -1.867677e-08 -1.996312e-08 -2.537868e-08 -4.638409e-08 -3.682484e-08 -3.549608e-08 -3.658633e-08 -3.931275e-08 -4.504601e-08 -5.332182e-08 -5.226797e-08 -5.299699e-08 -5.358312e-08 -5.487654e-08 -5.609429e-08 -5.714911e-08 -5.843173e-08 -5.876582e-08 -5.852652e-08 -6.022944e-08 -6.037804e-08 -6.275902e-08 -6.272453e-08 -6.273773e-08 -6.337940e-08 -6.330311e-08 -6.293536e-08 -6.478660e-08 -6.565096e-08 -6.600195e-08 -6.685650e-08 -6.750541e-08 -6.914154e-08 -7.039323e-08 -7.116452e-08 -7.254180e-08 -7.426032e-08 -7.477629e-08 -7.496991e-08 -7.566590e-08 -7.660718e-08 -7.673133e-08 -7.717766e-08 -7.763803e-08 -7.773099e-08 -7.785403e-08 -7.792532e-08 -7.802223e-08 -7.810507e-08 -7.827695e-08 -7.838590e-08 -7.856488e-08 -7.879725e-08 -7.889791e-08 -7.905059e-08 -7.969808e-08 -8.053991e-08 -8.129644e-08 -8.181957e-08 -8.219750e-08 -8.257827e-08 -8.314838e-08 -8.384894e-08 -8.455276e-08 -8.522231e-08 -8.562082e-08 -8.599415e-08 -8.657473e-08 -8.736244e-08 -8.812602e-08 -8.887656e-08 -8.952098e-08 -9.018142e-08 -9.078938e-08 -9.151959e-08 -9.268885e-08 -9.388384e-08 -9.467856e-08 -9.506480e-08 -9.522281e-08 -9.538262e-08 -9.560945e-08 -9.586073e-08 -9.605808e-08 -9.618649e-08 -9.664866e-08 -9.705056e-08 -9.721448e-08 -9.739602e-08 -9.759154e-08 -9.775294e-08 -9.792774e-08 -9.816458e-08 -9.833142e-08 -9.842192e-08 -9.850675e-08 -9.858386e-08 -9.864937e-08 -9.871730e-08 -9.876956e-08 -9.879166e-08 -9.880564e-08 -9.882201e-08 -9.882682e-08 -9.882526e-08 -9.882106e-08 -9.881384e-08 -9.880358e-08 -9.878853e-08 -9.874962e-08 -9.870777e-08 -9.868763e-08 -9.866982e-08 -9.865243e-08 -9.863315e-08 -9.862194e-08 -9.861028e-08 -9.859278e-08 -9.857381e-08 -9.854452e-08 -9.851300e-08 -9.848798e-08 -9.845310e-08 -9.838273e-08 -9.822031e-08 -9.801231e-08 -9.781447e-08 -9.763588e-08 -9.743858e-08 -9.712371e-08 -9.696179e-08 -9.684334e-08 -9.665181e-08 -9.629355e-08 -9.590223e-08 -9.514659e-08 -9.433389e-08 -9.365026e-08 -9.316170e-08 -9.276627e-08 -9.227443e-08 -9.188178e-08 -9.163879e-08 -9.151823e-08 -9.138050e-08 -9.128687e-08 -9.115611e-08 -9.095889e-08 -9.084861e-08 -9.055470e-08 -9.024108e-08 -8.961763e-08 -8.884984e-08 -8.809179e-08 -8.759597e-08 -8.736264e-08 -8.720403e-08 -8.713738e-08 -8.700181e-08 -8.672197e-08 -8.642269e-08 -8.607984e-08 -8.576159e-08 -8.558184e-08 -8.544710e-08 -8.530490e-08 -8.517634e-08 -8.506400e-08 -8.484985e-08 -8.460402e-08 -8.443517e-08 -8.430959e-08 -8.418443e-08 -8.403728e-08 -8.391065e-08 -8.383998e-08 -8.373096e-08 -8.356041e-08 -8.325898e-08 -8.286626e-08 -8.248638e-08 -8.211953e-08 -8.188684e-08 -8.175600e-08 -8.162143e-08 -8.135382e-08 -8.104503e-08 -8.068044e-08 -7.971425e-08 -7.848308e-08 -7.683019e-08 -7.311378e-08 -6.643850e-08 -5.528526e-08 -4.640408e-08 -4.064928e-08 -3.923222e-08 -3.704900e-08 -3.744033e-08 -4.610382e-08 -5.540816e-08 -5.946167e-08 -5.400815e-08 -3.727069e-08 -1.373864e-08 -3.435575e-08 -7.258029e-10 
-1.266826e-09 -3.896726e-09 -6.869145e-09 -3.694820e-09 1.184641e-08 -2.522811e-08 -4.523534e-08 -3.773817e-08 -4.788696e-08 -2.090591e-08 -2.168022e-08 -2.089679e-08 -1.477414e-08 -1.855344e-08 -2.013692e-08 -2.544754e-08 -3.879033e-08 -3.533963e-08 -3.514577e-08 -3.628984e-08 -3.872285e-08 -4.288380e-08 -5.069081e-08 -4.939590e-08 -5.229241e-08 -5.315439e-08 -5.419409e-08 -5.518271e-08 -5.674014e-08 -5.800531e-08 -5.824319e-08 -5.821876e-08 -6.006823e-08 -6.050412e-08 -6.173232e-08 -6.206411e-08 -6.257082e-08 -6.330241e-08 -6.388465e-08 -6.391935e-08 -6.492147e-08 -6.577666e-08 -6.611449e-08 -6.685514e-08 -6.770439e-08 -6.858592e-08 -6.999531e-08 -7.157351e-08 -7.253980e-08 -7.312278e-08 -7.444148e-08 -7.459402e-08 -7.563007e-08 -7.631824e-08 -7.628322e-08 -7.706189e-08 -7.741875e-08 -7.767058e-08 -7.791566e-08 -7.796619e-08 -7.803766e-08 -7.815576e-08 -7.833857e-08 -7.848075e-08 -7.867592e-08 -7.885095e-08 -7.899046e-08 -7.916461e-08 -7.972109e-08 -8.067869e-08 -8.130693e-08 -8.183941e-08 -8.211466e-08 -8.260287e-08 -8.312745e-08 -8.362891e-08 -8.425111e-08 -8.493784e-08 -8.537654e-08 -8.588932e-08 -8.637349e-08 -8.710361e-08 -8.805127e-08 -8.871734e-08 -8.928681e-08 -8.999362e-08 -9.051995e-08 -9.127906e-08 -9.248325e-08 -9.374193e-08 -9.465388e-08 -9.498956e-08 -9.517749e-08 -9.533963e-08 -9.554149e-08 -9.575546e-08 -9.597197e-08 -9.616865e-08 -9.658615e-08 -9.701175e-08 -9.720372e-08 -9.735545e-08 -9.752224e-08 -9.767098e-08 -9.783248e-08 -9.804930e-08 -9.825836e-08 -9.837209e-08 -9.847334e-08 -9.856288e-08 -9.862007e-08 -9.868484e-08 -9.874746e-08 -9.878423e-08 -9.879950e-08 -9.881295e-08 -9.881953e-08 -9.881938e-08 -9.881567e-08 -9.880705e-08 -9.879616e-08 -9.877980e-08 -9.874441e-08 -9.870844e-08 -9.868360e-08 -9.866548e-08 -9.865528e-08 -9.864055e-08 -9.862830e-08 -9.861981e-08 -9.860573e-08 -9.859016e-08 -9.857220e-08 -9.854967e-08 -9.853139e-08 -9.850605e-08 -9.846304e-08 -9.837458e-08 -9.824415e-08 -9.811024e-08 -9.796817e-08 -9.789256e-08 -9.764042e-08 -9.735694e-08 -9.718641e-08 -9.704372e-08 -9.663173e-08 -9.620866e-08 -9.555896e-08 -9.489265e-08 -9.427671e-08 -9.365993e-08 -9.316989e-08 -9.265802e-08 -9.215395e-08 -9.179605e-08 -9.161559e-08 -9.139187e-08 -9.117163e-08 -9.086942e-08 -9.060615e-08 -9.033836e-08 -8.986992e-08 -8.938151e-08 -8.864084e-08 -8.787878e-08 -8.739658e-08 -8.718073e-08 -8.708488e-08 -8.701118e-08 -8.693640e-08 -8.671694e-08 -8.645765e-08 -8.610128e-08 -8.580061e-08 -8.557128e-08 -8.539606e-08 -8.529315e-08 -8.516627e-08 -8.504220e-08 -8.488517e-08 -8.469670e-08 -8.452361e-08 -8.439074e-08 -8.431120e-08 -8.419345e-08 -8.403073e-08 -8.392500e-08 -8.384038e-08 -8.371839e-08 -8.352813e-08 -8.320841e-08 -8.283715e-08 -8.241893e-08 -8.202673e-08 -8.179695e-08 -8.166922e-08 -8.149092e-08 -8.122334e-08 -8.095978e-08 -8.053581e-08 -7.951078e-08 -7.816037e-08 -7.662455e-08 -7.355488e-08 -6.415726e-08 -5.192466e-08 -4.421850e-08 -3.804092e-08 -3.411221e-08 -3.057176e-08 -2.859964e-08 -3.200912e-08 -3.589005e-08 -3.635769e-08 -3.349603e-08 -2.781269e-08 -2.344028e-08 -1.236382e-08 -7.186316e-09 
-1.386088e-09 -4.163553e-09 -7.111916e-09 -9.019829e-09 -1.462152e-08 -2.462167e-08 -2.820633e-08 -3.304980e-08 -3.424120e-08 -2.734809e-08 -2.204084e-08 -1.994706e-08 -2.009347e-08 -2.116603e-08 -2.106594e-08 -2.200575e-08 -2.874793e-08 -3.376789e-08 -3.320452e-08 -3.506307e-08 -3.759858e-08 -3.873209e-08 -4.527884e-08 -4.983995e-08 -5.094595e-08 -5.216070e-08 -5.320569e-08 -5.460892e-08 -5.605678e-08 -5.714722e-08 -5.763441e-08 -5.817779e-08 -5.933517e-08 -6.021242e-08 -6.071604e-08 -6.149085e-08 -6.229914e-08 -6.315381e-08 -6.366203e-08 -6.460841e-08 -6.526121e-08 -6.617425e-08 -6.649048e-08 -6.695520e-08 -6.781457e-08 -6.899389e-08 -7.033618e-08 -7.128091e-08 -7.213168e-08 -7.277782e-08 -7.371342e-08 -7.442922e-08 -7.490228e-08 -7.560148e-08 -7.613342e-08 -7.663022e-08 -7.743775e-08 -7.768869e-08 -7.791203e-08 -7.798093e-08 -7.808964e-08 -7.825598e-08 -7.843881e-08 -7.856971e-08 -7.873264e-08 -7.890839e-08 -7.909344e-08 -7.925768e-08 -7.989786e-08 -8.072908e-08 -8.137133e-08 -8.178206e-08 -8.208431e-08 -8.251243e-08 -8.306466e-08 -8.353255e-08 -8.405469e-08 -8.467072e-08 -8.511898e-08 -8.567302e-08 -8.630962e-08 -8.689450e-08 -8.766974e-08 -8.833178e-08 -8.898801e-08 -8.981973e-08 -9.044208e-08 -9.105515e-08 -9.217339e-08 -9.333577e-08 -9.434805e-08 -9.490383e-08 -9.510943e-08 -9.529860e-08 -9.546569e-08 -9.564599e-08 -9.588289e-08 -9.611242e-08 -9.651481e-08 -9.696180e-08 -9.716851e-08 -9.731875e-08 -9.747386e-08 -9.760396e-08 -9.773513e-08 -9.792207e-08 -9.815610e-08 -9.832769e-08 -9.843443e-08 -9.852352e-08 -9.858615e-08 -9.866570e-08 -9.874251e-08 -9.877899e-08 -9.879597e-08 -9.880910e-08 -9.881399e-08 -9.881353e-08 -9.880789e-08 -9.879759e-08 -9.878596e-08 -9.876633e-08 -9.873984e-08 -9.870821e-08 -9.868319e-08 -9.866731e-08 -9.866028e-08 -9.865141e-08 -9.863905e-08 -9.863324e-08 -9.862152e-08 -9.860637e-08 -9.859331e-08 -9.858334e-08 -9.857208e-08 -9.855907e-08 -9.854524e-08 -9.848921e-08 -9.843503e-08 -9.837834e-08 -9.825329e-08 -9.820957e-08 -9.808545e-08 -9.787686e-08 -9.778112e-08 -9.762814e-08 -9.719784e-08 -9.664376e-08 -9.601734e-08 -9.536368e-08 -9.488000e-08 -9.425638e-08 -9.375750e-08 -9.320159e-08 -9.254627e-08 -9.201649e-08 -9.173804e-08 -9.140870e-08 -9.098739e-08 -9.058129e-08 -9.034868e-08 -8.989097e-08 -8.931340e-08 -8.865712e-08 -8.784963e-08 -8.722315e-08 -8.693937e-08 -8.668489e-08 -8.654880e-08 -8.646534e-08 -8.643879e-08 -8.631706e-08 -8.607072e-08 -8.574219e-08 -8.549056e-08 -8.529001e-08 -8.519598e-08 -8.511971e-08 -8.500901e-08 -8.486936e-08 -8.473602e-08 -8.462809e-08 -8.449066e-08 -8.437565e-08 -8.430510e-08 -8.418075e-08 -8.403015e-08 -8.391606e-08 -8.381499e-08 -8.369627e-08 -8.345202e-08 -8.304928e-08 -8.266047e-08 -8.219205e-08 -8.181899e-08 -8.163069e-08 -8.151025e-08 -8.135331e-08 -8.117432e-08 -8.070061e-08 -8.020533e-08 -7.936106e-08 -7.763167e-08 -7.528242e-08 -7.176379e-08 -6.294678e-08 -5.031806e-08 -3.866268e-08 -3.158351e-08 -2.741032e-08 -2.219538e-08 -1.863294e-08 -1.944366e-08 -2.106239e-08 -2.420713e-08 -2.316243e-08 -2.013594e-08 -1.688741e-08 -7.515605e-09 -2.621429e-09 
-1.483329e-09 -4.976358e-09 -8.010787e-09 -1.109916e-08 -1.661167e-08 -2.209583e-08 -2.526514e-08 -2.668449e-08 -2.750075e-08 -2.424819e-08 -2.165094e-08 -2.099640e-08 -2.065795e-08 -2.178901e-08 -2.136479e-08 -2.238591e-08 -2.405008e-08 -3.116583e-08 -3.241757e-08 -3.374330e-08 -3.536649e-08 -3.753748e-08 -4.173978e-08 -4.795766e-08 -4.960994e-08 -5.081529e-08 -5.212975e-08 -5.317114e-08 -5.526002e-08 -5.672176e-08 -5.748009e-08 -5.780492e-08 -5.871686e-08 -5.955104e-08 -6.003952e-08 -6.079534e-08 -6.197388e-08 -6.297387e-08 -6.382317e-08 -6.459838e-08 -6.541994e-08 -6.611019e-08 -6.661376e-08 -6.713468e-08 -6.812323e-08 -6.933490e-08 -7.033809e-08 -7.120957e-08 -7.197410e-08 -7.282599e-08 -7.357905e-08 -7.419145e-08 -7.459493e-08 -7.504633e-08 -7.553881e-08 -7.617647e-08 -7.701611e-08 -7.771315e-08 -7.786065e-08 -7.796661e-08 -7.811044e-08 -7.834365e-08 -7.854273e-08 -7.865071e-08 -7.876247e-08 -7.897155e-08 -7.923307e-08 -7.956010e-08 -8.008328e-08 -8.063776e-08 -8.129935e-08 -8.177464e-08 -8.203640e-08 -8.238264e-08 -8.287439e-08 -8.334503e-08 -8.388588e-08 -8.451214e-08 -8.503896e-08 -8.549772e-08 -8.614414e-08 -8.683139e-08 -8.750257e-08 -8.799902e-08 -8.855022e-08 -8.937983e-08 -9.011019e-08 -9.082370e-08 -9.195495e-08 -9.299982e-08 -9.385631e-08 -9.461154e-08 -9.494365e-08 -9.519240e-08 -9.541578e-08 -9.552432e-08 -9.571395e-08 -9.605879e-08 -9.645362e-08 -9.685415e-08 -9.709718e-08 -9.724816e-08 -9.739649e-08 -9.751863e-08 -9.764706e-08 -9.782608e-08 -9.803976e-08 -9.823335e-08 -9.835255e-08 -9.846056e-08 -9.855622e-08 -9.865156e-08 -9.872740e-08 -9.877432e-08 -9.880008e-08 -9.881139e-08 -9.881382e-08 -9.881076e-08 -9.880213e-08 -9.879220e-08 -9.877117e-08 -9.875131e-08 -9.872867e-08 -9.870288e-08 -9.868575e-08 -9.867265e-08 -9.866731e-08 -9.866649e-08 -9.866060e-08 -9.865489e-08 -9.864618e-08 -9.863112e-08 -9.861515e-08 -9.860571e-08 -9.860946e-08 -9.860584e-08 -9.860318e-08 -9.859385e-08 -9.855598e-08 -9.852737e-08 -9.850390e-08 -9.852958e-08 -9.854997e-08 -9.850186e-08 -9.861552e-08 -9.845968e-08 -9.790879e-08 -9.746080e-08 -9.660084e-08 -9.579602e-08 -9.542349e-08 -9.501633e-08 -9.468731e-08 -9.403117e-08 -9.332416e-08 -9.263497e-08 -9.209931e-08 -9.159864e-08 -9.099089e-08 -9.042107e-08 -9.005016e-08 -8.950184e-08 -8.893769e-08 -8.824302e-08 -8.740677e-08 -8.690415e-08 -8.656226e-08 -8.632013e-08 -8.601896e-08 -8.582553e-08 -8.576321e-08 -8.558093e-08 -8.547894e-08 -8.534429e-08 -8.513446e-08 -8.507421e-08 -8.504514e-08 -8.496332e-08 -8.483700e-08 -8.472093e-08 -8.463348e-08 -8.454301e-08 -8.443691e-08 -8.435868e-08 -8.428796e-08 -8.417608e-08 -8.403746e-08 -8.389241e-08 -8.376379e-08 -8.352322e-08 -8.306642e-08 -8.260138e-08 -8.221830e-08 -8.182829e-08 -8.153400e-08 -8.133252e-08 -8.122696e-08 -8.112119e-08 -8.075894e-08 -8.020713e-08 -7.980154e-08 -7.874754e-08 -7.627263e-08 -7.374069e-08 -6.996659e-08 -5.942227e-08 -4.506516e-08 -3.333738e-08 -2.769939e-08 -2.219731e-08 -1.313221e-08 -9.372043e-09 -1.027456e-08 -1.204471e-08 -1.461314e-08 -1.446217e-08 -1.218530e-08 -1.028079e-08 -8.900785e-09 -1.921596e-09 
-2.085906e-09 -5.755946e-09 -8.629758e-09 -1.309207e-08 -1.747548e-08 -1.933186e-08 -2.155549e-08 -2.231439e-08 -2.268843e-08 -2.172193e-08 -2.115405e-08 -2.094155e-08 -2.082147e-08 -2.085398e-08 -2.114785e-08 -2.251142e-08 -2.414196e-08 -2.715457e-08 -3.000669e-08 -3.128921e-08 -3.261937e-08 -3.506980e-08 -3.856744e-08 -4.408475e-08 -4.678578e-08 -4.828504e-08 -4.978851e-08 -5.179935e-08 -5.361978e-08 -5.573126e-08 -5.677427e-08 -5.738702e-08 -5.823325e-08 -5.908529e-08 -5.960164e-08 -6.029772e-08 -6.162468e-08 -6.283061e-08 -6.384892e-08 -6.450532e-08 -6.526781e-08 -6.607546e-08 -6.660772e-08 -6.720310e-08 -6.836326e-08 -6.967862e-08 -7.062684e-08 -7.137406e-08 -7.214478e-08 -7.286173e-08 -7.346969e-08 -7.401011e-08 -7.435076e-08 -7.473609e-08 -7.515246e-08 -7.577210e-08 -7.678510e-08 -7.753431e-08 -7.778035e-08 -7.793491e-08 -7.813407e-08 -7.839344e-08 -7.858795e-08 -7.870344e-08 -7.883035e-08 -7.911816e-08 -7.943950e-08 -7.977883e-08 -8.021079e-08 -8.073013e-08 -8.129962e-08 -8.174168e-08 -8.199077e-08 -8.222169e-08 -8.257326e-08 -8.319445e-08 -8.378557e-08 -8.426808e-08 -8.490298e-08 -8.547394e-08 -8.597789e-08 -8.643449e-08 -8.698021e-08 -8.761343e-08 -8.821608e-08 -8.891994e-08 -8.968019e-08 -9.039064e-08 -9.142589e-08 -9.258161e-08 -9.353606e-08 -9.430634e-08 -9.467369e-08 -9.493166e-08 -9.525314e-08 -9.542234e-08 -9.551954e-08 -9.585161e-08 -9.635844e-08 -9.675322e-08 -9.700799e-08 -9.715459e-08 -9.729601e-08 -9.745716e-08 -9.757829e-08 -9.769609e-08 -9.788415e-08 -9.810325e-08 -9.823460e-08 -9.835169e-08 -9.847315e-08 -9.861806e-08 -9.872265e-08 -9.879591e-08 -9.881109e-08 -9.882327e-08 -9.881982e-08 -9.881779e-08 -9.880252e-08 -9.877978e-08 -9.875107e-08 -9.873740e-08 -9.872298e-08 -9.870659e-08 -9.868606e-08 -9.867397e-08 -9.867319e-08 -9.867987e-08 -9.868728e-08 -9.868997e-08 -9.867704e-08 -9.866004e-08 -9.864072e-08 -9.864786e-08 -9.865777e-08 -9.864808e-08 -9.865750e-08 -9.873954e-08 -9.866138e-08 -9.867448e-08 -9.895152e-08 -9.909516e-08 -9.940504e-08 -9.955232e-08 -9.961157e-08 -9.930325e-08 -9.865059e-08 -9.883908e-08 -9.771687e-08 -9.649133e-08 -9.586703e-08 -9.566259e-08 -9.583066e-08 -9.507351e-08 -9.415768e-08 -9.344323e-08 -9.281086e-08 -9.202847e-08 -9.099817e-08 -9.026127e-08 -8.977709e-08 -8.926831e-08 -8.876776e-08 -8.792650e-08 -8.701860e-08 -8.658072e-08 -8.626130e-08 -8.602652e-08 -8.569322e-08 -8.556425e-08 -8.513250e-08 -8.463951e-08 -8.480064e-08 -8.496172e-08 -8.494810e-08 -8.489785e-08 -8.481603e-08 -8.470994e-08 -8.465630e-08 -8.458949e-08 -8.452529e-08 -8.446216e-08 -8.439694e-08 -8.434716e-08 -8.428792e-08 -8.416235e-08 -8.396348e-08 -8.377952e-08 -8.353820e-08 -8.314737e-08 -8.253115e-08 -8.217232e-08 -8.174517e-08 -8.136834e-08 -8.115792e-08 -8.097271e-08 -8.081381e-08 -8.063846e-08 -8.030739e-08 -7.990579e-08 -7.912185e-08 -7.710468e-08 -7.465285e-08 -7.360926e-08 -6.771890e-08 -5.640528e-08 -4.635445e-08 -3.346594e-08 -2.471389e-08 -1.680845e-08 1.352468e-09 1.737274e-10 -3.317966e-09 -6.388623e-09 -7.091889e-09 -7.136323e-09 -7.286220e-09 -6.735137e-09 -5.030504e-09 -1.246543e-09 
-2.490618e-09 -6.443945e-09 -9.902374e-09 -1.382480e-08 -1.685454e-08 -1.831689e-08 -1.911016e-08 -2.007988e-08 -2.031044e-08 -2.056047e-08 -2.075883e-08 -2.041652e-08 -2.075906e-08 -2.061691e-08 -2.164652e-08 -2.224912e-08 -2.316702e-08 -2.521089e-08 -2.739496e-08 -2.888164e-08 -3.012383e-08 -3.175602e-08 -3.482487e-08 -3.909124e-08 -4.248674e-08 -4.393683e-08 -4.575198e-08 -4.977763e-08 -5.205213e-08 -5.366282e-08 -5.542919e-08 -5.644584e-08 -5.719724e-08 -5.813044e-08 -5.887032e-08 -5.975750e-08 -6.139783e-08 -6.300454e-08 -6.374465e-08 -6.453325e-08 -6.511701e-08 -6.590915e-08 -6.649950e-08 -6.722671e-08 -6.853794e-08 -6.999926e-08 -7.103555e-08 -7.177575e-08 -7.236059e-08 -7.282557e-08 -7.346535e-08 -7.394383e-08 -7.426251e-08 -7.459349e-08 -7.500829e-08 -7.566354e-08 -7.656937e-08 -7.732568e-08 -7.767742e-08 -7.791890e-08 -7.817760e-08 -7.842331e-08 -7.860819e-08 -7.875518e-08 -7.893694e-08 -7.923341e-08 -7.956196e-08 -7.988841e-08 -8.032924e-08 -8.089842e-08 -8.135095e-08 -8.164933e-08 -8.191311e-08 -8.212389e-08 -8.246679e-08 -8.309245e-08 -8.367644e-08 -8.410777e-08 -8.479046e-08 -8.536750e-08 -8.582332e-08 -8.622121e-08 -8.659890e-08 -8.707681e-08 -8.753932e-08 -8.811601e-08 -8.885461e-08 -8.973252e-08 -9.063146e-08 -9.174382e-08 -9.281343e-08 -9.384580e-08 -9.436359e-08 -9.457118e-08 -9.487223e-08 -9.518416e-08 -9.536813e-08 -9.558278e-08 -9.613226e-08 -9.655570e-08 -9.683381e-08 -9.704946e-08 -9.723561e-08 -9.741669e-08 -9.753463e-08 -9.760170e-08 -9.781402e-08 -9.804482e-08 -9.805062e-08 -9.824903e-08 -9.830309e-08 -9.853018e-08 -9.872678e-08 -9.887320e-08 -9.882333e-08 -9.885045e-08 -9.883035e-08 -9.883487e-08 -9.880738e-08 -9.877454e-08 -9.872709e-08 -9.872909e-08 -9.871685e-08 -9.871031e-08 -9.868358e-08 -9.866792e-08 -9.867155e-08 -9.870698e-08 -9.872456e-08 -9.874811e-08 -9.870993e-08 -9.868836e-08 -9.864359e-08 -9.868797e-08 -9.870398e-08 -9.867655e-08 -9.868527e-08 -9.898625e-08 -9.879850e-08 -9.922684e-08 -9.979845e-08 -9.989851e-08 -1.002338e-07 -1.005396e-07 -1.007583e-07 -9.976744e-08 -9.832842e-08 -1.025740e-07 -9.912296e-08 -9.783510e-08 -9.632830e-08 -9.690533e-08 -9.727352e-08 -9.611166e-08 -9.482625e-08 -9.399177e-08 -9.343747e-08 -9.273650e-08 -9.119567e-08 -9.017484e-08 -8.962587e-08 -8.915570e-08 -8.862339e-08 -8.760726e-08 -8.643975e-08 -8.613837e-08 -8.591714e-08 -8.558697e-08 -8.510147e-08 -8.533631e-08 -8.440664e-08 -8.377689e-08 -8.420007e-08 -8.463036e-08 -8.482903e-08 -8.465214e-08 -8.452408e-08 -8.436929e-08 -8.449683e-08 -8.447218e-08 -8.444955e-08 -8.441869e-08 -8.438218e-08 -8.431907e-08 -8.423517e-08 -8.410954e-08 -8.383602e-08 -8.352144e-08 -8.291064e-08 -8.211077e-08 -8.195310e-08 -8.192405e-08 -8.119461e-08 -8.071933e-08 -8.066308e-08 -8.054874e-08 -7.975638e-08 -7.932932e-08 -7.997271e-08 -7.984800e-08 -7.821184e-08 -7.026387e-08 -6.517106e-08 -7.767151e-08 -8.259964e-08 -5.349337e-08 -4.819637e-08 -3.758195e-08 -1.745934e-08 -1.528309e-08 2.418354e-08 8.465855e-09 1.191280e-10 -2.688252e-09 -3.662410e-09 -3.948262e-09 -4.406969e-09 -4.047455e-09 -4.557612e-09 -1.082115e-09 
-2.724227e-09 -7.216719e-09 -1.060524e-08 -1.317462e-08 -1.521998e-08 -1.657485e-08 -1.714461e-08 -1.822773e-08 -1.888735e-08 -1.976916e-08 -2.025091e-08 -2.055615e-08 -2.073084e-08 -2.089256e-08 -2.123665e-08 -2.172100e-08 -2.257918e-08 -2.376161e-08 -2.507188e-08 -2.643122e-08 -2.758774e-08 -2.900014e-08 -3.106792e-08 -3.396196e-08 -3.739299e-08 -3.960107e-08 -4.094610e-08 -4.445470e-08 -4.868183e-08 -5.039937e-08 -5.253522e-08 -5.417148e-08 -5.497735e-08 -5.643782e-08 -5.761802e-08 -5.902869e-08 -6.106645e-08 -6.288488e-08 -6.360352e-08 -6.430319e-08 -6.506787e-08 -6.591636e-08 -6.653441e-08 -6.711558e-08 -6.865251e-08 -7.036027e-08 -7.131590e-08 -7.211618e-08 -7.264731e-08 -7.291619e-08 -7.335522e-08 -7.390508e-08 -7.425503e-08 -7.448831e-08 -7.474829e-08 -7.535167e-08 -7.616989e-08 -7.698189e-08 -7.760101e-08 -7.793023e-08 -7.820411e-08 -7.836873e-08 -7.858004e-08 -7.880114e-08 -7.902771e-08 -7.930117e-08 -7.961415e-08 -7.993277e-08 -8.042408e-08 -8.099332e-08 -8.137023e-08 -8.159011e-08 -8.183675e-08 -8.208526e-08 -8.246346e-08 -8.300660e-08 -8.349416e-08 -8.384401e-08 -8.469797e-08 -8.528422e-08 -8.569459e-08 -8.605290e-08 -8.639379e-08 -8.679182e-08 -8.699523e-08 -8.745537e-08 -8.806946e-08 -8.907888e-08 -8.982534e-08 -9.074642e-08 -9.160606e-08 -9.289252e-08 -9.401599e-08 -9.413794e-08 -9.452121e-08 -9.488710e-08 -9.511819e-08 -9.512671e-08 -9.570818e-08 -9.616662e-08 -9.661966e-08 -9.682335e-08 -9.705848e-08 -9.746544e-08 -9.762636e-08 -9.739339e-08 -9.765191e-08 -9.838228e-08 -9.709708e-08 -9.831251e-08 -9.800952e-08 -9.843107e-08 -9.867936e-08 -9.907567e-08 -9.876019e-08 -9.889473e-08 -9.881383e-08 -9.892975e-08 -9.881120e-08 -9.879425e-08 -9.861143e-08 -9.874504e-08 -9.869736e-08 -9.873484e-08 -9.868035e-08 -9.863930e-08 -9.861641e-08 -9.886259e-08 -9.877866e-08 -9.890417e-08 -9.871299e-08 -9.871499e-08 -9.872122e-08 -9.872685e-08 -9.876808e-08 -9.865902e-08 -9.837486e-08 -1.003180e-07 -9.852346e-08 -9.906741e-08 -1.005303e-07 -1.004572e-07 -1.009904e-07 -1.011327e-07 -1.023267e-07 -1.002127e-07 -9.938581e-08 -9.977353e-08 -9.954782e-08 -9.870419e-08 -9.492161e-08 -9.822397e-08 -9.994898e-08 -9.709667e-08 -9.539705e-08 -9.444809e-08 -9.378171e-08 -9.334975e-08 -9.534584e-08 -9.031600e-08 -8.956350e-08 -8.917526e-08 -8.882291e-08 -8.555115e-08 -8.538398e-08 -8.564440e-08 -8.556272e-08 -8.510195e-08 -8.325621e-08 -8.206072e-08 -8.288115e-08 -8.364427e-08 -8.372739e-08 -8.453152e-08 -8.490561e-08 -8.706451e-08 -8.415690e-08 -8.434066e-08 -8.442191e-08 -8.444913e-08 -8.441892e-08 -8.439728e-08 -8.434341e-08 -8.426342e-08 -8.412840e-08 -8.408909e-08 -8.331080e-08 -8.326550e-08 -8.213773e-08 -8.056459e-08 -8.171832e-08 -8.243600e-08 -7.972469e-08 -7.942044e-08 -8.010405e-08 -8.058586e-08 -7.783562e-08 -7.668886e-08 -8.034459e-08 -8.055796e-08 -8.067403e-08 -5.195304e-08 -8.503883e-09 -1.165952e-07 -1.493591e-07 -4.511281e-08 -5.362144e-08 -4.785480e-08 2.860901e-08 -6.619694e-08 7.889851e-08 9.002281e-09 2.850427e-09 -5.993089e-10 -2.735403e-09 -3.345311e-09 -2.764869e-09 -1.763487e-09 -1.014502e-09 -2.992647e-10 
-1.930624e-09 -5.999639e-09 -9.817964e-09 -1.227200e-08 -1.365351e-08 -1.469429e-08 -1.500654e-08 -1.577317e-08 -1.689409e-08 -1.821024e-08 -1.950761e-08 -2.043358e-08 -2.074426e-08 -2.093386e-08 -2.129629e-08 -2.167495e-08 -2.222107e-08 -2.323868e-08 -2.402823e-08 -2.457089e-08 -2.528709e-08 -2.660762e-08 -2.853970e-08 -2.996303e-08 -3.173620e-08 -3.465720e-08 -3.637228e-08 -3.797829e-08 -4.272922e-08 -4.627551e-08 -4.875896e-08 -5.051663e-08 -5.186451e-08 -5.406459e-08 -5.588951e-08 -5.829764e-08 -6.057145e-08 -6.218896e-08 -6.345813e-08 -6.426559e-08 -6.508291e-08 -6.597533e-08 -6.652789e-08 -6.725396e-08 -6.906182e-08 -7.062342e-08 -7.171244e-08 -7.247448e-08 -7.281874e-08 -7.304350e-08 -7.341416e-08 -7.381249e-08 -7.415213e-08 -7.442662e-08 -7.471842e-08 -7.508706e-08 -7.584336e-08 -7.657114e-08 -7.727644e-08 -7.790006e-08 -7.822024e-08 -7.834525e-08 -7.851103e-08 -7.876922e-08 -7.904330e-08 -7.933292e-08 -7.966995e-08 -8.006560e-08 -8.055443e-08 -8.100098e-08 -8.133604e-08 -8.158920e-08 -8.186713e-08 -8.216560e-08 -8.251713e-08 -8.289732e-08 -8.332795e-08 -8.371037e-08 -8.423224e-08 -8.489754e-08 -8.545055e-08 -8.590976e-08 -8.621746e-08 -8.660882e-08 -8.686214e-08 -8.715187e-08 -8.778849e-08 -8.868661e-08 -8.943841e-08 -8.994393e-08 -9.088559e-08 -9.214926e-08 -9.313407e-08 -9.369839e-08 -9.406395e-08 -9.435513e-08 -9.468363e-08 -9.487310e-08 -9.521546e-08 -9.570318e-08 -9.620612e-08 -9.651195e-08 -9.673550e-08 -9.695747e-08 -9.731403e-08 -9.721124e-08 -9.737045e-08 -9.770306e-08 -9.765382e-08 -9.836678e-08 -9.836773e-08 -9.851997e-08 -9.870687e-08 -9.870163e-08 -9.875970e-08 -9.885418e-08 -9.885008e-08 -9.884623e-08 -9.880311e-08 -9.877950e-08 -9.871939e-08 -9.868735e-08 -9.872316e-08 -9.866916e-08 -9.867213e-08 -9.867495e-08 -9.870216e-08 -9.875726e-08 -9.876675e-08 -9.881172e-08 -9.879165e-08 -9.875945e-08 -9.877601e-08 -9.869351e-08 -9.869465e-08 -9.874622e-08 -9.876577e-08 -9.895521e-08 -9.901285e-08 -9.836046e-08 -9.955038e-08 -1.003434e-07 -1.003821e-07 -1.003764e-07 -9.972714e-08 -9.920707e-08 -9.901543e-08 -9.955247e-08 -9.947766e-08 -9.990673e-08 -9.732397e-08 -9.858212e-08 -9.832582e-08 -9.718183e-08 -9.556512e-08 -9.498390e-08 -9.356194e-08 -9.243711e-08 -9.126443e-08 -9.018411e-08 -8.950884e-08 -8.911344e-08 -8.839677e-08 -8.697063e-08 -8.537544e-08 -8.546672e-08 -8.572574e-08 -8.547507e-08 -8.479908e-08 -8.422242e-08 -8.535728e-08 -8.377042e-08 -8.465591e-08 -8.459319e-08 -8.444959e-08 -8.441989e-08 -8.452372e-08 -8.437065e-08 -8.421138e-08 -8.453122e-08 -8.439001e-08 -8.434549e-08 -8.430448e-08 -8.415566e-08 -8.381593e-08 -8.345703e-08 -8.312071e-08 -8.272761e-08 -8.208850e-08 -8.179041e-08 -8.174933e-08 -8.090469e-08 -8.015307e-08 -7.962779e-08 -7.883597e-08 -7.855057e-08 -7.834616e-08 -7.815572e-08 -7.754369e-08 -7.676289e-08 -7.432056e-08 -6.817466e-08 -7.050060e-08 -6.806569e-08 -5.782729e-08 -6.723022e-08 -4.153817e-08 -3.013368e-08 -1.549081e-08 9.398781e-10 1.336736e-08 8.317380e-09 6.559032e-09 -1.716778e-09 -2.642957e-09 -3.819420e-09 -2.229392e-09 -1.027775e-09 -4.283617e-10 -1.000603e-10 
-9.893640e-10 -3.861385e-09 -7.945237e-09 -1.080085e-08 -1.196134e-08 -1.307382e-08 -1.325699e-08 -1.346505e-08 -1.453323e-08 -1.572527e-08 -1.788548e-08 -1.990860e-08 -2.060538e-08 -2.091339e-08 -2.136667e-08 -2.177837e-08 -2.241633e-08 -2.312336e-08 -2.352672e-08 -2.373377e-08 -2.405566e-08 -2.486485e-08 -2.658864e-08 -2.776290e-08 -2.849227e-08 -3.008315e-08 -3.203280e-08 -3.413495e-08 -3.795287e-08 -4.252453e-08 -4.589462e-08 -4.788641e-08 -4.924955e-08 -5.147351e-08 -5.405643e-08 -5.657919e-08 -5.956991e-08 -6.130934e-08 -6.288969e-08 -6.409589e-08 -6.495334e-08 -6.598338e-08 -6.670992e-08 -6.799192e-08 -6.975942e-08 -7.107058e-08 -7.209894e-08 -7.260050e-08 -7.288597e-08 -7.307738e-08 -7.334421e-08 -7.378731e-08 -7.413036e-08 -7.437088e-08 -7.468897e-08 -7.509404e-08 -7.578232e-08 -7.639473e-08 -7.695517e-08 -7.765809e-08 -7.812019e-08 -7.836407e-08 -7.854161e-08 -7.874890e-08 -7.900176e-08 -7.933234e-08 -7.969566e-08 -8.008572e-08 -8.059521e-08 -8.105967e-08 -8.137910e-08 -8.160314e-08 -8.192375e-08 -8.231685e-08 -8.259267e-08 -8.289303e-08 -8.324697e-08 -8.360195e-08 -8.411259e-08 -8.470717e-08 -8.511296e-08 -8.556770e-08 -8.593390e-08 -8.637941e-08 -8.669592e-08 -8.693569e-08 -8.759576e-08 -8.847801e-08 -8.915152e-08 -8.965395e-08 -9.039933e-08 -9.147791e-08 -9.241992e-08 -9.301259e-08 -9.351446e-08 -9.383894e-08 -9.423281e-08 -9.450662e-08 -9.486098e-08 -9.541348e-08 -9.592372e-08 -9.619377e-08 -9.640974e-08 -9.661785e-08 -9.680583e-08 -9.700915e-08 -9.724812e-08 -9.745300e-08 -9.785971e-08 -9.819742e-08 -9.838773e-08 -9.850480e-08 -9.858270e-08 -9.867411e-08 -9.878234e-08 -9.881372e-08 -9.881829e-08 -9.881278e-08 -9.879118e-08 -9.876172e-08 -9.872211e-08 -9.871336e-08 -9.869990e-08 -9.868791e-08 -9.868725e-08 -9.869028e-08 -9.870674e-08 -9.872780e-08 -9.874355e-08 -9.875523e-08 -9.875165e-08 -9.875600e-08 -9.870556e-08 -9.873491e-08 -9.870614e-08 -9.872076e-08 -9.874071e-08 -9.884307e-08 -9.887286e-08 -9.895922e-08 -9.911729e-08 -9.952023e-08 -9.978367e-08 -9.957591e-08 -9.909301e-08 -9.905269e-08 -9.894710e-08 -9.889438e-08 -9.887975e-08 -9.880892e-08 -9.885894e-08 -9.776453e-08 -9.746077e-08 -9.674579e-08 -9.601951e-08 -9.497141e-08 -9.383893e-08 -9.258191e-08 -9.108917e-08 -9.021040e-08 -8.937741e-08 -8.889809e-08 -8.804823e-08 -8.685726e-08 -8.604716e-08 -8.588711e-08 -8.571293e-08 -8.542846e-08 -8.495990e-08 -8.467668e-08 -8.470977e-08 -8.454362e-08 -8.445623e-08 -8.446025e-08 -8.448797e-08 -8.446414e-08 -8.442312e-08 -8.436924e-08 -8.435538e-08 -8.435237e-08 -8.433654e-08 -8.427130e-08 -8.412766e-08 -8.401351e-08 -8.360387e-08 -8.304015e-08 -8.260159e-08 -8.235319e-08 -8.206661e-08 -8.172894e-08 -8.114804e-08 -8.047338e-08 -7.978424e-08 -7.904701e-08 -7.833315e-08 -7.765554e-08 -7.707016e-08 -7.605936e-08 -7.511772e-08 -7.326621e-08 -7.038143e-08 -6.700002e-08 -6.470742e-08 -6.219249e-08 -6.002092e-08 -5.520601e-08 -4.304400e-08 -2.812172e-08 -1.711408e-08 -7.015444e-09 -2.241329e-09 1.326442e-09 1.919443e-09 -7.303741e-10 -1.730259e-09 -2.053583e-09 -1.832188e-09 -9.600459e-10 -7.838130e-11 1.829540e-11 
-1.421313e-09 -3.174063e-09 -6.309017e-09 -9.202423e-09 -1.015944e-08 -1.122078e-08 -1.184369e-08 -1.213424e-08 -1.278914e-08 -1.359235e-08 -1.590465e-08 -1.869525e-08 -2.015985e-08 -2.084847e-08 -2.148883e-08 -2.202212e-08 -2.261721e-08 -2.308282e-08 -2.337481e-08 -2.354417e-08 -2.365380e-08 -2.410121e-08 -2.528224e-08 -2.647427e-08 -2.712169e-08 -2.787093e-08 -2.926816e-08 -3.162642e-08 -3.470671e-08 -3.918847e-08 -4.378206e-08 -4.657335e-08 -4.794380e-08 -4.948675e-08 -5.205527e-08 -5.487665e-08 -5.785393e-08 -6.006533e-08 -6.164836e-08 -6.340871e-08 -6.446309e-08 -6.597890e-08 -6.724441e-08 -6.860109e-08 -7.013386e-08 -7.138325e-08 -7.212343e-08 -7.255586e-08 -7.285350e-08 -7.307536e-08 -7.345708e-08 -7.388650e-08 -7.414364e-08 -7.435103e-08 -7.463304e-08 -7.512593e-08 -7.569028e-08 -7.623604e-08 -7.681880e-08 -7.747289e-08 -7.801347e-08 -7.838760e-08 -7.861682e-08 -7.878729e-08 -7.893773e-08 -7.920384e-08 -7.962392e-08 -8.005102e-08 -8.054830e-08 -8.104830e-08 -8.144265e-08 -8.171347e-08 -8.207713e-08 -8.241220e-08 -8.265389e-08 -8.294659e-08 -8.321104e-08 -8.359350e-08 -8.404007e-08 -8.455283e-08 -8.498456e-08 -8.539054e-08 -8.576670e-08 -8.616280e-08 -8.650682e-08 -8.679163e-08 -8.735430e-08 -8.807083e-08 -8.886764e-08 -8.944389e-08 -9.012146e-08 -9.098126e-08 -9.182999e-08 -9.245797e-08 -9.297510e-08 -9.338031e-08 -9.376043e-08 -9.414380e-08 -9.445795e-08 -9.497455e-08 -9.555028e-08 -9.590338e-08 -9.608100e-08 -9.628070e-08 -9.636187e-08 -9.649587e-08 -9.690270e-08 -9.734333e-08 -9.771153e-08 -9.806882e-08 -9.833381e-08 -9.846698e-08 -9.857799e-08 -9.864514e-08 -9.872514e-08 -9.878548e-08 -9.879386e-08 -9.877774e-08 -9.876872e-08 -9.875263e-08 -9.872045e-08 -9.871096e-08 -9.870074e-08 -9.869541e-08 -9.869230e-08 -9.869403e-08 -9.870507e-08 -9.871514e-08 -9.872327e-08 -9.873013e-08 -9.872811e-08 -9.872133e-08 -9.868786e-08 -9.869575e-08 -9.869366e-08 -9.871729e-08 -9.870604e-08 -9.873116e-08 -9.884185e-08 -9.887396e-08 -9.892299e-08 -9.924715e-08 -9.927575e-08 -9.921949e-08 -9.883709e-08 -9.883397e-08 -9.881440e-08 -9.876816e-08 -9.871924e-08 -9.860837e-08 -9.806923e-08 -9.751847e-08 -9.704088e-08 -9.666797e-08 -9.604988e-08 -9.513317e-08 -9.406416e-08 -9.267994e-08 -9.108950e-08 -9.006428e-08 -8.938655e-08 -8.887030e-08 -8.829205e-08 -8.736015e-08 -8.654551e-08 -8.623926e-08 -8.595123e-08 -8.565324e-08 -8.526928e-08 -8.491230e-08 -8.480404e-08 -8.461856e-08 -8.449369e-08 -8.447235e-08 -8.445985e-08 -8.442766e-08 -8.440150e-08 -8.435757e-08 -8.431887e-08 -8.430936e-08 -8.426533e-08 -8.415421e-08 -8.405322e-08 -8.387602e-08 -8.335958e-08 -8.284322e-08 -8.248836e-08 -8.224154e-08 -8.198718e-08 -8.150057e-08 -8.084964e-08 -8.019693e-08 -7.953642e-08 -7.861565e-08 -7.773761e-08 -7.677305e-08 -7.564314e-08 -7.420707e-08 -7.263363e-08 -7.034821e-08 -6.836349e-08 -6.645600e-08 -6.447443e-08 -6.180876e-08 -5.794659e-08 -5.349011e-08 -4.566957e-08 -3.227027e-08 -2.044892e-08 -1.193156e-08 -6.117500e-09 -4.020973e-09 -1.430811e-09 -3.279634e-09 -2.562830e-09 -1.931730e-09 -1.369575e-09 -1.102658e-09 5.172806e-10 2.993156e-10 
-4.849198e-09 -2.439240e-09 -4.721998e-09 -7.452321e-09 -8.930726e-09 -9.801049e-09 -1.057083e-08 -1.113645e-08 -1.198437e-08 -1.310780e-08 -1.489581e-08 -1.735522e-08 -1.915137e-08 -2.074872e-08 -2.169847e-08 -2.219289e-08 -2.269612e-08 -2.306472e-08 -2.330088e-08 -2.343929e-08 -2.355096e-08 -2.382607e-08 -2.470670e-08 -2.576818e-08 -2.637097e-08 -2.711655e-08 -2.808320e-08 -2.945621e-08 -3.146085e-08 -3.484119e-08 -4.010130e-08 -4.457374e-08 -4.583696e-08 -4.712934e-08 -4.911376e-08 -5.176893e-08 -5.564764e-08 -5.803952e-08 -5.908208e-08 -6.120353e-08 -6.302707e-08 -6.528732e-08 -6.748448e-08 -6.899738e-08 -7.019658e-08 -7.131901e-08 -7.207020e-08 -7.244812e-08 -7.279154e-08 -7.310600e-08 -7.354724e-08 -7.392200e-08 -7.418734e-08 -7.438769e-08 -7.456144e-08 -7.499820e-08 -7.555586e-08 -7.618830e-08 -7.680689e-08 -7.734775e-08 -7.795509e-08 -7.841446e-08 -7.865807e-08 -7.878654e-08 -7.891188e-08 -7.916589e-08 -7.957110e-08 -8.004500e-08 -8.052517e-08 -8.103583e-08 -8.155692e-08 -8.192365e-08 -8.220807e-08 -8.240164e-08 -8.268755e-08 -8.296933e-08 -8.318906e-08 -8.355596e-08 -8.393464e-08 -8.440249e-08 -8.495231e-08 -8.533525e-08 -8.569682e-08 -8.606851e-08 -8.638295e-08 -8.676753e-08 -8.729524e-08 -8.775072e-08 -8.852078e-08 -8.931714e-08 -8.994851e-08 -9.066721e-08 -9.144644e-08 -9.204263e-08 -9.246395e-08 -9.285635e-08 -9.323501e-08 -9.368803e-08 -9.407972e-08 -9.450368e-08 -9.502337e-08 -9.538864e-08 -9.561910e-08 -9.570654e-08 -9.589310e-08 -9.602180e-08 -9.633265e-08 -9.696037e-08 -9.746273e-08 -9.783903e-08 -9.809783e-08 -9.836098e-08 -9.852719e-08 -9.860622e-08 -9.866023e-08 -9.876324e-08 -9.876819e-08 -9.875793e-08 -9.874696e-08 -9.874078e-08 -9.871587e-08 -9.870890e-08 -9.870221e-08 -9.869549e-08 -9.869430e-08 -9.869415e-08 -9.869745e-08 -9.870227e-08 -9.870840e-08 -9.871171e-08 -9.870889e-08 -9.870871e-08 -9.868451e-08 -9.869019e-08 -9.869106e-08 -9.868883e-08 -9.869227e-08 -9.868566e-08 -9.875793e-08 -9.879791e-08 -9.882334e-08 -9.888133e-08 -9.897492e-08 -9.883892e-08 -9.876832e-08 -9.872347e-08 -9.871147e-08 -9.866049e-08 -9.857918e-08 -9.837385e-08 -9.802419e-08 -9.735704e-08 -9.700851e-08 -9.650115e-08 -9.580400e-08 -9.509119e-08 -9.439582e-08 -9.322436e-08 -9.165224e-08 -9.001543e-08 -8.945472e-08 -8.896827e-08 -8.839574e-08 -8.785086e-08 -8.715003e-08 -8.662128e-08 -8.625155e-08 -8.584255e-08 -8.549520e-08 -8.514405e-08 -8.486864e-08 -8.470418e-08 -8.455230e-08 -8.448765e-08 -8.444131e-08 -8.441521e-08 -8.438356e-08 -8.434172e-08 -8.430311e-08 -8.426261e-08 -8.419584e-08 -8.411662e-08 -8.401616e-08 -8.365085e-08 -8.306756e-08 -8.271473e-08 -8.241776e-08 -8.211992e-08 -8.187268e-08 -8.137127e-08 -8.057873e-08 -7.976359e-08 -7.885551e-08 -7.792845e-08 -7.671659e-08 -7.547553e-08 -7.403526e-08 -7.293713e-08 -7.121590e-08 -6.932724e-08 -6.789929e-08 -6.617927e-08 -6.379555e-08 -6.073688e-08 -5.703198e-08 -5.320642e-08 -4.605957e-08 -3.396054e-08 -2.175624e-08 -1.465299e-08 -1.026142e-08 -6.546348e-09 -4.296212e-09 -4.217496e-09 -3.352409e-09 -2.477677e-09 -1.541487e-09 -1.052708e-09 -1.015828e-10 -3.202796e-10 
-3.307804e-09 -2.389506e-09 -4.044209e-09 -6.531130e-09 -8.090387e-09 -8.992995e-09 -9.699432e-09 -1.030233e-08 -1.123775e-08 -1.275337e-08 -1.468436e-08 -1.666405e-08 -1.847131e-08 -2.032373e-08 -2.157732e-08 -2.218052e-08 -2.271484e-08 -2.305789e-08 -2.327312e-08 -2.338985e-08 -2.347243e-08 -2.376311e-08 -2.449882e-08 -2.536003e-08 -2.598823e-08 -2.661507e-08 -2.748948e-08 -2.860953e-08 -2.998574e-08 -3.164463e-08 -3.551442e-08 -4.090666e-08 -4.388048e-08 -4.468288e-08 -4.586579e-08 -4.685161e-08 -5.085280e-08 -5.451062e-08 -5.601823e-08 -5.787109e-08 -6.028056e-08 -6.295403e-08 -6.635947e-08 -6.913992e-08 -7.035055e-08 -7.114295e-08 -7.190751e-08 -7.231890e-08 -7.270536e-08 -7.310530e-08 -7.357119e-08 -7.395768e-08 -7.424098e-08 -7.441701e-08 -7.457991e-08 -7.487961e-08 -7.542566e-08 -7.608710e-08 -7.682366e-08 -7.748524e-08 -7.799379e-08 -7.837260e-08 -7.861416e-08 -7.877668e-08 -7.889702e-08 -7.915173e-08 -7.964051e-08 -8.016892e-08 -8.057580e-08 -8.099538e-08 -8.154732e-08 -8.199623e-08 -8.225567e-08 -8.239765e-08 -8.269358e-08 -8.300751e-08 -8.315697e-08 -8.343544e-08 -8.379754e-08 -8.424743e-08 -8.489484e-08 -8.535224e-08 -8.565975e-08 -8.603698e-08 -8.632892e-08 -8.672471e-08 -8.721454e-08 -8.766129e-08 -8.847157e-08 -8.927339e-08 -8.972856e-08 -9.031722e-08 -9.114022e-08 -9.173196e-08 -9.198743e-08 -9.231715e-08 -9.257624e-08 -9.284042e-08 -9.335842e-08 -9.402495e-08 -9.466567e-08 -9.498624e-08 -9.518642e-08 -9.516273e-08 -9.534695e-08 -9.552884e-08 -9.580209e-08 -9.617613e-08 -9.689219e-08 -9.740824e-08 -9.782622e-08 -9.812438e-08 -9.828026e-08 -9.851799e-08 -9.867756e-08 -9.878569e-08 -9.874010e-08 -9.873927e-08 -9.873077e-08 -9.873211e-08 -9.870973e-08 -9.870455e-08 -9.870169e-08 -9.869646e-08 -9.869542e-08 -9.869365e-08 -9.869345e-08 -9.869360e-08 -9.869395e-08 -9.869657e-08 -9.869209e-08 -9.868599e-08 -9.868648e-08 -9.868157e-08 -9.867861e-08 -9.867362e-08 -9.866656e-08 -9.865409e-08 -9.867572e-08 -9.871304e-08 -9.871070e-08 -9.877338e-08 -9.877416e-08 -9.869009e-08 -9.860632e-08 -9.856374e-08 -9.852150e-08 -9.845886e-08 -9.838210e-08 -9.816614e-08 -9.773985e-08 -9.725597e-08 -9.695684e-08 -9.652269e-08 -9.578278e-08 -9.506837e-08 -9.442547e-08 -9.352057e-08 -9.175870e-08 -9.039249e-08 -8.966099e-08 -8.917884e-08 -8.873169e-08 -8.823178e-08 -8.771464e-08 -8.703281e-08 -8.645425e-08 -8.603343e-08 -8.568133e-08 -8.537483e-08 -8.511240e-08 -8.476686e-08 -8.455903e-08 -8.448999e-08 -8.444470e-08 -8.440013e-08 -8.436774e-08 -8.432742e-08 -8.427650e-08 -8.421952e-08 -8.415100e-08 -8.402046e-08 -8.385105e-08 -8.342364e-08 -8.292406e-08 -8.253213e-08 -8.222390e-08 -8.201107e-08 -8.176056e-08 -8.101381e-08 -7.998984e-08 -7.896299e-08 -7.798287e-08 -7.653809e-08 -7.519039e-08 -7.403215e-08 -7.279634e-08 -7.178072e-08 -7.001697e-08 -6.842366e-08 -6.712230e-08 -6.521588e-08 -6.282359e-08 -5.999272e-08 -5.620216e-08 -5.084805e-08 -4.348850e-08 -3.403076e-08 -2.368889e-08 -1.612520e-08 -1.223289e-08 -8.900212e-09 -6.222490e-09 -4.915585e-09 -3.954159e-09 -2.677327e-09 -1.666780e-09 -1.066097e-09 -5.071254e-10 -3.306129e-10 
-8.843519e-10 -2.271205e-09 -3.715779e-09 -5.674177e-09 -7.116999e-09 -8.097166e-09 -8.919755e-09 -9.638802e-09 -1.077985e-08 -1.257383e-08 -1.464285e-08 -1.640108e-08 -1.807506e-08 -1.981234e-08 -2.119102e-08 -2.202562e-08 -2.260020e-08 -2.299316e-08 -2.318148e-08 -2.335121e-08 -2.348956e-08 -2.387360e-08 -2.445383e-08 -2.514360e-08 -2.569119e-08 -2.629217e-08 -2.697623e-08 -2.777702e-08 -2.927327e-08 -3.063206e-08 -3.324355e-08 -3.717527e-08 -4.074892e-08 -4.251939e-08 -4.306511e-08 -4.336254e-08 -4.525188e-08 -4.948975e-08 -5.238925e-08 -5.462659e-08 -5.722474e-08 -6.065463e-08 -6.511674e-08 -6.887192e-08 -7.021004e-08 -7.075565e-08 -7.148116e-08 -7.212515e-08 -7.262122e-08 -7.309759e-08 -7.358996e-08 -7.399006e-08 -7.431081e-08 -7.447864e-08 -7.461411e-08 -7.478850e-08 -7.530093e-08 -7.602521e-08 -7.681938e-08 -7.756374e-08 -7.799466e-08 -7.832286e-08 -7.860359e-08 -7.877891e-08 -7.889428e-08 -7.912561e-08 -7.966831e-08 -8.023129e-08 -8.061387e-08 -8.107903e-08 -8.160661e-08 -8.198853e-08 -8.225177e-08 -8.240626e-08 -8.261586e-08 -8.288547e-08 -8.308100e-08 -8.337200e-08 -8.372575e-08 -8.415940e-08 -8.485589e-08 -8.541215e-08 -8.569908e-08 -8.604609e-08 -8.629301e-08 -8.656738e-08 -8.701044e-08 -8.763344e-08 -8.853184e-08 -8.925793e-08 -8.976870e-08 -9.033710e-08 -9.093167e-08 -9.141456e-08 -9.157082e-08 -9.178467e-08 -9.194382e-08 -9.200983e-08 -9.231061e-08 -9.284385e-08 -9.368309e-08 -9.442328e-08 -9.471770e-08 -9.482739e-08 -9.486807e-08 -9.505934e-08 -9.527033e-08 -9.559602e-08 -9.636631e-08 -9.702295e-08 -9.751347e-08 -9.782179e-08 -9.807773e-08 -9.829279e-08 -9.850769e-08 -9.871491e-08 -9.862971e-08 -9.870740e-08 -9.871539e-08 -9.871516e-08 -9.870284e-08 -9.870054e-08 -9.869664e-08 -9.869481e-08 -9.869341e-08 -9.869168e-08 -9.869053e-08 -9.868909e-08 -9.868908e-08 -9.868675e-08 -9.868301e-08 -9.867865e-08 -9.867758e-08 -9.867252e-08 -9.866370e-08 -9.865955e-08 -9.863713e-08 -9.862727e-08 -9.861885e-08 -9.860910e-08 -9.862110e-08 -9.864894e-08 -9.859439e-08 -9.855206e-08 -9.840528e-08 -9.835946e-08 -9.826918e-08 -9.819303e-08 -9.802142e-08 -9.781642e-08 -9.743483e-08 -9.708753e-08 -9.686803e-08 -9.639417e-08 -9.572935e-08 -9.503027e-08 -9.448929e-08 -9.380962e-08 -9.215936e-08 -9.080182e-08 -9.011716e-08 -8.955833e-08 -8.908112e-08 -8.860785e-08 -8.820733e-08 -8.760560e-08 -8.692224e-08 -8.633333e-08 -8.579594e-08 -8.552367e-08 -8.531523e-08 -8.493606e-08 -8.463600e-08 -8.449423e-08 -8.443718e-08 -8.440235e-08 -8.434619e-08 -8.428977e-08 -8.422812e-08 -8.416744e-08 -8.405802e-08 -8.385952e-08 -8.362520e-08 -8.327915e-08 -8.283035e-08 -8.236994e-08 -8.204368e-08 -8.190211e-08 -8.112959e-08 -8.021851e-08 -7.906545e-08 -7.786069e-08 -7.654993e-08 -7.514522e-08 -7.427766e-08 -7.311216e-08 -7.205093e-08 -7.086198e-08 -6.895832e-08 -6.749690e-08 -6.602635e-08 -6.367543e-08 -6.135338e-08 -5.931209e-08 -5.532005e-08 -4.911777e-08 -4.273539e-08 -3.518505e-08 -2.646162e-08 -1.752654e-08 -1.201155e-08 -9.389847e-09 -7.484057e-09 -5.721611e-09 -5.092204e-09 -3.574959e-09 -2.306071e-09 -1.052506e-09 -4.015851e-10 1.157224e-10 
-6.951024e-10 -1.764685e-09 -3.020700e-09 -4.696339e-09 -6.408093e-09 -7.382121e-09 -8.125644e-09 -9.066854e-09 -1.028543e-08 -1.200511e-08 -1.432172e-08 -1.652166e-08 -1.849165e-08 -2.004880e-08 -2.086922e-08 -2.169346e-08 -2.239616e-08 -2.280346e-08 -2.304877e-08 -2.326593e-08 -2.354416e-08 -2.405411e-08 -2.451211e-08 -2.503859e-08 -2.556073e-08 -2.597794e-08 -2.641411e-08 -2.710239e-08 -2.842748e-08 -2.961564e-08 -3.098328e-08 -3.340931e-08 -3.571695e-08 -3.760628e-08 -3.934227e-08 -4.009174e-08 -4.040490e-08 -4.359688e-08 -4.753115e-08 -5.066821e-08 -5.385424e-08 -5.886543e-08 -6.400509e-08 -6.747960e-08 -6.974580e-08 -7.050976e-08 -7.111549e-08 -7.176427e-08 -7.244575e-08 -7.303795e-08 -7.354680e-08 -7.402272e-08 -7.440084e-08 -7.456667e-08 -7.466020e-08 -7.479170e-08 -7.513394e-08 -7.580359e-08 -7.675083e-08 -7.754447e-08 -7.795017e-08 -7.827780e-08 -7.859665e-08 -7.880470e-08 -7.893700e-08 -7.915269e-08 -7.966829e-08 -8.028005e-08 -8.066954e-08 -8.100593e-08 -8.147712e-08 -8.191932e-08 -8.221086e-08 -8.239556e-08 -8.257300e-08 -8.278252e-08 -8.299933e-08 -8.325818e-08 -8.360754e-08 -8.406899e-08 -8.477009e-08 -8.535605e-08 -8.572506e-08 -8.607534e-08 -8.627364e-08 -8.646545e-08 -8.696838e-08 -8.771970e-08 -8.846286e-08 -8.921835e-08 -8.985755e-08 -9.040288e-08 -9.092051e-08 -9.121467e-08 -9.136509e-08 -9.146806e-08 -9.160997e-08 -9.155904e-08 -9.156099e-08 -9.184090e-08 -9.251580e-08 -9.333904e-08 -9.398085e-08 -9.437377e-08 -9.438658e-08 -9.442019e-08 -9.477852e-08 -9.509357e-08 -9.589225e-08 -9.671351e-08 -9.730310e-08 -9.774799e-08 -9.794047e-08 -9.819194e-08 -9.841245e-08 -9.855364e-08 -9.864230e-08 -9.868038e-08 -9.869452e-08 -9.870067e-08 -9.868330e-08 -9.868446e-08 -9.868750e-08 -9.868765e-08 -9.868834e-08 -9.868734e-08 -9.868741e-08 -9.868719e-08 -9.868637e-08 -9.868303e-08 -9.867887e-08 -9.867578e-08 -9.867069e-08 -9.866511e-08 -9.865395e-08 -9.864009e-08 -9.860755e-08 -9.858346e-08 -9.856311e-08 -9.854476e-08 -9.854380e-08 -9.853617e-08 -9.848977e-08 -9.831257e-08 -9.823212e-08 -9.818568e-08 -9.811289e-08 -9.795642e-08 -9.768221e-08 -9.748064e-08 -9.722594e-08 -9.704090e-08 -9.677709e-08 -9.628417e-08 -9.565661e-08 -9.500429e-08 -9.442933e-08 -9.383569e-08 -9.273020e-08 -9.144767e-08 -9.073988e-08 -9.012129e-08 -8.945073e-08 -8.895942e-08 -8.856000e-08 -8.800007e-08 -8.736394e-08 -8.679174e-08 -8.617313e-08 -8.571074e-08 -8.541096e-08 -8.507227e-08 -8.471355e-08 -8.452669e-08 -8.444852e-08 -8.440266e-08 -8.433267e-08 -8.425352e-08 -8.419224e-08 -8.412031e-08 -8.395429e-08 -8.372109e-08 -8.351744e-08 -8.322765e-08 -8.269541e-08 -8.214186e-08 -8.177796e-08 -8.130222e-08 -8.018660e-08 -7.919013e-08 -7.776222e-08 -7.653283e-08 -7.534780e-08 -7.434781e-08 -7.347168e-08 -7.232036e-08 -7.103504e-08 -6.952498e-08 -6.766982e-08 -6.670723e-08 -6.499706e-08 -6.274139e-08 -6.079650e-08 -5.881241e-08 -5.566181e-08 -5.020195e-08 -4.327380e-08 -3.611118e-08 -2.582163e-08 -1.580378e-08 -1.194146e-08 -9.534121e-09 -7.650485e-09 -6.244640e-09 -5.587179e-09 -4.641080e-09 -3.570779e-09 -1.468117e-09 -5.365179e-10 -1.674358e-10 
-5.972078e-10 -1.560402e-09 -2.574903e-09 -3.937104e-09 -5.566472e-09 -6.865657e-09 -7.595207e-09 -8.376808e-09 -9.473528e-09 -1.144420e-08 -1.386735e-08 -1.655274e-08 -1.891762e-08 -2.003411e-08 -2.080537e-08 -2.146196e-08 -2.223110e-08 -2.263789e-08 -2.287484e-08 -2.311068e-08 -2.362130e-08 -2.422507e-08 -2.455756e-08 -2.502701e-08 -2.545507e-08 -2.579555e-08 -2.612276e-08 -2.650109e-08 -2.755472e-08 -2.859575e-08 -2.912747e-08 -3.032770e-08 -3.170729e-08 -3.308064e-08 -3.528437e-08 -3.706569e-08 -3.804580e-08 -3.990911e-08 -4.346227e-08 -4.698935e-08 -4.990360e-08 -5.475719e-08 -6.193209e-08 -6.603683e-08 -6.821941e-08 -6.978198e-08 -7.078415e-08 -7.150970e-08 -7.236882e-08 -7.296524e-08 -7.348955e-08 -7.404962e-08 -7.446146e-08 -7.463973e-08 -7.470980e-08 -7.484626e-08 -7.511012e-08 -7.557651e-08 -7.658868e-08 -7.752365e-08 -7.789059e-08 -7.826399e-08 -7.863110e-08 -7.880581e-08 -7.893374e-08 -7.914604e-08 -7.954473e-08 -8.012265e-08 -8.064721e-08 -8.102868e-08 -8.141513e-08 -8.181508e-08 -8.215578e-08 -8.236941e-08 -8.253330e-08 -8.267818e-08 -8.288397e-08 -8.318132e-08 -8.353605e-08 -8.395213e-08 -8.462297e-08 -8.529379e-08 -8.569544e-08 -8.595163e-08 -8.618916e-08 -8.650984e-08 -8.712068e-08 -8.780410e-08 -8.850542e-08 -8.934000e-08 -8.991162e-08 -9.030911e-08 -9.077472e-08 -9.108475e-08 -9.122429e-08 -9.126860e-08 -9.123119e-08 -9.106680e-08 -9.097664e-08 -9.098913e-08 -9.143156e-08 -9.224800e-08 -9.293616e-08 -9.323101e-08 -9.339561e-08 -9.340774e-08 -9.389704e-08 -9.437330e-08 -9.507341e-08 -9.618052e-08 -9.705185e-08 -9.757512e-08 -9.793145e-08 -9.821937e-08 -9.838659e-08 -9.850608e-08 -9.859637e-08 -9.864687e-08 -9.866499e-08 -9.866780e-08 -9.865846e-08 -9.866490e-08 -9.867156e-08 -9.867688e-08 -9.868134e-08 -9.868218e-08 -9.868307e-08 -9.868345e-08 -9.868311e-08 -9.867936e-08 -9.867011e-08 -9.866574e-08 -9.865976e-08 -9.864570e-08 -9.862673e-08 -9.860724e-08 -9.858048e-08 -9.854486e-08 -9.851786e-08 -9.849082e-08 -9.847480e-08 -9.838881e-08 -9.823645e-08 -9.810099e-08 -9.807787e-08 -9.804227e-08 -9.794951e-08 -9.775072e-08 -9.750289e-08 -9.731561e-08 -9.714275e-08 -9.698381e-08 -9.670883e-08 -9.622957e-08 -9.567784e-08 -9.506639e-08 -9.449204e-08 -9.385943e-08 -9.276754e-08 -9.176412e-08 -9.111807e-08 -9.060358e-08 -8.983013e-08 -8.919052e-08 -8.886344e-08 -8.839038e-08 -8.775335e-08 -8.713263e-08 -8.650529e-08 -8.601877e-08 -8.555764e-08 -8.518570e-08 -8.481012e-08 -8.457454e-08 -8.447902e-08 -8.441226e-08 -8.435037e-08 -8.424405e-08 -8.415303e-08 -8.404627e-08 -8.385142e-08 -8.363123e-08 -8.346637e-08 -8.311667e-08 -8.253637e-08 -8.198248e-08 -8.131238e-08 -8.042752e-08 -7.917738e-08 -7.780519e-08 -7.638517e-08 -7.538495e-08 -7.459788e-08 -7.372173e-08 -7.269913e-08 -7.137562e-08 -7.024341e-08 -6.854277e-08 -6.704521e-08 -6.570534e-08 -6.375395e-08 -6.195019e-08 -6.036476e-08 -5.873575e-08 -5.591406e-08 -5.091007e-08 -4.446843e-08 -3.630713e-08 -2.473982e-08 -1.563072e-08 -1.174397e-08 -9.463227e-09 -7.535445e-09 -6.442093e-09 -5.538907e-09 -4.398088e-09 -3.095190e-09 -1.851180e-09 -9.878992e-10 -2.298822e-10 
-4.240056e-10 -1.298733e-09 -2.481271e-09 -3.540074e-09 -5.070546e-09 -6.531637e-09 -7.139047e-09 -7.981588e-09 -8.945107e-09 -1.072985e-08 -1.372339e-08 -1.640397e-08 -1.873981e-08 -1.992215e-08 -2.062182e-08 -2.122637e-08 -2.189083e-08 -2.244971e-08 -2.271412e-08 -2.298355e-08 -2.358677e-08 -2.423216e-08 -2.456356e-08 -2.502343e-08 -2.539805e-08 -2.565689e-08 -2.593133e-08 -2.615639e-08 -2.673961e-08 -2.747908e-08 -2.811242e-08 -2.894656e-08 -2.993160e-08 -3.147654e-08 -3.332068e-08 -3.469298e-08 -3.585666e-08 -3.768954e-08 -4.041255e-08 -4.353585e-08 -4.632703e-08 -5.005224e-08 -5.721034e-08 -6.300338e-08 -6.508953e-08 -6.754253e-08 -6.944613e-08 -7.087423e-08 -7.223284e-08 -7.304985e-08 -7.355726e-08 -7.408504e-08 -7.449400e-08 -7.467266e-08 -7.477705e-08 -7.492978e-08 -7.515784e-08 -7.558341e-08 -7.648675e-08 -7.738367e-08 -7.785067e-08 -7.823117e-08 -7.858175e-08 -7.878145e-08 -7.893253e-08 -7.916126e-08 -7.949046e-08 -7.987191e-08 -8.037009e-08 -8.091371e-08 -8.138748e-08 -8.174369e-08 -8.206852e-08 -8.229184e-08 -8.247941e-08 -8.264993e-08 -8.284880e-08 -8.307937e-08 -8.342577e-08 -8.391268e-08 -8.453611e-08 -8.513199e-08 -8.550572e-08 -8.581805e-08 -8.612592e-08 -8.654242e-08 -8.716103e-08 -8.779578e-08 -8.864984e-08 -8.949072e-08 -8.996785e-08 -9.027051e-08 -9.059564e-08 -9.091205e-08 -9.098928e-08 -9.095610e-08 -9.076798e-08 -9.058444e-08 -9.050567e-08 -9.043348e-08 -9.040857e-08 -9.093807e-08 -9.144515e-08 -9.177596e-08 -9.230183e-08 -9.248034e-08 -9.276968e-08 -9.321910e-08 -9.408559e-08 -9.538231e-08 -9.660160e-08 -9.719022e-08 -9.785575e-08 -9.819393e-08 -9.834768e-08 -9.850406e-08 -9.856339e-08 -9.862027e-08 -9.863952e-08 -9.864191e-08 -9.864151e-08 -9.864500e-08 -9.865066e-08 -9.866473e-08 -9.867686e-08 -9.867955e-08 -9.867772e-08 -9.867906e-08 -9.867591e-08 -9.866464e-08 -9.865611e-08 -9.864970e-08 -9.864283e-08 -9.862150e-08 -9.858991e-08 -9.856410e-08 -9.853204e-08 -9.848922e-08 -9.843616e-08 -9.839168e-08 -9.831862e-08 -9.817296e-08 -9.792857e-08 -9.784298e-08 -9.787646e-08 -9.788351e-08 -9.777681e-08 -9.752007e-08 -9.730551e-08 -9.719354e-08 -9.706604e-08 -9.691206e-08 -9.667468e-08 -9.619944e-08 -9.562899e-08 -9.510604e-08 -9.472774e-08 -9.430619e-08 -9.314496e-08 -9.211541e-08 -9.152373e-08 -9.090991e-08 -9.007914e-08 -8.936702e-08 -8.908438e-08 -8.880278e-08 -8.824446e-08 -8.763897e-08 -8.689094e-08 -8.633647e-08 -8.585382e-08 -8.528600e-08 -8.484041e-08 -8.463015e-08 -8.450624e-08 -8.443302e-08 -8.438472e-08 -8.426040e-08 -8.411708e-08 -8.399087e-08 -8.376592e-08 -8.355445e-08 -8.342236e-08 -8.313610e-08 -8.229062e-08 -8.129929e-08 -8.049653e-08 -7.943763e-08 -7.787051e-08 -7.662727e-08 -7.570408e-08 -7.489351e-08 -7.413899e-08 -7.347370e-08 -7.236798e-08 -7.062444e-08 -6.893484e-08 -6.744156e-08 -6.633135e-08 -6.476475e-08 -6.281077e-08 -6.106345e-08 -5.992144e-08 -5.805006e-08 -5.533907e-08 -5.214819e-08 -4.614269e-08 -3.775417e-08 -2.554534e-08 -1.520127e-08 -1.177876e-08 -9.539299e-09 -7.440658e-09 -6.197602e-09 -5.435407e-09 -4.497801e-09 -3.289649e-09 -1.806514e-09 -1.115050e-09 1.080228e-11 
-6.447233e-10 -1.181828e-09 -2.297696e-09 -3.433568e-09 -4.535707e-09 -5.834425e-09 -6.747521e-09 -7.835579e-09 -8.746110e-09 -9.794516e-09 -1.304592e-08 -1.594624e-08 -1.828177e-08 -1.989332e-08 -2.039907e-08 -2.098332e-08 -2.158391e-08 -2.209436e-08 -2.248781e-08 -2.285717e-08 -2.346923e-08 -2.410301e-08 -2.458953e-08 -2.504200e-08 -2.536465e-08 -2.556457e-08 -2.575531e-08 -2.597690e-08 -2.629282e-08 -2.671284e-08 -2.719908e-08 -2.801341e-08 -2.906207e-08 -3.008332e-08 -3.201524e-08 -3.348332e-08 -3.433250e-08 -3.554242e-08 -3.743063e-08 -3.993000e-08 -4.253209e-08 -4.602958e-08 -5.189782e-08 -5.832291e-08 -6.134178e-08 -6.412912e-08 -6.697694e-08 -6.934082e-08 -7.183977e-08 -7.312892e-08 -7.355423e-08 -7.403622e-08 -7.446023e-08 -7.467230e-08 -7.485324e-08 -7.504366e-08 -7.525028e-08 -7.574935e-08 -7.667885e-08 -7.736001e-08 -7.772507e-08 -7.809608e-08 -7.847360e-08 -7.875600e-08 -7.893864e-08 -7.911061e-08 -7.942113e-08 -7.978624e-08 -8.019167e-08 -8.072563e-08 -8.123699e-08 -8.157977e-08 -8.194911e-08 -8.222471e-08 -8.239898e-08 -8.262839e-08 -8.285136e-08 -8.304544e-08 -8.342584e-08 -8.385549e-08 -8.426493e-08 -8.480631e-08 -8.531936e-08 -8.571833e-08 -8.615351e-08 -8.671691e-08 -8.731570e-08 -8.788078e-08 -8.871457e-08 -8.944802e-08 -8.986738e-08 -9.019421e-08 -9.034657e-08 -9.059602e-08 -9.063314e-08 -9.054575e-08 -9.034989e-08 -9.018916e-08 -9.023088e-08 -9.012603e-08 -9.006386e-08 -9.040964e-08 -9.000073e-08 -9.003409e-08 -9.095927e-08 -9.166354e-08 -9.193616e-08 -9.203501e-08 -9.304440e-08 -9.423446e-08 -9.610925e-08 -9.528218e-08 -9.745479e-08 -9.834041e-08 -9.826084e-08 -9.846623e-08 -9.853642e-08 -9.862644e-08 -9.861590e-08 -9.859333e-08 -9.862746e-08 -9.862710e-08 -9.862239e-08 -9.865566e-08 -9.867884e-08 -9.868185e-08 -9.866806e-08 -9.867997e-08 -9.866961e-08 -9.864571e-08 -9.864508e-08 -9.863398e-08 -9.861420e-08 -9.860850e-08 -9.851705e-08 -9.849895e-08 -9.847488e-08 -9.842878e-08 -9.829120e-08 -9.825857e-08 -9.813560e-08 -9.807609e-08 -9.775602e-08 -9.758770e-08 -9.768659e-08 -9.777542e-08 -9.759317e-08 -9.731233e-08 -9.716030e-08 -9.706627e-08 -9.694545e-08 -9.681393e-08 -9.654514e-08 -9.605464e-08 -9.564146e-08 -9.509124e-08 -9.498310e-08 -9.486517e-08 -9.390098e-08 -9.286159e-08 -9.228769e-08 -9.152874e-08 -9.042424e-08 -8.985061e-08 -8.934308e-08 -8.915424e-08 -8.882646e-08 -8.827347e-08 -8.740900e-08 -8.680765e-08 -8.614212e-08 -8.530762e-08 -8.488118e-08 -8.472815e-08 -8.457166e-08 -8.448951e-08 -8.439230e-08 -8.428896e-08 -8.408388e-08 -8.394918e-08 -8.365020e-08 -8.344026e-08 -8.328372e-08 -8.268816e-08 -8.171092e-08 -8.074118e-08 -7.992126e-08 -7.852367e-08 -7.693207e-08 -7.621423e-08 -7.550156e-08 -7.462021e-08 -7.398880e-08 -7.329478e-08 -7.191442e-08 -6.970841e-08 -6.795670e-08 -6.696541e-08 -6.560561e-08 -6.382431e-08 -6.183558e-08 -6.017108e-08 -5.893175e-08 -5.760917e-08 -5.554179e-08 -5.247426e-08 -4.585436e-08 -3.778747e-08 -2.791793e-08 -1.550439e-08 -1.122326e-08 -9.602388e-09 -7.612541e-09 -6.000571e-09 -5.872707e-09 -4.506938e-09 -3.641994e-09 -1.224233e-09 -1.952588e-09 3.533125e-09 
-3.367006e-09 -6.699550e-10 -1.993291e-09 -3.630659e-09 -4.587214e-09 -5.480826e-09 -6.183000e-09 -7.167340e-09 -8.684858e-09 -9.849539e-09 -1.322960e-08 -1.568797e-08 -1.832499e-08 -1.966097e-08 -2.026031e-08 -2.076208e-08 -2.135154e-08 -2.173691e-08 -2.217734e-08 -2.271002e-08 -2.337237e-08 -2.392495e-08 -2.443245e-08 -2.506586e-08 -2.543234e-08 -2.554451e-08 -2.565260e-08 -2.584166e-08 -2.607700e-08 -2.643914e-08 -2.680239e-08 -2.742316e-08 -2.831915e-08 -2.925532e-08 -3.102348e-08 -3.267318e-08 -3.350402e-08 -3.454596e-08 -3.610920e-08 -3.809497e-08 -4.032721e-08 -4.373447e-08 -4.839850e-08 -5.393214e-08 -5.832198e-08 -6.123426e-08 -6.429894e-08 -6.727764e-08 -7.027578e-08 -7.266054e-08 -7.350898e-08 -7.393083e-08 -7.433660e-08 -7.467432e-08 -7.497259e-08 -7.519728e-08 -7.539096e-08 -7.590534e-08 -7.671015e-08 -7.722161e-08 -7.756401e-08 -7.801316e-08 -7.845515e-08 -7.872584e-08 -7.892930e-08 -7.915492e-08 -7.934263e-08 -7.957751e-08 -7.999168e-08 -8.056651e-08 -8.107496e-08 -8.136113e-08 -8.168173e-08 -8.200176e-08 -8.224924e-08 -8.251727e-08 -8.284502e-08 -8.312915e-08 -8.346707e-08 -8.375859e-08 -8.404583e-08 -8.449285e-08 -8.510103e-08 -8.570512e-08 -8.625961e-08 -8.679817e-08 -8.732180e-08 -8.795136e-08 -8.876735e-08 -8.943114e-08 -8.976954e-08 -9.000208e-08 -9.009551e-08 -9.018596e-08 -9.025916e-08 -9.015967e-08 -8.999712e-08 -8.998168e-08 -8.997478e-08 -8.998932e-08 -9.004019e-08 -8.991973e-08 -8.987743e-08 -8.993911e-08 -9.029939e-08 -9.071772e-08 -9.118894e-08 -9.147725e-08 -9.185216e-08 -9.248778e-08 -9.342580e-08 -9.466909e-08 -9.636069e-08 -9.739024e-08 -9.791619e-08 -9.829406e-08 -9.847084e-08 -9.853638e-08 -9.853449e-08 -9.855982e-08 -9.859859e-08 -9.860834e-08 -9.862625e-08 -9.864214e-08 -9.865236e-08 -9.865963e-08 -9.865983e-08 -9.865276e-08 -9.864638e-08 -9.862941e-08 -9.862044e-08 -9.861639e-08 -9.859434e-08 -9.855718e-08 -9.849940e-08 -9.843655e-08 -9.837052e-08 -9.833872e-08 -9.823905e-08 -9.814085e-08 -9.805144e-08 -9.794801e-08 -9.776423e-08 -9.758633e-08 -9.751412e-08 -9.745532e-08 -9.732764e-08 -9.715740e-08 -9.703486e-08 -9.692221e-08 -9.679929e-08 -9.661989e-08 -9.643677e-08 -9.618070e-08 -9.576472e-08 -9.543102e-08 -9.518604e-08 -9.496577e-08 -9.451835e-08 -9.381655e-08 -9.308204e-08 -9.230460e-08 -9.127759e-08 -9.033323e-08 -8.983344e-08 -8.939377e-08 -8.897768e-08 -8.853672e-08 -8.798998e-08 -8.725869e-08 -8.650565e-08 -8.572749e-08 -8.507264e-08 -8.479330e-08 -8.465078e-08 -8.454051e-08 -8.442256e-08 -8.426500e-08 -8.406852e-08 -8.383164e-08 -8.353719e-08 -8.324002e-08 -8.293909e-08 -8.213075e-08 -8.126553e-08 -8.039915e-08 -7.931999e-08 -7.762640e-08 -7.644019e-08 -7.580285e-08 -7.520748e-08 -7.461872e-08 -7.400421e-08 -7.301263e-08 -7.156734e-08 -6.963698e-08 -6.758105e-08 -6.611797e-08 -6.473960e-08 -6.331973e-08 -6.105507e-08 -5.894730e-08 -5.786113e-08 -5.707056e-08 -5.563606e-08 -5.198854e-08 -4.592388e-08 -3.836013e-08 -2.658836e-08 -1.600106e-08 -1.143088e-08 -9.168495e-09 -7.750429e-09 -6.539527e-09 -5.730334e-09 -4.988805e-09 -3.818045e-09 -2.598716e-09 -1.682128e-09 -6.905757e-10 
-1.208249e-10 -1.147660e-09 -2.279335e-09 -3.670549e-09 -4.688093e-09 -5.374948e-09 -6.023009e-09 -7.378986e-09 -8.694478e-09 -1.030034e-08 -1.315734e-08 -1.617586e-08 -1.823087e-08 -1.944913e-08 -2.009089e-08 -2.059345e-08 -2.112335e-08 -2.151151e-08 -2.195024e-08 -2.253874e-08 -2.310094e-08 -2.370664e-08 -2.434013e-08 -2.497958e-08 -2.540095e-08 -2.553837e-08 -2.562197e-08 -2.573006e-08 -2.591742e-08 -2.620924e-08 -2.647712e-08 -2.707549e-08 -2.794212e-08 -2.898824e-08 -3.027679e-08 -3.161687e-08 -3.277119e-08 -3.411330e-08 -3.553263e-08 -3.701874e-08 -3.882280e-08 -4.196890e-08 -4.589844e-08 -5.053578e-08 -5.574790e-08 -5.969435e-08 -6.243302e-08 -6.583036e-08 -6.884591e-08 -7.156185e-08 -7.317423e-08 -7.378070e-08 -7.423782e-08 -7.465765e-08 -7.504433e-08 -7.535864e-08 -7.554418e-08 -7.584985e-08 -7.646648e-08 -7.704882e-08 -7.741374e-08 -7.785157e-08 -7.834637e-08 -7.869232e-08 -7.897062e-08 -7.921647e-08 -7.933467e-08 -7.947586e-08 -7.979704e-08 -8.028850e-08 -8.080698e-08 -8.114930e-08 -8.140323e-08 -8.166933e-08 -8.193959e-08 -8.227965e-08 -8.272312e-08 -8.314929e-08 -8.343218e-08 -8.370342e-08 -8.402874e-08 -8.438675e-08 -8.492441e-08 -8.561429e-08 -8.631062e-08 -8.696473e-08 -8.740589e-08 -8.791480e-08 -8.865627e-08 -8.928418e-08 -8.963355e-08 -8.980605e-08 -8.989995e-08 -8.993439e-08 -8.994807e-08 -8.985942e-08 -8.982722e-08 -8.984015e-08 -8.983571e-08 -8.984046e-08 -8.984326e-08 -8.979093e-08 -8.973706e-08 -8.972882e-08 -8.983965e-08 -9.005722e-08 -9.035829e-08 -9.072196e-08 -9.098101e-08 -9.126417e-08 -9.183480e-08 -9.272677e-08 -9.462771e-08 -9.621676e-08 -9.690249e-08 -9.748368e-08 -9.800819e-08 -9.854481e-08 -9.838114e-08 -9.848235e-08 -9.856042e-08 -9.858704e-08 -9.861252e-08 -9.863377e-08 -9.864120e-08 -9.864388e-08 -9.864192e-08 -9.863393e-08 -9.862645e-08 -9.861301e-08 -9.860458e-08 -9.859400e-08 -9.856487e-08 -9.851532e-08 -9.843677e-08 -9.833776e-08 -9.828222e-08 -9.823355e-08 -9.814357e-08 -9.802658e-08 -9.796182e-08 -9.786083e-08 -9.767832e-08 -9.748160e-08 -9.739376e-08 -9.728122e-08 -9.714428e-08 -9.698651e-08 -9.688577e-08 -9.679098e-08 -9.667010e-08 -9.651936e-08 -9.640501e-08 -9.627447e-08 -9.594001e-08 -9.560046e-08 -9.539218e-08 -9.510871e-08 -9.478936e-08 -9.435100e-08 -9.366499e-08 -9.299132e-08 -9.216621e-08 -9.120573e-08 -9.067305e-08 -8.992108e-08 -8.929762e-08 -8.878730e-08 -8.825291e-08 -8.757323e-08 -8.674220e-08 -8.590774e-08 -8.532293e-08 -8.494676e-08 -8.473083e-08 -8.461297e-08 -8.444853e-08 -8.421974e-08 -8.391842e-08 -8.364626e-08 -8.333184e-08 -8.295751e-08 -8.228509e-08 -8.148653e-08 -8.098410e-08 -8.018594e-08 -7.860859e-08 -7.704467e-08 -7.629231e-08 -7.566147e-08 -7.508271e-08 -7.448883e-08 -7.375612e-08 -7.285110e-08 -7.140516e-08 -6.926284e-08 -6.703559e-08 -6.531175e-08 -6.405179e-08 -6.240855e-08 -5.957554e-08 -5.774876e-08 -5.714965e-08 -5.655004e-08 -5.533572e-08 -5.194503e-08 -4.605545e-08 -3.760594e-08 -2.580380e-08 -1.725066e-08 -1.235045e-08 -9.625460e-09 -7.839583e-09 -6.439749e-09 -5.469793e-09 -4.766171e-09 -3.833457e-09 -3.198844e-09 -1.906729e-09 -8.964929e-10 
-4.200609e-10 -1.432806e-09 -2.248440e-09 -3.531339e-09 -4.532356e-09 -5.366284e-09 -6.213256e-09 -7.759645e-09 -9.285666e-09 -1.100757e-08 -1.353380e-08 -1.617079e-08 -1.792113e-08 -1.913169e-08 -1.979356e-08 -2.034587e-08 -2.092783e-08 -2.137649e-08 -2.183721e-08 -2.235582e-08 -2.295660e-08 -2.363508e-08 -2.433328e-08 -2.496905e-08 -2.539162e-08 -2.551784e-08 -2.560115e-08 -2.565720e-08 -2.572825e-08 -2.596688e-08 -2.625405e-08 -2.664795e-08 -2.748123e-08 -2.860585e-08 -2.986443e-08 -3.071033e-08 -3.172889e-08 -3.335671e-08 -3.512039e-08 -3.671800e-08 -3.837260e-08 -4.073952e-08 -4.394508e-08 -4.835088e-08 -5.364265e-08 -5.771652e-08 -6.095193e-08 -6.419304e-08 -6.731265e-08 -7.018839e-08 -7.240184e-08 -7.339464e-08 -7.414152e-08 -7.461813e-08 -7.514086e-08 -7.552611e-08 -7.566466e-08 -7.581919e-08 -7.628023e-08 -7.690067e-08 -7.732194e-08 -7.773198e-08 -7.816858e-08 -7.852704e-08 -7.885886e-08 -7.916592e-08 -7.934221e-08 -7.947287e-08 -7.978814e-08 -8.019591e-08 -8.057099e-08 -8.090586e-08 -8.114881e-08 -8.140338e-08 -8.165413e-08 -8.203936e-08 -8.256744e-08 -8.304599e-08 -8.334613e-08 -8.367775e-08 -8.405668e-08 -8.440639e-08 -8.495726e-08 -8.563136e-08 -8.628969e-08 -8.700265e-08 -8.753500e-08 -8.797217e-08 -8.855296e-08 -8.906086e-08 -8.941008e-08 -8.958981e-08 -8.964528e-08 -8.968832e-08 -8.972581e-08 -8.973822e-08 -8.975512e-08 -8.976783e-08 -8.976883e-08 -8.976863e-08 -8.971908e-08 -8.965156e-08 -8.959874e-08 -8.954475e-08 -8.955148e-08 -8.960319e-08 -8.968967e-08 -8.985912e-08 -8.992778e-08 -8.998287e-08 -9.019611e-08 -9.080544e-08 -9.247187e-08 -9.436682e-08 -9.539042e-08 -9.617467e-08 -9.730316e-08 -9.769736e-08 -9.831958e-08 -9.837744e-08 -9.850284e-08 -9.853622e-08 -9.858676e-08 -9.862034e-08 -9.862877e-08 -9.863269e-08 -9.862888e-08 -9.862154e-08 -9.860897e-08 -9.859709e-08 -9.858794e-08 -9.856542e-08 -9.852280e-08 -9.844389e-08 -9.834032e-08 -9.824252e-08 -9.817812e-08 -9.810796e-08 -9.799270e-08 -9.789971e-08 -9.784069e-08 -9.771271e-08 -9.755542e-08 -9.737766e-08 -9.725140e-08 -9.713760e-08 -9.698813e-08 -9.686174e-08 -9.678590e-08 -9.670827e-08 -9.659486e-08 -9.648835e-08 -9.640401e-08 -9.631375e-08 -9.609994e-08 -9.580961e-08 -9.565200e-08 -9.547804e-08 -9.519354e-08 -9.483044e-08 -9.414829e-08 -9.337154e-08 -9.270416e-08 -9.202672e-08 -9.153871e-08 -9.078335e-08 -8.983892e-08 -8.909357e-08 -8.861936e-08 -8.793803e-08 -8.714747e-08 -8.622883e-08 -8.548603e-08 -8.505328e-08 -8.483895e-08 -8.466408e-08 -8.444415e-08 -8.412035e-08 -8.377581e-08 -8.352486e-08 -8.315505e-08 -8.251127e-08 -8.168074e-08 -8.121934e-08 -8.080368e-08 -7.976844e-08 -7.816055e-08 -7.692544e-08 -7.618338e-08 -7.550014e-08 -7.491678e-08 -7.427577e-08 -7.353359e-08 -7.241914e-08 -7.078123e-08 -6.851088e-08 -6.612087e-08 -6.445766e-08 -6.287083e-08 -6.046640e-08 -5.791847e-08 -5.700562e-08 -5.655405e-08 -5.584934e-08 -5.452194e-08 -5.201334e-08 -4.620712e-08 -3.852957e-08 -2.731023e-08 -1.708265e-08 -1.257614e-08 -9.623543e-09 -7.481107e-09 -6.155418e-09 -5.328015e-09 -4.580771e-09 -3.869705e-09 -3.180119e-09 -2.100517e-09 -7.378430e-10 
-5.837000e-10 -1.578707e-09 -2.385825e-09 -3.646930e-09 -4.683066e-09 -5.513900e-09 -6.897688e-09 -8.565501e-09 -1.017399e-08 -1.185394e-08 -1.430914e-08 -1.692120e-08 -1.790067e-08 -1.867156e-08 -1.932598e-08 -1.991812e-08 -2.059760e-08 -2.121334e-08 -2.173989e-08 -2.230084e-08 -2.292726e-08 -2.359212e-08 -2.435195e-08 -2.498368e-08 -2.533987e-08 -2.550813e-08 -2.559463e-08 -2.563464e-08 -2.568853e-08 -2.580831e-08 -2.607453e-08 -2.639612e-08 -2.704946e-08 -2.795498e-08 -2.903779e-08 -3.010701e-08 -3.092481e-08 -3.255641e-08 -3.453983e-08 -3.643310e-08 -3.820730e-08 -4.007423e-08 -4.293947e-08 -4.732207e-08 -5.276196e-08 -5.667787e-08 -5.943101e-08 -6.269569e-08 -6.582435e-08 -6.891541e-08 -7.124242e-08 -7.276894e-08 -7.393271e-08 -7.470346e-08 -7.532701e-08 -7.566891e-08 -7.579411e-08 -7.591467e-08 -7.635617e-08 -7.694094e-08 -7.731920e-08 -7.768675e-08 -7.801665e-08 -7.835712e-08 -7.868186e-08 -7.902913e-08 -7.929196e-08 -7.945570e-08 -7.973654e-08 -8.009211e-08 -8.041645e-08 -8.074036e-08 -8.097427e-08 -8.116597e-08 -8.145044e-08 -8.185525e-08 -8.239367e-08 -8.288657e-08 -8.326103e-08 -8.370279e-08 -8.407314e-08 -8.440924e-08 -8.493204e-08 -8.556659e-08 -8.626660e-08 -8.716617e-08 -8.778837e-08 -8.816335e-08 -8.861773e-08 -8.899247e-08 -8.920408e-08 -8.938119e-08 -8.944739e-08 -8.949538e-08 -8.957753e-08 -8.965264e-08 -8.969384e-08 -8.970595e-08 -8.970301e-08 -8.967163e-08 -8.959511e-08 -8.954481e-08 -8.946535e-08 -8.938271e-08 -8.925310e-08 -8.912102e-08 -8.911270e-08 -8.900401e-08 -8.869508e-08 -8.846974e-08 -8.869476e-08 -8.909970e-08 -9.073168e-08 -9.219738e-08 -9.384202e-08 -9.508053e-08 -9.635737e-08 -9.727227e-08 -9.781446e-08 -9.764967e-08 -9.839858e-08 -9.847036e-08 -9.854064e-08 -9.859714e-08 -9.861719e-08 -9.862221e-08 -9.861662e-08 -9.861104e-08 -9.859441e-08 -9.858236e-08 -9.857149e-08 -9.853289e-08 -9.847884e-08 -9.837780e-08 -9.827356e-08 -9.815407e-08 -9.807223e-08 -9.797445e-08 -9.787645e-08 -9.780145e-08 -9.772450e-08 -9.760881e-08 -9.746209e-08 -9.728603e-08 -9.712334e-08 -9.699388e-08 -9.686563e-08 -9.676636e-08 -9.672506e-08 -9.665928e-08 -9.655663e-08 -9.647844e-08 -9.640602e-08 -9.631046e-08 -9.617907e-08 -9.599938e-08 -9.585550e-08 -9.577495e-08 -9.564560e-08 -9.541043e-08 -9.479158e-08 -9.401722e-08 -9.342413e-08 -9.272716e-08 -9.229775e-08 -9.176658e-08 -9.078585e-08 -8.973806e-08 -8.909548e-08 -8.838010e-08 -8.748324e-08 -8.665585e-08 -8.594741e-08 -8.533640e-08 -8.496208e-08 -8.470774e-08 -8.444928e-08 -8.414056e-08 -8.376094e-08 -8.341607e-08 -8.290275e-08 -8.218488e-08 -8.152996e-08 -8.099402e-08 -8.030988e-08 -7.942749e-08 -7.803634e-08 -7.670157e-08 -7.588087e-08 -7.531956e-08 -7.467024e-08 -7.390300e-08 -7.315093e-08 -7.201400e-08 -7.003998e-08 -6.766255e-08 -6.540428e-08 -6.338044e-08 -6.125952e-08 -5.941923e-08 -5.755335e-08 -5.640068e-08 -5.594513e-08 -5.536856e-08 -5.387689e-08 -5.034411e-08 -4.523976e-08 -3.856502e-08 -2.919882e-08 -1.900801e-08 -1.222762e-08 -8.947528e-09 -6.792001e-09 -5.782785e-09 -5.160853e-09 -4.739565e-09 -4.143871e-09 -3.359962e-09 -2.285781e-09 -8.640783e-10 
-4.947350e-10 -1.909811e-09 -2.817238e-09 -3.959075e-09 -4.934976e-09 -6.021795e-09 -7.525588e-09 -9.293388e-09 -1.105123e-08 -1.277723e-08 -1.527624e-08 -1.727112e-08 -1.796008e-08 -1.839660e-08 -1.896944e-08 -1.956237e-08 -2.018985e-08 -2.093854e-08 -2.163012e-08 -2.221167e-08 -2.280532e-08 -2.358452e-08 -2.446736e-08 -2.504474e-08 -2.530340e-08 -2.548483e-08 -2.558955e-08 -2.564043e-08 -2.568744e-08 -2.575422e-08 -2.593779e-08 -2.618507e-08 -2.667733e-08 -2.734140e-08 -2.791260e-08 -2.883477e-08 -2.994706e-08 -3.154252e-08 -3.383189e-08 -3.627335e-08 -3.806943e-08 -3.966202e-08 -4.181793e-08 -4.633775e-08 -5.193007e-08 -5.565814e-08 -5.778526e-08 -6.055404e-08 -6.406411e-08 -6.750660e-08 -7.043547e-08 -7.257780e-08 -7.396330e-08 -7.483785e-08 -7.551701e-08 -7.585909e-08 -7.598430e-08 -7.608908e-08 -7.647641e-08 -7.703828e-08 -7.736369e-08 -7.766968e-08 -7.793198e-08 -7.826592e-08 -7.857514e-08 -7.887249e-08 -7.915835e-08 -7.942109e-08 -7.971993e-08 -8.003594e-08 -8.030465e-08 -8.056123e-08 -8.085461e-08 -8.108186e-08 -8.137739e-08 -8.177340e-08 -8.219692e-08 -8.266970e-08 -8.320252e-08 -8.371341e-08 -8.404961e-08 -8.435593e-08 -8.494887e-08 -8.565788e-08 -8.637682e-08 -8.737317e-08 -8.794679e-08 -8.829159e-08 -8.863057e-08 -8.893123e-08 -8.913158e-08 -8.927177e-08 -8.934502e-08 -8.940254e-08 -8.947828e-08 -8.958290e-08 -8.962213e-08 -8.964988e-08 -8.964316e-08 -8.958719e-08 -8.952254e-08 -8.947434e-08 -8.936880e-08 -8.919653e-08 -8.892535e-08 -8.870925e-08 -8.844570e-08 -8.794838e-08 -8.729585e-08 -8.692181e-08 -8.705129e-08 -8.755728e-08 -8.882510e-08 -9.067725e-08 -9.255802e-08 -9.444194e-08 -9.555059e-08 -9.662593e-08 -9.736610e-08 -9.782154e-08 -9.829575e-08 -9.839229e-08 -9.849473e-08 -9.856409e-08 -9.860214e-08 -9.861887e-08 -9.861042e-08 -9.859940e-08 -9.858279e-08 -9.856512e-08 -9.853954e-08 -9.847003e-08 -9.838437e-08 -9.829357e-08 -9.818688e-08 -9.807262e-08 -9.798286e-08 -9.790292e-08 -9.784423e-08 -9.776554e-08 -9.765739e-08 -9.753184e-08 -9.735577e-08 -9.715569e-08 -9.699189e-08 -9.691462e-08 -9.681550e-08 -9.673783e-08 -9.668213e-08 -9.661522e-08 -9.655515e-08 -9.649213e-08 -9.641307e-08 -9.631995e-08 -9.623296e-08 -9.612677e-08 -9.599861e-08 -9.589410e-08 -9.576074e-08 -9.557678e-08 -9.519607e-08 -9.466609e-08 -9.417044e-08 -9.361532e-08 -9.297136e-08 -9.253153e-08 -9.187946e-08 -9.085283e-08 -8.999608e-08 -8.916124e-08 -8.819614e-08 -8.736476e-08 -8.663935e-08 -8.589123e-08 -8.522238e-08 -8.484618e-08 -8.449932e-08 -8.415400e-08 -8.378168e-08 -8.328475e-08 -8.263272e-08 -8.194906e-08 -8.119273e-08 -8.048860e-08 -7.975937e-08 -7.888714e-08 -7.747818e-08 -7.632380e-08 -7.565342e-08 -7.516670e-08 -7.449449e-08 -7.357233e-08 -7.264253e-08 -7.146522e-08 -6.935916e-08 -6.655370e-08 -6.436846e-08 -6.237810e-08 -6.031227e-08 -5.856196e-08 -5.687546e-08 -5.584739e-08 -5.543040e-08 -5.468957e-08 -5.346249e-08 -5.048058e-08 -4.495205e-08 -3.809851e-08 -2.859895e-08 -1.870668e-08 -1.179238e-08 -8.735893e-09 -6.820787e-09 -5.634862e-09 -5.191578e-09 -4.706915e-09 -4.164859e-09 -3.582991e-09 -2.412939e-09 -1.080639e-09 
-9.235692e-10 -2.875248e-09 -3.018191e-09 -4.106425e-09 -5.141168e-09 -6.455518e-09 -8.018257e-09 -9.881771e-09 -1.177095e-08 -1.402798e-08 -1.577112e-08 -1.754201e-08 -1.800790e-08 -1.831525e-08 -1.865143e-08 -1.910093e-08 -1.985312e-08 -2.068674e-08 -2.148185e-08 -2.211821e-08 -2.268869e-08 -2.344727e-08 -2.438565e-08 -2.499448e-08 -2.532647e-08 -2.551261e-08 -2.559946e-08 -2.565798e-08 -2.568498e-08 -2.574019e-08 -2.590856e-08 -2.615286e-08 -2.646661e-08 -2.686816e-08 -2.740176e-08 -2.783095e-08 -2.874666e-08 -3.060690e-08 -3.329451e-08 -3.576441e-08 -3.785895e-08 -3.973283e-08 -4.190755e-08 -4.565813e-08 -5.031788e-08 -5.359133e-08 -5.576668e-08 -5.780550e-08 -6.099227e-08 -6.518055e-08 -6.907647e-08 -7.230308e-08 -7.416838e-08 -7.507292e-08 -7.568045e-08 -7.598114e-08 -7.613666e-08 -7.625267e-08 -7.664187e-08 -7.706239e-08 -7.729012e-08 -7.762292e-08 -7.799784e-08 -7.828660e-08 -7.848495e-08 -7.875416e-08 -7.904591e-08 -7.933301e-08 -7.969908e-08 -8.000655e-08 -8.020039e-08 -8.045647e-08 -8.076258e-08 -8.107456e-08 -8.144024e-08 -8.186015e-08 -8.224451e-08 -8.256977e-08 -8.312670e-08 -8.372391e-08 -8.399250e-08 -8.434017e-08 -8.485797e-08 -8.558592e-08 -8.664947e-08 -8.768089e-08 -8.815156e-08 -8.836536e-08 -8.858536e-08 -8.891459e-08 -8.903185e-08 -8.917233e-08 -8.922848e-08 -8.927861e-08 -8.933262e-08 -8.944143e-08 -8.952072e-08 -8.952898e-08 -8.950560e-08 -8.942510e-08 -8.938252e-08 -8.925071e-08 -8.904546e-08 -8.884877e-08 -8.867153e-08 -8.838697e-08 -8.780939e-08 -8.682136e-08 -8.616805e-08 -8.567856e-08 -8.510760e-08 -8.599587e-08 -8.735624e-08 -8.978042e-08 -9.155573e-08 -9.358642e-08 -9.518512e-08 -9.632102e-08 -9.714803e-08 -9.764535e-08 -9.820601e-08 -9.828019e-08 -9.837958e-08 -9.852683e-08 -9.860684e-08 -9.862075e-08 -9.860899e-08 -9.859009e-08 -9.856731e-08 -9.852617e-08 -9.846118e-08 -9.837037e-08 -9.830288e-08 -9.822356e-08 -9.809584e-08 -9.799256e-08 -9.792858e-08 -9.789514e-08 -9.782807e-08 -9.774451e-08 -9.759770e-08 -9.740345e-08 -9.721443e-08 -9.707863e-08 -9.693571e-08 -9.683461e-08 -9.676926e-08 -9.671025e-08 -9.664191e-08 -9.658123e-08 -9.654049e-08 -9.648741e-08 -9.643344e-08 -9.635838e-08 -9.625987e-08 -9.621674e-08 -9.611085e-08 -9.601576e-08 -9.588116e-08 -9.568878e-08 -9.541973e-08 -9.489079e-08 -9.448541e-08 -9.437061e-08 -9.351469e-08 -9.294866e-08 -9.244806e-08 -9.186407e-08 -9.121555e-08 -9.042332e-08 -8.926663e-08 -8.826889e-08 -8.759919e-08 -8.643620e-08 -8.542897e-08 -8.504410e-08 -8.466654e-08 -8.419451e-08 -8.368229e-08 -8.322182e-08 -8.260442e-08 -8.164461e-08 -8.051075e-08 -7.985003e-08 -7.903582e-08 -7.783943e-08 -7.672516e-08 -7.600173e-08 -7.549001e-08 -7.486927e-08 -7.409742e-08 -7.289894e-08 -7.176269e-08 -7.029761e-08 -6.788272e-08 -6.529332e-08 -6.348926e-08 -6.141176e-08 -5.939177e-08 -5.765892e-08 -5.625934e-08 -5.499544e-08 -5.434295e-08 -5.368971e-08 -5.156204e-08 -4.776639e-08 -4.246962e-08 -3.513968e-08 -2.572009e-08 -1.906803e-08 -1.344490e-08 -8.969195e-09 -6.692948e-09 -5.647740e-09 -5.269696e-09 -4.808386e-09 -4.110647e-09 -3.481656e-09 -2.076783e-09 -5.989460e-10 
-7.950263e-10 -2.303822e-09 -3.495010e-09 -4.359506e-09 -5.627791e-09 -7.111181e-09 -8.605037e-09 -1.069165e-08 -1.289444e-08 -1.491933e-08 -1.670135e-08 -1.744126e-08 -1.786088e-08 -1.829351e-08 -1.853172e-08 -1.888220e-08 -1.951050e-08 -2.018674e-08 -2.098524e-08 -2.189315e-08 -2.260689e-08 -2.323448e-08 -2.411339e-08 -2.489060e-08 -2.533322e-08 -2.551986e-08 -2.560955e-08 -2.567402e-08 -2.570236e-08 -2.575429e-08 -2.587990e-08 -2.607731e-08 -2.644669e-08 -2.671801e-08 -2.713066e-08 -2.741543e-08 -2.802517e-08 -2.931052e-08 -3.230419e-08 -3.547051e-08 -3.813903e-08 -4.021990e-08 -4.253079e-08 -4.602910e-08 -4.963870e-08 -5.233269e-08 -5.404276e-08 -5.597847e-08 -5.804126e-08 -6.214317e-08 -6.730245e-08 -7.195475e-08 -7.409615e-08 -7.512913e-08 -7.580797e-08 -7.607884e-08 -7.622363e-08 -7.640404e-08 -7.675574e-08 -7.708123e-08 -7.727968e-08 -7.763246e-08 -7.805092e-08 -7.830963e-08 -7.844992e-08 -7.866084e-08 -7.898813e-08 -7.932707e-08 -7.966208e-08 -7.994580e-08 -8.015264e-08 -8.041304e-08 -8.078416e-08 -8.107852e-08 -8.145384e-08 -8.201574e-08 -8.232856e-08 -8.260441e-08 -8.314288e-08 -8.364160e-08 -8.397289e-08 -8.426502e-08 -8.488180e-08 -8.564124e-08 -8.659874e-08 -8.795283e-08 -8.832752e-08 -8.854887e-08 -8.880342e-08 -8.886189e-08 -8.895374e-08 -8.910409e-08 -8.912685e-08 -8.911970e-08 -8.918131e-08 -8.930763e-08 -8.935367e-08 -8.932251e-08 -8.925861e-08 -8.914371e-08 -8.898998e-08 -8.878263e-08 -8.863547e-08 -8.863019e-08 -8.845985e-08 -8.793191e-08 -8.718455e-08 -8.540841e-08 -8.508748e-08 -8.455038e-08 -8.279135e-08 -8.365177e-08 -8.609388e-08 -8.976409e-08 -9.062000e-08 -9.364224e-08 -9.532930e-08 -9.606067e-08 -9.693669e-08 -9.746780e-08 -9.808992e-08 -9.815246e-08 -9.824763e-08 -9.847187e-08 -9.865161e-08 -9.864110e-08 -9.862279e-08 -9.858367e-08 -9.855274e-08 -9.850153e-08 -9.838922e-08 -9.828627e-08 -9.823186e-08 -9.813965e-08 -9.802461e-08 -9.796296e-08 -9.791822e-08 -9.787914e-08 -9.779259e-08 -9.773630e-08 -9.759091e-08 -9.734795e-08 -9.711121e-08 -9.699101e-08 -9.671067e-08 -9.670563e-08 -9.671523e-08 -9.672191e-08 -9.659249e-08 -9.653491e-08 -9.652507e-08 -9.646799e-08 -9.646568e-08 -9.644567e-08 -9.623611e-08 -9.629375e-08 -9.617724e-08 -9.605483e-08 -9.597156e-08 -9.583754e-08 -9.563015e-08 -9.507191e-08 -9.459115e-08 -9.430886e-08 -9.372311e-08 -9.319063e-08 -9.269677e-08 -9.235371e-08 -9.200586e-08 -9.165221e-08 -9.196615e-08 -8.907633e-08 -8.895585e-08 -8.718190e-08 -8.537546e-08 -8.521275e-08 -8.481674e-08 -8.433195e-08 -8.361538e-08 -8.322440e-08 -8.233496e-08 -8.149534e-08 -7.916159e-08 -7.901263e-08 -7.736190e-08 -7.698106e-08 -7.599580e-08 -7.555169e-08 -7.506537e-08 -7.433925e-08 -7.338279e-08 -7.188548e-08 -7.052759e-08 -6.882537e-08 -6.682048e-08 -6.467565e-08 -6.206023e-08 -5.986614e-08 -5.821731e-08 -5.703928e-08 -5.522096e-08 -5.356444e-08 -5.279360e-08 -5.143018e-08 -4.884715e-08 -4.614418e-08 -4.128435e-08 -3.336391e-08 -2.505527e-08 -1.856283e-08 -1.288232e-08 -9.105609e-09 -6.929144e-09 -5.930341e-09 -5.408209e-09 -4.955661e-09 -4.246170e-09 -3.310711e-09 -1.758029e-09 -3.814827e-10 
-9.789910e-10 -2.665315e-09 -3.636089e-09 -4.442287e-09 -6.000768e-09 -7.805010e-09 -9.447904e-09 -1.173271e-08 -1.380961e-08 -1.587018e-08 -1.726506e-08 -1.756693e-08 -1.785056e-08 -1.812779e-08 -1.836670e-08 -1.868955e-08 -1.931330e-08 -2.007331e-08 -2.071306e-08 -2.154682e-08 -2.233861e-08 -2.297871e-08 -2.392548e-08 -2.475614e-08 -2.531513e-08 -2.552621e-08 -2.562799e-08 -2.568656e-08 -2.571626e-08 -2.575940e-08 -2.585847e-08 -2.608856e-08 -2.637797e-08 -2.668978e-08 -2.701346e-08 -2.730235e-08 -2.759999e-08 -2.897381e-08 -3.195781e-08 -3.475343e-08 -3.812037e-08 -4.090780e-08 -4.298748e-08 -4.575432e-08 -4.894444e-08 -5.146165e-08 -5.314531e-08 -5.499917e-08 -5.661859e-08 -6.056683e-08 -6.642590e-08 -7.144547e-08 -7.365145e-08 -7.493140e-08 -7.587450e-08 -7.613149e-08 -7.632218e-08 -7.653725e-08 -7.680423e-08 -7.706174e-08 -7.732452e-08 -7.772088e-08 -7.811950e-08 -7.833319e-08 -7.845268e-08 -7.858564e-08 -7.877316e-08 -7.924077e-08 -7.968665e-08 -7.995649e-08 -8.019473e-08 -8.040212e-08 -8.084041e-08 -8.112831e-08 -8.155392e-08 -8.228446e-08 -8.226912e-08 -8.268839e-08 -8.330918e-08 -8.364777e-08 -8.398680e-08 -8.409354e-08 -8.464041e-08 -8.555871e-08 -8.564480e-08 -8.832058e-08 -8.839513e-08 -8.872432e-08 -8.893314e-08 -8.880245e-08 -8.886470e-08 -8.917697e-08 -8.904058e-08 -8.894633e-08 -8.893277e-08 -8.927918e-08 -8.920812e-08 -8.918307e-08 -8.887022e-08 -8.894273e-08 -8.858291e-08 -8.834499e-08 -8.830081e-08 -8.852226e-08 -8.848387e-08 -8.773279e-08 -8.715364e-08 -8.374913e-08 -8.444944e-08 -8.453581e-08 -7.892512e-08 -8.068827e-08 -8.444904e-08 -9.184358e-08 -8.764116e-08 -9.459045e-08 -9.697746e-08 -9.573505e-08 -9.711425e-08 -9.718900e-08 -9.818736e-08 -9.783122e-08 -9.798112e-08 -9.854310e-08 -9.892241e-08 -9.868405e-08 -9.867817e-08 -9.853530e-08 -9.856074e-08 -9.854295e-08 -9.829744e-08 -9.812463e-08 -9.814008e-08 -9.806768e-08 -9.799157e-08 -9.796314e-08 -9.791246e-08 -9.785881e-08 -9.771083e-08 -9.783263e-08 -9.761807e-08 -9.720775e-08 -9.691506e-08 -9.690635e-08 -9.605520e-08 -9.663509e-08 -9.667930e-08 -9.684787e-08 -9.653968e-08 -9.647321e-08 -9.653434e-08 -9.639786e-08 -9.650214e-08 -9.666532e-08 -9.560305e-08 -9.660175e-08 -9.629060e-08 -9.598138e-08 -9.609981e-08 -9.595973e-08 -9.588831e-08 -9.528302e-08 -9.491583e-08 -9.442599e-08 -9.370868e-08 -9.317149e-08 -9.284013e-08 -9.249559e-08 -9.216280e-08 -9.162525e-08 -9.028007e-08 -8.953738e-08 -8.890840e-08 -8.791562e-08 -8.650995e-08 -8.556530e-08 -8.479938e-08 -8.424830e-08 -8.368744e-08 -8.325302e-08 -8.133047e-08 -8.243903e-08 -8.037970e-08 -7.909541e-08 -7.811325e-08 -7.676338e-08 -7.473939e-08 -7.509950e-08 -7.494402e-08 -7.350846e-08 -7.217745e-08 -7.100337e-08 -6.935450e-08 -6.694359e-08 -6.536713e-08 -6.351876e-08 -6.053845e-08 -5.817405e-08 -5.720727e-08 -5.663819e-08 -5.410739e-08 -5.233164e-08 -5.147201e-08 -5.011806e-08 -4.775784e-08 -4.441168e-08 -3.933917e-08 -3.257827e-08 -2.312801e-08 -1.764242e-08 -1.207333e-08 -9.094297e-09 -7.662007e-09 -6.257442e-09 -5.580601e-09 -5.173733e-09 -4.510673e-09 -3.492353e-09 -1.221379e-09 -1.988464e-10 
-9.623596e-10 -2.630714e-09 -3.723193e-09 -4.911205e-09 -6.867032e-09 -8.670237e-09 -1.035630e-08 -1.240849e-08 -1.455791e-08 -1.666195e-08 -1.743623e-08 -1.766867e-08 -1.784389e-08 -1.802640e-08 -1.825758e-08 -1.859313e-08 -1.917473e-08 -1.986864e-08 -2.038737e-08 -2.097191e-08 -2.176524e-08 -2.254287e-08 -2.375870e-08 -2.478439e-08 -2.529466e-08 -2.551623e-08 -2.562061e-08 -2.569400e-08 -2.573432e-08 -2.577433e-08 -2.584803e-08 -2.603844e-08 -2.635128e-08 -2.663905e-08 -2.688617e-08 -2.712122e-08 -2.739490e-08 -2.822700e-08 -3.134765e-08 -3.528388e-08 -3.906830e-08 -4.177269e-08 -4.382293e-08 -4.566680e-08 -4.821558e-08 -5.064211e-08 -5.246081e-08 -5.444524e-08 -5.595392e-08 -5.910728e-08 -6.504453e-08 -7.015367e-08 -7.282127e-08 -7.493591e-08 -7.575112e-08 -7.624551e-08 -7.643172e-08 -7.660884e-08 -7.686608e-08 -7.710842e-08 -7.741734e-08 -7.784974e-08 -7.820686e-08 -7.836992e-08 -7.845084e-08 -7.856055e-08 -7.874200e-08 -7.914912e-08 -7.975263e-08 -8.003096e-08 -8.030094e-08 -8.055899e-08 -8.075381e-08 -8.109292e-08 -8.161456e-08 -8.200317e-08 -8.227366e-08 -8.251307e-08 -8.304601e-08 -8.351234e-08 -8.384551e-08 -8.411269e-08 -8.459695e-08 -8.574607e-08 -8.688010e-08 -8.759033e-08 -8.833886e-08 -8.848482e-08 -8.857918e-08 -8.875996e-08 -8.886417e-08 -8.900093e-08 -8.897945e-08 -8.899003e-08 -8.896601e-08 -8.910289e-08 -8.909239e-08 -8.898610e-08 -8.887342e-08 -8.878914e-08 -8.876665e-08 -8.868160e-08 -8.851199e-08 -8.849656e-08 -8.845312e-08 -8.773373e-08 -8.694588e-08 -8.636800e-08 -8.539763e-08 -8.450767e-08 -8.269120e-08 -8.273694e-08 -8.456756e-08 -8.885125e-08 -9.082836e-08 -9.224447e-08 -9.398477e-08 -9.362176e-08 -9.590541e-08 -9.747637e-08 -9.774996e-08 -9.735975e-08 -9.820062e-08 -9.832458e-08 -9.852177e-08 -9.861134e-08 -9.858012e-08 -9.847751e-08 -9.843074e-08 -9.834900e-08 -9.828277e-08 -9.818192e-08 -9.817094e-08 -9.803139e-08 -9.799371e-08 -9.797006e-08 -9.792160e-08 -9.787335e-08 -9.777604e-08 -9.773582e-08 -9.759160e-08 -9.732576e-08 -9.708215e-08 -9.683667e-08 -9.669579e-08 -9.667443e-08 -9.665897e-08 -9.669010e-08 -9.664107e-08 -9.651367e-08 -9.650712e-08 -9.651281e-08 -9.654345e-08 -9.655853e-08 -9.665560e-08 -9.645586e-08 -9.631129e-08 -9.640194e-08 -9.636229e-08 -9.622193e-08 -9.631998e-08 -9.612633e-08 -9.538209e-08 -9.470542e-08 -9.413500e-08 -9.335349e-08 -9.300343e-08 -9.259503e-08 -9.212404e-08 -9.136180e-08 -9.064033e-08 -8.992001e-08 -8.944687e-08 -8.832642e-08 -8.708945e-08 -8.511845e-08 -8.450905e-08 -8.396023e-08 -8.376578e-08 -8.341802e-08 -8.293286e-08 -8.156591e-08 -8.071656e-08 -7.918673e-08 -7.867444e-08 -7.662840e-08 -7.575710e-08 -7.503084e-08 -7.395752e-08 -7.250504e-08 -7.139035e-08 -6.982137e-08 -6.768720e-08 -6.555907e-08 -6.452474e-08 -6.303706e-08 -5.974728e-08 -5.769497e-08 -5.714995e-08 -5.607096e-08 -5.397219e-08 -5.199701e-08 -5.070599e-08 -4.910785e-08 -4.702547e-08 -4.280722e-08 -3.728975e-08 -3.015498e-08 -2.182926e-08 -1.650547e-08 -1.164131e-08 -9.752861e-09 -8.647928e-09 -6.945543e-09 -5.934866e-09 -5.392878e-09 -4.700631e-09 -4.956511e-09 8.933720e-10 -3.646339e-11 
-6.464225e-10 -2.478908e-09 -4.066728e-09 -5.496627e-09 -7.502699e-09 -9.245073e-09 -1.070409e-08 -1.228987e-08 -1.485578e-08 -1.697461e-08 -1.745971e-08 -1.766015e-08 -1.785313e-08 -1.804506e-08 -1.827506e-08 -1.864175e-08 -1.922854e-08 -1.980923e-08 -2.022545e-08 -2.067368e-08 -2.133692e-08 -2.213512e-08 -2.353857e-08 -2.474194e-08 -2.524566e-08 -2.551792e-08 -2.561576e-08 -2.568942e-08 -2.574447e-08 -2.578645e-08 -2.587068e-08 -2.609785e-08 -2.637098e-08 -2.657440e-08 -2.680230e-08 -2.700207e-08 -2.720262e-08 -2.806448e-08 -3.127899e-08 -3.615832e-08 -3.993678e-08 -4.170515e-08 -4.378477e-08 -4.592347e-08 -4.764532e-08 -5.005025e-08 -5.245395e-08 -5.432474e-08 -5.569197e-08 -5.808736e-08 -6.334574e-08 -6.857374e-08 -7.251583e-08 -7.503484e-08 -7.571492e-08 -7.627916e-08 -7.647107e-08 -7.662376e-08 -7.689650e-08 -7.717816e-08 -7.751031e-08 -7.793324e-08 -7.820736e-08 -7.836680e-08 -7.845182e-08 -7.853712e-08 -7.869145e-08 -7.910503e-08 -7.969192e-08 -8.008001e-08 -8.037513e-08 -8.059279e-08 -8.074474e-08 -8.112755e-08 -8.161438e-08 -8.191088e-08 -8.219253e-08 -8.246922e-08 -8.280013e-08 -8.338949e-08 -8.391392e-08 -8.415604e-08 -8.463697e-08 -8.582002e-08 -8.708487e-08 -8.780950e-08 -8.823456e-08 -8.842245e-08 -8.854564e-08 -8.868057e-08 -8.880607e-08 -8.892000e-08 -8.898343e-08 -8.899397e-08 -8.902050e-08 -8.904038e-08 -8.902177e-08 -8.893941e-08 -8.885051e-08 -8.878157e-08 -8.871697e-08 -8.862941e-08 -8.853254e-08 -8.839737e-08 -8.821275e-08 -8.788620e-08 -8.717975e-08 -8.620826e-08 -8.551745e-08 -8.476427e-08 -8.371922e-08 -8.372426e-08 -8.558774e-08 -8.855547e-08 -9.039903e-08 -9.130966e-08 -9.285108e-08 -9.399499e-08 -9.578365e-08 -9.713789e-08 -9.748589e-08 -9.764784e-08 -9.807292e-08 -9.827429e-08 -9.839610e-08 -9.848964e-08 -9.850468e-08 -9.841751e-08 -9.837589e-08 -9.833558e-08 -9.828090e-08 -9.822002e-08 -9.813237e-08 -9.805454e-08 -9.799793e-08 -9.795639e-08 -9.791135e-08 -9.786741e-08 -9.779382e-08 -9.771983e-08 -9.763491e-08 -9.738650e-08 -9.706029e-08 -9.680941e-08 -9.672138e-08 -9.669253e-08 -9.665105e-08 -9.663424e-08 -9.661477e-08 -9.656364e-08 -9.653596e-08 -9.652351e-08 -9.652406e-08 -9.651817e-08 -9.650681e-08 -9.643246e-08 -9.635313e-08 -9.633849e-08 -9.635243e-08 -9.627458e-08 -9.622432e-08 -9.596573e-08 -9.529359e-08 -9.457272e-08 -9.391663e-08 -9.338160e-08 -9.310966e-08 -9.273465e-08 -9.201072e-08 -9.121184e-08 -9.051857e-08 -9.003391e-08 -8.954017e-08 -8.837308e-08 -8.681938e-08 -8.529999e-08 -8.451923e-08 -8.403264e-08 -8.358247e-08 -8.327377e-08 -8.269069e-08 -8.201098e-08 -8.097042e-08 -7.947122e-08 -7.799150e-08 -7.713930e-08 -7.657077e-08 -7.545437e-08 -7.353281e-08 -7.197026e-08 -7.088550e-08 -6.916940e-08 -6.767857e-08 -6.640527e-08 -6.484490e-08 -6.260321e-08 -5.923477e-08 -5.741299e-08 -5.679671e-08 -5.566590e-08 -5.387386e-08 -5.186445e-08 -5.011176e-08 -4.836282e-08 -4.635037e-08 -4.306935e-08 -3.767633e-08 -2.886711e-08 -2.012310e-08 -1.512150e-08 -1.132033e-08 -9.898068e-09 -8.848103e-09 -7.304041e-09 -6.343861e-09 -5.731516e-09 -5.250727e-09 -4.835423e-09 -2.399242e-09 -3.796617e-10 


==> PICTURE/New_Folder/P-flux1-diff-x.txt <==
-6.531234e-15 -3.018419e-15 -2.706169e-15 -1.665335e-15 -1.249001e-15 -6.245005e-16 8.326673e-16 1.249001e-15 8.326673e-16 -1.249001e-15 1.249001e-15 2.498002e-15 0.000000e+00 -4.163336e-15 -1.665335e-15 6.661338e-15 4.996004e-15 3.330669e-15 4.996004e-15 1.332268e-14 -8.326673e-15 -8.326673e-16 3.330669e-15 1.498801e-14 8.326673e-15 4.163336e-15 -1.665335e-15 -8.326673e-15 3.330669e-15 8.326673e-15 4.996004e-15 1.665335e-15 8.326673e-15 1.665335e-15 -1.831868e-14 -8.326673e-15 -4.996004e-15 9.992007e-15 8.326673e-15 1.165734e-14 -1.998401e-14 -1.332268e-14 -2.164935e-14 2.997602e-14 1.831868e-14 -1.665335e-15 -3.330669e-15 4.996004e-15 4.996004e-15 1.998401e-14 -4.996004e-15 4.996004e-15 9.992007e-15 1.665335e-15 -1.165734e-14 9.992007e-15 0.000000e+00 3.330669e-15 -9.992007e-15 1.332268e-14 0.000000e+00 -3.330669e-15 -6.661338e-15 1.998401e-14 6.661338e-15 2.664535e-14 -3.330669e-15 -1.998401e-14 -6.661338e-15 -6.661338e-15 9.992007e-15 1.332268e-14 2.664535e-14 9.992007e-15 -3.330669e-14 1.332268e-14 1.332268e-14 -6.661338e-15 -6.661338e-15 1.998401e-14 -1.998401e-14 -1.665335e-14 -2.664535e-14 2.331468e-14 3.330669e-15 2.331468e-14 1.998401e-14 -3.330669e-15 1.332268e-14 -9.992007e-15 -3.996803e-14 -1.998401e-14 9.992007e-15 0.000000e+00 -3.330669e-14 -2.997602e-14 -1.332268e-14 3.330669e-15 -3.330669e-15 3.330669e-15 -1.665335e-14 9.992007e-15 0.000000e+00 5.329071e-14 9.992007e-15 2.331468e-14 -3.330669e-15 3.330669e-15 9.992007e-15 0.000000e+00 6.661338e-15 3.330669e-14 0.000000e+00 1.332268e-14 -3.996803e-14 6.661338e-15 -2.664535e-14 -3.996803e-14 -1.332268e-14 -6.661338e-15 -3.330669e-14 -6.661338e-15 1.332268e-14 5.995204e-14 -1.332268e-14 -1.998401e-14 6.661338e-15 -1.998401e-14 0.000000e+00 5.995204e-14 1.998401e-14 2.664535e-14 4.662937e-14 3.996803e-14 -6.661338e-15 1.332268e-14 1.332268e-14 1.998401e-14 2.664535e-14 2.664535e-14 -4.662937e-14 -5.995204e-14 -6.661338e-15 9.992007e-14 -1.332268e-14 1.332268e-14 6.661338e-15 -3.996803e-14 -2.664535e-14 2.664535e-14 2.664535e-14 1.332268e-14 3.996803e-14 6.661338e-15 -4.662937e-14 1.998401e-14 -1.998401e-14 -1.998401e-14 -6.661338e-15 -1.998401e-14 -5.995204e-14 -1.998401e-14 -2.664535e-14 1.132427e-13 1.332268e-14 6.661338e-15 0.000000e+00 -9.325873e-14 -5.995204e-14 -5.329071e-14 -1.998401e-14 2.664535e-14 1.332268e-14 1.332268e-14 -7.327472e-14 -6.661338e-15 2.664535e-14 -3.330669e-14 -4.662937e-14 -3.996803e-14 -1.332268e-14 3.330669e-14 0.000000e+00 3.996803e-14 -6.661338e-15 1.998401e-14 1.998401e-14 -4.662937e-14 -3.996803e-14 -1.332268e-14 -3.330669e-14 -1.332268e-14 -5.995204e-14 -5.995204e-14 -1.265654e-13 -7.993606e-14 -9.325873e-14 -2.664535e-14 -1.998401e-14 -4.662937e-14 -7.993606e-14 -2.664535e-14 -5.329071e-14 6.661338e-14 -1.332268e-14 6.661338e-15 -3.330669e-14 -7.327472e-14 -6.661338e-15 -1.998401e-14 -6.661338e-14 0.000000e+00 4.662937e-14 6.661338e-14 0.000000e+00 -4.662937e-14 0.000000e+00 -1.332268e-14 -2.664535e-14 1.065814e-13 
-4.293441e-15 -2.706169e-15 -3.903128e-15 -1.769418e-15 -8.326673e-16 -2.081668e-16 -2.081668e-16 -8.326673e-16 -1.873501e-15 -1.249001e-15 0.000000e+00 -4.163336e-15 -3.538836e-15 -3.122502e-15 -2.498002e-15 -1.665335e-15 -8.326673e-16 0.000000e+00 2.081668e-15 2.498002e-15 -1.124101e-14 -6.245005e-15 -1.415534e-14 -4.163336e-15 5.828671e-15 3.330669e-15 3.330669e-15 -1.665335e-15 -1.665335e-15 0.000000e+00 8.326673e-16 -4.996004e-15 4.163336e-15 -3.330669e-15 -1.498801e-14 -4.996004e-15 -8.326673e-16 7.494005e-15 4.163336e-15 4.163336e-15 -3.164136e-14 -3.080869e-14 -4.413137e-14 -2.081668e-14 1.082467e-14 -1.665335e-15 2.498002e-15 -7.494005e-15 -1.998401e-14 -1.582068e-14 -9.159340e-15 -8.326673e-15 5.828671e-15 -7.494005e-15 -1.998401e-14 -1.498801e-14 -1.498801e-14 -1.665335e-14 -1.665335e-14 -2.164935e-14 -3.830269e-14 -3.830269e-14 -2.831069e-14 -2.498002e-14 -6.661338e-15 -1.165734e-14 1.665335e-15 -1.665335e-15 3.330669e-15 8.326673e-15 9.992007e-15 0.000000e+00 1.498801e-14 -2.164935e-14 -4.829470e-14 -1.665335e-14 3.330669e-15 -3.330669e-15 -1.332268e-14 -4.996004e-15 -3.164136e-14 -3.497203e-14 -5.162537e-14 -1.998401e-14 -8.326673e-15 -4.996004e-15 2.831069e-14 6.661338e-15 9.992007e-15 -6.661338e-15 -1.998401e-14 -2.164935e-14 1.665335e-15 -1.498801e-14 -3.663736e-14 -1.165734e-14 -1.332268e-14 -9.992007e-15 4.996004e-15 -1.998401e-14 -5.828671e-14 -3.830269e-14 -4.329870e-14 -2.997602e-14 -1.831868e-14 -6.661338e-15 9.992007e-15 -6.661338e-15 -8.326673e-15 -1.332268e-14 -2.331468e-14 -4.329870e-14 -1.998401e-14 -2.997602e-14 -6.661338e-14 -3.996803e-14 -9.992007e-15 -1.332268e-14 -2.997602e-14 -1.665335e-14 -4.329870e-14 -2.997602e-14 -1.665335e-14 -9.992007e-15 -9.992007e-15 -1.332268e-14 3.996803e-14 -9.992007e-15 -3.330669e-14 -1.998401e-14 -6.661338e-15 -1.998401e-14 1.998401e-14 -1.998401e-14 -4.662937e-14 -1.665335e-14 6.661338e-15 0.000000e+00 -9.992007e-15 -2.997602e-14 -8.659740e-14 -6.661338e-14 -6.661338e-14 -5.662137e-14 -3.330669e-14 -1.332268e-14 3.330669e-14 -1.332268e-14 -5.995204e-14 -3.330669e-14 6.661338e-15 -2.997602e-14 1.332268e-14 -4.329870e-14 -4.329870e-14 -2.331468e-14 -2.664535e-14 -6.661338e-15 -1.665335e-14 -2.664535e-14 -8.992806e-14 -7.660539e-14 -8.992806e-14 -5.995204e-14 -4.329870e-14 -2.331468e-14 3.996803e-14 -1.998401e-14 -4.329870e-14 -3.663736e-14 -2.331468e-14 -3.330669e-14 6.661338e-15 -4.329870e-14 -1.032507e-13 -3.663736e-14 6.328271e-14 -6.661338e-15 -3.330669e-14 -4.329870e-14 -1.032507e-13 -6.661338e-14 -4.996004e-14 -3.996803e-14 -1.998401e-14 -2.331468e-14 4.329870e-14 -5.995204e-14 -7.327472e-14 -8.326673e-14 -5.995204e-14 -1.165734e-13 -1.398881e-13 -1.498801e-13 -1.698641e-13 -1.465494e-13 -1.165734e-13 -9.325873e-14 -7.327472e-14 -6.661338e-14 -1.665335e-13 -1.498801e-13 -7.993606e-14 -8.326673e-14 -4.662937e-14 -6.328271e-14 -1.665335e-14 -3.330669e-14 -1.665335e-14 -4.662937e-14 -9.992007e-14 -1.998401e-14 3.663736e-14 6.661338e-15 3.330669e-15 2.997602e-14 5.662137e-14 1.998401e-14 -7.993606e-14 0.000000e+00 
-1.405126e-15 -1.040834e-15 -6.765422e-16 -1.144917e-15 -2.081668e-16 8.326673e-16 2.081668e-15 -6.245005e-16 0.000000e+00 -2.289835e-15 -5.412337e-15 -1.207368e-14 -7.910339e-15 -6.661338e-15 -6.245005e-15 -7.910339e-15 -5.412337e-15 -3.330669e-15 -2.914335e-15 0.000000e+00 -9.575674e-15 3.747003e-15 -2.081668e-15 -1.623701e-14 -5.828671e-15 -2.498002e-15 -2.498002e-15 -3.330669e-15 3.330669e-15 -8.326673e-16 -1.665335e-15 -1.915135e-14 -8.326673e-15 -6.661338e-15 -4.996004e-15 0.000000e+00 5.828671e-15 1.582068e-14 9.992007e-15 -3.330669e-15 -3.080869e-14 -4.080070e-14 -3.247402e-14 -5.828671e-14 -3.164136e-14 -1.998401e-14 -1.498801e-14 -5.828671e-15 -8.326673e-15 -2.914335e-14 -1.165734e-14 -1.915135e-14 -1.831868e-14 -1.915135e-14 -1.748601e-14 -1.998401e-14 -2.331468e-14 -3.330669e-14 -2.831069e-14 -3.996803e-14 -4.996004e-14 -7.494005e-14 -5.995204e-14 -7.494005e-14 -4.496403e-14 -5.495604e-14 -3.663736e-14 1.665335e-15 -1.165734e-14 3.330669e-15 -1.665335e-14 -3.996803e-14 -3.830269e-14 -5.662137e-14 -2.664535e-14 -2.498002e-14 -2.498002e-14 -1.165734e-14 -2.164935e-14 -2.997602e-14 -5.995204e-14 -4.496403e-14 -3.164136e-14 -2.498002e-14 -3.497203e-14 -5.162537e-14 -3.497203e-14 -3.330669e-15 -9.992007e-15 -1.831868e-14 -2.831069e-14 -5.495604e-14 -4.163336e-14 -3.830269e-14 -2.997602e-14 3.330669e-15 -2.164935e-14 -2.831069e-14 -3.330669e-14 -4.163336e-14 -6.827872e-14 -5.495604e-14 -5.662137e-14 -8.326673e-14 -5.162537e-14 -4.329870e-14 -3.330669e-14 -3.330669e-15 -1.665335e-14 -1.665335e-15 -3.330669e-14 -1.099121e-13 -5.995204e-14 -4.996004e-14 -4.329870e-14 -7.327472e-14 -3.330669e-14 0.000000e+00 -1.332268e-14 -2.331468e-14 -7.660539e-14 -6.661338e-14 -3.663736e-14 -3.663736e-14 -4.996004e-14 -7.660539e-14 -5.662137e-14 -1.665335e-14 -9.992007e-15 -5.329071e-14 -4.662937e-14 -9.325873e-14 -4.662937e-14 -5.995204e-14 -4.996004e-14 -9.992007e-15 -2.997602e-14 -1.665335e-14 -3.996803e-14 -6.661338e-14 -9.658940e-14 -8.326673e-14 -7.660539e-14 -1.532108e-13 -7.660539e-14 -8.326673e-14 -6.328271e-14 -3.996803e-14 -3.996803e-14 -6.328271e-14 -7.993606e-14 -1.298961e-13 -9.992007e-14 -1.465494e-13 -7.993606e-14 -2.997602e-14 -1.998401e-14 9.992007e-15 -3.330669e-14 -3.330669e-14 -8.659740e-14 -1.099121e-13 -6.661338e-14 -1.132427e-13 -7.993606e-14 -9.658940e-14 -8.659740e-14 -3.663736e-14 -4.996004e-14 -6.661338e-14 -5.662137e-14 -1.032507e-13 -9.658940e-14 -8.992806e-14 -7.993606e-14 -9.658940e-14 -8.326673e-14 -4.996004e-14 -7.993606e-14 -7.660539e-14 -1.298961e-13 -1.032507e-13 -9.325873e-14 -1.065814e-13 -9.325873e-14 -1.165734e-13 -1.398881e-13 -1.865175e-13 -1.498801e-13 -1.665335e-13 -1.398881e-13 -2.098322e-13 -1.765255e-13 -2.431388e-13 -2.164935e-13 -2.564615e-13 -2.098322e-13 -1.432188e-13 -1.099121e-13 -5.662137e-14 -1.831868e-13 -2.964295e-13 -2.065015e-13 -1.965095e-13 -1.965095e-13 -1.731948e-13 -1.199041e-13 -4.996004e-14 -2.997602e-14 -1.998401e-14 2.997602e-14 3.330669e-14 1.998401e-14 -3.330669e-14 3.663736e-14 7.660539e-14 8.992806e-14 1.199041e-13 7.327472e-14 3.663736e-14 
-7.806256e-17 7.806256e-16 2.758210e-15 -3.122502e-16 1.144917e-15 3.330669e-15 7.598089e-15 4.787837e-15 3.538836e-15 -1.040834e-15 -4.163336e-15 -4.996004e-15 -8.951173e-15 -4.163336e-15 -7.077672e-15 -7.910339e-15 -9.159340e-15 -1.165734e-14 -1.165734e-14 -8.743006e-15 -7.910339e-15 -5.412337e-15 1.623701e-14 3.330669e-15 -8.743006e-15 -7.494005e-15 -1.332268e-14 1.665335e-15 1.332268e-14 3.330669e-15 5.828671e-15 -2.498002e-15 -1.582068e-14 -4.163336e-15 3.330669e-15 1.332268e-14 5.828671e-15 7.494005e-15 1.748601e-14 5.828671e-15 -1.915135e-14 -5.828671e-15 3.330669e-15 -2.164935e-14 -5.245804e-14 -3.247402e-14 -4.329870e-14 -1.498801e-14 5.828671e-15 1.165734e-14 1.415534e-14 -2.498002e-15 -2.914335e-14 -2.164935e-14 -1.249001e-14 -1.831868e-14 -2.498002e-14 -2.498002e-14 -3.663736e-14 -3.663736e-14 -1.998401e-14 -3.497203e-14 -4.829470e-14 -4.329870e-14 -3.830269e-14 -6.161738e-14 -9.658940e-14 -5.329071e-14 -3.996803e-14 -2.997602e-14 -2.331468e-14 -2.664535e-14 -5.995204e-14 -1.998401e-14 -4.996004e-15 -3.830269e-14 -5.828671e-14 -3.996803e-14 -3.330669e-14 -5.995204e-14 -7.160939e-14 -4.662937e-14 -1.998401e-14 -3.996803e-14 -4.662937e-14 -5.329071e-14 -1.015854e-13 -3.996803e-14 -1.332268e-14 -2.331468e-14 -1.998401e-14 -2.664535e-14 -6.661338e-14 -5.162537e-14 -3.663736e-14 -3.663736e-14 -5.495604e-14 -3.663736e-14 -6.161738e-14 -5.162537e-14 -4.496403e-14 -5.662137e-14 -2.997602e-14 -5.662137e-14 -7.993606e-14 -8.826273e-14 -1.065814e-13 -7.160939e-14 -2.664535e-14 -1.498801e-14 -1.665335e-14 -6.661338e-15 -5.995204e-14 -3.663736e-14 -9.992007e-15 -9.992007e-15 -6.661338e-14 -4.662937e-14 -2.331468e-14 -5.995204e-14 -7.660539e-14 -2.331468e-14 -1.998401e-14 -4.329870e-14 -5.662137e-14 -7.327472e-14 -1.498801e-13 -3.996803e-14 3.330669e-14 -6.661338e-15 -4.329870e-14 -3.330669e-14 -2.664535e-14 -4.329870e-14 -6.661338e-14 -6.328271e-14 -6.328271e-14 -4.662937e-14 -5.662137e-14 -9.325873e-14 -7.993606e-14 -4.996004e-14 -1.332268e-14 -3.663736e-14 -5.329071e-14 -8.659740e-14 -1.565414e-13 -7.993606e-14 -2.331468e-14 -7.327472e-14 -9.992007e-14 -5.662137e-14 -1.032507e-13 -8.659740e-14 -7.660539e-14 -6.661338e-14 -6.661338e-14 -8.992806e-14 -8.326673e-14 -7.327472e-14 -3.663736e-14 -1.665335e-14 3.330669e-14 -5.662137e-14 -1.065814e-13 -1.632028e-13 -2.464695e-13 -1.199041e-13 -5.662137e-14 -6.661338e-14 -6.661338e-14 -1.032507e-13 -1.698641e-13 -1.099121e-13 -6.994405e-14 -9.992007e-14 -1.865175e-13 -1.332268e-13 -1.498801e-13 -1.698641e-13 -1.099121e-13 -1.032507e-13 -7.993606e-14 -7.660539e-14 -8.659740e-14 -1.298961e-13 -2.464695e-13 -1.731948e-13 -1.765255e-13 -1.598721e-13 -8.992806e-14 -9.658940e-14 -9.658940e-14 -1.165734e-13 -1.698641e-13 -1.731948e-13 -3.064216e-13 -2.031708e-13 -1.831868e-13 -1.865175e-13 -1.598721e-13 -1.898481e-13 -2.398082e-13 -2.731149e-13 -3.463896e-13 -2.398082e-13 -2.364775e-13 -8.659740e-14 -2.331468e-14 5.329071e-14 1.398881e-13 5.995204e-14 3.330669e-14 5.329071e-14 1.232348e-13 8.326673e-14 1.032507e-13 9.992007e-14 9.992007e-14 2.997602e-14 
-1.821460e-16 1.275022e-15 2.029626e-15 3.642919e-15 2.185752e-15 3.226586e-15 3.226586e-15 6.245005e-15 1.873501e-15 -2.289835e-15 2.081668e-16 2.706169e-15 4.163336e-15 7.702172e-15 0.000000e+00 -6.661338e-15 -6.245005e-15 -1.373901e-14 -1.290634e-14 -1.665335e-14 -1.582068e-14 -1.915135e-14 2.081668e-15 1.831868e-14 4.163336e-15 -2.914335e-15 8.326673e-16 7.494005e-15 6.661338e-15 0.000000e+00 4.163336e-15 7.494005e-15 2.498002e-15 1.582068e-14 2.498002e-14 4.413137e-14 1.831868e-14 3.330669e-15 1.082467e-14 2.414735e-14 3.330669e-15 2.331468e-14 3.330669e-15 1.165734e-14 -1.582068e-14 -1.498801e-14 -1.415534e-14 -1.415534e-14 9.159340e-15 3.330669e-14 1.748601e-14 2.248202e-14 -1.249001e-14 -2.498002e-14 -3.497203e-14 -1.831868e-14 -2.664535e-14 -2.164935e-14 -5.495604e-14 -6.328271e-14 -5.662137e-14 -1.665335e-14 -3.497203e-14 -3.164136e-14 -4.829470e-14 -5.662137e-14 -5.329071e-14 -4.329870e-14 -3.497203e-14 -2.664535e-14 -1.165734e-14 1.332268e-14 0.000000e+00 2.498002e-14 -1.831868e-14 -5.162537e-14 -5.828671e-14 -5.329071e-14 -7.660539e-14 -7.993606e-14 -6.494805e-14 -3.663736e-14 -3.996803e-14 -4.329870e-14 -3.830269e-14 -6.661338e-15 -3.330669e-14 -4.996004e-14 -3.996803e-14 -4.829470e-14 -2.498002e-14 1.498801e-14 -4.163336e-14 -3.830269e-14 -3.663736e-14 -3.830269e-14 -4.329870e-14 -2.664535e-14 -4.496403e-14 -3.663736e-14 -6.827872e-14 -6.494805e-14 -4.829470e-14 -3.663736e-14 -4.829470e-14 -7.827072e-14 -9.658940e-14 -1.115774e-13 -6.161738e-14 -3.830269e-14 -9.992007e-15 8.659740e-14 -3.330669e-15 -6.661338e-15 -1.332268e-14 3.996803e-14 -5.662137e-14 -8.326673e-14 -8.659740e-14 -8.326673e-14 -1.332268e-14 4.329870e-14 -2.331468e-14 -2.331468e-14 -3.663736e-14 -1.665335e-14 -3.330669e-14 -2.331468e-14 -2.997602e-14 -3.330669e-15 -2.997602e-14 -3.330669e-15 -5.662137e-14 6.661338e-15 -4.996004e-14 -8.326673e-14 -8.659740e-14 -2.997602e-14 -1.232348e-13 -1.498801e-13 -7.327472e-14 -3.663736e-14 -5.662137e-14 0.000000e+00 -4.996004e-14 -5.329071e-14 -8.659740e-14 -6.328271e-14 -8.659740e-14 -1.365574e-13 -7.660539e-14 6.661338e-14 -6.328271e-14 -6.328271e-14 -1.199041e-13 -5.995204e-14 -1.032507e-13 -1.532108e-13 -1.298961e-13 -9.992007e-14 -6.661338e-14 0.000000e+00 -7.327472e-14 -7.327472e-14 -9.992007e-14 -1.765255e-13 -1.698641e-13 -1.099121e-13 -1.332268e-13 -9.992007e-14 -8.992806e-14 -6.328271e-14 -8.659740e-14 -5.662137e-14 -8.326673e-14 -5.995204e-14 -1.165734e-13 -1.132427e-13 -1.865175e-13 -2.398082e-13 -1.432188e-13 -1.332268e-13 -7.993606e-14 -3.663736e-14 -5.995204e-14 -8.659740e-14 -1.165734e-13 -9.325873e-14 -1.498801e-13 -2.697842e-13 -1.598721e-13 3.330669e-15 -5.662137e-14 5.662137e-14 -5.662137e-14 3.330669e-15 -1.032507e-13 -1.931788e-13 -2.331468e-13 -2.831069e-13 -1.798561e-13 -1.232348e-13 -2.264855e-13 -2.831069e-13 -2.298162e-13 -2.198242e-13 -1.032507e-13 -4.329870e-14 3.330669e-15 4.329870e-14 3.330669e-14 -9.992007e-15 2.664535e-14 5.662137e-14 6.328271e-14 1.998401e-14 6.994405e-14 8.659740e-14 1.332268e-14 2.331468e-14 
1.027824e-15 2.550044e-15 3.330669e-15 4.891920e-15 4.163336e-15 4.059253e-15 -1.873501e-15 4.163336e-16 -6.245005e-16 1.040834e-15 6.245005e-16 3.122502e-15 8.118506e-15 4.163336e-15 6.661338e-15 -8.326673e-16 4.996004e-15 -4.163336e-15 -7.077672e-15 -1.165734e-14 -1.165734e-14 -8.326673e-16 6.245005e-15 8.743006e-15 9.992007e-15 1.290634e-14 1.332268e-14 1.998401e-14 1.665335e-14 1.165734e-14 1.249001e-14 1.249001e-14 1.332268e-14 2.831069e-14 2.581269e-14 2.997602e-14 3.330669e-14 1.582068e-14 1.498801e-14 1.498801e-14 -3.330669e-15 -9.992007e-15 -1.915135e-14 -1.415534e-14 -1.415534e-14 -7.494005e-15 1.165734e-14 -4.163336e-15 2.081668e-14 8.326673e-16 -9.159340e-15 -1.249001e-14 -1.582068e-14 -2.997602e-14 -7.244205e-14 -4.829470e-14 -3.830269e-14 -6.994405e-14 -9.658940e-14 -9.159340e-14 -9.325873e-14 -8.326673e-14 -5.828671e-14 -7.327472e-14 -5.662137e-14 -6.494805e-14 -2.331468e-14 -3.663736e-14 -3.497203e-14 -1.665335e-14 -1.998401e-14 -9.992007e-15 -3.330669e-15 1.665335e-15 -1.165734e-14 -2.498002e-14 -7.160939e-14 -8.992806e-14 -1.182388e-13 -9.658940e-14 -6.827872e-14 -4.329870e-14 -4.662937e-14 -4.829470e-14 -4.996004e-14 -2.664535e-14 1.665335e-15 -2.331468e-14 -5.329071e-14 -4.996004e-14 -4.496403e-14 -5.662137e-14 -7.327472e-14 -4.662937e-14 -5.495604e-14 -5.995204e-14 -6.994405e-14 -7.993606e-14 -6.661338e-14 -7.160939e-14 -1.165734e-13 -7.327472e-14 -5.828671e-14 -4.496403e-14 -1.665335e-15 -4.496403e-14 -6.994405e-14 -4.662937e-14 -7.494005e-14 -6.494805e-14 -4.996004e-14 -5.995204e-14 -3.330669e-14 -3.663736e-14 -5.662137e-14 -8.992806e-14 -1.032507e-13 -9.325873e-14 -1.365574e-13 -1.099121e-13 -2.664535e-14 -9.325873e-14 -8.326673e-14 -6.994405e-14 -3.663736e-14 -6.661338e-15 1.998401e-14 -3.330669e-14 -8.326673e-14 -8.326673e-14 -7.660539e-14 -8.326673e-14 -1.498801e-13 -1.199041e-13 -1.032507e-13 -1.232348e-13 -1.698641e-13 -1.865175e-13 -2.131628e-13 -1.598721e-13 -6.328271e-14 -9.658940e-14 -1.532108e-13 -1.365574e-13 -6.328271e-14 -6.328271e-14 -6.994405e-14 -8.326673e-14 -9.658940e-14 -1.132427e-13 -1.698641e-13 -1.465494e-13 -1.432188e-13 -1.132427e-13 -2.231548e-13 -1.232348e-13 -9.992007e-14 -9.325873e-14 -1.565414e-13 -1.498801e-13 -1.632028e-13 -1.199041e-13 -1.831868e-13 -1.099121e-13 -4.662937e-14 -1.032507e-13 -1.498801e-13 -1.465494e-13 -2.031708e-13 -1.032507e-13 -7.327472e-14 -6.994405e-14 -6.661338e-14 -7.993606e-14 -1.398881e-13 -1.632028e-13 -1.765255e-13 -2.164935e-13 -2.498002e-13 -2.631229e-13 -1.598721e-13 -1.532108e-13 -9.325873e-14 -1.132427e-13 -4.662937e-14 -7.993606e-14 -4.662937e-14 -9.992007e-14 -1.199041e-13 -1.898481e-13 -2.764455e-13 -1.698641e-13 -1.798561e-13 -1.465494e-13 -1.498801e-13 -1.099121e-13 -9.992007e-15 -1.365574e-13 -2.864375e-13 -2.498002e-13 -1.798561e-13 -1.731948e-13 -2.498002e-13 -1.865175e-13 -1.165734e-13 -3.663736e-14 5.329071e-14 -1.665335e-14 1.998401e-14 -3.663736e-14 -1.665335e-14 3.663736e-14 3.330669e-14 3.330669e-14 1.665335e-14 1.998401e-14 7.327472e-14 -2.664535e-14 -1.099121e-13 -4.662937e-14 
2.693158e-15 3.018419e-15 3.070461e-15 4.059253e-15 4.163336e-15 3.642919e-15 8.326673e-16 4.163336e-16 3.122502e-15 5.204170e-15 2.914335e-15 1.040834e-15 -2.081668e-16 -4.371503e-15 -7.494005e-15 -7.494005e-15 -6.661338e-15 -8.326673e-15 -1.082467e-14 -1.915135e-14 -1.373901e-14 8.326673e-16 4.579670e-15 6.245005e-15 1.207368e-14 3.164136e-14 2.622902e-14 4.080070e-14 1.665335e-14 1.249001e-14 9.159340e-15 2.414735e-14 3.497203e-14 4.413137e-14 2.914335e-14 9.992007e-15 1.582068e-14 -5.828671e-15 6.661338e-15 2.248202e-14 -1.582068e-14 -2.498002e-14 -3.080869e-14 -3.413936e-14 -2.248202e-14 -1.582068e-14 -2.831069e-14 -4.163336e-14 -3.830269e-14 -4.912737e-14 -4.579670e-14 -4.329870e-14 -2.498002e-14 -9.159340e-15 -4.829470e-14 -8.326673e-14 -7.327472e-14 -9.658940e-14 -8.659740e-14 -9.658940e-14 -1.315614e-13 -1.365574e-13 -1.232348e-13 -1.182388e-13 -1.115774e-13 -1.082467e-13 -8.160139e-14 -5.828671e-14 -2.831069e-14 -1.498801e-14 -3.497203e-14 -3.164136e-14 -1.831868e-14 3.330669e-15 -2.997602e-14 -2.831069e-14 -6.494805e-14 -9.825474e-14 -1.049161e-13 -1.165734e-13 -9.658940e-14 -4.829470e-14 -8.160139e-14 -8.826273e-14 -6.994405e-14 -3.663736e-14 -2.664535e-14 3.330669e-15 -4.662937e-14 -7.327472e-14 -8.493206e-14 -8.493206e-14 -6.494805e-14 -4.662937e-14 -8.826273e-14 -9.992007e-14 -1.082467e-13 -1.082467e-13 -8.326673e-14 -5.995204e-14 -8.160139e-14 -1.115774e-13 -9.992007e-14 -9.992007e-14 -7.660539e-14 -5.495604e-14 -4.996004e-14 -8.326673e-15 -7.993606e-14 -9.825474e-14 -8.659740e-14 -1.498801e-13 -8.659740e-14 -4.329870e-14 -1.132427e-13 -1.765255e-13 -1.065814e-13 -8.326673e-14 -1.065814e-13 -1.199041e-13 -1.498801e-13 -2.164935e-13 -1.598721e-13 -1.398881e-13 -6.994405e-14 -6.661338e-15 -2.997602e-14 -5.662137e-14 -9.325873e-14 -1.298961e-13 -9.992007e-14 -9.658940e-14 -1.332268e-13 -2.065015e-13 -1.598721e-13 -1.532108e-13 -1.731948e-13 -2.464695e-13 -1.731948e-13 -1.465494e-13 -1.498801e-13 -1.232348e-13 -1.798561e-13 -2.697842e-13 -1.665335e-13 -7.993606e-14 -1.099121e-13 -1.065814e-13 -1.065814e-13 -1.298961e-13 -1.298961e-13 -2.498002e-13 -1.265654e-13 -3.996803e-14 -8.326673e-14 -1.565414e-13 -1.298961e-13 -3.663736e-14 -4.329870e-14 -6.994405e-14 -6.328271e-14 -5.662137e-14 -1.298961e-13 -1.199041e-13 -9.992007e-14 -5.995204e-14 -5.329071e-14 -8.326673e-14 -8.326673e-14 -1.332268e-14 -6.328271e-14 -1.065814e-13 -8.992806e-14 -1.032507e-13 -2.164935e-13 -2.930989e-13 -2.731149e-13 -3.164136e-13 -3.030909e-13 -3.896883e-13 -2.597922e-13 -2.464695e-13 -2.531308e-13 -2.164935e-13 -1.665335e-13 -9.992007e-14 -8.326673e-14 -6.661338e-14 -1.165734e-13 -1.199041e-13 -1.532108e-13 -2.797762e-13 -2.065015e-13 -3.297362e-13 -2.198242e-13 -2.464695e-13 -1.765255e-13 -7.993606e-14 -1.798561e-13 -2.164935e-13 -1.898481e-13 -1.099121e-13 -1.332268e-13 -1.332268e-13 -6.994405e-14 9.658940e-14 9.992007e-15 -7.327472e-14 -1.032507e-13 -1.765255e-13 -8.659740e-14 6.994405e-14 6.661338e-15 3.330669e-15 -7.327472e-14 -4.329870e-14 -1.132427e-13 -1.398881e-13 -1.099121e-13 -1.532108e-13 
4.358493e-15 2.888315e-15 4.891920e-15 7.598089e-15 6.765422e-15 3.955170e-15 6.036838e-15 7.702172e-15 9.992007e-15 7.494005e-15 8.326673e-15 6.661338e-15 -6.245005e-16 -4.371503e-15 -1.956768e-14 -9.575674e-15 -1.207368e-14 -2.081668e-15 -6.245005e-15 -4.163336e-16 -2.081668e-15 -2.914335e-15 -4.579670e-15 -3.747003e-15 -3.330669e-15 0.000000e+00 1.207368e-14 4.996004e-15 -1.332268e-14 8.326673e-16 -1.165734e-14 2.664535e-14 5.412337e-14 2.831069e-14 2.581269e-14 4.996004e-15 1.082467e-14 1.165734e-14 -4.163336e-15 2.414735e-14 -2.164935e-14 -2.498002e-14 -2.914335e-14 -2.248202e-14 -2.248202e-14 -4.746203e-14 -4.496403e-14 -4.496403e-14 -7.244205e-14 -7.660539e-14 -7.327472e-14 -4.579670e-14 -3.996803e-14 -4.329870e-14 -6.494805e-14 -7.160939e-14 -6.161738e-14 -6.827872e-14 -6.328271e-14 -7.327472e-14 -1.748601e-13 -1.515454e-13 -1.731948e-13 -1.465494e-13 -1.765255e-13 -9.992007e-14 -1.165734e-13 -5.995204e-14 -2.331468e-14 -6.161738e-14 -7.827072e-14 -5.329071e-14 -4.996004e-14 -5.495604e-14 -9.325873e-14 -8.659740e-14 -6.328271e-14 -5.662137e-14 -8.992806e-14 -4.163336e-14 -1.132427e-13 -1.132427e-13 -1.082467e-13 -9.992007e-14 -1.165734e-13 -6.494805e-14 -6.494805e-14 -4.996004e-14 -6.494805e-14 -6.827872e-14 -1.298961e-13 -9.992007e-14 -7.327472e-14 -1.099121e-13 -1.448841e-13 -1.498801e-13 -1.298961e-13 -1.032507e-13 -9.492407e-14 -4.496403e-14 -4.662937e-14 -6.661338e-14 -1.265654e-13 -1.099121e-13 -1.082467e-13 -9.658940e-14 -1.182388e-13 -1.082467e-13 -1.532108e-13 -1.049161e-13 -5.329071e-14 -6.994405e-14 -9.325873e-14 -1.065814e-13 -1.365574e-13 -1.099121e-13 -8.326673e-14 -8.992806e-14 -9.325873e-14 -1.132427e-13 -1.865175e-13 -1.665335e-13 -2.098322e-13 -1.332268e-13 -1.165734e-13 -6.328271e-14 -6.994405e-14 -4.996004e-14 -9.992007e-14 -8.659740e-14 -1.032507e-13 -1.199041e-13 -1.398881e-13 -1.265654e-13 -1.365574e-13 -1.598721e-13 -1.265654e-13 -1.365574e-13 -1.398881e-13 -1.398881e-13 -2.164935e-13 -2.065015e-13 -1.865175e-13 -2.198242e-13 -2.564615e-13 -1.998401e-13 -1.898481e-13 -1.698641e-13 -1.199041e-13 -1.265654e-13 -5.662137e-14 -1.165734e-13 -4.996004e-14 -8.659740e-14 -5.995204e-14 -1.498801e-13 -1.665335e-13 -1.232348e-13 3.330669e-15 -5.662137e-14 -7.660539e-14 -1.498801e-13 -2.098322e-13 -1.632028e-13 -1.099121e-13 -8.659740e-14 2.997602e-14 -5.329071e-14 -7.660539e-14 -1.365574e-13 -7.327472e-14 -1.332268e-13 -1.199041e-13 -2.164935e-13 -3.197442e-13 -3.264056e-13 -3.230749e-13 -3.130829e-13 -2.764455e-13 -2.364775e-13 -2.631229e-13 -2.797762e-13 -3.796963e-13 -2.930989e-13 -3.297362e-13 -1.931788e-13 -1.965095e-13 -1.498801e-13 -1.532108e-13 -1.099121e-13 -4.996004e-14 -9.658940e-14 -7.993606e-14 -1.665335e-13 -1.931788e-13 -2.231548e-13 -2.797762e-13 -2.264855e-13 -1.032507e-13 -1.698641e-13 -1.898481e-13 -1.199041e-13 -4.662937e-14 -1.165734e-13 -1.398881e-13 -6.994405e-14 -9.992007e-15 -4.329870e-14 -1.199041e-13 -1.032507e-13 -1.465494e-13 -1.199041e-13 -1.132427e-13 -1.798561e-13 -2.564615e-13 -1.931788e-13 -3.264056e-13 -1.798561e-13 -5.662137e-14 1.998401e-14 
-7.155734e-16 1.249001e-15 6.505213e-15 8.743006e-15 1.103284e-14 9.679757e-15 8.743006e-15 8.743006e-15 1.144917e-14 1.082467e-14 1.186551e-14 1.790235e-14 6.661338e-15 4.163336e-15 4.163336e-15 1.249001e-15 3.330669e-15 1.748601e-14 1.249001e-14 2.040035e-14 7.910339e-15 0.000000e+00 6.245005e-15 -8.743006e-15 -1.249001e-15 -1.790235e-14 1.665335e-15 -4.163336e-15 1.332268e-14 2.248202e-14 2.664535e-14 4.246603e-14 3.247402e-14 2.498002e-15 1.165734e-14 -9.159340e-15 9.159340e-15 4.163336e-14 2.831069e-14 2.164935e-14 -3.996803e-14 -2.664535e-14 -2.248202e-14 -1.582068e-14 -4.912737e-14 -9.409140e-14 -7.410739e-14 -4.163336e-14 -7.660539e-14 -9.159340e-14 -7.494005e-14 -4.912737e-14 -4.829470e-14 -5.578871e-14 -5.329071e-14 -5.995204e-14 -9.325873e-14 -8.659740e-14 -7.327472e-14 -3.996803e-14 -1.382228e-13 -1.365574e-13 -1.548761e-13 -1.332268e-13 -1.149081e-13 -4.829470e-14 -8.326673e-14 -8.659740e-14 -8.992806e-14 -8.992806e-14 -6.494805e-14 -2.831069e-14 -5.995204e-14 -5.662137e-14 -7.827072e-14 -7.660539e-14 -4.996004e-14 9.992007e-15 1.165734e-14 3.830269e-14 -1.049161e-13 -1.548761e-13 -1.298961e-13 -9.159340e-14 -9.825474e-14 -7.327472e-14 -8.326673e-14 -6.827872e-14 -6.328271e-14 9.992007e-15 -7.494005e-14 -1.099121e-13 -1.398881e-13 -1.565414e-13 -1.648681e-13 -2.065015e-13 -1.565414e-13 -1.049161e-13 -1.115774e-13 -6.328271e-14 -9.658940e-14 -9.992007e-15 -1.082467e-13 -1.215694e-13 -1.382228e-13 -1.265654e-13 -1.482148e-13 -1.348921e-13 -1.282308e-13 -1.032507e-13 -1.265654e-13 -4.662937e-14 -1.099121e-13 -1.298961e-13 -1.099121e-13 -7.327472e-14 -9.992007e-14 -7.660539e-14 -8.326673e-14 -4.329870e-14 -1.365574e-13 -1.265654e-13 -1.498801e-13 -8.992806e-14 -1.032507e-13 -3.330669e-14 -4.996004e-14 -1.998401e-14 -6.328271e-14 -3.996803e-14 -1.065814e-13 -1.265654e-13 -1.365574e-13 -1.199041e-13 -1.598721e-13 -2.131628e-13 -1.665335e-13 -1.532108e-13 -1.298961e-13 -8.326673e-14 -2.231548e-13 -2.930989e-13 -2.664535e-13 -2.664535e-13 -2.498002e-13 -2.564615e-13 -2.231548e-13 -2.797762e-13 -1.998401e-13 -1.598721e-13 -1.265654e-13 -1.398881e-13 -9.992007e-14 -1.099121e-13 -1.132427e-13 -1.731948e-13 -1.731948e-13 -2.531308e-13 -2.098322e-13 -1.765255e-13 -2.198242e-13 -2.098322e-13 -1.998401e-13 -2.098322e-13 -1.931788e-13 -2.198242e-13 -1.698641e-13 -1.465494e-13 -1.798561e-13 -2.864375e-13 -2.364775e-13 -2.664535e-13 -2.764455e-13 -3.197442e-13 -2.964295e-13 -3.463896e-13 -3.430589e-13 -3.297362e-13 -2.031708e-13 -2.331468e-14 -2.364775e-13 -2.164935e-13 -2.298162e-13 -2.697842e-13 -1.998401e-13 -1.398881e-13 -1.965095e-13 -2.697842e-13 -1.598721e-13 -8.326673e-14 -6.994405e-14 -2.664535e-14 -6.994405e-14 -1.132427e-13 -1.432188e-13 -1.565414e-13 -1.831868e-13 -3.996803e-13 -2.131628e-13 -1.498801e-13 -1.199041e-13 -5.662137e-14 -7.660539e-14 -1.831868e-13 -1.432188e-13 -1.598721e-13 -8.992806e-14 -1.332268e-14 -6.994405e-14 3.330669e-15 -1.265654e-13 -1.199041e-13 -1.598721e-13 -2.897682e-13 -2.198242e-13 -1.432188e-13 -2.331468e-13 -2.231548e-13 -2.997602e-14 3.363976e-13 
-8.586881e-15 9.107298e-16 5.152129e-15 9.055257e-15 1.321859e-14 1.269818e-14 1.051242e-14 7.285839e-15 6.453171e-15 4.163336e-15 7.910339e-15 9.992007e-15 7.494005e-15 9.159340e-15 2.164935e-14 1.124101e-14 7.077672e-15 1.249001e-14 1.915135e-14 1.873501e-14 9.575674e-15 1.998401e-14 3.788636e-14 2.206568e-14 2.581269e-14 1.915135e-14 2.747802e-14 2.914335e-14 5.745404e-14 4.496403e-14 5.329071e-14 4.246603e-14 2.997602e-14 3.747003e-14 3.830269e-14 2.664535e-14 1.665335e-15 1.415534e-14 2.997602e-14 9.159340e-15 -6.161738e-14 -5.079270e-14 -4.496403e-14 -5.828671e-14 -6.578071e-14 -7.743806e-14 -1.132427e-13 -8.909540e-14 -9.742207e-14 -8.243406e-14 -8.992806e-14 -8.493206e-14 -7.327472e-14 -6.744605e-14 -3.330669e-14 -7.327472e-14 -1.415534e-13 -1.032507e-13 -8.826273e-14 -8.826273e-14 -1.032507e-13 -1.498801e-13 -1.648681e-13 -1.465494e-13 -1.232348e-13 -1.115774e-13 -1.082467e-13 -1.199041e-13 -1.232348e-13 -8.659740e-14 -9.159340e-14 -1.015854e-13 -1.032507e-13 -8.992806e-14 -5.995204e-14 -4.496403e-14 -4.329870e-14 -3.996803e-14 3.330669e-14 -1.998401e-14 -1.265654e-13 -1.482148e-13 -1.881828e-13 -1.415534e-13 -1.132427e-13 -1.382228e-13 -1.215694e-13 -1.265654e-13 -1.132427e-13 -9.658940e-14 -9.159340e-14 -1.215694e-13 -2.015055e-13 -1.998401e-13 -1.548761e-13 -1.748601e-13 -1.931788e-13 -1.798561e-13 -1.965095e-13 -1.532108e-13 -1.798561e-13 -1.998401e-13 -1.632028e-13 -2.015055e-13 -1.915135e-13 -2.131628e-13 -1.981748e-13 -2.114975e-13 -1.598721e-13 -2.131628e-13 -2.597922e-13 -2.264855e-13 -1.998401e-13 -1.665335e-13 -1.565414e-13 -1.498801e-13 -1.465494e-13 -1.532108e-13 -1.465494e-13 -1.898481e-13 -2.098322e-13 -2.398082e-13 -2.164935e-13 -2.031708e-13 -1.698641e-13 -1.432188e-13 -6.661338e-14 -1.132427e-13 -1.099121e-13 -1.232348e-13 -1.332268e-13 -1.498801e-13 -1.765255e-13 -1.865175e-13 -1.731948e-13 -1.498801e-13 -1.432188e-13 -1.831868e-13 -9.325873e-14 -1.632028e-13 -2.164935e-13 -2.697842e-13 -2.864375e-13 -2.664535e-13 -2.597922e-13 -2.531308e-13 -1.998401e-13 -2.164935e-13 -2.331468e-13 -1.865175e-13 -8.992806e-14 -1.165734e-13 -1.365574e-13 -1.199041e-13 -8.992806e-14 -1.298961e-13 -1.465494e-13 -2.564615e-13 -3.130829e-13 -2.997602e-13 -2.797762e-13 -2.731149e-13 -2.264855e-13 -2.331468e-13 -2.531308e-13 -1.931788e-13 -2.564615e-13 -2.464695e-13 -2.531308e-13 -2.498002e-13 -3.264056e-13 -2.997602e-13 -3.963496e-13 -2.831069e-13 -2.264855e-13 -2.564615e-13 -3.130829e-13 -2.664535e-13 -2.098322e-13 -2.065015e-13 -2.897682e-13 -2.797762e-13 -1.498801e-13 -2.031708e-13 -5.995204e-14 -1.498801e-13 -1.532108e-13 -1.298961e-13 -1.165734e-13 -4.662937e-14 -7.993606e-14 -8.326673e-14 -5.329071e-14 -8.992806e-14 -1.165734e-13 -9.325873e-14 -6.661338e-15 -1.232348e-13 -1.665335e-13 -1.265654e-13 -1.332268e-13 -6.994405e-14 -3.663736e-14 -9.992007e-14 -6.994405e-14 -1.665335e-13 -1.798561e-13 -1.165734e-13 -1.965095e-13 -1.931788e-13 -2.697842e-13 -1.898481e-13 -1.099121e-13 -1.898481e-13 -1.665335e-13 -2.564615e-13 -2.964295e-13 -1.731948e-13 -1.798561e-13 -8.659740e-14 
8.716985e-16 5.126108e-15 7.754214e-15 9.367507e-15 8.847090e-15 9.575674e-15 1.165734e-14 1.020017e-14 4.579670e-15 7.285839e-15 9.159340e-15 7.910339e-15 1.249001e-14 7.494005e-15 1.290634e-14 1.415534e-14 1.165734e-14 6.245005e-15 1.998401e-14 2.498002e-14 1.582068e-14 1.873501e-14 1.082467e-14 1.873501e-14 1.623701e-14 1.415534e-14 1.956768e-14 2.081668e-14 3.497203e-14 4.080070e-14 4.246603e-14 4.746203e-14 4.496403e-14 6.245005e-14 4.746203e-14 6.328271e-14 2.331468e-14 -1.665335e-15 4.996004e-15 -1.165734e-14 -6.411538e-14 -7.577272e-14 -6.494805e-14 -8.243406e-14 -6.744605e-14 -5.911938e-14 -7.660539e-14 -1.149081e-13 -8.160139e-14 -6.994405e-14 -1.015854e-13 -1.290634e-13 -1.157408e-13 -1.257328e-13 -9.325873e-14 -7.660539e-14 -8.659740e-14 -9.492407e-14 -1.082467e-13 -1.715295e-13 -1.881828e-13 -2.015055e-13 -1.648681e-13 -1.698641e-13 -1.515454e-13 -1.465494e-13 -1.398881e-13 -1.731948e-13 -1.232348e-13 -8.826273e-14 -1.165734e-13 -1.731948e-13 -1.265654e-13 -1.332268e-13 -7.660539e-14 -3.996803e-14 -7.327472e-14 -1.565414e-13 -7.827072e-14 -4.496403e-14 -1.032507e-13 -1.465494e-13 -1.648681e-13 -1.848521e-13 -1.681988e-13 -2.348122e-13 -1.698641e-13 -1.981748e-13 -1.548761e-13 -1.698641e-13 -1.532108e-13 -1.548761e-13 -1.798561e-13 -2.498002e-13 -2.214895e-13 -1.698641e-13 -1.948441e-13 -2.431388e-13 -2.065015e-13 -2.314815e-13 -2.697842e-13 -3.380629e-13 -3.114176e-13 -3.047562e-13 -3.363976e-13 -3.430589e-13 -3.247402e-13 -3.763656e-13 -3.280709e-13 -3.297362e-13 -3.397282e-13 -3.730349e-13 -2.930989e-13 -2.398082e-13 -2.464695e-13 -2.331468e-13 -2.331468e-13 -2.498002e-13 -3.297362e-13 -3.896883e-13 -3.830269e-13 -3.796963e-13 -3.397282e-13 -3.097522e-13 -3.264056e-13 -2.831069e-13 -2.631229e-13 -2.564615e-13 -2.065015e-13 -1.898481e-13 -1.831868e-13 -2.164935e-13 -1.765255e-13 -2.331468e-13 -1.498801e-13 -8.659740e-14 -1.498801e-13 -2.697842e-13 -2.164935e-13 -3.463896e-13 -3.030909e-13 -2.331468e-13 -2.797762e-13 -2.031708e-13 -2.831069e-13 -2.664535e-13 -2.431388e-13 -1.365574e-13 -2.131628e-13 -2.597922e-13 -2.364775e-13 -1.365574e-13 -1.698641e-13 -1.598721e-13 -1.665335e-13 -1.199041e-13 -2.298162e-13 -3.197442e-13 -3.264056e-13 -3.597123e-13 -3.330669e-13 -4.296563e-13 -3.330669e-13 -2.597922e-13 -2.164935e-13 -5.662137e-14 -2.198242e-13 -3.164136e-13 -2.664535e-13 -1.998401e-13 -2.564615e-13 -1.931788e-13 -2.031708e-13 -1.632028e-13 -2.031708e-13 -1.232348e-13 -2.131628e-13 -2.864375e-13 -2.631229e-13 -2.797762e-13 -2.930989e-13 -3.663736e-13 -3.064216e-13 -3.130829e-13 -2.564615e-13 -1.931788e-13 -1.099121e-13 4.996004e-14 0.000000e+00 1.099121e-13 -3.996803e-14 -1.032507e-13 -2.997602e-14 -3.663736e-14 -1.265654e-13 -1.332268e-13 -1.298961e-13 -2.664535e-14 -9.992007e-14 -1.831868e-13 -1.465494e-13 -1.465494e-13 -1.398881e-13 -1.265654e-13 -1.398881e-13 -2.531308e-13 -1.831868e-13 -1.365574e-13 -1.532108e-13 -2.831069e-13 -2.331468e-13 -3.363976e-13 -2.398082e-13 -1.665335e-13 -2.031708e-13 -3.230749e-13 -1.565414e-13 -3.996803e-14 -1.332268e-13 -6.028511e-13 
7.832276e-15 6.765422e-15 1.056447e-14 6.973588e-15 4.891920e-15 6.869505e-15 9.367507e-15 1.373901e-14 1.353084e-14 9.575674e-15 1.082467e-14 1.706968e-14 2.269018e-14 1.915135e-14 1.498801e-14 1.373901e-14 1.373901e-14 1.165734e-14 1.873501e-14 1.290634e-14 -2.498002e-15 -2.914335e-15 -1.498801e-14 6.661338e-15 1.457168e-14 2.539635e-14 1.706968e-14 2.248202e-14 3.164136e-14 2.664535e-14 2.498002e-14 3.330669e-14 3.330669e-14 2.914335e-14 3.247402e-14 3.747003e-14 2.664535e-14 1.665335e-14 8.326673e-15 -8.326673e-15 -6.411538e-14 -5.911938e-14 -3.996803e-14 -6.328271e-14 -7.244205e-14 -6.494805e-14 -6.161738e-14 -8.326673e-14 -6.078471e-14 -1.040834e-13 -1.240674e-13 -1.249001e-13 -1.224021e-13 -1.273981e-13 -1.099121e-13 -1.115774e-13 -8.659740e-14 -9.658940e-14 -8.659740e-14 -1.215694e-13 -2.514655e-13 -2.081668e-13 -1.632028e-13 -1.815215e-13 -1.515454e-13 -1.681988e-13 -1.232348e-13 -1.665335e-13 -1.415534e-13 -1.648681e-13 -8.659740e-14 -1.182388e-13 -8.160139e-14 -1.265654e-13 -8.493206e-14 -1.149081e-13 -1.032507e-13 -1.015854e-13 -8.826273e-14 -1.065814e-13 -1.149081e-13 -1.748601e-13 -1.765255e-13 -2.065015e-13 -1.332268e-13 -1.915135e-13 -1.448841e-13 -2.114975e-13 -1.731948e-13 -2.314815e-13 -1.965095e-13 -2.031708e-13 -1.199041e-13 -2.031708e-13 -2.631229e-13 -2.198242e-13 -1.781908e-13 -2.164935e-13 -1.615375e-13 -2.081668e-13 -2.997602e-13 -3.297362e-13 -3.930190e-13 -4.030110e-13 -4.829470e-13 -4.213296e-13 -3.497203e-13 -4.063416e-13 -3.697043e-13 -4.063416e-13 -4.396483e-13 -3.763656e-13 -3.463896e-13 -3.863576e-13 -3.697043e-13 -3.397282e-13 -3.130829e-13 -3.930190e-13 -4.762857e-13 -4.929390e-13 -5.728751e-13 -4.662937e-13 -4.662937e-13 -5.162537e-13 -5.562217e-13 -4.662937e-13 -4.329870e-13 -3.630429e-13 -3.030909e-13 -2.697842e-13 -1.998401e-13 -1.498801e-13 -1.365574e-13 -1.532108e-13 -1.565414e-13 -1.565414e-13 -1.498801e-13 -1.365574e-13 -1.865175e-13 -2.231548e-13 -4.196643e-13 -3.796963e-13 -4.329870e-13 -3.563816e-13 -3.763656e-13 -3.896883e-13 -3.930190e-13 -2.897682e-13 -2.065015e-13 -2.331468e-13 -3.563816e-13 -2.731149e-13 -2.930989e-13 -2.897682e-13 -3.064216e-13 -2.731149e-13 -3.197442e-13 -2.930989e-13 -3.663736e-13 -3.030909e-13 -2.697842e-13 -3.230749e-13 -3.497203e-13 -3.563816e-13 -3.330669e-13 -2.964295e-13 -3.097522e-13 -2.897682e-13 -2.897682e-13 -2.697842e-13 -3.030909e-13 -1.698641e-13 -9.992007e-14 -2.464695e-13 -3.230749e-13 -2.264855e-13 -2.231548e-13 -1.798561e-13 -2.298162e-13 -1.931788e-13 -2.997602e-13 -2.398082e-13 -3.264056e-13 -2.564615e-13 -3.796963e-13 -2.131628e-13 -1.165734e-13 -1.332268e-14 9.992007e-15 1.332268e-14 -7.327472e-14 -2.664535e-14 1.199041e-13 -9.992007e-14 -2.031708e-13 -2.264855e-13 -2.464695e-13 -1.265654e-13 -8.992806e-14 -2.131628e-13 -2.498002e-13 -2.531308e-13 -2.597922e-13 -1.398881e-13 -1.132427e-13 -9.325873e-14 -1.498801e-13 -1.665335e-13 -3.996803e-14 -1.565414e-13 -8.659740e-14 -1.831868e-13 -2.731149e-13 -1.532108e-13 -1.965095e-13 -1.132427e-13 2.997602e-14 -1.332268e-14 1.931788e-13 -8.659740e-14 
5.204170e-15 4.735795e-15 5.360296e-15 5.724587e-15 6.973588e-15 6.453171e-15 1.082467e-14 2.040035e-14 2.393918e-14 2.040035e-14 9.992007e-15 1.727785e-14 2.144118e-14 2.498002e-14 1.915135e-14 1.332268e-14 1.249001e-14 7.494005e-15 5.828671e-15 1.665335e-15 -9.159340e-15 -3.747003e-15 1.665335e-15 1.623701e-14 2.539635e-14 5.537237e-14 2.706169e-14 2.248202e-14 2.081668e-14 1.082467e-14 2.581269e-14 2.747802e-14 2.581269e-14 2.498002e-15 2.664535e-14 3.247402e-14 4.163336e-14 2.997602e-14 8.326673e-15 -2.498002e-14 -5.995204e-14 -5.911938e-14 -6.328271e-14 -7.577272e-14 -5.995204e-14 -6.245005e-14 -6.661338e-14 -6.827872e-14 -8.909540e-14 -1.515454e-13 -1.157408e-13 -1.007527e-13 -1.207368e-13 -1.373901e-13 -1.265654e-13 -1.582068e-13 -1.065814e-13 -9.159340e-14 -9.992007e-14 -1.032507e-13 -2.231548e-13 -2.331468e-13 -2.364775e-13 -2.331468e-13 -2.131628e-13 -2.231548e-13 -1.965095e-13 -2.031708e-13 -2.364775e-13 -3.064216e-13 -2.164935e-13 -1.731948e-13 -1.881828e-13 -2.398082e-13 -2.248202e-13 -2.298162e-13 -1.632028e-13 -6.827872e-14 -1.532108e-13 -2.065015e-13 -2.547962e-13 -2.814415e-13 -2.647882e-13 -3.080869e-13 -2.897682e-13 -2.747802e-13 -3.030909e-13 -3.380629e-13 -3.180789e-13 -3.713696e-13 -3.147482e-13 -2.930989e-13 -2.664535e-13 -2.498002e-13 -2.731149e-13 -3.064216e-13 -2.947642e-13 -2.897682e-13 -2.781109e-13 -2.597922e-13 -3.846923e-13 -3.830269e-13 -4.146683e-13 -4.196643e-13 -4.662937e-13 -4.579670e-13 -4.779510e-13 -5.079270e-13 -4.546363e-13 -4.729550e-13 -4.529710e-13 -4.196643e-13 -4.163336e-13 -5.861978e-13 -4.662937e-13 -4.329870e-13 -4.429790e-13 -5.029310e-13 -5.195844e-13 -5.628831e-13 -4.896084e-13 -4.629630e-13 -5.628831e-13 -7.394085e-13 -6.095124e-13 -5.795364e-13 -5.129230e-13 -4.563017e-13 -3.963496e-13 -3.996803e-13 -2.797762e-13 -1.998401e-14 -1.199041e-13 -1.032507e-13 -1.632028e-13 -2.065015e-13 -1.731948e-13 -4.662937e-14 -1.532108e-13 -1.265654e-13 -3.597123e-13 -4.196643e-13 -3.697043e-13 -3.697043e-13 -4.130030e-13 -5.162537e-13 -4.163336e-13 -3.996803e-13 -2.664535e-13 -1.831868e-13 -2.797762e-13 -2.831069e-13 -3.297362e-13 -4.130030e-13 -3.563816e-13 -3.630429e-13 -2.331468e-13 -1.698641e-13 -2.398082e-13 -3.397282e-13 -3.230749e-13 -2.764455e-13 -3.597123e-13 -5.029310e-13 -4.496403e-13 -4.130030e-13 -3.463896e-13 -2.764455e-13 -2.797762e-13 -3.363976e-13 -2.664535e-13 -1.598721e-13 -2.364775e-13 -3.896883e-13 -2.564615e-13 -2.398082e-13 -1.032507e-13 6.661338e-14 -5.662137e-14 -8.659740e-14 -1.298961e-13 -1.199041e-13 -1.132427e-13 -6.328271e-14 -1.365574e-13 -2.098322e-13 -7.993606e-14 -5.662137e-14 6.994405e-14 5.662137e-14 -6.661338e-15 -9.325873e-14 -1.432188e-13 -2.131628e-13 -1.831868e-13 -2.997602e-13 -1.132427e-13 -2.664535e-14 -8.659740e-14 -1.398881e-13 -1.532108e-13 -2.597922e-13 -3.030909e-13 -1.365574e-13 -9.658940e-14 5.662137e-14 -1.232348e-13 -2.764455e-13 -2.298162e-13 -1.465494e-13 -1.365574e-13 -6.994405e-14 -1.032507e-13 6.661338e-15 -1.565414e-13 -6.328271e-14 -1.199041e-13 -1.365574e-13 -4.329870e-14 -2.331468e-14 
1.899522e-15 2.341877e-15 2.602085e-15 8.430756e-15 8.014422e-15 8.326673e-15 5.828671e-15 1.665335e-14 2.976785e-14 3.497203e-14 2.768619e-14 2.539635e-14 2.581269e-14 2.102485e-14 2.248202e-14 2.164935e-14 1.706968e-14 1.623701e-14 7.494005e-15 5.412337e-15 -2.498002e-14 -1.373901e-14 -3.330669e-15 0.000000e+00 4.579670e-15 1.290634e-14 1.623701e-14 2.581269e-14 1.415534e-14 3.080869e-14 4.413137e-14 3.996803e-14 4.246603e-14 2.498002e-14 2.914335e-14 3.330669e-14 7.660539e-14 4.746203e-14 2.498002e-14 3.164136e-14 -3.663736e-14 -5.162537e-14 -7.494005e-14 -4.829470e-14 -2.414735e-14 -3.247402e-14 -4.246603e-14 -5.495604e-14 -6.661338e-14 -7.327472e-14 -8.493206e-14 -9.492407e-14 -1.140754e-13 -9.575674e-14 -8.409939e-14 -9.658940e-14 -6.827872e-14 -7.827072e-14 -1.099121e-13 -1.049161e-13 -2.281508e-13 -2.381428e-13 -2.681189e-13 -2.531308e-13 -2.564615e-13 -2.348122e-13 -2.248202e-13 -2.381428e-13 -2.847722e-13 -2.664535e-13 -2.647882e-13 -2.414735e-13 -2.664535e-13 -2.681189e-13 -3.280709e-13 -2.731149e-13 -2.564615e-13 -2.481348e-13 -2.831069e-13 -2.364775e-13 -3.363976e-13 -3.080869e-13 -2.914335e-13 -3.297362e-13 -4.213296e-13 -3.996803e-13 -4.263256e-13 -3.846923e-13 -3.963496e-13 -3.730349e-13 -3.747003e-13 -3.397282e-13 -3.697043e-13 -3.297362e-13 -3.097522e-13 -3.497203e-13 -3.763656e-13 -3.697043e-13 -3.996803e-13 -3.780309e-13 -5.295764e-13 -4.712897e-13 -5.212497e-13 -5.162537e-13 -5.861978e-13 -5.295764e-13 -6.045164e-13 -5.312417e-13 -5.095924e-13 -5.029310e-13 -4.929390e-13 -4.629630e-13 -3.663736e-13 -4.463097e-13 -4.629630e-13 -4.796163e-13 -5.195844e-13 -5.195844e-13 -5.362377e-13 -4.429790e-13 -3.763656e-13 -4.629630e-13 -5.262457e-13 -5.695444e-13 -5.528911e-13 -5.828671e-13 -5.762057e-13 -5.229150e-13 -4.196643e-13 -4.196643e-13 -4.662937e-13 -3.497203e-13 -1.865175e-13 -1.998401e-13 -1.165734e-13 -1.998401e-13 -2.298162e-13 -2.264855e-13 -2.464695e-13 -2.131628e-13 -3.463896e-13 -3.597123e-13 -2.864375e-13 -3.697043e-13 -4.396483e-13 -3.963496e-13 -4.163336e-13 -3.796963e-13 -3.264056e-13 -3.097522e-13 -3.663736e-13 -3.330669e-13 -3.563816e-13 -3.497203e-13 -3.130829e-13 -2.597922e-13 -1.632028e-13 -1.498801e-13 -1.332268e-13 -1.998401e-13 -3.763656e-13 -3.164136e-13 -3.896883e-13 -4.363176e-13 -5.195844e-13 -4.496403e-13 -3.963496e-13 -3.164136e-13 -2.065015e-13 -2.731149e-13 -2.431388e-13 -2.531308e-13 -2.564615e-13 -1.365574e-13 -2.664535e-14 -6.661338e-14 0.000000e+00 1.998401e-14 -9.992007e-15 3.663736e-14 -2.997602e-14 -3.330669e-14 -9.992007e-15 3.330669e-15 3.330669e-14 6.661338e-15 -9.992007e-15 1.998401e-14 1.765255e-13 1.298961e-13 7.660539e-14 -4.662937e-14 -3.830269e-13 -1.298961e-13 -5.995204e-14 -1.665335e-14 1.265654e-13 3.663736e-14 -1.332268e-14 6.661338e-15 1.998401e-14 -2.897682e-13 -5.229150e-13 -4.030110e-13 -2.264855e-13 -2.664535e-13 -2.398082e-13 -2.831069e-13 -4.030110e-13 -2.098322e-13 -2.098322e-13 -2.198242e-13 -9.658940e-14 -2.331468e-13 -3.530509e-13 -2.631229e-13 -2.198242e-13 -1.365574e-13 -9.992007e-15 2.997602e-14 
1.665335e-15 4.345482e-15 6.401130e-15 8.326673e-15 1.311451e-14 1.592476e-14 1.561251e-14 1.394718e-14 1.811051e-14 2.310652e-14 3.642919e-14 2.955969e-14 2.976785e-14 3.497203e-14 4.288236e-14 3.497203e-14 3.122502e-14 3.413936e-14 2.123302e-14 8.326673e-15 -1.165734e-14 -1.998401e-14 -1.373901e-14 -7.077672e-15 8.326673e-16 -1.082467e-14 1.748601e-14 4.579670e-14 4.579670e-14 5.662137e-14 4.996004e-14 2.248202e-14 2.414735e-14 1.415534e-14 2.248202e-14 1.082467e-14 3.413936e-14 5.245804e-14 4.746203e-14 6.245005e-14 -4.413137e-14 -3.330669e-14 -3.080869e-14 -1.665335e-14 -4.163336e-15 1.082467e-14 -2.581269e-14 -4.829470e-14 -4.163336e-14 -1.249001e-14 -4.912737e-14 -9.076073e-14 -7.660539e-14 -5.828671e-14 -8.659740e-14 -8.326673e-14 -7.327472e-14 -5.828671e-14 -5.995204e-14 -5.828671e-14 -1.965095e-13 -1.948441e-13 -2.264855e-13 -2.398082e-13 -2.614575e-13 -2.581269e-13 -2.647882e-13 -2.531308e-13 -2.464695e-13 -2.148282e-13 -2.414735e-13 -2.381428e-13 -2.214895e-13 -2.031708e-13 -1.981748e-13 -2.564615e-13 -2.381428e-13 -3.330669e-13 -2.431388e-13 -2.381428e-13 -3.230749e-13 -2.864375e-13 -3.097522e-13 -2.831069e-13 -3.663736e-13 -4.146683e-13 -4.163336e-13 -3.930190e-13 -4.046763e-13 -3.697043e-13 -3.463896e-13 -3.164136e-13 -3.080869e-13 -3.380629e-13 -3.214096e-13 -3.413936e-13 -3.463896e-13 -3.597123e-13 -3.680389e-13 -3.946843e-13 -4.413137e-13 -4.296563e-13 -4.946044e-13 -5.279110e-13 -4.896084e-13 -4.979350e-13 -5.012657e-13 -5.362377e-13 -5.395684e-13 -5.578871e-13 -4.862777e-13 -5.129230e-13 -4.662937e-13 -3.497203e-13 -3.830269e-13 -4.396483e-13 -4.862777e-13 -5.329071e-13 -4.496403e-13 -4.130030e-13 -4.563017e-13 -4.529710e-13 -4.796163e-13 -5.129230e-13 -5.362377e-13 -6.195044e-13 -5.828671e-13 -5.861978e-13 -4.696243e-13 -4.196643e-13 -4.563017e-13 -5.995204e-13 -4.296563e-13 -4.263256e-13 -2.864375e-13 -3.330669e-13 -3.064216e-13 -3.164136e-13 -2.531308e-13 -2.731149e-13 -3.763656e-13 -4.063416e-13 -3.896883e-13 -3.697043e-13 -3.397282e-13 -2.198242e-13 -3.330669e-13 -3.663736e-13 -3.763656e-13 -2.597922e-13 -3.197442e-13 -3.563816e-13 -3.397282e-13 -2.964295e-13 -2.431388e-13 -1.798561e-13 -1.765255e-13 -1.298961e-13 -1.298961e-13 -5.662137e-14 -2.364775e-13 -2.065015e-13 -2.897682e-13 -2.897682e-13 -3.463896e-13 -4.163336e-13 -3.264056e-13 -3.430589e-13 -2.864375e-13 -2.398082e-13 -2.298162e-13 -2.930989e-13 -1.565414e-13 4.662937e-14 4.329870e-14 3.330669e-15 7.993606e-14 7.660539e-14 9.658940e-14 1.532108e-13 5.995204e-14 4.329870e-14 7.993606e-14 6.994405e-14 9.658940e-14 1.365574e-13 6.328271e-14 -3.996803e-14 1.032507e-13 2.065015e-13 1.831868e-13 1.232348e-13 3.996803e-14 8.659740e-14 9.325873e-14 7.993606e-14 9.992007e-15 2.997602e-14 2.331468e-14 1.332268e-14 -1.965095e-13 -4.463097e-13 -4.463097e-13 -5.628831e-13 -4.762857e-13 -5.762057e-13 -3.996803e-13 -2.065015e-13 -2.231548e-13 -2.031708e-13 -2.997602e-13 -5.129230e-13 -3.430589e-13 -4.329870e-13 -3.064216e-13 -3.630429e-13 -1.898481e-13 -1.232348e-13 -5.662137e-14 2.065015e-13 
1.262011e-15 5.594483e-15 7.077672e-15 7.910339e-15 1.530026e-14 2.008810e-14 2.758210e-14 2.227385e-14 1.498801e-14 2.581269e-14 3.205769e-14 2.810252e-14 3.476386e-14 4.433953e-14 3.830269e-14 3.830269e-14 4.204970e-14 3.330669e-14 2.747802e-14 2.955969e-14 2.622902e-14 5.828671e-15 -6.661338e-15 9.159340e-15 2.747802e-14 2.664535e-14 2.914335e-14 4.329870e-14 5.412337e-14 6.494805e-14 7.494005e-14 5.329071e-14 2.997602e-14 4.163336e-14 4.496403e-14 3.913536e-14 4.996004e-15 3.996803e-14 4.496403e-14 3.164136e-14 -6.245005e-14 -3.996803e-14 -1.748601e-14 -1.165734e-14 1.498801e-14 -6.661338e-15 -4.413137e-14 -3.413936e-14 -4.662937e-14 -3.247402e-14 -2.081668e-14 -4.912737e-14 -5.329071e-14 -8.409939e-14 -1.232348e-13 -6.994405e-14 -7.327472e-14 -4.996004e-14 -3.830269e-14 -2.997602e-14 -1.582068e-13 -1.915135e-13 -2.231548e-13 -2.314815e-13 -2.797762e-13 -2.814415e-13 -3.130829e-13 -2.531308e-13 -2.314815e-13 -2.148282e-13 -2.597922e-13 -2.298162e-13 -1.798561e-13 -1.565414e-13 -7.494005e-14 -1.298961e-13 -1.199041e-13 -1.448841e-13 -1.215694e-13 -1.548761e-13 -3.114176e-13 -3.180789e-13 -3.430589e-13 -3.580469e-13 -3.597123e-13 -3.963496e-13 -4.396483e-13 -4.413137e-13 -4.762857e-13 -3.813616e-13 -3.297362e-13 -3.247402e-13 -2.647882e-13 -3.114176e-13 -3.247402e-13 -3.397282e-13 -3.247402e-13 -3.097522e-13 -3.197442e-13 -3.513856e-13 -3.580469e-13 -4.563017e-13 -5.079270e-13 -4.379830e-13 -3.180789e-13 -4.080070e-13 -3.796963e-13 -4.579670e-13 -5.462297e-13 -4.563017e-13 -3.796963e-13 -4.529710e-13 -5.562217e-13 -4.429790e-13 -3.330669e-13 -4.196643e-13 -4.363176e-13 -4.329870e-13 -3.463896e-13 -3.796963e-13 -4.196643e-13 -4.463097e-13 -4.396483e-13 -4.862777e-13 -4.662937e-13 -5.195844e-13 -5.462297e-13 -5.095924e-13 -4.263256e-13 -4.396483e-13 -3.996803e-13 -4.729550e-13 -4.662937e-13 -3.630429e-13 -2.831069e-13 -2.831069e-13 -3.430589e-13 -2.597922e-13 -1.632028e-13 -1.565414e-13 -2.664535e-13 -2.864375e-13 -3.963496e-13 -2.964295e-13 -2.031708e-13 -2.031708e-13 -2.065015e-13 -3.097522e-13 -4.762857e-13 -3.697043e-13 -2.930989e-13 -2.897682e-13 -3.064216e-13 -2.231548e-13 -1.831868e-13 -1.831868e-13 -1.532108e-13 -1.132427e-13 -7.327472e-14 -3.663736e-14 -1.598721e-13 -2.298162e-13 -2.431388e-13 -2.065015e-13 -1.532108e-13 -1.965095e-13 -1.565414e-13 -2.398082e-13 -2.997602e-13 -2.398082e-13 -2.731149e-13 -1.998401e-13 -1.365574e-13 -2.664535e-14 1.398881e-13 1.365574e-13 2.631229e-13 2.031708e-13 1.998401e-13 2.331468e-13 2.198242e-13 1.731948e-13 2.264855e-13 1.465494e-13 2.065015e-13 1.532108e-13 2.098322e-13 1.465494e-13 1.365574e-13 1.365574e-13 3.264056e-13 2.364775e-13 2.864375e-13 2.065015e-13 2.331468e-13 1.132427e-13 -1.632028e-13 -4.329870e-14 -1.332268e-14 -7.660539e-14 -2.864375e-13 -2.797762e-13 -3.130829e-13 -3.563816e-13 -4.762857e-13 -4.163336e-13 -4.329870e-13 -2.797762e-13 -1.232348e-13 -2.664535e-13 -3.264056e-13 -3.164136e-13 -3.064216e-13 -2.364775e-13 -5.662137e-14 -1.465494e-13 -1.998401e-13 -1.332268e-13 -1.432188e-13 -6.328271e-14 
-1.040834e-15 5.386316e-15 8.795048e-15 1.561251e-14 2.008810e-14 2.341877e-14 2.393918e-14 2.768619e-14 3.309852e-14 3.851086e-14 3.684553e-14 3.330669e-14 4.080070e-14 3.955170e-14 2.955969e-14 4.413137e-14 3.705369e-14 3.122502e-14 3.372302e-14 3.330669e-14 7.494005e-15 1.582068e-14 1.873501e-14 1.706968e-14 3.039236e-14 4.912737e-14 5.162537e-14 6.161738e-14 5.578871e-14 6.578071e-14 7.160939e-14 9.325873e-14 6.245005e-14 7.410739e-14 4.829470e-14 6.911138e-14 6.578071e-14 6.494805e-14 4.329870e-14 2.498002e-14 -4.413137e-14 -3.413936e-14 -3.580469e-14 -4.746203e-14 -2.581269e-14 -1.165734e-14 -1.498801e-14 -1.332268e-14 -2.331468e-14 -1.915135e-14 -3.330669e-14 -3.413936e-14 -5.995204e-14 -6.911138e-14 -4.329870e-14 3.330669e-15 -9.992007e-15 -1.498801e-14 -2.997602e-14 3.330669e-15 -1.398881e-13 -1.898481e-13 -1.831868e-13 -2.015055e-13 -2.264855e-13 -2.681189e-13 -2.414735e-13 -1.948441e-13 -2.015055e-13 -1.515454e-13 -2.048361e-13 -2.248202e-13 -2.148282e-13 -1.748601e-13 -1.731948e-13 -1.348921e-13 -1.348921e-13 -7.160939e-14 -1.199041e-13 -1.132427e-13 -2.914335e-13 -3.463896e-13 -3.896883e-13 -4.579670e-13 -4.080070e-13 -4.279910e-13 -4.146683e-13 -4.179990e-13 -3.896883e-13 -3.380629e-13 -3.297362e-13 -3.830269e-13 -3.513856e-13 -3.447242e-13 -3.780309e-13 -4.096723e-13 -3.214096e-13 -2.897682e-13 -3.530509e-13 -4.213296e-13 -4.413137e-13 -4.629630e-13 -4.030110e-13 -4.213296e-13 -3.896883e-13 -4.363176e-13 -3.830269e-13 -3.297362e-13 -3.946843e-13 -3.680389e-13 -4.096723e-13 -4.096723e-13 -4.829470e-13 -5.329071e-13 -4.862777e-13 -4.796163e-13 -4.263256e-13 -4.163336e-13 -4.263256e-13 -4.030110e-13 -4.629630e-13 -4.862777e-13 -4.829470e-13 -4.563017e-13 -4.096723e-13 -4.662937e-13 -4.696243e-13 -4.396483e-13 -5.062617e-13 -5.295764e-13 -4.662937e-13 -5.095924e-13 -4.196643e-13 -2.564615e-13 -2.764455e-13 -1.365574e-13 -1.865175e-13 -2.098322e-13 -1.365574e-13 -1.165734e-13 -2.031708e-13 -1.099121e-13 -1.232348e-13 -1.798561e-13 -1.432188e-13 -1.998401e-13 -1.931788e-13 -2.431388e-13 -3.197442e-13 -4.363176e-13 -2.597922e-13 -1.998401e-13 -1.931788e-13 -1.632028e-13 -2.031708e-13 -2.431388e-13 -1.598721e-13 -1.165734e-13 -3.330669e-14 -1.998401e-14 -1.698641e-13 -2.331468e-13 -1.898481e-13 -1.831868e-13 -1.632028e-13 -1.931788e-13 -1.498801e-13 -1.931788e-13 -1.632028e-13 -1.565414e-13 -1.432188e-13 -1.132427e-13 -7.993606e-14 -1.698641e-13 6.661338e-15 1.032507e-13 1.765255e-13 1.731948e-13 2.164935e-13 2.298162e-13 1.432188e-13 1.931788e-13 1.432188e-13 3.996803e-14 8.326673e-14 1.998401e-14 9.658940e-14 2.431388e-13 7.993606e-14 -8.326673e-14 1.099121e-13 2.864375e-13 2.065015e-13 1.831868e-13 1.632028e-13 3.030909e-13 1.199041e-13 -1.665335e-14 -4.662937e-14 -9.325873e-14 -1.798561e-13 -1.032507e-13 -1.165734e-13 -1.465494e-13 -2.498002e-13 -2.664535e-13 -3.064216e-13 -3.264056e-13 -3.230749e-13 -3.397282e-13 -2.364775e-13 -1.632028e-13 -2.731149e-13 -2.231548e-13 -1.498801e-13 -7.660539e-14 -1.165734e-13 -2.231548e-13 -1.998401e-13 -4.329870e-13 
6.114900e-16 9.393528e-15 1.628905e-14 2.352285e-14 2.602085e-14 2.997602e-14 3.341077e-14 3.184952e-14 4.059253e-14 4.100886e-14 4.163336e-14 4.517220e-14 4.871104e-14 4.642120e-14 4.871104e-14 5.204170e-14 4.038436e-14 2.664535e-14 4.454770e-14 4.538037e-14 -8.743006e-15 1.207368e-14 2.914335e-14 2.789435e-14 3.039236e-14 3.830269e-14 4.579670e-14 3.747003e-14 3.996803e-14 5.245804e-14 6.411538e-14 5.662137e-14 4.662937e-14 4.996004e-14 7.494005e-15 4.496403e-14 9.742207e-14 5.995204e-14 4.496403e-14 4.329870e-14 -4.080070e-14 -3.580469e-14 -3.580469e-14 -3.497203e-14 -4.163336e-14 -2.248202e-14 8.326673e-15 -1.582068e-14 -2.498002e-15 -2.164935e-14 -2.997602e-14 -3.663736e-14 -6.661338e-14 -1.249001e-14 -1.665335e-15 -1.665335e-15 2.831069e-14 -2.164935e-14 -3.497203e-14 -4.996004e-15 -1.182388e-13 -1.432188e-13 -1.398881e-13 -1.815215e-13 -1.865175e-13 -2.065015e-13 -1.865175e-13 -1.865175e-13 -2.081668e-13 -1.865175e-13 -1.931788e-13 -2.181588e-13 -2.398082e-13 -2.464695e-13 -2.747802e-13 -2.114975e-13 -1.865175e-13 -1.415534e-13 -1.199041e-13 -1.781908e-13 -2.864375e-13 -3.547163e-13 -4.246603e-13 -4.046763e-13 -4.063416e-13 -4.063416e-13 -3.996803e-13 -3.680389e-13 -3.347322e-13 -3.264056e-13 -2.980949e-13 -3.264056e-13 -3.630429e-13 -3.497203e-13 -3.930190e-13 -3.214096e-13 -2.664535e-13 -3.314016e-13 -3.747003e-13 -4.263256e-13 -4.563017e-13 -4.130030e-13 -2.731149e-13 -3.330669e-13 -3.730349e-13 -3.913536e-13 -3.663736e-13 -3.613776e-13 -3.663736e-13 -4.446443e-13 -4.862777e-13 -5.095924e-13 -4.929390e-13 -4.829470e-13 -5.229150e-13 -4.629630e-13 -3.896883e-13 -4.429790e-13 -5.029310e-13 -4.329870e-13 -4.896084e-13 -4.729550e-13 -5.129230e-13 -3.630429e-13 -3.264056e-13 -4.030110e-13 -4.429790e-13 -4.862777e-13 -6.328271e-13 -4.563017e-13 -3.530509e-13 -3.563816e-13 -4.329870e-13 -3.663736e-13 -3.930190e-13 -2.897682e-13 -1.765255e-13 -1.798561e-13 -9.992007e-14 -1.132427e-13 -1.898481e-13 -8.326673e-14 6.661338e-14 -6.661338e-14 -8.992806e-14 -1.565414e-13 -1.099121e-13 -1.398881e-13 -1.565414e-13 -1.565414e-13 -1.165734e-13 -1.398881e-13 -1.032507e-13 -1.565414e-13 -1.565414e-13 -1.831868e-13 -1.498801e-13 -1.898481e-13 -8.659740e-14 -1.532108e-13 -1.931788e-13 -1.498801e-13 -6.328271e-14 -1.965095e-13 -1.765255e-13 -1.365574e-13 -1.998401e-14 -9.658940e-14 -6.328271e-14 -4.662937e-14 5.329071e-14 4.329870e-14 1.065814e-13 6.328271e-14 2.664535e-14 4.996004e-14 1.632028e-13 1.298961e-13 2.831069e-13 1.798561e-13 3.330669e-14 9.658940e-14 1.099121e-13 6.661338e-14 0.000000e+00 -1.998401e-14 -7.660539e-14 1.332268e-14 -6.661338e-15 -1.665335e-14 -5.995204e-14 5.329071e-14 1.465494e-13 8.326673e-14 6.661338e-14 4.662937e-14 2.431388e-13 1.998401e-14 -4.996004e-14 4.662937e-14 -2.997602e-14 4.662937e-14 1.232348e-13 -1.332268e-14 -1.398881e-13 -1.965095e-13 -2.298162e-13 -3.430589e-13 -4.363176e-13 -2.498002e-13 -9.658940e-14 -2.131628e-13 -4.429790e-13 -2.264855e-13 -1.432188e-13 -2.331468e-14 1.165734e-13 -4.662937e-14 -1.165734e-13 -3.996803e-14 
3.825065e-15 1.441555e-14 2.289835e-14 2.695760e-14 2.914335e-14 3.424344e-14 3.996803e-14 4.100886e-14 4.413137e-14 4.392320e-14 4.309053e-14 4.579670e-14 4.829470e-14 5.724587e-14 5.787038e-14 5.245804e-14 5.329071e-14 5.245804e-14 6.078471e-14 7.369105e-14 2.040035e-14 2.164935e-14 2.456368e-14 2.747802e-14 3.538836e-14 3.413936e-14 3.039236e-14 0.000000e+00 2.581269e-14 3.830269e-14 3.913536e-14 4.080070e-14 5.412337e-14 6.245005e-14 4.496403e-14 3.080869e-14 3.330669e-14 3.164136e-14 5.745404e-14 5.911938e-14 -3.164136e-14 -4.080070e-14 -1.998401e-14 5.828671e-15 -1.498801e-14 -4.246603e-14 -2.747802e-14 -2.414735e-14 -2.081668e-14 -3.830269e-14 -3.080869e-14 -2.081668e-14 8.326673e-16 4.662937e-14 2.498002e-15 -2.664535e-14 -3.164136e-14 -6.328271e-14 -2.498002e-14 -1.665335e-15 -1.249001e-13 -1.332268e-13 -1.348921e-13 -1.831868e-13 -1.798561e-13 -1.781908e-13 -1.565414e-13 -1.498801e-13 -1.665335e-13 -1.915135e-13 -1.998401e-13 -2.381428e-13 -2.414735e-13 -2.831069e-13 -2.514655e-13 -2.264855e-13 -1.848521e-13 -1.798561e-13 -1.965095e-13 -2.697842e-13 -3.314016e-13 -3.363976e-13 -3.197442e-13 -3.264056e-13 -3.463896e-13 -3.813616e-13 -3.747003e-13 -3.530509e-13 -3.380629e-13 -3.563816e-13 -3.513856e-13 -2.781109e-13 -3.197442e-13 -2.747802e-13 -2.881029e-13 -2.281508e-13 -3.247402e-13 -3.663736e-13 -3.880229e-13 -4.213296e-13 -4.313216e-13 -4.846124e-13 -3.713696e-13 -2.997602e-13 -3.463896e-13 -3.930190e-13 -3.463896e-13 -3.663736e-13 -4.013456e-13 -5.045964e-13 -5.229150e-13 -5.762057e-13 -4.762857e-13 -4.030110e-13 -4.329870e-13 -4.762857e-13 -4.629630e-13 -4.496403e-13 -4.163336e-13 -3.330669e-13 -3.963496e-13 -3.930190e-13 -3.164136e-13 -2.131628e-13 -3.363976e-13 -3.896883e-13 -4.229950e-13 -5.095924e-13 -4.329870e-13 -2.764455e-13 -3.264056e-13 -1.698641e-13 -2.897682e-13 -3.697043e-13 -4.196643e-13 -4.596323e-13 -3.663736e-13 -3.264056e-13 -2.797762e-13 -8.659740e-14 -1.798561e-13 -1.465494e-13 -8.992806e-14 -1.165734e-13 -1.165734e-13 -1.865175e-13 -8.659740e-14 -5.995204e-14 -5.662137e-14 6.994405e-14 -7.660539e-14 -1.232348e-13 -1.432188e-13 -1.298961e-13 -1.965095e-13 -2.264855e-13 -3.230749e-13 -4.396483e-13 -4.030110e-13 -3.264056e-13 -2.797762e-13 -2.431388e-13 -2.331468e-13 -3.463896e-13 -2.564615e-13 -1.498801e-13 -2.031708e-13 -1.731948e-13 -8.992806e-14 -4.662937e-14 4.329870e-14 1.532108e-13 1.532108e-13 2.564615e-13 6.661338e-14 -9.325873e-14 -6.661338e-14 -2.331468e-14 1.665335e-14 8.992806e-14 -2.997602e-14 6.661338e-14 1.065814e-13 1.298961e-13 2.331468e-14 8.659740e-14 3.996803e-14 1.332268e-14 2.664535e-14 9.992007e-15 -1.665335e-14 -3.996803e-14 3.330669e-15 -3.330669e-14 -1.998401e-14 -2.331468e-13 -9.992007e-15 -2.664535e-14 3.330669e-14 2.564615e-13 1.665335e-13 1.465494e-13 1.565414e-13 1.132427e-13 -2.664535e-14 -7.660539e-14 -1.898481e-13 -3.363976e-13 -2.831069e-13 -1.432188e-13 -1.565414e-13 -1.065814e-13 -1.598721e-13 -7.327472e-14 -3.663736e-14 7.327472e-14 0.000000e+00 5.329071e-14 3.330669e-14 3.697043e-13 
3.917765e-15 1.931528e-14 2.648879e-14 2.825821e-14 3.369874e-14 3.682731e-14 3.771115e-14 4.217893e-14 4.155010e-14 4.522771e-14 4.987850e-14 5.107546e-14 4.522251e-14 5.185262e-14 5.178150e-14 5.266967e-14 6.069971e-14 7.170826e-14 6.415354e-14 7.621681e-14 3.028827e-14 2.856049e-14 2.271447e-14 3.084338e-14 3.649164e-14 3.717165e-14 4.286155e-14 3.773717e-14 3.137074e-14 2.210385e-14 9.714451e-16 2.667311e-14 5.487624e-14 4.143560e-14 6.649195e-14 4.636222e-14 4.142520e-15 4.722958e-14 8.652454e-14 8.412368e-14 -1.368003e-14 -1.284042e-14 9.124645e-16 -1.031120e-14 -1.543904e-15 -3.233178e-14 -3.522876e-14 -1.022793e-14 -2.227732e-14 -3.016337e-14 -5.179537e-14 -1.055406e-14 2.984765e-14 4.891920e-15 -5.915407e-15 -2.172221e-14 -6.375109e-14 -3.874678e-14 -3.955863e-14 -2.121914e-14 -1.251846e-13 -9.764758e-14 -7.969320e-14 -1.200394e-13 -1.470664e-13 -1.291536e-13 -1.178970e-13 -1.557747e-13 -1.724350e-13 -2.007439e-13 -1.749451e-13 -1.772471e-13 -2.193089e-13 -1.884968e-13 -1.993371e-13 -1.982702e-13 -1.543331e-13 -2.002808e-13 -2.551501e-13 -2.333567e-13 -3.557050e-13 -2.826628e-13 -2.131784e-13 -2.575769e-13 -2.749155e-13 -3.120507e-13 -3.477461e-13 -3.299635e-13 -2.763744e-13 -3.529121e-13 -4.442228e-13 -3.744323e-13 -3.685437e-13 -2.902010e-13 -2.697148e-13 -3.188482e-13 -4.077147e-13 -3.600592e-13 -3.714832e-13 -3.374037e-13 -3.891399e-13 -3.720075e-13 -4.014447e-13 -3.514680e-13 -3.136194e-13 -2.912481e-13 -2.428259e-13 -2.945693e-13 -3.675187e-13 -4.018929e-13 -5.037663e-13 -4.228445e-13 -3.612061e-13 -3.728847e-13 -3.269802e-13 -4.095559e-13 -5.379052e-13 -4.092865e-13 -3.699714e-13 -3.637028e-13 -4.041004e-13 -3.477253e-13 -2.168795e-13 -3.050771e-13 -3.639875e-13 -4.152061e-13 -4.187293e-13 -4.038367e-13 -3.049332e-13 -3.908809e-13 -5.262561e-13 -3.339056e-13 -2.362615e-13 -3.819714e-13 -4.506803e-13 -4.734824e-13 -4.380064e-13 -4.512501e-13 -5.409145e-13 -3.079160e-13 -3.219317e-13 -1.692431e-13 -8.995062e-14 -1.138464e-13 -9.499866e-14 -8.383745e-14 -1.666202e-14 -1.209900e-13 -1.027182e-13 -1.914285e-13 -2.033443e-13 -1.873571e-13 -1.882418e-13 -2.765791e-13 -3.480688e-13 -3.910518e-13 -5.058506e-13 -4.735205e-13 -6.374918e-13 -4.911297e-13 -3.765668e-13 -3.275401e-13 -2.800503e-13 -2.279114e-13 -3.205942e-13 -3.416330e-13 -4.188525e-13 -2.241818e-13 -9.777248e-14 -6.461845e-14 3.929149e-14 -4.600487e-15 6.058695e-14 3.583592e-14 3.645001e-14 -9.160728e-14 -3.017031e-13 -2.083195e-13 -2.798491e-13 -1.103562e-13 -1.804702e-13 -3.785167e-15 1.242860e-13 8.035239e-15 -9.235668e-14 1.283695e-15 1.740552e-13 3.041317e-14 1.457306e-13 -2.581615e-14 5.326642e-14 -2.962561e-14 -1.066959e-13 7.747275e-15 5.183354e-14 3.970088e-14 -4.031844e-14 -1.455086e-14 -4.291012e-14 -2.624984e-14 1.836309e-13 2.279288e-13 3.040346e-13 1.382228e-13 2.717271e-14 -6.877832e-14 -1.837419e-13 -1.501577e-13 -1.643408e-13 -1.645351e-13 -1.849076e-13 -1.093292e-13 -6.294965e-14 -6.383782e-14 -1.134370e-13 -7.632783e-14 -2.190192e-13 -9.242607e-14 -1.246919e-13 5.018208e-14 
3.203099e-15 7.133779e-15 1.207866e-14 1.548739e-14 1.722299e-14 2.624799e-14 3.010461e-14 3.635677e-14 4.382475e-14 4.683818e-14 5.961074e-14 7.067545e-14 6.325539e-14 5.795798e-14 6.050238e-14 6.513193e-14 7.331418e-14 8.054581e-14 8.595511e-14 9.193818e-14 6.310230e-14 5.474440e-14 5.034514e-14 4.063416e-14 3.590878e-14 3.700512e-14 4.246256e-14 5.841161e-14 4.738571e-14 3.601633e-14 2.588207e-14 9.568735e-15 2.425490e-14 1.017589e-14 4.633446e-14 6.882342e-14 5.390480e-14 5.634382e-14 7.914155e-14 1.055475e-13 1.006834e-14 9.069134e-15 -2.070219e-14 -8.340897e-14 -5.871345e-14 -6.006654e-14 -3.479682e-14 -1.264960e-14 -1.903686e-14 5.846018e-16 -2.475450e-15 3.920822e-14 2.366163e-14 6.043777e-15 2.154180e-14 2.116363e-16 -8.179221e-15 -1.526210e-14 -7.296247e-15 1.011517e-14 -8.842579e-14 -5.287437e-14 -1.096085e-13 -1.235106e-13 -9.414518e-14 -4.858267e-14 -9.504897e-14 -1.263226e-13 -1.619833e-13 -1.843178e-13 -1.223431e-13 -5.058107e-14 -9.744115e-14 -1.088869e-13 -1.484004e-13 -1.689031e-13 -2.193107e-13 -2.190175e-13 -2.546123e-13 -2.504680e-13 -2.916105e-13 -2.727471e-13 -2.622746e-13 -3.054414e-13 -2.846308e-13 -2.493561e-13 -2.783425e-13 -2.615174e-13 -2.504290e-13 -2.217341e-13 -2.888896e-13 -3.444744e-13 -2.928074e-13 -2.409132e-13 -2.317174e-13 -2.925984e-13 -2.989423e-13 -3.377281e-13 -3.045238e-13 -2.512062e-13 -2.497284e-13 -2.489751e-13 -3.419853e-13 -4.485459e-13 -3.511865e-13 -2.796919e-13 -2.783770e-13 -2.012846e-13 -2.357451e-13 -1.739962e-13 -2.728156e-13 -2.370861e-13 -2.526532e-13 -3.230238e-13 -2.575795e-13 -2.421401e-13 -2.502005e-13 -2.738624e-13 -2.976859e-13 -3.518743e-13 -2.143641e-13 -2.666764e-13 -2.794978e-13 -3.915254e-13 -4.067822e-13 -4.798254e-13 -4.235982e-13 -3.257572e-13 -3.316692e-13 -3.366591e-13 -3.198600e-13 -3.247016e-13 -3.056713e-13 -4.224247e-13 -4.457498e-13 -5.586100e-13 -5.119000e-13 -5.550061e-13 -5.204825e-13 -5.148278e-13 -1.216752e-13 2.584738e-16 -1.538804e-13 -2.314850e-13 -2.202214e-13 -1.296654e-13 -2.146096e-13 -2.604097e-13 -2.323228e-13 -3.772104e-13 -2.874645e-13 -1.943844e-13 -2.496961e-13 -4.435844e-13 -4.269744e-13 -4.621217e-13 -4.670205e-13 -4.413674e-13 -5.864996e-13 -7.001968e-13 -2.788967e-13 -2.229085e-13 -1.661553e-13 -4.036702e-14 -1.731774e-13 -2.805828e-13 -2.198554e-13 -7.374830e-14 -4.510108e-14 -1.435310e-14 -1.880440e-14 -1.639522e-13 -7.469719e-14 -1.642176e-13 -1.261040e-13 -1.148144e-13 -3.453227e-13 -4.460668e-13 -3.920007e-13 -4.118962e-13 -1.345764e-13 -5.456399e-14 -1.549004e-13 -2.289904e-13 -2.236406e-13 -2.315960e-13 -2.483257e-13 -2.533529e-13 -2.209170e-13 -2.604965e-13 -1.335425e-13 -1.235817e-14 -1.054712e-15 1.392879e-13 1.918153e-13 3.663528e-13 1.191443e-13 1.932829e-14 4.817848e-14 -1.498801e-14 6.997181e-14 2.000067e-13 1.326717e-13 7.144285e-14 7.163714e-14 -7.505108e-14 -1.415534e-14 -3.552714e-15 -1.082190e-13 -2.313982e-13 -1.763867e-13 -1.317002e-13 -4.019007e-14 1.473821e-14 4.615752e-14 5.168088e-14 1.595946e-14 -9.792167e-14 6.793177e-14 7.399983e-14 
1.183949e-14 1.251603e-14 1.665335e-14 2.123302e-14 2.050443e-14 2.560452e-14 3.570061e-14 3.996803e-14 4.517220e-14 4.767020e-14 5.849488e-14 7.036038e-14 6.931955e-14 6.515621e-14 6.994405e-14 7.660539e-14 7.285839e-14 9.242607e-14 1.040834e-13 1.082467e-13 7.910339e-14 7.202572e-14 7.452372e-14 4.954370e-14 3.705369e-14 3.497203e-14 3.871903e-14 5.079270e-14 5.495604e-14 4.579670e-14 5.495604e-14 4.413137e-14 4.080070e-14 5.911938e-14 5.745404e-14 5.745404e-14 5.662137e-14 6.245005e-14 8.160139e-14 9.908740e-14 2.081668e-14 8.326673e-16 -8.326673e-16 -2.164935e-14 -3.747003e-14 -1.831868e-14 1.665335e-15 -9.159340e-15 -2.914335e-14 -1.748601e-14 -2.498002e-15 3.330669e-15 1.332268e-14 3.830269e-14 7.410739e-14 3.497203e-14 4.829470e-14 1.665335e-14 9.992007e-15 -9.992007e-15 -1.215694e-13 -1.132427e-13 -1.382228e-13 -1.032507e-13 -4.496403e-14 -1.032507e-13 -1.298961e-13 -1.648681e-13 -1.765255e-13 -1.765255e-13 -1.415534e-13 -9.159340e-14 -1.332268e-14 -7.494005e-14 -1.115774e-13 -1.748601e-13 -2.581269e-13 -2.547962e-13 -2.264855e-13 -1.781908e-13 -2.514655e-13 -2.231548e-13 -1.931788e-13 -2.498002e-13 -2.547962e-13 -2.414735e-13 -2.448042e-13 -2.231548e-13 -2.581269e-13 -2.281508e-13 -1.831868e-13 -2.481348e-13 -2.614575e-13 -2.448042e-13 -1.515454e-13 -1.798561e-13 -1.865175e-13 -2.547962e-13 -2.681189e-13 -2.314815e-13 -1.382228e-13 -1.898481e-13 -1.915135e-13 -2.847722e-13 -3.097522e-13 -3.347322e-13 -3.930190e-13 -3.114176e-13 -2.631229e-13 -2.214895e-13 -1.998401e-13 -1.698641e-13 -1.831868e-13 -1.865175e-13 -1.632028e-13 -1.731948e-13 -6.328271e-14 -1.765255e-13 -2.098322e-13 -2.164935e-13 -1.265654e-13 -1.465494e-13 -1.798561e-13 -2.997602e-13 -3.896883e-13 -3.830269e-13 -4.496403e-13 -3.397282e-13 -3.963496e-13 -3.297362e-13 -1.632028e-13 -2.364775e-13 -2.065015e-13 -2.631229e-13 -3.064216e-13 -3.697043e-13 -4.463097e-13 -4.396483e-13 -4.263256e-13 -3.497203e-13 -4.996004e-14 -1.998401e-13 -2.764455e-13 -2.697842e-13 -3.297362e-13 -3.030909e-13 -3.796963e-13 -2.697842e-13 -2.797762e-13 -3.097522e-13 -3.563816e-13 -2.864375e-13 -1.898481e-13 -2.997602e-13 -4.729550e-13 -4.696243e-13 -4.896084e-13 -5.162537e-13 -5.861978e-13 -4.596323e-13 -2.164935e-13 -2.398082e-13 -1.365574e-13 -1.199041e-13 -2.997602e-14 -1.532108e-13 -1.465494e-13 -1.232348e-13 -1.099121e-13 -3.330669e-14 -3.996803e-14 -3.330669e-15 -2.331468e-14 -1.365574e-13 -2.564615e-13 -2.531308e-13 -4.529710e-13 -3.164136e-13 -2.597922e-13 -2.930989e-13 -1.165734e-13 -1.665335e-13 -2.731149e-13 -2.764455e-13 -2.731149e-13 -4.363176e-13 -5.895284e-13 -4.196643e-13 -5.495604e-13 -3.430589e-13 -3.197442e-13 -2.164935e-13 -8.326673e-14 6.661338e-15 1.332268e-13 1.565414e-13 1.199041e-13 5.662137e-14 2.331468e-14 8.992806e-14 1.731948e-13 8.992806e-14 3.330669e-14 1.132427e-13 2.697842e-13 1.165734e-13 1.532108e-13 0.000000e+00 -1.765255e-13 -1.998401e-13 -2.897682e-13 -1.598721e-13 -6.994405e-14 3.330669e-15 1.931788e-13 1.165734e-13 2.464695e-13 2.065015e-13 3.030909e-13 9.325873e-14 
7.194766e-15 1.368697e-14 1.982789e-14 2.435552e-14 3.060052e-14 3.060052e-14 3.757411e-14 4.746203e-14 5.141720e-14 5.599687e-14 5.391521e-14 6.328271e-14 7.244205e-14 6.557255e-14 8.118506e-14 9.908740e-14 9.867107e-14 9.742207e-14 1.124101e-13 1.178224e-13 7.660539e-14 7.535639e-14 7.410739e-14 5.578871e-14 4.413137e-14 3.122502e-14 4.787837e-14 5.495604e-14 5.412337e-14 5.162537e-14 5.662137e-14 6.411538e-14 8.243406e-14 1.174061e-13 7.494005e-14 5.245804e-14 5.662137e-14 5.329071e-14 7.577272e-14 1.082467e-13 -1.332268e-14 -3.663736e-14 -2.248202e-14 1.915135e-14 -1.831868e-14 1.831868e-14 1.082467e-14 1.249001e-14 0.000000e+00 -1.831868e-14 -2.498002e-15 -1.748601e-14 2.081668e-14 3.413936e-14 2.831069e-14 3.663736e-14 2.831069e-14 4.163336e-14 6.661338e-15 -4.329870e-14 -8.992806e-14 -1.132427e-13 -1.049161e-13 -1.015854e-13 -1.365574e-13 -1.948441e-13 -1.848521e-13 -2.148282e-13 -1.865175e-13 -2.298162e-13 -1.715295e-13 -1.099121e-13 -8.160139e-14 -6.827872e-14 -1.315614e-13 -1.765255e-13 -2.248202e-13 -3.047562e-13 -2.048361e-13 -7.827072e-14 -1.998401e-13 -1.765255e-13 -2.464695e-13 -2.614575e-13 -2.781109e-13 -2.164935e-13 -2.214895e-13 -1.898481e-13 -2.198242e-13 -2.264855e-13 -2.398082e-13 -2.214895e-13 -2.614575e-13 -3.097522e-13 -2.314815e-13 -1.215694e-13 -1.865175e-13 -2.131628e-13 -2.248202e-13 -1.848521e-13 -1.798561e-13 -1.315614e-13 -2.264855e-13 -1.998401e-13 -3.197442e-13 -3.680389e-13 -3.863576e-13 -3.946843e-13 -2.930989e-13 -2.298162e-13 -1.365574e-13 -7.327472e-14 -1.665335e-13 -1.032507e-13 -1.865175e-13 -2.231548e-13 -1.898481e-13 -1.565414e-13 -1.032507e-13 -7.660539e-14 -1.665335e-14 -3.663736e-14 -1.765255e-13 -2.597922e-13 -3.030909e-13 -2.231548e-13 -2.164935e-13 -1.798561e-13 -2.831069e-13 -3.996803e-13 -2.764455e-13 -2.298162e-13 -2.398082e-13 -1.532108e-13 -2.298162e-13 -1.865175e-13 -3.030909e-13 -3.197442e-13 -2.964295e-13 -2.797762e-13 -2.131628e-13 -4.030110e-13 -3.230749e-13 -2.697842e-13 -3.264056e-13 -3.563816e-13 -3.363976e-13 -1.998401e-13 -2.398082e-13 -1.698641e-13 -2.664535e-13 -3.330669e-13 -2.964295e-13 -1.532108e-13 -3.130829e-13 -3.630429e-13 -4.030110e-13 -4.629630e-13 -3.397282e-13 -2.697842e-13 -2.231548e-13 -3.297362e-13 -2.498002e-13 -2.031708e-13 -2.198242e-13 -2.331468e-13 -1.465494e-13 -6.994405e-14 -7.327472e-14 9.992007e-14 5.995204e-14 1.698641e-13 -3.330669e-14 -7.993606e-14 -1.598721e-13 -1.432188e-13 -2.031708e-13 -1.265654e-13 -2.065015e-13 -2.831069e-13 -2.198242e-13 -3.064216e-13 -3.530509e-13 -3.630429e-13 -4.596323e-13 -6.861178e-13 -4.729550e-13 -3.164136e-13 -3.930190e-13 -2.831069e-13 -3.597123e-13 -4.030110e-13 -2.398082e-13 -1.898481e-13 -8.326673e-14 3.330669e-15 -2.997602e-14 1.665335e-14 4.662937e-14 2.331468e-14 -3.663736e-14 0.000000e+00 1.665335e-14 1.032507e-13 1.332268e-13 1.232348e-13 1.332268e-13 1.265654e-13 9.325873e-14 -1.532108e-13 -1.332268e-13 -1.065814e-13 9.992007e-15 -4.662937e-14 2.331468e-14 -1.665335e-14 1.065814e-13 2.031708e-13 8.326673e-14 1.232348e-13 
5.841681e-15 1.280226e-14 1.857889e-14 2.373102e-14 3.341077e-14 3.996803e-14 4.475587e-14 5.349887e-14 6.016021e-14 6.307455e-14 6.453171e-14 6.265821e-14 7.743806e-14 7.722989e-14 8.743006e-14 9.992007e-14 1.174061e-13 1.132427e-13 1.165734e-13 1.269818e-13 7.410739e-14 7.036038e-14 5.870304e-14 5.453971e-14 4.413137e-14 4.538037e-14 5.329071e-14 5.079270e-14 6.245005e-14 6.161738e-14 5.911938e-14 6.744605e-14 9.825474e-14 7.410739e-14 6.245005e-14 5.412337e-14 6.494805e-14 6.245005e-14 6.911138e-14 7.827072e-14 -7.160939e-14 -4.496403e-14 -3.996803e-14 -3.330669e-14 -6.911138e-14 -4.662937e-14 -1.665335e-14 -2.498002e-14 -4.996004e-15 -1.665335e-15 1.748601e-14 1.165734e-14 5.245804e-14 9.992007e-15 -2.331468e-14 0.000000e+00 -2.498002e-14 -3.330669e-15 4.496403e-14 2.664535e-14 -5.662137e-14 -7.993606e-14 -9.325873e-14 -1.432188e-13 -2.098322e-13 -1.831868e-13 -1.731948e-13 -1.482148e-13 -1.182388e-13 -1.365574e-13 -1.665335e-13 -1.215694e-13 -1.199041e-13 -1.415534e-13 -1.715295e-13 -1.698641e-13 -1.765255e-13 -2.048361e-13 -2.031708e-13 -1.648681e-13 -2.381428e-13 -2.914335e-13 -3.397282e-13 -3.097522e-13 -3.630429e-13 -2.997602e-13 -2.531308e-13 -2.681189e-13 -2.148282e-13 -2.614575e-13 -3.197442e-13 -2.681189e-13 -2.464695e-13 -3.047562e-13 -2.864375e-13 -2.614575e-13 -2.431388e-13 -2.564615e-13 -2.198242e-13 -2.381428e-13 -2.747802e-13 -3.097522e-13 -3.563816e-13 -3.463896e-13 -3.946843e-13 -3.647083e-13 -3.996803e-13 -3.480549e-13 -2.364775e-13 -1.831868e-13 -6.328271e-14 -1.731948e-13 -2.831069e-13 -2.164935e-13 -2.631229e-13 -2.331468e-13 -2.564615e-13 -1.265654e-13 -3.330669e-15 -1.265654e-13 0.000000e+00 -1.731948e-13 -2.564615e-13 -3.164136e-13 -3.064216e-13 -2.364775e-13 -4.662937e-14 -1.998401e-13 -1.931788e-13 -2.797762e-13 -3.030909e-13 -2.697842e-13 -2.631229e-13 -2.264855e-13 -2.930989e-13 -2.631229e-13 -2.731149e-13 -1.965095e-13 -1.298961e-13 -3.064216e-13 -2.797762e-13 -3.064216e-13 -2.930989e-13 -3.430589e-13 -3.264056e-13 -3.796963e-13 -4.130030e-13 -3.563816e-13 -2.597922e-13 -1.998401e-13 -2.631229e-13 -2.797762e-13 -4.363176e-13 -3.463896e-13 -2.731149e-13 -3.264056e-13 -2.631229e-13 -2.831069e-13 -6.661338e-14 -2.964295e-13 -2.797762e-13 -2.597922e-13 -3.430589e-13 -3.330669e-13 -3.996803e-13 -2.264855e-13 -1.432188e-13 -1.532108e-13 -2.231548e-13 -8.326673e-14 -9.992007e-15 -1.065814e-13 -1.432188e-13 -1.498801e-13 -1.365574e-13 -1.865175e-13 -8.992806e-14 -2.098322e-13 -1.998401e-13 -3.164136e-13 -3.397282e-13 -4.229950e-13 -4.529710e-13 -4.729550e-13 -5.095924e-13 -4.063416e-13 -2.864375e-13 -3.663736e-13 -4.496403e-13 -3.963496e-13 -4.696243e-13 -3.130829e-13 -2.164935e-13 -1.731948e-13 -2.331468e-13 -1.798561e-13 -3.397282e-13 -6.328271e-14 1.332268e-13 -4.329870e-14 -1.998401e-13 -1.432188e-13 -7.993606e-14 6.994405e-14 6.661338e-14 1.965095e-13 8.659740e-14 2.431388e-13 5.295764e-13 2.065015e-13 3.330669e-14 1.232348e-13 2.164935e-13 1.798561e-13 -1.332268e-14 5.662137e-14 5.995204e-14 -1.332268e-14 -1.998401e-13 9.992007e-15 
1.873501e-15 1.142315e-14 2.050443e-14 3.008011e-14 3.923945e-14 4.798245e-14 5.485196e-14 5.329071e-14 5.495604e-14 6.016021e-14 7.931156e-14 7.931156e-14 9.180157e-14 1.001282e-13 8.409939e-14 9.867107e-14 1.165734e-13 1.249001e-13 1.311451e-13 1.440514e-13 6.786238e-14 6.120104e-14 5.412337e-14 5.120904e-14 4.329870e-14 5.162537e-14 4.787837e-14 4.246603e-14 3.913536e-14 4.579670e-14 4.662937e-14 4.912737e-14 5.079270e-14 1.415534e-14 5.329071e-14 3.913536e-14 7.077672e-14 5.495604e-14 7.077672e-14 7.577272e-14 -3.580469e-14 -1.082467e-14 -4.080070e-14 -1.665335e-14 -6.494805e-14 -1.115774e-13 -7.910339e-14 -8.409939e-14 -6.827872e-14 -3.080869e-14 -2.747802e-14 -1.582068e-14 -1.998401e-14 -2.664535e-14 -2.164935e-14 -1.165734e-14 -2.997602e-14 -6.994405e-14 1.665335e-14 2.831069e-14 -7.660539e-14 -7.827072e-14 -1.065814e-13 -1.632028e-13 -1.365574e-13 -1.382228e-13 -1.315614e-13 -1.032507e-13 -1.015854e-13 -7.660539e-14 -9.658940e-14 -1.165734e-13 -1.515454e-13 -1.831868e-13 -1.731948e-13 -1.781908e-13 -1.848521e-13 -1.565414e-13 -2.048361e-13 -2.414735e-13 -3.397282e-13 -3.880229e-13 -3.430589e-13 -2.731149e-13 -2.664535e-13 -3.097522e-13 -2.897682e-13 -3.513856e-13 -2.947642e-13 -2.831069e-13 -2.614575e-13 -2.681189e-13 -2.914335e-13 -3.513856e-13 -2.914335e-13 -3.397282e-13 -3.114176e-13 -3.247402e-13 -2.714495e-13 -3.347322e-13 -3.730349e-13 -4.929390e-13 -3.896883e-13 -4.213296e-13 -3.630429e-13 -3.014256e-13 -3.247402e-13 -3.647083e-13 -2.831069e-13 -2.048361e-13 -1.765255e-13 -2.431388e-13 -2.331468e-13 -2.431388e-13 -2.664535e-13 -1.998401e-13 -1.998401e-13 -1.432188e-13 -1.931788e-13 -3.330669e-13 -2.731149e-13 -3.763656e-13 -3.630429e-13 -3.896883e-13 -2.964295e-13 -3.297362e-13 -2.498002e-13 -3.197442e-13 -2.498002e-13 -2.498002e-13 -2.398082e-13 -2.897682e-13 -2.564615e-13 -2.298162e-13 -2.564615e-13 -3.030909e-13 -2.098322e-13 -1.132427e-13 -2.498002e-13 -3.463896e-13 -2.631229e-13 -2.897682e-13 -3.097522e-13 -3.697043e-13 -2.997602e-13 -3.796963e-13 -3.197442e-13 -4.596323e-13 -3.164136e-13 -2.431388e-13 -2.364775e-13 -1.365574e-13 -2.930989e-13 -4.862777e-13 -4.529710e-13 -5.329071e-13 -4.363176e-13 -3.763656e-13 -3.330669e-13 -2.930989e-13 -1.498801e-13 -1.365574e-13 -2.564615e-13 -3.297362e-13 -1.765255e-13 -9.325873e-14 -1.665335e-13 -1.798561e-13 -1.332268e-13 -2.164935e-13 -2.231548e-13 -3.330669e-13 -3.563816e-13 -2.464695e-13 -3.164136e-13 -3.363976e-13 -2.731149e-13 -3.563816e-13 -3.397282e-13 -3.297362e-13 -3.064216e-13 -4.629630e-13 -4.463097e-13 -4.996004e-13 -3.963496e-13 -1.965095e-13 -2.831069e-13 -3.397282e-13 -3.430589e-13 -2.831069e-13 -2.398082e-13 -1.998401e-13 -1.698641e-13 -8.992806e-14 -1.332268e-13 -1.332268e-13 -8.992806e-14 -2.997602e-14 -9.325873e-14 -1.532108e-13 -1.398881e-13 -2.364775e-13 -9.992007e-15 1.798561e-13 1.765255e-13 3.697043e-13 2.131628e-13 1.731948e-13 2.164935e-13 3.597123e-13 3.030909e-13 2.897682e-13 2.864375e-13 4.229950e-13 2.131628e-13 2.131628e-13 1.398881e-13 3.663736e-14 5.329071e-14 1.199041e-13 
-2.602085e-17 1.165734e-14 2.300243e-14 3.257811e-14 4.361095e-14 5.058454e-14 5.974388e-14 6.036838e-14 6.619705e-14 7.660539e-14 9.013623e-14 9.367507e-14 1.011691e-13 1.221939e-13 1.199041e-13 1.161571e-13 1.336431e-13 1.398881e-13 1.394718e-13 1.294798e-13 5.204170e-14 6.661338e-14 6.328271e-14 6.661338e-14 6.702972e-14 5.329071e-14 5.412337e-14 4.246603e-14 1.915135e-14 2.831069e-14 3.164136e-14 5.162537e-14 4.746203e-14 6.578071e-14 9.742207e-14 7.827072e-14 9.825474e-14 8.493206e-14 7.244205e-14 1.007527e-13 1.498801e-14 -3.497203e-14 -9.575674e-14 -7.410739e-14 -6.994405e-14 -8.576473e-14 -8.659740e-14 -1.024181e-13 -1.232348e-13 -8.493206e-14 -6.994405e-14 -5.245804e-14 -5.911938e-14 -4.413137e-14 -3.080869e-14 -3.830269e-14 -2.164935e-14 1.665335e-15 6.994405e-14 5.662137e-14 -6.994405e-14 -7.827072e-14 -9.992007e-14 -6.161738e-14 -8.326673e-15 -8.992806e-14 -1.515454e-13 -1.065814e-13 -9.159340e-14 -8.326673e-14 -6.494805e-14 -1.598721e-13 -1.981748e-13 -1.831868e-13 -1.648681e-13 -1.915135e-13 -2.448042e-13 -2.098322e-13 -2.164935e-13 -2.081668e-13 -3.197442e-13 -3.264056e-13 -3.563816e-13 -2.881029e-13 -1.881828e-13 -2.114975e-13 -1.965095e-13 -2.364775e-13 -3.380629e-13 -2.614575e-13 -2.231548e-13 -2.697842e-13 -2.997602e-13 -2.647882e-13 -2.498002e-13 -2.947642e-13 -3.264056e-13 -2.997602e-13 -2.398082e-13 -2.897682e-13 -3.813616e-13 -3.630429e-13 -3.230749e-13 -3.447242e-13 -3.047562e-13 -2.747802e-13 -2.314815e-13 -3.047562e-13 -3.114176e-13 -2.631229e-13 -2.264855e-13 -2.398082e-13 -2.031708e-13 -3.097522e-13 -3.863576e-13 -2.930989e-13 -2.464695e-13 -2.697842e-13 -2.464695e-13 -3.363976e-13 -3.763656e-13 -3.530509e-13 -4.229950e-13 -2.864375e-13 -1.898481e-13 -2.131628e-13 -2.764455e-13 -2.431388e-13 -2.631229e-13 -1.765255e-13 -1.165734e-13 -2.531308e-13 -2.997602e-13 -3.463896e-13 -2.231548e-13 -2.697842e-13 -2.531308e-13 -3.497203e-13 -4.130030e-13 -3.530509e-13 -2.431388e-13 -2.930989e-13 -3.230749e-13 -2.831069e-13 -1.498801e-13 -2.498002e-13 -1.298961e-13 -2.697842e-13 -3.130829e-13 -3.363976e-13 -2.864375e-13 -2.764455e-13 -2.098322e-13 -3.763656e-13 -5.162537e-13 -4.662937e-13 -5.428991e-13 -4.596323e-13 -5.195844e-13 -3.863576e-13 -1.265654e-13 -1.565414e-13 -2.331468e-13 -1.132427e-13 1.032507e-13 -1.032507e-13 -2.498002e-13 -9.658940e-14 1.099121e-13 -1.398881e-13 -3.264056e-13 -4.363176e-13 -6.961098e-13 -5.362377e-13 -5.462297e-13 -4.163336e-13 -3.064216e-13 -3.796963e-13 -4.596323e-13 -4.429790e-13 -2.930989e-13 -3.963496e-13 -4.363176e-13 -4.063416e-13 -3.730349e-13 -4.063416e-13 -4.063416e-13 -3.863576e-13 -2.897682e-13 -1.698641e-13 -3.996803e-14 -1.298961e-13 -2.198242e-13 -1.798561e-13 -9.992007e-14 -1.132427e-13 5.329071e-14 -9.325873e-14 -2.364775e-13 -1.132427e-13 -1.998401e-14 -3.663736e-14 0.000000e+00 4.996004e-14 5.995204e-14 9.325873e-14 1.865175e-13 6.328271e-14 -8.326673e-14 1.865175e-13 3.896883e-13 2.831069e-13 2.264855e-13 1.798561e-13 2.664535e-13 2.431388e-13 3.563816e-13 1.998401e-13 1.632028e-13 5.329071e-14 
5.308254e-15 1.467576e-14 2.399123e-14 3.361894e-14 4.517220e-14 5.422746e-14 6.744605e-14 7.598089e-14 8.555656e-14 9.221790e-14 8.805456e-14 9.534040e-14 1.009609e-13 1.205286e-13 1.465494e-13 1.390554e-13 1.523781e-13 1.548761e-13 1.423861e-13 1.286471e-13 6.536438e-14 8.534840e-14 6.411538e-14 6.369905e-14 6.369905e-14 6.494805e-14 7.410739e-14 4.829470e-14 4.579670e-14 2.831069e-14 5.329071e-14 7.743806e-14 7.327472e-14 1.132427e-13 8.743006e-14 7.660539e-14 8.659740e-14 1.032507e-13 8.992806e-14 7.410739e-14 -2.914335e-14 -3.497203e-14 -5.828671e-14 -1.049161e-13 -8.659740e-14 -7.577272e-14 -8.743006e-14 -1.190714e-13 -8.826273e-14 -9.742207e-14 -8.243406e-14 -8.743006e-14 -5.662137e-14 -6.494805e-14 -5.412337e-14 -6.494805e-14 -1.665335e-14 3.330669e-14 4.163336e-14 8.326673e-14 -4.996004e-14 -4.829470e-14 -2.831069e-14 1.665335e-14 -4.163336e-14 -7.660539e-14 -8.826273e-14 -9.825474e-14 -7.327472e-14 -6.328271e-14 -1.715295e-13 -2.564615e-13 -2.214895e-13 -2.131628e-13 -1.881828e-13 -1.598721e-13 -1.998401e-13 -2.114975e-13 -1.815215e-13 -1.398881e-13 -2.547962e-13 -2.448042e-13 -2.498002e-13 -3.064216e-13 -2.398082e-13 -2.381428e-13 -1.915135e-13 -1.182388e-13 -1.698641e-13 -2.065015e-13 -2.531308e-13 -2.964295e-13 -2.564615e-13 -2.181588e-13 -3.080869e-13 -3.130829e-13 -3.247402e-13 -3.680389e-13 -3.030909e-13 -2.448042e-13 -2.647882e-13 -2.498002e-13 -2.681189e-13 -2.864375e-13 -2.564615e-13 -2.514655e-13 -2.481348e-13 -3.280709e-13 -3.014256e-13 -3.080869e-13 -3.097522e-13 -2.930989e-13 -2.864375e-13 -3.164136e-13 -3.264056e-13 -3.597123e-13 -3.297362e-13 -3.930190e-13 -4.063416e-13 -3.796963e-13 -2.831069e-13 -1.931788e-13 -2.464695e-13 -2.198242e-13 -1.698641e-13 -7.993606e-14 -2.098322e-13 -2.131628e-13 -1.998401e-13 -9.992007e-14 -2.264855e-13 -3.730349e-13 -4.196643e-13 -5.329071e-13 -4.030110e-13 -2.797762e-13 -3.963496e-13 -5.129230e-13 -4.463097e-13 -3.763656e-13 -3.297362e-13 -3.297362e-13 -3.030909e-13 -3.297362e-13 -3.264056e-13 -3.996803e-13 -3.097522e-13 -2.664535e-13 -3.064216e-13 -3.264056e-13 -3.597123e-13 -4.463097e-13 -3.663736e-13 -3.230749e-13 -3.097522e-13 -2.597922e-13 -3.530509e-13 -4.496403e-13 -4.563017e-13 -5.262457e-13 -2.431388e-13 -1.065814e-13 -1.498801e-13 -5.995204e-14 -1.199041e-13 -1.831868e-13 -8.326673e-14 -1.332268e-13 -1.898481e-13 -2.298162e-13 -3.663736e-13 -4.596323e-13 -4.729550e-13 -5.562217e-13 -5.029310e-13 -5.229150e-13 -3.963496e-13 -4.030110e-13 -4.529710e-13 -5.462297e-13 -3.164136e-13 -5.262457e-13 -4.496403e-13 -4.296563e-13 -4.363176e-13 -5.395684e-13 -4.596323e-13 -4.662937e-13 -2.164935e-13 -5.329071e-14 -4.662937e-14 -7.993606e-14 -1.598721e-13 -2.531308e-13 -1.731948e-13 -2.198242e-13 -1.398881e-13 -1.698641e-13 -6.994405e-14 0.000000e+00 3.996803e-14 -6.661338e-15 -7.327472e-14 -4.996004e-14 0.000000e+00 -4.662937e-14 1.332268e-14 -3.996803e-14 3.330669e-14 9.325873e-14 1.298961e-13 1.865175e-13 9.325873e-14 -6.661338e-14 3.996803e-14 2.664535e-14 1.165734e-13 1.698641e-13 8.659740e-14 -9.992007e-15 
1.047339e-14 1.670539e-14 2.690556e-14 3.819861e-14 4.517220e-14 5.755812e-14 6.900730e-14 7.910339e-14 8.618106e-14 9.658940e-14 9.409140e-14 1.040834e-13 1.157408e-13 1.269818e-13 1.440514e-13 1.548761e-13 1.536271e-13 1.548761e-13 1.569578e-13 1.619538e-13 7.119305e-14 7.452372e-14 7.827072e-14 6.328271e-14 6.286638e-14 6.952772e-14 6.203371e-14 5.745404e-14 7.327472e-14 6.911138e-14 7.494005e-14 6.661338e-14 5.412337e-14 7.077672e-14 8.076873e-14 1.065814e-13 1.057487e-13 1.099121e-13 1.132427e-13 9.492407e-14 -4.413137e-14 -3.080869e-14 -2.081668e-14 -5.828671e-14 -8.076873e-14 -5.578871e-14 -8.076873e-14 -5.079270e-14 -3.663736e-14 -4.080070e-14 -6.994405e-14 -4.496403e-14 -3.247402e-14 -4.912737e-14 -6.161738e-14 -3.497203e-14 -2.997602e-14 -4.996004e-15 -2.498002e-14 8.326673e-15 -3.497203e-14 -2.498002e-14 1.332268e-14 -2.664535e-14 -9.325873e-14 -8.326673e-14 -3.164136e-14 -7.993606e-14 -7.827072e-14 -1.482148e-13 -2.664535e-13 -2.148282e-13 -2.131628e-13 -2.015055e-13 -1.931788e-13 -1.915135e-13 -1.398881e-13 -1.715295e-13 -1.665335e-13 -1.515454e-13 -2.281508e-13 -1.948441e-13 -1.232348e-13 -1.781908e-13 -2.031708e-13 -2.331468e-13 -2.231548e-13 -1.515454e-13 -3.497203e-14 -1.948441e-13 -2.847722e-13 -2.597922e-13 -2.048361e-13 -2.697842e-13 -3.913536e-13 -3.480549e-13 -2.781109e-13 -2.914335e-13 -3.114176e-13 -2.964295e-13 -2.231548e-13 -2.181588e-13 -1.931788e-13 -2.031708e-13 -2.248202e-13 -1.965095e-13 -1.865175e-13 -2.164935e-13 -2.681189e-13 -3.030909e-13 -3.697043e-13 -3.264056e-13 -2.831069e-13 -2.631229e-13 -2.431388e-13 -3.064216e-13 -3.197442e-13 -4.130030e-13 -5.995204e-13 -4.130030e-13 -2.464695e-13 -2.031708e-13 -1.498801e-13 -1.731948e-13 -1.665335e-13 -2.098322e-13 -2.364775e-13 -1.965095e-13 -1.998401e-13 -2.464695e-13 -3.097522e-13 -3.563816e-13 -4.563017e-13 -4.463097e-13 -5.562217e-13 -4.229950e-13 -4.063416e-13 -4.363176e-13 -4.929390e-13 -4.929390e-13 -4.263256e-13 -3.197442e-13 -2.298162e-13 -2.564615e-13 -3.930190e-13 -3.297362e-13 -3.730349e-13 -2.764455e-13 -3.497203e-13 -3.397282e-13 -3.730349e-13 -4.496403e-13 -3.896883e-13 -2.697842e-13 -1.565414e-13 -1.931788e-13 -1.865175e-13 -2.897682e-13 -3.363976e-13 -4.229950e-13 -2.831069e-13 -1.765255e-13 -1.332268e-13 -1.831868e-13 -3.297362e-13 -1.099121e-13 9.658940e-14 -1.398881e-13 -3.597123e-13 -3.763656e-13 -4.563017e-13 -3.763656e-13 -2.997602e-13 -4.329870e-13 -4.563017e-13 -4.130030e-13 -2.864375e-13 -3.497203e-13 -3.630429e-13 -4.229950e-13 -1.365574e-13 -2.597922e-13 -3.830269e-13 -3.763656e-13 -3.497203e-13 -3.597123e-13 -4.229950e-13 -2.231548e-13 -5.662137e-14 -6.328271e-14 1.332268e-14 -5.329071e-14 -9.658940e-14 -1.199041e-13 -9.992007e-14 -9.992007e-14 -1.532108e-13 -5.662137e-14 1.199041e-13 -9.325873e-14 -1.998401e-14 -1.332268e-14 -1.898481e-13 -1.099121e-13 -3.330669e-15 -5.662137e-14 -5.662137e-14 -1.665335e-14 5.662137e-14 -2.997602e-14 -5.329071e-14 6.661338e-15 7.327472e-14 -4.662937e-14 -1.099121e-13 -1.065814e-13 -1.598721e-13 9.992007e-15 9.992007e-15 -6.661338e-15 
4.306451e-15 1.558649e-14 2.643719e-14 3.913536e-14 5.037637e-14 6.307455e-14 6.817463e-14 7.931156e-14 8.784640e-14 1.057487e-13 1.171979e-13 1.211531e-13 1.273981e-13 1.421779e-13 1.569578e-13 1.640355e-13 1.690315e-13 1.786071e-13 1.910971e-13 1.885991e-13 8.285039e-14 8.076873e-14 7.951972e-14 8.534840e-14 8.743006e-14 8.076873e-14 6.786238e-14 9.325873e-14 7.993606e-14 8.992806e-14 8.243406e-14 7.993606e-14 7.160939e-14 3.913536e-14 8.743006e-14 1.298961e-13 1.199041e-13 1.407208e-13 1.315614e-13 1.382228e-13 -1.748601e-14 -3.080869e-14 -2.664535e-14 -2.747802e-14 0.000000e+00 1.665335e-14 -1.415534e-14 1.831868e-14 -1.915135e-14 1.498801e-14 8.326673e-15 3.164136e-14 -2.081668e-14 -1.498801e-14 -1.665335e-14 1.665335e-14 -2.664535e-14 -1.831868e-14 -3.996803e-14 -6.161738e-14 -6.661338e-14 -1.332268e-14 -3.830269e-14 -4.163336e-14 -7.993606e-14 -1.232348e-13 -9.159340e-14 -8.992806e-14 -1.282308e-13 -1.598721e-13 -1.415534e-13 -1.315614e-13 -1.698641e-13 -1.648681e-13 -1.898481e-13 -2.564615e-13 -1.881828e-13 -1.748601e-13 -1.598721e-13 -1.731948e-13 -2.148282e-13 -1.731948e-13 -1.515454e-13 -9.825474e-14 -2.065015e-13 -2.264855e-13 -2.031708e-13 -1.898481e-13 -2.231548e-13 -2.581269e-13 -2.631229e-13 -2.781109e-13 -2.764455e-13 -2.614575e-13 -3.197442e-13 -3.713696e-13 -3.014256e-13 -1.881828e-13 -2.864375e-13 -3.597123e-13 -3.030909e-13 -2.048361e-13 -1.948441e-13 -1.332268e-13 -1.149081e-13 -9.325873e-14 -1.365574e-13 -4.829470e-14 -2.015055e-13 -2.764455e-13 -2.930989e-13 -3.430589e-13 -3.130829e-13 -2.731149e-13 -2.997602e-13 -3.197442e-13 -3.830269e-13 -3.563816e-13 -3.630429e-13 -3.830269e-13 -2.664535e-13 -2.498002e-13 -1.232348e-13 -1.298961e-13 -2.398082e-13 -3.097522e-13 -1.965095e-13 -6.994405e-14 -1.865175e-13 -3.630429e-13 -3.164136e-13 -2.764455e-13 -3.164136e-13 -3.363976e-13 -3.763656e-13 -4.296563e-13 -4.130030e-13 -3.796963e-13 -4.496403e-13 -5.728751e-13 -3.597123e-13 -2.731149e-13 -2.831069e-13 -1.665335e-13 -2.664535e-13 -1.998401e-13 -2.231548e-13 -1.165734e-13 -2.531308e-13 -3.064216e-13 -3.930190e-13 -5.362377e-13 -3.996803e-13 -2.098322e-13 -1.931788e-13 -1.931788e-13 -2.098322e-13 -1.698641e-13 -2.631229e-13 -2.697842e-13 -1.398881e-13 -1.632028e-13 -1.731948e-13 -2.364775e-13 -1.798561e-13 -8.992806e-14 -1.532108e-13 -1.665335e-13 -2.264855e-13 -2.797762e-13 -3.663736e-13 -3.297362e-13 -4.196643e-13 -5.062617e-13 -4.529710e-13 -3.930190e-13 -4.363176e-13 -4.296563e-13 -4.529710e-13 -4.329870e-13 -2.198242e-13 -2.331468e-14 -1.798561e-13 -2.697842e-13 -1.831868e-13 -1.965095e-13 -1.165734e-13 -9.992007e-15 -1.099121e-13 -1.831868e-13 -1.065814e-13 -2.997602e-14 -4.662937e-14 -4.329870e-14 -3.330669e-14 2.997602e-14 -7.993606e-14 -4.329870e-14 -1.099121e-13 -2.864375e-13 4.996004e-14 1.565414e-13 -9.992007e-15 -1.865175e-13 -1.698641e-13 -2.065015e-13 -1.365574e-13 -3.663736e-14 -6.994405e-14 -1.532108e-13 -1.465494e-13 -1.565414e-13 -1.265654e-13 -1.298961e-13 -1.798561e-13 -1.398881e-13 -1.498801e-13 -1.332268e-14 4.662937e-14 -3.330669e-14 
1.951564e-15 1.600282e-14 2.617698e-14 4.173745e-14 5.651729e-14 6.911138e-14 7.993606e-14 9.700574e-14 1.026262e-13 1.142836e-13 1.288553e-13 1.421779e-13 1.492556e-13 1.607048e-13 1.748601e-13 1.781908e-13 1.827705e-13 1.927625e-13 1.977585e-13 2.123302e-13 8.409939e-14 7.535639e-14 6.161738e-14 8.909540e-14 9.867107e-14 1.003364e-13 9.867107e-14 1.215694e-13 1.015854e-13 7.494005e-14 8.992806e-14 9.992007e-14 1.082467e-13 8.992806e-14 8.576473e-14 9.908740e-14 1.049161e-13 1.107447e-13 1.365574e-13 1.390554e-13 6.661338e-15 -9.159340e-15 -2.164935e-14 -8.326673e-16 5.412337e-14 9.992007e-15 7.494005e-15 -1.582068e-14 -5.162537e-14 -2.081668e-14 3.497203e-14 -7.494005e-15 -4.996004e-14 -3.580469e-14 2.498002e-15 -4.163336e-14 -7.160939e-14 -5.828671e-14 -7.327472e-14 -2.664535e-14 -8.992806e-14 -6.827872e-14 -7.660539e-14 -5.828671e-14 -8.160139e-14 -1.015854e-13 -1.115774e-13 -1.165734e-13 -1.632028e-13 -1.215694e-13 -5.162537e-14 -1.115774e-13 -1.615375e-13 -1.665335e-13 -1.448841e-13 -1.798561e-13 -1.765255e-13 -1.432188e-13 -1.332268e-13 -1.265654e-13 -2.048361e-13 -1.898481e-13 -1.931788e-13 -2.015055e-13 -2.581269e-13 -2.314815e-13 -2.281508e-13 -2.731149e-13 -3.430589e-13 -2.747802e-13 -2.131628e-13 -2.664535e-13 -3.580469e-13 -3.280709e-13 -2.897682e-13 -2.980949e-13 -3.497203e-13 -2.781109e-13 -3.047562e-13 -3.397282e-13 -3.730349e-13 -2.764455e-13 -2.647882e-13 -1.632028e-13 -2.664535e-14 -1.598721e-13 -1.965095e-13 -1.915135e-13 -2.048361e-13 -2.348122e-13 -2.231548e-13 -2.597922e-13 -3.164136e-13 -3.463896e-13 -3.397282e-13 -3.930190e-13 -4.662937e-13 -3.363976e-13 -1.565414e-13 -2.398082e-13 -2.498002e-13 -1.865175e-13 -5.662137e-14 -1.765255e-13 -3.097522e-13 -2.464695e-13 -2.065015e-13 -1.898481e-13 -1.398881e-13 -2.664535e-13 -3.230749e-13 -2.997602e-13 -2.597922e-13 -2.731149e-13 -2.264855e-13 -3.763656e-13 -4.729550e-13 -4.096723e-13 -3.830269e-13 -4.463097e-13 -3.663736e-13 -4.096723e-13 -4.629630e-13 -4.030110e-13 -3.963496e-13 -3.030909e-13 -2.564615e-13 -2.597922e-13 -2.298162e-13 -2.964295e-13 -3.297362e-13 -4.229950e-13 -5.195844e-13 -3.397282e-13 -1.798561e-13 -2.764455e-13 -2.697842e-13 -2.364775e-13 -2.264855e-13 -3.164136e-13 -1.565414e-13 -2.164935e-13 -2.264855e-13 -2.065015e-13 -1.099121e-13 -1.998401e-13 -3.563816e-13 -2.298162e-13 -1.931788e-13 -3.064216e-13 -3.697043e-13 -4.096723e-13 -4.329870e-13 -4.496403e-13 -4.130030e-13 -4.496403e-13 -6.195044e-13 -5.628831e-13 -5.462297e-13 -5.495604e-13 -3.530509e-13 -1.632028e-13 -2.997602e-14 -9.992007e-15 4.329870e-14 9.325873e-14 1.731948e-13 -3.663736e-14 -1.865175e-13 -2.431388e-13 -2.331468e-13 -9.325873e-14 7.660539e-14 7.993606e-14 8.659740e-14 -7.327472e-14 -6.328271e-14 -1.931788e-13 -2.897682e-13 -1.765255e-13 5.662137e-14 7.327472e-14 1.565414e-13 -3.330669e-14 -2.664535e-13 -1.665335e-13 -1.865175e-13 -9.325873e-14 -1.665335e-14 -3.996803e-14 -1.965095e-13 -2.031708e-13 -2.264855e-13 -2.298162e-13 -3.097522e-13 -2.930989e-13 -3.030909e-13 -1.365574e-13 9.325873e-14 -5.662137e-14 
4.657733e-15 1.891716e-14 3.195361e-14 4.517220e-14 6.026429e-14 6.921547e-14 8.951173e-14 1.072059e-13 1.151162e-13 1.251083e-13 1.373901e-13 1.575823e-13 1.694478e-13 1.792316e-13 1.831868e-13 1.819378e-13 1.844358e-13 1.910971e-13 1.898481e-13 1.948441e-13 8.659740e-14 6.911138e-14 8.784640e-14 9.617307e-14 9.908740e-14 9.159340e-14 1.015854e-13 1.090794e-13 1.323941e-13 1.174061e-13 1.090794e-13 9.992007e-14 1.074141e-13 1.307288e-13 9.992007e-14 9.076073e-14 7.910339e-14 5.662137e-14 1.040834e-13 1.340594e-13 -3.330669e-15 4.163336e-15 -8.326673e-16 -2.914335e-14 -2.248202e-14 -3.080869e-14 -5.828671e-15 -1.332268e-14 -2.164935e-14 -5.495604e-14 -3.080869e-14 -4.829470e-14 -5.745404e-14 -8.326673e-14 -8.243406e-14 -1.315614e-13 -7.993606e-14 -7.327472e-14 -5.662137e-14 3.330669e-15 -9.325873e-14 -1.015854e-13 -6.827872e-14 -6.161738e-14 -7.494005e-14 -9.825474e-14 -1.282308e-13 -1.615375e-13 -1.249001e-13 -1.082467e-13 -9.992007e-14 -8.493206e-14 -1.365574e-13 -1.881828e-13 -1.831868e-13 -1.848521e-13 -1.632028e-13 -9.992007e-14 -1.232348e-13 -9.658940e-14 -1.798561e-13 -1.881828e-13 -2.131628e-13 -2.331468e-13 -2.348122e-13 -2.081668e-13 -2.248202e-13 -3.097522e-13 -2.731149e-13 -2.731149e-13 -2.381428e-13 -2.198242e-13 -2.864375e-13 -3.730349e-13 -3.230749e-13 -2.448042e-13 -2.697842e-13 -2.980949e-13 -3.230749e-13 -2.914335e-13 -2.847722e-13 -2.681189e-13 -2.897682e-13 -2.847722e-13 -2.914335e-13 -3.214096e-13 -3.064216e-13 -3.297362e-13 -2.614575e-13 -2.498002e-13 -2.564615e-13 -2.065015e-13 -2.864375e-13 -4.296563e-13 -4.130030e-13 -4.229950e-13 -4.296563e-13 -4.096723e-13 -2.764455e-13 -1.465494e-13 -2.031708e-13 -2.431388e-13 -2.498002e-13 -2.231548e-13 -2.298162e-13 -2.198242e-13 -2.531308e-13 -3.297362e-13 -2.498002e-13 -2.564615e-13 -2.797762e-13 -2.797762e-13 -2.930989e-13 -1.931788e-13 -3.197442e-13 -4.063416e-13 -3.996803e-13 -4.030110e-13 -4.463097e-13 -3.530509e-13 -4.429790e-13 -5.329071e-13 -4.996004e-13 -4.563017e-13 -3.963496e-13 -2.631229e-13 -3.264056e-13 -3.597123e-13 -3.730349e-13 -4.229950e-13 -3.563816e-13 -4.196643e-13 -3.896883e-13 -3.996803e-13 -3.963496e-13 -4.163336e-13 -3.363976e-13 -3.097522e-13 -3.330669e-13 -3.663736e-13 -1.898481e-13 -3.430589e-13 -2.864375e-13 -2.597922e-13 -2.364775e-13 -2.264855e-13 -2.431388e-13 -1.532108e-13 -2.964295e-13 -4.629630e-13 -3.463896e-13 -4.063416e-13 -4.030110e-13 -4.429790e-13 -4.429790e-13 -4.229950e-13 -4.996004e-13 -6.161738e-13 -5.528911e-13 -6.228351e-13 -2.930989e-13 -2.198242e-13 -7.660539e-14 1.698641e-13 1.099121e-13 3.397282e-13 1.232348e-13 -1.032507e-13 -1.632028e-13 -3.197442e-13 -2.331468e-13 -1.332268e-13 -1.332268e-14 1.265654e-13 -9.992007e-14 -2.831069e-13 -3.130829e-13 -3.597123e-13 -2.930989e-13 -1.165734e-13 3.330669e-15 3.996803e-14 1.332268e-13 1.998401e-13 1.665335e-14 -4.329870e-14 -1.065814e-13 -1.498801e-13 9.992007e-15 1.432188e-13 -9.992007e-15 -1.931788e-13 -2.031708e-13 -2.331468e-13 -1.931788e-13 -3.397282e-13 -2.531308e-13 -2.764455e-13 -2.398082e-13 -3.563816e-13 
8.287641e-15 2.211772e-14 3.523223e-14 4.839878e-14 6.484396e-14 7.951972e-14 9.783840e-14 1.080386e-13 1.261491e-13 1.361411e-13 1.509209e-13 1.673661e-13 1.808970e-13 1.836031e-13 1.902645e-13 2.035871e-13 2.002565e-13 1.965095e-13 1.994238e-13 1.977585e-13 9.200973e-14 9.159340e-14 1.124101e-13 1.040834e-13 1.082467e-13 1.057487e-13 1.036671e-13 1.115774e-13 1.232348e-13 1.415534e-13 1.140754e-13 1.157408e-13 1.032507e-13 1.099121e-13 1.032507e-13 8.493206e-14 5.995204e-14 7.577272e-14 8.076873e-14 1.007527e-13 -1.582068e-14 -2.498002e-15 3.996803e-14 -2.081668e-14 -5.412337e-14 -1.831868e-14 2.498002e-14 5.828671e-15 1.082467e-14 -9.992007e-15 -3.747003e-14 -3.580469e-14 -5.412337e-14 -8.326673e-14 -1.049161e-13 -7.993606e-14 -6.161738e-14 -5.828671e-14 -7.160939e-14 -8.826273e-14 -1.265654e-13 -1.082467e-13 -4.996004e-14 -8.992806e-14 -6.994405e-14 -9.492407e-14 -1.382228e-13 -9.159340e-14 -7.160939e-14 -9.492407e-14 -1.332268e-13 -1.348921e-13 -1.448841e-13 -1.598721e-13 -2.214895e-13 -1.915135e-13 -1.931788e-13 -1.532108e-13 -1.681988e-13 -1.615375e-13 -1.665335e-13 -2.131628e-13 -2.131628e-13 -2.081668e-13 -2.464695e-13 -2.015055e-13 -1.515454e-13 -2.131628e-13 -2.364775e-13 -2.314815e-13 -2.414735e-13 -2.164935e-13 -2.181588e-13 -2.731149e-13 -3.413936e-13 -2.964295e-13 -2.514655e-13 -3.547163e-13 -4.096723e-13 -3.846923e-13 -3.314016e-13 -3.380629e-13 -3.380629e-13 -3.747003e-13 -4.629630e-13 -4.080070e-13 -3.613776e-13 -3.080869e-13 -2.781109e-13 -2.980949e-13 -3.064216e-13 -2.797762e-13 -2.431388e-13 -3.463896e-13 -4.429790e-13 -4.196643e-13 -4.130030e-13 -3.563816e-13 -3.530509e-13 -3.064216e-13 -2.231548e-13 -2.531308e-13 -3.697043e-13 -2.764455e-13 -2.031708e-13 -1.931788e-13 -1.998401e-13 -2.198242e-13 -2.531308e-13 -2.164935e-13 -2.164935e-13 -2.864375e-13 -3.863576e-13 -3.297362e-13 -3.896883e-13 -3.830269e-13 -3.430589e-13 -4.796163e-13 -5.562217e-13 -5.728751e-13 -4.862777e-13 -4.862777e-13 -5.362377e-13 -4.529710e-13 -3.996803e-13 -3.663736e-13 -4.163336e-13 -3.697043e-13 -4.263256e-13 -3.630429e-13 -3.097522e-13 -2.831069e-13 -2.564615e-13 -4.063416e-13 -5.628831e-13 -4.296563e-13 -3.830269e-13 -3.796963e-13 -4.962697e-13 -3.930190e-13 -7.660539e-14 -2.531308e-13 -2.864375e-13 -3.064216e-13 -3.230749e-13 -2.797762e-13 -1.765255e-13 -2.664535e-13 -3.697043e-13 -3.130829e-13 -1.998401e-13 -2.997602e-13 -3.497203e-13 -3.830269e-13 -4.229950e-13 -3.996803e-13 -3.730349e-13 -4.229950e-13 -3.996803e-13 -3.763656e-13 -1.498801e-13 -2.564615e-13 -2.298162e-13 -1.132427e-13 -2.997602e-14 2.997602e-14 1.265654e-13 -9.992007e-15 -7.660539e-14 -1.232348e-13 -1.831868e-13 -7.327472e-14 -1.632028e-13 -2.131628e-13 -4.163336e-13 -3.963496e-13 -5.895284e-13 -3.730349e-13 -3.930190e-13 -2.364775e-13 3.330669e-15 3.663736e-14 1.365574e-13 5.329071e-14 1.665335e-13 1.332268e-14 -5.662137e-14 -5.329071e-14 -1.332268e-14 -2.997602e-14 1.132427e-13 -5.995204e-14 -1.232348e-13 -5.329071e-14 4.996004e-14 -4.329870e-14 -1.432188e-13 -1.731948e-13 -1.665335e-13 -6.994405e-14 
1.422040e-14 2.557850e-14 4.048845e-14 5.318662e-14 6.921547e-14 9.148932e-14 1.032507e-13 1.178224e-13 1.405126e-13 1.519618e-13 1.681988e-13 1.796480e-13 1.948441e-13 1.917216e-13 1.990075e-13 2.123302e-13 2.069178e-13 2.031708e-13 2.169098e-13 2.293998e-13 8.285039e-14 9.492407e-14 1.099121e-13 1.044997e-13 1.136591e-13 1.194878e-13 1.132427e-13 1.257328e-13 1.057487e-13 1.249001e-13 1.090794e-13 1.199041e-13 1.249001e-13 1.024181e-13 1.065814e-13 1.140754e-13 9.658940e-14 9.992007e-14 8.743006e-14 8.409939e-14 -3.830269e-14 -4.163336e-14 -3.830269e-14 -5.162537e-14 -4.413137e-14 -3.413936e-14 -1.831868e-14 -1.582068e-14 6.661338e-15 1.665335e-14 -9.159340e-15 -8.326673e-15 -2.331468e-14 -1.007527e-13 -6.328271e-14 -1.665335e-14 -1.665335e-15 3.330669e-15 -5.162537e-14 -1.215694e-13 -1.265654e-13 -1.648681e-13 -1.265654e-13 -1.532108e-13 -1.065814e-13 -1.032507e-13 -5.995204e-14 2.831069e-14 -5.329071e-14 -5.995204e-14 -1.015854e-13 -1.748601e-13 -1.548761e-13 -1.415534e-13 -1.748601e-13 -1.332268e-13 -1.348921e-13 -1.382228e-13 -1.648681e-13 -2.431388e-13 -1.965095e-13 -2.764455e-13 -1.981748e-13 -1.398881e-13 -1.398881e-13 -1.981748e-13 -2.298162e-13 -2.431388e-13 -2.214895e-13 -2.098322e-13 -2.081668e-13 -1.548761e-13 -1.898481e-13 -1.632028e-13 -2.331468e-13 -3.064216e-13 -3.463896e-13 -4.113376e-13 -3.963496e-13 -4.962697e-13 -3.747003e-13 -3.896883e-13 -3.380629e-13 -3.647083e-13 -3.930190e-13 -4.979350e-13 -3.613776e-13 -2.731149e-13 -2.814415e-13 -3.330669e-13 -3.164136e-13 -3.563816e-13 -2.864375e-13 -2.930989e-13 -3.330669e-13 -3.663736e-13 -2.930989e-13 -2.231548e-13 -3.030909e-13 -3.830269e-13 -2.231548e-13 -1.565414e-13 -2.364775e-13 -2.964295e-13 -2.264855e-13 -1.632028e-13 -1.565414e-13 -1.132427e-13 -2.065015e-13 -9.325873e-14 -2.364775e-13 -2.997602e-13 -3.164136e-13 -3.763656e-13 -3.763656e-13 -4.296563e-13 -4.996004e-13 -5.428991e-13 -5.595524e-13 -6.727952e-13 -4.096723e-13 -4.396483e-13 -3.896883e-13 -4.629630e-13 -3.730349e-13 -4.030110e-13 -3.697043e-13 -3.264056e-13 -3.064216e-13 -3.164136e-13 -2.930989e-13 -2.098322e-13 -3.064216e-13 -4.529710e-13 -4.296563e-13 -3.030909e-13 -3.164136e-13 -2.597922e-13 -4.196643e-13 -4.796163e-13 -2.564615e-13 -2.930989e-13 -3.164136e-13 -3.164136e-13 -3.064216e-13 -3.297362e-13 -2.731149e-13 -3.563816e-13 -3.297362e-13 -2.398082e-13 -3.130829e-13 -2.731149e-13 -3.197442e-13 -3.130829e-13 -3.230749e-13 -3.397282e-13 -3.130829e-13 -3.230749e-13 -3.130829e-13 -2.065015e-13 -1.498801e-13 -3.030909e-13 -2.631229e-13 -2.631229e-13 -1.831868e-13 -2.331468e-13 -1.498801e-13 -9.992007e-14 -5.329071e-14 6.328271e-14 1.332268e-14 9.658940e-14 -1.731948e-13 -3.463896e-13 -2.997602e-13 -3.330669e-13 -2.864375e-13 -1.931788e-13 -2.597922e-13 -1.731948e-13 -3.330669e-15 -5.662137e-14 -6.661338e-14 -3.130829e-13 -8.326673e-14 6.994405e-14 5.662137e-14 3.663736e-14 -1.532108e-13 -2.597922e-13 -1.865175e-13 -1.632028e-13 -3.663736e-14 1.298961e-13 5.995204e-14 1.632028e-13 -5.329071e-14 -2.031708e-13 -1.498801e-13 1.598721e-13 
8.703975e-15 2.531829e-14 4.309053e-14 5.630912e-14 7.285839e-14 8.805456e-14 9.565265e-14 1.228184e-13 1.448841e-13 1.613293e-13 1.736111e-13 1.890155e-13 1.975503e-13 2.006728e-13 2.065015e-13 2.119138e-13 2.227385e-13 2.456368e-13 2.535472e-13 2.531308e-13 8.659740e-14 9.950374e-14 1.011691e-13 9.492407e-14 1.015854e-13 1.061651e-13 1.128264e-13 9.825474e-14 9.908740e-14 1.182388e-13 1.265654e-13 1.199041e-13 1.282308e-13 1.107447e-13 1.007527e-13 1.149081e-13 1.174061e-13 1.115774e-13 9.492407e-14 7.660539e-14 -6.661338e-14 -6.744605e-14 -8.326673e-14 -5.245804e-14 -6.411538e-14 -5.911938e-14 -7.410739e-14 -2.248202e-14 8.326673e-15 -5.828671e-15 -1.415534e-14 1.165734e-14 5.245804e-14 1.665335e-15 -2.164935e-14 0.000000e+00 6.827872e-14 8.326673e-15 -2.997602e-14 -5.329071e-14 -9.658940e-14 -1.249001e-13 -1.249001e-13 -1.049161e-13 -8.493206e-14 -4.329870e-14 -2.997602e-14 -5.495604e-14 -8.826273e-14 -5.828671e-14 -5.329071e-14 -9.992007e-14 -1.548761e-13 -1.648681e-13 -2.114975e-13 -1.298961e-13 -9.159340e-14 -1.215694e-13 -1.165734e-13 -1.432188e-13 -1.199041e-13 -1.415534e-13 -1.698641e-13 -1.199041e-13 -2.997602e-14 -1.415534e-13 -2.714495e-13 -2.514655e-13 -1.881828e-13 -2.298162e-13 -2.314815e-13 -2.048361e-13 -1.881828e-13 -1.815215e-13 -1.715295e-13 -2.714495e-13 -3.513856e-13 -3.230749e-13 -2.448042e-13 -3.280709e-13 -3.247402e-13 -3.230749e-13 -2.831069e-13 -3.030909e-13 -2.897682e-13 -3.347322e-13 -3.280709e-13 -2.614575e-13 -1.981748e-13 -2.631229e-13 -2.864375e-13 -2.731149e-13 -2.697842e-13 -2.797762e-13 -2.531308e-13 -2.597922e-13 -2.098322e-13 -2.264855e-13 -2.531308e-13 -3.463896e-13 -2.464695e-13 -2.065015e-13 -1.398881e-13 -2.264855e-13 -2.764455e-13 -2.331468e-13 -2.164935e-13 -2.797762e-13 -3.297362e-13 -3.264056e-13 -3.896883e-13 -3.397282e-13 -2.764455e-13 -3.663736e-13 -3.463896e-13 -4.529710e-13 -5.861978e-13 -5.095924e-13 -5.395684e-13 -5.295764e-13 -2.930989e-13 -2.831069e-13 -2.031708e-13 -3.230749e-13 -2.731149e-13 -3.530509e-13 -3.130829e-13 -3.030909e-13 -2.631229e-13 -3.164136e-13 -3.363976e-13 -3.130829e-13 -2.997602e-13 -3.563816e-13 -3.530509e-13 -3.430589e-13 -3.330669e-13 -4.363176e-13 -4.363176e-13 -4.829470e-13 -3.030909e-13 -3.397282e-13 -4.030110e-13 -3.697043e-13 -2.831069e-13 -3.264056e-13 -3.363976e-13 -3.663736e-13 -3.697043e-13 -3.996803e-13 -5.062617e-13 -3.830269e-13 -3.830269e-13 -3.363976e-13 -2.964295e-13 -2.264855e-13 -2.198242e-13 -2.864375e-13 -3.697043e-13 -3.863576e-13 -2.464695e-13 -1.731948e-13 -2.997602e-13 -2.997602e-13 -2.065015e-13 -3.030909e-13 -4.596323e-13 -2.331468e-13 -5.995204e-14 -3.330669e-15 -2.664535e-14 -1.332268e-13 -2.564615e-13 -2.331468e-13 -1.798561e-13 -1.765255e-13 -1.032507e-13 -1.731948e-13 -1.831868e-13 -1.731948e-13 2.331468e-14 4.996004e-14 2.331468e-14 -2.331468e-14 -2.231548e-13 -4.996004e-14 6.994405e-14 -1.232348e-13 -3.563816e-13 -2.997602e-13 -3.230749e-13 -2.164935e-13 -2.331468e-14 6.661338e-15 0.000000e+00 7.660539e-14 6.661338e-15 -2.997602e-14 -3.363976e-13 -3.330669e-14 
8.769027e-15 2.609891e-14 4.132111e-14 6.172146e-14 8.139323e-14 9.502815e-14 1.099121e-13 1.309369e-13 1.475903e-13 1.679906e-13 1.815215e-13 1.956768e-13 2.075423e-13 2.142037e-13 2.248202e-13 2.348122e-13 2.556289e-13 2.781109e-13 2.722822e-13 2.689515e-13 8.867906e-14 9.950374e-14 8.534840e-14 8.784640e-14 9.825474e-14 1.107447e-13 1.132427e-13 9.575674e-14 1.282308e-13 1.298961e-13 1.490474e-13 1.382228e-13 1.357248e-13 1.323941e-13 1.382228e-13 1.132427e-13 1.265654e-13 1.365574e-13 1.090794e-13 6.827872e-14 -7.410739e-14 -8.076873e-14 -6.328271e-14 -2.498002e-14 -5.329071e-14 -6.078471e-14 -5.162537e-14 -6.661338e-15 -2.164935e-14 -3.080869e-14 -1.415534e-14 7.494005e-15 5.828671e-15 5.578871e-14 1.582068e-14 -2.164935e-14 -1.998401e-14 -2.498002e-14 -2.997602e-14 -1.498801e-14 -9.159340e-14 -1.232348e-13 -1.099121e-13 -5.662137e-14 -3.663736e-14 5.162537e-14 -3.663736e-14 -9.492407e-14 -6.161738e-14 -5.162537e-14 -5.162537e-14 -5.828671e-14 -1.032507e-13 -1.132427e-13 -1.165734e-13 -1.032507e-13 -1.249001e-13 -1.415534e-13 -1.298961e-13 -6.328271e-14 -8.659740e-14 -3.497203e-14 -1.049161e-13 -1.298961e-13 -1.315614e-13 -7.827072e-14 -1.798561e-13 -2.481348e-13 -2.481348e-13 -2.531308e-13 -2.031708e-13 -2.065015e-13 -1.981748e-13 -2.015055e-13 -2.264855e-13 -2.531308e-13 -3.114176e-13 -3.180789e-13 -2.681189e-13 -1.915135e-13 -2.398082e-13 -3.014256e-13 -3.080869e-13 -2.847722e-13 -2.947642e-13 -2.381428e-13 -2.581269e-13 -2.597922e-13 -2.564615e-13 -2.464695e-13 -2.564615e-13 -2.031708e-13 -2.597922e-13 -2.664535e-13 -2.631229e-13 -2.331468e-13 -2.398082e-13 -2.364775e-13 -3.130829e-13 -3.663736e-13 -2.264855e-13 -2.164935e-13 -2.031708e-13 -1.765255e-13 -2.031708e-13 -2.198242e-13 -2.864375e-13 -4.529710e-13 -3.996803e-13 -4.929390e-13 -3.996803e-13 -4.229950e-13 -3.863576e-13 -4.729550e-13 -4.196643e-13 -3.963496e-13 -4.196643e-13 -4.696243e-13 -4.662937e-13 -4.629630e-13 -2.797762e-13 -2.231548e-13 -3.064216e-13 -3.830269e-13 -3.430589e-13 -3.896883e-13 -3.363976e-13 -2.664535e-13 -3.064216e-13 -3.264056e-13 -3.130829e-13 -3.197442e-13 -3.297362e-13 -3.497203e-13 -3.430589e-13 -4.496403e-13 -4.896084e-13 -6.628031e-13 -5.029310e-13 -5.295764e-13 -4.163336e-13 -3.630429e-13 -3.796963e-13 -4.629630e-13 -4.296563e-13 -4.063416e-13 -4.163336e-13 -3.830269e-13 -4.063416e-13 -4.563017e-13 -4.030110e-13 -3.497203e-13 -2.431388e-13 -2.631229e-13 -1.598721e-13 -9.325873e-14 -1.865175e-13 -2.264855e-13 -2.964295e-13 -3.796963e-13 -1.498801e-13 -6.661338e-15 -1.965095e-13 -3.930190e-13 -2.831069e-13 -3.164136e-13 -3.530509e-13 -2.797762e-13 -1.731948e-13 -6.661338e-14 -1.065814e-13 -2.298162e-13 -1.032507e-13 -8.992806e-14 -1.032507e-13 -1.398881e-13 -5.995204e-14 -1.232348e-13 -1.099121e-13 -2.298162e-13 9.658940e-14 1.432188e-13 2.031708e-13 3.697043e-13 7.327472e-14 -1.432188e-13 -1.831868e-13 -2.731149e-13 -2.631229e-13 -3.030909e-13 -2.164935e-13 -1.898481e-13 -1.798561e-13 -1.165734e-13 2.664535e-14 1.698641e-13 1.565414e-13 2.498002e-13 2.198242e-13 2.997602e-14 
1.003104e-14 2.820660e-14 4.735795e-14 6.765422e-14 8.451573e-14 1.061651e-13 1.266695e-13 1.361411e-13 1.511291e-13 1.721540e-13 1.925543e-13 2.062933e-13 2.239875e-13 2.466777e-13 2.568779e-13 2.656209e-13 2.810252e-13 2.860212e-13 2.939315e-13 3.080869e-13 1.040834e-13 1.015854e-13 9.159340e-14 1.036671e-13 9.908740e-14 1.011691e-13 1.157408e-13 1.323941e-13 1.423861e-13 1.273981e-13 1.332268e-13 1.323941e-13 1.232348e-13 1.490474e-13 1.632028e-13 1.398881e-13 1.332268e-13 1.348921e-13 1.365574e-13 1.298961e-13 -3.913536e-14 -5.911938e-14 -7.160939e-14 -5.412337e-14 -5.995204e-14 -5.079270e-14 -5.245804e-14 -3.413936e-14 -3.663736e-14 -2.914335e-14 -3.497203e-14 -3.580469e-14 -7.160939e-14 2.081668e-14 3.247402e-14 8.326673e-15 -5.828671e-14 -5.662137e-14 -5.329071e-14 -3.164136e-14 -6.994405e-14 -9.992007e-14 -1.398881e-13 -9.992007e-14 -7.660539e-14 -5.995204e-14 -8.160139e-14 -7.660539e-14 -4.496403e-14 -8.160139e-14 -6.328271e-14 -8.826273e-14 -9.992007e-14 -9.159340e-14 -6.661338e-14 -1.365574e-13 -1.881828e-13 -1.498801e-13 -1.698641e-13 -1.149081e-13 -7.160939e-14 -9.492407e-14 -1.115774e-13 -1.815215e-13 -2.481348e-13 -1.931788e-13 -1.548761e-13 -1.731948e-13 -2.498002e-13 -1.965095e-13 -1.498801e-13 -1.582068e-13 -1.898481e-13 -2.214895e-13 -2.481348e-13 -2.631229e-13 -3.314016e-13 -3.047562e-13 -3.380629e-13 -2.314815e-13 -1.165734e-13 -2.431388e-13 -3.247402e-13 -3.164136e-13 -3.563816e-13 -2.464695e-13 -2.364775e-13 -2.847722e-13 -2.947642e-13 -2.980949e-13 -2.664535e-13 -2.697842e-13 -3.097522e-13 -2.631229e-13 -3.130829e-13 -2.631229e-13 -2.731149e-13 -3.264056e-13 -3.730349e-13 -2.264855e-13 -1.232348e-13 -2.031708e-13 -2.431388e-13 -1.498801e-13 -1.465494e-13 -2.131628e-13 -2.797762e-13 -2.997602e-13 -3.730349e-13 -3.530509e-13 -2.930989e-13 -3.630429e-13 -3.330669e-13 -3.896883e-13 -4.196643e-13 -3.896883e-13 -3.996803e-13 -4.063416e-13 -3.930190e-13 -3.963496e-13 -2.464695e-13 -2.897682e-13 -3.397282e-13 -2.731149e-13 -3.264056e-13 -3.530509e-13 -3.463896e-13 -3.097522e-13 -3.264056e-13 -2.831069e-13 -2.331468e-13 -2.464695e-13 -2.864375e-13 -2.864375e-13 -2.631229e-13 -3.996803e-13 -4.896084e-13 -4.263256e-13 -3.896883e-13 -4.862777e-13 -5.329071e-13 -3.730349e-13 -2.964295e-13 -3.796963e-13 -4.796163e-13 -4.496403e-13 -4.629630e-13 -3.863576e-13 -3.963496e-13 -3.697043e-13 -3.030909e-13 -1.998401e-13 -3.663736e-14 -1.665335e-14 5.995204e-14 -9.992007e-14 -1.765255e-13 -1.332268e-13 -1.898481e-13 -1.565414e-13 -8.659740e-14 -9.658940e-14 -5.662137e-14 -1.199041e-13 -2.564615e-13 -2.631229e-13 -3.230749e-13 -2.531308e-13 -2.897682e-13 -2.098322e-13 -3.996803e-14 -8.992806e-14 6.661338e-14 1.665335e-14 5.995204e-14 6.994405e-14 2.031708e-13 2.664535e-14 9.992007e-15 -1.998401e-14 1.965095e-13 1.698641e-13 2.431388e-13 2.131628e-13 2.997602e-13 2.997602e-14 -2.564615e-13 -1.765255e-13 -1.165734e-13 -1.032507e-13 -4.996004e-14 -1.099121e-13 -4.396483e-13 -2.364775e-13 -7.993606e-14 6.994405e-14 2.264855e-13 2.731149e-13 6.328271e-13 1.398881e-13 
6.258015e-15 2.833671e-14 5.032433e-14 6.921547e-14 8.774231e-14 1.085590e-13 1.270858e-13 1.415534e-13 1.625783e-13 1.800643e-13 2.048361e-13 2.264855e-13 2.400163e-13 2.706169e-13 2.868539e-13 2.935152e-13 2.964295e-13 3.155809e-13 3.363976e-13 3.647083e-13 1.111611e-13 1.044997e-13 1.003364e-13 1.090794e-13 1.049161e-13 1.015854e-13 1.224021e-13 1.348921e-13 1.157408e-13 1.015854e-13 1.190714e-13 1.482148e-13 1.240674e-13 1.532108e-13 1.548761e-13 1.365574e-13 1.465494e-13 1.332268e-13 1.432188e-13 1.590394e-13 -2.331468e-14 -4.579670e-14 -5.079270e-14 -1.748601e-14 -2.747802e-14 -3.080869e-14 -2.997602e-14 -2.081668e-14 -1.332268e-14 -7.494005e-15 -2.331468e-14 -2.914335e-14 -1.165734e-14 6.411538e-14 3.580469e-14 5.995204e-14 -1.998401e-14 -4.662937e-14 -4.662937e-14 -4.829470e-14 -9.159340e-14 -7.827072e-14 -9.825474e-14 -1.265654e-13 -1.082467e-13 -1.132427e-13 -9.825474e-14 -1.082467e-13 -1.298961e-13 -1.515454e-13 -1.582068e-13 -1.315614e-13 -5.329071e-14 -4.496403e-14 -9.325873e-14 -1.465494e-13 -1.315614e-13 -9.492407e-14 -1.265654e-13 -1.465494e-13 -1.748601e-13 -1.865175e-13 -1.798561e-13 -2.181588e-13 -2.398082e-13 -2.647882e-13 -1.831868e-13 -9.658940e-14 -1.665335e-13 -1.498801e-13 -1.731948e-13 -1.515454e-13 -1.798561e-13 -2.298162e-13 -2.198242e-13 -2.431388e-13 -2.514655e-13 -2.581269e-13 -2.664535e-13 -2.065015e-13 -2.181588e-13 -2.514655e-13 -2.731149e-13 -2.781109e-13 -2.398082e-13 -1.831868e-13 -2.148282e-13 -2.930989e-13 -2.914335e-13 -3.763656e-13 -2.664535e-13 -2.597922e-13 -2.764455e-13 -2.264855e-13 -2.531308e-13 -2.364775e-13 -2.731149e-13 -3.363976e-13 -2.231548e-13 -1.298961e-13 -2.198242e-13 -2.764455e-13 -2.065015e-13 -8.992806e-14 -1.731948e-13 -1.898481e-13 -2.031708e-13 -1.332268e-13 -2.331468e-13 -2.597922e-13 -3.030909e-13 -3.697043e-13 -3.563816e-13 -3.363976e-13 -3.130829e-13 -3.197442e-13 -3.630429e-13 -3.197442e-13 -3.497203e-13 -3.330669e-13 -3.030909e-13 -3.030909e-13 -2.631229e-13 -8.992806e-14 -2.464695e-13 -3.663736e-13 -3.064216e-13 -3.330669e-13 -2.897682e-13 -2.431388e-13 -2.331468e-13 -1.532108e-13 -2.331468e-13 -2.131628e-13 -2.731149e-13 -4.130030e-13 -4.063416e-13 -2.564615e-13 -3.697043e-13 -3.896883e-13 -3.197442e-13 -3.397282e-13 -3.297362e-13 -3.397282e-13 -3.796963e-13 -4.363176e-13 -3.896883e-13 -3.896883e-13 -2.831069e-13 -2.431388e-13 -2.031708e-13 -9.658940e-14 -4.662937e-14 8.326673e-14 -2.331468e-14 -4.996004e-14 -8.326673e-14 3.663736e-14 3.330669e-15 2.997602e-14 -4.329870e-14 -1.132427e-13 -2.331468e-14 4.662937e-14 -1.898481e-13 -2.364775e-13 -1.798561e-13 -8.659740e-14 -2.431388e-13 -4.263256e-13 -3.064216e-13 -2.764455e-13 -8.992806e-14 -1.998401e-14 3.663736e-14 1.598721e-13 6.328271e-14 2.664535e-14 -4.662937e-14 4.662937e-14 1.632028e-13 1.632028e-13 9.658940e-14 -3.996803e-14 1.831868e-13 2.264855e-13 3.663736e-14 -2.664535e-14 -2.664535e-14 9.992007e-15 6.661338e-15 1.665335e-13 -5.995204e-14 -2.864375e-13 -8.992806e-14 9.325873e-14 1.132427e-13 1.632028e-13 9.658940e-14 6.661338e-15 
7.832276e-15 2.950765e-14 5.162537e-14 7.265022e-14 9.263423e-14 1.110570e-13 1.330186e-13 1.511291e-13 1.804806e-13 2.025463e-13 2.235712e-13 2.389755e-13 2.577105e-13 2.751965e-13 2.930989e-13 3.164136e-13 3.314016e-13 3.542999e-13 3.659573e-13 3.634593e-13 1.020017e-13 9.825474e-14 1.107447e-13 1.065814e-13 1.190714e-13 1.132427e-13 1.132427e-13 1.290634e-13 1.132427e-13 1.190714e-13 1.140754e-13 1.290634e-13 1.307288e-13 1.523781e-13 1.482148e-13 1.340594e-13 1.423861e-13 1.182388e-13 1.390554e-13 1.490474e-13 -1.665335e-14 -4.329870e-14 -6.578071e-14 -3.164136e-14 0.000000e+00 -8.326673e-15 -1.498801e-14 -1.082467e-14 1.915135e-14 6.661338e-15 -9.992007e-15 -2.248202e-14 -1.998401e-14 -2.414735e-14 -1.998401e-14 -3.497203e-14 -5.329071e-14 -4.163336e-14 -3.330669e-14 -3.830269e-14 -1.015854e-13 -7.660539e-14 -3.497203e-14 -7.827072e-14 -1.082467e-13 -9.825474e-14 -6.494805e-14 -9.658940e-14 -1.731948e-13 -1.665335e-13 -2.181588e-13 -7.993606e-14 6.994405e-14 -1.498801e-14 -8.659740e-14 -7.993606e-14 -7.494005e-14 -1.215694e-13 -1.149081e-13 -1.565414e-13 -2.248202e-13 -1.798561e-13 -1.848521e-13 -1.815215e-13 -2.331468e-13 -1.931788e-13 -1.815215e-13 -1.815215e-13 -1.881828e-13 -1.748601e-13 -1.948441e-13 -1.981748e-13 -1.382228e-13 -1.681988e-13 -1.532108e-13 -1.898481e-13 -1.931788e-13 -2.131628e-13 -2.814415e-13 -2.264855e-13 -2.930989e-13 -2.581269e-13 -2.381428e-13 -2.281508e-13 -1.648681e-13 -1.632028e-13 -1.215694e-13 -1.532108e-13 -2.131628e-13 -1.715295e-13 -2.065015e-13 -2.364775e-13 -2.864375e-13 -2.797762e-13 -2.231548e-13 -2.431388e-13 -2.597922e-13 -2.131628e-13 -1.365574e-13 -1.865175e-13 -3.030909e-13 -2.631229e-13 -2.498002e-13 -2.531308e-13 -2.331468e-13 -2.131628e-13 -1.565414e-13 -2.098322e-13 -1.865175e-13 -2.431388e-13 -2.797762e-13 -2.764455e-13 -3.397282e-13 -2.930989e-13 -2.564615e-13 -3.330669e-13 -3.563816e-13 -3.563816e-13 -3.030909e-13 -3.463896e-13 -3.530509e-13 -3.430589e-13 -3.097522e-13 -2.731149e-13 -1.598721e-13 -2.031708e-13 -1.831868e-13 -3.264056e-13 -2.831069e-13 -2.597922e-13 -3.030909e-13 -2.731149e-13 -2.930989e-13 -2.298162e-13 -2.031708e-13 -3.363976e-13 -4.529710e-13 -4.196643e-13 -4.196643e-13 -3.230749e-13 -1.598721e-13 -2.364775e-13 -2.664535e-13 -2.897682e-13 -3.297362e-13 -2.997602e-13 -2.531308e-13 -2.398082e-13 -7.327472e-14 -1.432188e-13 -1.898481e-13 -9.325873e-14 -2.664535e-14 -9.325873e-14 -2.065015e-13 -1.432188e-13 -1.565414e-13 -1.232348e-13 2.997602e-14 -2.331468e-14 -1.332268e-14 -2.997602e-14 4.662937e-14 -5.662137e-14 -2.930989e-13 -2.398082e-13 -7.993606e-14 -1.565414e-13 -1.532108e-13 -1.965095e-13 -4.363176e-13 -1.798561e-13 -5.995204e-14 -1.332268e-14 -5.662137e-14 -3.330669e-14 -1.165734e-13 -5.995204e-14 -1.731948e-13 -1.498801e-13 2.997602e-14 5.995204e-14 6.661338e-14 1.365574e-13 2.264855e-13 1.931788e-13 2.498002e-13 1.199041e-13 -6.661338e-15 -1.998401e-14 -1.332268e-13 1.099121e-13 2.697842e-13 5.995204e-14 -4.662937e-14 -3.330669e-15 2.997602e-14 -3.330669e-15 -1.598721e-13 1.665335e-14 
9.250413e-15 3.132911e-14 5.381112e-14 7.587680e-14 9.606899e-14 1.203204e-13 1.495679e-13 1.734030e-13 2.000483e-13 2.229467e-13 2.396000e-13 2.560452e-13 2.764455e-13 2.897682e-13 3.118339e-13 3.368139e-13 3.592959e-13 3.751166e-13 3.996803e-13 3.784473e-13 9.367507e-14 1.053324e-13 1.144917e-13 1.007527e-13 1.244838e-13 1.303124e-13 1.119937e-13 1.207368e-13 1.357248e-13 1.507128e-13 1.332268e-13 1.207368e-13 1.532108e-13 1.582068e-13 1.332268e-13 1.582068e-13 1.415534e-13 1.681988e-13 1.698641e-13 1.582068e-13 -4.329870e-14 -3.663736e-14 -3.080869e-14 -4.579670e-14 -1.415534e-14 1.915135e-14 4.996004e-15 -2.331468e-14 1.915135e-14 2.747802e-14 -5.828671e-15 -4.996004e-14 -3.330669e-14 -8.409939e-14 -7.410739e-14 -9.825474e-14 -8.659740e-14 -7.660539e-14 -5.828671e-14 -3.996803e-14 -1.149081e-13 -9.325873e-14 -5.995204e-14 -4.829470e-14 -9.658940e-14 -1.065814e-13 -7.660539e-14 -4.829470e-14 -8.659740e-14 -1.049161e-13 -6.494805e-14 -2.831069e-14 -1.665335e-14 -4.662937e-14 -4.829470e-14 -7.494005e-14 -8.826273e-14 -1.815215e-13 -1.315614e-13 -1.898481e-13 -1.582068e-13 -8.992806e-14 -1.115774e-13 -1.298961e-13 -1.232348e-13 -1.099121e-13 -1.365574e-13 -1.898481e-13 -1.648681e-13 -1.681988e-13 -2.048361e-13 -2.781109e-13 -1.948441e-13 -1.815215e-13 -1.565414e-13 -1.615375e-13 -1.215694e-13 -1.015854e-13 -1.348921e-13 -1.249001e-13 -2.314815e-13 -2.697842e-13 -2.298162e-13 -2.081668e-13 -1.781908e-13 -1.448841e-13 -1.032507e-13 -2.664535e-14 -5.662137e-14 7.494005e-14 -1.265654e-13 -1.698641e-13 -2.298162e-13 -3.730349e-13 -2.797762e-13 -2.731149e-13 -2.431388e-13 -1.898481e-13 -2.231548e-13 -2.164935e-13 -2.764455e-13 -2.631229e-13 -2.930989e-13 -3.697043e-13 -2.764455e-13 -2.664535e-13 -2.797762e-13 -3.230749e-13 -2.098322e-13 -1.998401e-13 -1.898481e-13 -1.731948e-13 -2.298162e-13 -1.998401e-13 -3.530509e-13 -4.563017e-13 -4.396483e-13 -4.196643e-13 -3.830269e-13 -3.363976e-13 -3.663736e-13 -3.930190e-13 -3.796963e-13 -4.629630e-13 -2.897682e-13 -1.065814e-13 -2.664535e-13 -3.796963e-13 -2.331468e-13 -2.564615e-13 -2.897682e-13 -3.363976e-13 -2.398082e-13 -2.498002e-13 -2.964295e-13 -2.997602e-13 -3.697043e-13 -4.596323e-13 -3.963496e-13 -3.097522e-13 -3.030909e-13 -1.698641e-13 -1.498801e-13 -1.199041e-13 -2.231548e-13 -1.998401e-13 -2.564615e-13 -2.364775e-13 -1.865175e-13 -1.332268e-13 -1.065814e-13 -8.992806e-14 -1.365574e-13 -1.898481e-13 -1.665335e-13 -2.231548e-13 -2.464695e-13 -3.164136e-13 -2.031708e-13 -1.332268e-13 -3.330669e-14 -6.661338e-15 -4.662937e-14 8.992806e-14 -1.065814e-13 -3.030909e-13 -1.398881e-13 -2.231548e-13 1.665335e-14 2.398082e-13 3.330669e-15 7.327472e-14 -9.992007e-15 5.329071e-14 -7.327472e-14 -1.332268e-13 -9.992007e-14 -8.992806e-14 -9.992007e-14 -1.498801e-13 -9.992007e-15 -5.329071e-14 7.660539e-14 2.930989e-13 1.432188e-13 1.332268e-13 2.131628e-13 3.130829e-13 1.199041e-13 6.328271e-14 -1.332268e-14 9.658940e-14 7.327472e-14 1.298961e-13 -1.665335e-14 -2.031708e-13 -4.662937e-14 -2.331468e-14 1.132427e-13 2.464695e-13 
5.146599e-15 3.067685e-14 5.563128e-14 7.962251e-14 1.034988e-13 1.323585e-13 1.608141e-13 1.872504e-13 2.092753e-13 2.314329e-13 2.505843e-13 2.703116e-13 2.882538e-13 3.110203e-13 3.331797e-13 3.546764e-13 3.796373e-13 3.916555e-13 4.041836e-13 4.075733e-13 9.357098e-14 1.203725e-13 1.431598e-13 1.394024e-13 1.360544e-13 1.499426e-13 1.321408e-13 1.222807e-13 1.548137e-13 1.654059e-13 1.598582e-13 1.552612e-13 1.694686e-13 1.496164e-13 1.514691e-13 1.832215e-13 1.826178e-13 1.943688e-13 1.711721e-13 1.613640e-13 -4.872491e-14 -7.674417e-15 2.736353e-14 -1.047773e-15 -1.633416e-14 1.212919e-14 2.581095e-14 1.222980e-14 4.592507e-14 1.656141e-14 1.717550e-14 2.400857e-15 3.240463e-15 -4.212949e-14 -9.228729e-14 -7.768786e-14 -1.034849e-13 -8.806844e-14 -8.494594e-14 -5.292121e-14 -1.282446e-13 -9.807780e-14 -7.537894e-14 -8.928795e-14 -1.117145e-13 -1.014189e-13 -1.142142e-13 -9.867801e-14 -6.102931e-14 -5.584769e-14 6.196432e-15 -1.665681e-14 -4.157265e-14 -3.586194e-14 2.297294e-14 -2.599657e-14 -5.576789e-14 -6.822841e-14 -7.087733e-14 -1.028396e-13 -1.534016e-13 -1.104949e-13 -2.464869e-14 -6.420038e-14 -4.726341e-14 -6.923628e-14 -9.555291e-14 -1.258880e-13 -1.263252e-13 -1.447158e-13 -1.522437e-13 -1.675396e-13 -1.833186e-13 -1.565813e-13 -1.187592e-13 -9.483473e-14 -6.326103e-14 -8.595381e-14 -5.246845e-14 -1.468365e-13 -1.749111e-13 -1.843241e-13 -1.904134e-13 -1.606525e-13 -1.774930e-13 -1.572330e-13 -1.371118e-13 -1.292947e-13 -1.228187e-13 -1.301875e-13 -1.693567e-13 -1.521408e-13 -1.106535e-13 -1.946419e-13 -2.784795e-13 -2.217059e-13 -2.081447e-13 -2.131560e-13 -2.936978e-13 -2.523767e-13 -2.932715e-13 -2.602354e-13 -3.002676e-13 -2.684051e-13 -2.566801e-13 -2.660086e-13 -3.932067e-13 -2.321437e-13 -7.665006e-14 -1.309391e-13 -1.398903e-13 -1.819833e-13 -2.442083e-13 -2.991162e-13 -4.401319e-13 -4.432969e-13 -4.487829e-13 -4.640468e-13 -4.782394e-13 -4.677196e-13 -3.830668e-13 -4.223722e-13 -4.194943e-13 -3.786589e-13 -4.257827e-13 -2.926080e-13 -4.351831e-13 -1.955519e-13 1.749469e-14 -2.009590e-13 -2.593065e-13 -2.262305e-13 -1.396314e-13 -2.936661e-13 -4.326643e-13 -3.559809e-13 -3.167484e-13 -3.922227e-13 -3.893795e-13 -3.784542e-13 -4.186564e-13 -2.626198e-13 -1.643165e-13 -1.750232e-13 -2.364255e-13 -2.520189e-13 -3.300034e-13 -2.905298e-13 -3.084911e-13 -1.913365e-13 -7.747275e-14 -1.524059e-13 -2.497863e-13 -1.315250e-13 -6.152370e-14 -2.113969e-13 -2.446637e-13 -2.105330e-13 -2.062222e-13 -8.247222e-14 4.770143e-14 -5.092107e-14 -2.552576e-13 -9.357098e-14 -2.636780e-14 2.333203e-14 8.136200e-14 8.734680e-14 1.516114e-13 8.469267e-14 9.766840e-14 -3.300832e-14 -7.790990e-14 -2.501818e-14 -9.204790e-14 -1.041736e-13 -1.113172e-13 -1.234811e-13 -1.489954e-14 -7.456535e-14 5.431766e-14 7.155387e-14 4.191092e-15 1.086631e-13 6.628031e-14 1.228462e-13 1.115774e-13 1.753875e-13 1.593170e-13 1.798561e-14 -7.585599e-14 -1.847134e-13 -1.523504e-13 -4.915512e-14 5.073719e-14 -9.311996e-14 -8.244794e-14 3.956557e-14 1.918535e-13 1.403912e-13 
2.912265e-14 7.534099e-14 1.210616e-13 1.648764e-13 2.013485e-13 2.354861e-13 2.590645e-13 2.812004e-13 2.951285e-13 3.035714e-13 3.168854e-13 3.147413e-13 3.163893e-13 3.130430e-13 3.067269e-13 3.035888e-13 3.143250e-13 3.008427e-13 2.852406e-13 2.978381e-13 1.200706e-13 1.201816e-13 1.446655e-13 1.749954e-13 1.607811e-13 1.626130e-13 1.557157e-13 1.554867e-13 1.646357e-13 1.696247e-13 1.377787e-13 1.450680e-13 1.561112e-13 1.409185e-13 1.844150e-13 1.875167e-13 2.005826e-13 1.667694e-13 1.331088e-13 1.632826e-13 4.664324e-14 8.303427e-14 4.984554e-14 2.494532e-14 2.831763e-14 3.209238e-14 2.460532e-14 1.293757e-14 1.041181e-14 -4.406198e-16 1.785377e-14 3.488876e-14 9.880985e-15 -8.038709e-15 -4.134540e-14 -7.630355e-14 -8.749598e-14 -1.227976e-13 -7.353146e-14 -5.500461e-14 -4.934594e-14 -2.409184e-14 -8.382878e-14 -1.132254e-13 -8.894621e-14 -7.094152e-14 -9.044154e-14 -1.095408e-13 -7.973483e-14 -5.847753e-14 -4.826001e-14 -6.192963e-15 -2.033096e-14 -1.509383e-14 2.263988e-14 5.747833e-14 -2.171353e-14 -4.025946e-14 -1.095079e-13 -1.047513e-13 -1.735070e-13 -1.910590e-13 -1.726761e-13 -1.660148e-13 -1.271327e-13 -1.409567e-13 -1.385662e-13 -1.268551e-13 -1.324236e-13 -1.369512e-13 -1.206812e-13 -7.215669e-14 -8.064556e-14 -4.437336e-14 -3.816218e-14 5.878978e-15 -6.443457e-14 -1.132306e-13 -1.095686e-13 -1.374309e-13 -6.909772e-14 3.073041e-14 -4.770533e-14 -8.579942e-14 -1.419630e-13 -1.955330e-13 -1.843547e-13 -1.880403e-13 -1.461524e-13 -1.837597e-13 -1.196508e-13 -1.355947e-13 -1.008477e-13 -5.820041e-14 -7.327689e-14 -5.354311e-14 -1.432866e-13 -2.337744e-13 -2.816419e-13 -3.109149e-13 -2.868842e-13 -1.518004e-13 -2.370049e-13 -2.703488e-13 -2.551371e-13 -1.846726e-13 -2.189551e-13 -1.533513e-13 -1.570966e-13 -1.392835e-13 -1.482599e-13 -1.383789e-13 -1.735747e-13 -2.330029e-13 -2.702404e-13 -3.164847e-13 -3.968319e-13 -4.956010e-13 -4.925617e-13 -6.357293e-13 -4.025287e-13 -3.944206e-13 -3.824233e-13 -2.530857e-13 -3.261523e-13 -2.778767e-13 -2.023832e-13 -6.862393e-14 -1.418136e-13 -1.804615e-13 -1.774865e-13 -1.976284e-13 -2.213039e-13 -3.311552e-13 -2.469448e-13 -2.210003e-13 -3.021819e-13 -4.171906e-13 -4.069418e-13 -3.890378e-13 -1.908751e-13 -1.042985e-13 -2.076880e-13 -2.674042e-13 -1.698468e-13 -5.065046e-14 -9.054216e-14 -1.204661e-13 -1.166983e-13 -1.266834e-13 -1.520589e-13 -1.945215e-13 -1.670331e-13 -9.747064e-14 -2.277206e-13 -3.504384e-13 -2.990871e-13 -3.229951e-13 -2.843559e-13 -1.514830e-13 -1.137632e-14 5.595177e-14 -6.539561e-14 -2.150745e-13 2.197895e-14 3.206185e-13 2.216491e-13 3.266762e-13 2.385071e-13 1.819829e-13 1.312735e-13 -1.683861e-13 -5.380418e-14 5.443562e-15 1.553965e-14 -6.632195e-14 -1.252921e-13 -3.086975e-13 -1.286332e-13 4.650100e-14 1.729172e-14 7.105427e-14 -1.050549e-13 -2.016443e-13 -9.844903e-14 -3.069767e-14 -2.625677e-14 -9.683920e-14 -8.715251e-14 -1.147971e-13 -1.021960e-13 -3.110290e-13 -9.842127e-14 3.824718e-14 2.073341e-14 -1.295353e-13 -4.735101e-14 5.288825e-14 3.967660e-14 3.185889e-13 
3.325465e-14 9.242607e-14 1.482148e-13 2.031708e-13 2.499043e-13 2.839395e-13 3.083991e-13 3.380629e-13 3.478468e-13 3.480549e-13 3.605449e-13 3.607531e-13 3.586714e-13 3.536754e-13 3.497203e-13 3.551326e-13 3.472223e-13 3.180789e-13 3.230749e-13 3.330669e-13 1.357248e-13 1.278144e-13 1.273981e-13 1.419698e-13 1.394718e-13 1.473821e-13 1.573741e-13 1.548761e-13 1.373901e-13 1.348921e-13 1.498801e-13 1.507128e-13 1.865175e-13 1.898481e-13 2.131628e-13 1.981748e-13 2.231548e-13 1.956768e-13 1.806888e-13 2.081668e-13 5.495604e-14 6.744605e-14 5.495604e-14 2.914335e-14 3.830269e-14 5.828671e-15 -1.249001e-14 -7.494005e-15 -4.080070e-14 -5.828671e-15 1.582068e-14 1.998401e-14 1.998401e-14 9.992007e-15 -4.163336e-15 -3.663736e-14 -2.664535e-14 -3.996803e-14 1.165734e-14 -1.998401e-14 -1.998401e-14 -4.996004e-14 -1.265654e-13 -8.659740e-14 -8.160139e-14 -8.326673e-14 -1.065814e-13 -8.659740e-14 -1.032507e-13 -6.494805e-14 -4.329870e-14 -5.995204e-14 -3.330669e-15 -4.496403e-14 -4.163336e-14 -3.330669e-14 -4.996004e-14 -1.215694e-13 -1.565414e-13 -1.815215e-13 -2.647882e-13 -2.398082e-13 -2.448042e-13 -2.081668e-13 -9.325873e-14 -1.465494e-13 -1.498801e-13 -1.448841e-13 -1.548761e-13 -1.398881e-13 -1.115774e-13 -9.159340e-14 -5.995204e-14 -5.995204e-14 -1.199041e-13 -6.994405e-14 -5.828671e-14 -9.992007e-14 -1.065814e-13 -9.658940e-14 -6.661338e-14 1.498801e-14 6.161738e-14 -2.164935e-14 -8.160139e-14 -1.498801e-13 -2.498002e-13 -2.031708e-13 -1.748601e-13 -1.548761e-13 -5.329071e-14 -9.992007e-14 -8.326673e-14 -2.997602e-14 3.996803e-14 -4.329870e-14 -1.099121e-13 -2.364775e-13 -2.398082e-13 -3.197442e-13 -3.663736e-13 -2.664535e-13 -1.199041e-13 -2.031708e-13 -2.198242e-13 -2.364775e-13 -1.731948e-13 -2.264855e-13 -3.130829e-13 -1.931788e-13 -1.165734e-13 -1.498801e-13 -1.099121e-13 -1.731948e-13 -2.531308e-13 -2.831069e-13 -3.796963e-13 -3.563816e-13 -3.663736e-13 -3.097522e-13 -3.297362e-13 -3.097522e-13 -3.763656e-13 -3.130829e-13 -3.363976e-13 -2.498002e-13 -1.232348e-13 -2.164935e-13 -3.430589e-13 -1.865175e-13 -4.329870e-14 -1.831868e-13 -2.431388e-13 -1.965095e-13 -1.498801e-13 -1.831868e-13 -1.831868e-13 -3.030909e-13 -3.430589e-13 -3.697043e-13 -2.564615e-13 -2.531308e-13 -2.731149e-13 -2.331468e-13 -1.965095e-13 -1.365574e-13 -8.992806e-14 -9.658940e-14 -1.398881e-13 -5.662137e-14 -1.132427e-13 -1.365574e-13 -1.199041e-13 -1.998401e-13 -3.264056e-13 -2.498002e-13 -2.464695e-13 -2.597922e-13 -3.563816e-13 -3.197442e-13 -1.199041e-13 1.998401e-14 1.099121e-13 -3.330669e-15 9.325873e-14 8.659740e-14 2.331468e-14 9.325873e-14 1.298961e-13 1.598721e-13 3.097522e-13 4.662937e-14 4.329870e-14 -3.996803e-14 9.658940e-14 2.997602e-14 6.661338e-14 -5.329071e-14 -1.365574e-13 -4.996004e-14 9.992007e-15 -7.993606e-14 -2.264855e-13 -2.164935e-13 -2.464695e-13 -1.665335e-13 -8.659740e-14 -1.298961e-13 -2.631229e-13 -1.199041e-13 -6.661338e-15 -7.993606e-14 -2.997602e-14 -2.997602e-14 -3.330669e-15 -1.265654e-13 -8.992806e-14 -1.365574e-13 -1.532108e-13 3.330669e-15 
3.576566e-14 1.116815e-13 1.825103e-13 2.444919e-13 2.988235e-13 3.431630e-13 3.750125e-13 4.000966e-13 4.092560e-13 4.177908e-13 4.175826e-13 4.102968e-13 4.046763e-13 3.955170e-13 3.955170e-13 4.030110e-13 3.638756e-13 3.301526e-13 3.355649e-13 3.401446e-13 1.265654e-13 1.090794e-13 1.269818e-13 1.207368e-13 1.261491e-13 1.340594e-13 1.473821e-13 1.540434e-13 1.315614e-13 1.398881e-13 1.615375e-13 1.823541e-13 2.015055e-13 1.998401e-13 1.781908e-13 1.582068e-13 1.573741e-13 1.756928e-13 1.898481e-13 1.657008e-13 1.831868e-14 1.415534e-14 1.332268e-14 9.992007e-15 4.996004e-15 -1.415534e-14 -5.828671e-15 -2.498002e-15 0.000000e+00 -4.996004e-15 1.665335e-14 2.997602e-14 2.081668e-14 3.913536e-14 -9.992007e-15 -3.497203e-14 -3.497203e-14 -2.164935e-14 -2.831069e-14 -2.331468e-14 -2.997602e-14 -1.665335e-14 -5.495604e-14 -4.329870e-14 -3.996803e-14 -6.661338e-14 -6.827872e-14 -6.328271e-14 -8.160139e-14 -9.325873e-14 -9.492407e-14 -1.482148e-13 -1.332268e-13 -1.282308e-13 -1.199041e-13 -1.249001e-13 -1.548761e-13 -2.314815e-13 -1.898481e-13 -1.798561e-13 -1.898481e-13 -2.198242e-13 -2.764455e-13 -3.264056e-13 -2.547962e-13 -1.831868e-13 -1.615375e-13 -1.465494e-13 -1.332268e-13 -1.515454e-13 -1.099121e-13 -9.325873e-14 -6.494805e-14 -2.997602e-14 -9.825474e-14 -1.032507e-13 -1.182388e-13 -1.165734e-13 -6.161738e-14 -4.829470e-14 -4.996004e-15 2.997602e-14 1.165734e-14 -1.165734e-14 -4.996004e-14 -3.330669e-14 -1.465494e-13 -1.748601e-13 -1.798561e-13 -2.381428e-13 -1.465494e-13 -1.232348e-13 -6.994405e-14 1.332268e-14 -4.996004e-14 -1.132427e-13 -2.098322e-13 -3.497203e-13 -3.197442e-13 -3.896883e-13 -3.463896e-13 -4.130030e-13 -2.930989e-13 -2.364775e-13 -2.897682e-13 -3.763656e-13 -2.764455e-13 -2.897682e-13 -2.864375e-13 -2.231548e-13 -2.364775e-13 -2.531308e-13 -2.031708e-13 -1.998401e-13 -2.264855e-13 -2.065015e-13 -2.431388e-13 -2.098322e-13 -1.432188e-13 5.329071e-14 -7.993606e-14 -1.432188e-13 -2.065015e-13 -3.197442e-13 -2.664535e-13 -2.431388e-13 -2.131628e-13 -2.864375e-13 -2.431388e-13 -1.865175e-13 -1.998401e-13 -1.798561e-13 -1.632028e-13 -8.659740e-14 -1.532108e-13 -1.598721e-13 -2.398082e-13 -3.230749e-13 -2.864375e-13 -2.930989e-13 -2.131628e-13 -3.530509e-13 -2.264855e-13 -1.632028e-13 -1.398881e-13 -2.031708e-13 -7.660539e-14 0.000000e+00 1.332268e-14 6.328271e-14 9.992007e-15 -6.328271e-14 -1.065814e-13 -2.298162e-13 -2.131628e-13 -1.632028e-13 -2.131628e-13 -1.865175e-13 -2.531308e-13 -3.230749e-13 -5.662137e-14 6.661338e-15 3.330669e-15 -8.326673e-14 -4.329870e-14 -8.659740e-14 9.992007e-15 -1.332268e-14 3.330669e-14 -6.661338e-14 -6.661338e-15 3.330669e-14 -5.329071e-14 -2.364775e-13 -1.099121e-13 3.330669e-15 -4.662937e-14 3.330669e-14 -2.997602e-14 -2.198242e-13 -3.996803e-14 -8.992806e-14 -4.662937e-14 -9.658940e-14 -1.765255e-13 -1.865175e-13 -1.698641e-13 -5.662137e-14 -1.065814e-13 -9.325873e-14 6.661338e-15 9.992007e-15 1.665335e-14 -9.658940e-14 -1.865175e-13 -2.131628e-13 -1.498801e-13 -2.398082e-13 -1.998401e-14 -1.498801e-13 
4.768321e-14 1.367396e-13 2.207609e-13 2.906009e-13 3.534673e-13 4.050926e-13 4.474546e-13 4.619222e-13 4.750367e-13 4.837797e-13 4.735795e-13 4.627548e-13 4.558853e-13 4.417300e-13 4.267420e-13 4.038436e-13 3.805289e-13 3.801126e-13 3.634593e-13 3.542999e-13 1.024181e-13 8.992806e-14 8.826273e-14 1.007527e-13 1.169898e-13 1.157408e-13 1.365574e-13 1.224021e-13 1.207368e-13 1.340594e-13 1.548761e-13 1.865175e-13 1.632028e-13 1.482148e-13 1.398881e-13 1.432188e-13 9.992007e-14 1.473821e-13 1.623701e-13 1.407208e-13 1.915135e-14 1.831868e-14 9.992007e-15 -9.992007e-15 9.159340e-15 -4.996004e-15 -2.498002e-15 6.661338e-15 3.330669e-14 8.326673e-15 2.831069e-14 1.415534e-14 -1.249001e-14 -1.415534e-14 -3.413936e-14 -5.662137e-14 -7.827072e-14 -5.162537e-14 -4.662937e-14 -9.992007e-15 -2.331468e-14 -3.996803e-14 -2.664535e-14 -8.326673e-15 4.829470e-14 -3.497203e-14 -2.498002e-14 -6.661338e-14 -4.496403e-14 -6.328271e-14 -9.492407e-14 -1.282308e-13 -2.198242e-13 -1.698641e-13 -1.831868e-13 -1.632028e-13 -1.598721e-13 -1.598721e-13 -1.582068e-13 -1.548761e-13 -1.282308e-13 -2.164935e-13 -3.397282e-13 -2.897682e-13 -3.846923e-13 -2.597922e-13 -1.998401e-13 -1.665335e-13 -7.827072e-14 -1.132427e-13 -1.049161e-13 -9.325873e-14 -8.659740e-14 -9.825474e-14 -1.548761e-13 -1.348921e-13 -1.598721e-13 -8.160139e-14 2.997602e-14 -4.996004e-15 -6.661338e-15 -4.996004e-15 -1.831868e-14 -4.662937e-14 -6.161738e-14 -9.325873e-14 -1.249001e-13 -1.165734e-13 -8.326673e-14 -9.492407e-14 -1.232348e-13 -9.325873e-14 -1.232348e-13 -8.326673e-14 -1.132427e-13 -1.665335e-13 -2.298162e-13 -2.764455e-13 -2.231548e-13 -2.498002e-13 -2.831069e-13 -3.330669e-13 -3.663736e-13 -3.164136e-13 -3.563816e-13 -3.330669e-13 -2.464695e-13 -2.930989e-13 -2.764455e-13 -2.831069e-13 -3.064216e-13 -2.498002e-13 -2.131628e-13 -2.597922e-13 -2.431388e-13 -2.398082e-13 -2.331468e-13 -2.331468e-13 -8.326673e-14 -1.265654e-13 -6.661338e-15 -2.997602e-14 -4.996004e-14 -1.598721e-13 -1.898481e-13 -1.865175e-13 -1.298961e-13 -1.831868e-13 -1.698641e-13 -2.564615e-13 -2.831069e-13 -1.731948e-13 -8.326673e-14 -1.265654e-13 -1.665335e-13 -1.798561e-13 -2.531308e-13 -1.998401e-13 -1.365574e-13 -1.632028e-13 -1.698641e-13 -1.698641e-13 -7.660539e-14 -5.995204e-14 -1.665335e-14 6.661338e-15 3.996803e-14 2.997602e-14 7.993606e-14 -1.332268e-14 1.099121e-13 -2.997602e-14 -6.994405e-14 -1.032507e-13 -1.898481e-13 -2.164935e-13 -2.298162e-13 -2.231548e-13 -1.532108e-13 -2.564615e-13 -3.996803e-14 -7.993606e-14 3.663736e-14 -3.663736e-14 -1.232348e-13 -5.662137e-14 1.298961e-13 6.994405e-14 1.598721e-13 -3.996803e-14 -2.164935e-13 -5.662137e-14 -1.498801e-13 -1.898481e-13 -3.463896e-13 -2.131628e-13 -3.363976e-13 -1.165734e-13 1.432188e-13 -4.662937e-14 -1.665335e-14 2.997602e-14 1.998401e-13 -4.662937e-14 -1.665335e-13 -1.731948e-13 -2.331468e-13 -1.998401e-13 -1.332268e-13 6.994405e-14 1.831868e-13 1.365574e-13 1.199041e-13 -7.993606e-14 -3.830269e-13 -2.231548e-13 -1.065814e-13 -4.662937e-14 1.598721e-13 -4.996004e-14 
6.451870e-14 1.668197e-13 2.669219e-13 3.530509e-13 4.204970e-13 4.743081e-13 5.151088e-13 5.333234e-13 5.449807e-13 5.478951e-13 5.285355e-13 5.187517e-13 5.041800e-13 4.889839e-13 4.563017e-13 4.200806e-13 4.130030e-13 4.175826e-13 3.780309e-13 3.463896e-13 7.951972e-14 7.618906e-14 5.578871e-14 7.494005e-14 9.575674e-14 8.534840e-14 1.044997e-13 1.024181e-13 1.149081e-13 1.149081e-13 1.523781e-13 1.382228e-13 9.575674e-14 1.282308e-13 1.881828e-13 1.756928e-13 1.507128e-13 1.590394e-13 1.657008e-13 1.773581e-13 6.411538e-14 3.580469e-14 3.913536e-14 1.332268e-14 2.498002e-14 -1.332268e-14 -3.330669e-15 8.326673e-16 -1.249001e-14 -2.997602e-14 -1.082467e-14 -6.661338e-15 -3.413936e-14 -5.162537e-14 -5.079270e-14 -7.993606e-14 -7.327472e-14 -6.827872e-14 -3.330669e-14 -1.165734e-14 -5.828671e-14 -8.659740e-14 -5.828671e-14 -2.164935e-14 -5.495604e-14 -9.658940e-14 -7.993606e-14 -1.165734e-13 -2.498002e-14 0.000000e+00 -6.161738e-14 -6.827872e-14 -1.315614e-13 -1.515454e-13 -1.665335e-13 -1.698641e-13 -1.465494e-13 -1.132427e-13 -1.415534e-13 -1.465494e-13 -1.598721e-13 -1.981748e-13 -2.198242e-13 -1.465494e-13 -2.248202e-13 -2.581269e-13 -2.331468e-13 -2.398082e-13 -1.398881e-13 -1.182388e-13 -1.199041e-13 -1.099121e-13 -9.992007e-14 -1.298961e-13 -1.099121e-13 -8.992806e-14 -1.015854e-13 -8.493206e-14 -5.662137e-14 6.661338e-15 -3.330669e-15 -4.496403e-14 -3.830269e-14 -9.658940e-14 -8.826273e-14 -1.582068e-13 -9.159340e-14 -7.160939e-14 -5.995204e-14 5.995204e-14 -3.330669e-14 -3.330669e-14 -6.994405e-14 -7.993606e-14 -1.032507e-13 -2.098322e-13 -2.498002e-13 -3.064216e-13 -2.331468e-13 -1.532108e-13 -2.298162e-13 -2.897682e-13 -2.997602e-13 -3.030909e-13 -3.097522e-13 -4.063416e-13 -3.264056e-13 -2.864375e-13 -2.764455e-13 -3.330669e-13 -3.097522e-13 -2.231548e-13 -3.064216e-13 -3.896883e-13 -2.564615e-13 -2.531308e-13 -2.298162e-13 -3.697043e-13 -2.831069e-13 -2.897682e-13 -7.993606e-14 3.663736e-14 -1.665335e-14 -5.329071e-14 -8.326673e-14 -1.432188e-13 -1.632028e-13 -1.698641e-13 -2.764455e-13 -3.630429e-13 -2.031708e-13 -1.465494e-13 -1.865175e-13 -2.098322e-13 -1.731948e-13 -1.298961e-13 -1.565414e-13 -8.659740e-14 -9.325873e-14 -3.330669e-14 -7.993606e-14 -9.658940e-14 -2.997602e-14 0.000000e+00 7.660539e-14 1.298961e-13 4.662937e-14 -9.992007e-15 -1.165734e-13 -2.631229e-13 -1.831868e-13 -1.398881e-13 -8.326673e-14 7.327472e-14 -5.662137e-14 -2.164935e-13 -2.764455e-13 -3.030909e-13 -3.197442e-13 -4.096723e-13 -2.198242e-13 -2.731149e-13 -1.432188e-13 1.998401e-14 -3.996803e-14 -9.658940e-14 -1.332268e-14 3.330669e-14 -6.328271e-14 -3.663736e-14 -3.996803e-14 6.328271e-14 -6.994405e-14 -9.992007e-14 -1.865175e-13 -2.131628e-13 -2.131628e-13 -1.831868e-13 -1.032507e-13 6.661338e-15 3.330669e-15 5.662137e-14 -3.330669e-14 -1.731948e-13 -1.265654e-13 -1.532108e-13 -1.831868e-13 -2.498002e-13 -3.996803e-14 2.098322e-13 1.032507e-13 1.931788e-13 2.664535e-14 -4.662937e-14 -1.199041e-13 -1.532108e-13 -1.731948e-13 -8.992806e-14 -2.131628e-13 -2.631229e-13 
6.192963e-14 1.991636e-13 3.229188e-13 4.299686e-13 5.136516e-13 5.695444e-13 6.074308e-13 6.242923e-13 6.267903e-13 6.186718e-13 6.001449e-13 5.820344e-13 5.539319e-13 5.279110e-13 4.854450e-13 4.500567e-13 4.275746e-13 4.080070e-13 3.859413e-13 3.751166e-13 7.410739e-14 8.076873e-14 7.827072e-14 7.993606e-14 9.450773e-14 9.783840e-14 9.200973e-14 1.107447e-13 1.199041e-13 1.157408e-13 1.357248e-13 1.115774e-13 1.099121e-13 1.157408e-13 1.182388e-13 1.207368e-13 1.582068e-13 1.590394e-13 1.640355e-13 1.582068e-13 3.497203e-14 1.082467e-14 9.159340e-15 2.747802e-14 2.498002e-14 -2.164935e-14 1.332268e-14 0.000000e+00 -2.747802e-14 -3.080869e-14 -5.245804e-14 -5.079270e-14 -6.078471e-14 -4.662937e-14 -2.747802e-14 -3.330669e-14 -4.163336e-14 -3.164136e-14 -3.164136e-14 -6.994405e-14 -1.065814e-13 -8.326673e-14 -8.326673e-14 -8.493206e-14 -1.282308e-13 -6.994405e-14 -3.663736e-14 -3.663736e-14 6.661338e-15 -4.829470e-14 -1.032507e-13 -1.432188e-13 -1.632028e-13 -1.465494e-13 -1.598721e-13 -1.915135e-13 -1.915135e-13 -1.715295e-13 -1.665335e-13 -1.632028e-13 -1.448841e-13 -1.848521e-13 -2.048361e-13 -1.881828e-13 -1.432188e-13 -2.031708e-13 -1.948441e-13 -1.398881e-13 -1.049161e-13 -1.132427e-13 -1.398881e-13 -1.082467e-13 -7.327472e-14 -1.065814e-13 -1.065814e-13 -1.465494e-13 -1.132427e-13 -1.082467e-13 -1.781908e-13 -4.662937e-14 1.165734e-14 -1.665335e-15 -3.330669e-15 -6.328271e-14 -5.995204e-14 -7.660539e-14 -3.164136e-14 -4.829470e-14 -8.659740e-14 -5.162537e-14 -1.998401e-14 -4.662937e-14 -6.661338e-15 -5.995204e-14 -3.330669e-14 -1.298961e-13 -2.198242e-13 -2.131628e-13 -2.697842e-13 -1.798561e-13 -1.298961e-13 -1.965095e-13 -2.631229e-13 -2.298162e-13 -1.432188e-13 -2.464695e-13 -3.264056e-13 -2.431388e-13 -2.797762e-13 -3.397282e-13 -3.996803e-13 -3.763656e-13 -4.229950e-13 -3.064216e-13 -1.731948e-13 -2.131628e-13 -1.332268e-13 -2.031708e-13 -3.697043e-13 -2.431388e-13 -8.659740e-14 -2.331468e-14 2.997602e-14 2.331468e-14 5.662137e-14 -8.326673e-14 -1.998401e-13 -2.597922e-13 -3.763656e-13 -2.664535e-13 -1.032507e-13 -2.198242e-13 -3.130829e-13 -2.231548e-13 -1.432188e-13 -1.965095e-13 -2.264855e-13 -1.798561e-13 -1.898481e-13 -9.658940e-14 -2.331468e-14 -1.665335e-14 -1.665335e-14 3.330669e-14 1.498801e-13 9.992007e-15 5.662137e-14 -5.329071e-14 -1.765255e-13 -2.364775e-13 -4.096723e-13 -2.198242e-13 -1.398881e-13 -6.328271e-14 1.032507e-13 -1.132427e-13 -3.397282e-13 -3.164136e-13 -3.363976e-13 -3.197442e-13 -2.631229e-13 -2.731149e-13 -3.463896e-13 -1.132427e-13 1.665335e-14 -1.998401e-14 -1.165734e-13 -1.365574e-13 -3.830269e-13 -1.232348e-13 -3.996803e-14 -5.995204e-14 -9.325873e-14 -6.994405e-14 -9.658940e-14 -1.598721e-13 -6.328271e-14 -1.265654e-13 -2.831069e-13 -9.992007e-14 -3.663736e-14 -9.992007e-15 -1.332268e-13 -1.032507e-13 -9.658940e-14 -1.132427e-13 -2.131628e-13 -8.326673e-14 2.331468e-14 -7.993606e-14 -1.465494e-13 -6.994405e-14 -1.465494e-13 -3.330669e-15 9.992007e-14 -4.329870e-14 -2.131628e-13 -1.965095e-13 -2.331468e-13 -1.165734e-13 
7.395126e-14 2.458710e-13 3.947884e-13 5.240600e-13 6.251250e-13 6.870546e-13 7.249409e-13 7.379514e-13 7.308737e-13 7.033957e-13 6.804973e-13 6.453171e-13 6.036838e-13 5.647566e-13 5.249967e-13 4.771183e-13 4.492240e-13 4.188316e-13 4.071743e-13 4.055090e-13 7.910339e-14 8.326673e-14 8.992806e-14 8.659740e-14 7.452372e-14 9.242607e-14 1.165734e-13 1.207368e-13 9.992007e-14 8.326673e-14 8.659740e-14 1.090794e-13 1.207368e-13 1.032507e-13 7.743806e-14 1.215694e-13 1.482148e-13 1.407208e-13 1.448841e-13 1.623701e-13 4.746203e-14 4.662937e-14 1.831868e-14 2.664535e-14 1.748601e-14 2.914335e-14 2.831069e-14 1.249001e-14 -1.498801e-14 -3.164136e-14 -6.078471e-14 -7.743806e-14 -4.996004e-14 -6.161738e-14 -2.248202e-14 9.992007e-15 1.498801e-14 1.998401e-14 -4.163336e-14 -1.199041e-13 -7.827072e-14 -6.827872e-14 -6.328271e-14 -7.827072e-14 -5.995204e-14 -2.498002e-14 -6.661338e-15 -2.164935e-14 -4.662937e-14 -5.828671e-14 -1.115774e-13 -2.214895e-13 -1.632028e-13 -1.182388e-13 -1.648681e-13 -2.298162e-13 -2.114975e-13 -1.998401e-13 -1.898481e-13 -2.015055e-13 -1.881828e-13 -1.715295e-13 -1.365574e-13 -1.915135e-13 -1.582068e-13 -2.214895e-13 -1.249001e-13 -1.831868e-14 -7.660539e-14 -8.326673e-14 -1.082467e-13 -1.115774e-13 -1.298961e-13 -1.282308e-13 -1.865175e-13 -2.781109e-13 -1.215694e-13 -4.496403e-14 -9.325873e-14 -7.494005e-14 -9.992007e-15 4.996004e-14 -4.329870e-14 -7.827072e-14 -8.160139e-14 -7.993606e-14 -3.497203e-14 -3.497203e-14 -6.161738e-14 -1.315614e-13 -1.199041e-13 -1.498801e-13 -1.199041e-13 -8.992806e-14 -1.165734e-13 -5.329071e-14 -1.232348e-13 -9.658940e-14 -1.798561e-13 -1.831868e-13 -2.098322e-13 -1.165734e-13 -1.731948e-13 -1.665335e-13 -2.098322e-13 -1.332268e-13 -2.131628e-13 -1.298961e-13 -2.464695e-13 -3.297362e-13 -2.964295e-13 -4.130030e-13 -2.964295e-13 -2.031708e-13 -2.797762e-13 -3.597123e-13 -1.698641e-13 -4.662937e-14 -1.498801e-13 -2.098322e-13 -4.662937e-14 4.329870e-14 7.327472e-14 4.662937e-14 3.330669e-15 -3.330669e-14 -1.199041e-13 -2.897682e-13 -2.964295e-13 -2.964295e-13 -2.597922e-13 -2.964295e-13 -2.864375e-13 -2.564615e-13 -2.664535e-13 -3.030909e-13 -2.164935e-13 -2.231548e-13 -1.731948e-13 -4.329870e-14 6.661338e-14 6.994405e-14 -5.329071e-14 -5.662137e-14 -1.532108e-13 -2.065015e-13 -1.498801e-13 -1.265654e-13 -1.565414e-13 -1.365574e-13 -1.632028e-13 -1.765255e-13 -1.698641e-13 -3.164136e-13 -1.099121e-13 9.992007e-15 -1.731948e-13 -2.564615e-13 -2.331468e-13 -2.031708e-13 -1.465494e-13 -1.931788e-13 -1.565414e-13 -8.992806e-14 1.332268e-14 3.996803e-14 -3.996803e-14 -1.465494e-13 -1.032507e-13 -4.996004e-14 -6.994405e-14 -1.798561e-13 -5.995204e-14 2.997602e-14 -1.265654e-13 -1.998401e-13 -1.065814e-13 -1.132427e-13 -8.992806e-14 1.332268e-14 1.065814e-13 4.662937e-14 3.330669e-14 0.000000e+00 -2.997602e-14 -5.995204e-14 4.662937e-14 5.662137e-14 -6.994405e-14 -2.697842e-13 -1.032507e-13 -5.329071e-14 5.329071e-14 8.992806e-14 1.265654e-13 2.664535e-14 -1.665335e-14 -2.431388e-13 -7.327472e-14 -9.658940e-14 
1.116555e-13 3.155549e-13 5.007453e-13 6.514581e-13 7.604334e-13 8.353734e-13 8.675352e-13 8.718026e-13 8.482798e-13 8.114343e-13 7.652212e-13 7.127632e-13 6.559336e-13 6.030593e-13 5.637157e-13 5.175027e-13 4.737877e-13 4.367340e-13 4.196643e-13 3.988476e-13 7.535639e-14 6.911138e-14 7.743806e-14 7.202572e-14 5.828671e-14 6.203371e-14 8.618106e-14 1.149081e-13 9.325873e-14 8.160139e-14 5.079270e-14 7.660539e-14 9.242607e-14 1.099121e-13 1.107447e-13 1.473821e-13 1.257328e-13 1.265654e-13 1.149081e-13 1.315614e-13 7.660539e-14 5.662137e-14 3.913536e-14 4.246603e-14 1.915135e-14 6.411538e-14 1.665335e-14 -9.159340e-15 -2.331468e-14 -2.581269e-14 -4.746203e-14 -4.163336e-14 -2.498002e-15 -2.414735e-14 -1.498801e-14 1.332268e-14 4.163336e-14 1.665335e-15 -3.330669e-14 -1.831868e-14 8.326673e-15 -3.164136e-14 -2.831069e-14 -3.497203e-14 -2.997602e-14 -1.665335e-15 9.992007e-15 1.665335e-14 -4.996004e-14 -6.994405e-14 -6.494805e-14 -9.325873e-14 -1.249001e-13 -1.615375e-13 -1.532108e-13 -1.648681e-13 -1.831868e-13 -1.965095e-13 -2.031708e-13 -1.998401e-13 -1.998401e-13 -1.182388e-13 -1.998401e-14 -8.493206e-14 -6.328271e-14 -7.660539e-14 -8.493206e-14 -7.327472e-14 -1.182388e-13 -1.082467e-13 -1.415534e-13 -1.398881e-13 -2.248202e-13 -1.548761e-13 -1.665335e-13 -1.265654e-13 -2.498002e-14 -8.659740e-14 -1.015854e-13 -8.160139e-14 -4.996004e-15 -5.162537e-14 -1.132427e-13 -7.160939e-14 -1.032507e-13 -4.163336e-14 -1.665335e-15 -4.996004e-15 -4.163336e-14 -9.159340e-14 -1.632028e-13 -1.731948e-13 -2.364775e-13 -2.164935e-13 -2.564615e-13 -1.798561e-13 -1.265654e-13 -1.632028e-13 -2.398082e-13 -2.564615e-13 -3.663736e-13 -2.531308e-13 -1.798561e-13 -2.597922e-13 -3.563816e-13 -3.197442e-13 -2.997602e-13 -2.498002e-13 -2.431388e-13 -2.098322e-13 -1.099121e-13 -2.065015e-13 -2.031708e-13 -2.065015e-13 -3.064216e-13 -1.665335e-13 -6.661338e-14 -6.661338e-14 -1.332268e-14 -1.765255e-13 -1.598721e-13 -3.330669e-14 1.165734e-13 1.998401e-14 -4.329870e-14 -2.664535e-14 6.661338e-15 -1.032507e-13 -2.631229e-13 -1.898481e-13 -2.364775e-13 -2.264855e-13 -2.797762e-13 -3.197442e-13 -3.796963e-13 -2.298162e-13 -1.565414e-13 -1.598721e-13 -1.931788e-13 -1.065814e-13 1.731948e-13 -4.662937e-14 -1.831868e-13 -2.131628e-13 -3.930190e-13 -2.597922e-13 -3.463896e-13 -2.098322e-13 -2.065015e-13 -7.660539e-14 5.662137e-14 -1.665335e-14 -9.325873e-14 -1.831868e-13 -1.731948e-13 -9.325873e-14 -9.325873e-14 -2.065015e-13 -1.898481e-13 -3.230749e-13 -1.532108e-13 -4.662937e-14 -2.997602e-14 3.330669e-15 1.065814e-13 9.992007e-15 2.331468e-14 4.996004e-14 7.327472e-14 -3.996803e-14 7.327472e-14 3.330669e-14 5.329071e-14 -6.994405e-14 -1.565414e-13 -6.994405e-14 -5.662137e-14 -2.664535e-14 -3.330669e-14 -9.992007e-15 1.798561e-13 1.865175e-13 2.198242e-13 1.365574e-13 5.329071e-14 1.432188e-13 4.329870e-13 1.865175e-13 1.332268e-14 -4.996004e-14 9.992007e-14 1.365574e-13 2.864375e-13 1.598721e-13 2.531308e-13 1.998401e-13 2.098322e-13 2.331468e-14 1.998401e-14 2.664535e-14 
1.400572e-13 4.055870e-13 6.388640e-13 8.189283e-13 9.416426e-13 1.012315e-12 1.030426e-12 1.018144e-12 9.796330e-13 9.211382e-13 8.551493e-13 7.929074e-13 7.223389e-13 6.442763e-13 5.907774e-13 5.478951e-13 4.937717e-13 4.600487e-13 4.275746e-13 3.930190e-13 5.453971e-14 5.079270e-14 6.702972e-14 6.161738e-14 7.868706e-14 7.494005e-14 6.869505e-14 7.910339e-14 8.243406e-14 1.124101e-13 1.007527e-13 8.743006e-14 1.007527e-13 1.099121e-13 1.040834e-13 1.124101e-13 1.157408e-13 1.190714e-13 7.910339e-14 6.661338e-14 2.081668e-14 4.496403e-14 4.163336e-14 3.580469e-14 1.165734e-14 2.081668e-14 -4.163336e-15 1.665335e-14 1.665335e-15 4.163336e-15 -6.661338e-15 -3.663736e-14 -2.914335e-14 -6.661338e-15 1.165734e-14 2.831069e-14 -3.330669e-15 -1.332268e-14 -4.996004e-15 4.163336e-14 1.332268e-14 -2.664535e-14 -1.665335e-14 -2.331468e-14 0.000000e+00 3.663736e-14 4.163336e-14 1.165734e-13 3.330669e-15 -9.992007e-14 -6.661338e-14 -2.831069e-14 -1.215694e-13 -2.314815e-13 -1.598721e-13 -6.994405e-14 -1.298961e-13 -1.648681e-13 -1.748601e-13 -1.715295e-13 -1.015854e-13 -8.326673e-14 -6.161738e-14 -3.996803e-14 -4.163336e-14 4.163336e-14 -2.997602e-14 -6.994405e-14 -7.160939e-14 -9.325873e-14 -9.492407e-14 -8.659740e-14 -1.149081e-13 -7.827072e-14 -9.992007e-14 -7.660539e-14 -9.825474e-14 -1.282308e-13 -1.215694e-13 -1.099121e-13 -7.660539e-14 -1.099121e-13 -4.496403e-14 -6.661338e-15 -2.331468e-14 2.498002e-14 -8.326673e-15 8.326673e-14 -2.331468e-14 -7.993606e-14 -1.132427e-13 -1.232348e-13 -1.965095e-13 -2.864375e-13 -2.531308e-13 -2.364775e-13 -1.765255e-13 -1.265654e-13 -2.331468e-13 -2.964295e-13 -2.997602e-13 -3.630429e-13 -2.897682e-13 -3.497203e-13 -3.097522e-13 -3.930190e-13 -2.831069e-13 -2.864375e-13 -2.631229e-13 -1.865175e-13 -2.131628e-13 -1.765255e-13 -1.965095e-13 -1.498801e-13 -1.265654e-13 4.662937e-14 -4.996004e-14 -6.994405e-14 -1.465494e-13 -1.931788e-13 -7.327472e-14 -2.198242e-13 -1.365574e-13 -8.326673e-14 -1.132427e-13 -8.326673e-14 -5.995204e-14 6.994405e-14 1.332268e-14 1.665335e-14 -4.662937e-14 -8.659740e-14 -1.398881e-13 -2.464695e-13 -1.698641e-13 -8.992806e-14 -8.992806e-14 -1.298961e-13 -1.132427e-13 -2.864375e-13 -1.065814e-13 -1.598721e-13 -1.232348e-13 -1.765255e-13 -1.565414e-13 -1.265654e-13 -9.992007e-14 -1.099121e-13 -1.099121e-13 -2.997602e-14 3.663736e-14 1.065814e-13 -3.330669e-14 -1.332268e-13 -1.831868e-13 -9.325873e-14 -1.898481e-13 -3.763656e-13 -3.230749e-13 -3.796963e-13 2.664535e-14 1.132427e-13 7.993606e-14 4.329870e-14 6.661338e-15 -2.331468e-14 9.325873e-14 2.764455e-13 7.327472e-14 -1.565414e-13 1.332268e-14 2.098322e-13 -6.661338e-15 -2.231548e-13 -6.661338e-15 1.232348e-13 1.265654e-13 2.065015e-13 1.298961e-13 4.329870e-14 3.430589e-13 2.997602e-13 2.031708e-13 1.865175e-13 1.665335e-13 2.331468e-13 1.998401e-13 2.464695e-13 1.165734e-13 -5.995204e-14 6.661338e-14 9.992007e-14 4.996004e-14 1.199041e-13 1.265654e-13 3.130829e-13 7.660539e-14 7.993606e-14 3.330669e-15 2.164935e-13 
1.789454e-13 5.316320e-13 8.239763e-13 1.040730e-12 1.177079e-12 1.232452e-12 1.234221e-12 1.193004e-12 1.123893e-12 1.034381e-12 9.540285e-13 8.718026e-13 7.964462e-13 7.081835e-13 6.282475e-13 5.703771e-13 5.200007e-13 4.804490e-13 4.350686e-13 4.005130e-13 4.996004e-14 6.536438e-14 6.328271e-14 8.326673e-14 8.493206e-14 9.325873e-14 8.160139e-14 8.243406e-14 8.909540e-14 8.409939e-14 1.190714e-13 1.015854e-13 8.659740e-14 8.992806e-14 1.132427e-13 9.409140e-14 1.140754e-13 1.340594e-13 1.157408e-13 9.159340e-14 -6.661338e-15 2.581269e-14 5.079270e-14 3.913536e-14 1.249001e-14 8.326673e-15 -1.665335e-15 9.992007e-15 4.163336e-15 8.326673e-15 3.747003e-14 -8.326673e-15 -5.162537e-14 -8.326673e-15 2.997602e-14 -1.665335e-15 -3.497203e-14 -1.831868e-14 -1.831868e-14 -2.164935e-14 8.326673e-15 9.992007e-15 4.996004e-15 -1.665335e-15 3.497203e-14 1.165734e-14 1.998401e-14 6.661338e-15 4.329870e-14 -3.497203e-14 -7.327472e-14 -8.992806e-14 -8.992806e-14 -1.215694e-13 -1.981748e-13 -1.515454e-13 -1.282308e-13 -1.332268e-13 -1.565414e-13 -1.165734e-13 -8.326673e-15 -3.996803e-14 -3.996803e-14 -3.497203e-14 -6.827872e-14 -3.663736e-14 -3.830269e-14 -3.330669e-14 4.996004e-15 -2.664535e-14 -3.830269e-14 -8.493206e-14 -6.161738e-14 -7.660539e-14 -7.327472e-14 -9.992007e-14 -1.632028e-13 -1.615375e-13 -1.532108e-13 -1.798561e-13 -1.432188e-13 -9.325873e-14 6.661338e-15 -1.498801e-14 -1.165734e-14 -2.831069e-14 -9.825474e-14 -7.660539e-14 -4.829470e-14 -7.494005e-14 -1.065814e-13 -1.432188e-13 -1.598721e-13 -2.298162e-13 -2.498002e-13 -2.864375e-13 -2.498002e-13 -2.065015e-13 -2.198242e-13 -2.431388e-13 -2.031708e-13 -2.498002e-13 -2.697842e-13 -2.498002e-13 -1.998401e-13 -1.698641e-13 -1.565414e-13 -2.164935e-13 -2.631229e-13 -2.498002e-13 -2.964295e-13 -2.431388e-13 -2.498002e-13 -2.231548e-13 -1.365574e-13 -1.132427e-13 -1.165734e-13 -1.665335e-13 -2.364775e-13 -1.665335e-13 1.232348e-13 -1.265654e-13 -2.631229e-13 -2.231548e-13 -2.164935e-13 -1.698641e-13 -1.798561e-13 -5.329071e-14 1.165734e-13 4.662937e-14 5.329071e-14 1.665335e-14 0.000000e+00 -2.997602e-14 -2.664535e-14 -4.662937e-14 3.996803e-14 5.662137e-14 9.325873e-14 -5.329071e-14 -1.898481e-13 -4.662937e-14 -3.330669e-15 -6.661338e-15 5.662137e-14 -1.998401e-14 1.099121e-13 -7.660539e-14 -5.662137e-14 -2.331468e-14 5.995204e-14 -7.660539e-14 -2.331468e-14 -1.698641e-13 -3.597123e-13 -2.398082e-13 -1.598721e-13 -2.631229e-13 -3.197442e-13 -2.364775e-13 2.164935e-13 1.432188e-13 2.464695e-13 1.298961e-13 -3.996803e-14 8.659740e-14 1.265654e-13 1.665335e-13 1.232348e-13 6.328271e-14 -3.996803e-14 -4.329870e-14 -7.660539e-14 0.000000e+00 1.065814e-13 1.698641e-13 1.698641e-13 1.598721e-13 3.197442e-13 1.931788e-13 5.762057e-13 2.831069e-13 7.660539e-14 1.165734e-13 1.865175e-13 9.658940e-14 -6.661338e-15 1.265654e-13 1.532108e-13 9.325873e-14 9.992007e-15 -4.662937e-14 -1.998401e-13 -3.996803e-14 -1.498801e-13 -3.663736e-14 -1.998401e-13 -4.996004e-14 -1.199041e-13 -5.329071e-14 
2.470940e-13 7.173168e-13 1.091262e-12 1.344133e-12 1.482772e-12 1.518265e-12 1.487664e-12 1.405334e-12 1.286679e-12 1.165318e-12 1.051034e-12 9.400813e-13 8.384959e-13 7.535639e-13 6.715462e-13 5.882794e-13 5.345724e-13 4.816980e-13 4.338196e-13 3.996803e-13 5.995204e-14 8.201773e-14 8.326673e-14 1.028344e-13 8.243406e-14 7.327472e-14 7.036038e-14 7.910339e-14 1.024181e-13 8.992806e-14 1.032507e-13 7.327472e-14 6.578071e-14 5.079270e-14 5.495604e-14 9.658940e-14 8.909540e-14 7.910339e-14 1.224021e-13 1.074141e-13 3.497203e-14 2.164935e-14 3.330669e-14 5.911938e-14 2.831069e-14 3.330669e-14 3.330669e-15 -2.498002e-14 -3.663736e-14 -1.998401e-14 -2.498002e-15 -1.748601e-14 -1.998401e-14 -2.414735e-14 -2.164935e-14 -5.162537e-14 -1.498801e-14 8.326673e-15 -2.164935e-14 -4.329870e-14 2.331468e-14 3.830269e-14 1.998401e-14 3.330669e-15 8.326673e-15 -1.332268e-14 -4.163336e-14 -1.182388e-13 -6.994405e-14 -5.995204e-14 -6.494805e-14 -1.165734e-13 -5.162537e-14 -6.661338e-15 -1.215694e-13 -2.314815e-13 -1.681988e-13 -1.199041e-13 -1.282308e-13 -1.165734e-13 -9.159340e-14 -6.661338e-14 -5.995204e-14 -4.163336e-14 -3.330669e-14 -4.496403e-14 -4.829470e-14 -3.497203e-14 -3.830269e-14 1.998401e-14 -5.662137e-14 -1.348921e-13 -1.082467e-13 -7.660539e-14 -4.163336e-14 -6.328271e-14 -1.298961e-13 -2.048361e-13 -2.065015e-13 -2.664535e-13 -1.382228e-13 -1.632028e-13 -9.492407e-14 -5.995204e-14 -2.997602e-14 -3.830269e-14 -8.992806e-14 -2.281508e-13 -1.199041e-13 -8.160139e-14 -1.432188e-13 -1.931788e-13 -2.331468e-13 -2.597922e-13 -3.463896e-13 -4.329870e-13 -3.330669e-13 -2.731149e-13 -1.898481e-13 -1.565414e-13 -1.565414e-13 -1.565414e-13 -2.031708e-13 -1.898481e-13 -1.298961e-13 1.998401e-14 -8.326673e-14 -1.731948e-13 -2.065015e-13 -2.364775e-13 -2.364775e-13 -2.098322e-13 -2.664535e-13 -3.164136e-13 -2.231548e-13 -2.164935e-13 -2.098322e-13 -2.031708e-13 -1.731948e-13 -1.798561e-13 -2.664535e-14 -1.298961e-13 -1.798561e-13 -2.797762e-13 -2.164935e-13 -1.831868e-13 -1.398881e-13 -1.798561e-13 -3.330669e-14 8.326673e-14 1.665335e-14 3.663736e-14 1.665335e-14 9.992007e-14 -9.992007e-15 -4.329870e-14 0.000000e+00 2.331468e-13 1.332268e-13 1.565414e-13 1.998401e-14 7.993606e-14 1.998401e-14 1.065814e-13 -1.332268e-14 -1.632028e-13 -1.731948e-13 -2.564615e-13 -1.565414e-13 -7.660539e-14 -2.198242e-13 -4.796163e-13 -3.130829e-13 -2.065015e-13 -3.430589e-13 -4.096723e-13 -3.064216e-13 -2.065015e-13 -2.264855e-13 -9.325873e-14 2.031708e-13 3.330669e-14 1.432188e-13 1.831868e-13 1.931788e-13 2.697842e-13 1.965095e-13 2.131628e-13 1.998401e-13 1.665335e-13 -6.328271e-14 -2.631229e-13 -5.329071e-14 1.698641e-13 1.465494e-13 2.431388e-13 7.993606e-14 -6.328271e-14 2.664535e-14 8.992806e-14 2.731149e-13 1.765255e-13 1.398881e-13 8.992806e-14 5.329071e-14 -1.665335e-14 -3.330669e-15 3.996803e-14 1.432188e-13 2.298162e-13 3.330669e-15 -1.032507e-13 -6.661338e-15 0.000000e+00 -1.332268e-14 3.330669e-15 -2.664535e-14 4.996004e-14 -1.065814e-13 -3.796963e-13 
3.566548e-13 9.954277e-13 1.478088e-12 1.772957e-12 1.891508e-12 1.881828e-12 1.784718e-12 1.634526e-12 1.464870e-12 1.297920e-12 1.135134e-12 9.935802e-13 8.676393e-13 7.712581e-13 6.902812e-13 6.057654e-13 5.233314e-13 4.704570e-13 4.250766e-13 4.000966e-13 5.870304e-14 6.245005e-14 8.243406e-14 7.702172e-14 8.534840e-14 8.118506e-14 6.702972e-14 6.078471e-14 9.076073e-14 1.024181e-13 8.659740e-14 6.661338e-14 6.328271e-14 4.579670e-14 -6.661338e-15 3.830269e-14 8.493206e-14 2.248202e-14 4.912737e-14 6.578071e-14 2.914335e-14 3.830269e-14 9.992007e-15 4.163336e-15 -1.415534e-14 -1.332268e-14 -6.661338e-15 -2.914335e-14 -4.080070e-14 -7.077672e-14 -6.494805e-14 -5.162537e-14 -1.665335e-14 -2.581269e-14 -2.831069e-14 -2.831069e-14 -9.992007e-15 -8.326673e-15 -1.998401e-14 -3.330669e-14 4.996004e-15 6.661338e-15 4.829470e-14 2.664535e-14 -1.498801e-14 -1.665335e-14 -5.662137e-14 -7.327472e-14 -1.498801e-13 -7.327472e-14 -1.998401e-14 -2.831069e-14 -1.998401e-14 -6.161738e-14 -5.828671e-14 -1.315614e-13 -1.915135e-13 -1.415534e-13 -1.132427e-13 -1.415534e-13 -1.765255e-13 -9.658940e-14 -7.494005e-14 -3.497203e-14 1.498801e-14 -2.831069e-14 -4.829470e-14 -6.994405e-14 -9.658940e-14 -7.827072e-14 -1.015854e-13 -1.182388e-13 -1.199041e-13 -1.032507e-13 -1.498801e-14 -6.661338e-14 -1.215694e-13 -1.615375e-13 -2.131628e-13 -2.031708e-13 -1.498801e-14 -8.493206e-14 -1.199041e-13 -5.828671e-14 -3.330669e-14 -4.662937e-14 -3.996803e-14 -8.160139e-14 -1.365574e-13 -1.215694e-13 -1.765255e-13 -2.164935e-13 -2.930989e-13 -2.897682e-13 -4.096723e-13 -3.230749e-13 -3.230749e-13 -2.731149e-13 -1.498801e-13 -2.164935e-13 -1.865175e-13 -1.465494e-13 -1.565414e-13 -1.398881e-13 -1.099121e-13 -9.658940e-14 -5.662137e-14 -1.765255e-13 -2.231548e-13 -1.965095e-13 -2.031708e-13 -1.731948e-13 -2.564615e-13 -2.298162e-13 -1.965095e-13 -2.431388e-13 -2.764455e-13 -1.931788e-13 -1.298961e-13 -1.665335e-13 -4.329870e-14 -5.329071e-14 -8.659740e-14 -2.065015e-13 -2.065015e-13 -1.632028e-13 -6.994405e-14 -7.327472e-14 -3.663736e-14 -2.331468e-14 -1.298961e-13 -1.332268e-14 3.330669e-14 -3.330669e-15 -7.660539e-14 -7.660539e-14 -1.565414e-13 -3.330669e-14 3.330669e-14 1.332268e-14 -5.329071e-14 -5.662137e-14 -8.659740e-14 -5.662137e-14 -1.199041e-13 -1.665335e-13 -3.330669e-13 -2.564615e-13 -2.930989e-13 -2.597922e-13 -3.330669e-13 -3.730349e-13 -4.629630e-13 -4.030110e-13 -4.030110e-13 -4.363176e-13 -3.930190e-13 -2.864375e-13 -3.397282e-13 -2.564615e-13 2.964295e-13 1.698641e-13 6.994405e-14 1.798561e-13 3.064216e-13 2.697842e-13 1.765255e-13 2.131628e-13 3.264056e-13 1.032507e-13 -1.232348e-13 -3.330669e-14 -3.663736e-14 3.330669e-15 4.329870e-14 -2.997602e-14 -3.996803e-14 -1.165734e-13 -2.797762e-13 -1.398881e-13 1.398881e-13 1.698641e-13 2.431388e-13 1.332268e-13 6.661338e-15 -6.661338e-15 -1.165734e-13 3.330669e-15 2.164935e-13 2.264855e-13 3.663736e-14 6.328271e-14 1.365574e-13 7.327472e-14 3.663736e-14 -9.992007e-15 -3.330669e-15 -9.992007e-15 -1.565414e-13 -6.661338e-14 
5.195714e-13 1.428753e-12 2.062100e-12 2.381012e-12 2.437738e-12 2.324807e-12 2.119867e-12 1.880787e-12 1.639314e-12 1.411996e-12 1.199665e-12 1.034797e-12 8.984480e-13 7.787521e-13 6.811218e-13 6.203371e-13 5.212497e-13 4.433953e-13 4.071743e-13 3.701206e-13 7.036038e-14 6.369905e-14 5.703771e-14 6.036838e-14 7.119305e-14 9.908740e-14 8.243406e-14 7.077672e-14 7.494005e-14 9.076073e-14 9.076073e-14 7.660539e-14 5.578871e-14 4.579670e-14 3.164136e-14 -8.326673e-15 1.082467e-14 1.082467e-14 4.163336e-15 1.748601e-14 -1.665335e-15 -6.661338e-15 2.498002e-15 -2.414735e-14 -6.661338e-15 -4.579670e-14 -1.915135e-14 -3.580469e-14 2.498002e-15 -1.415534e-14 -5.245804e-14 -4.163336e-15 -9.159340e-15 -2.581269e-14 -4.080070e-14 -3.164136e-14 -9.992007e-15 -2.331468e-14 -2.331468e-14 -4.996004e-14 -4.996004e-15 -4.163336e-14 3.330669e-15 6.494805e-14 0.000000e+00 -1.665335e-15 8.326673e-15 1.998401e-14 -2.997602e-14 -5.162537e-14 -4.662937e-14 -8.326673e-15 -6.827872e-14 -1.398881e-13 -9.825474e-14 -4.829470e-14 -9.992007e-14 -1.082467e-13 -1.015854e-13 -8.992806e-14 -6.328271e-14 -3.663736e-14 -3.663736e-14 -4.496403e-14 -2.498002e-14 -4.496403e-14 -6.494805e-14 -1.015854e-13 -1.232348e-13 -1.082467e-13 -1.132427e-13 -1.265654e-13 -1.348921e-13 -2.081668e-13 -1.099121e-13 -8.493206e-14 -9.492407e-14 -1.482148e-13 -1.515454e-13 -1.598721e-13 -4.329870e-14 -2.664535e-14 -4.996004e-14 -4.829470e-14 -2.331468e-14 -5.329071e-14 -1.665335e-15 7.327472e-14 -2.331468e-14 -6.328271e-14 -1.165734e-13 -1.831868e-13 -1.965095e-13 -1.931788e-13 -1.931788e-13 -1.632028e-13 -1.998401e-13 -3.164136e-13 -2.498002e-13 -2.498002e-13 -5.662137e-14 -9.992007e-14 -9.325873e-14 -9.658940e-14 -1.298961e-13 -2.364775e-13 -2.597922e-13 -2.997602e-13 -2.298162e-13 -1.298961e-13 -1.232348e-13 -3.663736e-14 -1.365574e-13 -1.598721e-13 -1.731948e-13 -2.564615e-13 -2.231548e-13 -1.865175e-13 -1.632028e-13 -1.065814e-13 2.331468e-14 3.663736e-14 -1.398881e-13 -2.597922e-13 -1.731948e-13 -1.498801e-13 -6.994405e-14 1.332268e-14 -2.997602e-14 -4.329870e-14 -1.998401e-14 -2.331468e-14 4.329870e-14 -1.665335e-14 -3.663736e-14 -5.329071e-14 -5.662137e-14 -1.831868e-13 -5.662137e-14 0.000000e+00 5.662137e-14 -8.992806e-14 -6.661338e-14 -9.658940e-14 -6.328271e-14 -1.332268e-14 -1.665335e-13 -1.432188e-13 -2.164935e-13 -3.030909e-13 -2.498002e-13 -2.131628e-13 -3.763656e-13 -4.996004e-13 -4.396483e-13 -5.062617e-13 -2.797762e-13 -1.498801e-13 -2.631229e-13 -4.596323e-13 1.298961e-13 2.298162e-13 1.931788e-13 2.298162e-13 2.198242e-13 2.131628e-13 1.465494e-13 1.165734e-13 9.992007e-14 1.898481e-13 1.598721e-13 2.031708e-13 3.996803e-14 -1.099121e-13 -1.398881e-13 -2.797762e-13 -1.265654e-13 -1.065814e-13 -1.565414e-13 -2.664535e-13 8.659740e-14 1.465494e-13 1.731948e-13 1.298961e-13 1.398881e-13 5.995204e-14 9.325873e-14 -2.664535e-14 2.298162e-13 3.930190e-13 2.964295e-13 2.164935e-13 9.325873e-14 8.659740e-14 2.664535e-14 -1.265654e-13 3.330669e-15 6.328271e-14 1.332268e-14 2.198242e-13 
7.872739e-13 2.136234e-12 2.958467e-12 3.243135e-12 3.150293e-12 2.857922e-12 2.491132e-12 2.119555e-12 1.786488e-12 1.502132e-12 1.254830e-12 1.047704e-12 8.865825e-13 7.529394e-13 6.515621e-13 5.678791e-13 5.025147e-13 4.379830e-13 3.813616e-13 3.401446e-13 6.411538e-14 7.577272e-14 6.161738e-14 7.577272e-14 7.160939e-14 7.160939e-14 8.826273e-14 6.661338e-14 5.329071e-14 8.160139e-14 8.493206e-14 1.090794e-13 9.325873e-14 6.078471e-14 6.994405e-14 4.080070e-14 9.992007e-15 2.498002e-14 -2.081668e-14 -2.498002e-15 -4.163336e-15 -3.663736e-14 4.163336e-15 9.992007e-15 4.746203e-14 1.665335e-14 -8.326673e-15 1.582068e-14 -8.326673e-15 2.747802e-14 2.498002e-15 1.915135e-14 1.915135e-14 -4.996004e-15 -4.996004e-14 -8.326673e-15 3.996803e-14 1.332268e-14 0.000000e+00 -3.996803e-14 -2.331468e-14 -2.831069e-14 -6.994405e-14 -3.663736e-14 -3.996803e-14 -8.326673e-15 3.164136e-14 1.498801e-14 1.665335e-14 -2.498002e-14 -6.827872e-14 -6.328271e-14 -8.493206e-14 -8.826273e-14 -1.149081e-13 -8.826273e-14 -5.495604e-14 -1.215694e-13 -1.298961e-13 -1.298961e-13 -6.494805e-14 -4.996004e-14 -3.663736e-14 -4.829470e-14 -3.663736e-14 -5.495604e-14 -6.494805e-14 -9.492407e-14 -2.015055e-13 -1.182388e-13 -6.161738e-14 -8.493206e-14 -1.382228e-13 -1.082467e-13 -8.659740e-14 -3.830269e-14 -2.164935e-14 -2.498002e-14 -5.495604e-14 -8.326673e-14 -8.493206e-14 -1.498801e-14 -2.498002e-14 -1.165734e-14 4.662937e-14 1.332268e-14 6.661338e-15 6.661338e-15 6.661338e-15 -7.993606e-14 -5.662137e-14 -1.365574e-13 -1.598721e-13 -1.432188e-13 -7.327472e-14 -1.065814e-13 -4.329870e-14 -1.332268e-13 -1.931788e-13 -1.532108e-13 1.232348e-13 -2.331468e-14 -5.995204e-14 -9.325873e-14 -1.265654e-13 -2.264855e-13 -3.896883e-13 -2.930989e-13 -2.631229e-13 -1.998401e-13 -1.532108e-13 -1.332268e-13 -1.465494e-13 -1.165734e-13 -9.992007e-14 -1.565414e-13 -1.432188e-13 -1.898481e-13 -1.798561e-13 -2.797762e-13 -6.994405e-14 -7.660539e-14 -1.765255e-13 -6.328271e-14 -5.329071e-14 -3.996803e-14 -7.993606e-14 -9.992007e-15 -2.664535e-14 -6.661338e-15 6.328271e-14 7.660539e-14 1.498801e-13 8.326673e-14 7.660539e-14 2.997602e-14 7.327472e-14 -3.996803e-14 -4.662937e-14 -8.992806e-14 1.831868e-13 6.328271e-14 -6.661338e-15 -4.329870e-14 -1.332268e-14 -8.326673e-14 -1.998401e-13 -1.498801e-13 -1.565414e-13 -2.231548e-13 -2.231548e-13 -2.930989e-13 -3.497203e-13 -3.530509e-13 -3.497203e-13 -3.030909e-13 -1.798561e-13 -1.298961e-13 -1.199041e-13 -3.097522e-13 -4.329870e-14 1.365574e-13 1.731948e-13 1.332268e-13 1.332268e-13 9.658940e-14 1.065814e-13 3.996803e-14 -1.298961e-13 8.326673e-14 2.664535e-13 8.659740e-14 3.330669e-14 -7.660539e-14 -1.199041e-13 -3.330669e-14 9.992007e-15 -1.998401e-14 2.997602e-14 -1.598721e-13 2.997602e-14 1.565414e-13 1.665335e-13 2.664535e-13 3.230749e-13 3.264056e-13 4.296563e-13 2.964295e-13 3.197442e-13 2.831069e-13 3.930190e-13 1.731948e-13 -6.994405e-14 2.331468e-14 1.565414e-13 6.661338e-14 1.165734e-13 5.662137e-14 5.995204e-14 4.662937e-14 
1.281592e-12 3.376310e-12 4.379518e-12 4.469550e-12 4.061231e-12 3.472118e-12 2.868851e-12 2.331885e-12 1.896608e-12 1.538977e-12 1.266487e-12 1.026887e-12 8.441164e-13 7.000650e-13 5.957734e-13 4.891920e-13 4.388157e-13 3.905209e-13 3.334832e-13 3.159972e-13 3.538836e-14 4.246603e-14 5.662137e-14 5.245804e-14 6.744605e-14 5.204170e-14 5.412337e-14 6.078471e-14 5.995204e-14 8.659740e-14 5.745404e-14 8.326673e-14 8.160139e-14 7.410739e-14 8.409939e-14 4.496403e-14 3.913536e-14 4.912737e-14 4.163336e-14 3.497203e-14 2.414735e-14 2.331468e-14 4.496403e-14 2.914335e-14 5.079270e-14 3.747003e-14 3.747003e-14 8.493206e-14 2.664535e-14 -8.326673e-15 4.080070e-14 8.326673e-15 -1.665335e-14 -1.915135e-14 -2.164935e-14 1.831868e-14 1.665335e-14 2.164935e-14 4.996004e-15 1.831868e-14 2.664535e-14 3.330669e-15 -4.996004e-14 -8.826273e-14 -3.663736e-14 -2.664535e-14 -2.498002e-14 1.831868e-14 -1.332268e-14 3.330669e-15 -1.498801e-14 -4.163336e-14 -3.497203e-14 -1.665335e-15 -5.162537e-14 -1.365574e-13 -1.132427e-13 -1.648681e-13 -1.598721e-13 -1.498801e-13 -7.827072e-14 -4.163336e-14 -5.662137e-14 -5.662137e-14 -6.494805e-14 -5.828671e-14 -5.329071e-14 -1.332268e-14 -5.495604e-14 -1.265654e-13 -4.496403e-14 1.332268e-14 -1.332268e-14 -2.164935e-14 -6.661338e-15 1.498801e-14 6.661338e-15 8.326673e-14 3.663736e-14 5.662137e-14 6.994405e-14 6.827872e-14 4.329870e-14 4.163336e-14 3.497203e-14 2.664535e-14 3.330669e-15 -8.493206e-14 -1.249001e-13 -1.548761e-13 -1.265654e-13 -1.165734e-13 -1.032507e-13 -1.665335e-13 -8.659740e-14 -1.265654e-13 -1.065814e-13 0.000000e+00 -1.065814e-13 -1.465494e-13 -3.996803e-14 -5.329071e-14 -7.327472e-14 -5.995204e-14 -1.132427e-13 -1.298961e-13 -1.665335e-13 -1.498801e-13 -1.132427e-13 -1.898481e-13 -9.992007e-14 -1.332268e-13 -9.992007e-14 -7.993606e-14 -1.332268e-13 -1.765255e-13 -2.298162e-13 -3.064216e-13 -2.964295e-13 -4.296563e-13 -1.698641e-13 -8.992806e-14 -2.664535e-14 1.665335e-13 7.993606e-14 3.996803e-14 1.998401e-14 -3.330669e-15 1.998401e-14 4.662937e-14 5.662137e-14 9.658940e-14 7.660539e-14 1.032507e-13 9.658940e-14 6.994405e-14 -1.332268e-14 -4.329870e-14 -1.731948e-13 -2.664535e-13 -5.329071e-14 8.659740e-14 3.330669e-15 -6.994405e-14 -1.065814e-13 -1.132427e-13 -7.660539e-14 -4.996004e-14 -1.898481e-13 -2.364775e-13 -3.363976e-13 -3.530509e-13 -3.164136e-13 -2.398082e-13 -1.831868e-13 -1.798561e-13 -1.498801e-13 -2.664535e-14 -1.265654e-13 -1.898481e-13 1.199041e-13 2.298162e-13 1.332268e-13 9.325873e-14 1.332268e-13 8.659740e-14 1.332268e-13 6.328271e-14 -3.996803e-14 -4.662937e-14 1.998401e-14 -6.328271e-14 -9.658940e-14 -1.398881e-13 1.332268e-14 2.164935e-13 5.329071e-14 -1.665335e-14 -7.660539e-14 -1.765255e-13 1.332268e-13 2.098322e-13 2.364775e-13 4.796163e-13 3.563816e-13 4.429790e-13 3.697043e-13 3.930190e-13 1.898481e-13 1.365574e-13 1.665335e-13 9.658940e-14 9.992007e-15 -3.330669e-15 1.998401e-14 1.199041e-13 8.326673e-14 6.328271e-14 1.998401e-14 -1.998401e-14 
2.220958e-12 5.708559e-12 6.715253e-12 6.201810e-12 5.157957e-12 4.089021e-12 3.178083e-12 2.467609e-12 1.923253e-12 1.507544e-12 1.202163e-12 9.650614e-13 7.752132e-13 6.257495e-13 5.104250e-13 4.404810e-13 3.709533e-13 3.064216e-13 2.606249e-13 2.256528e-13 -2.081668e-15 -8.326673e-15 1.082467e-14 2.539635e-14 3.080869e-14 2.123302e-14 1.623701e-14 3.497203e-14 4.746203e-14 5.162537e-14 6.994405e-14 3.996803e-14 3.747003e-14 4.579670e-14 4.163336e-14 2.664535e-14 2.498002e-15 2.331468e-14 5.495604e-14 4.496403e-14 1.415534e-14 1.415534e-14 1.582068e-14 4.662937e-14 3.747003e-14 1.998401e-14 3.497203e-14 3.413936e-14 6.078471e-14 2.747802e-14 5.995204e-14 2.498002e-14 1.082467e-14 6.078471e-14 6.245005e-14 -8.326673e-15 -1.665335e-14 -9.992007e-15 -2.331468e-14 1.332268e-14 8.160139e-14 3.497203e-14 -2.664535e-14 -1.332268e-14 -1.665335e-15 -3.164136e-14 -6.494805e-14 -6.161738e-14 -5.995204e-14 -1.332268e-14 2.331468e-14 -1.332268e-14 -1.665335e-15 0.000000e+00 3.830269e-14 -2.997602e-14 -8.160139e-14 -1.049161e-13 -1.748601e-13 -1.398881e-13 -7.494005e-14 -7.160939e-14 -5.495604e-14 -7.660539e-14 -9.992007e-14 -5.662137e-14 -7.993606e-14 -1.665335e-15 9.492407e-14 8.326673e-15 -1.831868e-14 9.992007e-15 4.996004e-14 3.830269e-14 5.995204e-14 1.665335e-15 -4.996004e-14 -1.498801e-14 3.996803e-14 4.496403e-14 1.582068e-13 6.328271e-14 9.992007e-14 9.492407e-14 6.661338e-14 4.329870e-14 6.494805e-14 -7.660539e-14 -2.264855e-13 -1.931788e-13 -2.065015e-13 -8.659740e-14 9.992007e-15 -6.661338e-15 6.661338e-15 -1.065814e-13 -2.164935e-13 -1.465494e-13 -1.398881e-13 -1.298961e-13 -1.265654e-13 -1.132427e-13 -9.658940e-14 -5.995204e-14 -6.328271e-14 -4.662937e-14 -9.992007e-15 1.998401e-14 1.099121e-13 1.998401e-14 2.997602e-14 -4.329870e-14 -3.996803e-14 -7.327472e-14 -1.632028e-13 -2.298162e-13 -3.530509e-13 -2.631229e-13 -2.731149e-13 -2.597922e-13 -1.798561e-13 -7.327472e-14 -2.331468e-14 9.992007e-15 1.032507e-13 6.994405e-14 7.993606e-14 5.662137e-14 4.329870e-14 3.996803e-14 6.661338e-14 6.661338e-15 -4.996004e-14 5.995204e-14 7.660539e-14 3.330669e-14 -1.232348e-13 -1.199041e-13 -2.498002e-13 -1.099121e-13 -8.659740e-14 -2.664535e-14 -5.662137e-14 -1.165734e-13 -2.164935e-13 -1.398881e-13 -5.329071e-14 -1.931788e-13 -3.164136e-13 -3.463896e-13 -4.696243e-13 -3.830269e-13 -3.463896e-13 -2.198242e-13 6.661338e-15 -1.365574e-13 -1.898481e-13 -1.398881e-13 -1.365574e-13 -1.065814e-13 1.232348e-13 1.099121e-13 4.329870e-14 1.365574e-13 2.331468e-13 1.931788e-13 2.031708e-13 8.992806e-14 -1.099121e-13 -3.330669e-14 -2.331468e-14 -3.996803e-14 -1.132427e-13 3.330669e-15 9.658940e-14 6.661338e-15 -6.661338e-15 -1.665335e-14 -1.065814e-13 -4.996004e-14 2.065015e-13 1.365574e-13 1.365574e-13 1.731948e-13 2.264855e-13 2.564615e-13 1.731948e-13 1.565414e-13 -5.329071e-14 1.165734e-13 4.329870e-14 -6.661338e-15 1.998401e-14 -7.327472e-14 -1.498801e-13 -2.331468e-14 -3.330669e-15 -4.662937e-14 -1.965095e-13 -6.661338e-14 
4.127102e-12 1.051875e-11 1.057102e-11 8.476553e-12 6.281954e-12 4.550423e-12 3.298820e-12 2.423686e-12 1.807721e-12 1.376815e-12 1.063524e-12 8.376633e-13 6.675910e-13 5.397766e-13 4.234113e-13 3.597123e-13 3.080869e-13 2.464695e-13 2.081668e-13 1.694478e-13 -2.914335e-15 -2.997602e-14 -8.743006e-15 2.498002e-15 -5.828671e-15 7.077672e-15 3.039236e-14 2.164935e-14 2.248202e-14 -8.326673e-16 1.665335e-14 3.247402e-14 4.829470e-14 5.662137e-14 1.332268e-14 5.412337e-14 4.329870e-14 3.247402e-14 2.831069e-14 1.998401e-14 -7.494005e-15 -4.329870e-14 -2.831069e-14 -8.326673e-16 -2.081668e-14 2.498002e-14 2.164935e-14 -2.914335e-14 -1.415534e-14 2.498002e-15 -9.159340e-15 -2.914335e-14 3.663736e-14 7.993606e-14 1.057487e-13 6.994405e-14 2.331468e-14 -1.998401e-14 -6.661338e-15 1.165734e-14 3.663736e-14 4.829470e-14 4.829470e-14 5.495604e-14 2.498002e-14 -2.997602e-14 -5.995204e-14 -1.298961e-13 -5.162537e-14 -2.331468e-14 -2.831069e-14 -4.829470e-14 -4.163336e-14 -3.996803e-14 2.331468e-14 3.497203e-14 -2.331468e-14 -4.329870e-14 -8.493206e-14 -1.199041e-13 -7.327472e-14 -1.298961e-13 -7.827072e-14 -7.993606e-14 -3.330669e-14 -4.163336e-14 3.330669e-15 -8.326673e-15 3.330669e-14 6.661338e-14 1.332268e-14 -1.332268e-14 -1.665335e-14 0.000000e+00 4.996004e-15 2.997602e-14 9.992007e-15 -2.831069e-14 -1.665335e-15 -2.997602e-14 1.665335e-15 -4.829470e-14 3.330669e-14 1.348921e-13 7.993606e-14 3.663736e-14 -2.498002e-14 -4.329870e-14 -1.082467e-13 -1.881828e-13 -1.199041e-13 -4.662937e-14 -4.329870e-14 1.032507e-13 -4.662937e-14 -9.658940e-14 -1.298961e-13 -1.965095e-13 -1.465494e-13 -5.995204e-14 -8.992806e-14 -1.731948e-13 -8.326673e-14 -3.330669e-14 -3.663736e-14 -9.992007e-15 5.995204e-14 8.326673e-14 6.328271e-14 5.662137e-14 -3.330669e-14 -8.326673e-14 3.330669e-15 3.330669e-14 -8.326673e-14 -1.465494e-13 -1.432188e-13 -7.327472e-14 -1.498801e-13 -1.298961e-13 -4.329870e-14 1.665335e-14 2.331468e-14 -6.661338e-14 4.996004e-14 7.993606e-14 6.328271e-14 8.992806e-14 4.662937e-14 -3.663736e-14 -6.661338e-15 0.000000e+00 -3.330669e-15 8.659740e-14 5.995204e-14 9.325873e-14 2.997602e-14 9.992007e-15 3.330669e-15 4.996004e-14 1.998401e-14 -3.996803e-14 -6.994405e-14 -7.993606e-14 -1.199041e-13 -1.632028e-13 -2.231548e-13 -3.264056e-13 -2.398082e-13 -3.097522e-13 -2.897682e-13 -3.930190e-13 -3.297362e-13 -2.864375e-13 -2.198242e-13 -1.598721e-13 -1.931788e-13 -2.498002e-13 -1.465494e-13 2.997602e-14 2.164935e-13 7.660539e-14 9.325873e-14 1.532108e-13 1.365574e-13 1.598721e-13 1.232348e-13 1.665335e-13 1.199041e-13 -1.332268e-14 -5.662137e-14 1.998401e-14 1.065814e-13 1.965095e-13 6.661338e-14 -2.098322e-13 1.998401e-14 9.658940e-14 -1.998401e-14 0.000000e+00 1.698641e-13 4.996004e-14 2.997602e-14 -9.325873e-14 1.765255e-13 2.198242e-13 1.265654e-13 1.032507e-13 1.865175e-13 2.531308e-13 7.993606e-14 -8.326673e-14 -2.664535e-14 -1.598721e-13 -1.199041e-13 -6.328271e-14 -2.997602e-14 -3.330669e-15 -2.997602e-14 -9.992007e-14 
7.930336e-12 2.167030e-11 1.656623e-11 1.084705e-11 6.945798e-12 4.529085e-12 3.043919e-12 2.117681e-12 1.517120e-12 1.119729e-12 8.451573e-13 6.569745e-13 5.181272e-13 4.163336e-13 3.293199e-13 2.502165e-13 2.040035e-13 1.648681e-13 1.602884e-13 1.440514e-13 2.539635e-14 1.831868e-14 1.373901e-14 -8.326673e-15 4.163336e-16 2.123302e-14 1.790235e-14 4.996004e-15 1.082467e-14 1.665335e-15 -2.081668e-14 1.082467e-14 3.830269e-14 6.411538e-14 6.245005e-14 8.160139e-14 6.661338e-14 5.662137e-14 4.413137e-14 2.414735e-14 2.498002e-14 3.580469e-14 2.747802e-14 -1.165734e-14 3.330669e-15 2.414735e-14 8.326673e-16 -2.747802e-14 -3.830269e-14 -1.498801e-14 -2.414735e-14 5.828671e-15 1.665335e-14 -1.082467e-14 1.748601e-14 8.659740e-14 1.998401e-14 -2.997602e-14 1.665335e-15 -1.998401e-14 -3.830269e-14 1.998401e-14 8.326673e-14 5.162537e-14 6.827872e-14 3.330669e-15 -3.996803e-14 -3.996803e-14 -1.831868e-14 -4.163336e-14 -6.994405e-14 -4.163336e-14 -8.160139e-14 -1.998401e-14 2.498002e-14 1.165734e-14 -1.332268e-14 -1.831868e-14 -8.326673e-15 -2.498002e-14 -1.165734e-14 -3.663736e-14 -2.997602e-14 1.665335e-14 5.662137e-14 3.830269e-14 1.199041e-13 2.831069e-14 -3.330669e-14 -1.165734e-14 4.996004e-15 -2.331468e-14 -4.662937e-14 -2.997602e-14 -6.494805e-14 -9.992007e-15 4.829470e-14 2.331468e-14 1.998401e-14 -3.996803e-14 -1.199041e-13 -4.662937e-14 -5.995204e-14 -6.661338e-15 4.496403e-14 -6.661338e-15 -8.326673e-14 -3.164136e-14 2.164935e-14 -2.997602e-14 -2.664535e-14 -7.993606e-14 -1.765255e-13 -8.326673e-14 -1.065814e-13 -5.329071e-14 -4.996004e-14 -9.658940e-14 -1.598721e-13 -1.199041e-13 -1.065814e-13 -7.660539e-14 -3.996803e-14 -5.995204e-14 -6.661338e-14 4.329870e-14 1.432188e-13 6.994405e-14 5.995204e-14 -3.330669e-15 -1.099121e-13 -3.663736e-14 9.992007e-14 0.000000e+00 -5.329071e-14 -1.998401e-14 -1.998401e-14 -7.993606e-14 -1.398881e-13 -6.994405e-14 -1.332268e-14 3.996803e-14 1.798561e-13 1.298961e-13 1.232348e-13 6.661338e-14 5.329071e-14 5.329071e-14 7.993606e-14 9.992007e-15 -5.662137e-14 -2.331468e-14 -2.664535e-14 -1.998401e-14 -3.330669e-14 2.331468e-14 1.032507e-13 8.992806e-14 1.532108e-13 7.660539e-14 2.331468e-14 -5.329071e-14 -7.327472e-14 -6.661338e-14 -8.326673e-14 -1.165734e-13 -1.931788e-13 -1.199041e-13 -3.330669e-14 -7.660539e-14 -5.662137e-14 -1.665335e-13 -2.697842e-13 -2.364775e-13 -3.530509e-13 -1.831868e-13 -1.032507e-13 -2.031708e-13 -2.098322e-13 0.000000e+00 3.164136e-13 1.165734e-13 8.326673e-14 3.996803e-14 2.997602e-14 5.329071e-14 -2.664535e-14 3.330669e-14 3.230749e-13 4.662937e-14 -1.665335e-13 4.662937e-14 2.531308e-13 1.698641e-13 1.598721e-13 1.232348e-13 2.264855e-13 7.660539e-14 -8.326673e-14 4.996004e-14 2.498002e-13 6.661338e-14 -2.331468e-14 8.326673e-14 2.398082e-13 1.398881e-13 7.660539e-14 1.931788e-13 3.463896e-13 1.565414e-13 1.065814e-13 8.659740e-14 1.365574e-13 0.000000e+00 -1.698641e-13 -4.996004e-14 3.330669e-14 3.663736e-14 2.398082e-13 5.662137e-14 
1.384471e-11 5.166404e-11 2.317667e-11 1.139089e-11 6.123956e-12 3.568187e-12 2.229883e-12 1.474029e-12 1.021266e-12 7.381595e-13 5.491441e-13 4.209133e-13 3.249484e-13 2.566697e-13 2.056688e-13 1.490474e-13 9.992007e-14 6.536438e-14 8.618106e-14 8.867906e-14 2.123302e-14 4.746203e-14 1.582068e-14 5.412337e-15 3.747003e-15 -8.326673e-16 -1.873501e-14 -3.330669e-15 6.661338e-15 -1.665335e-15 8.326673e-16 -4.163336e-15 7.494005e-15 2.414735e-14 5.329071e-14 4.413137e-14 3.330669e-14 2.164935e-14 1.998401e-14 2.331468e-14 1.748601e-14 5.162537e-14 1.665335e-14 8.326673e-15 9.159340e-15 -1.082467e-14 -2.081668e-14 -1.082467e-14 8.326673e-16 1.415534e-14 5.828671e-15 4.163336e-14 1.165734e-14 -9.159340e-15 -8.326673e-16 1.332268e-14 3.330669e-15 -8.326673e-15 -1.998401e-14 -3.996803e-14 -9.992007e-15 1.998401e-14 1.665335e-14 -1.332268e-14 0.000000e+00 -4.996004e-15 -2.331468e-14 -1.665335e-14 -3.164136e-14 -3.497203e-14 -2.331468e-14 1.498801e-14 -6.661338e-15 9.992007e-15 -1.332268e-14 3.330669e-15 -8.326673e-15 -1.332268e-14 6.661338e-15 1.665335e-14 -8.326673e-15 1.665335e-15 1.498801e-14 6.161738e-14 3.330669e-14 4.829470e-14 3.663736e-14 3.330669e-14 -1.332268e-14 -4.329870e-14 -1.332268e-14 -1.665335e-14 2.164935e-14 5.495604e-14 -6.661338e-15 -4.329870e-14 -2.831069e-14 -2.498002e-14 -2.831069e-14 -2.498002e-14 -8.326673e-15 2.331468e-14 -2.997602e-14 -1.032507e-13 -5.662137e-14 -3.164136e-14 -3.164136e-14 -3.830269e-14 1.665335e-14 5.495604e-14 -6.661338e-15 -6.994405e-14 -5.329071e-14 -1.199041e-13 -2.997602e-14 3.330669e-14 -3.330669e-15 -2.997602e-14 -4.996004e-14 -8.659740e-14 -4.662937e-14 5.995204e-14 -1.332268e-14 -7.993606e-14 -9.992007e-15 7.327472e-14 6.661338e-14 3.996803e-14 3.663736e-14 2.331468e-14 -2.331468e-14 -3.330669e-15 -1.665335e-14 -7.327472e-14 -6.661338e-15 6.994405e-14 -6.661338e-15 -7.993606e-14 -5.329071e-14 9.992007e-15 3.330669e-15 0.000000e+00 9.325873e-14 1.465494e-13 5.329071e-14 2.664535e-14 5.329071e-14 6.328271e-14 7.660539e-14 8.992806e-14 1.665335e-14 -6.661338e-15 -3.330669e-15 -7.660539e-14 -4.996004e-14 -6.994405e-14 1.665335e-14 3.996803e-14 6.328271e-14 5.662137e-14 -9.992007e-15 -5.995204e-14 -2.331468e-14 -5.329071e-14 -2.331468e-14 9.992007e-15 -3.330669e-15 1.665335e-14 6.661338e-15 1.665335e-14 -2.664535e-14 3.330669e-14 -4.996004e-14 -4.996004e-14 -1.099121e-13 -9.325873e-14 -1.199041e-13 -2.198242e-13 -9.992007e-14 -1.998401e-14 4.662937e-14 -3.663736e-14 -2.997602e-14 -1.065814e-13 -9.992007e-15 6.328271e-14 -3.996803e-14 -2.231548e-13 0.000000e+00 6.994405e-14 6.661338e-15 6.661338e-15 7.660539e-14 1.032507e-13 1.165734e-13 2.164935e-13 9.658940e-14 3.663736e-14 9.992007e-14 1.865175e-13 6.328271e-14 1.998401e-14 3.663736e-14 1.765255e-13 9.658940e-14 6.328271e-14 1.232348e-13 2.331468e-13 1.165734e-13 -4.662937e-14 -3.330669e-15 1.398881e-13 8.659740e-14 7.660539e-14 2.664535e-14 3.330669e-15 0.000000e+00 -6.328271e-14 0.000000e+00 1.065814e-13 
1.724842e-11 7.378275e-11 2.619207e-11 1.082696e-11 5.172737e-12 2.791725e-12 1.662004e-12 1.060402e-12 7.227552e-13 5.170864e-13 3.809453e-13 2.864375e-13 2.173262e-13 1.727785e-13 1.423861e-13 1.040834e-13 6.744605e-14 1.498801e-14 4.912737e-14 6.494805e-14 1.915135e-14 2.581269e-14 4.996004e-15 8.326673e-16 -1.582068e-14 -1.915135e-14 -2.248202e-14 6.661338e-15 1.831868e-14 -3.330669e-15 1.665335e-15 -1.665335e-15 -6.661338e-15 3.330669e-15 2.498002e-14 -8.326673e-15 8.326673e-15 -1.165734e-14 1.165734e-14 2.164935e-14 -6.661338e-15 -1.332268e-14 -2.164935e-14 0.000000e+00 -3.330669e-14 -2.331468e-14 0.000000e+00 6.661338e-15 1.831868e-14 -3.330669e-15 -2.997602e-14 -1.165734e-14 -8.326673e-15 -1.831868e-14 1.998401e-14 -9.992007e-15 2.331468e-14 4.662937e-14 -1.665335e-14 0.000000e+00 1.998401e-14 6.661338e-15 -1.332268e-14 -2.331468e-14 -6.994405e-14 -2.331468e-14 -2.664535e-14 -1.998401e-14 -2.997602e-14 -2.664535e-14 -6.661338e-15 0.000000e+00 2.664535e-14 -1.332268e-14 -9.325873e-14 -2.664535e-14 9.992007e-15 -3.330669e-15 7.660539e-14 4.329870e-14 1.332268e-14 0.000000e+00 9.992007e-15 9.992007e-15 -2.997602e-14 -1.665335e-14 -4.996004e-14 1.998401e-14 2.664535e-14 3.330669e-15 2.331468e-14 2.664535e-14 9.658940e-14 6.661338e-14 2.331468e-14 -1.665335e-14 -6.661338e-14 -4.996004e-14 -8.326673e-14 -2.664535e-14 5.662137e-14 3.996803e-14 3.996803e-14 -7.660539e-14 -1.798561e-13 -5.662137e-14 -3.996803e-14 3.330669e-15 6.661338e-14 3.663736e-14 1.332268e-14 0.000000e+00 1.398881e-13 -1.332268e-14 2.664535e-14 1.998401e-14 1.332268e-14 -1.332268e-14 7.993606e-14 1.998401e-14 1.332268e-14 3.996803e-14 0.000000e+00 -1.332268e-14 4.662937e-14 3.996803e-14 3.330669e-14 5.329071e-14 2.664535e-14 5.329071e-14 3.330669e-14 -1.332268e-14 -9.992007e-14 -3.996803e-14 -1.998401e-14 -6.661338e-15 4.662937e-14 -3.330669e-14 -1.998401e-14 -6.661338e-15 4.662937e-14 5.329071e-14 -1.998401e-14 -2.664535e-14 -1.199041e-13 6.661338e-15 4.662937e-14 9.325873e-14 9.325873e-14 9.992007e-14 7.993606e-14 4.662937e-14 4.662937e-14 1.332268e-14 2.664535e-14 0.000000e+00 4.662937e-14 3.996803e-14 -6.661338e-15 2.664535e-14 -3.330669e-14 3.330669e-14 1.798561e-13 5.995204e-14 1.332268e-13 1.332268e-13 1.731948e-13 9.325873e-14 1.199041e-13 -6.661338e-15 -1.332268e-13 -1.998401e-14 1.931788e-13 4.662937e-14 4.662937e-14 -3.996803e-14 -1.731948e-13 -1.132427e-13 7.327472e-14 -1.332268e-14 -1.132427e-13 -3.996803e-14 9.992007e-14 -4.662937e-14 -9.992007e-14 6.661338e-14 1.332268e-14 -8.659740e-14 -1.598721e-13 -6.661338e-15 1.931788e-13 6.661338e-15 -1.998401e-14 5.995204e-14 1.998401e-14 4.662937e-14 -2.065015e-13 5.995204e-14 3.197442e-13 9.992007e-14 -2.597922e-13 -6.661338e-14 5.329071e-14 1.265654e-13 0.000000e+00 1.398881e-13 1.665335e-13 1.465494e-13 0.000000e+00 -3.996803e-14 -1.598721e-13 1.332268e-14 3.996803e-14 7.327472e-14 2.664535e-13 5.995204e-14 -3.996803e-14 -6.661338e-15 -9.992007e-14 7.993606e-14 


==> PICTURE/New_Folder/P-flux1-diff-y.txt <==
3.965717e-13 3.980150e-13 4.006795e-13 4.024558e-13 4.027334e-13 4.027889e-13 4.042322e-13 4.047318e-13 4.073963e-13 4.102829e-13 4.111156e-13 4.100609e-13 4.117262e-13 4.173883e-13 4.165557e-13 4.105050e-13 4.105605e-13 4.109491e-13 4.067302e-13 3.997358e-13 3.571032e-13 3.555489e-13 3.638756e-13 3.634315e-13 3.538836e-13 3.493317e-13 3.422262e-13 3.380629e-13 3.430589e-13 3.397282e-13 3.330669e-13 3.322342e-13 3.380629e-13 3.438916e-13 3.280709e-13 3.180789e-13 3.130829e-13 3.055889e-13 3.105849e-13 3.121947e-13 3.039236e-13 3.180789e-13 3.180789e-13 2.980949e-13 2.964295e-13 3.080869e-13 2.972622e-13 2.864375e-13 3.039236e-13 3.122502e-13 2.930989e-13 2.814415e-13 2.847722e-13 2.922662e-13 2.881029e-13 2.756129e-13 2.714495e-13 2.714495e-13 2.664535e-13 2.590150e-13 2.368106e-13 2.581269e-13 2.564615e-13 2.464695e-13 2.331468e-13 2.231548e-13 2.015055e-13 1.981748e-13 2.031708e-13 2.048361e-13 2.098322e-13 2.081668e-13 2.314815e-13 2.514655e-13 2.214895e-13 1.931788e-13 2.031708e-13 2.198242e-13 2.164935e-13 2.023381e-13 1.770251e-13 1.881828e-13 1.881828e-13 1.665335e-13 1.415534e-13 1.165734e-13 9.992007e-14 1.015854e-13 1.298961e-13 1.598721e-13 1.298961e-13 9.992007e-14 1.282308e-13 1.415534e-13 1.165734e-13 1.165734e-13 1.332268e-13 1.315614e-13 1.232348e-13 1.172396e-13 1.028067e-13 1.115774e-13 1.049161e-13 8.160139e-14 5.828671e-14 4.496403e-14 8.326673e-15 -1.831868e-14 3.330669e-15 1.998401e-14 3.663736e-14 4.329870e-14 2.664535e-14 2.331468e-14 6.661338e-15 -6.661338e-15 -2.664535e-14 -3.330669e-14 0.000000e+00 2.431388e-14 -8.493206e-14 -9.992007e-14 -8.326673e-14 -1.065814e-13 -1.931788e-13 -2.431388e-13 -2.531308e-13 -2.531308e-13 -2.298162e-13 -2.298162e-13 -2.398082e-13 -2.398082e-13 -2.164935e-13 -2.131628e-13 -2.364775e-13 -2.498002e-13 -2.764455e-13 -2.930989e-13 -2.697842e-13 -2.531308e-13 -3.381739e-13 -3.097522e-13 -2.731149e-13 -3.030909e-13 -3.896883e-13 -4.229950e-13 -4.263256e-13 -4.096723e-13 -3.697043e-13 -3.630429e-13 -3.497203e-13 -3.430589e-13 -3.130829e-13 -2.731149e-13 -3.363976e-13 -3.963496e-13 -4.063416e-13 -3.996803e-13 -3.730349e-13 -3.498313e-13 -4.116707e-13 -3.963496e-13 -3.996803e-13 -4.696243e-13 -5.195844e-13 -5.262457e-13 -5.395684e-13 -5.029310e-13 -4.762857e-13 -4.662937e-13 -4.396483e-13 -4.396483e-13 -4.463097e-13 -4.529710e-13 -4.796163e-13 -5.062617e-13 -4.929390e-13 -4.696243e-13 -4.862777e-13 -4.946044e-13 -5.554446e-13 -4.996004e-13 -5.129230e-13 -5.428991e-13 -6.095124e-13 -6.661338e-13 -6.827872e-13 -6.528111e-13 -5.861978e-13 -5.395684e-13 -5.162537e-13 -4.929390e-13 -4.396483e-13 -3.630429e-13 -3.330669e-13 -2.897682e-13 -2.531308e-13 -2.398082e-13 -1.565414e-13 -7.593925e-14 -4.851675e-14 1.332268e-14 -2.331468e-14 -1.032507e-13 -1.432188e-13 -1.432188e-13 -1.532108e-13 -1.332268e-13 -5.995204e-14 -1.332268e-14 -9.992007e-15 -1.665335e-14 6.661338e-15 -6.661338e-15 -6.994405e-14 -7.327472e-14 -7.660539e-14 -8.992806e-14 -8.659740e-14 -9.325873e-14 
3.999578e-13 3.997913e-13 4.012901e-13 4.032330e-13 4.032330e-13 4.038991e-13 4.051759e-13 4.047318e-13 4.061751e-13 4.105605e-13 4.130030e-13 4.094503e-13 4.083955e-13 4.165002e-13 4.219403e-13 4.138356e-13 4.088396e-13 4.109491e-13 4.117817e-13 3.961276e-13 3.581579e-13 3.613776e-13 3.717582e-13 3.659850e-13 3.484990e-13 3.443357e-13 3.360090e-13 3.405609e-13 3.513856e-13 3.405609e-13 3.297362e-13 3.338996e-13 3.380629e-13 3.305689e-13 3.230749e-13 3.247402e-13 3.222422e-13 3.122502e-13 3.114176e-13 3.136935e-13 3.048117e-13 3.172462e-13 3.397282e-13 3.180789e-13 2.806089e-13 2.972622e-13 3.005929e-13 2.906009e-13 3.114176e-13 3.072542e-13 2.856049e-13 2.889355e-13 2.831069e-13 2.814415e-13 2.922662e-13 2.814415e-13 2.681189e-13 2.664535e-13 2.714495e-13 2.644551e-13 2.375877e-13 2.547962e-13 2.681189e-13 2.531308e-13 2.364775e-13 2.181588e-13 1.781908e-13 1.965095e-13 2.098322e-13 2.131628e-13 2.198242e-13 2.164935e-13 2.298162e-13 2.214895e-13 2.231548e-13 2.164935e-13 1.931788e-13 2.098322e-13 2.298162e-13 2.131628e-13 1.700862e-13 1.848521e-13 2.081668e-13 1.815215e-13 1.415534e-13 1.249001e-13 8.659740e-14 9.825474e-14 1.265654e-13 1.332268e-13 1.249001e-13 1.249001e-13 1.382228e-13 1.199041e-13 1.015854e-13 1.265654e-13 1.498801e-13 1.365574e-13 1.232348e-13 1.153522e-13 1.089129e-13 1.199041e-13 1.265654e-13 8.659740e-14 4.329870e-14 3.830269e-14 -1.665335e-15 -1.165734e-14 1.665335e-15 1.831868e-14 5.329071e-14 3.996803e-14 1.665335e-14 3.330669e-15 3.330669e-15 0.000000e+00 -4.996004e-14 -2.664535e-14 1.665335e-14 2.209344e-14 -8.437695e-14 -7.660539e-14 -4.996004e-14 -1.199041e-13 -2.331468e-13 -2.331468e-13 -2.531308e-13 -2.564615e-13 -1.898481e-13 -2.198242e-13 -2.564615e-13 -2.264855e-13 -2.098322e-13 -2.398082e-13 -2.498002e-13 -2.398082e-13 -2.731149e-13 -2.864375e-13 -2.664535e-13 -2.796652e-13 -3.714806e-13 -2.897682e-13 -1.931788e-13 -3.064216e-13 -4.329870e-13 -4.130030e-13 -4.529710e-13 -4.263256e-13 -3.363976e-13 -3.363976e-13 -3.563816e-13 -3.363976e-13 -3.164136e-13 -3.164136e-13 -3.297362e-13 -3.830269e-13 -4.263256e-13 -3.930190e-13 -3.730349e-13 -3.535505e-13 -4.050094e-13 -3.796963e-13 -3.330669e-13 -4.496403e-13 -5.728751e-13 -5.329071e-13 -5.895284e-13 -5.329071e-13 -4.563017e-13 -4.463097e-13 -3.996803e-13 -4.229950e-13 -4.529710e-13 -4.962697e-13 -4.896084e-13 -4.563017e-13 -5.062617e-13 -5.062617e-13 -4.896084e-13 -4.658496e-13 -5.188627e-13 -4.929390e-13 -5.095924e-13 -5.462297e-13 -6.195044e-13 -6.528111e-13 -7.160939e-13 -6.827872e-13 -5.695444e-13 -5.362377e-13 -5.162537e-13 -5.062617e-13 -4.629630e-13 -3.963496e-13 -3.430589e-13 -2.731149e-13 -2.264855e-13 -2.031708e-13 -1.665335e-13 -9.464651e-14 -1.604272e-14 2.664535e-14 2.331468e-14 -8.326673e-14 -1.731948e-13 -1.532108e-13 -1.931788e-13 -1.199041e-13 -3.330669e-14 -4.329870e-14 0.000000e+00 3.996803e-14 3.996803e-14 -2.997602e-14 -1.265654e-13 -7.327472e-14 -5.995204e-14 -1.032507e-13 -2.664535e-14 3.996803e-14 
3.997358e-13 3.983480e-13 4.015122e-13 4.055090e-13 4.043432e-13 4.034550e-13 4.036216e-13 4.031220e-13 4.069522e-13 4.121703e-13 4.082290e-13 4.065637e-13 4.127809e-13 4.184431e-13 4.179990e-13 4.121703e-13 4.121703e-13 4.138911e-13 4.092282e-13 3.972933e-13 3.640421e-13 3.526068e-13 3.659295e-13 3.834155e-13 3.613776e-13 3.468337e-13 3.372302e-13 3.330669e-13 3.447242e-13 3.422262e-13 3.280709e-13 3.355649e-13 3.397282e-13 3.247402e-13 3.264056e-13 3.322342e-13 3.255729e-13 3.105849e-13 3.072542e-13 3.089196e-13 3.002043e-13 3.055889e-13 3.280709e-13 3.530509e-13 3.155809e-13 2.997602e-13 2.914335e-13 2.639555e-13 2.955969e-13 3.230749e-13 3.005929e-13 2.964295e-13 2.856049e-13 2.664535e-13 2.806089e-13 2.806089e-13 2.697842e-13 2.697842e-13 2.614575e-13 2.456924e-13 2.354783e-13 2.681189e-13 2.697842e-13 2.681189e-13 2.464695e-13 2.314815e-13 2.114975e-13 1.998401e-13 2.131628e-13 2.114975e-13 2.015055e-13 2.131628e-13 2.098322e-13 1.881828e-13 2.264855e-13 2.448042e-13 2.164935e-13 2.031708e-13 2.148282e-13 2.240430e-13 1.908473e-13 1.681988e-13 2.031708e-13 2.098322e-13 1.565414e-13 1.532108e-13 1.115774e-13 8.326673e-14 1.165734e-13 1.298961e-13 1.149081e-13 1.215694e-13 1.348921e-13 1.032507e-13 1.199041e-13 1.398881e-13 1.348921e-13 1.498801e-13 1.132427e-13 7.188694e-14 1.258993e-13 1.265654e-13 1.132427e-13 1.065814e-13 8.160139e-14 7.327472e-14 8.326673e-15 -3.663736e-14 -3.330669e-15 4.996004e-15 6.661338e-15 4.662937e-14 3.996803e-14 -2.331468e-14 -3.330669e-15 4.996004e-14 0.000000e+00 -5.329071e-14 -3.330669e-15 2.886580e-14 -6.400436e-14 -7.327472e-14 -6.328271e-14 -9.992007e-14 -1.965095e-13 -1.931788e-13 -2.498002e-13 -3.264056e-13 -2.398082e-13 -2.031708e-13 -2.398082e-13 -2.131628e-13 -2.164935e-13 -2.797762e-13 -2.331468e-13 -1.965095e-13 -2.597922e-13 -3.097522e-13 -2.997602e-13 -2.949307e-13 -3.259615e-13 -2.897682e-13 -2.631229e-13 -2.697842e-13 -3.463896e-13 -3.563816e-13 -4.263256e-13 -5.029310e-13 -3.896883e-13 -2.964295e-13 -3.463896e-13 -3.363976e-13 -3.264056e-13 -3.297362e-13 -3.164136e-13 -3.796963e-13 -3.896883e-13 -3.896883e-13 -3.930190e-13 -4.013456e-13 -4.100054e-13 -3.963496e-13 -3.830269e-13 -4.229950e-13 -4.829470e-13 -4.429790e-13 -5.362377e-13 -5.861978e-13 -4.929390e-13 -4.463097e-13 -4.363176e-13 -4.096723e-13 -4.563017e-13 -5.628831e-13 -4.729550e-13 -3.397282e-13 -4.629630e-13 -5.662137e-13 -5.229150e-13 -5.211387e-13 -5.089262e-13 -4.463097e-13 -4.862777e-13 -5.129230e-13 -5.928591e-13 -6.028511e-13 -7.194245e-13 -7.693846e-13 -6.095124e-13 -5.262457e-13 -5.495604e-13 -5.728751e-13 -4.729550e-13 -3.930190e-13 -3.297362e-13 -2.364775e-13 -1.998401e-13 -1.965095e-13 -1.298961e-13 -1.466050e-13 -6.789014e-14 9.992007e-14 4.329870e-14 -6.994405e-14 -1.232348e-13 -1.132427e-13 -1.232348e-13 -1.332268e-13 -7.327472e-14 -9.658940e-14 1.665335e-14 1.199041e-13 3.330669e-14 -3.996803e-14 -4.662937e-14 -1.998401e-14 -8.659740e-14 -2.264855e-13 -1.065814e-13 6.661338e-14 
4.007905e-13 4.005685e-13 4.011791e-13 4.036771e-13 4.051759e-13 4.061196e-13 4.037326e-13 4.026779e-13 4.044542e-13 4.050649e-13 4.032330e-13 4.069522e-13 4.138356e-13 4.182210e-13 4.207745e-13 4.146683e-13 4.134471e-13 4.133915e-13 4.150569e-13 4.017897e-13 3.831935e-13 3.688716e-13 3.517742e-13 3.622103e-13 3.622103e-13 3.476108e-13 3.351208e-13 3.463896e-13 3.538836e-13 3.355649e-13 3.114176e-13 3.272382e-13 3.505529e-13 3.338996e-13 3.297362e-13 3.355649e-13 3.380629e-13 3.164136e-13 2.922662e-13 2.962075e-13 2.977063e-13 3.155809e-13 3.222422e-13 3.189116e-13 3.189116e-13 3.139156e-13 3.147482e-13 2.972622e-13 2.881029e-13 3.039236e-13 2.955969e-13 2.822742e-13 2.831069e-13 2.822742e-13 2.914335e-13 2.756129e-13 2.547962e-13 2.614575e-13 2.647882e-13 2.565725e-13 2.221556e-13 2.448042e-13 2.681189e-13 2.681189e-13 2.564615e-13 2.264855e-13 2.348122e-13 2.214895e-13 2.114975e-13 2.081668e-13 1.765255e-13 1.948441e-13 2.131628e-13 2.331468e-13 2.547962e-13 2.181588e-13 2.065015e-13 2.131628e-13 2.114975e-13 1.963429e-13 2.147171e-13 2.131628e-13 2.281508e-13 1.781908e-13 1.149081e-13 1.249001e-13 1.348921e-13 1.232348e-13 1.115774e-13 1.149081e-13 8.826273e-14 1.115774e-13 1.548761e-13 1.315614e-13 1.432188e-13 1.348921e-13 1.182388e-13 1.249001e-13 1.099121e-13 1.091904e-13 1.821876e-13 1.315614e-13 9.825474e-14 9.159340e-14 8.326673e-14 5.662137e-14 3.830269e-14 4.996004e-15 3.330669e-15 1.665335e-15 -5.495604e-14 1.332268e-14 7.660539e-14 1.998401e-14 -1.998401e-14 9.992007e-15 2.331468e-14 -6.661338e-15 -6.661338e-15 -1.354472e-14 -5.279110e-14 -3.663736e-14 -1.998401e-14 -1.332268e-13 -2.731149e-13 -2.398082e-13 -1.931788e-13 -2.098322e-13 -2.264855e-13 -2.564615e-13 -2.964295e-13 -2.264855e-13 -1.765255e-13 -2.431388e-13 -1.998401e-13 -2.198242e-13 -2.797762e-13 -2.964295e-13 -3.164136e-13 -3.094747e-13 -3.220202e-13 -2.697842e-13 -2.631229e-13 -3.064216e-13 -3.630429e-13 -3.996803e-13 -4.096723e-13 -4.030110e-13 -3.597123e-13 -3.763656e-13 -4.229950e-13 -3.563816e-13 -3.330669e-13 -2.964295e-13 -2.131628e-13 -3.230749e-13 -3.863576e-13 -4.063416e-13 -4.163336e-13 -3.806955e-13 -3.962941e-13 -3.597123e-13 -3.363976e-13 -4.629630e-13 -5.562217e-13 -5.395684e-13 -5.295764e-13 -4.962697e-13 -4.862777e-13 -4.529710e-13 -4.363176e-13 -4.629630e-13 -4.396483e-13 -4.796163e-13 -4.962697e-13 -4.596323e-13 -4.596323e-13 -5.029310e-13 -5.162537e-13 -4.769518e-13 -4.182210e-13 -4.563017e-13 -5.129230e-13 -5.462297e-13 -6.294965e-13 -6.994405e-13 -7.860379e-13 -6.927792e-13 -5.495604e-13 -5.262457e-13 -5.595524e-13 -5.428991e-13 -4.962697e-13 -4.363176e-13 -3.563816e-13 -2.664535e-13 -1.132427e-13 -1.032507e-13 -7.993606e-14 -1.098566e-13 -1.742495e-13 3.330669e-15 1.232348e-13 -7.327472e-14 -1.498801e-13 -7.660539e-14 -6.994405e-14 -2.997602e-14 -3.330669e-15 1.665335e-14 5.329071e-14 2.997602e-14 -2.664535e-14 -1.332268e-14 -1.665335e-14 -1.998401e-14 -1.665335e-14 -1.199041e-13 -1.099121e-13 -3.330669e-14 
4.014566e-13 4.012346e-13 4.004574e-13 4.038991e-13 4.078959e-13 4.098943e-13 4.050649e-13 3.990142e-13 4.011236e-13 4.044542e-13 4.042877e-13 4.017342e-13 4.136691e-13 4.202749e-13 4.142242e-13 4.100609e-13 4.084511e-13 4.113376e-13 4.121148e-13 4.094503e-13 3.863576e-13 3.767542e-13 3.747003e-13 3.584355e-13 3.505529e-13 3.422262e-13 3.463896e-13 3.597123e-13 3.463896e-13 3.347322e-13 3.222422e-13 3.139156e-13 3.380629e-13 3.438916e-13 3.438916e-13 3.347322e-13 3.197442e-13 3.222422e-13 3.055889e-13 2.813860e-13 3.118616e-13 3.280709e-13 3.122502e-13 2.972622e-13 3.047562e-13 3.089196e-13 3.089196e-13 3.130829e-13 3.222422e-13 3.314016e-13 2.864375e-13 2.531308e-13 2.664535e-13 2.831069e-13 2.839395e-13 2.681189e-13 2.631229e-13 2.581269e-13 2.498002e-13 2.540190e-13 2.536860e-13 2.398082e-13 2.614575e-13 2.781109e-13 2.281508e-13 1.731948e-13 2.198242e-13 2.564615e-13 2.364775e-13 2.281508e-13 2.048361e-13 1.765255e-13 2.164935e-13 2.431388e-13 2.081668e-13 1.915135e-13 2.148282e-13 2.281508e-13 1.948441e-13 1.709743e-13 2.273182e-13 2.198242e-13 2.098322e-13 1.831868e-13 1.432188e-13 9.825474e-14 1.249001e-13 1.715295e-13 1.332268e-13 1.232348e-13 1.115774e-13 7.494005e-14 1.099121e-13 1.332268e-13 1.348921e-13 1.215694e-13 1.348921e-13 1.432188e-13 9.825474e-14 5.762057e-14 1.366685e-13 1.415534e-13 1.132427e-13 5.662137e-14 4.996004e-14 4.662937e-14 2.498002e-14 4.329870e-14 5.329071e-14 1.498801e-14 1.498801e-14 3.330669e-15 9.992007e-15 2.664535e-14 2.331468e-14 -6.661338e-15 -3.663736e-14 -9.992007e-15 -1.665335e-14 -4.718448e-14 -1.648681e-14 -1.665335e-14 -8.326673e-14 -1.365574e-13 -2.264855e-13 -2.864375e-13 -2.164935e-13 -1.432188e-13 -2.065015e-13 -2.797762e-13 -2.664535e-13 -1.965095e-13 -2.264855e-13 -3.197442e-13 -2.531308e-13 -1.931788e-13 -2.431388e-13 -3.030909e-13 -3.463896e-13 -3.463896e-13 -2.564615e-13 -2.231548e-13 -2.498002e-13 -3.097522e-13 -3.963496e-13 -4.596323e-13 -4.196643e-13 -3.697043e-13 -3.830269e-13 -3.730349e-13 -3.297362e-13 -3.397282e-13 -3.563816e-13 -3.030909e-13 -2.964295e-13 -3.697043e-13 -4.130030e-13 -4.063416e-13 -3.763656e-13 -3.720357e-13 -3.396727e-13 -3.264056e-13 -4.229950e-13 -5.628831e-13 -5.895284e-13 -5.828671e-13 -4.929390e-13 -3.963496e-13 -4.396483e-13 -4.563017e-13 -4.729550e-13 -5.129230e-13 -4.629630e-13 -4.629630e-13 -4.629630e-13 -4.563017e-13 -4.962697e-13 -5.295764e-13 -5.595524e-13 -5.313527e-13 -4.199974e-13 -4.163336e-13 -4.596323e-13 -5.195844e-13 -6.461498e-13 -7.627232e-13 -7.627232e-13 -6.994405e-13 -5.961898e-13 -4.396483e-13 -4.862777e-13 -5.795364e-13 -4.929390e-13 -4.662937e-13 -3.863576e-13 -3.730349e-13 -2.298162e-13 -7.327472e-14 -1.132427e-13 -1.201261e-13 -5.795364e-14 1.998401e-14 -3.996803e-14 -1.765255e-13 -8.992806e-14 -3.330669e-15 2.997602e-14 7.993606e-14 6.661338e-14 6.661338e-14 2.331468e-14 1.332268e-14 2.664535e-14 4.996004e-14 -1.665335e-14 -3.996803e-14 -6.994405e-14 -2.298162e-13 -1.765255e-13 -7.327472e-14 
4.037326e-13 4.028444e-13 4.035661e-13 4.037881e-13 4.047873e-13 4.071188e-13 4.067857e-13 4.013456e-13 3.959610e-13 4.034550e-13 4.082290e-13 4.108935e-13 4.188871e-13 4.140577e-13 4.063416e-13 4.083955e-13 4.063416e-13 4.067857e-13 4.122258e-13 4.080070e-13 3.929079e-13 3.868017e-13 3.892442e-13 3.642642e-13 3.409495e-13 3.443357e-13 3.455569e-13 3.522183e-13 3.463896e-13 3.330669e-13 3.189116e-13 3.255729e-13 3.588796e-13 3.563816e-13 3.580469e-13 3.289036e-13 2.972622e-13 3.089196e-13 3.130829e-13 2.940981e-13 3.201883e-13 3.155809e-13 3.105849e-13 2.997602e-13 2.922662e-13 3.155809e-13 3.155809e-13 3.205769e-13 3.355649e-13 3.122502e-13 2.847722e-13 2.522982e-13 2.356448e-13 2.597922e-13 2.980949e-13 2.839395e-13 2.514655e-13 2.331468e-13 2.231548e-13 2.465805e-13 2.777778e-13 2.664535e-13 2.531308e-13 2.547962e-13 2.314815e-13 2.214895e-13 2.481348e-13 2.398082e-13 2.281508e-13 2.314815e-13 2.164935e-13 2.065015e-13 2.248202e-13 2.148282e-13 1.781908e-13 1.781908e-13 2.048361e-13 1.948441e-13 1.848521e-13 2.088885e-13 2.643996e-13 2.381428e-13 2.214895e-13 1.798561e-13 1.515454e-13 1.298961e-13 9.159340e-14 1.165734e-13 1.132427e-13 1.298961e-13 1.515454e-13 9.492407e-14 1.015854e-13 1.365574e-13 1.432188e-13 1.282308e-13 1.298961e-13 1.232348e-13 9.992007e-14 7.260859e-14 1.437184e-13 1.515454e-13 1.265654e-13 9.159340e-14 4.163336e-14 8.326673e-15 4.996004e-15 3.996803e-14 7.660539e-14 5.329071e-14 6.994405e-14 1.998401e-14 -1.665335e-14 9.992007e-15 2.664535e-14 -3.330669e-14 -9.992007e-14 -3.663736e-14 -6.661338e-15 -1.110223e-15 4.585221e-14 -4.662937e-14 -8.659740e-14 -1.465494e-13 -2.664535e-13 -2.364775e-13 -1.998401e-13 -2.065015e-13 -2.065015e-13 -2.564615e-13 -2.964295e-13 -2.531308e-13 -1.665335e-13 -2.364775e-13 -2.897682e-13 -2.564615e-13 -2.264855e-13 -3.330669e-13 -4.363176e-13 -3.236300e-13 -2.273737e-13 -2.531308e-13 -2.264855e-13 -2.997602e-13 -4.163336e-13 -4.363176e-13 -4.196643e-13 -4.030110e-13 -4.329870e-13 -3.663736e-13 -2.198242e-13 -3.430589e-13 -4.629630e-13 -3.530509e-13 -2.098322e-13 -3.064216e-13 -4.796163e-13 -4.329870e-13 -3.630429e-13 -3.802514e-13 -3.118616e-13 -3.663736e-13 -4.096723e-13 -4.896084e-13 -6.594725e-13 -6.095124e-13 -4.629630e-13 -4.596323e-13 -4.762857e-13 -4.096723e-13 -3.996803e-13 -4.596323e-13 -4.329870e-13 -4.762857e-13 -4.996004e-13 -4.929390e-13 -5.129230e-13 -5.728751e-13 -6.428191e-13 -5.203615e-13 -3.577139e-13 -3.930190e-13 -4.163336e-13 -5.262457e-13 -6.794565e-13 -7.560619e-13 -7.926992e-13 -7.260859e-13 -7.260859e-13 -5.362377e-13 -2.864375e-13 -4.396483e-13 -4.429790e-13 -4.363176e-13 -4.096723e-13 -3.130829e-13 -3.097522e-13 -2.331468e-13 -1.698641e-13 -9.953149e-14 -5.190293e-14 -4.329870e-14 -3.663736e-14 -7.660539e-14 -8.659740e-14 4.996004e-14 1.065814e-13 7.660539e-14 8.326673e-14 4.662937e-14 0.000000e+00 2.331468e-14 3.996803e-14 2.331468e-14 -5.329071e-14 -1.332268e-14 4.996004e-14 -1.765255e-13 -1.731948e-13 -1.332268e-14 
4.044542e-13 4.034550e-13 4.027889e-13 4.047318e-13 4.071188e-13 4.038991e-13 4.014566e-13 4.002909e-13 4.017897e-13 4.057310e-13 4.063416e-13 4.092837e-13 4.146683e-13 4.188316e-13 4.092282e-13 4.083955e-13 4.051204e-13 3.992917e-13 4.046763e-13 4.093392e-13 4.068967e-13 3.946843e-13 3.843037e-13 3.622103e-13 3.547163e-13 3.455569e-13 3.534395e-13 3.630429e-13 3.380629e-13 3.305689e-13 3.230749e-13 3.147482e-13 3.538836e-13 3.563816e-13 3.455569e-13 3.422262e-13 3.055889e-13 3.039236e-13 3.047562e-13 2.716161e-13 3.101963e-13 3.122502e-13 3.080869e-13 3.022582e-13 3.114176e-13 3.347322e-13 3.122502e-13 3.222422e-13 3.272382e-13 3.014256e-13 2.731149e-13 2.464695e-13 2.489675e-13 2.264855e-13 2.656209e-13 3.022582e-13 2.414735e-13 1.998401e-13 2.281508e-13 2.636225e-13 2.810530e-13 2.747802e-13 2.714495e-13 2.797762e-13 2.364775e-13 2.065015e-13 2.481348e-13 2.448042e-13 2.564615e-13 2.431388e-13 2.114975e-13 1.931788e-13 2.281508e-13 2.348122e-13 1.815215e-13 1.315614e-13 1.498801e-13 1.815215e-13 1.881828e-13 2.224332e-13 2.956524e-13 2.414735e-13 2.048361e-13 1.798561e-13 1.648681e-13 1.498801e-13 1.282308e-13 1.165734e-13 1.065814e-13 1.315614e-13 1.049161e-13 4.662937e-14 1.199041e-13 1.515454e-13 1.215694e-13 1.065814e-13 1.149081e-13 1.465494e-13 1.065814e-13 3.363976e-14 1.649791e-13 1.998401e-13 1.415534e-13 1.132427e-13 4.996004e-14 -2.164935e-14 2.331468e-14 3.830269e-14 3.497203e-14 3.996803e-14 1.998401e-14 1.998401e-14 3.330669e-14 3.330669e-15 -2.997602e-14 -5.329071e-14 -3.996803e-14 -4.329870e-14 -3.330669e-14 -6.772360e-15 -2.770006e-14 -7.327472e-14 -5.995204e-14 -8.992806e-14 -1.632028e-13 -2.298162e-13 -2.431388e-13 -2.464695e-13 -2.564615e-13 -2.731149e-13 -2.664535e-13 -2.697842e-13 -2.631229e-13 -2.731149e-13 -2.564615e-13 -2.597922e-13 -3.064216e-13 -3.463896e-13 -3.197442e-13 -2.766676e-13 -2.108314e-13 -3.130829e-13 -2.897682e-13 -2.198242e-13 -3.230749e-13 -4.662937e-13 -4.396483e-13 -3.963496e-13 -4.130030e-13 -4.463097e-13 -3.630429e-13 -3.130829e-13 -3.230749e-13 -3.830269e-13 -3.064216e-13 -2.464695e-13 -3.830269e-13 -4.629630e-13 -4.329870e-13 -4.458656e-13 -3.318457e-13 -3.463896e-13 -4.130030e-13 -4.263256e-13 -5.828671e-13 -6.861178e-13 -5.362377e-13 -4.496403e-13 -3.963496e-13 -3.264056e-13 -4.396483e-13 -5.062617e-13 -4.729550e-13 -5.362377e-13 -5.462297e-13 -4.929390e-13 -5.495604e-13 -6.028511e-13 -6.061818e-13 -5.493384e-13 -3.470557e-13 -3.497203e-13 -4.196643e-13 -4.729550e-13 -6.128431e-13 -7.627232e-13 -7.827072e-13 -7.727152e-13 -6.861178e-13 -5.961898e-13 -4.662937e-13 -4.829470e-13 -4.696243e-13 -4.363176e-13 -3.497203e-13 -2.331468e-13 -2.564615e-13 -3.497203e-13 -2.264855e-13 -4.807266e-14 -1.942890e-14 -4.996004e-14 -5.329071e-14 -4.329870e-14 5.995204e-14 1.665335e-13 4.996004e-14 4.662937e-14 4.662937e-14 2.997602e-14 9.658940e-14 6.328271e-14 2.331468e-14 3.330669e-14 -2.997602e-14 1.665335e-14 -1.165734e-13 -4.130030e-13 -1.965095e-13 5.329071e-14 
4.043432e-13 4.031775e-13 4.046208e-13 4.048983e-13 4.043432e-13 4.038436e-13 4.035106e-13 4.036216e-13 4.007350e-13 4.031775e-13 4.040657e-13 4.078404e-13 4.133915e-13 4.067302e-13 4.032330e-13 4.092282e-13 4.054534e-13 4.025669e-13 4.013456e-13 4.105605e-13 4.260481e-13 4.050649e-13 3.946843e-13 3.718137e-13 3.663736e-13 3.584355e-13 3.547163e-13 3.426703e-13 3.180789e-13 3.255729e-13 3.305689e-13 3.513856e-13 3.788636e-13 3.505529e-13 3.239076e-13 3.155809e-13 2.814415e-13 2.997602e-13 3.413936e-13 3.161915e-13 3.014256e-13 3.005929e-13 3.014256e-13 3.080869e-13 3.105849e-13 3.097522e-13 2.897682e-13 3.105849e-13 3.280709e-13 3.047562e-13 2.906009e-13 2.731149e-13 2.697842e-13 2.364775e-13 2.239875e-13 2.589595e-13 2.381428e-13 2.198242e-13 2.231548e-13 2.394751e-13 2.701173e-13 2.747802e-13 2.714495e-13 2.664535e-13 2.414735e-13 2.514655e-13 2.980949e-13 2.930989e-13 2.714495e-13 2.248202e-13 1.998401e-13 2.231548e-13 2.597922e-13 2.031708e-13 1.465494e-13 1.432188e-13 1.348921e-13 1.548761e-13 1.665335e-13 2.393641e-13 3.564926e-13 2.531308e-13 1.815215e-13 1.915135e-13 2.031708e-13 1.731948e-13 1.315614e-13 9.658940e-14 3.663736e-14 9.159340e-14 1.398881e-13 1.149081e-13 1.398881e-13 1.132427e-13 8.992806e-14 1.082467e-13 1.215694e-13 1.482148e-13 1.482148e-13 1.074696e-13 1.054712e-13 1.332268e-13 1.382228e-13 1.149081e-13 8.659740e-14 3.497203e-14 5.162537e-14 9.992007e-15 -1.332268e-14 4.662937e-14 1.831868e-14 1.998401e-14 8.992806e-14 -1.665335e-14 -1.065814e-13 -2.664535e-14 -6.661338e-15 -3.663736e-14 -4.329870e-14 -6.528111e-14 -8.637535e-14 -5.662137e-14 -9.992007e-15 -5.662137e-14 -1.332268e-13 -1.965095e-13 -2.498002e-13 -2.697842e-13 -2.797762e-13 -2.631229e-13 -2.631229e-13 -2.864375e-13 -2.764455e-13 -2.631229e-13 -2.364775e-13 -2.697842e-13 -3.197442e-13 -3.330669e-13 -3.363976e-13 -3.151923e-13 -2.050582e-13 -2.831069e-13 -3.730349e-13 -2.864375e-13 -2.264855e-13 -3.796963e-13 -4.463097e-13 -3.996803e-13 -4.563017e-13 -3.896883e-13 -3.397282e-13 -3.397282e-13 -2.531308e-13 -3.097522e-13 -3.264056e-13 -3.530509e-13 -3.597123e-13 -3.463896e-13 -3.963496e-13 -4.232170e-13 -3.660405e-13 -4.329870e-13 -4.729550e-13 -4.596323e-13 -5.995204e-13 -5.628831e-13 -4.862777e-13 -4.896084e-13 -4.063416e-13 -3.896883e-13 -4.929390e-13 -4.862777e-13 -4.296563e-13 -6.028511e-13 -6.894485e-13 -5.495604e-13 -5.362377e-13 -6.028511e-13 -7.160939e-13 -5.191403e-13 -2.823297e-13 -3.863576e-13 -3.863576e-13 -4.396483e-13 -5.628831e-13 -6.727952e-13 -7.593925e-13 -7.593925e-13 -7.793766e-13 -5.728751e-13 -4.463097e-13 -4.929390e-13 -4.929390e-13 -4.496403e-13 -3.264056e-13 -2.697842e-13 -1.432188e-13 -2.364775e-13 -3.064216e-13 -1.211253e-13 2.087219e-14 1.332268e-14 -5.995204e-14 -1.332268e-14 1.432188e-13 1.298961e-13 -6.328271e-14 -3.663736e-14 -1.998401e-14 6.328271e-14 2.464695e-13 1.165734e-13 -2.664535e-14 -5.662137e-14 -9.992007e-14 -5.329071e-14 -4.662937e-14 -1.731948e-13 -1.865175e-13 -9.992007e-14 
4.015122e-13 4.040102e-13 4.075629e-13 4.066192e-13 4.033995e-13 4.031220e-13 4.051759e-13 4.042322e-13 4.015677e-13 4.040102e-13 4.054534e-13 4.003464e-13 4.035661e-13 3.999023e-13 4.041212e-13 4.158895e-13 4.126144e-13 4.050649e-13 4.063416e-13 4.101164e-13 4.055090e-13 3.921863e-13 3.834710e-13 3.634315e-13 3.584910e-13 3.609890e-13 3.584910e-13 3.376743e-13 3.338996e-13 3.322342e-13 3.488876e-13 3.805289e-13 3.555489e-13 3.280709e-13 3.222422e-13 3.272382e-13 3.122502e-13 2.889355e-13 3.172462e-13 3.320122e-13 3.151923e-13 3.047562e-13 3.105849e-13 3.089196e-13 2.864375e-13 3.122502e-13 3.147482e-13 2.947642e-13 2.955969e-13 3.005929e-13 3.039236e-13 2.797762e-13 2.514655e-13 2.015055e-13 2.373102e-13 3.055889e-13 2.448042e-13 1.981748e-13 2.231548e-13 2.312039e-13 2.637335e-13 2.764455e-13 2.764455e-13 2.764455e-13 2.831069e-13 2.664535e-13 2.881029e-13 3.380629e-13 2.547962e-13 1.881828e-13 2.198242e-13 2.214895e-13 2.264855e-13 1.915135e-13 1.498801e-13 1.615375e-13 1.798561e-13 1.548761e-13 2.031708e-13 2.752243e-13 2.696177e-13 2.464695e-13 2.181588e-13 1.715295e-13 1.998401e-13 2.015055e-13 1.432188e-13 1.165734e-13 8.826273e-14 6.661338e-14 7.327472e-14 1.032507e-13 1.099121e-13 7.993606e-14 8.160139e-14 1.215694e-13 1.615375e-13 1.815215e-13 1.648681e-13 1.717515e-13 1.864064e-13 1.199041e-13 9.825474e-14 1.315614e-13 6.328271e-14 -3.164136e-14 1.165734e-14 3.330669e-15 3.830269e-14 1.398881e-13 5.495604e-14 -1.998401e-14 -3.330669e-15 -3.996803e-14 -3.330669e-14 0.000000e+00 -1.998401e-14 -5.329071e-14 -5.662137e-14 -7.688294e-14 -7.904788e-14 -9.658940e-14 -2.664535e-14 3.330669e-15 -9.325873e-14 -1.831868e-13 -2.298162e-13 -2.764455e-13 -2.930989e-13 -2.764455e-13 -2.997602e-13 -3.064216e-13 -2.697842e-13 -2.697842e-13 -2.897682e-13 -2.498002e-13 -2.831069e-13 -3.597123e-13 -3.230749e-13 -2.923217e-13 -2.571277e-13 -2.831069e-13 -3.030909e-13 -2.897682e-13 -3.030909e-13 -3.996803e-13 -4.096723e-13 -3.264056e-13 -3.697043e-13 -3.830269e-13 -3.530509e-13 -3.064216e-13 -2.930989e-13 -3.930190e-13 -3.697043e-13 -3.530509e-13 -3.563816e-13 -2.930989e-13 -3.663736e-13 -4.641842e-13 -4.231060e-13 -4.796163e-13 -4.263256e-13 -3.264056e-13 -5.062617e-13 -5.462297e-13 -5.029310e-13 -5.562217e-13 -4.796163e-13 -3.230749e-13 -4.363176e-13 -5.528911e-13 -5.562217e-13 -7.360779e-13 -6.561418e-13 -4.962697e-13 -5.362377e-13 -5.562217e-13 -5.295764e-13 -4.735101e-13 -3.924638e-13 -4.662937e-13 -4.329870e-13 -4.229950e-13 -5.129230e-13 -6.294965e-13 -7.394085e-13 -7.294165e-13 -6.461498e-13 -4.929390e-13 -4.529710e-13 -5.129230e-13 -5.395684e-13 -5.495604e-13 -4.063416e-13 -3.197442e-13 -2.597922e-13 -1.731948e-13 -1.698641e-13 -9.625634e-14 4.085621e-14 9.325873e-14 -4.996004e-14 -1.365574e-13 1.065814e-13 2.964295e-13 7.660539e-14 -6.328271e-14 -1.332268e-14 3.330669e-15 7.993606e-14 9.658940e-14 -3.663736e-14 -1.099121e-13 -4.329870e-14 -5.329071e-14 -1.032507e-13 -1.432188e-13 3.330669e-15 2.065015e-13 
4.082845e-13 4.104495e-13 4.120593e-13 4.093392e-13 4.053424e-13 4.015677e-13 4.026224e-13 4.063416e-13 4.028444e-13 4.036771e-13 4.111711e-13 4.025669e-13 3.996803e-13 4.043432e-13 4.002909e-13 4.084511e-13 4.217737e-13 4.117262e-13 4.042322e-13 4.095613e-13 4.008460e-13 4.034550e-13 3.859690e-13 3.642642e-13 3.572143e-13 3.613776e-13 3.684275e-13 3.542722e-13 3.447242e-13 3.388956e-13 3.505529e-13 3.572143e-13 3.388956e-13 3.297362e-13 3.122502e-13 3.130829e-13 3.322342e-13 3.189116e-13 3.214096e-13 3.118061e-13 3.209655e-13 3.180789e-13 3.122502e-13 2.814415e-13 2.323142e-13 2.847722e-13 3.422262e-13 3.080869e-13 2.781109e-13 3.064216e-13 3.330669e-13 2.997602e-13 2.631229e-13 2.314815e-13 2.198242e-13 2.189915e-13 2.114975e-13 2.398082e-13 2.697842e-13 2.445266e-13 2.602918e-13 2.581269e-13 2.747802e-13 3.064216e-13 3.264056e-13 2.831069e-13 2.597922e-13 2.864375e-13 2.681189e-13 2.498002e-13 2.614575e-13 2.281508e-13 2.314815e-13 1.848521e-13 1.265654e-13 1.715295e-13 2.214895e-13 2.164935e-13 1.948441e-13 1.863509e-13 2.302047e-13 2.281508e-13 2.448042e-13 2.231548e-13 2.214895e-13 1.881828e-13 1.365574e-13 1.165734e-13 1.149081e-13 7.993606e-14 1.998401e-14 4.996004e-14 9.325873e-14 8.826273e-14 3.996803e-14 1.165734e-13 2.231548e-13 1.931788e-13 1.898481e-13 1.897926e-13 2.317035e-13 1.215694e-13 2.664535e-14 8.493206e-14 8.160139e-14 2.498002e-14 4.329870e-14 2.997602e-14 1.831868e-14 4.829470e-14 7.494005e-14 3.663736e-14 6.661338e-15 -1.665335e-14 -4.996004e-14 -1.665335e-14 -9.992007e-15 -1.998401e-14 -9.992007e-15 -9.514611e-14 -1.315614e-13 -6.994405e-14 2.664535e-14 -9.992007e-15 -7.660539e-14 -1.432188e-13 -2.364775e-13 -2.831069e-13 -2.997602e-13 -3.064216e-13 -3.497203e-13 -3.164136e-13 -2.697842e-13 -2.864375e-13 -3.297362e-13 -2.764455e-13 -2.597922e-13 -2.964295e-13 -2.664535e-13 -3.158585e-13 -3.431699e-13 -3.264056e-13 -3.463896e-13 -2.697842e-13 -2.164935e-13 -3.530509e-13 -4.696243e-13 -3.763656e-13 -3.363976e-13 -3.164136e-13 -3.197442e-13 -3.130829e-13 -2.231548e-13 -3.230749e-13 -3.896883e-13 -4.130030e-13 -4.396483e-13 -3.830269e-13 -3.197442e-13 -3.971268e-13 -3.390621e-13 -4.130030e-13 -4.729550e-13 -4.529710e-13 -6.095124e-13 -5.395684e-13 -4.130030e-13 -4.996004e-13 -5.462297e-13 -4.463097e-13 -4.729550e-13 -5.262457e-13 -4.829470e-13 -6.228351e-13 -7.160939e-13 -5.961898e-13 -5.195844e-13 -4.629630e-13 -4.096723e-13 -4.845013e-13 -3.993472e-13 -3.796963e-13 -4.396483e-13 -4.096723e-13 -4.329870e-13 -6.694645e-13 -8.892886e-13 -7.227552e-13 -5.928591e-13 -4.829470e-13 -3.896883e-13 -4.929390e-13 -5.795364e-13 -5.229150e-13 -3.697043e-13 -3.097522e-13 -3.863576e-13 -2.664535e-13 -5.662137e-14 8.215650e-15 1.693090e-13 5.662137e-14 -1.865175e-13 -7.993606e-14 1.665335e-13 1.831868e-13 8.326673e-14 -1.665335e-14 -3.330669e-15 6.661338e-15 1.232348e-13 8.326673e-14 -1.965095e-13 -1.165734e-13 4.662937e-14 -6.661338e-14 -1.265654e-13 2.997602e-14 3.730349e-13 6.328271e-13 
4.204970e-13 4.177214e-13 4.156675e-13 4.146683e-13 4.070633e-13 4.004019e-13 3.997358e-13 4.001244e-13 3.984035e-13 4.054534e-13 4.113376e-13 3.998468e-13 4.027889e-13 4.140022e-13 4.061196e-13 4.013456e-13 4.138356e-13 4.171108e-13 4.125589e-13 4.081180e-13 4.105605e-13 4.204970e-13 3.855249e-13 3.513856e-13 3.555489e-13 3.626544e-13 3.684275e-13 3.675948e-13 3.497203e-13 3.280709e-13 3.463896e-13 3.572143e-13 3.505529e-13 3.363976e-13 3.114176e-13 2.906009e-13 2.997602e-13 3.172462e-13 3.122502e-13 2.943756e-13 3.126388e-13 3.214096e-13 3.030909e-13 2.881029e-13 2.672862e-13 2.647882e-13 3.030909e-13 3.105849e-13 3.022582e-13 3.080869e-13 3.014256e-13 2.964295e-13 2.689515e-13 2.414735e-13 2.314815e-13 1.973421e-13 2.148282e-13 2.514655e-13 2.381428e-13 2.603473e-13 2.642886e-13 2.148282e-13 2.797762e-13 3.180789e-13 3.180789e-13 2.814415e-13 2.797762e-13 3.230749e-13 2.881029e-13 2.198242e-13 2.048361e-13 2.098322e-13 2.381428e-13 2.348122e-13 1.948441e-13 1.781908e-13 1.848521e-13 2.314815e-13 2.231548e-13 1.428857e-13 1.747491e-13 1.848521e-13 2.248202e-13 2.464695e-13 2.031708e-13 1.931788e-13 1.548761e-13 1.249001e-13 1.182388e-13 8.826273e-14 4.829470e-14 -6.661338e-15 3.164136e-14 1.265654e-13 1.065814e-13 8.326673e-14 1.565414e-13 1.781908e-13 1.915135e-13 2.103873e-13 1.750822e-13 1.365574e-13 9.658940e-14 1.032507e-13 5.162537e-14 -3.830269e-14 1.332268e-14 4.163336e-14 3.663736e-14 3.996803e-14 4.163336e-14 3.996803e-14 5.662137e-14 3.330669e-15 -1.665335e-14 9.992007e-15 -2.331468e-14 -5.329071e-14 -9.325873e-14 -1.368905e-13 -1.235123e-13 -1.032507e-13 9.992007e-15 4.996004e-14 -3.330669e-14 -7.993606e-14 -1.998401e-13 -3.197442e-13 -3.030909e-13 -2.997602e-13 -3.264056e-13 -3.497203e-13 -3.064216e-13 -2.664535e-13 -2.531308e-13 -2.198242e-13 -3.164136e-13 -3.097522e-13 -3.030909e-13 -3.237965e-13 -2.897682e-13 -3.530509e-13 -2.997602e-13 -2.631229e-13 -2.897682e-13 -3.397282e-13 -3.730349e-13 -3.597123e-13 -3.397282e-13 -2.398082e-13 -2.831069e-13 -3.530509e-13 -2.964295e-13 -3.463896e-13 -3.796963e-13 -4.096723e-13 -4.829470e-13 -4.596323e-13 -4.096723e-13 -4.595213e-13 -3.786416e-13 -4.263256e-13 -3.863576e-13 -3.530509e-13 -4.662937e-13 -5.495604e-13 -5.562217e-13 -5.528911e-13 -4.829470e-13 -3.963496e-13 -4.862777e-13 -6.228351e-13 -5.395684e-13 -5.662137e-13 -6.294965e-13 -5.828671e-13 -5.462297e-13 -4.529710e-13 -4.696243e-13 -5.433431e-13 -4.387601e-13 -3.264056e-13 -3.563816e-13 -3.330669e-13 -4.596323e-13 -7.227552e-13 -7.194245e-13 -6.927792e-13 -5.628831e-13 -4.563017e-13 -4.896084e-13 -4.862777e-13 -5.462297e-13 -6.128431e-13 -4.096723e-13 -2.098322e-13 -2.897682e-13 -3.330669e-13 -1.731948e-13 -2.220446e-14 1.085243e-13 1.898481e-13 -7.993606e-14 -1.698641e-13 3.996803e-14 1.865175e-13 1.265654e-13 -7.993606e-14 -8.992806e-14 -6.994405e-14 8.326673e-14 2.564615e-13 -3.663736e-14 -1.665335e-13 -1.099121e-13 -1.831868e-13 -1.998401e-14 -2.664535e-14 8.992806e-14 3.930190e-13 
4.167777e-13 4.173328e-13 4.162781e-13 4.104495e-13 4.055090e-13 4.043432e-13 4.032330e-13 3.992362e-13 3.999023e-13 4.082290e-13 4.117262e-13 4.059530e-13 3.992362e-13 4.046763e-13 4.068967e-13 4.071743e-13 4.138911e-13 4.200529e-13 4.229950e-13 4.070078e-13 3.962386e-13 3.984590e-13 3.859135e-13 3.697043e-13 3.526068e-13 3.647083e-13 3.751444e-13 3.697043e-13 3.647083e-13 3.463896e-13 3.572143e-13 3.597123e-13 3.538836e-13 3.322342e-13 3.130829e-13 2.889355e-13 2.672862e-13 3.005929e-13 3.114176e-13 2.973177e-13 3.047562e-13 3.172462e-13 3.055889e-13 2.789435e-13 2.556289e-13 2.756129e-13 2.864375e-13 3.030909e-13 3.230749e-13 2.864375e-13 2.739475e-13 2.856049e-13 2.664535e-13 2.539635e-13 2.689515e-13 2.256528e-13 1.931788e-13 2.181588e-13 1.931788e-13 2.203793e-13 2.645661e-13 2.814415e-13 3.064216e-13 3.197442e-13 3.497203e-13 2.947642e-13 2.331468e-13 3.030909e-13 3.530509e-13 2.564615e-13 1.765255e-13 2.181588e-13 2.714495e-13 2.348122e-13 2.198242e-13 1.748601e-13 1.049161e-13 2.114975e-13 3.064216e-13 1.951772e-13 1.306732e-13 1.665335e-13 2.065015e-13 2.198242e-13 1.715295e-13 1.865175e-13 1.731948e-13 1.315614e-13 1.432188e-13 8.160139e-14 3.497203e-14 2.331468e-14 -1.665335e-15 4.662937e-14 1.199041e-13 1.432188e-13 1.498801e-13 1.815215e-13 2.015055e-13 1.932343e-13 1.389999e-13 7.993606e-14 5.995204e-14 5.995204e-14 4.329870e-14 3.663736e-14 9.992007e-15 2.664535e-14 6.494805e-14 3.663736e-14 3.164136e-14 8.326673e-14 1.398881e-13 2.997602e-14 -4.329870e-14 -3.330669e-15 -2.664535e-14 -1.165734e-13 -1.498801e-13 -1.587619e-13 -1.530998e-13 -2.664535e-14 9.658940e-14 3.330669e-15 -4.996004e-14 -7.993606e-14 -2.098322e-13 -2.264855e-13 -2.331468e-13 -2.831069e-13 -3.763656e-13 -3.097522e-13 -2.864375e-13 -2.597922e-13 -1.831868e-13 -2.764455e-13 -4.429790e-13 -3.630429e-13 -3.430589e-13 -3.158585e-13 -1.902922e-13 -3.030909e-13 -3.164136e-13 -2.731149e-13 -2.797762e-13 -3.130829e-13 -3.397282e-13 -3.463896e-13 -4.596323e-13 -3.397282e-13 -1.965095e-13 -2.464695e-13 -2.464695e-13 -3.197442e-13 -3.497203e-13 -4.762857e-13 -6.394885e-13 -4.796163e-13 -3.597123e-13 -3.984035e-13 -4.144463e-13 -4.130030e-13 -3.030909e-13 -3.363976e-13 -4.063416e-13 -5.428991e-13 -6.727952e-13 -5.462297e-13 -4.296563e-13 -4.363176e-13 -4.662937e-13 -4.729550e-13 -4.529710e-13 -6.228351e-13 -6.761258e-13 -6.061818e-13 -6.827872e-13 -5.129230e-13 -4.030110e-13 -5.213052e-13 -4.840572e-13 -3.930190e-13 -3.863576e-13 -3.597123e-13 -3.130829e-13 -5.229150e-13 -6.461498e-13 -6.128431e-13 -5.329071e-13 -5.229150e-13 -6.028511e-13 -4.829470e-13 -5.129230e-13 -6.195044e-13 -4.662937e-13 -3.130829e-13 -2.797762e-13 -2.364775e-13 -2.131628e-13 -8.881784e-14 1.543210e-13 6.328271e-14 -1.665335e-13 -7.993606e-14 3.996803e-14 1.398881e-13 1.998401e-13 1.332268e-14 -1.498801e-13 -7.327472e-14 6.994405e-14 7.660539e-14 -2.664535e-14 -7.993606e-14 -1.099121e-13 -1.998401e-14 1.565414e-13 5.329071e-14 -1.898481e-13 -3.064216e-13 
4.183875e-13 4.205525e-13 4.158895e-13 4.090062e-13 4.069522e-13 4.048428e-13 4.066192e-13 4.043432e-13 3.942402e-13 4.027889e-13 4.188316e-13 4.117262e-13 4.048428e-13 4.063416e-13 4.007350e-13 4.001244e-13 4.117262e-13 4.222178e-13 4.138356e-13 3.987921e-13 4.049538e-13 4.080070e-13 3.950729e-13 3.809175e-13 3.742562e-13 3.651524e-13 3.655409e-13 3.821943e-13 3.538836e-13 3.214096e-13 3.530509e-13 3.655409e-13 3.463896e-13 3.355649e-13 3.197442e-13 2.847722e-13 2.789435e-13 2.989275e-13 2.872702e-13 2.802758e-13 3.159695e-13 3.455569e-13 2.989275e-13 2.556289e-13 2.656209e-13 2.756129e-13 2.847722e-13 3.114176e-13 2.814415e-13 2.448042e-13 2.806089e-13 2.980949e-13 2.664535e-13 2.539635e-13 2.473022e-13 2.206568e-13 2.298162e-13 2.514655e-13 2.131628e-13 1.862954e-13 2.581269e-13 3.030909e-13 3.064216e-13 3.297362e-13 3.314016e-13 3.097522e-13 2.814415e-13 3.047562e-13 2.897682e-13 2.747802e-13 2.514655e-13 2.148282e-13 2.298162e-13 2.314815e-13 2.065015e-13 1.598721e-13 1.981748e-13 2.464695e-13 2.181588e-13 1.858513e-13 1.579847e-13 1.232348e-13 1.931788e-13 2.897682e-13 2.181588e-13 1.815215e-13 1.348921e-13 9.658940e-14 9.825474e-14 6.494805e-14 7.660539e-14 6.994405e-14 3.164136e-14 -1.665335e-14 8.992806e-14 1.681988e-13 1.598721e-13 1.948441e-13 1.998401e-13 1.824652e-13 1.142419e-13 4.329870e-14 2.331468e-14 1.332268e-14 3.330669e-14 9.492407e-14 2.831069e-14 2.164935e-14 3.663736e-14 -2.997602e-14 7.160939e-14 1.332268e-13 4.662937e-14 -1.998401e-14 2.997602e-14 6.661338e-14 -7.660539e-14 -2.164935e-13 -1.931788e-13 -2.058909e-13 -8.326673e-14 3.330669e-15 -3.996803e-14 -3.996803e-14 1.665335e-14 4.329870e-14 -9.658940e-14 -1.898481e-13 -2.098322e-13 -1.965095e-13 -2.065015e-13 -2.864375e-13 -3.097522e-13 -2.864375e-13 -2.564615e-13 -2.131628e-13 -2.964295e-13 -3.463896e-13 -3.896883e-13 -4.192202e-13 -3.486100e-13 -3.663736e-13 -2.764455e-13 -2.065015e-13 -3.230749e-13 -3.563816e-13 -2.731149e-13 -1.731948e-13 -2.831069e-13 -3.896883e-13 -3.230749e-13 -2.897682e-13 -3.130829e-13 -3.597123e-13 -3.630429e-13 -4.229950e-13 -5.029310e-13 -5.062617e-13 -4.196643e-13 -2.952083e-13 -3.694822e-13 -5.062617e-13 -4.196643e-13 -3.363976e-13 -4.063416e-13 -5.262457e-13 -5.495604e-13 -5.329071e-13 -4.629630e-13 -4.096723e-13 -3.863576e-13 -4.196643e-13 -6.161738e-13 -7.893686e-13 -6.095124e-13 -4.829470e-13 -4.996004e-13 -4.596323e-13 -4.829470e-13 -5.667689e-13 -4.510281e-13 -3.530509e-13 -3.730349e-13 -3.863576e-13 -4.163336e-13 -4.596323e-13 -5.195844e-13 -5.662137e-13 -5.362377e-13 -5.395684e-13 -5.295764e-13 -2.930989e-13 -6.195044e-13 -9.359180e-13 -5.362377e-13 -2.531308e-13 -1.898481e-13 -1.765255e-13 -2.597922e-13 -3.086420e-13 -2.675637e-14 1.798561e-13 3.330669e-14 -2.331468e-14 8.659740e-14 1.498801e-13 5.329071e-14 2.997602e-14 -7.993606e-14 -1.165734e-13 5.662137e-14 6.994405e-14 -6.661338e-15 -8.992806e-14 -6.994405e-14 4.329870e-14 7.993606e-14 1.365574e-13 1.665335e-14 -1.665335e-13 
4.158895e-13 4.174994e-13 4.173328e-13 4.121148e-13 4.062306e-13 4.082290e-13 4.171663e-13 4.123923e-13 3.999023e-13 3.942957e-13 4.086176e-13 4.173883e-13 4.070078e-13 4.023448e-13 3.953504e-13 4.005130e-13 4.080070e-13 4.133915e-13 4.171108e-13 4.064526e-13 4.031220e-13 4.092282e-13 4.058975e-13 3.934075e-13 3.917422e-13 3.663736e-13 3.422262e-13 3.634870e-13 3.530509e-13 3.513856e-13 3.738676e-13 3.597123e-13 3.289036e-13 3.330669e-13 3.430589e-13 3.039236e-13 2.647882e-13 2.672862e-13 2.564615e-13 2.959299e-13 3.189116e-13 3.139156e-13 2.889355e-13 2.822742e-13 2.689515e-13 2.689515e-13 2.806089e-13 2.806089e-13 2.398082e-13 2.597922e-13 3.247402e-13 2.806089e-13 2.298162e-13 2.481348e-13 2.481348e-13 2.456368e-13 2.597922e-13 2.248202e-13 1.815215e-13 1.975642e-13 2.329248e-13 2.681189e-13 3.064216e-13 3.430589e-13 3.597123e-13 3.114176e-13 2.531308e-13 2.631229e-13 2.498002e-13 2.764455e-13 3.097522e-13 2.464695e-13 2.048361e-13 1.981748e-13 2.298162e-13 2.364775e-13 2.664535e-13 2.214895e-13 1.681988e-13 1.839640e-13 1.342815e-13 1.565414e-13 1.798561e-13 1.948441e-13 2.048361e-13 1.731948e-13 1.099121e-13 1.165734e-13 1.099121e-13 8.493206e-14 1.132427e-13 7.160939e-14 4.163336e-14 3.996803e-14 6.328271e-14 1.215694e-13 1.665335e-13 1.981748e-13 2.314815e-13 1.769696e-13 8.104628e-14 4.996004e-14 2.331468e-14 8.326673e-15 4.996004e-15 2.498002e-14 -3.996803e-14 4.996004e-14 9.992007e-14 3.830269e-14 8.493206e-14 1.199041e-13 -2.664535e-14 -1.998401e-14 1.099121e-13 1.998401e-14 -9.658940e-14 -1.931788e-13 -2.098322e-13 -8.537615e-14 -1.831868e-14 -9.992007e-14 -1.798561e-13 -4.329870e-14 1.099121e-13 1.665335e-14 -8.659740e-14 -1.099121e-13 -1.765255e-13 -1.665335e-13 3.330669e-15 -1.498801e-13 -3.697043e-13 -3.030909e-13 -2.864375e-13 -2.864375e-13 -2.831069e-13 -3.430589e-13 -4.229950e-13 -3.737011e-13 -3.601008e-13 -3.130829e-13 -2.664535e-13 -3.164136e-13 -4.263256e-13 -3.164136e-13 -2.231548e-13 -1.965095e-13 -2.431388e-13 -3.530509e-13 -2.964295e-13 -2.964295e-13 -3.763656e-13 -3.463896e-13 -2.997602e-13 -3.530509e-13 -4.463097e-13 -4.862777e-13 -5.295764e-13 -3.873013e-13 -2.916001e-13 -4.496403e-13 -5.295764e-13 -4.263256e-13 -3.164136e-13 -4.396483e-13 -5.362377e-13 -4.796163e-13 -4.896084e-13 -4.229950e-13 -2.897682e-13 -4.429790e-13 -6.827872e-13 -6.428191e-13 -5.262457e-13 -4.529710e-13 -3.763656e-13 -4.662937e-13 -5.562217e-13 -4.947154e-13 -4.580225e-13 -3.763656e-13 -3.297362e-13 -3.830269e-13 -4.596323e-13 -4.662937e-13 -4.929390e-13 -4.629630e-13 -4.196643e-13 -5.995204e-13 -7.527312e-13 -6.195044e-13 -6.328271e-13 -6.594725e-13 -5.528911e-13 -2.431388e-13 -6.661338e-15 -2.098322e-13 -3.264056e-13 -2.203793e-13 -9.203749e-14 -8.659740e-14 -4.329870e-14 1.265654e-13 2.331468e-13 1.132427e-13 -1.332268e-13 -9.325873e-14 -1.998401e-14 1.998401e-14 1.465494e-13 1.099121e-13 4.996004e-14 -1.332268e-13 -1.798561e-13 1.665335e-14 8.326673e-14 1.298961e-13 -7.660539e-14 -2.664535e-13 
4.192757e-13 4.211631e-13 4.219403e-13 4.144463e-13 4.068967e-13 4.027334e-13 4.150014e-13 4.282685e-13 4.126144e-13 4.007350e-13 4.092282e-13 4.098388e-13 4.005130e-13 4.030110e-13 4.013456e-13 3.946843e-13 4.063416e-13 4.126144e-13 4.030110e-13 3.947953e-13 4.077849e-13 4.296563e-13 4.088396e-13 3.888556e-13 3.871903e-13 3.767542e-13 3.784195e-13 3.801404e-13 3.588796e-13 3.513856e-13 3.622103e-13 3.638756e-13 3.314016e-13 3.222422e-13 3.280709e-13 3.322342e-13 2.930989e-13 2.473022e-13 2.714495e-13 3.105849e-13 3.163581e-13 3.072542e-13 3.022582e-13 3.064216e-13 2.814415e-13 2.572942e-13 2.622902e-13 2.872702e-13 2.631229e-13 2.264855e-13 2.589595e-13 2.689515e-13 2.656209e-13 2.839395e-13 2.464695e-13 2.364775e-13 2.481348e-13 2.098322e-13 1.865175e-13 1.788569e-13 2.243761e-13 2.631229e-13 2.914335e-13 3.413936e-13 3.497203e-13 3.413936e-13 2.781109e-13 2.448042e-13 2.614575e-13 2.947642e-13 2.764455e-13 2.131628e-13 2.031708e-13 1.698641e-13 2.015055e-13 2.314815e-13 2.231548e-13 2.198242e-13 2.298162e-13 2.533529e-13 1.884048e-13 1.681988e-13 1.715295e-13 1.598721e-13 1.482148e-13 1.765255e-13 1.498801e-13 1.265654e-13 1.099121e-13 8.659740e-14 1.099121e-13 7.494005e-14 4.163336e-14 4.329870e-14 6.994405e-14 1.015854e-13 1.398881e-13 1.715295e-13 1.915135e-13 1.533218e-13 1.055267e-13 5.162537e-14 -2.164935e-14 -5.162537e-14 1.998401e-14 7.660539e-14 2.664535e-14 1.165734e-13 6.494805e-14 -1.332268e-14 1.115774e-13 2.597922e-13 6.328271e-14 -1.165734e-13 -3.330669e-15 9.992007e-15 -1.165734e-13 -2.331468e-13 -1.165734e-13 4.840572e-14 -3.119727e-14 -1.465494e-13 -1.465494e-13 -6.661338e-14 3.330669e-15 1.998401e-14 -3.663736e-14 -3.330669e-14 -1.065814e-13 -2.431388e-13 -1.365574e-13 -6.661338e-15 -1.598721e-13 -2.164935e-13 -2.564615e-13 -3.264056e-13 -3.230749e-13 -3.630429e-13 -3.763656e-13 -3.523293e-13 -3.445022e-13 -3.064216e-13 -2.864375e-13 -3.597123e-13 -3.497203e-13 -3.330669e-13 -2.564615e-13 -8.326673e-14 -2.131628e-13 -4.296563e-13 -3.463896e-13 -2.797762e-13 -3.297362e-13 -3.164136e-13 -2.731149e-13 -2.731149e-13 -3.930190e-13 -4.762857e-13 -4.696243e-13 -3.985701e-13 -3.952394e-13 -5.195844e-13 -5.395684e-13 -4.662937e-13 -4.196643e-13 -4.030110e-13 -4.163336e-13 -3.430589e-13 -4.196643e-13 -4.463097e-13 -3.663736e-13 -4.329870e-13 -4.996004e-13 -5.595524e-13 -5.395684e-13 -4.563017e-13 -4.130030e-13 -4.696243e-13 -4.662937e-13 -4.072298e-13 -4.329315e-13 -3.330669e-13 -3.363976e-13 -3.430589e-13 -4.130030e-13 -5.029310e-13 -5.062617e-13 -3.796963e-13 -4.263256e-13 -6.394885e-13 -7.061018e-13 -7.527312e-13 -7.027712e-13 -6.128431e-13 -4.229950e-13 -6.661338e-14 -1.365574e-13 -3.164136e-13 -2.897682e-13 -2.452483e-13 -3.334555e-13 -3.630429e-13 -7.993606e-14 2.731149e-13 2.231548e-13 1.365574e-13 3.663736e-14 -1.332268e-13 -6.661338e-15 7.660539e-14 4.662937e-14 1.831868e-13 -1.998401e-14 -3.463896e-13 -9.992007e-14 1.765255e-13 2.065015e-13 3.463896e-13 1.831868e-13 -8.659740e-14 
4.211631e-13 4.221068e-13 4.213296e-13 4.187761e-13 4.138356e-13 4.107270e-13 4.151679e-13 4.148903e-13 4.090062e-13 4.125589e-13 4.150569e-13 4.106715e-13 4.123923e-13 4.154455e-13 3.952394e-13 3.888001e-13 4.071743e-13 4.033995e-13 3.913536e-13 3.975154e-13 4.070078e-13 4.071743e-13 4.188316e-13 4.080070e-13 3.880229e-13 3.830269e-13 3.988476e-13 3.917977e-13 3.638756e-13 3.555489e-13 3.397282e-13 3.338996e-13 3.205769e-13 3.314016e-13 3.397282e-13 3.155809e-13 3.064216e-13 2.806089e-13 2.664535e-13 2.923772e-13 3.301248e-13 3.272382e-13 3.055889e-13 3.089196e-13 2.964295e-13 2.473022e-13 2.214895e-13 2.647882e-13 2.756129e-13 2.522982e-13 2.464695e-13 2.531308e-13 2.622902e-13 2.381428e-13 2.231548e-13 2.589595e-13 2.847722e-13 2.381428e-13 1.815215e-13 1.934009e-13 2.316480e-13 2.381428e-13 2.614575e-13 3.080869e-13 3.413936e-13 3.080869e-13 2.581269e-13 2.814415e-13 2.881029e-13 2.814415e-13 2.864375e-13 2.664535e-13 2.398082e-13 2.214895e-13 1.765255e-13 1.965095e-13 1.898481e-13 2.164935e-13 2.631229e-13 2.464695e-13 2.089440e-13 1.698641e-13 1.831868e-13 1.382228e-13 7.327472e-14 1.232348e-13 1.315614e-13 1.282308e-13 1.332268e-13 1.432188e-13 1.665335e-13 1.099121e-13 1.998401e-14 2.664535e-14 5.995204e-14 9.658940e-14 1.482148e-13 1.765255e-13 1.965095e-13 2.010614e-13 1.492140e-13 -3.330669e-15 -7.494005e-14 1.332268e-14 3.497203e-14 1.332268e-14 -7.827072e-14 1.165734e-14 7.827072e-14 9.159340e-14 1.298961e-13 1.398881e-13 1.365574e-13 6.328271e-14 1.998401e-14 -8.326673e-14 -1.898481e-13 -1.565414e-13 -8.992806e-14 1.065814e-14 4.318768e-14 -1.232348e-13 -2.398082e-13 -9.992007e-14 3.330669e-15 -2.997602e-14 -5.329071e-14 3.330669e-15 -9.992007e-15 -1.532108e-13 -1.765255e-13 -1.232348e-13 -1.965095e-13 -1.598721e-13 -1.931788e-13 -3.064216e-13 -2.664535e-13 -2.897682e-13 -3.796963e-13 -3.071987e-13 -3.151923e-13 -3.264056e-13 -2.298162e-13 -2.664535e-13 -2.764455e-13 -3.097522e-13 -3.697043e-13 -2.398082e-13 -1.365574e-13 -2.964295e-13 -3.930190e-13 -3.164136e-13 -3.164136e-13 -2.498002e-13 -1.831868e-13 -2.864375e-13 -3.963496e-13 -4.396483e-13 -4.563017e-13 -3.606004e-13 -3.497758e-13 -5.029310e-13 -6.128431e-13 -4.829470e-13 -4.429790e-13 -4.196643e-13 -4.629630e-13 -4.396483e-13 -3.863576e-13 -3.663736e-13 -3.430589e-13 -3.697043e-13 -3.430589e-13 -4.429790e-13 -5.695444e-13 -4.163336e-13 -3.030909e-13 -4.496403e-13 -4.796163e-13 -3.937961e-13 -4.978240e-13 -3.563816e-13 -3.030909e-13 -3.663736e-13 -3.930190e-13 -4.996004e-13 -6.694645e-13 -4.229950e-13 -1.731948e-13 -5.195844e-13 -8.359979e-13 -7.627232e-13 -6.694645e-13 -6.061818e-13 -5.595524e-13 -3.264056e-13 -5.662137e-14 -1.965095e-13 -3.430589e-13 -3.600453e-13 -4.653500e-13 -3.363976e-13 -1.598721e-13 9.658940e-14 2.198242e-13 1.898481e-13 2.364775e-13 8.326673e-14 -1.665335e-14 -5.662137e-14 -1.632028e-13 6.661338e-14 1.298961e-13 -9.658940e-14 -1.099121e-13 1.332268e-13 3.230749e-13 2.631229e-13 2.531308e-13 2.597922e-13 
4.279355e-13 4.269918e-13 4.242717e-13 4.226064e-13 4.190537e-13 4.149459e-13 4.171108e-13 4.157230e-13 4.161116e-13 4.177769e-13 4.115042e-13 4.126144e-13 4.167777e-13 4.065082e-13 3.952949e-13 3.984035e-13 4.013456e-13 3.980150e-13 3.992917e-13 4.050094e-13 4.093947e-13 3.967382e-13 4.121703e-13 4.229950e-13 4.046763e-13 3.784195e-13 3.951284e-13 4.051204e-13 3.805289e-13 3.722023e-13 3.505529e-13 3.189116e-13 3.197442e-13 3.372302e-13 3.255729e-13 2.922662e-13 2.939315e-13 2.872702e-13 2.631229e-13 2.766676e-13 3.317346e-13 3.522183e-13 3.305689e-13 3.388956e-13 2.864375e-13 1.981748e-13 2.348122e-13 2.847722e-13 2.647882e-13 2.522982e-13 2.423062e-13 2.364775e-13 2.306488e-13 2.139955e-13 2.606249e-13 2.864375e-13 2.681189e-13 2.448042e-13 2.065015e-13 1.938449e-13 1.885159e-13 1.981748e-13 2.514655e-13 2.847722e-13 2.997602e-13 3.080869e-13 3.064216e-13 3.264056e-13 2.997602e-13 2.664535e-13 2.614575e-13 2.930989e-13 2.764455e-13 2.747802e-13 2.281508e-13 1.865175e-13 2.081668e-13 2.181588e-13 2.198242e-13 1.879608e-13 1.426637e-13 1.365574e-13 1.315614e-13 1.432188e-13 1.099121e-13 9.658940e-14 1.049161e-13 8.992806e-14 1.698641e-13 2.331468e-13 1.665335e-13 1.398881e-13 5.495604e-14 -1.665335e-14 4.163336e-14 1.015854e-13 1.698641e-13 1.765255e-13 1.498801e-13 1.675882e-13 7.205347e-14 -9.825474e-14 -3.330669e-15 1.382228e-13 4.996004e-14 1.498801e-14 -2.331468e-14 -4.996004e-14 6.661338e-14 1.532108e-13 1.149081e-13 8.326673e-14 7.327472e-14 1.065814e-13 1.998401e-14 -9.325873e-14 -1.298961e-13 -1.432188e-13 -6.328271e-14 3.730349e-14 -1.931788e-14 -1.665335e-13 -1.865175e-13 -9.325873e-14 -2.997602e-14 -5.995204e-14 -2.664535e-14 8.659740e-14 -3.663736e-14 -2.164935e-13 -1.698641e-13 -7.327472e-14 -4.996004e-14 -3.330669e-14 -1.765255e-13 -3.863576e-13 -2.997602e-13 -1.831868e-13 -2.731149e-13 -2.925438e-13 -3.068101e-13 -4.363176e-13 -2.964295e-13 -1.665335e-13 -2.564615e-13 -3.363976e-13 -3.630429e-13 -3.530509e-13 -2.731149e-13 -2.464695e-13 -2.664535e-13 -2.930989e-13 -2.631229e-13 -1.931788e-13 -2.331468e-13 -2.431388e-13 -3.230749e-13 -3.963496e-13 -3.930190e-13 -3.713696e-13 -4.774514e-13 -6.028511e-13 -5.162537e-13 -3.763656e-13 -4.096723e-13 -4.063416e-13 -4.596323e-13 -4.862777e-13 -4.196643e-13 -4.196643e-13 -3.264056e-13 -2.964295e-13 -3.264056e-13 -2.831069e-13 -3.763656e-13 -3.330669e-13 -3.463896e-13 -5.329071e-13 -4.363176e-13 -2.821077e-13 -3.631540e-13 -3.264056e-13 -3.630429e-13 -3.630429e-13 -4.063416e-13 -4.996004e-13 -5.129230e-13 -4.529710e-13 -4.363176e-13 -4.496403e-13 -6.061818e-13 -7.926992e-13 -7.327472e-13 -6.661338e-13 -5.162537e-13 -4.629630e-13 -2.930989e-13 -1.665335e-13 -3.230749e-13 -4.144463e-13 -3.740341e-13 -3.896883e-13 -1.565414e-13 1.099121e-13 1.632028e-13 1.798561e-13 1.731948e-13 1.765255e-13 6.661338e-15 -1.265654e-13 -3.330669e-15 2.031708e-13 5.995204e-14 -9.658940e-14 -9.992007e-15 3.330669e-14 2.198242e-13 4.030110e-13 2.531308e-13 7.327472e-14 
4.340417e-13 4.319878e-13 4.314882e-13 4.301559e-13 4.216072e-13 4.145573e-13 4.194978e-13 4.240497e-13 4.198308e-13 4.163336e-13 4.098943e-13 4.146683e-13 4.186096e-13 4.042322e-13 3.999023e-13 3.963496e-13 3.942402e-13 4.000689e-13 3.934630e-13 3.990142e-13 4.130585e-13 4.183875e-13 4.201084e-13 4.196643e-13 4.201084e-13 4.042877e-13 4.113376e-13 3.959610e-13 3.680389e-13 3.713696e-13 3.672063e-13 3.247402e-13 3.014256e-13 3.172462e-13 3.347322e-13 3.330669e-13 3.022582e-13 2.581269e-13 2.264855e-13 2.810530e-13 3.454459e-13 3.355649e-13 2.922662e-13 3.189116e-13 3.322342e-13 2.581269e-13 2.198242e-13 2.564615e-13 2.697842e-13 2.423062e-13 2.314815e-13 2.264855e-13 2.273182e-13 2.547962e-13 2.955969e-13 2.922662e-13 2.664535e-13 2.181588e-13 1.998401e-13 2.076117e-13 1.445510e-13 1.948441e-13 2.498002e-13 2.647882e-13 2.747802e-13 2.930989e-13 3.314016e-13 3.214096e-13 3.314016e-13 2.781109e-13 2.131628e-13 2.564615e-13 2.897682e-13 2.631229e-13 2.164935e-13 2.348122e-13 2.531308e-13 2.314815e-13 2.214895e-13 1.701972e-13 7.405188e-14 7.160939e-14 7.160939e-14 1.199041e-13 1.032507e-13 1.165734e-13 1.415534e-13 1.532108e-13 2.131628e-13 2.031708e-13 1.215694e-13 8.826273e-14 5.828671e-14 0.000000e+00 -4.996004e-15 1.532108e-13 2.681189e-13 1.448841e-13 6.494805e-14 1.381117e-13 1.340039e-13 3.497203e-14 -3.330669e-14 2.664535e-14 1.998401e-14 1.998401e-14 2.831069e-14 0.000000e+00 3.996803e-14 7.660539e-14 8.826273e-14 6.661338e-14 1.332268e-14 5.995204e-14 7.327472e-14 -2.331468e-14 -1.265654e-13 -1.565414e-13 -7.660539e-14 1.154632e-14 -9.992007e-16 -1.432188e-13 -2.098322e-13 -2.664535e-14 -6.661338e-15 -8.992806e-14 -2.664535e-14 -3.330669e-14 -9.992007e-14 -1.132427e-13 -1.565414e-13 -7.660539e-14 5.662137e-14 -1.665335e-14 -7.327472e-14 -2.164935e-13 -3.397282e-13 -2.398082e-13 -2.864375e-13 -2.564615e-13 -1.674771e-13 -2.464695e-13 -2.997602e-13 -2.864375e-13 -2.964295e-13 -3.597123e-13 -4.130030e-13 -3.663736e-13 -3.297362e-13 -2.364775e-13 -1.565414e-13 -2.498002e-13 -2.797762e-13 -2.597922e-13 -2.631229e-13 -2.431388e-13 -2.697842e-13 -3.130829e-13 -3.597123e-13 -4.423129e-13 -4.860001e-13 -5.229150e-13 -5.628831e-13 -4.563017e-13 -4.529710e-13 -4.063416e-13 -4.629630e-13 -4.529710e-13 -3.497203e-13 -3.463896e-13 -2.997602e-13 -3.064216e-13 -3.996803e-13 -3.563816e-13 -2.964295e-13 -2.464695e-13 -2.331468e-13 -4.096723e-13 -4.229950e-13 -3.697043e-13 -4.071188e-13 -3.563816e-13 -4.563017e-13 -4.263256e-13 -4.130030e-13 -4.862777e-13 -4.463097e-13 -4.396483e-13 -4.996004e-13 -4.896084e-13 -4.662937e-13 -6.661338e-13 -7.727152e-13 -6.494805e-13 -4.396483e-13 -3.697043e-13 -3.763656e-13 -3.630429e-13 -4.196643e-13 -3.848033e-13 -2.734479e-13 -2.731149e-13 -2.031708e-13 -3.663736e-14 9.992007e-14 1.332268e-13 1.765255e-13 6.661338e-14 -2.997602e-14 2.997602e-14 1.332268e-14 2.997602e-14 6.994405e-14 2.664535e-14 3.663736e-14 1.665335e-13 1.765255e-13 1.798561e-13 4.329870e-14 -2.065015e-13 
4.455325e-13 4.427014e-13 4.384271e-13 4.323764e-13 4.255485e-13 4.223843e-13 4.191092e-13 4.229395e-13 4.253264e-13 4.187761e-13 4.156675e-13 4.196643e-13 4.180545e-13 4.065637e-13 4.009015e-13 3.901324e-13 3.759215e-13 4.021228e-13 4.179990e-13 3.983480e-13 4.157785e-13 4.346523e-13 4.279910e-13 4.242162e-13 4.150569e-13 3.937961e-13 3.942402e-13 3.992362e-13 3.955170e-13 3.963496e-13 3.547163e-13 3.014256e-13 3.130829e-13 2.980949e-13 3.205769e-13 3.821943e-13 3.089196e-13 2.348122e-13 2.464695e-13 2.663425e-13 3.325673e-13 3.572143e-13 3.314016e-13 3.330669e-13 2.989275e-13 2.481348e-13 2.414735e-13 2.739475e-13 2.589595e-13 2.248202e-13 2.273182e-13 1.998401e-13 2.547962e-13 2.789435e-13 2.714495e-13 3.164136e-13 2.481348e-13 1.815215e-13 2.231548e-13 2.247091e-13 1.675327e-13 1.765255e-13 2.131628e-13 2.381428e-13 2.747802e-13 3.080869e-13 3.264056e-13 3.047562e-13 2.997602e-13 2.814415e-13 2.298162e-13 2.464695e-13 2.481348e-13 2.398082e-13 2.631229e-13 2.747802e-13 2.781109e-13 2.847722e-13 1.831868e-13 1.079137e-13 4.662937e-14 -1.665335e-15 8.160139e-14 1.615375e-13 1.082467e-13 1.032507e-13 1.432188e-13 1.548761e-13 2.114975e-13 2.697842e-13 1.665335e-13 7.494005e-14 3.164136e-14 -4.662937e-14 6.994405e-14 2.281508e-13 1.598721e-13 6.827872e-14 5.495604e-14 7.382983e-14 8.637535e-14 8.493206e-14 7.660539e-14 3.830269e-14 -8.326673e-15 2.164935e-14 6.661338e-15 -4.996004e-14 -1.665335e-14 3.330669e-14 4.996004e-14 7.660539e-14 9.992007e-14 7.660539e-14 3.996803e-14 3.996803e-14 -1.099121e-13 -2.564615e-13 -5.329071e-14 4.185541e-14 -4.674039e-14 -1.898481e-13 -7.660539e-14 9.325873e-14 -6.994405e-14 -1.765255e-13 -1.099121e-13 -1.032507e-13 -6.661338e-15 6.328271e-14 -6.994405e-14 -1.532108e-13 -5.995204e-14 6.661338e-15 -9.992007e-14 -1.698641e-13 -1.898481e-13 -1.065814e-13 -2.065015e-13 -3.264056e-13 -1.982858e-13 -1.798561e-13 -2.797762e-13 -3.230749e-13 -3.463896e-13 -3.563816e-13 -3.463896e-13 -3.996803e-13 -2.897682e-13 -2.065015e-13 -2.498002e-13 -2.797762e-13 -2.797762e-13 -2.464695e-13 -2.597922e-13 -2.364775e-13 -3.297362e-13 -3.330669e-13 -3.563816e-13 -4.779510e-13 -4.319878e-13 -4.729550e-13 -5.628831e-13 -4.896084e-13 -3.497203e-13 -2.498002e-13 -4.196643e-13 -5.295764e-13 -3.697043e-13 -3.030909e-13 -2.364775e-13 -2.431388e-13 -3.064216e-13 -3.630429e-13 -3.896883e-13 -1.965095e-13 -2.664535e-13 -4.130030e-13 -3.863576e-13 -4.748424e-13 -3.448353e-13 -2.498002e-13 -3.930190e-13 -4.729550e-13 -4.929390e-13 -5.762057e-13 -4.796163e-13 -3.830269e-13 -4.662937e-13 -5.029310e-13 -5.362377e-13 -5.861978e-13 -7.027712e-13 -7.460699e-13 -5.528911e-13 -2.864375e-13 -3.197442e-13 -4.596323e-13 -2.964295e-13 -3.121947e-13 -3.160805e-13 -2.364775e-13 -2.164935e-13 -1.532108e-13 -1.998401e-14 8.992806e-14 2.664535e-14 -2.997602e-14 9.992007e-14 2.131628e-13 3.330669e-14 -1.432188e-13 4.662937e-14 2.031708e-13 1.931788e-13 2.930989e-13 1.965095e-13 1.698641e-13 2.597922e-13 2.264855e-13 
4.552470e-13 4.510836e-13 4.440892e-13 4.363732e-13 4.289347e-13 4.253820e-13 4.262146e-13 4.281575e-13 4.227729e-13 4.152789e-13 4.116707e-13 4.198308e-13 4.301004e-13 4.138356e-13 3.951284e-13 3.917977e-13 3.942957e-13 4.076184e-13 4.146683e-13 4.009015e-13 4.128919e-13 4.226064e-13 4.259371e-13 4.304890e-13 4.267142e-13 3.992917e-13 3.771983e-13 3.913536e-13 4.063416e-13 3.846923e-13 3.697043e-13 3.397282e-13 3.230749e-13 3.080869e-13 3.030909e-13 3.214096e-13 3.030909e-13 2.822742e-13 2.539635e-13 2.645661e-13 3.383960e-13 3.472223e-13 3.388956e-13 3.239076e-13 2.839395e-13 2.456368e-13 2.381428e-13 2.631229e-13 2.556289e-13 2.323142e-13 2.489675e-13 2.581269e-13 2.947642e-13 2.564615e-13 2.223222e-13 2.581269e-13 2.298162e-13 2.248202e-13 2.614575e-13 2.134959e-13 1.260103e-13 1.848521e-13 1.998401e-13 2.198242e-13 2.797762e-13 3.164136e-13 3.597123e-13 3.114176e-13 2.897682e-13 2.448042e-13 1.665335e-13 2.148282e-13 2.448042e-13 2.531308e-13 2.731149e-13 3.014256e-13 2.997602e-13 2.198242e-13 1.315614e-13 1.223466e-13 7.227552e-14 8.326673e-14 8.160139e-14 9.325873e-14 4.829470e-14 8.826273e-14 1.698641e-13 1.898481e-13 2.098322e-13 1.898481e-13 1.998401e-13 1.199041e-13 6.161738e-14 3.164136e-14 4.163336e-14 1.165734e-13 1.298961e-13 8.160139e-14 9.992007e-15 8.248957e-14 6.927792e-14 9.492407e-14 1.515454e-13 5.162537e-14 -7.327472e-14 1.998401e-14 5.495604e-14 -5.495604e-14 -9.825474e-14 -4.496403e-14 1.665335e-14 1.132427e-13 1.865175e-13 1.032507e-13 0.000000e+00 -5.329071e-14 -9.992007e-14 -1.099121e-13 3.996803e-14 3.486100e-14 -5.384582e-14 -6.328271e-14 -2.997602e-14 -4.662937e-14 -1.831868e-13 -1.765255e-13 -1.465494e-13 -4.329870e-14 1.332268e-13 -6.661338e-15 -4.996004e-14 -3.996803e-14 -1.432188e-13 -1.465494e-13 -1.632028e-13 -1.632028e-13 -2.065015e-13 -1.532108e-13 -4.662937e-14 -1.014744e-13 -1.910139e-13 -1.565414e-13 -2.697842e-13 -3.130829e-13 -3.663736e-13 -3.297362e-13 -2.864375e-13 -3.363976e-13 -1.998401e-13 -2.564615e-13 -3.497203e-13 -3.164136e-13 -2.864375e-13 -3.130829e-13 -3.597123e-13 -3.697043e-13 -4.829470e-13 -3.930190e-13 -2.464695e-13 -3.146372e-13 -3.779199e-13 -4.762857e-13 -6.661338e-13 -4.796163e-13 -2.564615e-13 -3.530509e-13 -4.862777e-13 -3.397282e-13 -2.231548e-13 -2.131628e-13 -9.992007e-14 -1.965095e-13 -2.964295e-13 -4.429790e-13 -6.461498e-13 -3.796963e-13 -1.632028e-13 -3.264056e-13 -3.097522e-13 -3.075318e-13 -2.937650e-13 -2.198242e-13 -3.930190e-13 -5.095924e-13 -4.563017e-13 -4.696243e-13 -5.195844e-13 -4.529710e-13 -5.029310e-13 -5.329071e-13 -5.162537e-13 -6.461498e-13 -7.660539e-13 -6.727952e-13 -6.394885e-13 -3.597123e-13 -1.698641e-13 -3.197442e-13 -1.365574e-13 -3.120837e-13 -4.804490e-13 -2.831069e-13 -2.364775e-13 -2.198242e-13 -8.992806e-14 -2.997602e-14 -8.326673e-14 -2.664535e-14 1.632028e-13 1.565414e-13 4.996004e-14 2.664535e-14 1.032507e-13 1.498801e-13 1.831868e-13 2.031708e-13 1.565414e-13 2.131628e-13 3.597123e-13 4.662937e-13 
4.672929e-13 4.636846e-13 4.575229e-13 4.557466e-13 4.507505e-13 4.407030e-13 4.410361e-13 4.415912e-13 4.352629e-13 4.271583e-13 4.167222e-13 4.075629e-13 4.026224e-13 3.915757e-13 3.769762e-13 3.684830e-13 3.563816e-13 3.505529e-13 3.463896e-13 3.299583e-13 3.576583e-13 3.447242e-13 3.630429e-13 3.705369e-13 3.459455e-13 3.234635e-13 2.926548e-13 2.739475e-13 2.831069e-13 2.764455e-13 2.522982e-13 2.381428e-13 2.256528e-13 2.239875e-13 2.431388e-13 2.281508e-13 2.089995e-13 1.981748e-13 1.665335e-13 1.496581e-13 2.255973e-13 2.656209e-13 2.489675e-13 2.489675e-13 1.948441e-13 1.157408e-13 1.423861e-13 1.731948e-13 1.457168e-13 1.215694e-13 1.490474e-13 1.665335e-13 1.781908e-13 1.748601e-13 1.831868e-13 1.890155e-13 1.498801e-13 9.658940e-14 1.149081e-13 1.115774e-13 1.152411e-13 1.149081e-13 1.149081e-13 1.182388e-13 2.098322e-13 2.564615e-13 1.815215e-13 1.232348e-13 1.781908e-13 2.431388e-13 1.798561e-13 1.015854e-13 1.765255e-13 2.514655e-13 2.181588e-13 2.331468e-13 1.798561e-13 6.661338e-14 -3.164136e-14 -1.044720e-13 2.220446e-15 4.662937e-14 5.495604e-14 7.827072e-14 3.330669e-15 -6.661338e-14 2.831069e-14 1.432188e-13 1.365574e-13 8.659740e-14 1.049161e-13 1.199041e-13 1.232348e-13 7.160939e-14 6.161738e-14 1.015854e-13 1.165734e-13 6.827872e-14 -2.164935e-14 -4.840572e-14 -7.938095e-15 -8.326673e-15 8.992806e-14 1.648681e-13 9.325873e-14 9.992007e-14 -3.663736e-14 -2.114975e-13 -9.658940e-14 -2.997602e-14 6.161738e-14 2.264855e-13 2.131628e-13 2.164935e-13 1.032507e-13 -7.660539e-14 -7.660539e-14 -1.165734e-13 -9.658940e-14 -8.754109e-14 -5.040413e-14 -4.996004e-14 -9.992007e-15 -6.661338e-15 -1.398881e-13 -2.231548e-13 -1.432188e-13 -2.997602e-14 4.996004e-14 -6.994405e-14 4.996004e-14 2.231548e-13 3.663736e-14 -2.331468e-14 1.332268e-14 5.995204e-14 -2.997602e-14 -1.731948e-13 -1.132427e-13 -1.065814e-13 -8.143486e-14 -1.065814e-13 -2.997602e-13 -3.563816e-13 -3.730349e-13 -3.796963e-13 -5.362377e-13 -6.095124e-13 -3.963496e-13 -2.831069e-13 -2.398082e-13 -2.464695e-13 -2.398082e-13 -1.665335e-13 -1.498801e-13 -1.965095e-13 -2.364775e-13 -3.363976e-13 -3.297362e-13 -2.107758e-13 -2.520206e-13 -3.796963e-13 -4.229950e-13 -4.729550e-13 -3.963496e-13 -3.663736e-13 -3.630429e-13 -2.231548e-13 -1.498801e-13 -2.997602e-14 -6.994405e-14 -1.165734e-13 -9.992007e-14 -1.565414e-13 -2.997602e-13 -3.530509e-13 -2.564615e-13 -3.563816e-13 -3.064216e-13 -2.569611e-13 -1.373901e-13 -3.330669e-14 -3.530509e-13 -5.995204e-13 -4.563017e-13 -3.730349e-13 -5.828671e-13 -5.295764e-13 -5.695444e-13 -5.828671e-13 -5.395684e-13 -7.360779e-13 -5.995204e-13 -4.463097e-13 -3.863576e-13 -2.697842e-13 -2.897682e-13 -4.229950e-13 -3.397282e-13 -3.271272e-13 -2.026712e-13 -6.994405e-14 -2.231548e-13 -3.397282e-13 -1.332268e-13 2.997602e-14 4.662937e-14 4.329870e-14 1.665335e-13 3.064216e-13 1.432188e-13 -1.998401e-14 7.327472e-14 9.325873e-14 1.165734e-13 1.065814e-13 1.565414e-13 2.664535e-13 3.563816e-13 4.996004e-13 
4.617973e-13 4.620193e-13 4.601874e-13 4.538592e-13 4.541922e-13 4.523604e-13 4.472533e-13 4.483081e-13 4.407030e-13 4.340417e-13 4.298228e-13 4.134471e-13 4.015677e-13 3.894662e-13 3.765321e-13 3.718137e-13 3.672618e-13 3.589351e-13 3.506084e-13 3.380074e-13 3.578804e-13 3.497203e-13 3.542722e-13 3.476108e-13 3.426148e-13 3.201328e-13 2.960410e-13 2.889355e-13 2.831069e-13 2.672862e-13 2.389755e-13 2.289835e-13 2.181588e-13 2.431388e-13 2.872702e-13 2.381428e-13 2.023381e-13 1.973421e-13 1.731948e-13 1.718625e-13 2.259859e-13 2.373102e-13 1.981748e-13 2.114975e-13 2.189915e-13 1.623701e-13 1.590394e-13 1.540434e-13 1.540434e-13 1.523781e-13 1.731948e-13 1.806888e-13 1.798561e-13 1.873501e-13 1.648681e-13 1.590394e-13 1.465494e-13 1.265654e-13 1.582068e-13 7.827072e-14 8.898438e-14 9.325873e-14 8.493206e-14 1.748601e-13 2.731149e-13 2.114975e-13 1.448841e-13 1.232348e-13 1.365574e-13 2.248202e-13 2.398082e-13 1.765255e-13 1.482148e-13 1.831868e-13 1.848521e-13 1.665335e-13 1.731948e-13 6.994405e-14 -6.661338e-14 -5.384582e-14 4.052314e-14 5.495604e-14 3.330669e-14 2.664535e-14 2.831069e-14 -1.165734e-14 3.164136e-14 1.115774e-13 1.565414e-13 1.182388e-13 5.995204e-14 1.099121e-13 1.915135e-13 1.232348e-13 2.664535e-14 6.994405e-14 1.149081e-13 3.164136e-14 -3.330669e-14 -1.321165e-14 6.994405e-15 -9.992007e-15 1.498801e-14 9.159340e-14 1.382228e-13 6.661338e-14 2.831069e-14 -6.661338e-14 -7.327472e-14 -3.996803e-14 0.000000e+00 1.698641e-13 1.831868e-13 1.931788e-13 1.632028e-13 2.997602e-14 -6.661338e-14 -1.598721e-13 -1.265654e-13 -1.483258e-13 -1.293410e-13 -8.992806e-14 -4.662937e-14 -1.165734e-13 -2.431388e-13 -2.131628e-13 -7.327472e-14 9.992007e-15 1.532108e-13 8.326673e-14 3.996803e-14 9.325873e-14 -7.327472e-14 -8.326673e-14 -6.661338e-14 -2.664535e-14 -1.665335e-14 -7.327472e-14 -2.664535e-14 -9.381385e-15 5.528911e-14 -2.298162e-13 -4.896084e-13 -4.063416e-13 -3.297362e-13 -4.596323e-13 -6.328271e-13 -5.095924e-13 -3.963496e-13 -3.064216e-13 -1.365574e-13 -1.998401e-13 -3.563816e-13 -2.731149e-13 -1.565414e-13 -1.965095e-13 -2.198242e-13 -3.597123e-13 -4.696243e-13 -2.328138e-13 -1.262324e-13 -2.897682e-13 -3.397282e-13 -3.996803e-13 -4.396483e-13 -4.296563e-13 -3.930190e-13 -2.098322e-13 -1.265654e-13 -8.326673e-14 -1.365574e-13 -9.658940e-14 -7.327472e-14 -2.364775e-13 -3.264056e-13 -3.730349e-13 -2.864375e-13 -2.731149e-13 -2.764455e-13 -2.349787e-13 -3.713696e-14 -2.065015e-13 -4.929390e-13 -5.062617e-13 -4.163336e-13 -5.861978e-13 -7.427392e-13 -5.828671e-13 -6.195044e-13 -4.629630e-13 -2.731149e-13 -4.796163e-13 -5.062617e-13 -3.763656e-13 -3.264056e-13 -3.463896e-13 -3.763656e-13 -3.697043e-13 -2.997602e-13 -2.420841e-13 -1.001976e-13 -1.931788e-13 -2.864375e-13 -2.164935e-13 -1.698641e-13 -4.662937e-14 5.995204e-14 -1.332268e-14 9.325873e-14 1.765255e-13 1.598721e-13 1.398881e-13 1.798561e-13 1.998401e-13 1.565414e-13 1.532108e-13 1.265654e-13 2.464695e-13 3.297362e-13 2.797762e-13 
4.686251e-13 4.684586e-13 4.662937e-13 4.596323e-13 4.551359e-13 4.559131e-13 4.553580e-13 4.510836e-13 4.429790e-13 4.404255e-13 4.394263e-13 4.183875e-13 3.973488e-13 3.921863e-13 3.884670e-13 3.713696e-13 3.722023e-13 3.818057e-13 3.622103e-13 3.356204e-13 3.495537e-13 3.401168e-13 3.405054e-13 3.330669e-13 3.314016e-13 3.251288e-13 3.084755e-13 2.902123e-13 2.781109e-13 2.764455e-13 2.506328e-13 2.239875e-13 2.406408e-13 2.406408e-13 2.414735e-13 2.273182e-13 2.139955e-13 2.231548e-13 2.031708e-13 1.801892e-13 2.158829e-13 2.439715e-13 2.264855e-13 2.123302e-13 1.981748e-13 1.548761e-13 1.515454e-13 1.423861e-13 1.373901e-13 1.482148e-13 1.698641e-13 1.823541e-13 2.131628e-13 2.356448e-13 1.798561e-13 1.632028e-13 1.315614e-13 5.828671e-14 8.826273e-14 7.172041e-14 8.093526e-14 9.825474e-14 1.249001e-13 2.114975e-13 2.098322e-13 1.715295e-13 1.199041e-13 7.660539e-14 1.665335e-13 2.781109e-13 2.647882e-13 2.298162e-13 1.931788e-13 1.532108e-13 1.182388e-13 8.659740e-14 9.992007e-14 9.825474e-14 4.496403e-14 -5.351275e-14 3.197442e-14 1.049161e-13 2.831069e-14 1.665335e-14 1.165734e-14 -5.662137e-14 4.662937e-14 1.298961e-13 1.315614e-13 1.615375e-13 8.493206e-14 4.163336e-14 1.265654e-13 1.815215e-13 1.265654e-13 6.661338e-14 4.163336e-14 -1.332268e-14 1.665335e-15 6.572520e-14 7.660539e-15 -6.161738e-14 -4.996004e-15 4.662937e-14 4.329870e-14 1.665335e-14 -1.332268e-14 -8.160139e-14 -6.661338e-15 3.330669e-14 1.132427e-13 2.431388e-13 1.965095e-13 2.364775e-13 1.165734e-13 2.331468e-14 -7.993606e-14 -2.631229e-13 -1.365574e-13 -1.413869e-13 -1.423306e-13 -1.032507e-13 -1.632028e-13 -2.164935e-13 -2.231548e-13 -2.831069e-13 -9.992007e-14 2.331468e-14 5.995204e-14 1.632028e-13 1.432188e-13 1.798561e-13 9.992007e-15 -1.232348e-13 -9.325873e-14 -7.993606e-14 -9.992007e-14 -1.532108e-13 -2.331468e-14 6.866729e-14 -1.669220e-13 -3.330669e-13 -3.697043e-13 -4.096723e-13 -4.063416e-13 -4.296563e-13 -5.029310e-13 -5.095924e-13 -4.363176e-13 -3.597123e-13 -2.164935e-13 -7.993606e-14 -2.531308e-13 -4.496403e-13 -3.197442e-13 -2.131628e-13 -2.831069e-13 -4.329870e-13 -2.731149e-13 -4.773959e-14 -2.750578e-13 -2.997602e-13 -3.030909e-13 -3.663736e-13 -4.296563e-13 -4.829470e-13 -3.330669e-13 -1.865175e-13 -5.995204e-14 3.996803e-14 -3.996803e-14 -9.992007e-14 -2.331468e-13 -3.896883e-13 -4.163336e-13 -5.495604e-13 -3.197442e-13 -1.632028e-13 -2.831069e-13 -2.897682e-13 -1.996181e-13 -1.898481e-13 -4.629630e-13 -5.995204e-13 -6.161738e-13 -6.894485e-13 -5.662137e-13 -4.896084e-13 -4.929390e-13 -3.530509e-13 -4.130030e-13 -4.996004e-13 -3.763656e-13 -2.298162e-13 -2.364775e-13 -2.831069e-13 -3.896883e-13 -5.195844e-13 -3.064216e-13 -8.421042e-14 -1.194600e-13 -2.098322e-13 -1.998401e-13 -1.032507e-13 -1.298961e-13 -8.659740e-14 -6.994405e-14 -2.864375e-13 -3.330669e-14 1.931788e-13 1.831868e-13 1.998401e-13 2.364775e-13 3.563816e-13 2.298162e-13 1.598721e-13 2.464695e-13 3.230749e-13 2.431388e-13 7.993606e-14 
4.748979e-13 4.747314e-13 4.707901e-13 4.646283e-13 4.604650e-13 4.592993e-13 4.641287e-13 4.621303e-13 4.492517e-13 4.364842e-13 4.370948e-13 4.319323e-13 4.037881e-13 3.982370e-13 4.100609e-13 3.892997e-13 3.655409e-13 3.725908e-13 3.709810e-13 3.448353e-13 3.456679e-13 3.472778e-13 3.347322e-13 3.176348e-13 3.180789e-13 3.239631e-13 3.197442e-13 2.951528e-13 2.797762e-13 2.697842e-13 2.514655e-13 2.547962e-13 2.714495e-13 2.356448e-13 2.223222e-13 2.198242e-13 2.031708e-13 2.164935e-13 2.281508e-13 1.966205e-13 1.738054e-13 2.281508e-13 2.539635e-13 2.156608e-13 2.181588e-13 1.915135e-13 1.532108e-13 1.432188e-13 1.232348e-13 1.498801e-13 1.740275e-13 2.040035e-13 2.314815e-13 1.948441e-13 1.673661e-13 1.590394e-13 1.515454e-13 1.049161e-13 7.327472e-14 6.816769e-14 6.716849e-14 7.827072e-14 9.658940e-14 1.432188e-13 1.798561e-13 1.632028e-13 1.249001e-13 1.215694e-13 1.215694e-13 2.398082e-13 3.597123e-13 2.664535e-13 1.898481e-13 1.332268e-13 7.660539e-14 7.327472e-14 4.496403e-14 8.992806e-14 1.598721e-13 4.829470e-14 2.048361e-14 8.326673e-15 -5.162537e-14 -4.996004e-15 7.327472e-14 4.496403e-14 5.828671e-14 1.132427e-13 1.199041e-13 9.825474e-14 6.494805e-14 8.826273e-14 1.032507e-13 1.532108e-13 2.148282e-13 1.149081e-13 2.331468e-14 -6.661338e-15 -4.996004e-15 3.841372e-14 2.320366e-14 -5.662137e-14 -5.329071e-14 -1.665335e-15 -2.997602e-14 0.000000e+00 1.665335e-15 2.664535e-14 9.159340e-14 1.165734e-13 1.565414e-13 1.398881e-13 1.532108e-13 1.731948e-13 4.329870e-14 2.664535e-14 0.000000e+00 -7.327472e-14 -4.662937e-14 -1.622591e-13 -2.396972e-13 -2.498002e-13 -2.697842e-13 -2.431388e-13 -2.065015e-13 -1.265654e-13 -2.997602e-14 -5.662137e-14 -6.661338e-14 8.992806e-14 2.098322e-13 1.298961e-13 3.330669e-15 -7.327472e-14 -9.992007e-14 -9.992007e-14 -1.498801e-13 -6.661338e-14 1.332268e-14 -1.094125e-13 -3.084200e-13 -3.397282e-13 -3.563816e-13 -4.096723e-13 -4.163336e-13 -4.696243e-13 -4.762857e-13 -4.130030e-13 -3.663736e-13 -3.330669e-13 -2.997602e-13 -2.298162e-13 -1.765255e-13 -2.897682e-13 -3.663736e-13 -2.864375e-13 -3.197442e-13 -2.964295e-13 -2.764455e-13 -3.253509e-13 -4.246603e-13 -3.164136e-13 -2.131628e-13 -3.697043e-13 -4.696243e-13 -3.563816e-13 -2.298162e-13 -1.365574e-13 4.329870e-14 4.996004e-14 -6.661338e-14 -1.898481e-13 -3.230749e-13 -3.630429e-13 -3.896883e-13 -4.163336e-13 -2.697842e-13 -2.764455e-13 -4.329870e-13 -4.047873e-13 -2.816081e-13 -3.397282e-13 -5.495604e-13 -6.128431e-13 -7.394085e-13 -5.995204e-13 -3.730349e-13 -5.029310e-13 -5.861978e-13 -4.296563e-13 -3.930190e-13 -3.597123e-13 -2.930989e-13 -2.198242e-13 -1.332268e-13 -2.930989e-13 -3.630429e-13 -2.930989e-13 -2.930989e-13 -2.967626e-13 -1.497691e-13 -1.398881e-13 -1.831868e-13 -9.992007e-14 -1.498801e-13 -4.662937e-14 6.328271e-14 -5.329071e-14 -1.865175e-13 -4.996004e-14 2.065015e-13 2.831069e-13 2.398082e-13 2.131628e-13 1.865175e-13 2.364775e-13 3.463896e-13 2.231548e-13 2.498002e-13 3.597123e-13 
4.826139e-13 4.811707e-13 4.771739e-13 4.743983e-13 4.714007e-13 4.671818e-13 4.689582e-13 4.665157e-13 4.525824e-13 4.448664e-13 4.390932e-13 4.313216e-13 4.119483e-13 4.021228e-13 4.111156e-13 4.013456e-13 3.855249e-13 3.809730e-13 3.759770e-13 3.451683e-13 3.389511e-13 3.247402e-13 3.247402e-13 3.185230e-13 3.222422e-13 3.343437e-13 3.139156e-13 2.993161e-13 2.889355e-13 2.731149e-13 2.564615e-13 2.631229e-13 2.473022e-13 2.048361e-13 2.214895e-13 2.298162e-13 2.223222e-13 2.273182e-13 2.189915e-13 1.860734e-13 2.227107e-13 2.756129e-13 2.381428e-13 1.831868e-13 1.848521e-13 2.073341e-13 1.731948e-13 1.540434e-13 1.607048e-13 1.706968e-13 1.831868e-13 2.173262e-13 2.114975e-13 1.598721e-13 1.698641e-13 1.615375e-13 1.282308e-13 1.282308e-13 1.182388e-13 8.421042e-14 8.337775e-14 6.161738e-14 6.161738e-14 9.492407e-14 1.698641e-13 2.081668e-13 1.548761e-13 1.315614e-13 1.781908e-13 2.298162e-13 2.797762e-13 2.764455e-13 1.731948e-13 1.015854e-13 8.992806e-14 8.160139e-14 6.494805e-14 7.160939e-14 8.493206e-14 3.752554e-14 1.598721e-14 3.330669e-15 9.992007e-15 -6.661338e-15 2.164935e-14 5.329071e-14 7.827072e-14 1.681988e-13 1.382228e-13 5.662137e-14 7.827072e-14 1.149081e-13 8.992806e-14 1.415534e-13 1.698641e-13 1.099121e-13 4.662937e-14 9.992007e-15 1.998401e-14 4.207745e-14 -5.134781e-14 -1.432188e-13 -4.163336e-14 8.326673e-15 2.498002e-14 1.165734e-14 3.330669e-15 8.160139e-14 1.582068e-13 2.065015e-13 1.232348e-13 2.331468e-14 1.532108e-13 2.564615e-13 9.992007e-14 2.997602e-14 2.664535e-14 -9.992007e-15 -1.365574e-13 -1.736944e-13 -2.728928e-13 -3.597123e-13 -3.064216e-13 -2.664535e-13 -1.432188e-13 -2.331468e-14 -6.328271e-14 -1.232348e-13 -1.998401e-14 5.329071e-14 1.532108e-13 2.198242e-13 5.329071e-14 -1.532108e-13 -1.298961e-13 -5.995204e-14 -3.330669e-14 -9.992007e-15 -1.332268e-13 -2.381428e-13 -3.118616e-13 -3.463896e-13 -4.063416e-13 -4.429790e-13 -4.429790e-13 -5.162537e-13 -4.796163e-13 -3.563816e-13 -2.797762e-13 -3.630429e-13 -2.964295e-13 -2.531308e-13 -3.197442e-13 -2.864375e-13 -2.997602e-13 -2.031708e-13 -2.398082e-13 -2.364775e-13 -2.864375e-13 -4.350409e-13 -4.242162e-13 -3.630429e-13 -3.763656e-13 -4.229950e-13 -3.230749e-13 -2.264855e-13 -2.597922e-13 -2.664535e-13 9.992007e-15 2.531308e-13 -6.328271e-14 -2.331468e-13 -2.764455e-13 -3.830269e-13 -4.529710e-13 -5.029310e-13 -3.430589e-13 -2.731149e-13 -3.896883e-13 -5.311307e-13 -4.568568e-13 -3.030909e-13 -5.129230e-13 -6.561418e-13 -5.495604e-13 -4.662937e-13 -5.262457e-13 -6.528111e-13 -5.229150e-13 -3.730349e-13 -3.297362e-13 -2.464695e-13 -2.364775e-13 -2.464695e-13 -2.431388e-13 -3.896883e-13 -2.731149e-13 -4.662937e-14 -2.864375e-13 -4.082290e-13 -2.179923e-13 -8.992806e-14 1.332268e-14 4.329870e-14 -3.330669e-15 -6.661338e-14 -2.331468e-14 1.565414e-13 -6.994405e-14 -3.030909e-13 9.992007e-14 3.830269e-13 2.930989e-13 1.265654e-13 1.065814e-13 2.331468e-13 1.765255e-13 6.328271e-14 2.664535e-13 4.996004e-13 
4.939382e-13 4.933831e-13 4.894973e-13 4.833356e-13 4.783396e-13 4.749534e-13 4.694578e-13 4.621858e-13 4.560796e-13 4.609091e-13 4.563017e-13 4.444223e-13 4.246603e-13 3.905209e-13 4.086731e-13 4.217737e-13 3.917977e-13 3.872458e-13 3.901324e-13 3.471667e-13 3.218537e-13 3.335110e-13 3.247402e-13 3.068656e-13 3.185230e-13 3.285150e-13 3.105294e-13 2.864375e-13 2.831069e-13 2.772782e-13 2.547962e-13 2.589595e-13 2.364775e-13 2.381428e-13 2.473022e-13 2.373102e-13 2.189915e-13 2.164935e-13 2.489675e-13 2.367551e-13 2.342015e-13 2.231548e-13 2.481348e-13 1.915135e-13 1.232348e-13 1.773581e-13 1.806888e-13 1.540434e-13 1.765255e-13 1.906808e-13 1.890155e-13 2.114975e-13 2.206568e-13 1.931788e-13 1.823541e-13 1.507128e-13 9.325873e-14 1.515454e-13 1.715295e-13 1.055267e-13 8.598677e-14 4.829470e-14 1.165734e-14 1.132427e-13 2.048361e-13 1.681988e-13 1.598721e-13 1.515454e-13 1.482148e-13 2.448042e-13 3.197442e-13 2.114975e-13 1.232348e-13 1.115774e-13 8.160139e-14 6.161738e-14 6.661338e-14 6.994405e-14 7.494005e-14 2.775558e-14 -1.465494e-14 4.996004e-15 6.328271e-14 7.160939e-14 3.663736e-14 2.164935e-14 1.665335e-14 1.082467e-13 1.881828e-13 1.315614e-13 7.993606e-14 5.828671e-14 1.998401e-14 1.532108e-13 2.264855e-13 9.492407e-14 3.830269e-14 3.330669e-14 -1.498801e-14 -3.963496e-14 -1.175171e-13 -7.327472e-14 1.831868e-14 2.498002e-14 8.992806e-14 3.830269e-14 -6.161738e-14 6.827872e-14 2.514655e-13 2.231548e-13 1.182388e-13 8.326673e-14 1.532108e-13 1.398881e-13 8.659740e-14 9.325873e-14 5.662137e-14 -6.661338e-14 -2.364775e-13 -2.957634e-13 -3.499423e-13 -3.397282e-13 -2.831069e-13 -1.765255e-13 -1.465494e-13 -7.993606e-14 -1.998401e-14 -5.662137e-14 3.330669e-15 9.992007e-14 1.698641e-13 1.132427e-13 6.328271e-14 -7.327472e-14 -1.731948e-13 -5.329071e-14 3.996803e-14 -1.065814e-13 -2.198242e-13 -2.204903e-13 -3.317346e-13 -3.863576e-13 -4.363176e-13 -3.996803e-13 -4.263256e-13 -4.896084e-13 -5.562217e-13 -4.096723e-13 -1.498801e-13 -2.531308e-13 -1.931788e-13 -2.864375e-13 -5.262457e-13 -4.496403e-13 -4.130030e-13 -2.697842e-13 -1.632028e-13 -1.931788e-13 -1.931788e-13 -3.046452e-13 -4.374279e-13 -4.229950e-13 -4.063416e-13 -2.897682e-13 -2.331468e-13 -3.463896e-13 -3.164136e-13 -1.032507e-13 6.661338e-15 -3.996803e-14 -1.831868e-13 -3.230749e-13 -2.364775e-13 -3.230749e-13 -4.796163e-13 -3.730349e-13 -2.897682e-13 -3.430589e-13 -4.063416e-13 -5.001555e-13 -5.733747e-13 -4.796163e-13 -5.861978e-13 -5.628831e-13 -4.363176e-13 -4.862777e-13 -5.162537e-13 -5.628831e-13 -5.295764e-13 -3.264056e-13 -3.097522e-13 -2.897682e-13 -1.831868e-13 -1.831868e-13 -1.765255e-13 -2.498002e-13 -2.597922e-13 -2.964295e-13 -4.163336e-13 -3.664291e-13 -2.232659e-13 -9.992007e-15 2.331468e-13 8.659740e-14 3.996803e-14 -9.992007e-15 -1.332268e-13 -4.996004e-14 0.000000e+00 3.663736e-14 1.365574e-13 2.664535e-13 3.730349e-13 1.398881e-13 -2.331468e-14 1.632028e-13 1.698641e-13 1.365574e-13 3.330669e-13 4.929390e-13 
5.059841e-13 5.042078e-13 4.980460e-13 4.951040e-13 4.893863e-13 4.833911e-13 4.786171e-13 4.729550e-13 4.687917e-13 4.687362e-13 4.561351e-13 4.423684e-13 4.405365e-13 4.208855e-13 4.050649e-13 4.150569e-13 4.092837e-13 3.868017e-13 3.654854e-13 3.424483e-13 3.465561e-13 3.360090e-13 3.247402e-13 3.222977e-13 3.089751e-13 3.214096e-13 3.030909e-13 2.643441e-13 2.747802e-13 2.856049e-13 2.797762e-13 2.789435e-13 2.614575e-13 2.547962e-13 2.339795e-13 2.306488e-13 2.289835e-13 2.015055e-13 2.348122e-13 2.663980e-13 2.080558e-13 1.648681e-13 1.990075e-13 2.089995e-13 1.731948e-13 1.906808e-13 1.565414e-13 1.174061e-13 1.781908e-13 2.239875e-13 2.156608e-13 2.281508e-13 2.198242e-13 1.881828e-13 1.756928e-13 1.706968e-13 1.681988e-13 2.198242e-13 1.731948e-13 6.883383e-14 5.373479e-14 3.164136e-14 7.827072e-14 1.865175e-13 1.415534e-13 6.494805e-14 1.382228e-13 1.915135e-13 2.015055e-13 2.564615e-13 2.031708e-13 1.432188e-13 1.498801e-13 1.348921e-13 8.160139e-14 1.665335e-15 4.662937e-14 9.992007e-14 8.659740e-14 3.907985e-14 -1.021405e-14 -3.330669e-14 4.829470e-14 1.615375e-13 9.825474e-14 4.496403e-14 5.329071e-14 2.664535e-14 1.132427e-13 1.715295e-13 6.994405e-14 3.830269e-14 9.492407e-14 1.915135e-13 1.398881e-13 3.330669e-14 4.163336e-14 9.658940e-14 2.997602e-14 -7.549517e-14 -1.350031e-13 -8.493206e-14 -2.331468e-14 2.664535e-14 9.492407e-14 8.493206e-14 -2.664535e-14 1.665335e-15 1.998401e-13 2.914335e-13 1.465494e-13 4.662937e-14 8.326673e-14 7.327472e-14 1.165734e-13 1.698641e-13 4.996004e-14 -9.992007e-15 -2.031708e-13 -3.644307e-13 -3.650413e-13 -4.063416e-13 -2.398082e-13 -3.330669e-14 -6.994405e-14 -1.099121e-13 -9.325873e-14 -1.099121e-13 4.662937e-14 1.998401e-13 7.660539e-14 3.663736e-14 -3.996803e-14 -7.660539e-14 -5.329071e-14 -8.992806e-14 -1.132427e-13 -1.698641e-13 -1.365574e-13 -1.448841e-13 -3.624878e-13 -4.263256e-13 -3.963496e-13 -2.697842e-13 -4.096723e-13 -4.962697e-13 -4.996004e-13 -5.395684e-13 -3.463896e-13 -3.363976e-13 -2.364775e-13 -1.765255e-13 -4.196643e-13 -5.928591e-13 -3.896883e-13 -2.298162e-13 -2.331468e-13 -2.131628e-13 -2.131628e-13 -1.863509e-13 -3.573253e-13 -4.696243e-13 -3.330669e-13 -8.659740e-14 -3.130829e-13 -5.795364e-13 -2.531308e-13 9.325873e-14 -3.330669e-14 -1.831868e-13 -3.597123e-13 -6.028511e-13 -3.763656e-13 -2.331468e-13 -3.330669e-13 -2.631229e-13 -3.064216e-13 -4.263256e-13 -4.529710e-13 -4.966028e-13 -5.957457e-13 -4.463097e-13 -5.229150e-13 -5.928591e-13 -5.495604e-13 -4.996004e-13 -5.062617e-13 -5.362377e-13 -3.064216e-13 -1.232348e-13 -2.897682e-13 -4.263256e-13 -2.864375e-13 -1.265654e-13 -1.765255e-13 -2.364775e-13 -2.531308e-13 -3.363976e-13 -3.064216e-13 -2.529643e-13 -2.470246e-13 -6.994405e-14 9.992007e-14 1.032507e-13 3.996803e-14 5.995204e-14 -5.329071e-14 -1.132427e-13 5.329071e-14 1.698641e-13 1.965095e-13 2.198242e-13 1.898481e-13 1.665335e-13 1.698641e-13 3.230749e-13 1.332268e-13 -1.298961e-13 1.199041e-13 2.797762e-13 
5.126455e-13 5.119793e-13 5.084821e-13 5.045409e-13 4.989897e-13 4.971579e-13 4.911627e-13 4.803935e-13 4.723444e-13 4.634071e-13 4.594658e-13 4.573009e-13 4.498624e-13 4.360956e-13 4.271583e-13 4.275469e-13 4.075629e-13 3.772538e-13 3.639311e-13 3.534950e-13 3.594347e-13 3.322342e-13 3.030909e-13 3.064216e-13 3.197442e-13 3.388401e-13 2.939315e-13 2.581269e-13 2.631229e-13 2.847722e-13 3.039236e-13 2.789435e-13 2.722822e-13 2.522982e-13 2.106648e-13 2.364775e-13 2.456368e-13 2.198242e-13 2.198242e-13 2.411404e-13 2.300937e-13 1.940115e-13 1.781908e-13 1.632028e-13 1.523781e-13 1.765255e-13 1.373901e-13 1.532108e-13 1.981748e-13 1.965095e-13 1.990075e-13 2.373102e-13 2.431388e-13 1.956768e-13 1.823541e-13 1.881828e-13 1.915135e-13 2.098322e-13 2.214895e-13 1.222356e-13 6.328271e-14 6.994405e-14 7.660539e-14 9.992007e-14 1.115774e-13 1.215694e-13 1.382228e-13 1.665335e-13 1.831868e-13 1.465494e-13 1.265654e-13 1.615375e-13 1.665335e-13 1.448841e-13 1.348921e-13 4.996004e-14 1.498801e-14 8.826273e-14 1.465494e-13 5.212497e-14 -2.431388e-14 9.992007e-15 1.665335e-15 8.160139e-14 1.049161e-13 6.994405e-14 1.365574e-13 1.298961e-13 9.992007e-14 4.829470e-14 -9.992007e-15 5.495604e-14 9.825474e-14 1.015854e-13 1.315614e-13 7.827072e-14 -1.665335e-14 5.495604e-14 1.082467e-13 -1.176836e-14 -1.446065e-13 -7.660539e-14 -1.831868e-14 3.663736e-14 1.249001e-13 4.662937e-14 -1.382228e-13 1.498801e-14 2.714495e-13 2.148282e-13 1.332268e-13 1.065814e-13 1.298961e-13 9.992007e-14 4.329870e-14 8.992806e-14 2.331468e-14 -1.432188e-13 -2.231548e-13 -2.151612e-13 -2.090550e-13 -3.030909e-13 -3.097522e-13 -9.992007e-14 -6.661338e-15 -1.199041e-13 -1.532108e-13 -4.662937e-14 1.165734e-13 7.327472e-14 -1.032507e-13 -7.993606e-14 -9.658940e-14 -5.662137e-14 7.993606e-14 -4.662937e-14 -1.931788e-13 -1.565414e-13 -8.326673e-14 -1.975087e-13 -3.802514e-13 -3.597123e-13 -4.363176e-13 -4.229950e-13 -4.962697e-13 -4.729550e-13 -4.229950e-13 -4.063416e-13 -2.098322e-13 -3.064216e-13 -3.130829e-13 -2.930989e-13 -4.030110e-13 -3.930190e-13 -3.497203e-13 -3.130829e-13 -3.530509e-13 -2.964295e-13 -2.697842e-13 -2.524092e-13 -1.530998e-13 -3.297362e-13 -3.597123e-13 -2.597922e-13 -3.563816e-13 -3.097522e-13 -2.664535e-13 -2.098322e-13 -8.992806e-14 -2.164935e-13 -4.130030e-13 -4.296563e-13 -3.330669e-13 -3.530509e-13 -4.463097e-13 -2.664535e-13 -1.698641e-13 -3.996803e-13 -5.495604e-13 -5.618839e-13 -7.501777e-13 -6.128431e-13 -4.896084e-13 -5.495604e-13 -5.462297e-13 -5.095924e-13 -4.429790e-13 -3.197442e-13 -1.165734e-13 -1.565414e-13 -3.363976e-13 -4.030110e-13 -3.563816e-13 -1.965095e-13 -1.432188e-13 -2.164935e-13 -2.098322e-13 -2.264855e-13 -2.464695e-13 -3.480549e-13 -3.729239e-13 -1.232348e-13 1.898481e-13 1.598721e-13 4.329870e-14 3.330669e-15 -1.265654e-13 -2.997602e-14 1.332268e-13 1.332268e-13 2.298162e-13 2.298162e-13 1.199041e-13 8.659740e-14 6.994405e-14 2.398082e-13 3.130829e-13 1.065814e-13 1.532108e-13 2.997602e-13 
5.184742e-13 5.206946e-13 5.195844e-13 5.133671e-13 5.087597e-13 5.071499e-13 5.001555e-13 4.900524e-13 4.862777e-13 4.766743e-13 4.636291e-13 4.640177e-13 4.634071e-13 4.492517e-13 4.329870e-13 4.246603e-13 4.092837e-13 3.900769e-13 3.725908e-13 3.499423e-13 3.486100e-13 3.430589e-13 3.135270e-13 3.068656e-13 3.151368e-13 3.205769e-13 2.909895e-13 2.756684e-13 2.864375e-13 2.872702e-13 2.772782e-13 2.581269e-13 2.656209e-13 2.814415e-13 2.697842e-13 2.556289e-13 2.323142e-13 2.089995e-13 2.198242e-13 2.207123e-13 2.013389e-13 1.881828e-13 1.715295e-13 1.490474e-13 1.756928e-13 1.906808e-13 1.615375e-13 1.615375e-13 1.881828e-13 1.906808e-13 2.114975e-13 2.656209e-13 2.156608e-13 1.590394e-13 1.898481e-13 2.023381e-13 1.981748e-13 2.248202e-13 1.865175e-13 1.563749e-13 1.114664e-13 7.993606e-14 7.660539e-14 7.993606e-14 8.493206e-14 1.265654e-13 1.415534e-13 1.448841e-13 1.332268e-13 6.827872e-14 1.365574e-13 1.965095e-13 1.632028e-13 1.548761e-13 9.159340e-14 5.495604e-14 6.661338e-14 7.327472e-14 1.065814e-13 6.583623e-14 3.080869e-14 7.160939e-14 6.494805e-14 8.160139e-14 4.329870e-14 2.498002e-14 1.348921e-13 2.148282e-13 6.994405e-14 -7.827072e-14 4.996004e-15 1.182388e-13 8.493206e-14 4.996004e-15 6.161738e-14 1.465494e-13 9.825474e-14 6.328271e-14 2.498002e-14 -1.626477e-14 -6.189493e-14 -5.495604e-14 -8.326673e-15 -4.996004e-15 1.015854e-13 1.232348e-13 -4.662937e-14 -7.993606e-14 1.132427e-13 1.898481e-13 1.232348e-13 1.332268e-13 1.465494e-13 1.132427e-13 7.327472e-14 9.325873e-14 -5.662137e-14 -2.897682e-13 -2.031708e-13 -4.118927e-14 -1.922906e-13 -3.097522e-13 -2.098322e-13 -4.996004e-14 -1.065814e-13 -1.798561e-13 -7.993606e-14 -7.327472e-14 -3.330669e-15 8.992806e-14 -3.330669e-14 -1.099121e-13 -1.298961e-13 -1.765255e-13 -2.997602e-14 5.995204e-14 -1.265654e-13 -2.564615e-13 -1.931788e-13 -1.711964e-13 -2.809974e-13 -2.298162e-13 -3.330669e-13 -4.329870e-13 -4.829470e-13 -4.762857e-13 -4.463097e-13 -5.162537e-13 -4.096723e-13 -3.597123e-13 -3.463896e-13 -1.931788e-13 -2.398082e-13 -3.597123e-13 -3.130829e-13 -2.597922e-13 -3.297362e-13 -3.630429e-13 -3.463896e-13 -3.473888e-13 -2.880474e-13 -3.197442e-13 -3.397282e-13 -2.831069e-13 -2.398082e-13 -1.532108e-13 -2.831069e-13 -3.630429e-13 -2.697842e-13 -2.797762e-13 -3.597123e-13 -4.463097e-13 -4.329870e-13 -3.896883e-13 -3.130829e-13 -9.325873e-14 -2.431388e-13 -5.029310e-13 -5.262457e-13 -5.236922e-13 -6.368239e-13 -6.927792e-13 -6.394885e-13 -5.595524e-13 -5.329071e-13 -5.728751e-13 -3.697043e-13 -1.698641e-13 -1.465494e-13 -5.329071e-14 -2.797762e-13 -5.362377e-13 -3.530509e-13 -1.298961e-13 -1.565414e-13 -2.897682e-13 -2.098322e-13 -6.328271e-14 -3.430589e-13 -5.180301e-13 -3.358425e-13 -2.398082e-13 3.330669e-15 2.897682e-13 9.325873e-14 6.661338e-15 -1.332268e-14 0.000000e+00 3.996803e-14 5.995204e-14 2.331468e-13 3.463896e-13 1.365574e-13 -1.665335e-14 1.099121e-13 2.731149e-13 2.498002e-13 3.996803e-14 1.032507e-13 2.464695e-13 
5.352385e-13 5.341283e-13 5.319634e-13 5.284662e-13 5.229150e-13 5.150325e-13 5.074829e-13 4.999889e-13 4.987677e-13 4.927170e-13 4.747869e-13 4.675704e-13 4.708456e-13 4.656275e-13 4.490297e-13 4.396483e-13 4.221623e-13 3.992917e-13 3.739231e-13 3.444467e-13 3.501088e-13 3.289036e-13 3.076983e-13 3.143041e-13 3.151368e-13 3.193557e-13 3.064216e-13 2.701728e-13 2.597922e-13 2.872702e-13 2.939315e-13 2.681189e-13 2.314815e-13 2.681189e-13 3.014256e-13 2.689515e-13 2.564615e-13 2.314815e-13 2.173262e-13 2.213230e-13 1.969536e-13 1.848521e-13 1.815215e-13 1.898481e-13 1.965095e-13 1.623701e-13 1.390554e-13 1.482148e-13 1.948441e-13 2.239875e-13 2.156608e-13 2.081668e-13 1.965095e-13 1.998401e-13 2.139955e-13 1.781908e-13 1.565414e-13 1.965095e-13 1.781908e-13 1.817990e-13 1.825207e-13 9.825474e-14 4.829470e-14 5.828671e-14 2.997602e-14 1.099121e-13 1.715295e-13 1.298961e-13 1.132427e-13 1.332268e-13 1.548761e-13 1.332268e-13 1.332268e-13 1.249001e-13 4.329870e-14 5.162537e-14 9.658940e-14 1.165734e-13 1.482148e-13 7.371881e-14 4.035661e-14 7.327472e-14 7.660539e-14 2.664535e-14 -2.331468e-14 7.327472e-14 1.731948e-13 1.099121e-13 3.164136e-14 8.326673e-15 -2.997602e-14 4.163336e-14 1.149081e-13 5.828671e-14 2.164935e-14 9.658940e-14 1.665335e-13 6.994405e-14 -6.328271e-14 -5.384582e-14 1.632028e-14 3.164136e-14 5.329071e-14 1.165734e-13 1.648681e-13 2.498002e-14 -9.325873e-14 -4.996004e-14 4.329870e-14 1.232348e-13 6.661338e-14 8.659740e-14 1.998401e-13 1.132427e-13 -3.330669e-15 6.661338e-15 -1.332268e-14 -1.232348e-13 -2.498002e-13 -1.686429e-13 -1.274536e-13 -1.598721e-13 -1.898481e-13 -2.164935e-13 -1.865175e-13 -7.660539e-14 8.659740e-14 -3.663736e-14 -1.765255e-13 -5.662137e-14 -1.665335e-14 -7.993606e-14 -1.565414e-13 -1.165734e-13 -1.332268e-14 -8.326673e-14 -1.432188e-13 -1.931788e-13 -2.764455e-13 -2.079448e-13 -1.744160e-13 -2.831069e-13 -3.297362e-13 -4.063416e-13 -5.295764e-13 -4.296563e-13 -3.397282e-13 -4.363176e-13 -3.996803e-13 -4.463097e-13 -5.428991e-13 -2.997602e-13 -7.660539e-14 -1.865175e-13 -3.330669e-13 -3.297362e-13 -3.297362e-13 -3.497203e-13 -3.697043e-13 -3.445022e-13 -2.435829e-13 -3.630429e-13 -4.329870e-13 -2.664535e-13 -2.098322e-13 -2.831069e-13 -3.430589e-13 -2.831069e-13 -2.031708e-13 -3.563816e-13 -4.629630e-13 -4.829470e-13 -5.095924e-13 -3.863576e-13 -3.330669e-13 -2.498002e-13 -2.065015e-13 -4.163336e-13 -5.528911e-13 -5.465628e-13 -5.264678e-13 -5.728751e-13 -7.360779e-13 -5.528911e-13 -4.729550e-13 -4.429790e-13 -2.564615e-13 -3.130829e-13 -2.897682e-13 -1.532108e-13 -1.831868e-13 -3.430589e-13 -3.697043e-13 -1.831868e-13 -6.994405e-14 -2.631229e-13 -2.831069e-13 -2.564615e-13 -4.896084e-13 -3.932410e-13 -2.053913e-13 -1.831868e-13 -1.532108e-13 0.000000e+00 2.331468e-14 3.663736e-14 4.329870e-14 3.663736e-14 1.665335e-14 5.662137e-14 2.264855e-13 2.498002e-13 1.465494e-13 3.330669e-14 5.995204e-14 2.697842e-13 4.396483e-13 3.030909e-13 1.332268e-13 1.398881e-13 
5.464518e-13 5.448419e-13 5.453415e-13 5.436762e-13 5.361267e-13 5.306866e-13 5.281331e-13 5.128120e-13 5.035417e-13 5.029310e-13 4.914957e-13 4.844458e-13 4.818923e-13 4.748424e-13 4.504730e-13 4.325429e-13 4.238276e-13 4.051204e-13 3.921863e-13 3.488321e-13 3.193001e-13 3.206324e-13 3.272382e-13 3.438916e-13 3.264056e-13 3.205769e-13 3.121947e-13 2.784994e-13 2.398082e-13 2.756129e-13 3.022582e-13 2.764455e-13 2.556289e-13 2.589595e-13 2.789435e-13 2.747802e-13 2.439715e-13 2.406408e-13 2.481348e-13 2.369771e-13 1.906808e-13 1.598721e-13 1.798561e-13 2.248202e-13 1.865175e-13 1.440514e-13 1.357248e-13 1.024181e-13 1.831868e-13 2.772782e-13 2.248202e-13 1.806888e-13 1.873501e-13 2.114975e-13 1.840195e-13 1.282308e-13 1.815215e-13 2.231548e-13 2.181588e-13 2.182698e-13 1.404432e-13 9.325873e-14 8.659740e-14 7.494005e-14 4.163336e-14 9.658940e-14 1.265654e-13 9.325873e-14 1.282308e-13 1.798561e-13 1.465494e-13 8.659740e-14 1.082467e-13 1.715295e-13 7.827072e-14 2.331468e-14 1.032507e-13 1.165734e-13 1.232348e-13 6.383782e-14 3.064216e-14 8.326673e-14 5.329071e-14 1.665335e-14 1.332268e-14 5.495604e-14 9.325873e-14 9.992007e-14 6.827872e-14 5.162537e-14 1.332268e-14 -2.664535e-14 2.331468e-14 7.327472e-14 9.159340e-14 8.659740e-14 1.182388e-13 1.082467e-13 -3.663736e-14 -1.100786e-13 -2.081668e-14 5.329071e-14 1.049161e-13 2.331468e-13 1.049161e-13 -4.662937e-14 -7.827072e-14 -8.826273e-14 6.994405e-14 1.715295e-13 9.825474e-14 3.996803e-14 5.995204e-14 8.992806e-14 2.664535e-14 -3.330669e-14 0.000000e+00 1.998401e-14 -1.065814e-13 -1.867395e-13 -1.768585e-13 -1.165734e-13 -1.998401e-13 -3.030909e-13 -1.765255e-13 -7.660539e-14 -2.331468e-14 -6.661338e-15 -7.993606e-14 -9.325873e-14 -6.661338e-14 -4.662937e-14 -1.032507e-13 -1.432188e-13 -1.332268e-13 -1.865175e-13 -1.598721e-13 -1.665335e-13 -2.298162e-13 -2.534084e-13 -3.256284e-13 -3.264056e-13 -3.264056e-13 -3.663736e-13 -3.830269e-13 -3.363976e-13 -4.030110e-13 -4.896084e-13 -4.463097e-13 -4.596323e-13 -4.729550e-13 -3.830269e-13 -1.565414e-13 -1.998401e-14 -2.498002e-13 -3.497203e-13 -2.897682e-13 -3.197442e-13 -4.263256e-13 -4.768408e-13 -3.959055e-13 -3.896883e-13 -3.297362e-13 -1.665335e-13 -2.331468e-13 -3.996803e-13 -3.130829e-13 -1.998401e-13 -3.463896e-13 -4.563017e-13 -4.629630e-13 -5.095924e-13 -4.729550e-13 -3.697043e-13 -3.130829e-13 -2.997602e-13 -3.563816e-13 -4.296563e-13 -5.129230e-13 -5.150880e-13 -4.335421e-13 -3.697043e-13 -4.862777e-13 -4.862777e-13 -4.296563e-13 -4.429790e-13 -4.996004e-13 -5.295764e-13 -3.530509e-13 -9.992007e-14 -1.298961e-13 -2.264855e-13 -1.798561e-13 -1.199041e-13 -3.097522e-13 -4.396483e-13 -3.297362e-13 -2.897682e-13 -3.264056e-13 -3.808065e-13 -2.298717e-13 -1.398881e-13 -1.032507e-13 -1.332268e-13 -3.996803e-14 8.659740e-14 5.995204e-14 1.698641e-13 9.325873e-14 -1.199041e-13 6.994405e-14 3.164136e-13 1.099121e-13 -9.992007e-14 4.662937e-14 2.797762e-13 4.063416e-13 4.363176e-13 1.831868e-13 -5.329071e-14 
5.637157e-13 5.614398e-13 5.582756e-13 5.567768e-13 5.468959e-13 5.442868e-13 5.453971e-13 5.255796e-13 5.166423e-13 5.149769e-13 5.072609e-13 4.996004e-13 4.925504e-13 4.793943e-13 4.517497e-13 4.408696e-13 4.313216e-13 4.046763e-13 3.775869e-13 3.629874e-13 3.432254e-13 3.301803e-13 3.347322e-13 3.255729e-13 3.105849e-13 3.217981e-13 3.239631e-13 3.010370e-13 2.681189e-13 2.639555e-13 2.764455e-13 2.664535e-13 2.622902e-13 2.606249e-13 2.614575e-13 2.481348e-13 2.223222e-13 2.564615e-13 2.947642e-13 2.526312e-13 2.132183e-13 1.873501e-13 1.482148e-13 1.681988e-13 1.948441e-13 1.790235e-13 1.565414e-13 1.323941e-13 1.532108e-13 2.148282e-13 2.223222e-13 1.815215e-13 1.615375e-13 1.748601e-13 1.657008e-13 1.806888e-13 2.148282e-13 2.198242e-13 2.547962e-13 1.968425e-13 1.362799e-13 1.232348e-13 8.826273e-14 5.162537e-14 -6.661338e-15 5.662137e-14 1.082467e-13 1.332268e-13 1.665335e-13 1.582068e-13 1.781908e-13 9.658940e-14 2.997602e-14 7.827072e-14 4.662937e-14 7.160939e-14 1.815215e-13 1.565414e-13 1.515454e-13 7.904788e-14 1.487699e-14 3.996803e-14 3.164136e-14 4.996004e-15 1.665335e-15 8.326673e-14 7.160939e-14 6.161738e-14 6.827872e-14 4.329870e-14 2.331468e-14 -6.661338e-15 -3.830269e-14 2.164935e-14 1.498801e-13 1.498801e-13 1.132427e-13 1.665335e-14 -5.662137e-14 -4.651834e-14 8.437695e-15 2.664535e-14 3.663736e-14 1.149081e-13 1.282308e-13 9.992007e-15 -1.015854e-13 -4.996004e-15 1.232348e-13 1.282308e-13 1.099121e-13 5.662137e-14 -2.331468e-14 -1.332268e-14 3.330669e-15 -9.992007e-15 0.000000e+00 2.997602e-14 1.332268e-14 -1.477707e-13 -2.599032e-13 -2.065015e-13 -1.698641e-13 -1.965095e-13 -1.831868e-13 -9.992007e-14 -2.331468e-14 -3.330669e-14 -1.032507e-13 -8.659740e-14 -3.996803e-14 -9.325873e-14 -6.994405e-14 -1.432188e-13 -2.264855e-13 -1.632028e-13 -1.398881e-13 -2.398082e-13 -2.264855e-13 -3.180789e-13 -4.360956e-13 -3.397282e-13 -2.531308e-13 -3.030909e-13 -3.363976e-13 -3.597123e-13 -4.363176e-13 -4.829470e-13 -4.629630e-13 -4.296563e-13 -5.395684e-13 -3.330669e-13 -5.662137e-14 -1.931788e-13 -3.497203e-13 -2.697842e-13 -2.231548e-13 -3.463896e-13 -4.263256e-13 -4.119483e-13 -4.332645e-13 -4.596323e-13 -3.497203e-13 -2.164935e-13 -1.765255e-13 -2.897682e-13 -2.697842e-13 -3.363976e-13 -5.129230e-13 -4.063416e-13 -4.063416e-13 -5.395684e-13 -5.462297e-13 -4.263256e-13 -3.130829e-13 -3.064216e-13 -3.996803e-13 -4.696243e-13 -5.595524e-13 -4.775069e-13 -2.839950e-13 -3.563816e-13 -3.463896e-13 -3.663736e-13 -3.030909e-13 -4.296563e-13 -6.994405e-13 -5.995204e-13 -5.062617e-13 -2.231548e-13 3.330669e-15 -1.232348e-13 -1.099121e-13 -2.697842e-13 -4.796163e-13 -4.762857e-13 -3.597123e-13 -2.364775e-13 -2.464695e-13 -2.300937e-13 -1.015854e-13 -5.329071e-14 6.661338e-15 -1.165734e-13 -2.198242e-13 -8.659740e-14 -6.328271e-14 1.532108e-13 3.097522e-13 3.663736e-14 -1.099121e-13 5.662137e-14 1.065814e-13 4.329870e-14 -4.662937e-14 2.098322e-13 5.029310e-13 3.164136e-13 5.329071e-14 -9.325873e-14 
5.742073e-13 5.718759e-13 5.715983e-13 5.733192e-13 5.672129e-13 5.636047e-13 5.566658e-13 5.411227e-13 5.316303e-13 5.277445e-13 5.226930e-13 5.143663e-13 4.981571e-13 4.842238e-13 4.704570e-13 4.425349e-13 4.167222e-13 4.042322e-13 3.934630e-13 3.745892e-13 3.483880e-13 3.410050e-13 3.397282e-13 3.397282e-13 3.280709e-13 3.159695e-13 3.180789e-13 2.980949e-13 2.697842e-13 2.664535e-13 2.764455e-13 2.656209e-13 2.498002e-13 2.589595e-13 2.539635e-13 2.314815e-13 2.348122e-13 2.614575e-13 2.731149e-13 2.683964e-13 2.239320e-13 2.156608e-13 1.615375e-13 1.307288e-13 1.890155e-13 2.231548e-13 1.598721e-13 8.826273e-14 1.673661e-13 2.289835e-13 1.990075e-13 1.640355e-13 1.398881e-13 1.607048e-13 1.873501e-13 1.715295e-13 2.031708e-13 2.131628e-13 1.881828e-13 1.638689e-13 1.417200e-13 1.698641e-13 1.049161e-13 5.495604e-14 3.663736e-14 2.831069e-14 1.298961e-13 1.598721e-13 1.249001e-13 1.182388e-13 1.065814e-13 7.494005e-14 8.326673e-14 9.492407e-14 4.662937e-14 5.162537e-14 1.415534e-13 1.415534e-13 1.149081e-13 9.930945e-14 4.996004e-15 3.663736e-14 5.828671e-14 -1.665335e-14 1.998401e-14 1.498801e-13 8.160139e-14 1.498801e-14 4.996004e-14 4.662937e-14 2.831069e-14 -3.330669e-15 -3.330669e-14 -4.996004e-14 6.827872e-14 1.765255e-13 5.995204e-14 -4.996004e-14 -6.661338e-14 -6.461498e-14 -6.106227e-15 4.662937e-14 6.827872e-14 1.082467e-13 7.160939e-14 5.495604e-14 2.164935e-14 -4.996004e-15 7.993606e-14 1.432188e-13 1.165734e-13 1.032507e-13 -6.661338e-15 -1.099121e-13 -4.662937e-14 -3.330669e-15 6.328271e-14 7.993606e-14 -5.662137e-14 -1.392220e-13 -2.233769e-13 -2.631229e-13 -2.231548e-13 -1.365574e-13 -9.325873e-14 -7.327472e-14 -4.996004e-14 -5.995204e-14 -7.660539e-14 -5.662137e-14 -1.365574e-13 -2.164935e-13 -1.465494e-13 -1.465494e-13 -1.865175e-13 -1.398881e-13 -2.564615e-13 -3.796963e-13 -3.230749e-13 -3.227418e-13 -3.704814e-13 -3.763656e-13 -2.930989e-13 -2.298162e-13 -2.964295e-13 -3.530509e-13 -4.063416e-13 -4.996004e-13 -4.396483e-13 -3.430589e-13 -3.930190e-13 -3.297362e-13 -2.797762e-13 -3.264056e-13 -2.731149e-13 -1.698641e-13 -2.398082e-13 -4.329870e-13 -4.396483e-13 -2.756684e-13 -4.572454e-13 -5.995204e-13 -3.830269e-13 -2.031708e-13 -2.065015e-13 -2.531308e-13 -2.997602e-13 -3.930190e-13 -3.930190e-13 -2.864375e-13 -4.496403e-13 -6.594725e-13 -5.562217e-13 -4.429790e-13 -3.297362e-13 -2.498002e-13 -3.796963e-13 -4.563017e-13 -4.662937e-13 -4.819478e-13 -5.212497e-13 -4.496403e-13 -3.430589e-13 -2.864375e-13 -2.864375e-13 -2.864375e-13 -5.395684e-13 -7.327472e-13 -4.662937e-13 -2.065015e-13 -7.993606e-14 -2.065015e-13 -3.197442e-13 -3.730349e-13 -4.929390e-13 -6.128431e-13 -3.064216e-13 -9.325873e-14 -1.898481e-13 -1.809108e-13 -1.257883e-13 -6.661338e-15 -8.659740e-14 -1.032507e-13 -7.993606e-14 -1.365574e-13 -6.661338e-15 2.131628e-13 1.165734e-13 6.661338e-15 3.996803e-14 7.993606e-14 1.165734e-13 7.327472e-14 5.662137e-14 8.659740e-14 2.764455e-13 4.130030e-13 2.864375e-13 1.398881e-13 
5.864753e-13 5.876966e-13 5.858647e-13 5.855316e-13 5.853096e-13 5.782597e-13 5.717649e-13 5.628831e-13 5.508372e-13 5.426770e-13 5.349610e-13 5.262457e-13 5.045964e-13 4.835576e-13 4.722889e-13 4.488632e-13 4.221623e-13 4.146683e-13 4.037881e-13 3.868017e-13 3.593792e-13 3.572143e-13 3.443357e-13 3.293477e-13 3.255729e-13 3.214096e-13 3.301248e-13 2.935430e-13 2.672862e-13 2.672862e-13 2.714495e-13 2.822742e-13 2.448042e-13 2.423062e-13 2.731149e-13 2.381428e-13 2.081668e-13 2.473022e-13 2.789435e-13 2.531864e-13 2.082223e-13 1.873501e-13 1.382228e-13 1.623701e-13 2.123302e-13 2.048361e-13 1.748601e-13 1.573741e-13 1.856848e-13 1.990075e-13 1.973421e-13 1.673661e-13 6.911138e-14 1.348921e-13 2.498002e-13 2.423062e-13 2.348122e-13 1.698641e-13 1.298961e-13 1.414424e-13 9.975354e-14 1.232348e-13 9.992007e-14 7.160939e-14 4.329870e-14 1.032507e-13 2.398082e-13 1.398881e-13 7.827072e-14 1.099121e-13 6.328271e-14 4.329870e-14 6.328271e-14 5.828671e-14 5.495604e-14 1.115774e-13 1.765255e-13 1.265654e-13 4.662937e-14 5.068168e-14 -4.474199e-14 3.830269e-14 1.681988e-13 6.328271e-14 -5.662137e-14 -6.661338e-15 2.664535e-14 6.994405e-14 1.015854e-13 5.662137e-14 7.827072e-14 1.165734e-14 -4.662937e-14 -2.164935e-14 6.661338e-15 3.663736e-14 8.326673e-15 -3.330669e-14 -1.415534e-13 -8.443246e-14 4.418688e-14 6.328271e-14 6.161738e-14 5.995204e-14 -4.996004e-15 4.163336e-14 1.232348e-13 7.494005e-14 6.328271e-14 9.325873e-14 8.659740e-14 8.659740e-14 3.996803e-14 -5.995204e-14 -6.994405e-14 2.997602e-14 1.432188e-13 1.998401e-14 -1.465494e-13 -1.789680e-13 -1.836309e-13 -2.198242e-13 -3.097522e-13 -1.865175e-13 -4.996004e-14 -2.997602e-14 2.664535e-14 -8.326673e-14 -8.326673e-14 -1.165734e-13 -2.464695e-13 -1.731948e-13 -1.465494e-13 -2.031708e-13 -2.797762e-13 -2.864375e-13 -2.531308e-13 -2.997602e-13 -3.563816e-13 -3.507195e-13 -4.075074e-13 -3.197442e-13 -2.764455e-13 -2.864375e-13 -2.764455e-13 -3.563816e-13 -3.597123e-13 -4.196643e-13 -4.529710e-13 -4.163336e-13 -4.329870e-13 -3.463896e-13 -2.997602e-13 -3.164136e-13 -1.998401e-13 -1.565414e-13 -1.798561e-13 -4.496403e-13 -6.461498e-13 -4.547474e-13 -4.636846e-13 -5.195844e-13 -3.730349e-13 -2.065015e-13 -1.898481e-13 -2.564615e-13 -2.964295e-13 -3.930190e-13 -3.963496e-13 -3.896883e-13 -4.396483e-13 -5.462297e-13 -5.861978e-13 -4.296563e-13 -3.397282e-13 -2.964295e-13 -3.830269e-13 -4.696243e-13 -4.429790e-13 -5.730971e-13 -6.752376e-13 -4.696243e-13 -3.064216e-13 -2.864375e-13 -2.731149e-13 -3.963496e-13 -5.662137e-13 -5.029310e-13 -3.430589e-13 -1.565414e-13 3.663736e-14 -3.097522e-13 -5.528911e-13 -3.963496e-13 -4.662937e-13 -4.629630e-13 -2.198242e-13 -2.098322e-13 -2.264855e-13 -1.479927e-13 -1.659783e-13 -1.165734e-13 -2.498002e-13 -1.332268e-13 1.632028e-13 5.329071e-14 -9.658940e-14 -5.662137e-14 1.332268e-14 3.330669e-15 -1.332268e-14 2.065015e-13 3.996803e-13 1.398881e-13 -1.332268e-14 9.658940e-14 1.365574e-13 2.198242e-13 4.163336e-13 5.262457e-13 
6.074030e-13 6.061818e-13 6.025735e-13 6.030176e-13 5.989653e-13 5.864198e-13 5.913603e-13 5.904166e-13 5.702105e-13 5.564438e-13 5.503931e-13 5.383471e-13 5.097589e-13 4.931611e-13 4.816703e-13 4.588552e-13 4.504730e-13 4.350409e-13 4.009015e-13 3.849143e-13 3.670397e-13 3.555489e-13 3.351763e-13 3.401168e-13 3.392842e-13 3.272937e-13 3.101408e-13 2.843836e-13 2.897682e-13 2.939315e-13 2.781109e-13 2.672862e-13 2.406408e-13 2.314815e-13 2.581269e-13 2.481348e-13 2.314815e-13 2.389755e-13 2.381428e-13 2.312595e-13 2.189915e-13 1.990075e-13 1.765255e-13 1.498801e-13 1.823541e-13 2.131628e-13 1.965095e-13 1.706968e-13 1.840195e-13 2.065015e-13 2.164935e-13 2.306488e-13 1.298961e-13 8.659740e-14 1.856848e-13 2.614575e-13 2.114975e-13 1.149081e-13 1.265654e-13 1.388889e-13 9.592327e-14 1.415534e-13 1.249001e-13 9.492407e-14 9.825474e-14 8.326673e-14 1.182388e-13 1.015854e-13 1.215694e-13 1.532108e-13 6.494805e-14 -2.664535e-14 1.831868e-14 3.830269e-14 8.160139e-14 1.715295e-13 1.498801e-13 1.165734e-13 9.325873e-14 8.282264e-14 1.915135e-14 -1.332268e-14 7.993606e-14 1.232348e-13 -1.665335e-15 -9.159340e-14 -2.831069e-14 9.825474e-14 7.160939e-14 3.330669e-15 5.329071e-14 3.996803e-14 -9.992007e-15 -3.330669e-14 -2.164935e-14 -3.330669e-15 8.326673e-15 5.662137e-14 -7.160939e-14 -2.270406e-13 -4.940492e-14 8.826273e-14 8.826273e-14 1.015854e-13 3.996803e-14 1.665335e-14 9.492407e-14 1.249001e-13 7.827072e-14 5.495604e-14 1.065814e-13 1.199041e-13 -1.332268e-14 -9.325873e-14 -2.664535e-14 3.996803e-14 9.658940e-14 3.663736e-14 -1.765255e-13 -2.578493e-13 -1.731948e-13 -1.565414e-13 -2.431388e-13 -2.731149e-13 -9.992007e-14 -1.332268e-14 -9.658940e-14 -1.731948e-13 -1.232348e-13 -1.165734e-13 -1.498801e-13 -1.032507e-13 -1.731948e-13 -2.164935e-13 -2.731149e-13 -3.796963e-13 -3.130829e-13 -3.330669e-13 -3.430589e-13 -2.809974e-13 -2.606249e-13 -2.864375e-13 -3.330669e-13 -2.997602e-13 -3.264056e-13 -3.930190e-13 -3.563816e-13 -4.496403e-13 -4.529710e-13 -4.163336e-13 -3.896883e-13 -2.930989e-13 -3.230749e-13 -3.796963e-13 -2.597922e-13 -1.498801e-13 -3.330669e-13 -5.362377e-13 -4.862777e-13 -3.518852e-13 -4.812817e-13 -6.994405e-13 -4.130030e-13 -8.326673e-14 -1.632028e-13 -3.064216e-13 -3.397282e-13 -4.263256e-13 -4.263256e-13 -4.229950e-13 -4.329870e-13 -5.362377e-13 -5.095924e-13 -3.563816e-13 -2.198242e-13 -1.731948e-13 -4.396483e-13 -6.061818e-13 -5.662137e-13 -6.099565e-13 -5.019318e-13 -5.029310e-13 -4.696243e-13 -1.931788e-13 -2.897682e-13 -5.395684e-13 -4.696243e-13 -3.330669e-13 -2.364775e-13 -1.731948e-13 -2.098322e-13 -4.363176e-13 -4.196643e-13 -2.964295e-13 -4.363176e-13 -5.362377e-13 -3.030909e-13 -1.731948e-13 -1.898481e-13 -1.174616e-13 -7.094325e-14 -6.661338e-15 -1.598721e-13 -3.497203e-13 -1.065814e-13 1.565414e-13 -7.993606e-14 -2.131628e-13 -5.995204e-14 3.996803e-14 1.232348e-13 3.796963e-13 3.397282e-13 9.658940e-14 1.265654e-13 9.325873e-14 1.698641e-13 6.994405e-14 2.831069e-13 7.460699e-13 
6.211698e-13 6.202261e-13 6.214473e-13 6.256107e-13 6.186163e-13 6.067924e-13 6.076251e-13 6.006307e-13 5.878631e-13 5.766498e-13 5.626610e-13 5.522804e-13 5.231371e-13 5.008216e-13 4.929390e-13 4.796163e-13 4.654610e-13 4.313216e-13 3.946843e-13 3.966272e-13 3.849143e-13 3.538836e-13 3.326228e-13 3.422262e-13 3.484990e-13 3.363976e-13 3.151368e-13 3.084755e-13 3.014256e-13 2.881029e-13 2.797762e-13 2.689515e-13 2.389755e-13 2.448042e-13 2.539635e-13 2.264855e-13 2.314815e-13 2.298162e-13 2.106648e-13 2.265410e-13 2.235434e-13 1.981748e-13 1.940115e-13 1.723621e-13 1.765255e-13 2.065015e-13 2.289835e-13 1.873501e-13 1.615375e-13 2.065015e-13 2.356448e-13 1.873501e-13 1.174061e-13 1.448841e-13 1.723621e-13 2.065015e-13 2.314815e-13 1.598721e-13 1.398881e-13 1.215694e-13 4.252154e-14 1.049161e-13 1.665335e-13 1.448841e-13 1.515454e-13 1.032507e-13 9.325873e-14 1.149081e-13 1.215694e-13 1.199041e-13 5.662137e-14 -8.326673e-15 8.326673e-15 4.496403e-14 6.494805e-14 1.032507e-13 1.382228e-13 1.215694e-13 1.249001e-13 1.239009e-13 4.130030e-14 1.998401e-14 7.327472e-14 3.663736e-14 -4.996004e-15 -5.495604e-14 -1.432188e-13 1.665335e-15 9.658940e-14 1.015854e-13 1.249001e-13 1.665335e-14 -4.163336e-14 -4.996004e-14 -4.496403e-14 -4.829470e-14 -5.662137e-14 9.992007e-15 -1.498801e-14 -7.588374e-14 -5.817569e-14 -4.996004e-15 7.827072e-14 7.327472e-14 4.163336e-14 7.827072e-14 1.015854e-13 7.660539e-14 7.660539e-14 9.325873e-14 1.298961e-13 8.326673e-14 -2.331468e-14 -6.328271e-14 -3.663736e-14 5.329071e-14 1.398881e-13 -5.329071e-14 -2.764455e-13 -1.292300e-13 -3.930190e-14 -1.965095e-13 -2.697842e-13 -1.865175e-13 -9.325873e-14 -1.132427e-13 -2.065015e-13 -1.965095e-13 -1.232348e-13 -1.165734e-13 -1.765255e-13 -1.598721e-13 -1.965095e-13 -2.364775e-13 -2.031708e-13 -2.864375e-13 -3.264056e-13 -3.463896e-13 -3.497203e-13 -2.865486e-13 -2.257083e-13 -3.463896e-13 -4.363176e-13 -3.230749e-13 -2.831069e-13 -3.497203e-13 -2.364775e-13 -3.896883e-13 -5.129230e-13 -4.229950e-13 -4.263256e-13 -3.630429e-13 -3.297362e-13 -3.297362e-13 -2.997602e-13 -3.030909e-13 -3.930190e-13 -4.629630e-13 -5.129230e-13 -5.067058e-13 -3.880229e-13 -4.829470e-13 -4.729550e-13 -2.564615e-13 -1.332268e-13 -2.431388e-13 -2.731149e-13 -3.830269e-13 -4.696243e-13 -3.863576e-13 -3.330669e-13 -3.863576e-13 -4.996004e-13 -3.463896e-13 -1.698641e-13 -3.230749e-13 -5.162537e-13 -5.795364e-13 -5.961898e-13 -5.352940e-13 -3.569367e-13 -5.162537e-13 -6.927792e-13 -3.730349e-13 -1.965095e-13 -4.662937e-13 -5.295764e-13 -3.230749e-13 -1.298961e-13 -8.992806e-14 -1.265654e-13 -3.064216e-13 -4.130030e-13 -3.963496e-13 -5.162537e-13 -4.196643e-13 -2.031708e-13 -2.597922e-13 -3.330669e-13 -1.081357e-13 8.326673e-15 -9.992007e-15 -2.331468e-14 -2.631229e-13 -3.497203e-13 -2.031708e-13 -2.264855e-13 -1.365574e-13 -1.665335e-14 4.996004e-14 9.992007e-14 2.431388e-13 4.729550e-13 3.463896e-13 2.731149e-13 2.264855e-13 2.164935e-13 2.831069e-13 1.965095e-13 1.465494e-13 
6.437628e-13 6.435408e-13 6.420420e-13 6.402656e-13 6.375456e-13 6.285528e-13 6.213918e-13 6.148415e-13 6.061818e-13 5.978551e-13 5.845324e-13 5.697665e-13 5.502265e-13 5.260237e-13 5.006551e-13 4.829470e-13 4.709011e-13 4.479750e-13 4.229950e-13 4.045098e-13 3.643752e-13 3.430589e-13 3.371747e-13 3.476108e-13 3.367862e-13 3.438916e-13 3.413936e-13 3.109735e-13 2.847722e-13 2.847722e-13 2.831069e-13 2.572942e-13 2.572942e-13 2.714495e-13 2.489675e-13 2.181588e-13 2.264855e-13 2.423062e-13 2.331468e-13 2.332023e-13 1.877942e-13 1.665335e-13 1.815215e-13 1.615375e-13 1.856848e-13 2.206568e-13 2.131628e-13 1.865175e-13 1.890155e-13 2.081668e-13 2.098322e-13 1.940115e-13 1.865175e-13 1.906808e-13 1.731948e-13 1.706968e-13 1.465494e-13 1.199041e-13 1.515454e-13 1.846301e-13 8.915091e-14 7.160939e-14 1.249001e-13 1.582068e-13 1.382228e-13 7.827072e-14 1.015854e-13 1.382228e-13 1.165734e-13 1.348921e-13 5.828671e-14 -6.328271e-14 1.498801e-14 7.160939e-14 3.663736e-14 4.996004e-14 1.365574e-13 1.348921e-13 1.282308e-13 2.200462e-13 6.278311e-14 -5.329071e-14 -6.661338e-15 -1.332268e-14 -1.332268e-14 1.665335e-15 -8.326673e-15 3.330669e-15 4.829470e-14 1.032507e-13 9.159340e-14 0.000000e+00 -7.327472e-14 -9.159340e-14 -6.328271e-14 -8.659740e-14 -3.330669e-14 4.996004e-14 1.665335e-15 8.604228e-15 -6.417089e-14 -1.199041e-13 1.498801e-14 6.994405e-14 1.099121e-13 1.365574e-13 5.662137e-14 6.661338e-14 6.494805e-14 8.326673e-14 1.348921e-13 7.660539e-14 -6.661338e-15 -9.658940e-14 -2.664535e-14 7.993606e-14 3.330669e-14 -6.328271e-14 -7.660539e-14 2.187139e-14 -1.607603e-13 -2.764455e-13 -1.898481e-13 -1.765255e-13 -1.632028e-13 -1.465494e-13 -1.831868e-13 -2.664535e-13 -1.765255e-13 -3.663736e-14 -1.598721e-13 -1.432188e-13 -1.998401e-13 -3.030909e-13 -2.731149e-13 -3.597123e-13 -3.297362e-13 -3.264056e-13 -3.330669e-13 -2.010614e-13 -2.420841e-13 -3.796963e-13 -3.164136e-13 -2.864375e-13 -4.063416e-13 -4.130030e-13 -3.130829e-13 -4.296563e-13 -4.263256e-13 -3.230749e-13 -3.530509e-13 -3.463896e-13 -3.630429e-13 -3.563816e-13 -3.730349e-13 -3.763656e-13 -3.597123e-13 -4.363176e-13 -5.462297e-13 -5.483947e-13 -4.553580e-13 -4.629630e-13 -4.196643e-13 -2.664535e-13 -2.331468e-13 -2.897682e-13 -2.764455e-13 -3.597123e-13 -4.096723e-13 -3.297362e-13 -2.631229e-13 -2.697842e-13 -3.264056e-13 -2.597922e-13 -3.030909e-13 -4.096723e-13 -4.729550e-13 -6.195044e-13 -5.895284e-13 -5.174194e-13 -4.967138e-13 -4.729550e-13 -4.929390e-13 -3.930190e-13 -4.329870e-13 -6.061818e-13 -4.596323e-13 -2.997602e-13 -1.931788e-13 7.660539e-14 -8.992806e-14 -3.297362e-13 -3.130829e-13 -3.030909e-13 -3.830269e-13 -3.930190e-13 -3.463896e-13 -3.663736e-13 -2.364775e-13 -8.049117e-14 -1.249556e-13 3.996803e-14 -1.165734e-13 -2.930989e-13 -2.897682e-13 -3.996803e-13 -2.864375e-13 -7.327472e-14 1.332268e-14 1.065814e-13 1.165734e-13 -9.992007e-15 2.131628e-13 4.563017e-13 4.329870e-13 3.996803e-13 3.730349e-13 4.762857e-13 1.498801e-13 -2.398082e-13 
6.653011e-13 6.643019e-13 6.623035e-13 6.630252e-13 6.579182e-13 6.461498e-13 6.406542e-13 6.361023e-13 6.263878e-13 6.188938e-13 6.091239e-13 5.874745e-13 5.672685e-13 5.476730e-13 5.158096e-13 4.891643e-13 4.875544e-13 4.712897e-13 4.437561e-13 4.073408e-13 3.489986e-13 3.430589e-13 3.372302e-13 3.467782e-13 3.409495e-13 3.539391e-13 3.484435e-13 3.018141e-13 2.681189e-13 2.914335e-13 3.264056e-13 2.739475e-13 2.439715e-13 2.756129e-13 2.373102e-13 2.181588e-13 2.281508e-13 2.264855e-13 2.364775e-13 2.336464e-13 1.719735e-13 1.706968e-13 2.223222e-13 1.956768e-13 1.632028e-13 2.040035e-13 2.389755e-13 2.040035e-13 1.748601e-13 1.965095e-13 2.139955e-13 1.990075e-13 2.106648e-13 1.923461e-13 1.681988e-13 1.507128e-13 1.249001e-13 1.332268e-13 1.382228e-13 1.567080e-13 7.044365e-14 9.825474e-14 1.182388e-13 1.348921e-13 1.648681e-13 1.132427e-13 9.825474e-14 8.326673e-14 7.827072e-14 9.159340e-14 7.660539e-14 9.658940e-14 9.492407e-14 4.996004e-15 -3.663736e-14 6.494805e-14 1.898481e-13 1.265654e-13 7.327472e-14 1.243450e-13 2.503553e-14 1.498801e-14 4.163336e-14 -2.331468e-14 -5.162537e-14 1.665335e-15 2.498002e-14 1.831868e-14 4.329870e-14 9.492407e-14 1.232348e-13 9.992007e-15 -1.199041e-13 -8.992806e-14 -5.828671e-14 -7.993606e-14 -7.160939e-14 -4.996004e-15 3.663736e-14 -2.087219e-14 -1.310618e-13 -5.995204e-14 5.162537e-14 1.065814e-13 1.365574e-13 1.032507e-13 -8.326673e-15 0.000000e+00 -6.661338e-15 1.182388e-13 2.464695e-13 7.327472e-14 9.992007e-15 -3.996803e-14 -4.662937e-14 3.330669e-14 3.996803e-14 -3.330669e-15 -6.994405e-14 -7.083223e-14 -1.950107e-13 -1.831868e-13 -8.326673e-14 -1.532108e-13 -1.931788e-13 -1.432188e-13 -1.498801e-13 -2.264855e-13 -2.498002e-13 -1.865175e-13 -2.864375e-13 -2.131628e-13 -1.632028e-13 -1.931788e-13 -1.865175e-13 -3.363976e-13 -3.264056e-13 -3.330669e-13 -3.630429e-13 -2.907119e-13 -2.948197e-13 -3.064216e-13 -2.231548e-13 -3.064216e-13 -5.595524e-13 -4.096723e-13 -2.031708e-13 -3.730349e-13 -4.229950e-13 -3.663736e-13 -3.363976e-13 -3.630429e-13 -3.896883e-13 -3.697043e-13 -4.996004e-13 -4.363176e-13 -2.364775e-13 -4.263256e-13 -6.461498e-13 -4.689582e-13 -4.223288e-13 -4.929390e-13 -4.729550e-13 -3.064216e-13 -2.298162e-13 -2.531308e-13 -2.264855e-13 -2.764455e-13 -3.230749e-13 -3.064216e-13 -1.865175e-13 -2.298162e-13 -3.197442e-13 -3.230749e-13 -3.030909e-13 -3.830269e-13 -4.296563e-13 -4.929390e-13 -6.028511e-13 -5.387912e-13 -5.532241e-13 -4.962697e-13 -5.329071e-13 -5.395684e-13 -4.796163e-13 -4.563017e-13 -3.796963e-13 -3.863576e-13 -4.696243e-13 -1.532108e-13 2.331468e-14 -8.992806e-14 -1.565414e-13 -2.697842e-13 -3.363976e-13 -3.930190e-13 -3.363976e-13 -3.697043e-13 -3.130829e-13 -1.065814e-13 -1.639799e-13 -7.660539e-14 -2.264855e-13 -1.765255e-13 -8.326673e-14 -3.497203e-13 -4.796163e-13 -1.998401e-13 1.998401e-14 8.326673e-14 2.564615e-13 1.765255e-13 1.998401e-14 3.164136e-13 6.528111e-13 4.296563e-13 2.864375e-13 2.664535e-13 3.996803e-14 -3.330669e-14 
6.870060e-13 6.873391e-13 6.851741e-13 6.811773e-13 6.759038e-13 6.689649e-13 6.614709e-13 6.623035e-13 6.575851e-13 6.409318e-13 6.209477e-13 6.039058e-13 5.864198e-13 5.614398e-13 5.418999e-13 5.212497e-13 5.087597e-13 4.825584e-13 4.322098e-13 4.027889e-13 3.627099e-13 3.517742e-13 3.455569e-13 3.559375e-13 3.434475e-13 3.380629e-13 3.572143e-13 3.109735e-13 2.747802e-13 2.856049e-13 2.930989e-13 2.739475e-13 2.806089e-13 2.889355e-13 2.306488e-13 2.123302e-13 2.106648e-13 2.389755e-13 2.639555e-13 2.418066e-13 1.810774e-13 1.174061e-13 1.931788e-13 2.273182e-13 2.089995e-13 2.056688e-13 2.106648e-13 2.206568e-13 2.065015e-13 1.790235e-13 1.806888e-13 1.840195e-13 1.848521e-13 1.906808e-13 1.623701e-13 1.373901e-13 1.398881e-13 1.398881e-13 1.548761e-13 1.846301e-13 1.361133e-13 1.382228e-13 1.232348e-13 8.493206e-14 1.182388e-13 1.215694e-13 1.032507e-13 2.997602e-14 4.662937e-14 8.992806e-14 1.448841e-13 2.248202e-13 7.993606e-14 -8.493206e-14 -2.831069e-14 6.161738e-14 9.492407e-14 9.492407e-14 9.325873e-14 1.326161e-13 8.038015e-14 -1.332268e-14 -8.326673e-15 -6.161738e-14 -2.498002e-14 5.329071e-14 3.330669e-15 -3.330669e-15 5.495604e-14 9.658940e-14 6.827872e-14 5.662137e-14 -4.329870e-14 -1.065814e-13 -8.493206e-14 -1.265654e-13 -5.662137e-14 -3.830269e-14 -1.165734e-14 -3.907985e-14 -7.827072e-14 -6.494805e-14 4.496403e-14 1.432188e-13 1.748601e-13 1.798561e-13 6.661338e-14 -2.498002e-14 4.662937e-14 8.992806e-14 6.994405e-14 -3.330669e-15 -4.996004e-14 -3.330669e-14 9.992007e-15 4.329870e-14 6.328271e-14 5.995204e-14 -4.996004e-14 -1.088019e-13 -1.733058e-13 -2.231548e-13 -1.798561e-13 -1.598721e-13 -1.232348e-13 -6.994405e-14 -1.798561e-13 -2.964295e-13 -2.098322e-13 -1.298961e-13 -1.931788e-13 -2.031708e-13 -2.164935e-13 -2.198242e-13 -3.130829e-13 -4.596323e-13 -3.530509e-13 -2.731149e-13 -3.230749e-13 -3.572143e-13 -2.864375e-13 -3.363976e-13 -2.464695e-13 -1.365574e-13 -3.363976e-13 -4.363176e-13 -4.363176e-13 -5.295764e-13 -3.597123e-13 -3.430589e-13 -3.663736e-13 -3.363976e-13 -3.197442e-13 -2.664535e-13 -4.796163e-13 -6.261658e-13 -4.429790e-13 -4.030110e-13 -4.496403e-13 -3.519962e-13 -3.870237e-13 -5.695444e-13 -4.729550e-13 -3.297362e-13 -2.431388e-13 -2.131628e-13 -2.164935e-13 -1.798561e-13 -3.130829e-13 -4.463097e-13 -2.131628e-13 -1.065814e-13 -3.264056e-13 -4.396483e-13 -3.530509e-13 -3.597123e-13 -4.529710e-13 -4.329870e-13 -4.896084e-13 -5.744294e-13 -4.859446e-13 -4.130030e-13 -5.195844e-13 -7.327472e-13 -6.161738e-13 -3.930190e-13 -3.763656e-13 -3.730349e-13 -2.331468e-13 -2.065015e-13 -7.327472e-14 4.662937e-14 -1.465494e-13 -2.997602e-13 -4.030110e-13 -4.529710e-13 -3.730349e-13 -4.229950e-13 -3.264056e-13 -1.783018e-13 -1.152967e-13 7.660539e-14 -3.996803e-14 -1.332268e-13 -2.331468e-13 -3.763656e-13 -3.597123e-13 -3.297362e-13 -1.265654e-13 -1.998401e-14 2.464695e-13 3.930190e-13 1.632028e-13 1.398881e-13 3.697043e-13 4.762857e-13 3.730349e-13 2.864375e-13 1.698641e-13 1.132427e-13 
7.094325e-13 7.088774e-13 7.068790e-13 7.052137e-13 7.023271e-13 6.996626e-13 6.937229e-13 6.865064e-13 6.759593e-13 6.584178e-13 6.422640e-13 6.243339e-13 6.009637e-13 5.830891e-13 5.628831e-13 5.366818e-13 5.258016e-13 5.116463e-13 4.470868e-13 4.022338e-13 3.789191e-13 3.638201e-13 3.326783e-13 3.567702e-13 3.704814e-13 3.413936e-13 3.389511e-13 3.255729e-13 2.980949e-13 2.889355e-13 2.964295e-13 2.939315e-13 2.814415e-13 2.556289e-13 2.373102e-13 2.264855e-13 2.381428e-13 2.547962e-13 2.264855e-13 2.037814e-13 1.857958e-13 1.831868e-13 2.131628e-13 2.123302e-13 2.281508e-13 2.231548e-13 1.965095e-13 2.181588e-13 2.256528e-13 1.715295e-13 1.365574e-13 1.715295e-13 1.765255e-13 1.515454e-13 1.540434e-13 1.382228e-13 1.465494e-13 1.615375e-13 1.748601e-13 1.653677e-13 1.212364e-13 1.532108e-13 1.632028e-13 9.825474e-14 1.065814e-13 1.332268e-13 1.565414e-13 7.327472e-14 2.164935e-14 1.132427e-13 1.532108e-13 1.448841e-13 7.660539e-14 -2.664535e-14 -6.494805e-14 2.498002e-14 8.326673e-14 8.326673e-14 6.494805e-14 1.150746e-13 1.736389e-13 6.161738e-14 1.665335e-15 -3.497203e-14 -3.164136e-14 -1.165734e-14 -5.495604e-14 -9.992007e-15 6.494805e-14 5.495604e-14 1.332268e-14 1.998401e-14 -2.331468e-14 -5.162537e-14 -3.830269e-14 -4.496403e-14 -1.165734e-14 -1.831868e-14 1.332268e-14 -1.170175e-13 -1.993961e-13 -5.828671e-14 1.132427e-13 1.582068e-13 1.998401e-13 1.781908e-13 1.099121e-13 4.662937e-14 9.492407e-14 4.829470e-14 1.665335e-15 -2.997602e-14 -1.931788e-13 -8.992806e-14 5.329071e-14 6.994405e-14 1.232348e-13 1.665335e-14 -9.658940e-14 -8.337775e-14 -1.348921e-13 -1.998401e-13 -1.898481e-13 -1.365574e-13 -8.992806e-14 -1.465494e-13 -2.065015e-13 -1.565414e-13 -1.265654e-13 -1.665335e-13 -2.597922e-13 -2.531308e-13 -1.898481e-13 -3.164136e-13 -4.429790e-13 -4.229950e-13 -2.897682e-13 -2.764455e-13 -2.797762e-13 -3.393952e-13 -3.339551e-13 -3.197442e-13 -2.930989e-13 -2.164935e-13 -2.031708e-13 -3.863576e-13 -4.762857e-13 -3.397282e-13 -2.997602e-13 -4.229950e-13 -4.163336e-13 -3.130829e-13 -3.030909e-13 -4.263256e-13 -5.495604e-13 -5.095924e-13 -3.963496e-13 -4.529710e-13 -4.962697e-13 -3.923528e-13 -2.375877e-13 -3.397282e-13 -4.229950e-13 -3.796963e-13 -3.097522e-13 -2.864375e-13 -2.631229e-13 -2.065015e-13 -2.198242e-13 -2.264855e-13 -1.432188e-13 -2.597922e-13 -4.196643e-13 -3.530509e-13 -3.363976e-13 -4.629630e-13 -5.229150e-13 -4.496403e-13 -4.196643e-13 -3.945733e-13 -3.574918e-13 -5.095924e-13 -4.363176e-13 -5.995204e-13 -8.726353e-13 -4.896084e-13 -2.997602e-13 -2.298162e-13 -6.661338e-15 -1.665335e-13 -1.432188e-13 -1.032507e-13 -1.765255e-13 -3.330669e-13 -5.229150e-13 -4.196643e-13 -2.930989e-13 -3.697043e-13 -3.730349e-13 -2.258749e-13 -1.306732e-13 9.992007e-15 1.199041e-13 -1.099121e-13 -2.431388e-13 -2.797762e-13 -2.997602e-13 -2.930989e-13 -2.298162e-13 -4.996004e-14 2.897682e-13 2.631229e-13 5.329071e-14 2.264855e-13 3.197442e-13 3.996803e-13 4.662937e-13 4.263256e-13 3.097522e-13 2.331468e-13 
8.966161e-13 8.870127e-13 8.641976e-13 8.348877e-13 8.043566e-13 7.665535e-13 7.238099e-13 6.854517e-13 6.393219e-13 5.799250e-13 5.229150e-13 4.738432e-13 4.298784e-13 3.911871e-13 3.513856e-13 3.210210e-13 2.922662e-13 2.456368e-13 1.902367e-13 1.884048e-13 6.039613e-14 5.578871e-14 2.536860e-14 1.787459e-14 3.252953e-14 2.414735e-14 2.575717e-14 4.829470e-14 5.412337e-14 3.080869e-14 4.246603e-14 7.077672e-14 8.743006e-14 1.107447e-13 1.040834e-13 9.575674e-14 9.325873e-14 9.742207e-14 1.040834e-13 1.114109e-13 1.403877e-13 1.090794e-13 1.165734e-13 1.007527e-13 1.415534e-13 1.748601e-13 1.323941e-13 1.648681e-13 1.515454e-13 8.576473e-14 1.090794e-13 1.390554e-13 1.257328e-13 1.032507e-13 1.407208e-13 1.515454e-13 1.448841e-13 1.432188e-13 1.598721e-13 1.693090e-13 1.669775e-13 1.798561e-13 9.658940e-14 -1.665335e-15 5.329071e-14 5.995204e-14 3.497203e-14 1.998401e-14 2.997602e-14 6.994405e-14 1.298961e-13 1.582068e-13 5.995204e-14 2.498002e-14 1.831868e-14 1.165734e-14 8.659740e-14 9.159340e-14 2.831069e-14 3.352874e-14 3.363976e-14 2.498002e-14 -3.663736e-14 -1.365574e-13 -6.328271e-14 -1.665335e-15 -6.661338e-14 -5.162537e-14 4.996004e-14 8.493206e-14 7.827072e-14 8.659740e-14 4.829470e-14 9.325873e-14 1.015854e-13 4.329870e-14 8.160139e-14 7.160939e-14 -4.163336e-14 -1.608713e-13 -9.225953e-14 -1.082467e-13 4.829470e-14 1.648681e-13 1.532108e-13 1.781908e-13 4.496403e-14 -6.494805e-14 1.165734e-14 6.661338e-15 2.498002e-14 5.662137e-14 -6.661338e-14 -1.165734e-13 7.660539e-14 2.065015e-13 1.498801e-13 -3.330669e-15 -9.992007e-14 -8.559820e-14 -1.497691e-13 -2.997602e-13 -2.331468e-13 -1.432188e-13 -1.698641e-13 -2.631229e-13 -1.865175e-13 2.331468e-14 -9.658940e-14 -2.031708e-13 -1.931788e-13 -1.931788e-13 -1.665335e-13 -1.731948e-13 -2.031708e-13 -1.898481e-13 -1.032507e-13 -9.658940e-14 -1.731948e-13 -1.577627e-13 -1.360023e-13 -2.664535e-13 -1.298961e-13 -8.326673e-14 -2.331468e-13 -4.662937e-13 -3.397282e-13 -4.662937e-14 -3.264056e-13 -6.195044e-13 -3.264056e-13 -8.659740e-14 -2.231548e-13 -3.097522e-13 -3.097522e-13 -3.064216e-13 -3.064216e-13 -3.663736e-13 -3.996803e-13 -3.732570e-13 -2.378098e-13 -2.997602e-13 -3.730349e-13 -3.796963e-13 -3.130829e-13 -2.997602e-13 -2.164935e-13 -7.993606e-14 -1.332268e-13 -1.498801e-13 -2.331468e-14 -6.994405e-14 -3.996803e-14 8.659740e-14 -5.995204e-14 -1.265654e-13 -8.992806e-14 -1.265654e-13 -1.498801e-13 -1.519895e-13 -3.472223e-13 -5.662137e-13 -4.429790e-13 -3.996803e-13 -4.096723e-13 -2.231548e-13 -2.464695e-13 -2.231548e-13 -1.298961e-13 -1.731948e-13 -6.328271e-14 7.327472e-14 1.065814e-13 4.329870e-14 -1.265654e-13 -1.332268e-13 -1.032507e-13 -1.398881e-13 -1.898481e-13 -2.455813e-13 1.226796e-13 2.997602e-13 2.231548e-13 1.265654e-13 -2.664535e-14 -1.532108e-13 -2.198242e-13 -2.198242e-13 -2.098322e-13 -2.198242e-13 6.994405e-14 2.764455e-13 3.230749e-13 4.629630e-13 3.930190e-13 3.064216e-13 3.863576e-13 3.697043e-13 1.298961e-13 -4.662937e-14 
9.440226e-13 9.355294e-13 9.136025e-13 8.806289e-13 8.421597e-13 7.971401e-13 7.477352e-13 7.006618e-13 6.465939e-13 5.909717e-13 5.311862e-13 4.727330e-13 4.257150e-13 3.840817e-13 3.451683e-13 3.206324e-13 2.901568e-13 2.464695e-13 2.090550e-13 1.837974e-13 5.295764e-14 4.829470e-14 3.708145e-14 3.619327e-14 3.624878e-14 1.998401e-14 1.204592e-14 4.873879e-14 5.412337e-14 1.582068e-14 4.579670e-14 9.908740e-14 9.242607e-14 1.107447e-13 1.124101e-13 1.074141e-13 1.024181e-13 7.077672e-14 1.057487e-13 1.171840e-13 1.477707e-13 1.165734e-13 1.007527e-13 1.132427e-13 1.473821e-13 1.298961e-13 9.159340e-14 1.432188e-13 1.765255e-13 1.298961e-13 1.165734e-13 1.282308e-13 1.140754e-13 1.065814e-13 1.149081e-13 1.232348e-13 1.182388e-13 1.665335e-13 2.031708e-13 1.600942e-13 1.607603e-13 1.199041e-13 6.994405e-14 5.329071e-14 9.325873e-14 5.495604e-14 2.498002e-14 1.831868e-14 2.498002e-14 9.325873e-14 1.648681e-13 1.398881e-13 4.163336e-14 2.831069e-14 4.829470e-14 3.830269e-14 5.828671e-14 1.998401e-14 -3.164136e-14 -2.442491e-14 -1.076916e-14 8.326673e-15 -6.661338e-15 -3.663736e-14 -5.495604e-14 -6.161738e-14 -8.326673e-14 -1.831868e-14 7.494005e-14 8.826273e-14 9.825474e-14 8.826273e-14 4.163336e-14 8.326673e-14 1.448841e-13 8.326673e-14 4.329870e-14 1.831868e-14 -5.162537e-14 -1.195710e-13 -9.992007e-15 -1.665335e-14 1.665335e-14 5.828671e-14 5.495604e-14 7.160939e-14 4.163336e-14 3.497203e-14 7.160939e-14 5.828671e-14 3.996803e-14 -1.665335e-14 -9.992007e-14 0.000000e+00 1.598721e-13 1.332268e-13 7.993606e-14 -5.995204e-14 -1.798561e-13 -1.435518e-13 -5.329071e-15 -1.665335e-13 -3.030909e-13 -1.931788e-13 -8.659740e-14 -1.998401e-13 -2.564615e-13 -1.165734e-13 -8.659740e-14 -1.232348e-13 -1.998401e-13 -1.898481e-13 -1.498801e-13 -2.264855e-13 -3.030909e-13 -2.564615e-13 -1.565414e-13 -1.465494e-13 -2.764455e-13 -2.029488e-13 -5.528911e-14 -1.598721e-13 -1.332268e-14 -9.658940e-14 -2.298162e-13 -2.997602e-13 -2.997602e-13 -2.631229e-13 -3.697043e-13 -3.963496e-13 -3.430589e-13 -2.464695e-13 -2.797762e-13 -2.731149e-13 -2.831069e-13 -3.330669e-13 -3.297362e-13 -4.196643e-13 -4.629630e-13 -3.654299e-13 -9.647838e-14 -2.997602e-13 -4.896084e-13 -3.297362e-13 -1.598721e-13 -2.331468e-13 -2.997602e-13 -1.532108e-13 -9.992007e-14 -9.992007e-14 -9.992007e-15 -4.662937e-14 -3.330669e-14 -7.660539e-14 -2.198242e-13 -8.326673e-14 -1.998401e-14 -1.398881e-13 -1.265654e-13 -2.002842e-13 -2.664535e-13 -4.030110e-13 -5.295764e-13 -4.229950e-13 -2.864375e-13 -2.764455e-13 -2.831069e-13 -1.532108e-13 -5.995204e-14 -1.132427e-13 -2.697842e-13 -7.993606e-14 2.231548e-13 4.329870e-14 -2.498002e-13 -1.698641e-13 -1.498801e-13 -1.731948e-13 -2.997602e-14 -1.169065e-13 7.716050e-14 1.432188e-13 1.398881e-13 8.326673e-14 3.663736e-14 -8.659740e-14 -3.064216e-13 -2.997602e-13 -1.698641e-13 -5.329071e-14 2.997602e-14 2.231548e-13 4.396483e-13 4.296563e-13 2.664535e-13 3.264056e-13 5.229150e-13 3.896883e-13 4.063416e-13 5.728751e-13 
1.014910e-12 1.001976e-12 9.748868e-13 9.365841e-13 8.851253e-13 8.250622e-13 7.779333e-13 7.248646e-13 6.492584e-13 5.926371e-13 5.356271e-13 4.719003e-13 4.227729e-13 3.822498e-13 3.528844e-13 3.185230e-13 2.552403e-13 2.214895e-13 2.052247e-13 1.837419e-13 4.946044e-14 4.746203e-14 3.957945e-14 2.997602e-14 3.785861e-14 4.202194e-14 3.330669e-14 2.831069e-14 3.413936e-14 4.329870e-14 5.828671e-14 1.074141e-13 1.265654e-13 1.373901e-13 1.124101e-13 1.057487e-13 9.076073e-14 5.495604e-14 1.165734e-13 9.647838e-14 1.160738e-13 1.090794e-13 7.827072e-14 8.409939e-14 1.182388e-13 1.240674e-13 1.190714e-13 1.365574e-13 1.532108e-13 1.423861e-13 1.348921e-13 1.432188e-13 1.157408e-13 7.910339e-14 9.409140e-14 1.290634e-13 1.415534e-13 1.815215e-13 1.798561e-13 1.456613e-13 1.550426e-13 7.327472e-14 5.995204e-14 4.329870e-14 5.662137e-14 3.497203e-14 3.164136e-14 2.331468e-14 5.162537e-14 1.298961e-13 1.348921e-13 1.981748e-13 7.494005e-14 -1.332268e-14 2.997602e-14 3.330669e-15 -1.665335e-15 -1.498801e-14 -3.164136e-14 -8.582024e-14 -5.484502e-14 4.496403e-14 -4.996004e-15 1.498801e-14 -1.665335e-15 -5.828671e-14 -6.494805e-14 -5.662137e-14 5.495604e-14 1.282308e-13 1.265654e-13 1.382228e-13 7.993606e-14 3.330669e-14 9.159340e-14 1.049161e-13 5.162537e-14 2.331468e-14 -3.830269e-14 -1.296185e-13 -2.520206e-14 1.998401e-14 1.165734e-14 2.164935e-14 2.498002e-14 9.992007e-15 -8.326673e-15 9.992007e-15 5.995204e-14 1.282308e-13 7.993606e-14 2.664535e-14 3.330669e-15 6.661338e-15 6.328271e-14 5.662137e-14 -4.329870e-14 -1.332268e-13 -1.831868e-13 -2.068901e-13 -9.880985e-14 -5.329071e-14 -1.698641e-13 -2.431388e-13 -2.031708e-13 -2.164935e-13 -1.765255e-13 -1.165734e-13 -6.328271e-14 -6.661338e-15 -1.498801e-13 -1.865175e-13 -1.898481e-13 -3.164136e-13 -3.130829e-13 -3.164136e-13 -1.765255e-13 -8.326673e-14 -1.265654e-13 -2.160494e-13 -2.344236e-13 -3.130829e-13 -1.332268e-13 -4.329870e-14 -1.698641e-13 -2.531308e-13 -3.064216e-13 -2.664535e-13 -2.964295e-13 -3.197442e-13 -3.230749e-13 -2.864375e-13 -2.364775e-13 -2.164935e-13 -2.964295e-13 -3.397282e-13 -4.263256e-13 -5.262457e-13 -4.662937e-13 -4.242162e-13 -2.829958e-13 -3.164136e-13 -3.530509e-13 -3.030909e-13 -2.164935e-13 -1.931788e-13 -1.765255e-13 -1.298961e-13 -9.325873e-14 -1.232348e-13 -1.032507e-13 -7.660539e-14 -1.032507e-13 -1.199041e-13 -1.099121e-13 -4.662937e-14 -9.992007e-14 -2.364775e-13 -2.098322e-13 -1.983413e-13 -2.517431e-13 -3.363976e-13 -4.662937e-13 -4.163336e-13 -3.197442e-13 -2.930989e-13 -2.398082e-13 -1.165734e-13 -6.328271e-14 6.661338e-15 -1.765255e-13 -1.931788e-13 1.998401e-14 9.658940e-14 -5.662137e-14 -1.632028e-13 -1.865175e-13 -3.430589e-13 -1.865175e-13 -5.484502e-14 4.723999e-14 6.328271e-14 8.659740e-14 1.065814e-13 2.331468e-14 6.661338e-15 -1.831868e-13 -3.963496e-13 -1.998401e-13 3.663736e-14 1.099121e-13 2.531308e-13 3.730349e-13 4.896084e-13 2.964295e-13 2.198242e-13 3.763656e-13 3.064216e-13 2.697842e-13 2.664535e-13 
1.095957e-12 1.082245e-12 1.046385e-12 9.969248e-13 9.408585e-13 8.734125e-13 8.046896e-13 7.349676e-13 6.643019e-13 5.993539e-13 5.237477e-13 4.597989e-13 4.109491e-13 3.749223e-13 3.526068e-13 2.889355e-13 2.173262e-13 2.181588e-13 2.189915e-13 1.874612e-13 3.347322e-14 4.868328e-14 4.868328e-14 3.541611e-14 4.951595e-14 4.124479e-14 3.202993e-14 3.286260e-14 3.996803e-14 4.579670e-14 8.826273e-14 1.390554e-13 1.099121e-13 8.743006e-14 7.077672e-14 8.659740e-14 1.199041e-13 1.032507e-13 9.575674e-14 7.316370e-14 1.006972e-13 1.115774e-13 9.658940e-14 1.049161e-13 1.232348e-13 1.190714e-13 1.032507e-13 1.490474e-13 1.740275e-13 1.465494e-13 1.515454e-13 1.323941e-13 1.232348e-13 7.577272e-14 4.080070e-14 9.825474e-14 1.315614e-13 1.731948e-13 2.015055e-13 1.870171e-13 1.801892e-13 9.492407e-14 4.329870e-14 6.827872e-14 6.994405e-14 2.664535e-14 2.831069e-14 4.996004e-15 -4.996004e-15 7.993606e-14 1.099121e-13 1.015854e-13 6.161738e-14 4.163336e-14 5.162537e-14 3.330669e-15 -4.829470e-14 -1.498801e-14 1.998401e-14 -4.596323e-14 -7.849277e-14 -7.827072e-14 -1.132427e-13 -1.498801e-14 8.826273e-14 3.164136e-14 -4.662937e-14 9.992007e-15 6.994405e-14 1.115774e-13 1.565414e-13 1.332268e-13 1.049161e-13 4.996004e-14 7.160939e-14 6.328271e-14 2.997602e-14 7.494005e-14 1.665335e-14 -6.783463e-14 5.218048e-15 0.000000e+00 -2.498002e-14 -3.330669e-15 3.330669e-14 -2.498002e-14 -9.992007e-14 1.665335e-15 8.326673e-15 9.159340e-14 1.548761e-13 5.995204e-14 3.663736e-14 1.998401e-14 3.330669e-14 -2.664535e-14 -1.565414e-13 -1.698641e-13 -2.198242e-13 -1.705303e-13 -5.961898e-14 -1.132427e-13 -1.265654e-13 -1.898481e-13 -2.264855e-13 -1.865175e-13 -1.698641e-13 -1.265654e-13 -1.998401e-14 -7.327472e-14 -2.298162e-13 -1.565414e-13 -9.658940e-14 -2.498002e-13 -3.097522e-13 -2.731149e-13 -1.598721e-13 -4.662937e-14 -1.332268e-14 -2.144951e-13 -3.543277e-13 -2.864375e-13 -1.898481e-13 -1.565414e-13 -1.532108e-13 -2.464695e-13 -3.430589e-13 -2.930989e-13 -2.697842e-13 -3.530509e-13 -3.363976e-13 -2.098322e-13 -1.865175e-13 -2.631229e-13 -3.563816e-13 -4.196643e-13 -4.929390e-13 -4.662937e-13 -4.329870e-13 -4.278244e-13 -3.108624e-13 -3.130829e-13 -2.997602e-13 -2.431388e-13 -1.998401e-13 -1.698641e-13 -9.658940e-14 -6.328271e-14 -3.663736e-14 -1.032507e-13 -1.365574e-13 -1.632028e-13 -1.998401e-13 -1.831868e-13 -1.532108e-13 -8.326673e-14 -4.329870e-14 -1.798561e-13 -2.631229e-13 -2.151057e-13 -1.549871e-13 -3.430589e-13 -6.195044e-13 -4.696243e-13 -2.897682e-13 -2.231548e-13 -2.098322e-13 -1.298961e-13 -1.132427e-13 -1.532108e-13 -1.698641e-13 -1.265654e-13 -4.662937e-14 -1.332268e-14 -9.992007e-15 -1.065814e-13 -1.199041e-13 -1.565414e-13 -2.831069e-13 -1.713074e-13 5.934142e-14 1.365574e-13 1.332268e-13 -4.662937e-14 -5.329071e-14 -7.993606e-14 -1.765255e-13 -2.364775e-13 -2.065015e-13 5.995204e-14 1.332268e-13 2.331468e-13 3.330669e-13 2.264855e-13 1.498801e-13 3.630429e-13 4.962697e-13 5.195844e-13 4.962697e-13 3.130829e-13 
1.193101e-12 1.175060e-12 1.128819e-12 1.069311e-12 9.995893e-13 9.190426e-13 8.347212e-13 7.523981e-13 6.711298e-13 5.911938e-13 5.145884e-13 4.542478e-13 4.017897e-13 3.531064e-13 3.149703e-13 2.722822e-13 2.314815e-13 2.044476e-13 1.794120e-13 1.565970e-13 2.886580e-14 3.330669e-14 5.034861e-14 5.867529e-14 5.290213e-14 6.161738e-14 3.996803e-14 1.249001e-14 4.579670e-14 7.743806e-14 1.107447e-13 1.157408e-13 8.826273e-14 1.140754e-13 1.074141e-13 6.578071e-14 9.492407e-14 1.174061e-13 1.099121e-13 9.170442e-14 1.136868e-13 9.992007e-14 4.996004e-14 8.326673e-14 1.232348e-13 1.124101e-13 1.307288e-13 1.723621e-13 1.548761e-13 1.373901e-13 1.407208e-13 1.024181e-13 8.743006e-14 5.745404e-14 5.162537e-14 8.493206e-14 1.465494e-13 2.131628e-13 2.214895e-13 2.147171e-13 1.392220e-13 6.994405e-14 9.159340e-14 1.182388e-13 2.997602e-14 -3.830269e-14 0.000000e+00 3.330669e-15 5.495604e-14 7.993606e-14 6.994405e-14 7.327472e-14 3.330669e-14 2.331468e-14 3.663736e-14 2.664535e-14 1.665335e-15 -1.332268e-14 -2.664535e-14 -7.277512e-14 -1.159073e-13 -1.665335e-13 -7.827072e-14 -2.997602e-14 2.831069e-14 1.265654e-13 2.831069e-14 6.494805e-14 1.082467e-13 1.015854e-13 1.465494e-13 1.565414e-13 7.494005e-14 -3.497203e-14 5.495604e-14 9.992007e-14 1.049161e-13 2.131628e-13 3.830269e-14 -1.465494e-13 -2.836620e-14 8.326673e-15 -2.997602e-14 -2.164935e-14 -2.164935e-14 -5.329071e-14 -3.164136e-14 5.162537e-14 8.160139e-14 8.826273e-14 8.160139e-14 2.664535e-14 1.332268e-14 1.665335e-14 -1.998401e-14 -5.995204e-14 -1.532108e-13 -1.265654e-13 -1.565414e-13 -2.239320e-13 -1.360023e-13 -1.365574e-13 -1.532108e-13 -2.331468e-13 -2.198242e-13 -1.065814e-13 -1.365574e-13 -1.465494e-13 -5.329071e-14 -3.663736e-14 -1.165734e-13 -9.325873e-14 -1.998401e-13 -3.463896e-13 -2.930989e-13 -3.064216e-13 -1.698641e-13 6.661338e-14 -1.998401e-14 -1.770806e-13 -2.314815e-13 -3.563816e-13 -2.631229e-13 -1.831868e-13 -1.965095e-13 -1.931788e-13 -3.030909e-13 -3.064216e-13 -3.697043e-13 -4.329870e-13 -2.398082e-13 -8.659740e-14 -1.898481e-13 -2.997602e-13 -3.497203e-13 -4.263256e-13 -4.463097e-13 -4.096723e-13 -4.296563e-13 -5.516698e-13 -3.748113e-13 -2.231548e-13 -2.431388e-13 -2.431388e-13 -1.498801e-13 -1.365574e-13 -1.532108e-13 -8.992806e-14 -1.365574e-13 -9.325873e-14 -1.199041e-13 -2.564615e-13 -1.765255e-13 -2.398082e-13 -2.231548e-13 -8.659740e-14 -1.065814e-13 -1.598721e-13 -2.431388e-13 -2.138290e-13 -2.201572e-13 -2.597922e-13 -4.229950e-13 -5.762057e-13 -3.397282e-13 -3.996803e-14 -1.132427e-13 -8.659740e-14 -1.731948e-13 -3.697043e-13 -1.931788e-13 -1.265654e-13 -1.132427e-13 -9.992007e-14 -7.993606e-14 -1.532108e-13 -8.992806e-14 1.365574e-13 -1.165734e-13 -3.189116e-13 1.443290e-14 2.797762e-13 9.992007e-15 -2.597922e-13 -1.032507e-13 -5.995204e-14 -2.098322e-13 -2.964295e-13 6.994405e-14 3.530509e-13 1.765255e-13 1.898481e-13 1.565414e-13 -1.332268e-14 1.532108e-13 4.962697e-13 5.528911e-13 5.728751e-13 2.664535e-13 -1.532108e-13 
1.300515e-12 1.284695e-12 1.232625e-12 1.150469e-12 1.062039e-12 9.680035e-13 8.636980e-13 7.647771e-13 6.789014e-13 5.828671e-13 4.946044e-13 4.355405e-13 3.811396e-13 3.270162e-13 2.837730e-13 2.456368e-13 2.148282e-13 1.831868e-13 1.477707e-13 1.441625e-13 2.720046e-14 2.498002e-14 4.746203e-14 7.532863e-14 5.995204e-14 4.996004e-14 4.912737e-14 4.329870e-14 5.245804e-14 8.326673e-14 1.115774e-13 8.243406e-14 9.992007e-14 1.798561e-13 1.182388e-13 4.912737e-14 1.032507e-13 1.182388e-13 1.140754e-13 8.959500e-14 6.716849e-14 8.659740e-14 7.410739e-14 9.076073e-14 9.658940e-14 9.076073e-14 1.174061e-13 1.398881e-13 1.432188e-13 1.482148e-13 1.748601e-13 1.090794e-13 7.827072e-14 5.911938e-14 1.249001e-14 7.577272e-14 1.432188e-13 2.131628e-13 2.581269e-13 1.866285e-13 1.150191e-13 9.492407e-14 1.082467e-13 7.160939e-14 -4.996004e-15 1.665335e-15 8.326673e-15 5.995204e-14 1.115774e-13 4.329870e-14 4.163336e-14 3.164136e-14 -2.164935e-14 6.661338e-15 3.330669e-14 2.331468e-14 8.326673e-15 -9.992007e-15 -1.332268e-14 -3.796963e-14 -1.054712e-13 -1.382228e-13 -6.161738e-14 -1.998401e-14 -2.331468e-14 2.331468e-14 -2.831069e-14 1.032507e-13 1.915135e-13 1.315614e-13 1.648681e-13 1.532108e-13 8.493206e-14 3.996803e-14 1.115774e-13 7.160939e-14 3.497203e-14 1.199041e-13 1.082467e-13 6.161738e-15 -2.264855e-14 -3.497203e-14 -7.660539e-14 -5.329071e-14 -2.831069e-14 -2.831069e-14 -1.332268e-14 3.330669e-14 1.398881e-13 1.182388e-13 6.161738e-14 2.331468e-14 -9.992007e-15 -1.332268e-14 -9.658940e-14 -1.731948e-13 -2.531308e-13 -1.532108e-13 -6.661338e-14 -1.063594e-13 -1.348366e-13 -1.831868e-13 -1.398881e-13 -1.998401e-13 -3.297362e-13 -2.031708e-13 -4.996004e-14 -7.660539e-14 -6.661338e-14 -1.065814e-13 -1.199041e-13 -1.532108e-13 -2.631229e-13 -1.998401e-13 -1.731948e-13 -2.464695e-13 -2.764455e-13 -9.992007e-14 6.661338e-14 -6.994405e-14 -1.309508e-13 -2.231548e-13 -2.797762e-13 -2.231548e-13 -2.431388e-13 -3.264056e-13 -3.697043e-13 -4.063416e-13 -4.629630e-13 -2.797762e-13 -1.199041e-13 -1.931788e-13 -2.498002e-13 -2.498002e-13 -2.764455e-13 -4.030110e-13 -4.496403e-13 -4.030110e-13 -3.796963e-13 -4.566347e-13 -4.078959e-13 -2.631229e-13 -2.031708e-13 -1.365574e-13 -6.994405e-14 -1.998401e-13 -2.364775e-13 -2.264855e-13 -2.897682e-13 -1.698641e-13 -1.332268e-14 -6.328271e-14 1.332268e-14 -1.565414e-13 -4.429790e-13 -3.030909e-13 -1.298961e-13 -2.231548e-13 -3.697043e-13 -2.494671e-13 -1.478817e-13 -2.664535e-13 -3.264056e-13 -3.663736e-13 -4.063416e-13 -1.965095e-13 -7.993606e-14 -1.798561e-13 -1.831868e-13 -1.298961e-13 -6.994405e-14 -1.565414e-13 -2.098322e-13 -1.298961e-13 -1.232348e-13 -1.332268e-13 -8.992806e-14 -4.662937e-14 -9.325873e-14 -1.522116e-13 1.315614e-14 9.992007e-14 -9.658940e-14 -1.398881e-13 -3.330669e-14 -1.365574e-13 -2.731149e-13 -9.325873e-14 2.531308e-13 2.031708e-13 1.165734e-13 1.565414e-13 9.325873e-14 7.993606e-14 4.329870e-14 3.097522e-13 5.595524e-13 4.796163e-13 3.230749e-13 2.131628e-13 
1.467548e-12 1.436073e-12 1.359579e-12 1.259992e-12 1.139144e-12 1.012801e-12 8.895107e-13 7.718270e-13 6.654677e-13 5.645484e-13 4.779510e-13 4.080070e-13 3.476108e-13 2.845502e-13 2.371436e-13 2.144396e-13 1.894596e-13 1.628142e-13 1.465494e-13 1.303402e-13 2.897682e-14 3.747003e-14 4.957146e-14 7.494005e-14 7.077672e-14 5.911938e-14 5.284662e-14 4.041212e-14 5.079270e-14 9.325873e-14 1.065814e-13 8.992806e-14 9.242607e-14 1.224021e-13 1.124101e-13 1.057487e-13 1.332268e-13 1.232348e-13 1.090794e-13 7.721601e-14 7.527312e-14 7.410739e-14 6.661338e-14 9.908740e-14 7.410739e-14 1.007527e-13 1.523781e-13 1.315614e-13 1.240674e-13 1.124101e-13 1.207368e-13 9.409140e-14 9.159340e-14 9.076073e-14 6.494805e-14 7.077672e-14 1.482148e-13 2.231548e-13 1.831868e-13 1.719180e-13 1.411649e-13 9.325873e-14 8.992806e-14 7.327472e-14 4.496403e-14 5.329071e-14 3.330669e-14 4.662937e-14 4.329870e-14 -2.997602e-14 -2.498002e-14 1.332268e-14 2.997602e-14 2.664535e-14 -8.326673e-15 -4.996004e-15 2.164935e-14 1.165734e-14 -1.831868e-14 -1.681988e-14 -1.388334e-13 -2.264855e-13 -8.160139e-14 3.164136e-14 1.332268e-14 7.494005e-14 9.159340e-14 1.548761e-13 1.348921e-13 6.661338e-14 1.515454e-13 2.231548e-13 7.660539e-14 -6.827872e-14 1.498801e-14 9.325873e-14 1.432188e-13 1.482148e-13 9.992007e-14 5.878631e-14 3.552714e-15 -6.661338e-15 -9.159340e-14 -7.827072e-14 -3.497203e-14 -2.498002e-14 -3.330669e-15 -3.330669e-15 7.827072e-14 1.548761e-13 8.659740e-14 3.996803e-14 0.000000e+00 -9.992007e-15 -8.992806e-14 -2.464695e-13 -2.364775e-13 -1.765255e-13 -1.232348e-13 -3.519407e-14 -1.140754e-13 -2.697842e-13 -1.865175e-13 -1.132427e-13 -2.364775e-13 -2.897682e-13 -1.332268e-13 -9.992007e-14 -1.498801e-13 -1.565414e-13 -1.532108e-13 -1.165734e-13 -1.298961e-13 -9.658940e-14 -1.998401e-13 -2.664535e-13 -1.598721e-13 -1.698641e-13 -5.995204e-14 3.907985e-14 -1.322276e-13 -2.398082e-13 -2.164935e-13 -1.565414e-13 -3.030909e-13 -4.496403e-13 -4.796163e-13 -4.829470e-13 -3.763656e-13 -1.598721e-13 -1.931788e-13 -2.964295e-13 -1.931788e-13 -1.298961e-13 -3.230749e-13 -5.095924e-13 -4.296563e-13 -3.730349e-13 -3.463896e-13 -3.966827e-13 -3.542722e-13 -2.164935e-13 -1.931788e-13 -7.660539e-14 -1.731948e-13 -2.298162e-13 -2.164935e-13 -3.230749e-13 -3.197442e-13 -3.264056e-13 -1.032507e-13 1.332268e-14 -1.998401e-14 3.330669e-15 -2.731149e-13 -5.295764e-13 -3.097522e-13 -1.565414e-13 -2.464695e-13 -2.605138e-13 -3.320122e-13 -3.430589e-13 -2.631229e-13 -2.131628e-13 -2.464695e-13 -1.731948e-13 -2.298162e-13 -3.530509e-13 -1.598721e-13 -2.664535e-14 -1.298961e-13 -1.798561e-13 -1.232348e-13 -1.032507e-13 -1.698641e-13 -1.199041e-13 -5.662137e-14 -8.326673e-14 -8.992806e-14 -1.644795e-13 -2.597922e-14 1.831868e-13 -8.326673e-14 -2.231548e-13 -1.132427e-13 -1.765255e-13 -1.798561e-13 -5.995204e-14 7.327472e-14 1.831868e-13 1.865175e-13 1.898481e-13 2.231548e-13 2.331468e-13 1.132427e-13 1.831868e-13 3.996803e-13 5.528911e-13 3.463896e-13 7.993606e-14 
1.644407e-12 1.605549e-12 1.510791e-12 1.380840e-12 1.225020e-12 1.067757e-12 9.146017e-13 7.707168e-13 6.443179e-13 5.325185e-13 4.364842e-13 3.587131e-13 3.005374e-13 2.483569e-13 1.960654e-13 1.698641e-13 1.565414e-13 1.411093e-13 1.344480e-13 1.107447e-13 2.120526e-14 3.580469e-14 5.079270e-14 5.995204e-14 6.578071e-14 9.198198e-14 7.743806e-14 2.664535e-14 1.498801e-14 6.994405e-14 1.373901e-13 1.165734e-13 9.409140e-14 1.365574e-13 1.365574e-13 1.199041e-13 1.224021e-13 1.149081e-13 1.357248e-13 1.069145e-13 7.499557e-14 5.745404e-14 5.412337e-14 8.992806e-14 9.908740e-14 1.015854e-13 1.007527e-13 9.658940e-14 9.908740e-14 1.024181e-13 1.290634e-13 1.199041e-13 9.409140e-14 8.659740e-14 8.409939e-14 1.132427e-13 1.532108e-13 1.565414e-13 1.182388e-13 1.597611e-13 1.781908e-13 1.099121e-13 9.825474e-14 7.494005e-14 4.829470e-14 5.495604e-14 1.165734e-14 1.998401e-14 7.494005e-14 -2.164935e-14 -1.215694e-13 -1.998401e-14 8.160139e-14 4.996004e-15 -7.827072e-14 -2.331468e-14 3.830269e-14 1.165734e-14 -1.498801e-14 -4.790612e-14 -9.825474e-14 -8.659740e-14 -8.160139e-14 -4.163336e-14 -5.329071e-14 5.662137e-14 1.748601e-13 1.515454e-13 1.265654e-13 9.992007e-14 1.365574e-13 1.315614e-13 6.827872e-14 -1.665335e-14 -3.830269e-14 1.365574e-13 2.681189e-13 1.482148e-13 7.827072e-14 7.915890e-14 6.661338e-14 -6.827872e-14 -2.048361e-13 -9.159340e-14 -2.997602e-14 1.831868e-14 3.164136e-14 6.661338e-15 4.329870e-14 5.995204e-14 4.329870e-14 2.331468e-14 4.996004e-14 -9.992007e-15 -5.995204e-14 -1.798561e-13 -2.964295e-13 -2.098322e-13 -1.532108e-13 -1.098011e-13 -4.896084e-14 -1.465494e-13 -1.898481e-13 -2.364775e-13 -2.964295e-13 -2.065015e-13 -4.662937e-14 -1.099121e-13 -2.664535e-13 -1.565414e-13 -2.031708e-13 -1.532108e-13 -5.329071e-14 -1.831868e-13 -3.297362e-13 -1.365574e-13 3.663736e-14 -7.993606e-14 -9.658940e-14 -8.182344e-14 -2.908784e-14 -1.032507e-13 -2.764455e-13 -2.930989e-13 -3.230749e-13 -4.496403e-13 -6.261658e-13 -5.828671e-13 -4.696243e-13 -2.431388e-13 -1.199041e-13 -2.198242e-13 -2.098322e-13 -2.298162e-13 -3.230749e-13 -3.530509e-13 -3.697043e-13 -3.597123e-13 -1.998401e-13 -2.741141e-13 -3.730349e-13 -3.830269e-13 -3.297362e-13 -2.364775e-13 -2.198242e-13 -1.965095e-13 -1.565414e-13 -2.331468e-13 -2.997602e-13 -1.765255e-13 -5.329071e-14 -6.994405e-14 -1.265654e-13 -9.658940e-14 -1.165734e-13 -3.663736e-13 -3.963496e-13 -2.831069e-13 -3.164136e-13 -3.852474e-13 -3.338441e-13 -2.764455e-13 -2.231548e-13 -1.965095e-13 -2.764455e-13 -2.498002e-13 -2.664535e-13 -2.431388e-13 -8.659740e-14 -9.658940e-14 -1.998401e-13 -1.465494e-13 0.000000e+00 -1.965095e-13 -3.530509e-13 -1.132427e-13 -3.330669e-15 -2.997602e-14 3.330669e-14 -7.094325e-14 -9.720003e-14 2.664535e-14 -1.432188e-13 -2.031708e-13 -9.325873e-14 -5.995204e-14 -1.565414e-13 -2.098322e-13 -7.327472e-14 1.698641e-13 3.330669e-13 3.130829e-13 2.364775e-13 1.532108e-13 -1.998401e-14 1.665335e-13 2.897682e-13 4.229950e-13 4.696243e-13 1.665335e-13 
1.875389e-12 1.825151e-12 1.695533e-12 1.519784e-12 1.323108e-12 1.119993e-12 9.258705e-13 7.525092e-13 6.051271e-13 4.815037e-13 3.792522e-13 2.987055e-13 2.379208e-13 1.923461e-13 1.515454e-13 1.244560e-13 1.086353e-13 1.086353e-13 1.086353e-13 9.248158e-14 2.936540e-14 3.952394e-14 5.245804e-14 5.578871e-14 6.078471e-14 8.704149e-14 1.057487e-13 4.746203e-14 1.748601e-14 5.079270e-14 1.015854e-13 1.315614e-13 1.257328e-13 1.407208e-13 1.498801e-13 1.207368e-13 1.124101e-13 1.124101e-13 1.140754e-13 1.418310e-13 9.436896e-14 3.663736e-14 5.245804e-14 7.910339e-14 9.575674e-14 9.825474e-14 7.910339e-14 9.159340e-14 1.074141e-13 8.826273e-14 1.049161e-13 1.390554e-13 1.090794e-13 7.827072e-14 1.024181e-13 1.273981e-13 1.365574e-13 1.482148e-13 1.632028e-13 2.008393e-13 1.249556e-13 5.662137e-14 8.659740e-14 7.160939e-14 7.827072e-14 9.325873e-14 5.162537e-14 -1.332268e-14 -4.329870e-14 -4.496403e-14 -4.829470e-14 -4.662937e-14 -3.830269e-14 -1.665335e-15 -1.165734e-14 -3.497203e-14 -9.992007e-15 -8.326673e-15 -2.164935e-14 -4.418688e-14 -6.139533e-14 -4.662937e-14 -4.829470e-14 -1.165734e-14 2.164935e-14 5.329071e-14 9.492407e-14 1.215694e-13 9.992007e-14 4.329870e-14 1.199041e-13 1.398881e-13 6.161738e-14 -9.992007e-15 4.329870e-14 2.348122e-13 1.831868e-13 7.160939e-14 1.049161e-13 1.175726e-13 -1.643130e-14 -1.149081e-13 -1.115774e-13 -6.827872e-14 -4.996004e-15 7.660539e-14 3.330669e-14 -4.329870e-14 -8.326673e-15 3.330669e-14 4.996004e-15 -3.330669e-14 -4.329870e-14 -2.997602e-14 -5.329071e-14 -1.165734e-13 -2.198242e-13 -2.897682e-13 -2.164935e-13 -1.377787e-13 -1.103007e-13 -8.326673e-14 -1.931788e-13 -2.897682e-13 -2.964295e-13 -2.331468e-13 -6.328271e-14 -4.329870e-14 -1.099121e-13 -2.331468e-14 -1.498801e-13 -2.098322e-13 -1.298961e-13 -1.998401e-13 -1.598721e-13 -2.664535e-14 -5.995204e-14 -1.165734e-13 -1.698641e-13 -2.635669e-13 -1.548761e-13 3.663736e-14 -1.632028e-13 -3.164136e-13 -3.497203e-13 -3.996803e-13 -5.562217e-13 -7.527312e-13 -4.629630e-13 -1.332268e-13 -2.298162e-13 -3.397282e-13 -2.864375e-13 -2.298162e-13 -2.331468e-13 -2.864375e-13 -3.597123e-13 -4.096723e-13 -2.930989e-13 -1.043610e-13 -3.676504e-13 -5.728751e-13 -3.597123e-13 -2.864375e-13 -2.198242e-13 -1.831868e-13 -1.665335e-13 -1.831868e-13 -1.865175e-13 -6.328271e-14 -4.329870e-14 -1.365574e-13 -1.865175e-13 -7.660539e-14 -1.831868e-13 -4.496403e-13 -4.229950e-13 -2.531308e-13 -3.630429e-13 -5.344059e-13 -3.164136e-13 -2.198242e-13 -2.131628e-13 -7.660539e-14 -2.398082e-13 -2.564615e-13 -1.898481e-13 -3.030909e-13 -2.498002e-13 -2.664535e-14 -5.662137e-14 -1.998401e-13 -2.264855e-13 -3.130829e-13 -1.698641e-13 -1.998401e-14 -1.332268e-14 -5.995204e-14 -7.327472e-14 -1.214584e-13 -4.307665e-14 2.231548e-13 -1.332268e-13 -3.896883e-13 -1.065814e-13 2.031708e-13 -1.365574e-13 -4.796163e-13 -1.632028e-13 2.697842e-13 3.730349e-13 3.763656e-13 2.464695e-13 1.998401e-13 1.532108e-13 1.398881e-13 2.231548e-13 3.630429e-13 3.497203e-13 9.325873e-14 
2.175371e-12 2.104261e-12 1.924128e-12 1.683653e-12 1.418421e-12 1.156630e-12 9.203749e-13 7.199241e-13 5.472844e-13 4.080070e-13 3.083089e-13 2.258194e-13 1.519340e-13 1.167955e-13 9.975354e-14 7.283063e-14 6.866729e-14 7.494005e-14 6.744605e-14 5.662137e-14 2.609024e-14 4.829470e-14 6.161738e-14 7.160939e-14 7.910339e-14 8.198997e-14 8.160139e-14 4.041212e-14 4.829470e-14 8.826273e-14 1.124101e-13 1.165734e-13 1.165734e-13 1.398881e-13 1.390554e-13 1.315614e-13 1.290634e-13 7.827072e-14 8.326673e-14 1.365574e-13 1.270650e-13 7.827072e-14 4.496403e-14 5.995204e-14 8.409939e-14 8.576473e-14 9.658940e-14 1.024181e-13 8.659740e-14 9.409140e-14 8.826273e-14 9.742207e-14 1.240674e-13 1.273981e-13 1.190714e-13 9.825474e-14 1.115774e-13 1.548761e-13 1.731948e-13 1.492140e-13 9.503509e-14 7.993606e-14 1.015854e-13 9.159340e-14 1.082467e-13 9.658940e-14 9.159340e-14 -1.831868e-14 -1.415534e-13 -9.159340e-14 -4.996004e-14 -7.494005e-14 -1.215694e-13 -3.330669e-14 8.326673e-14 6.661338e-15 -5.662137e-14 -3.330669e-14 -2.164935e-14 -6.550316e-15 -2.720046e-14 -4.662937e-14 -3.830269e-14 -2.164935e-14 2.831069e-14 6.827872e-14 6.328271e-14 1.099121e-13 1.032507e-13 7.660539e-14 1.432188e-13 1.115774e-13 7.660539e-14 -1.665335e-15 -3.663736e-14 1.382228e-13 2.164935e-13 1.249001e-13 9.658940e-14 6.827872e-14 3.441691e-15 -3.663736e-14 -1.015854e-13 -6.994405e-14 1.665335e-15 3.330669e-14 8.992806e-14 -8.326673e-15 -1.199041e-13 -2.997602e-14 0.000000e+00 -5.995204e-14 -1.132427e-13 -6.661338e-14 -9.992007e-15 -1.032507e-13 -1.865175e-13 -2.664535e-13 -3.230749e-13 -2.223222e-13 -1.454392e-13 -1.365574e-13 -1.765255e-13 -2.564615e-13 -3.397282e-13 -1.798561e-13 5.995204e-14 -8.992806e-14 -1.665335e-13 -1.065814e-13 -1.931788e-13 -1.365574e-13 -2.664535e-14 -1.132427e-13 -1.332268e-13 -5.995204e-14 -7.993606e-14 -1.765255e-13 -2.198242e-13 -1.673106e-13 -2.077227e-13 -1.665335e-13 -1.398881e-13 -2.697842e-13 -3.230749e-13 -3.963496e-13 -4.729550e-13 -5.095924e-13 -5.229150e-13 -3.030909e-13 -2.231548e-13 -3.130829e-13 -3.697043e-13 -2.597922e-13 -1.665335e-13 -2.731149e-13 -4.096723e-13 -3.830269e-13 -3.563816e-13 -3.301803e-13 -3.347322e-13 -3.996803e-13 -3.463896e-13 -2.697842e-13 -1.698641e-13 -1.398881e-13 -1.398881e-13 -2.431388e-13 -2.198242e-13 -2.997602e-14 8.326673e-14 -1.398881e-13 -3.663736e-13 -2.464695e-13 -7.660539e-14 -3.730349e-13 -6.794565e-13 -4.163336e-13 -3.197442e-13 -3.647083e-13 -1.642020e-13 -2.231548e-13 -2.930989e-13 -2.697842e-13 -3.430589e-13 -1.632028e-13 3.330669e-14 -2.631229e-13 -5.195844e-13 -1.565414e-13 1.665335e-13 -1.665335e-13 -4.329870e-13 -1.965095e-13 -6.661338e-15 1.998401e-14 7.993606e-14 -2.664535e-14 -1.298961e-13 -1.120215e-13 -1.422196e-13 -1.132427e-13 -2.564615e-13 -2.398082e-13 -4.662937e-14 -2.664535e-14 -1.432188e-13 -2.930989e-13 -3.796963e-13 1.199041e-13 4.929390e-13 2.964295e-13 2.564615e-13 2.298162e-13 1.731948e-13 1.165734e-13 5.662137e-14 3.497203e-13 6.061818e-13 5.928591e-13 
2.580658e-12 2.470246e-12 2.204681e-12 1.872835e-12 1.514788e-12 1.177114e-12 8.864576e-13 6.422085e-13 4.465317e-13 3.116396e-13 2.167155e-13 1.411093e-13 7.432943e-14 2.414735e-14 1.376677e-14 1.626477e-14 1.870726e-14 2.375877e-14 2.869927e-14 2.808864e-14 4.329870e-14 5.290213e-14 7.038814e-14 7.743806e-14 7.077672e-14 8.365530e-14 9.492407e-14 5.495604e-14 1.915135e-14 8.076873e-14 1.190714e-13 9.908740e-14 1.140754e-13 1.673661e-13 1.540434e-13 1.215694e-13 1.523781e-13 1.140754e-13 7.160939e-14 1.054712e-13 1.023626e-13 9.409140e-14 6.578071e-14 4.080070e-14 6.494805e-14 8.409939e-14 8.076873e-14 9.742207e-14 1.057487e-13 1.215694e-13 8.826273e-14 4.996004e-14 1.090794e-13 1.598721e-13 1.090794e-13 6.245005e-14 1.199041e-13 1.648681e-13 1.598721e-13 1.874056e-13 1.189049e-13 5.329071e-14 7.494005e-14 1.015854e-13 9.159340e-14 7.827072e-14 4.662937e-14 9.992007e-15 -8.493206e-14 -1.615375e-13 -1.032507e-13 -6.328271e-14 -6.994405e-14 -1.099121e-13 -4.163336e-14 3.497203e-14 8.326673e-15 -3.663736e-14 -4.996004e-15 6.772360e-14 -6.494805e-15 -7.827072e-14 -4.329870e-14 -3.996803e-14 1.998401e-14 8.326673e-14 9.825474e-14 1.648681e-13 1.065814e-13 0.000000e+00 6.161738e-14 1.165734e-13 6.994405e-14 -2.164935e-14 1.998401e-14 1.448841e-13 1.215694e-13 8.160139e-14 8.659740e-14 6.483702e-14 8.326673e-15 3.497203e-14 -3.330669e-14 -8.659740e-14 -1.831868e-14 -9.992007e-15 -1.498801e-14 6.661338e-15 -6.661338e-15 -2.498002e-14 -6.328271e-14 -8.659740e-14 -1.298961e-13 -1.199041e-13 -1.099121e-13 -1.165734e-13 -1.398881e-13 -2.597922e-13 -2.531308e-13 -2.070011e-13 -1.841860e-13 -1.498801e-13 -1.931788e-13 -2.198242e-13 -2.164935e-13 -1.898481e-13 -1.099121e-13 -1.498801e-13 -1.432188e-13 -5.662137e-14 -1.432188e-13 -1.632028e-13 -1.099121e-13 -8.659740e-14 -4.996004e-14 -6.661338e-15 -1.132427e-13 -2.364775e-13 -1.698641e-13 -5.861978e-14 -2.744471e-13 -3.497203e-13 -2.597922e-13 -2.697842e-13 -2.964295e-13 -3.630429e-13 -4.396483e-13 -4.563017e-13 -3.630429e-13 -1.965095e-13 -2.597922e-13 -3.930190e-13 -3.330669e-13 -2.564615e-13 -2.498002e-13 -2.198242e-13 -2.564615e-13 -3.563816e-13 -4.030110e-13 -4.297673e-13 -4.174994e-13 -3.863576e-13 -3.197442e-13 -2.264855e-13 -2.331468e-13 -1.298961e-13 -2.231548e-13 -3.497203e-13 -1.332268e-13 5.329071e-14 -9.658940e-14 -2.198242e-13 -2.797762e-13 -4.130030e-13 -2.531308e-13 -2.498002e-13 -4.463097e-13 -4.130030e-13 -3.363976e-13 -3.214651e-13 -2.450262e-13 -1.898481e-13 -2.264855e-13 -3.630429e-13 -2.831069e-13 -8.992806e-14 -1.099121e-13 -3.064216e-13 -3.530509e-13 -1.898481e-13 -1.632028e-13 -2.364775e-13 -1.831868e-13 -1.298961e-13 0.000000e+00 4.329870e-14 -2.331468e-14 8.992806e-14 -3.996803e-14 -1.404987e-13 -1.851297e-13 -2.764455e-13 -2.997602e-13 -2.797762e-13 -1.265654e-13 9.992007e-15 -1.065814e-13 -3.197442e-13 -1.965095e-13 1.265654e-13 2.331468e-13 1.665335e-13 2.531308e-13 2.498002e-13 1.565414e-13 8.992806e-14 2.098322e-13 4.429790e-13 3.463896e-13 2.264855e-13 
3.115841e-12 2.948530e-12 2.550959e-12 2.075118e-12 1.592559e-12 1.161460e-12 8.074652e-13 5.189182e-13 3.072542e-13 1.723066e-13 8.304468e-14 1.332268e-14 -3.452794e-14 -5.018208e-14 -6.555867e-14 -6.405987e-14 -3.785861e-14 -2.581269e-14 -1.454392e-14 -7.216450e-16 5.073719e-14 7.160939e-14 8.243406e-14 7.077672e-14 4.951595e-14 6.994405e-14 8.743006e-14 7.244205e-14 5.911938e-14 8.909540e-14 9.575674e-14 7.910339e-14 9.409140e-14 1.290634e-13 1.848521e-13 1.657008e-13 1.115774e-13 1.115774e-13 1.115774e-13 1.113554e-13 9.553469e-14 7.660539e-14 8.243406e-14 5.495604e-14 5.828671e-14 6.078471e-14 3.830269e-14 6.245005e-14 9.159340e-14 1.282308e-13 9.076073e-14 7.993606e-14 1.174061e-13 1.257328e-13 9.159340e-14 1.049161e-13 1.715295e-13 1.482148e-13 1.215694e-13 1.453282e-13 1.248446e-13 7.660539e-14 6.661338e-14 7.993606e-14 9.159340e-14 4.662937e-14 -1.332268e-14 -4.662937e-14 -8.326673e-14 -8.659740e-14 -1.065814e-13 -6.161738e-14 -1.165734e-14 -1.032507e-13 -1.415534e-13 -3.996803e-14 5.495604e-14 6.661338e-15 -1.831868e-14 -1.332268e-15 8.437695e-15 -1.498801e-14 -1.332268e-14 4.996004e-15 2.498002e-14 5.329071e-14 7.327472e-14 1.199041e-13 1.582068e-13 5.828671e-14 -1.165734e-14 5.995204e-14 1.348921e-13 6.494805e-14 -2.331468e-14 4.996004e-14 7.494005e-14 4.829470e-14 3.497203e-14 5.717649e-14 4.063416e-14 6.661338e-15 1.665335e-15 -4.996004e-15 2.331468e-14 -2.664535e-14 -9.992007e-14 -3.830269e-14 2.664535e-14 -5.329071e-14 -1.115774e-13 -1.498801e-13 -1.798561e-13 -1.798561e-13 -1.831868e-13 -8.992806e-14 -2.664535e-14 -1.232348e-13 -2.065015e-13 -2.674527e-13 -2.248202e-13 -1.831868e-13 -2.098322e-13 -1.831868e-13 -1.298961e-13 -1.332268e-13 -1.332268e-13 -2.131628e-13 -2.298162e-13 -1.365574e-13 -1.665335e-13 -1.665335e-13 -1.332268e-13 -6.994405e-14 -3.330669e-14 -4.662937e-14 -6.661338e-14 -1.398881e-13 -1.965095e-13 -1.990630e-13 -3.326228e-13 -3.197442e-13 -2.897682e-13 -3.064216e-13 -2.264855e-13 -3.197442e-13 -4.696243e-13 -4.030110e-13 -2.597922e-13 -2.531308e-13 -2.697842e-13 -3.130829e-13 -3.064216e-13 -2.864375e-13 -3.097522e-13 -2.631229e-13 -1.332268e-13 -2.498002e-13 -4.329870e-13 -4.886092e-13 -4.394263e-13 -3.996803e-13 -3.197442e-13 -3.030909e-13 -4.396483e-13 -2.997602e-13 -2.331468e-13 -2.264855e-13 -3.996803e-14 -9.325873e-14 -3.197442e-13 -2.331468e-13 -9.325873e-14 -2.764455e-13 -2.797762e-13 -3.363976e-13 -4.762857e-13 -3.363976e-13 -2.065015e-13 -2.978173e-13 -3.716472e-13 -2.831069e-13 -1.432188e-13 -2.198242e-13 -2.564615e-13 -1.598721e-13 -2.331468e-14 -2.597922e-13 -5.662137e-13 -4.196643e-13 -2.631229e-13 -1.565414e-13 0.000000e+00 3.330669e-15 6.661338e-14 -4.662937e-14 -2.264855e-13 -7.993606e-14 2.331468e-14 -8.271162e-14 -2.130518e-13 -2.464695e-13 -3.430589e-13 -3.264056e-13 -1.532108e-13 -8.326673e-14 -8.659740e-14 -1.465494e-13 -1.898481e-13 -1.998401e-14 1.598721e-13 2.864375e-13 3.597123e-13 2.231548e-13 1.765255e-13 1.032507e-13 1.032507e-13 2.697842e-13 1.765255e-13 4.662937e-14 
3.858247e-12 3.591571e-12 2.982170e-12 2.286227e-12 1.623701e-12 1.070255e-12 6.392109e-13 3.223533e-13 1.099676e-13 -1.809664e-14 -8.759660e-14 -1.263434e-13 -1.479927e-13 -1.532108e-13 -1.517675e-13 -1.506573e-13 -1.165734e-13 -7.449596e-14 -4.163336e-14 -2.076117e-14 3.991252e-14 7.660539e-14 8.493206e-14 8.038015e-14 7.494005e-14 6.539214e-14 7.455148e-14 7.865930e-14 6.078471e-14 7.660539e-14 8.326673e-14 7.577272e-14 9.325873e-14 9.742207e-14 1.465494e-13 2.131628e-13 1.365574e-13 7.827072e-14 1.149081e-13 1.162959e-13 1.125211e-13 7.494005e-14 3.164136e-14 1.665335e-14 4.746203e-14 9.159340e-14 6.494805e-14 6.328271e-14 6.411538e-14 9.742207e-14 1.074141e-13 9.825474e-14 1.348921e-13 1.482148e-13 1.065814e-13 8.076873e-14 1.398881e-13 1.548761e-13 1.348921e-13 1.402767e-13 9.048318e-14 9.658940e-14 9.492407e-14 3.830269e-14 4.829470e-14 3.663736e-14 -9.992007e-15 -8.326673e-14 -8.493206e-14 -3.164136e-14 -5.828671e-14 -6.328271e-14 -1.032507e-13 -1.482148e-13 -1.115774e-13 -9.825474e-14 -1.665335e-15 4.163336e-14 -4.996004e-15 -4.463097e-14 -1.282308e-14 2.331468e-14 1.831868e-14 4.996004e-14 2.664535e-14 1.998401e-14 5.662137e-14 1.165734e-13 9.825474e-14 -4.996004e-15 2.164935e-14 9.825474e-14 8.493206e-14 8.326673e-14 5.662137e-14 3.830269e-14 2.664535e-14 -9.992007e-15 4.496403e-14 1.524336e-13 4.096723e-14 -6.994405e-14 -6.661338e-15 0.000000e+00 -6.661338e-15 -1.665335e-14 -4.996004e-14 -8.992806e-14 -4.662937e-14 -6.494805e-14 -1.582068e-13 -2.031708e-13 -2.031708e-13 -2.364775e-13 -1.432188e-13 -2.997602e-14 -8.992806e-14 -8.659740e-14 -1.965095e-13 -3.410605e-13 -2.221556e-13 -1.199041e-13 -1.865175e-13 -1.731948e-13 -1.731948e-13 -1.365574e-13 -1.898481e-13 -3.164136e-13 -1.632028e-13 -3.663736e-14 -1.199041e-13 -2.164935e-13 -1.665335e-13 -2.664535e-14 -6.328271e-14 -8.659740e-14 -6.328271e-14 -8.992806e-14 -1.432188e-13 -1.808553e-13 -3.581579e-13 -3.930190e-13 -4.130030e-13 -3.896883e-13 -2.531308e-13 -2.264855e-13 -3.497203e-13 -4.229950e-13 -3.130829e-13 -2.897682e-13 -2.498002e-13 -2.298162e-13 -3.230749e-13 -3.663736e-13 -3.230749e-13 -2.997602e-13 -2.131628e-13 -1.665335e-13 -3.563816e-13 -6.030731e-13 -5.758727e-13 -4.196643e-13 -3.197442e-13 -2.597922e-13 -3.430589e-13 -3.430589e-13 -3.130829e-13 -3.097522e-13 -1.365574e-13 1.332268e-14 -2.098322e-13 -3.497203e-13 -3.097522e-13 -3.530509e-13 -2.864375e-13 -2.398082e-13 -2.964295e-13 -3.597123e-13 -3.064216e-13 -1.404987e-13 -2.784439e-13 -4.163336e-13 -2.164935e-13 -1.265654e-13 -1.931788e-13 -2.198242e-13 -1.665335e-13 -1.565414e-13 -4.629630e-13 -6.394885e-13 -2.997602e-13 -1.498801e-13 -1.465494e-13 -4.996004e-14 -3.330669e-14 -3.996803e-14 -1.099121e-13 -1.498801e-13 -6.328271e-14 4.607426e-15 -1.314504e-13 -1.731948e-13 -3.363976e-13 -5.162537e-13 -2.664535e-13 -1.132427e-13 -9.658940e-14 1.332268e-14 2.664535e-14 -5.329071e-14 6.994405e-14 2.664535e-13 2.631229e-13 1.498801e-13 7.327472e-14 4.996004e-14 2.098322e-13 2.897682e-13 2.897682e-13 4.063416e-13 
4.934220e-12 4.491019e-12 3.503253e-12 2.450817e-12 1.536382e-12 8.436030e-13 3.634870e-13 3.841372e-14 -1.615375e-13 -2.672307e-13 -2.940981e-13 -2.878808e-13 -2.906009e-13 -2.675637e-13 -2.239875e-13 -2.239320e-13 -2.148282e-13 -1.398881e-13 -8.781864e-14 -4.785061e-14 5.417888e-14 5.828671e-14 7.910339e-14 8.493206e-14 8.826273e-14 8.115730e-14 5.911938e-14 6.494805e-14 7.910339e-14 1.049161e-13 8.160139e-14 4.413137e-14 6.328271e-14 1.049161e-13 1.307288e-13 1.448841e-13 1.307288e-13 1.049161e-13 1.182388e-13 1.232903e-13 9.281464e-14 8.076873e-14 6.494805e-14 4.579670e-14 3.663736e-14 4.829470e-14 4.829470e-14 8.409939e-14 1.132427e-13 7.327472e-14 1.007527e-13 1.232348e-13 9.575674e-14 9.409140e-14 8.576473e-14 1.357248e-13 1.798561e-13 1.348921e-13 9.492407e-14 8.570922e-14 3.447242e-14 8.493206e-14 1.731948e-13 7.660539e-14 2.498002e-14 5.495604e-14 8.326673e-15 -8.493206e-14 -1.548761e-13 -1.032507e-13 -6.328271e-14 -8.326673e-14 -1.432188e-13 -1.332268e-13 -4.996004e-14 -4.163336e-14 -4.996004e-15 4.996004e-15 0.000000e+00 -2.731149e-14 -1.487699e-14 1.165734e-14 -2.164935e-14 1.665335e-14 2.498002e-14 1.332268e-14 1.665335e-14 6.161738e-14 1.515454e-13 6.827872e-14 -2.997602e-14 3.830269e-14 5.329071e-14 8.992806e-14 9.992007e-14 6.494805e-14 1.165734e-14 -8.326673e-15 2.331468e-14 6.161738e-14 6.245005e-14 0.000000e+00 -1.998401e-14 2.164935e-14 1.831868e-14 -4.996004e-15 2.664535e-14 -5.995204e-14 -1.099121e-13 -1.465494e-13 -2.314815e-13 -2.298162e-13 -1.898481e-13 -1.765255e-13 -1.532108e-13 -9.658940e-14 -1.798561e-13 -1.731948e-13 -1.398881e-13 -2.158274e-13 -2.489120e-13 -2.198242e-13 -2.065015e-13 -2.198242e-13 -2.697842e-13 -2.631229e-13 -1.965095e-13 -1.831868e-13 -5.995204e-14 -2.997602e-14 -7.327472e-14 -1.798561e-13 -2.564615e-13 -1.065814e-13 -1.298961e-13 -9.658940e-14 3.330669e-15 -7.993606e-14 -1.165734e-13 -2.420841e-13 -4.271028e-13 -4.829470e-13 -5.861978e-13 -3.397282e-13 -1.165734e-13 -2.164935e-13 -3.064216e-13 -3.630429e-13 -3.164136e-13 -2.431388e-13 -2.498002e-13 -2.498002e-13 -2.997602e-13 -3.663736e-13 -3.463896e-13 -2.831069e-13 -2.631229e-13 -2.498002e-13 -2.498002e-13 -4.859446e-13 -6.934453e-13 -5.229150e-13 -3.264056e-13 -2.997602e-13 -3.563816e-13 -4.030110e-13 -3.630429e-13 -2.764455e-13 -1.998401e-13 -1.265654e-13 -2.298162e-13 -3.597123e-13 -3.796963e-13 -3.397282e-13 -2.864375e-13 -1.765255e-13 -1.199041e-13 -3.197442e-13 -5.162537e-13 -3.786971e-13 -2.393641e-13 -2.198242e-13 -1.432188e-13 -1.931788e-13 -2.731149e-13 -2.331468e-13 -1.199041e-13 -3.064216e-13 -4.929390e-13 -3.597123e-13 -2.498002e-13 -2.764455e-13 -3.130829e-13 -1.765255e-13 -1.032507e-13 -3.330669e-14 -5.329071e-14 -1.099121e-13 -1.365574e-13 -1.020295e-13 -1.096345e-13 -1.598721e-13 -3.597123e-13 -3.597123e-13 -2.231548e-13 -1.298961e-13 -1.731948e-13 -9.992007e-15 2.298162e-13 4.662937e-14 -1.665335e-14 8.326673e-14 2.298162e-13 1.565414e-13 -3.663736e-14 7.993606e-14 2.930989e-13 2.797762e-13 3.330669e-13 4.596323e-13 
6.556256e-12 5.762890e-12 4.089007e-12 2.478073e-12 1.238509e-12 4.111156e-13 -9.919843e-14 -3.823053e-13 -5.074829e-13 -5.497824e-13 -5.420664e-13 -4.946044e-13 -4.427569e-13 -3.882450e-13 -3.368417e-13 -2.997602e-13 -2.464695e-13 -1.956768e-13 -1.394440e-13 -7.549517e-14 7.099876e-14 7.410739e-14 8.493206e-14 9.031664e-14 7.077672e-14 8.198997e-14 6.949996e-14 4.374279e-14 7.577272e-14 1.082467e-13 1.107447e-13 8.409939e-14 4.496403e-14 7.410739e-14 1.265654e-13 1.532108e-13 1.207368e-13 4.746203e-14 8.743006e-14 1.338374e-13 8.482104e-14 8.326673e-14 7.827072e-14 5.995204e-14 5.412337e-14 3.580469e-14 6.411538e-14 6.328271e-14 7.577272e-14 1.082467e-13 9.908740e-14 1.149081e-13 1.107447e-13 7.910339e-14 1.032507e-13 1.706968e-13 1.615375e-13 1.149081e-13 8.160139e-14 3.863576e-14 2.386980e-14 4.996004e-14 8.659740e-14 6.827872e-14 7.660539e-14 1.082467e-13 1.332268e-14 -9.825474e-14 -1.249001e-13 -1.165734e-13 -9.658940e-14 -7.993606e-14 -1.282308e-13 -1.781908e-13 -1.115774e-13 -3.830269e-14 -3.497203e-14 -3.330669e-14 -1.332268e-14 -5.395684e-14 1.698641e-14 5.162537e-14 1.998401e-14 4.996004e-14 1.998401e-14 -8.326673e-15 1.665335e-14 -1.998401e-14 7.494005e-14 1.348921e-13 5.495604e-14 2.164935e-14 6.161738e-14 1.348921e-13 1.265654e-13 1.032507e-13 3.996803e-14 -4.329870e-14 -1.332268e-14 1.310063e-14 1.709743e-14 -9.992007e-15 -3.330669e-15 7.160939e-14 1.831868e-14 -5.662137e-14 -5.662137e-14 -8.992806e-14 -1.332268e-13 -1.282308e-13 -2.148282e-13 -3.064216e-13 -2.098322e-13 -1.498801e-13 -1.065814e-13 0.000000e+00 -1.165734e-13 -2.364775e-13 -2.164935e-13 -2.053913e-13 -2.417511e-13 -3.030909e-13 -2.564615e-13 -2.398082e-13 -3.064216e-13 -3.996803e-13 -2.564615e-13 -1.898481e-13 -6.994405e-14 7.327472e-14 -5.329071e-14 -2.098322e-13 -1.498801e-13 1.998401e-14 -1.032507e-13 -1.298961e-13 -9.658940e-14 -1.265654e-13 -2.331468e-13 -3.149703e-13 -3.463896e-13 -4.996004e-13 -3.996803e-13 -2.664535e-13 -2.298162e-13 -2.531308e-13 -3.197442e-13 -3.697043e-13 -3.097522e-13 -1.998401e-13 -1.665335e-13 -1.432188e-13 -3.164136e-13 -4.396483e-13 -3.763656e-13 -3.030909e-13 -2.831069e-13 -2.864375e-13 -4.063416e-13 -4.825584e-13 -5.045964e-13 -6.095124e-13 -4.263256e-13 -2.664535e-13 -3.830269e-13 -5.295764e-13 -3.796963e-13 -2.664535e-13 -2.098322e-13 -5.329071e-14 -2.797762e-13 -4.762857e-13 -3.697043e-13 -3.530509e-13 -2.364775e-13 -6.994405e-14 -1.232348e-13 -2.997602e-13 -4.862777e-13 -5.440093e-13 -2.851608e-13 -1.998401e-13 -2.198242e-13 -1.665335e-13 -2.298162e-13 -2.464695e-13 -2.231548e-13 -3.930190e-13 -4.196643e-13 -2.431388e-13 -2.964295e-13 -3.830269e-13 -3.097522e-13 -2.031708e-13 9.992007e-15 8.992806e-14 -9.658940e-14 -1.298961e-13 -2.031708e-13 -2.207123e-13 -3.391731e-14 -3.663736e-14 -2.264855e-13 -3.597123e-13 -2.065015e-13 -6.661338e-15 -1.265654e-13 -9.658940e-14 1.332268e-14 1.998401e-14 -3.996803e-14 -1.965095e-13 1.132427e-13 3.763656e-13 1.165734e-13 9.992007e-15 1.998401e-13 2.331468e-13 2.797762e-13 3.796963e-13 
9.123646e-12 7.588929e-12 4.596490e-12 2.132405e-12 5.389578e-13 -3.487766e-13 -7.767675e-13 -9.338641e-13 -9.544587e-13 -8.973933e-13 -8.061884e-13 -7.102097e-13 -6.174505e-13 -5.158096e-13 -4.348188e-13 -3.809175e-13 -3.135270e-13 -2.452483e-13 -1.623701e-13 -1.063594e-13 5.156986e-14 7.954748e-14 8.909540e-14 9.575674e-14 8.787415e-14 6.783463e-14 6.789014e-14 7.077672e-14 1.049161e-13 1.024181e-13 7.827072e-14 6.827872e-14 5.412337e-14 1.074141e-13 1.015854e-13 9.992007e-14 1.348921e-13 1.074141e-13 1.040834e-13 1.198486e-13 9.142687e-14 1.015854e-13 7.077672e-14 5.162537e-14 4.496403e-14 3.497203e-14 9.575674e-14 7.327472e-14 1.998401e-14 8.743006e-14 1.174061e-13 6.578071e-14 6.827872e-14 8.909540e-14 1.232348e-13 1.740275e-13 1.831868e-13 1.232348e-13 9.159340e-14 5.695444e-14 -2.703393e-14 8.326673e-15 8.160139e-14 8.992806e-14 8.659740e-14 6.661338e-14 5.329071e-14 -7.327472e-14 -1.698641e-13 -1.049161e-13 -1.082467e-13 -1.032507e-13 -1.032507e-13 -1.498801e-13 -1.848521e-13 -1.032507e-13 -3.330669e-14 -4.163336e-14 1.498801e-14 -3.164136e-15 6.050715e-14 3.330669e-14 -3.663736e-14 8.326673e-15 2.331468e-14 2.498002e-14 6.161738e-14 5.995204e-14 3.830269e-14 7.827072e-14 1.099121e-13 6.994405e-14 1.831868e-14 9.658940e-14 1.365574e-13 7.827072e-14 7.993606e-14 2.164935e-14 -3.330669e-15 1.643130e-14 2.142730e-14 -2.664535e-14 -4.662937e-14 1.332268e-14 3.330669e-15 -3.663736e-14 -8.493206e-14 -1.881828e-13 -1.798561e-13 -1.482148e-13 -1.931788e-13 -2.065015e-13 -2.398082e-13 -1.598721e-13 -1.132427e-13 -1.165734e-13 -5.329071e-14 -1.731948e-13 -2.864375e-13 -2.474132e-13 -2.438050e-13 -2.531308e-13 -2.131628e-13 -2.597922e-13 -3.397282e-13 -3.164136e-13 -2.164935e-13 -1.298961e-13 -9.992007e-14 -1.665335e-14 -1.665335e-14 -1.798561e-13 -2.031708e-13 -1.398881e-13 -2.264855e-13 -1.931788e-13 -1.265654e-13 -1.465494e-13 -2.398082e-13 -2.829958e-13 -2.065015e-13 -3.397282e-13 -3.297362e-13 -2.331468e-13 -2.431388e-13 -2.764455e-13 -3.497203e-13 -3.630429e-13 -2.664535e-13 -2.065015e-13 -1.998401e-13 -2.298162e-13 -2.930989e-13 -3.463896e-13 -3.796963e-13 -3.930190e-13 -3.763656e-13 -4.096723e-13 -4.729550e-13 -3.900213e-13 -3.282374e-13 -4.662937e-13 -4.829470e-13 -4.096723e-13 -3.996803e-13 -3.730349e-13 -2.997602e-13 -3.896883e-13 -3.863576e-13 -2.731149e-13 -3.463896e-13 -3.397282e-13 -2.664535e-13 -2.065015e-13 -2.264855e-13 -1.432188e-13 3.330669e-14 -2.964295e-13 -6.794565e-13 -4.811707e-13 -1.353362e-13 -2.065015e-13 -2.797762e-13 -1.931788e-13 -2.797762e-13 -2.331468e-13 -1.432188e-13 -4.796163e-13 -6.028511e-13 -2.997602e-13 -2.664535e-13 -3.930190e-13 -3.896883e-13 -6.661338e-14 2.531308e-13 6.661338e-15 -2.864375e-13 -2.398082e-13 -2.964295e-13 -9.003909e-14 1.155187e-13 -5.662137e-14 -8.992806e-14 -2.398082e-13 -2.597922e-13 -1.165734e-13 -2.231548e-13 -1.898481e-13 -2.664535e-14 2.331468e-14 -5.662137e-14 -7.327472e-14 1.298961e-13 1.665335e-13 8.659740e-14 1.432188e-13 2.364775e-13 2.164935e-13 2.498002e-13 3.796963e-13 
1.353134e-11 1.025713e-11 4.582279e-12 9.207080e-13 -8.743561e-13 -1.568745e-12 -1.720624e-12 -1.637135e-12 -1.467548e-12 -1.270872e-12 -1.084577e-12 -9.215406e-13 -7.821521e-13 -6.530332e-13 -5.220824e-13 -4.392042e-13 -3.805289e-13 -3.059775e-13 -2.202682e-13 -1.446621e-13 4.729550e-14 8.704149e-14 1.186828e-13 1.103007e-13 6.661338e-14 6.744605e-14 8.326673e-14 7.494005e-14 9.242607e-14 1.307288e-13 9.908740e-14 5.162537e-14 5.079270e-14 7.827072e-14 1.074141e-13 1.140754e-13 1.174061e-13 9.992007e-14 1.090794e-13 1.271205e-13 6.677991e-14 8.493206e-14 1.107447e-13 8.160139e-14 2.747802e-14 3.330669e-14 7.827072e-14 8.909540e-14 6.911138e-14 1.074141e-13 9.658940e-14 6.578071e-14 1.465494e-13 1.307288e-13 3.413936e-14 9.159340e-14 1.598721e-13 1.082467e-13 1.049161e-13 1.119105e-13 -5.107026e-15 -5.828671e-14 3.830269e-14 9.325873e-14 5.828671e-14 4.496403e-14 -1.665335e-14 -9.325873e-14 -7.660539e-14 -3.330669e-14 -9.658940e-14 -1.049161e-13 -1.149081e-13 -1.382228e-13 -1.415534e-13 -1.582068e-13 -1.099121e-13 -1.265654e-13 -4.829470e-14 2.264855e-14 5.850875e-14 7.160939e-14 1.498801e-14 4.996004e-15 3.996803e-14 1.165734e-14 7.160939e-14 1.548761e-13 8.493206e-14 2.164935e-14 5.662137e-14 8.992806e-14 8.992806e-14 1.448841e-13 8.992806e-14 -6.661338e-15 2.331468e-14 4.662937e-14 4.662937e-14 1.003642e-13 -2.309264e-14 -6.827872e-14 2.831069e-14 3.830269e-14 -3.330669e-14 -5.828671e-14 -1.765255e-13 -3.813616e-13 -2.498002e-13 -1.082467e-13 -1.082467e-13 -8.992806e-14 -1.298961e-13 -1.532108e-13 -2.065015e-13 -2.231548e-13 -1.565414e-13 -1.598721e-13 -1.998401e-13 -2.272627e-13 -3.024248e-13 -2.731149e-13 -2.031708e-13 -2.065015e-13 -2.930989e-13 -3.463896e-13 -1.898481e-13 -6.994405e-14 -6.994405e-14 -6.661338e-15 -1.165734e-13 -2.797762e-13 -1.798561e-13 -1.032507e-13 -2.597922e-13 -3.197442e-13 -1.298961e-13 -4.662937e-14 -2.298162e-13 -3.068656e-13 -2.656764e-13 -3.430589e-13 -3.164136e-13 -1.398881e-13 -1.698641e-13 -2.764455e-13 -3.330669e-13 -4.063416e-13 -3.264056e-13 -1.765255e-13 -1.998401e-13 -2.597922e-13 -2.631229e-13 -3.130829e-13 -4.030110e-13 -5.029310e-13 -4.363176e-13 -4.130030e-13 -3.963496e-13 -2.894351e-13 -4.507505e-13 -5.795364e-13 -5.162537e-13 -4.263256e-13 -4.063416e-13 -3.663736e-13 -4.329870e-13 -5.295764e-13 -3.630429e-13 -2.065015e-13 -3.164136e-13 -3.530509e-13 -2.065015e-13 0.000000e+00 -1.532108e-13 -2.664535e-13 -1.265654e-13 -2.464695e-13 -4.529710e-13 -5.136447e-13 -3.634870e-13 -2.797762e-13 -1.931788e-13 2.331468e-14 -1.731948e-13 -2.764455e-13 -3.264056e-13 -7.061018e-13 -5.428991e-13 -1.565414e-13 -3.030909e-13 -4.729550e-13 -2.664535e-13 6.661338e-15 1.332268e-14 -1.332268e-14 -1.199041e-13 -2.298162e-13 -2.364775e-13 -3.552714e-14 -3.874678e-14 -1.065814e-13 -1.898481e-13 -2.697842e-13 -1.232348e-13 -5.995204e-14 -2.264855e-13 -3.230749e-13 -2.664535e-14 1.165734e-13 -1.632028e-13 -2.198242e-13 4.662937e-14 2.065015e-13 1.665335e-13 1.565414e-13 1.765255e-13 3.996803e-14 2.597922e-13 6.394885e-13 
2.190692e-11 1.403289e-11 2.554290e-12 -2.156608e-12 -3.387179e-12 -3.331946e-12 -2.903511e-12 -2.424949e-12 -2.001399e-12 -1.641631e-12 -1.345368e-12 -1.106226e-12 -9.152679e-13 -7.600032e-13 -6.149525e-13 -4.962697e-13 -4.267697e-13 -3.451683e-13 -2.393641e-13 -1.676992e-13 2.070566e-14 7.366330e-14 1.215694e-13 9.869883e-14 9.242607e-14 1.040834e-13 8.243406e-14 6.289413e-14 8.243406e-14 9.658940e-14 1.115774e-13 9.992007e-14 7.827072e-14 7.244205e-14 9.908740e-14 1.298961e-13 1.132427e-13 9.242607e-14 9.159340e-14 1.035838e-13 3.347322e-14 8.076873e-14 1.132427e-13 5.911938e-14 7.077672e-14 7.743806e-14 4.163336e-14 3.747003e-14 5.162537e-14 9.242607e-14 8.576473e-14 1.115774e-13 1.773581e-13 1.582068e-13 1.132427e-13 9.159340e-14 9.325873e-14 9.325873e-14 1.232348e-13 7.399636e-14 -4.013456e-14 1.998401e-14 8.826273e-14 6.661338e-14 1.665335e-15 -1.831868e-14 -4.662937e-14 -6.494805e-14 -6.328271e-14 -8.160139e-14 -1.332268e-13 -1.165734e-13 -9.492407e-14 -8.493206e-14 -1.099121e-13 -1.498801e-13 -1.115774e-13 -1.032507e-13 -6.161738e-14 6.106227e-16 2.059464e-14 2.831069e-14 1.332268e-14 5.329071e-14 6.161738e-14 6.161738e-14 9.492407e-14 8.992806e-14 1.132427e-13 5.828671e-14 2.997602e-14 3.996803e-14 3.164136e-14 1.182388e-13 1.665335e-13 8.326673e-14 2.164935e-14 9.992007e-15 -4.996004e-15 7.327472e-15 -6.344925e-14 4.996004e-15 1.365574e-13 5.995204e-14 -9.492407e-14 -1.415534e-13 -1.648681e-13 -2.714495e-13 -3.247402e-13 -1.598721e-13 -5.162537e-14 -1.298961e-13 -8.992806e-14 -1.632028e-13 -3.130829e-13 -1.998401e-13 -1.532108e-13 -1.898481e-13 -1.498801e-13 -2.046141e-13 -4.284351e-13 -2.464695e-13 -7.327472e-14 -2.131628e-13 -3.164136e-13 -2.198242e-13 -1.232348e-13 -1.265654e-13 -1.265654e-13 -1.132427e-13 -1.565414e-13 -1.432188e-13 -8.659740e-14 -2.264855e-13 -4.063416e-13 -2.531308e-13 -5.329071e-14 -1.532108e-13 -2.964295e-13 -2.249312e-13 -1.592615e-13 -2.731149e-13 -4.130030e-13 -2.065015e-13 -9.658940e-14 -2.631229e-13 -3.397282e-13 -3.796963e-13 -3.930190e-13 -2.597922e-13 -1.632028e-13 -2.264855e-13 -2.065015e-13 -2.831069e-13 -3.730349e-13 -4.229950e-13 -4.596323e-13 -4.363176e-13 -4.329870e-13 -3.425038e-13 -4.725109e-13 -5.562217e-13 -5.229150e-13 -4.596323e-13 -4.829470e-13 -4.762857e-13 -4.629630e-13 -4.063416e-13 -3.697043e-13 -3.230749e-13 -4.296563e-13 -3.796963e-13 -1.598721e-13 -9.658940e-14 -9.992007e-14 -1.165734e-13 -5.662137e-14 -2.498002e-13 -3.996803e-13 -3.025913e-13 -3.743117e-13 -3.297362e-13 -2.031708e-13 -1.498801e-13 -2.731149e-13 -2.464695e-13 -1.365574e-13 -4.829470e-13 -7.827072e-13 -4.762857e-13 -2.331468e-13 -2.298162e-13 -2.131628e-13 -1.065814e-13 -1.532108e-13 -3.996803e-14 1.998401e-14 -2.797762e-13 -3.930190e-13 -6.594725e-14 -4.873879e-14 -1.965095e-13 -2.331468e-13 -9.325873e-14 5.329071e-14 -1.665335e-13 -3.397282e-13 -1.298961e-13 1.232348e-13 -8.326673e-14 -3.930190e-13 -1.798561e-13 5.329071e-14 7.327472e-14 1.831868e-13 2.331468e-13 2.964295e-13 2.164935e-13 1.532108e-13 2.398082e-13 
4.101131e-11 1.889300e-11 -6.240952e-12 -8.699597e-12 -7.192247e-12 -5.470624e-12 -4.132028e-12 -3.163969e-12 -2.465583e-12 -1.942779e-12 -1.547262e-12 -1.248557e-12 -1.022737e-12 -8.418266e-13 -6.882273e-13 -5.645484e-13 -4.658496e-13 -3.497203e-13 -2.410849e-13 -1.735279e-13 4.779510e-14 7.538414e-14 9.198198e-14 9.703349e-14 9.620083e-14 8.493206e-14 6.700196e-14 6.789014e-14 8.909540e-14 9.908740e-14 1.082467e-13 1.107447e-13 1.040834e-13 1.024181e-13 1.249001e-13 1.182388e-13 9.242607e-14 7.743806e-14 7.660539e-14 9.647838e-14 8.876233e-14 8.743006e-14 6.328271e-14 5.745404e-14 6.328271e-14 3.080869e-14 2.664535e-14 4.996004e-14 8.160139e-14 1.215694e-13 1.174061e-13 1.065814e-13 1.298961e-13 1.315614e-13 1.315614e-13 9.409140e-14 4.329870e-14 8.992806e-14 1.149081e-13 6.233902e-14 1.348921e-14 6.328271e-14 6.994405e-14 7.827072e-14 9.992007e-15 -6.328271e-14 -5.995204e-14 -7.160939e-14 -7.827072e-14 -8.493206e-14 -9.658940e-14 -1.165734e-13 -9.325873e-14 -3.164136e-14 -1.099121e-13 -1.965095e-13 -1.398881e-13 -1.215694e-13 -5.495604e-14 3.552714e-15 3.674838e-14 5.329071e-14 6.827872e-14 9.159340e-14 6.161738e-14 7.494005e-14 6.161738e-14 1.665335e-15 4.496403e-14 5.995204e-14 4.496403e-14 3.830269e-14 8.326673e-14 1.265654e-13 1.099121e-13 1.065814e-13 5.662137e-14 1.831868e-14 -1.665335e-14 -6.011858e-14 -5.739853e-14 -8.326673e-15 6.827872e-14 1.432188e-13 -3.330669e-14 -1.865175e-13 -2.015055e-13 -2.764455e-13 -2.481348e-13 -1.565414e-13 -1.582068e-13 -2.398082e-13 -1.332268e-13 -8.326673e-14 -1.765255e-13 -1.665335e-13 -1.998401e-13 -2.697842e-13 -2.231548e-13 -1.911804e-13 -2.823852e-13 -2.065015e-13 -1.865175e-13 -2.331468e-13 -1.898481e-13 -1.365574e-13 -1.632028e-13 -1.532108e-13 -1.432188e-13 -1.765255e-13 -1.498801e-13 -6.994405e-14 -1.432188e-13 -2.564615e-13 -2.797762e-13 -2.864375e-13 -1.898481e-13 -1.665335e-13 -2.198242e-13 -2.358114e-13 -2.072231e-13 -1.498801e-13 -2.264855e-13 -1.965095e-13 -2.331468e-13 -3.463896e-13 -3.463896e-13 -3.796963e-13 -3.697043e-13 -3.130829e-13 -2.331468e-13 -2.298162e-13 -2.597922e-13 -3.197442e-13 -3.597123e-13 -3.663736e-13 -3.697043e-13 -3.630429e-13 -4.096723e-13 -4.241052e-13 -5.841438e-13 -6.761258e-13 -5.295764e-13 -4.363176e-13 -4.563017e-13 -4.762857e-13 -4.363176e-13 -3.697043e-13 -3.197442e-13 -2.298162e-13 -4.063416e-13 -5.662137e-13 -2.764455e-13 -8.326673e-14 -9.992007e-14 -1.665335e-14 -1.465494e-13 -3.530509e-13 -2.498002e-13 -1.497691e-13 -4.142797e-13 -5.129230e-13 -2.697842e-13 -2.997602e-14 -1.598721e-13 -3.330669e-13 -3.463896e-13 -3.563816e-13 -5.295764e-13 -6.461498e-13 -3.030909e-13 -5.329071e-14 -1.432188e-13 -8.659740e-14 -3.330669e-14 5.329071e-14 -1.665335e-13 -5.395684e-13 -2.631229e-13 7.177592e-14 -1.919576e-13 -3.796963e-13 -1.731948e-13 -6.661338e-15 -6.661338e-14 -2.231548e-13 -1.731948e-13 -5.329071e-14 -6.328271e-14 -1.232348e-13 -2.331468e-13 -1.898481e-13 -3.996803e-14 -9.992007e-14 1.165734e-13 3.597123e-13 2.631229e-13 2.464695e-13 2.797762e-13 2.731149e-13 
9.754564e-11 2.336481e-11 -3.771883e-11 -1.920930e-11 -1.120987e-11 -7.225998e-12 -4.997669e-12 -3.633538e-12 -2.737144e-12 -2.113698e-12 -1.662670e-12 -1.330380e-12 -1.079581e-12 -8.792966e-13 -7.225331e-13 -6.019629e-13 -5.104250e-13 -3.588241e-13 -2.160494e-13 -1.622591e-13 5.551115e-14 6.827872e-14 7.954748e-14 8.659740e-14 8.620882e-14 8.160139e-14 7.993606e-14 8.826273e-14 8.409939e-14 9.076073e-14 1.090794e-13 1.065814e-13 1.065814e-13 1.182388e-13 1.190714e-13 1.099121e-13 9.076073e-14 7.910339e-14 9.325873e-14 1.010303e-13 7.793766e-14 7.993606e-14 6.994405e-14 5.162537e-14 5.162537e-14 4.746203e-14 4.163336e-14 5.911938e-14 7.660539e-14 9.742207e-14 1.132427e-13 1.174061e-13 1.265654e-13 1.457168e-13 1.357248e-13 9.575674e-14 7.160939e-14 6.994405e-14 9.159340e-14 7.771561e-14 2.176037e-14 4.662937e-14 5.495604e-14 4.996004e-14 9.992007e-15 -4.163336e-14 -5.828671e-14 -7.327472e-14 -8.160139e-14 -7.327472e-14 -8.326673e-14 -9.992007e-14 -9.992007e-14 -9.159340e-14 -1.165734e-13 -1.448841e-13 -1.282308e-13 -8.826273e-14 -3.164136e-14 -2.087219e-14 2.531308e-14 5.162537e-14 7.327472e-14 7.160939e-14 4.829470e-14 6.494805e-14 7.993606e-14 3.996803e-14 3.663736e-14 5.828671e-14 5.662137e-14 7.494005e-14 1.032507e-13 8.992806e-14 6.827872e-14 6.161738e-14 3.996803e-14 9.992007e-15 -4.996004e-15 5.606626e-15 -1.987299e-14 -1.665335e-14 9.992007e-15 3.330669e-14 -2.331468e-14 -1.165734e-13 -1.715295e-13 -2.231548e-13 -2.314815e-13 -1.831868e-13 -1.765255e-13 -1.765255e-13 -1.398881e-13 -1.398881e-13 -1.598721e-13 -1.731948e-13 -2.164935e-13 -2.364775e-13 -2.065015e-13 -2.216005e-13 -2.622347e-13 -2.131628e-13 -2.131628e-13 -2.098322e-13 -1.632028e-13 -1.432188e-13 -1.565414e-13 -1.565414e-13 -1.432188e-13 -1.731948e-13 -1.831868e-13 -1.365574e-13 -1.565414e-13 -2.164935e-13 -2.631229e-13 -2.531308e-13 -2.031708e-13 -1.998401e-13 -2.065015e-13 -2.066680e-13 -1.766920e-13 -1.831868e-13 -2.664535e-13 -2.464695e-13 -2.164935e-13 -2.631229e-13 -3.030909e-13 -3.563816e-13 -3.663736e-13 -3.197442e-13 -2.597922e-13 -2.464695e-13 -2.764455e-13 -3.297362e-13 -3.663736e-13 -3.563816e-13 -3.497203e-13 -3.896883e-13 -4.163336e-13 -4.182210e-13 -5.542233e-13 -5.695444e-13 -5.162537e-13 -4.596323e-13 -4.196643e-13 -4.563017e-13 -4.563017e-13 -3.963496e-13 -3.697043e-13 -3.563816e-13 -4.130030e-13 -4.030110e-13 -2.431388e-13 -1.565414e-13 -1.432188e-13 -1.265654e-13 -1.831868e-13 -2.298162e-13 -1.998401e-13 -2.526868e-13 -4.251044e-13 -4.063416e-13 -2.731149e-13 -1.298961e-13 -1.032507e-13 -2.764455e-13 -4.229950e-13 -4.429790e-13 -4.896084e-13 -4.696243e-13 -2.964295e-13 -1.598721e-13 -1.165734e-13 -6.661338e-14 -3.996803e-14 -5.995204e-14 -1.598721e-13 -2.764455e-13 -2.431388e-13 -1.867395e-13 -2.615130e-13 -2.231548e-13 -7.660539e-14 -3.330669e-14 -5.995204e-14 -1.398881e-13 -1.698641e-13 -1.365574e-13 -1.565414e-13 -2.031708e-13 -2.065015e-13 -8.992806e-14 -9.992007e-15 1.332268e-14 1.099121e-13 2.065015e-13 2.298162e-13 2.164935e-13 3.230749e-13 4.529710e-13 


==> PICTURE/compare/compare.txt <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1936	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1936	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> PICTURE/het/slice/0.25/3.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/0.5/2.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/1.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/101.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/102.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/102_12.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1
1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1
1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1
1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1
1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1
1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/102_16.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/102_8.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1
1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1
1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1
1	1	1	1	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	100	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/103.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	1000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/104.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/105.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/106.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	1000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/107.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/107_8t.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1
1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1
1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1
1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/107t.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/107t35.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/2.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/short/3.txt <==
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	10000000	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> PICTURE/het/slice/test/P-estimate.txt <==
 0.950  0.950  0.950  0.950  0.950  0.950  0.950  0.950  0.950  0.950 
 0.857  0.857  0.857  0.857  0.857  0.857  0.857  0.857  0.857  0.857 
 0.713  0.713  0.713  0.713  0.713  0.713  0.713  0.713  0.713  0.713 
 0.597  0.597  0.597  0.597  0.597  0.597  0.597  0.597  0.597  0.597 
 0.579  0.579  0.579  0.579  0.579  0.579  0.579  0.579  0.579  0.579 
 0.576  0.576  0.576  0.576  0.576  0.576  0.576  0.576  0.576  0.576 


==> PICTURE/het/slice/test/P-estimate2.txt <==
0.98028181250368751076 0.94111590160155134122 0.90274662964087148964 0.86565712110696657611 0.83026288664663450145 0.79689359678404914078 0.76578333154214384138 0.73707011878384787185 0.71080374621473474406 0.68695938322339722415 0.66545403195271568553 0.64616317655896693406 0.62893580735609033727 0.61360686394010732769 0.60000683256459186321 0.58796867725939649940 0.57733250879695952040 0.56794846471802817867 0.55967825149215355562 0.55239573346988624092 0.54598687520769551007 0.54034926866850152560 0.53539141345209539935 0.53103186783965983242 0.52719835033857287421 0.52382684357047182289 0.52086073264744003897 0.51824999643906211055 0.51595046099182306776 0.51392311826045289358 0.51213350947627322984 0.51055117013794770742 0.50914913228109592858 0.50790347908097521756 0.50679294645461236968 0.50579856665277078687 0.50490334872763087404 0.50409199122427073014 0.50335062268727626122 0.50266656589419722589 0.50202812207593017213 0.50142437128460193296 0.50084498634176721765 0.50028005633438066280 0.49971991734884446679 0.49915498734305535633 0.49857560240343318236 0.49797185161696022604 0.49733340772225503867 0.49664935097118717566 0.49590798247671824539 0.49509662501702744741 0.49420140713730087434 0.49320702738319766034 0.49209649480746725514 0.49085084166143577722 0.48944880394958784064 0.48786646470373734585 0.48607685602112277179 0.48404951340208629551 0.48174997807979319520 0.47913924201101715239 0.47617313124452376183 0.47280162465244934822 0.46896810729683435781 0.46460856193011146331 0.45965070698754117995 0.45401310075501100094 0.44760424283746985674 0.44032172520351003930 0.43205151241583805710 0.42266746883184491690 0.41203130096378254299 0.39999314630056131969 0.38639311564813783040 0.37106417304529420997 0.35383680475463968884 0.33454595038097884041 0.31304060024627849979 0.28919623851343534415 0.26292986731032463865 0.23421665607358407857 0.20310639247880005187 0.16973710438173886250 0.13434287179311443783 0.09725336521984669080 0.05888409528695542905 0.01971818645441636084 
0.98001134841319836877 0.94031926266009524529 0.90146686621409677365 0.86396184703339384825 0.82823794204888745440 0.79463457216336941258 0.76338627905853440048 0.73462327857755771454 0.70838173664884152014 0.68462037150274124286 0.66323953607578267633 0.64409969036809489040 0.62703738156919652802 0.61187795189963978260 0.59844495649427176254 0.58656669042961839811 0.57608038439458975066 0.56683463386497145997 0.55869055628854591422 0.55152207370980976808 0.54521562348469876369 0.53966951734571388943 0.53479310384812484003 0.53050583973062770404 0.52673633960360188855 0.52342144772540266651 0.52050535793278607244 0.51793879567792278085 0.51567826827595431016 0.51368538431326249416 0.51192624003041897751 0.51037086864952552201 0.50899274763403001831 0.50776835850721757648 0.50667679363009099358 0.50569940477606922791 0.50481948830585088306 0.50402200225790527721 0.50329331094336049457 0.50262095297394970839 0.50199342901075960643 0.50140000543610852013 0.50083053140631861311 0.50027526531253052600 0.49972470836909732572 0.49916944227688841984 0.49859996825028385370 0.49800654468046784418 0.49737902064265404611 0.49670666271458835395 0.49597797144194000207 0.49518048543706305598 0.49430056901167729322 0.49332318020482512910 0.49223161537776821683 0.49100722630448134787 0.48962910543046922474 0.48807373414050153615 0.48631458995754467400 0.48432170610534297506 0.48206117882627597115 0.47949461670873472219 0.47657852707010456283 0.47326363536507098928 0.46949413538206041796 0.46520687150595907422 0.46033045827750079804 0.45478435244002179960 0.44847790255388852998 0.44130942035722220407 0.43316534321215915959 0.42391959317002231300 0.41343328772102794222 0.40155502228976347467 0.38812202759855801704 0.37296259873310499966 0.35590029083764623818 0.33676044614201827709 0.31537961184442142581 0.29161824795239416064 0.26537670738852242591 0.23661370843162754518 0.20536541698107721454 0.17176204887330204230 0.13603814577775777406 0.09853312857947020553 0.05968073418660320428 0.01998865053071003164 
0.97945566690220908779 0.93868293441153483059 0.89883972552202662243 0.86048545876362347862 0.82409246235215161125 0.79002047076200665465 0.75850393395106618932 0.72965497980243410048 0.70347955031186337749 0.67990083006294377288 0.65878405047957999674 0.63995866726843331218 0.62323607665296110181 0.60842260559498329009 0.59532835108323645112 0.58377274358268238519 0.57358770446871143456 0.56461913005872232940 0.55672726608724976138 0.54978638159610804248 0.54368402767557566513 0.53832007338153020637 0.53360564486406181217 0.52946204763396720328 0.52581972061747350722 0.52261724979475077113 0.51980045568037924753 0.51732156006388874125 0.51513843212080889788 0.51321391068622346232 0.51151519768261399790 0.51001331678870465147 0.50868263110806921645 0.50750041368377385442 0.50644646478246557741 0.50550277051556402608 0.50465319746179793103 0.50388321855813866801 0.50317966585431084248 0.50253050610097560469 0.50192463551958221846 0.50135169004275415006 0.50080186853486874377 0.50026576514032516929 0.49973420853812589026 0.49919810514511681054 0.49864828364034569086 0.49807533816829174800 0.49746946751588660973 0.49682030780257208091 0.49611675513939101911 0.49534677627760753671 0.49449720326752027999 0.49355350904665701295 0.49249956019429874665 0.49131734282241568135 0.48998665727629980848 0.48848477647025484449 0.48678606356321202364 0.48486154223546468200 0.48267841441123321422 0.48019951892754031419 0.47738272496208822293 0.47418025430684729304 0.47053792743143502131 0.46639433043416395064 0.46167990217648163798 0.45631594817368703598 0.45021359458084048155 0.44327271045933064331 0.43538084690555367562 0.42641227296810879643 0.41622723442338505073 0.40467162753890689730 0.39157737372322631852 0.37676390345092153344 0.36004131372082182061 0.34121593150502615988 0.32009915303699448819 0.29652043403242939190 0.27034500590355092786 0.24149605328332668375 0.20997951814057924658 0.17590752835263434584 0.13951453386514434118 0.10116026913367311135 0.06131706234927712662 0.02054433201253058963 
0.97858405168631168447 0.93611708256180792276 0.89472364269885185095 0.85504780014692127743 0.81762597783408852425 0.78285091458143907239 0.75095400618128915760 0.72201315635368623624 0.69598065474409498421 0.67271934795759114056 0.65203716851115989250 0.63371485157309681568 0.61752565217923116592 0.60324804274409560279 0.59067309866100869975 0.57960822836064052055 0.56987855982222768159 0.56132691581395688374 0.55381299640562287045 0.54721215891179675328 0.54141403223996520389 0.53632110364076934772 0.53184735459262511004 0.52791698532756226037 0.52446324543458433531 0.52142737515574810736 0.51875765493009151630 0.51640855677644381672 0.51433998945716907780 0.51251662862820845934 0.51090732322510901131 0.50948456970754074646 0.50822404633575657407 0.50710420033734338041 0.50610588130043332455 0.50521201504192325693 0.50440731246763803597 0.50367800865854017722 0.50301162781476882468 0.50239677010742489482 0.50182291688789815165 0.50128025068045778401 0.50075948755007693158 0.50025171817577529509 0.49974825549796453306 0.49924048612510751877 0.49871972299769029568 0.49817705679487400694 0.49760320350971443126 0.49698834584042311802 0.49632196503544417920 0.49559266126645590278 0.49478795873413866646 0.49389409251998389605 0.49289577353035435303 0.49177592758270372020 0.49051540433520618434 0.48909265090100667583 0.48748334558958361651 0.48565998486207040408 0.48359141765565155646 0.48124231962810515295 0.47857259954386127676 0.47553672942407559932 0.47208298966771217176 0.46815262062278029109 0.46367887182057437867 0.45858594349740416929 0.45278781713645566143 0.44618697999370621199 0.43867306098261638070 0.43012141742444559567 0.42039174942984430805 0.40932687971925302284 0.39675193630451838223 0.38247432762653310601 0.36628512908969323991 0.34796281312027010912 0.32728063476610125271 0.30401932920708751862 0.27798682895222937006 0.24904598065754901537 0.21714907394527882545 0.18237401253151197533 0.14495219219651239717 0.10527635174080077207 0.06388291406430166020 0.02141594718266579336 
0.97734750896754085669 0.93247770145053310298 0.88888996256465091506 0.84735612129112214408 0.80851273425584280208 0.77280320354837173102 0.74044801983896479936 0.71146298467274238231 0.68571056436316812910 0.66295873851216535755 0.64293042403437128396 0.62533791833356267009 0.60990363774677103237 0.59637081454115981050 0.58450777245606178045 0.57410851138672214233 0.56499139063104331093 0.55699697696925454249 0.54998564480948763933 0.54383522540549078528 0.53843883873171916044 0.53370295434895753672 0.52954568453810668682 0.52589529365433551611 0.52268890063365824883 0.51987135046356514056 0.51739423210779478257 0.51521502265462559844 0.51329634030321491522 0.51160529114433295206 0.51011289688207284154 0.50879359247351352291 0.50762478420025070047 0.50658646002940954656 0.50566084504000063937 0.50483209588405786317 0.50408602870829077869 0.50340987579361551330 0.50279206663879894013 0.50222202967424778297 0.50169001121047662739 0.50118690824110168069 0.50070411280920545938 0.50023336451473443542 0.49976660915284937259 0.49929586085965871334 0.49881306543043385515 0.49830996246535103067 0.49777794394305280301 0.49720790701396122557 0.49659009789550651037 0.49591394501863278466 0.49516787788259458702 0.49433912876878621789 0.49341351382443054963 0.49237518970214988467 0.49120638153998191777 0.48988707720898144737 0.48839468303204530697 0.48670363396758198338 0.48478495172119712153 0.48260574238536813052 0.48012862416117590980 0.47731107413907108983 0.47410468124888810459 0.47045429056867060780 0.46629702098563158286 0.46156113685889949005 0.45616475047387133879 0.45001433139642282866 0.44300299960676003952 0.43500858636513184408 0.42589146611890754679 0.41549220560374222622 0.40362916414906124807 0.39009634166099915742 0.37466206189114781289 0.35706955712026000604 0.33704124370005278388 0.31428941904951346320 0.28853700008081578643 0.25955196644936096018 0.22719678445147506451 0.19148725563162219410 0.15264387064859241683 0.11111003156871583630 0.06752229498446291056 0.02265248983649675515 
0.97567579170085860785 0.92755625170813271740 0.88100238481809600710 0.83697398819707402584 0.79626563434978747669 0.75940114551724080538 0.72657188495345592649 0.69768019812256787393 0.67243987953246875389 0.65047461769353065453 0.63138787078059732671 0.61480275998001121529 0.60038016593313003888 0.58782380521771060433 0.57687866523535613617 0.56732665410750404700 0.55898151433389109410 0.55168395662253011391 0.54529738045758224807 0.53970425916895914398 0.53480314293246222768 0.53050619048523484089 0.52673713555650858442 0.52342960412491368327 0.52052571297721006438 0.51797489395705909043 0.51573290038289687498 0.51376096143104843517 0.51202505795673136646 0.51049529876383559213 0.50914538068533543580 0.50795211909727777666 0.50689503797253243622 0.50595601054004368802 0.50511894294610171219 0.50436949474601644461 0.50369483068785081414 0.50308339916883226817 0.50252473327256352853 0.50200927078428059236 0.50152819000807713490 0.50107325826426640791 0.50063669093090878981 0.50021101792110711504 0.49978895573903914240 0.49936328273024421787 0.49892671539903521438 0.49847178365883787476 0.49799070283288643379 0.49747524037686252640 0.49691657451398768552 0.49630514302997397191 0.49563047900882006847 0.49488103084813567234 0.49404396329643163188 0.49310493590964421529 0.49204785488034713525 0.49085459336289233301 0.48950467536203390306 0.48797491625501443480 0.48623901287618631617 0.48426707403099428229 0.48202508057640297556 0.47947426169070467283 0.47657037066550339555 0.47326283941738228611 0.46949378469438168837 0.46519683247869025866 0.46029571650370720848 0.45470259551135361331 0.44831601968286882709 0.44101846235435093746 0.43267332304661615394 0.42312131242774714268 0.41217617302698505988 0.39961981297725424067 0.38519721969363840408 0.36861210976956926277 0.34952536386433646909 0.32756010318419359617 0.30231978590932551132 0.27342810060760436297 0.24059884177963838936 0.20373435489490943073 0.16302600319751922586 0.11899760890100723187 0.07244374446833738712 0.02432420701535505450 
0.97347519782862035331 0.92106912886304237453 0.87058933680252592602 0.82327181232929114163 0.78017466942899171833 0.74196385921734819835 0.70875817633504967219 0.68024604332071159085 0.65589413795811013497 0.63511198194889095792 0.61734368141447726330 0.60210508487275526956 0.58899046078802674842 0.57766557516119654281 0.56785642916014855697 0.55933792548045535575 0.55192405596508120613 0.54545995472939234894 0.53981566122935253915 0.53488128788030120386 0.53056328334393554336 0.52678152910301090373 0.52346706307777968181 0.52056027432008600275 0.51800945318724311850 0.51576961200456417078 0.51380151403568574686 0.51207086472993990078 0.51054763132882652332 0.50920546526894239214 0.50802120799815586594 0.50697446525134792772 0.50604723806243001594 0.50522360121213061301 0.50448942145834663187 0.50383210946605516689 0.50324040012826376511 0.50270415692129888363 0.50221419649834275756 0.50176213022101090466 0.50134021974659759291 0.50094124387697802625 0.50055837472905662100 0.50018506049974631456 0.49981491315195564207 0.49944159892324380134 0.49905872977662524281 0.49865975390934136335 0.49823784339549537226 0.49778577714661459419 0.49729581675360845505 0.49675957357845501594 0.49616786427457587605 0.49551055231850443805 0.49477637260351697845 0.49395273579514120676 0.49302550868432454267 0.49197876600020656879 0.49079450879818387055 0.48945234281425542555 0.48792910949753903749 0.48619846028601942933 0.48423036242273781449 0.48199052135872277880 0.47943970033819888199 0.47653291174097323069 0.47321844589582329199 0.46943669185777253672 0.46511868755091351213 0.46018431446241508942 0.45454002125901116216 0.44807592036178101047 0.44066205125926799502 0.43214354803364463109 0.42233440255387788564 0.41100951752739406375 0.39789489413658213346 0.38265629840004194984 0.36488799880353040006 0.34410584389050219434 0.31975393979819360935 0.29124180829209272980 0.25803612716456464371 0.21982531897085788586 0.17672817834556783789 0.12941065636945645045 0.07893086697252441053 0.02652480077194109553 
0.97063106857920211645 0.91265572911288983526 0.85701402119967429183 0.80534925488857311837 0.75919737181953994565 0.71952144558811104158 0.68625091784868241795 0.65865166085796156281 0.63577864703635544874 0.61673549072944533478 0.60076978805566561004 0.58728343730850574023 0.57581101718502547548 0.56599160547889992845 0.55754355076358619314 0.55024456269333577030 0.54391682930980012056 0.53841614510060531451 0.53362402185013491085 0.52944194777895747794 0.52578717345996828225 0.52258957950509332679 0.51978931333151301430 0.51733497689995822100 0.51518221344031733810 0.51329258683826861631 0.51163267902534259601 0.51017335212419867574 0.50888913735969243390 0.50775772298495147616 0.50675952078699793013 0.50587729584227758561 0.50509584782259808744 0.50440173478770200521 0.50378303220909947946 0.50322912153159427007 0.50273050343785030680 0.50227863188975685471 0.50186576557849749136 0.50148483388737841171 0.50112931485845546575 0.50079312276799115011 0.50047050360859335338 0.50015593619686582461 0.49984403744579408713 0.49952947003414976956 0.49920685087488037013 0.49887065878462416579 0.49851513972759825544 0.49813420806049174550 0.49772134177537691313 0.49726947025566181626 0.49677085219252414827 0.49621694154778916985 0.49559823900399030405 0.49490412600593736148 0.49412267804624671053 0.49324045315542497381 0.49224225101623975132 0.49111083670628497000 0.48982662201369570054 0.48836729519280613898 0.48670738746980579670 0.48481776096873513415 0.48266499760877878966 0.48021066131248824060 0.47741039529016610077 0.47421280150566375022 0.47055802737975904737 0.46637595352838184803 0.46158383052897972165 0.45608314660736015700 0.44975541357436965573 0.44245642589368511244 0.43400837162748834297 0.42418896044186216177 0.41271654092525411617 0.39923019089048594754 0.38326448905924093147 0.36422133375658921617 0.34134832112980278973 0.31374906559800797012 0.28047853961566959757 0.24080261547838957559 0.19465073484443790042 0.14298597125872641866 0.08734426628036262574 0.02936892987182604386 
0.96702441595390020712 0.90190869780785354326 0.83946176399176652971 0.78191381420173811101 0.73174411736738176337 0.69067363346076737773 0.65807238860661032565 0.63233103521138100955 0.61183329859806212525 0.59528154587184922697 0.58171654276571616027 0.57044785911630813136 0.56097856516046074038 0.55294627880146107746 0.54608160571726649390 0.54017994521585221968 0.53508255347130639912 0.53066377450899271384 0.52682233328800209815 0.52347530792242824571 0.52055388320968054572 0.51800030212467651491 0.51576563384328300010 0.51380810651891861696 0.51209183682841674656 0.51058584288486030811 0.50926326310693770250 0.50810072738700062800 0.50707784300728953042 0.50617676853192483666 0.50538185633165211286 0.50467934951546733480 0.50405712261582014122 0.50350445791882858515 0.50301185107172774469 0.50257084102762006328 0.50217386021744225832 0.50181410163856909890 0.50148540005730524172 0.50118212493712166467 0.50089908303113295229 0.50063142874224209056 0.50037458075431751059 0.50012414324704113078 0.49987583041406802309 0.49962539290713520179 0.49936854491993748484 0.49910089063238027851 0.49881784871533862979 0.49851457360975770516 0.49818587204515440980 0.49782611348530431128 0.49742913269655908426 0.49698812267642072937 0.49649551585605411486 0.49594285118866737738 0.49532062433375118049 0.49461811755990159334 0.49382320540603308334 0.49292213098176040909 0.49189924665864359632 0.49073671100174109938 0.48941413129437294494 0.48790813743021088644 0.48619186782377482592 0.48423434060567233095 0.48199967244459507310 0.47944609149637029688 0.47652466693946626819 0.47317764175188703479 0.46933620073475479373 0.46491742200655472583 0.45982003053731035358 0.45391837035009396928 0.44705369763032209995 0.43902141169671382581 0.42955211824143574306 0.41828343518688559932 0.40471843279609526212 0.38816668094213424567 0.36766894540560673965 0.34192759336864997355 0.30932635023403753927 0.26825586849302013315 0.21808617430346219357 0.16053822754681879026 0.09809129702214923474 0.03297558230809760627 
0.96258231338286848189 0.88849288217412125679 0.81701052275989050067 0.75110012056213348863 0.69519164999119364978 0.65335658228552850879 0.62303396791114085129 0.60076679278623679181 0.58394196627812355871 0.57084085139761808758 0.56036697802228907506 0.55181289123366905613 0.54470910554213003429 0.53873333885235774598 0.53365664809145652026 0.52931105898704322588 0.52556966485117595500 0.52233406617941458006 0.51952622887314314770 0.51708306741513576643 0.51495274933298995634 0.51309211194104764608 0.51146481339707539071 0.51003997850462223784 0.50879118446757165550 0.50769568476471593765 0.50673380312811433512 0.50588845130602544398 0.50514473874601195647 0.50448965179839833084 0.50391178648601586687 0.50340112326274055743 0.50294883520156474788 0.50254712319070804494 0.50218907312159610790 0.50186853127912833816 0.50157999475397452294 0.50131851437638697000 0.50107960805919449232 0.50085918276512375602 0.50065346357120055210 0.50045892840609695895 0.50027224740973685879 0.50009022561312621580 0.49990974804632354322 0.49972772625006756098 0.49954104525451825669 0.49934651009096320262 0.49914079088448293220 0.49892036560331071149 0.49868145929959140084 0.49841997893674155895 0.49813144242786794313 0.49781090060335420056 0.49745285055389271145 0.49705113856413929430 0.49659885053685570711 0.49608818734437010178 0.49551032206592099394 0.49485523515576052000 0.49411152263726598743 0.49326617086143936808 0.49230428927666025629 0.49120878963219166691 0.48995999565630804495 0.48853516084207843084 0.48690786238603084302 0.48504722509378628281 0.48291690712519952378 0.48047374579695706354 0.47766590863939262235 0.47443031013847486443 0.47068891620511110752 0.46634332733168259999 0.46126663684000396293 0.45529087046648009096 0.44818708515026356443 0.43963299881302742023 0.42915912598990424431 0.41605801179975765436 0.39923318617463554592 0.37696601222462827741 0.34664339944909600133 0.30480833394841722050 0.24889986632350705187 0.18298946759855311273 0.11150711195065704517 0.03741768464561992524 
0.95739426878632105655 0.87246999474587205725 0.78898732431154061651 0.71028449529571169307 0.64456577974973128242 0.60452707777901149022 0.57994010796618777892 0.56376020174063534718 0.55232692233269908844 0.54377291541821048959 0.53709762669215266317 0.53172762225394842872 0.52731162692203226161 0.52362132297438390705 0.52050058880915839321 0.51783797779189233434 0.51555098076316352440 0.51357659648434628163 0.51186544861002047924 0.51037798353198116086 0.50908193476609531203 0.50795058290944850032 0.50696152929934845677 0.50609580963926170671 0.50533723776952532702 0.50467190857831711881 0.50408781333477847841 0.50357453596297430121 0.50312300887233429858 0.50272531342964066337 0.50237451455127246636 0.50206452184428917995 0.50178997174288775263 0.50154612652084284985 0.50132878694482041482 0.50113421621332254752 0.50095907314293997015 0.50080035305380965482 0.50065533503796211257 0.50052153450608605212 0.50039666007479066678 0.50027857390120789027 0.50016525486540708290 0.50005476374940238671 0.49994520990803209548 0.49983471879229351975 0.49972139975710455628 0.49960331358466680829 0.49947843914174799851 0.49934463861941036367 0.49919962061315908963 0.49904090053420191442 0.49886575747481642917 0.49867118675523564031 0.49845384719202295853 0.49821000198346548915 0.49793545190266103040 0.49762545921480205724 0.49727466035752077023 0.49687696493809385689 0.49642543787321996573 0.49591216053009040676 0.49532806531863687871 0.49466273616353817477 0.49390416433265799112 0.49303844472030244894 0.49204939116366391838 0.49091803936754385695 0.48962199067058803648 0.48813452567134940630 0.48642337788738337911 0.48444899371246330499 0.48216199680754345813 0.47949938593152113819 0.47637865193153111631 0.47268834817893889966 0.46827235308011039283 0.46290234892505671693 0.45622706055073652953 0.44767305408681851153 0.43623977527814622457 0.42005986990613147780 0.39547290138930107917 0.35543420152804605650 0.28971548944359554190 0.21101266457322953585 0.12752999853630586635 0.04260572896934498172 
0.95191903580286341136 0.85500550371150596529 0.75618428444468843708 0.65648475655944238394 0.56825989593300862968 0.54024584111459894586 0.52843918443396376006 0.52200698387426081037 0.51783260589578239408 0.51482626125037267428 0.51252299107416254831 0.51068834416793984499 0.50918845691766723149 0.50793973731398744942 0.50688640637890081120 0.50598928261008846441 0.50521968392217020405 0.50455589038478709796 0.50398098555061110471 0.50348148333667286369 0.50304642328996218570 0.50266675563130303050 0.50233491125160822932 0.50204449298837205973 0.50179004838956886569 0.50156689844424917624 0.50137100566970771442 0.50119887033875931692 0.50104744735071038431 0.50091407849655822382 0.50079643644514437728 0.50069247781599346414 0.50060040341126632590 0.50051862420495529804 0.50044573192351970992 0.50038047348640113388 0.50032172855065371042 0.50026848965794967761 0.50021984453275858407 0.50017496015774220997 0.50013306831364368055 0.50009345225853685246 0.50005543440128119581 0.50001836461104409715 0.49998160904410909877 0.49994453925397014382 0.49990652139693958489 0.49986690534224736959 0.49982501348922059314 0.49978012911942415464 0.49973148399943240205 0.49967824511209052440 0.49961950018196044088 0.49955424175074913951 0.49948134947549799323 0.49939957027557013713 0.49930749587644907006 0.49920353725465665962 0.49908589521126572874 0.49895252636587461570 0.49880110338742994491 0.49862896806706602515 0.49843307530425845497 0.49820992537202679618 0.49795548079028395527 0.49766506254281001054 0.49733321818077769194 0.49695355054213713464 0.49651849051825980297 0.49601898833046947912 0.49544408352632796078 0.49478029002353945964 0.49401069137690595268 0.49311356765532809998 0.49206023677566029795 0.49081151723763399852 0.48931163006618255684 0.48747698325635291372 0.48517371320116642330 0.48216736871377224860 0.47799299095292208106 0.47156079073245027455 0.45975413467393050349 0.43174008133087038441 0.34351522534959960664 0.24381570271446345588 0.14499448865199199288 0.04808096166479918637 
0.94719540651649047902 0.83944869985260051060 0.72425955319626544870 0.59121035056436033184 0.50000154429480059282 0.50000151968907402544 0.50000149176361663450 0.50000146144879653587 0.50000142922841817050 0.50000139544936739178 0.50000136037801079514 0.50000132422825849243 0.50000128717347136487 0.50000124935564427275 0.50000121089211557734 0.50000117188055326345 0.50000113240360399836 0.50000109252792424019 0.50000105231279412532 0.50000101180735800899 0.50000097105332463876 0.50000093008616608437 0.50000088893610672436 0.50000084762894170254 0.50000080619208142618 0.50000076463521259118 0.50000072297834774471 0.50000068123538321530 0.50000063941826911051 0.50000059753730008438 0.50000055560136036359 0.50000051361813369066 0.50000047158954896709 0.50000042953275436464 0.50000038744617680830 0.50000034533424209116 0.50000030320084620783 0.50000026104944073069 0.50000021888310686169 0.50000017670462015840 0.50000013452260216873 0.50000009232893971589 0.50000005013017045918 0.50000000792837839825 0.49999996572558524921 0.49999992352379291072 0.49999988132502393157 0.49999983913136120117 0.49999979694206792002 0.49999975476649127781 0.49999971260306713683 0.49999967045457177628 0.49999962832408584301 0.49999958621506074286 0.49999954413139319209 0.49999950207750837317 0.49999946004674250544 0.49999941806497116836 0.49999937613048639484 0.49999933425097264905 0.49999929243531365808 0.49999925069380413145 0.49999920903839456532 0.49999916748298089963 0.49999912605237495367 0.49999908474474519249 0.49999904359422092659 0.49999900262659779937 0.49999896187209957876 0.49999892136619855654 0.49999888115060353577 0.49999884127445892723 0.49999880179687228310 0.49999876278479588043 0.49999872432075259665 0.49999868650241124923 0.49999864944710969983 0.49999861329684258671 0.49999857822497156823 0.49999854444540603460 0.49999851222322028166 0.49999848190840240347 0.49999845398294695542 0.49999842937722188685 0.40878962790946932193 0.27574043228303279918 0.16055129169239945597 0.05280459070265890870 
0.94460929692698858418 0.83133433598614037141 0.71019487792341229326 0.57530433623473420379 0.50000153700709881743 0.50000151495994105133 0.50000148846544067993 0.50000145895155778675 0.50000142722206497581 0.50000139377670016483 0.50000135895208108749 0.50000132299588939677 0.50000128609907767974 0.50000124841364868011 0.50000121006311037952 0.50000117114919817585 0.50000113175739235860 0.50000109195641528892 0.50000105180711362785 0.50000101135986108059 0.50000097065735904511 0.50000092973590193335 0.50000088862640812426 0.50000084735526861834 0.50000080595041263010 0.50000076442198182480 0.50000072279039131651 0.50000068106989503658 0.50000063927276261477 0.50000059740957436549 0.50000055548947131001 0.50000051352036678498 0.50000047150439752563 0.50000042945889844326 0.50000038738246543879 0.50000034527967762710 0.50000030315457066887 0.50000026101072359008 0.50000021885133494326 0.50000017667928831067 0.50000013450330749176 0.50000009231537390075 0.50000005012211701239 0.50000000792570808983 0.49999996572825539110 0.49999992353184652405 0.49999988133858996875 0.49999983915065626672 0.49999979696739982327 0.49999975479826341829 0.49999971264178455499 0.49999967050084753728 0.49999962837865041809 0.49999958627877233441 0.49999954420524939103 0.49999950216266003666 0.49999946014450952214 0.49999941817686044399 0.49999937625821222476 0.49999933439647920030 0.49999929260080194782 0.49999925088176089272 0.49999920925162577579 0.49999916772464986225 0.49999912632604803786 0.49999908505444407014 0.49999904394448524414 0.49999900302256339302 0.49999896231959661819 0.49999892187187916504 0.49999888172211282011 0.49999884192067067801 0.49999880252822753723 0.49999876361380124479 0.49999872526274846685 0.49999868757680498987 0.49999865067947868447 0.49999861472277240537 0.49999857989763879518 0.49999854645175928480 0.49999851472045869771 0.49999848520657785844 0.49999845871207970749 0.49999843666492360672 0.42469564140202842317 0.28980510681579896293 0.16866565513191422720 0.05539070015609603992 
0.94451674213231273658 0.83108446924155920943 0.70988128627651025937 0.57511336361114251403 0.50000153670599589706 0.50000151467815034945 0.50000148818664758021 0.50000145866823630936 0.50000142693279270301 0.50000139348328664912 0.50000135865772388222 0.50000132270414010538 0.50000128581330161026 0.50000124813676238844 0.50000120979747864070 0.50000117089661677561 0.50000113151911973475 0.50000109173323015188 0.50000105159938357247 0.50000101116761352937 0.50000097048034919389 0.50000092957367481272 0.50000088847835466588 0.50000084722067261733 0.50000080582848904776 0.50000076431191009529 0.50000072269134021585 0.50000068098104288872 0.50000063919331227957 0.50000059733876411894 0.50000055542658328189 0.50000051346473262104 0.50000047145540049698 0.50000042941597555579 0.50000038734510865446 0.50000034524743230957 0.50000030312703536151 0.50000026098754846160 0.50000021883222056651 0.50000017666398499649 0.50000013449161229140 0.50000009230713082786 0.50000005011721526671 0.50000000792408172412 0.49999996572988225640 0.49999992353674832524 0.49999988134683276408 0.49999983916235113401 0.49999979698270313744 0.49999975481737740646 0.49999971266495973898 0.49999967052838312220 0.49999962841089612420 0.49999958631612906323 0.49999954424817183440 0.49999950221165684328 0.49999946020014351955 0.49999941823974802801 0.49999937632902263784 0.49999933447592992408 0.49999929268965448426 0.49999925098081193786 0.49999920936169711672 0.49999916784657316704 0.49999912646064365029 0.49999908520249697341 0.49999904410671236477 0.49999900319957352179 0.49999896251184444695 0.49999892207960916490 0.49999888194529756857 0.49999884215894302431 0.49999880278080865992 0.49999876387943253953 0.49999872553963459199 0.49999868786258133690 0.49999865097122830893 0.49999861501712966616 0.49999858019105203333 0.49999854674103116903 0.49999851500378000857 0.49999848548537101367 0.49999845899387007631 0.49999843696602613852 0.42488661401558425190 0.29011869844622040215 0.16891552186336264429 0.05548325494590714696 
0.94688994449301722156 0.83860551257127491365 0.72313243432992679871 0.59037810711011218245 0.50000154341037417183 0.50000151886001709123 0.50000149093476276008 0.50000146060025429939 0.50000142835879224368 0.50000139456592995746 0.50000135949138757585 0.50000132334964553227 0.50000128631322549033 0.50000124852262084474 0.50000121009342513023 0.50000117112155073595 0.50000113168800763841 0.50000109185800201139 0.50000105168957720281 0.50000101123085993748 0.50000097052274861120 0.50000092960009367982 0.50000088849266355329 0.50000084722593873821 0.50000080582713202215 0.50000076430582929277 0.50000072268201678494 0.50000068096962380082 0.50000063918067882973 0.50000059732558654879 0.50000055541336541065 0.50000051345184792773 0.50000047144312076419 0.50000042940449507256 0.50000038733456131368 0.50000034523790748420 0.50000030311858945087 0.50000026098021421728 0.50000021882601441980 0.50000017665891260954 0.50000013448767310908 0.50000009230432163054 0.50000005011553194656 0.50000000792352083945 0.49999996573044291903 0.49999992353843164539 0.49999988134964185038 0.49999983916628998326 0.49999979698777513581 0.49999975482358349765 0.49999971267229398331 0.49999967053682897733 0.49999962842042083855 0.49999958632667657055 0.49999954425965242866 0.49999950222393629851 0.49999946021302804633 0.49999941825296589926 0.49999937634220015248 0.49999933448856326290 0.49999929270107346113 0.49999925099013547980 0.49999920936777775271 0.49999916784792985958 0.49999912645537736289 0.49999908518818814152 0.49999904408029355318 0.49999900315717399346 0.49999896244859792782 0.49999892198941553456 0.49999888182052570906 0.49999884199005489860 0.49999880255587447753 0.49999876358348610550 0.49999872515377624671 0.49999868736265740132 0.49999865032572288204 0.49999861418346602804 0.49999857910840872499 0.49999854531503140631 0.49999851307176207404 0.49999848273725561176 0.49999845481200344555 0.49999843026164797477 0.40962187131998273326 0.27686755109013555520 0.16139447892940878004 0.05311005271007707140 
0.95132746776183962911 0.85331520222163259604 0.75366483136358808359 0.65364163271601849470 0.56589867281723849057 0.53778534239785991122 0.52578834096837212542 0.51918785395660460580 0.51489447902230112142 0.51182301219639514400 0.50950567684537706459 0.50770224105348948918 0.50627182766797751423 0.50512349738395523335 0.50419433714223771403 0.50343858479200598310 0.50282172609500741522 0.50231704606456462070 0.50190348261339212677 0.50156421430802244910 0.50128568479317181517 0.50105690038828509802 0.50086890690888108413 0.50071438941146040325 0.50058735967263201516 0.50048290843731035871 0.50039700687715127359 0.50032634619168503409 0.50026820732223664656 0.50022035469583614464 0.50018094931938350545 0.50014847754792668422 0.50012169259868666238 0.50009956646756159593 0.50008125030898753494 0.50006604176949454033 0.50005335796143979277 0.50004271304496861195 0.50003369954722165502 0.50002597269743043196 0.50001923717755802912 0.50001323575985479053 0.50000773943563925350 0.50000253860622767554 0.49999743502912513682 0.49999223419932592449 0.49998673787434677607 0.49998073645567203682 0.49997400093245519814 0.49996627408693228301 0.49995726059515127604 0.49994661568597348333 0.49993393188583462594 0.49991872335413822803 0.49990040720252115758 0.49987828107695231328 0.49985149613232154886 0.49981902436463171435 0.49977961899245976207 0.49973176637105137798 0.49967362750740290656 0.49960296682865157347 0.49951706527624645249 0.49941261404976516891 0.49928558431981939769 0.49913106683132896224 0.49894307336101995087 0.49871428896614411475 0.49843575946315343828 0.49809649117247495331 0.49768292773985295385 0.49717824773285596018 0.49656138906862817839 0.49580563675649963473 0.49487647656190597578 0.49372814633641554094 0.49229773302416668379 0.49049429732507426882 0.48817696209381522543 0.48510549542732656070 0.48081212071487949844 0.47421163405023392112 0.46221463325231881836 0.43410130431371896087 0.34635834903694373565 0.24633515565860444885 0.14668479005039000707 0.04867252967386706541 
0.95643219209409058301 0.86966299718842898780 0.78457005618434394467 0.70462491956945194627 0.63806328896288277974 0.59723665291797456423 0.57196552145234091924 0.55525352475090850035 0.54345866925179597828 0.53471211361057124911 0.52800041008676890097 0.52273105250887608175 0.51853082601690159148 0.51514882403555073420 0.51240718250597461214 0.51017451778725508849 0.50835073567990685106 0.50685783743467038853 0.50563404893525432104 0.50462988136110220605 0.50380536797046138187 0.50312805083255107697 0.50257146759095405741 0.50211398588954592181 0.50173788875567082446 0.50142864694489353017 0.50117433433150371247 0.50096515477469238942 0.50079305733098244957 0.50065142216693203636 0.50053480351731682862 0.50043871891627855764 0.50035947609286046678 0.50029403062812027869 0.50023986865315706041 0.50019491012141370501 0.50015742877995517102 0.50012598578256961535 0.50009937436856366499 0.50007657347215805910 0.50005670848406047480 0.50003901760408753230 0.50002282260443586814 0.50000750273996752426 0.49999247089757670182 0.49997715103302919903 0.49996095603329959722 0.49994326515348280759 0.49992340015660635677 0.49990059926738894536 0.49987398786073988788 0.49984254487122731225 0.49980506353801729125 0.49976010501459333657 0.49970594304772475436 0.49964049759074441459 0.49956125477578383620 0.49946517018262609477 0.49934855154177809622 0.49920691638778003085 0.49903481895574364202 0.49882563941256347073 0.49857132681511368011 0.49826208502291807756 0.49788598791013122247 0.49742850623310108649 0.49687192302012128664 0.49619460591623776313 0.49537009256661684864 0.49436592504238235923 0.49314213660399908168 0.49164923843343782961 0.48982545642618435799 0.48759279182356829452 0.48485115043678772562 0.48146914863182393995 0.47726892235920204133 0.47199956505686069264 0.46528786188449622330 0.45654130670186415797 0.44474645181587885157 0.42803445599581901870 0.40276332586203278385 0.36193669196827860102 0.29537506486849951504 0.21542993246550223851 0.13033699594458861282 0.04356780561047243761 
0.96117049552018563041 0.88433453825364971568 0.81032747661590631694 0.74222470041456245493 0.68449291054686622893 0.64113245885881564590 0.60958356717210826492 0.58640205435065217987 0.56897455961857168472 0.55556636290732597239 0.54505279738225065334 0.53669073287834356822 0.52997159985520148062 0.52453379023537094472 0.52011105105885568900 0.51650156816699077655 0.51354886140929112415 0.51112951905895631644 0.50914499433185222976 0.50751589423066989504 0.50617785489502054030 0.50507846738050354851 0.50417492673283847981 0.50343219780836223620 0.50282156251070075914 0.50231945625508966913 0.50190652872927721262 0.50156688124459802847 0.50128744506006805981 0.50105747312359238954 0.50086812366667354812 0.50071211850189845105 0.50058346223713090506 0.50047721129890265779 0.50038928355410638993 0.50031630128304727112 0.50025546125439745992 0.50020442693679090240 0.50016123867230610767 0.50012423834812114176 0.50009200567711764585 0.50006330356799977288 0.50003703063804849638 0.50001217885162918542 0.49998779478818455857 0.49996294300191429505 0.49993667007233977273 0.49990796796400122082 0.49987573528083034669 0.49983873496527775337 0.49979554670919212889 0.49974451240017775389 0.49968367238041383471 0.49961069011849307264 0.49952276238304016420 0.49941651145442300663 0.49928785520165064327 0.49913185004831156499 0.49894250060424599758 0.49871252868254684065 0.49843309251522760484 0.49809344505074482079 0.49768051754872710823 0.49717841132119411363 0.49656777605600194159 0.49582504717082370727 0.49492150657012579096 0.49382211911206835842 0.49248407984469333432 0.49085497982643844228 0.48887045520032379464 0.48645111297311044440 0.48349840637776891894 0.47988892367480212586 0.47546618472985247017 0.47002837539489000784 0.46330924272395684893 0.45494717865866957096 0.44443361368544526124 0.43102541767847202259 0.41359792385349358756 0.39041641225513062929 0.35886752223171453080 0.31550707282886325533 0.25777528600327326291 0.18967251339031623858 0.11566545565198979584 0.03882950243390648204 
0.96508574725318674314 0.89617718369007759449 0.83018061161106893042 0.76945349492602543862 0.71655119395120436820 0.67321670479831285938 0.63883423402662431467 0.61179656587172148718 0.59047115195756327832 0.57352598101790985829 0.55995368365656406073 0.54900748176704572412 0.54013105029019004011 0.53290368599187554199 0.52700166332708575645 0.52217184240647818161 0.51821362274064686204 0.51496638306001141228 0.51230051510252871960 0.51011084633470360483 0.50831168999844700274 0.50683303706160431901 0.50561757415153385509 0.50461831611139285059 0.50379670721666480748 0.50312108683548706356 0.50256544308591755144 0.50210839641435334180 0.50173236854109914962 0.50142290160069602489 0.50116809952388619021 0.50095816918013902352 0.50078504306654436640 0.50064206877625261338 0.50052375298131857040 0.50042555020227097451 0.50034368801779605107 0.50027502203789009361 0.50021691503574805537 0.50016713558309711107 0.50012377230074767098 0.50008516035274475087 0.50004981752812960316 0.50001638724031538530 0.49998358640161794098 0.49995015611410331680 0.49991481329014358925 0.49987620134326421484 0.49983283804721967414 0.49978305860369931501 0.49972495161057317592 0.49965628563987690702 0.49957442346496705454 0.49947622069592445548 0.49935790491151976767 0.49921493063242927679 0.49904180453399915596 0.49883187420472308027 0.49857707214434787701 0.49826760522293267464 0.49789157737187506036 0.49743453072646059976 0.49687888700785542984 0.49620326666347247535 0.49538165781131504595 0.49438239982406551043 0.49316693697749014458 0.49168828411721587912 0.48988912787364957691 0.48769945921835400338 0.48503359139774665509 0.48178635188379903553 0.47782813243517463508 0.47299831176801859778 0.46709628941293029891 0.45986892549392566210 0.45099249448306549803 0.44004629316841514797 0.42647399652014295057 0.40952882647113847403 0.38820341366772548319 0.36116574693949543562 0.32678327798083151023 0.28344879111218668211 0.23054649292541387617 0.16981937944049951827 0.10382281083914790543 0.03491425090707023227 
0.96808105705567082389 0.90510783764240521077 0.84476429121226581653 0.78885747372726633397 0.73904166553361316794 0.69634893235660766386 0.66074009826435486925 0.63147882316446224404 0.60758750131372429859 0.58811272555018667685 0.57222847445904911901 0.55925446024308533843 0.54864143354663696961 0.53994824011485542670 0.53282007385113472342 0.52697051538378969493 0.52216740409784123678 0.51822187533791397307 0.51497983668354674336 0.51231528600716935706 0.51012502170245943578 0.50832441671593264765 0.50684401670030043707 0.50562678528135607259 0.50462586340086912351 0.50380274078427711437 0.50312576036455169959 0.50256889278579941482 0.50211073108927861686 0.50173366521420670328 0.50142320364803683042 0.50116741561961319906 0.50095647208565274866 0.50078226775824552508 0.50063810939264363764 0.50051845852692233851 0.50041871857662556522 0.50033505816122558763 0.50026426384969979733 0.50020361666076718077 0.50015078758148179272 0.50010374801410217849 0.50006069188140900295 0.50001996617988531124 0.49998000746386811466 0.49993928176273766395 0.49989622563086777429 0.49984918606480899239 0.49979635697149976670 0.49973570979172649009 0.49966491548952379764 0.49958125508379019886 0.49948151514365274339 0.49936186428871859322 0.49921770593468556276 0.49904350161983435097 0.49883255810368304362 0.49857677009223355657 0.49826630854548925598 0.49788924269296130909 0.49743108102287902916 0.49687421347536780969 0.49619723309276192458 0.49537411052045904336 0.49437318869108448638 0.49315595733663358802 0.49167555739855267616 0.48987495250565565863 0.48768468831433475774 0.48502013777558178331 0.48177809928851056398 0.47783257073216112154 0.47302945970910759144 0.46717990154916749779 0.46005173565992374396 0.45135854268481717666 0.44074551654596422212 0.42777150301178307190 0.41188725275557341865 0.39241247801596634837 0.36852115741020513573 0.33925988385429339811 0.30365105163992922588 0.26095832071363805893 0.21114251514569604140 0.15523570060711983087 0.09489215735703195043 0.03191894126229676693 
0.97021170038276149938 0.91140881861160571997 0.85491124186832279097 0.80217044323716035770 0.75440906209937508287 0.71239726083014986990 0.67629840350972625362 0.64579112722135856295 0.62028730457354963601 0.59910894541006309844 0.58159302838636095512 0.56714045119960965202 0.55523198353841762831 0.54542776706977402768 0.53735987657880857071 0.53072274117149254025 0.52526360294099772030 0.52077387751025583373 0.51708167028657536779 0.51404543930796775530 0.51154869408828873567 0.50949559139936584362 0.50780729065237972808 0.50641894492565664443 0.50527722031240451805 0.50433825253619979367 0.50356596480221327283 0.50293068327501411208 0.50240799781600975482 0.50197782451881500787 0.50162363423444178423 0.50133181755545785929 0.50109116191158808995 0.50089242077843265655 0.50072795830408844964 0.50059145593614962078 0.50047766960055817265 0.50038222818068633924 0.50030146554105914269 0.50023227964163752279 0.50017201334150152015 0.50011835224077272333 0.50006923580351925196 0.50002277813394879757 0.49997719551123204207 0.49993073784211100596 0.49988162140578090709 0.49982796030649173646 0.49976769399259085569 0.49969850810218302550 0.49961774547200571428 0.49952230406210751390 0.49940851773713501593 0.49927201538061116715 0.49910755291867014982 0.49890881179915652632 0.49866815617511628389 0.49837633951503867991 0.49802214925241444776 0.49759197598054438760 0.49706929055131199302 0.49643400905936918566 0.49566172136736624809 0.49472275364137452414 0.49358102908594880809 0.49219268343283101297 0.49050438277443175750 0.48845128019251937701 0.48595453510245223416 0.48291830428112764162 0.47922609724855269597 0.47473637205020596808 0.46927723411785815522 0.46264009905961966940 0.45457220899278050208 0.44476799303945518949 0.43285952600419136393 0.41840694957717916580 0.40089103347440174785 0.37971267542460124256 0.35420885410625446710 0.32370157942754435032 0.28760272401095388073 0.24559092495673995327 0.19782954633661253840 0.14508875048525154972 0.08859117671956344420 0.02978829804738166234 
0.97156862624653250737 0.91540449455293315673 0.86130141441225938070 0.81050399525367800013 0.76402687879657726899 0.72253264535489181153 0.68626512772304082421 0.65509997765140537407 0.62866164433948912293 0.60644272313015457065 0.58789424247672150692 0.57248233263057546338 0.55971828233764964189 0.54917096804701448498 0.54046892422283288049 0.53329696977370844024 0.52739038899685086736 0.52252836147553582968 0.51852752764453124978 0.51523610684983811581 0.51252872394336213002 0.51030196414086193002 0.50847060958419587617 0.50696448346928901785 0.50572582037792501719 0.50470708424590426944 0.50386916303308759701 0.50317987769603433890 0.50261275238093117146 0.50214600081060145609 0.50176169121545777241 0.50144505844686337870 0.50118393724011323087 0.50096829513980811743 0.50078984710912777256 0.50064173731302963333 0.50051827570877116536 0.50041471941990278705 0.50032709049221268938 0.50025202303556293160 0.50018663389341067038 0.50012841180396760965 0.50007512095794670604 0.50002471504115875156 0.49997525860500008354 0.49992485268869329973 0.49987156184365311162 0.49981333975572050932 0.49974795060020615889 0.49967288315240876440 0.49958525423420824252 0.49948169795549940408 0.49935823636216869481 0.49921012657792085410 0.49903167856022706550 0.49881603647432737336 0.49855491528876078045 0.49823828254039059793 0.49785397296858519001 0.49738722142549024463 0.49682009614245570273 0.49613081084343058080 0.49529288967595919146 0.49427415359824572461 0.49303549056934570238 0.49152936453431012032 0.48969801007382385283 0.48747125038753841286 0.48476386762182727130 0.48147244699792346445 0.47747161337436644368 0.47260958610518816192 0.46670300565042094343 0.45953105157867230046 0.45082900821212362752 0.44028169447603199282 0.42751764485416698935 0.41210573581834036849 0.39355725614025316439 0.37133833609942773490 0.34490000416600924416 0.31373485573867609943 0.27746734001960204896 0.23597310876575547378 0.18949599475876277577 0.13869857827771042702 0.08459550098858859002 0.02843137225504807977 
0.97222693629696710360 0.91733911894133435272 0.86438592597410279783 0.81451724456871477109 0.76866181247836373736 0.72744131406979883891 0.69112948437614041275 0.65968201133558213023 0.63281657199308438688 0.61010606029434477637 0.59105888575979559363 0.57517635450832049759 0.56198784513459065781 0.55106889855780183396 0.54204788249179991499 0.53460582469476503054 0.52847262180980525414 0.52342165175050558990 0.51926397196617601892 0.51584273650349110607 0.51302813069445929450 0.51071293163652464742 0.50880870007425227364 0.50724255900203663039 0.50595449347511212146 0.50489510103640511396 0.50402372538819895098 0.50330691209510414197 0.50271713320107902501 0.50223173512720165057 0.50183207136992435959 0.50150278776711343376 0.50123123347528308891 0.50100697543155880975 0.50082139767958533394 0.50066737049806953053 0.50053897650159373534 0.50043128329794062115 0.50034015397232523004 0.50026208812682282367 0.50019408738411108573 0.50013354012374022783 0.50007812118314198813 0.50002570246773891949 0.49997427117891601878 0.49992185246400905330 0.49986643352441767485 0.49980588626559097065 0.49973788550978487377 0.49965981967303768618 0.49956869035691958691 0.49946099716351283204 0.49933260317811944962 0.49917857600867676648 0.49899299826998971819 0.49876874024106526706 0.49849718597109587970 0.49816790238917735278 0.49776823865604602481 0.49728284061037530961 0.49669306174958977040 0.49597624849593818785 0.49510487289479399031 0.49404548051248475815 0.49275741505039438728 0.49119127406123996860 0.48928704259901550921 0.48697184366198270622 0.48415723799939436311 0.48073600271437305631 0.47657832314580111932 0.47152735334866408001 0.46539415079789253626 0.45795209339252496150 0.44893107780101026982 0.43801213179838199840 0.42482362311810373257 0.40894109270176226545 0.38989391916884236222 0.36718340866451204541 0.34031797072294772688 0.30887049934154886532 0.27255867156302260312 0.23133817532791689509 0.18548274565497277488 0.13561406687823854278 0.08266087670203242643 0.02777306223927012568 


==> PICTURE/het/slice/test/P-fine.txt <==
0.98028180336471792966 0.94111587430998999704 0.90274658456591982958 0.86565705884172738926 0.83026280797676998979 0.79689350264799008183 0.76578322298677548030 0.73706999691997654445 0.71080361219327192757 0.68695923815517379030 0.66545387692204027719 0.64616301259250252809 0.62893563541057984079 0.61360668489586833729 0.60000664722345942170 0.58796848634587706162 0.57733231294856557358 0.56794826453423574719 0.55967804748977900697 0.55239552610755682238 0.54598666489144009883 0.54034905575712910419 0.53539119826224201848 0.53103165065044244386 0.52719813139350901743 0.52382662308844307741 0.52086051081952400299 0.51824977343362055304 0.51595023695726971447 0.51392289332771845523 0.51213328376099631623 0.51055094374242415700 0.50914890530295886517 0.50790325159112648112 0.50679271852496576845 0.50579833834779441837 0.50490312010543703103 0.50409176233760577546 0.50335039358442279500 0.50266633661980542058 0.50202789261722169378 0.50142414171838023407 0.50084475670482653253 0.50027982666237535980 0.49971968767690189139 0.49915475770638023656 0.49857537283791586447 0.49797162215980511624 0.49733317845736807472 0.49664912187744603145 0.49590775360008459982 0.49509639640733532628 0.49420117884915043538 0.49320679947693302214 0.49209626735025829847 0.49085061472848684483 0.48944857754826054386 0.48786623897958075746 0.48607663107810900049 0.48404928935750546337 0.48174975506623851640 0.47913902017861126348 0.47617291076342133094 0.47280140571565054675 0.46896789017426121493 0.46460834679828588722 0.45965049412971448195 0.45401289049147103283 0.44760403553035288393 0.44032152126198248476 0.43205131230159482536 0.42266727306481360893 0.41203111007374210173 0.39999296097767078617 0.38639293661847584627 0.37106400111214121740 0.35383664079966697935 0.33454579536221445979 0.31304045519161854960 0.28919610450838356686 0.26292974551007730621 0.23421654756944354503 0.20310629838329594121 0.16973702574317567349 0.13434280955106142619 0.09725332016083945708 0.05888406800471474023 0.01971817731851301450 
0.98001133914888205467 0.94031923499933178778 0.90146682054604254652 0.86396178398249245944 0.82823786244059227624 0.79463447698042488643 0.76338616939236003667 0.73462315557988189241 0.70838160150466522591 0.68462022535020905512 0.66323938001844451318 0.64409952544488757731 0.62703720874336865698 0.61187777205356608246 0.59844477042863308824 0.58656649886560585649 0.57608018796558391195 0.56683443316436277204 0.55869035182754434032 0.55152186594145125031 0.54521541280963459197 0.53966930411770530629 0.53479288837915428534 0.53050562229557629568 0.52673612044164153101 0.52342122705229610080 0.52050513593650871158 0.51793857252406738656 0.51567804411047024615 0.51368515926488889090 0.51192601421284666952 0.51037064216331706756 0.50899252057532640148 0.50776813094545480975 0.50667656563597651687 0.50569917641298034461 0.50481925963091112131 0.50402177332295750034 0.50329308179585729999 0.50262072365777199501 0.50199319951347920465 0.50139977583309247589 0.50083030173372411475 0.50027503560539765548 0.49972447866194974475 0.49916921260432284280 0.49859973864756235162 0.49800631518413163157 0.49737879133485313199 0.49670643357488558634 0.49597774251547238622 0.49518025677277111019 0.49430034066318256913 0.49332295223138994400 0.49223138784535547252 0.49100699928694174767 0.48962887893671441786 0.48807350831237261701 0.48631436489724066963 0.48432148192816909527 0.48206095566259898888 0.47949439470617399861 0.47657830639600246014 0.47326341620926931641 0.46949391800884737735 0.46520665609088202030 0.46033024509938691438 0.45478414181434595465 0.44847769483760502318 0.44130921595400007806 0.43316514257798832688 0.42391939681910412174 0.41343309617874235418 0.40155483624079424398 0.38812184776561559074 0.37296242591828071555 0.35590012592464553842 0.33676029009535796144 0.31537946570425728909 0.29161811282345484475 0.26537658445240497329 0.23661359881495760971 0.20536532183726882717 0.17176196929516951428 0.13603808274916909249 0.09853308292674226032 0.05968070653479175952 0.01998864126933731430 
0.97945565738036055592 0.93868290599241266392 0.89883967863642677543 0.86048539410160740371 0.82409238082268232439 0.79002037344075837222 0.75850382202235733242 0.72965485450252576261 0.70347941289529825060 0.67990068172255180290 0.65878389235664014389 0.63995850042523427792 0.62323590206444123840 0.60842242414639380321 0.59532816357189988210 0.58377255072232914213 0.57358750688380066851 0.56461892833008708870 0.55672706071458299970 0.54978617302106946862 0.54368381628794149041 0.53831985952490379876 0.53360542884109296580 0.52946182971106792170 0.52581950102518459911 0.52261702874259041707 0.51980023335014657881 0.51732133661566981342 0.51513820769565443758 0.51321368540851997064 0.51151497166218451440 0.51001309012267059817 0.50868240388957408626 0.50750018597939006160 0.50644623666050458954 0.50550254203723987700 0.50465296868226949822 0.50388298952745491643 0.50317943661827690960 0.50253027670194538867 0.50192440594583065394 0.50135146036678635006 0.50080163879157946205 0.50026553536354101404 0.49973397876117719996 0.49919787540139864968 0.49864805396387934522 0.49807510859430559336 0.49746923812302684675 0.49682007857177007404 0.49611652611414808201 0.49534654750509399257 0.49449697479941923106 0.49355328094008776851 0.49249933251283128932 0.49131711563720947833 0.48998643059928265187 0.48848455043595523373 0.48678583827031113307 0.48486131779533170327 0.48267819094981329053 0.48019929658748333745 0.47738250390514497257 0.47418003471657649284 0.47053770956097645817 0.46639411445700801329 0.46167968836260425691 0.45631573682892023758 0.45021338605172128711 0.44327250513842442192 0.43538064523725361621 0.42641207545487147534 0.41622704158132933783 0.40467144004114802280 0.39157719228491200125 0.37676372887072073770 0.36004114688527588672 0.34121577339031439191 0.32009900470659774507 0.29652029662877366079 0.27034488066113021576 0.24149594140071309334 0.20997942085565238224 0.17590744685106465828 0.13951446922370325243 0.10116022226216876689 0.06131703393837278915 0.02054432249338176975 
0.97858404176050861611 0.93611705295353098144 0.89472359390564482062 0.85504773296482872169 0.81762589330776913599 0.78285081393756905666 0.75095389075378482513 0.72201302751256546397 0.69598051385144854564 0.67271919628805976199 0.65203700726032809420 0.63371468183496715287 0.61752547494276954776 0.60324785889566934216 0.59067290899024371686 0.57960803356801016140 0.56987836051720208719 0.56132671255760258067 0.55381278967963176729 0.54721194914030046874 0.54141381979615732511 0.53632088885287576563 0.53184713774924574636 0.52791676668241649395 0.52446302520543786052 0.52142715354273294626 0.51875743210581615195 0.51640833289281085072 0.51433976464795783112 0.51251640301135126254 0.51090709690469926496 0.50948434277560639138 0.50822381888090928381 0.50710397242202620571 0.50610565298941190271 0.50521178639320563075 0.50440708353347185611 0.50367777948631697882 0.50301139844784992228 0.50239654058590355046 0.50182268720111156135 0.50128002089664325247 0.50075925770226759060 0.50025148829601051581 0.49974802561782094568 0.49924025627621576584 0.49871949321225145235 0.49817682710618510500 0.49760297399117942030 0.49698811647502066924 0.49632173586425704093 0.49559243233403721396 0.49478773008931309363 0.49389386421671188643 0.49289554562867338161 0.49177570014978311264 0.49051517738725192164 0.48909242456185586523 0.48748311995271759178 0.48565976003303340525 0.48359119375384113093 0.48124209678880164320 0.47857237792051832148 0.47553650919091589033 0.47208277106147500390 0.46815240381357026145 0.46367865706510319468 0.45858573108701011778 0.45278760740193624290 0.44618677331072387204 0.43867285777773096234 0.43012121818180049093 0.42039155465055655370 0.40932669005755595304 0.39675175246216448643 0.38247415039441506890 0.36628495935542393358 0.34796265187402647401 0.32728048310304691526 0.30401918832391217062 0.27798670016262877480 0.24904586527111224892 0.21714897333356278364 0.18237392802973365069 0.14495212503241028390 0.10527630295985680731 0.06388288446314895064 0.02141593725919884936 
0.97734749846865143219 0.93247767015555849124 0.88888991106779025042 0.84735605054429563587 0.80851264550599732939 0.77280309824796278306 0.74044789954264589316 0.71146285094250383274 0.68571041870986848554 0.66295858231791016113 0.64293025856164665033 0.62533774471153480423 0.60990345697599923636 0.59637062750326919058 0.58450757992539403851 0.57410831404226592145 0.56499118905939382795 0.55699677170348960153 0.54998543630604079802 0.54383501406434398007 0.53843862490351079853 0.53370273834119663636 0.52954546662059764905 0.52589507406391478028 0.52268867957141684766 0.51987112811708613425 0.51739400863757334381 0.51521479820179838516 0.51329611499201377445 0.51160506508422853855 0.51011267016965589072 0.50879336519414630757 0.50762455643643022984 0.50658623183839424087 0.50566061648190974154 0.50483186701269833208 0.50408579957209476152 0.50340964643649044330 0.50279183710090269432 0.50222179999270832873 0.50168978137606889955 0.50118667831640661969 0.50070388282483579978 0.50023313450041095862 0.49976637913787774758 0.49929563087339184912 0.49881283550272476068 0.49830973262700228865 0.49777771426048467163 0.49720767747287530902 0.49658986853382114379 0.49591371587748434013 0.49516764900708476471 0.49433890020877296889 0.49341328563536790419 0.49237496194599666977 0.49120615423808572375 0.48988685047149832519 0.48839445694566979705 0.48670340863024241784 0.48478472724371690639 0.48260551889336456011 0.48012840179721083533 0.47731085306509357657 0.47410446168043868242 0.47045407267069339063 0.46629680499722786502 0.46156092305208151760 0.45616453915829041632 0.45001412292480325039 0.44300279438114525954 0.43500838484404097395 0.42589126878154132116 0.41549201307635630354 0.40362897711177386784 0.39009616088935122891 0.37466188826797819367 0.35706939164732065528 0.33704108750765138236 0.31428927340119994227 0.28853686639436143535 0.25955184618754412185 0.22719667917775274169 0.19148716690189701572 0.15264379991634738354 0.11110998008169956086 0.06752226369516722837 0.02265247933946357844 
0.97567578042719449449 0.92755621813226041272 0.88100232966566272008 0.83697391263856746324 0.79626553992396198467 0.75940103400563963021 0.72657175822633213169 0.69768005800493482216 0.67243972772761184675 0.65047445571206641279 0.63138769995681409686 0.61480258147352573328 0.60037998074642451307 0.58782361421601447837 0.57687846916579821333 0.56732645361626621305 0.55898130997461847880 0.55168374889092086644 0.54529716977669950850 0.53970404590752441010 0.53480292741234569664 0.53050597298780177713 0.52673691632803398832 0.52342938338122890762 0.52052549089922839354 0.51797467071662273153 0.51573267612559181572 0.51376073628479712596 0.51202483203407145318 0.51049507216389400366 0.50914515349555033996 0.50795189139489260732 0.50689480983227175326 0.50595578201321167455 0.50511871408713526765 0.50436926560358352756 0.50369460130571841461 0.50308316958664611729 0.50252450352656163890 0.50200904090795850365 0.50152795999404820027 0.50107302816807908208 0.50063646078025614283 0.50021078774291760638 0.49978872555988562709 0.49936305257674812319 0.49892648529825528447 0.49847155363861594957 0.49799047295088250120 0.49747501062217580614 0.49691634492066844020 0.49630491363499418256 0.49563024985276876722 0.49488080197592831944 0.49404373475803026183 0.49310470776074966093 0.49204762714759719966 0.49085436614038174818 0.48950444872822151954 0.48797469029854828593 0.48623878769742029382 0.48426684974372818937 0.48202485730986649459 0.47947403959180995292 0.47657014992449470148 0.47326262019153719773 0.46949356720103319063 0.46519661696579756027 0.46029550325434059888 0.45470238484905239895 0.44831581197800535188 0.44101825803167599149 0.43267312255521150899 0.42312111635455484926 0.41217598201922406309 0.39961962778323778522 0.38519704117981612423 0.36861193893962657109 0.34952520187903873827 0.32755995137887439217 0.30231964582607334657 0.27342797390695028348 0.24059873028800693451 0.20373426048375495312 0.16302592764938311776 0.11899755375542668545 0.07244371089635680272 0.02432419574295181450 
0.97347518553506140471 0.92106909228062616712 0.87058927682403330905 0.82327173042035006745 0.78017456754564395993 0.74196373962430373084 0.70875804135210807022 0.68024589512329003416 0.65589397848357766652 0.63511181284592943541 0.61734350408001670285 0.60210490047932918589 0.58899027032016060268 0.57766537944856688469 0.56785622890551867847 0.55933772128238368193 0.55192384833189445104 0.54545974410887632100 0.53981544800231195946 0.53488107237670823313 0.53056306585054613389 0.52678130986963267457 0.52346684232250906277 0.52056005223373935653 0.51800922992764375508 0.51576938772458491567 0.51380128886337339544 0.51207063877772640570 0.51054740469557857718 0.50920523804172490578 0.50802098025375952428 0.50697423705760225054 0.50604700948455405562 0.50522337229504654665 0.50448919224983668208 0.50383188000878142976 0.50324017046054847491 0.50270392707781397235 0.50221396651073824113 0.50176190011851640183 0.50133998952408487249 0.50094101358160525450 0.50055814438519241616 0.50018483013111847413 0.49981468278199892019 0.49944136857546056474 0.49905849947493058361 0.49865952367832344638 0.49823761328225263378 0.49778554714427591943 0.49729558689168279484 0.49675934388905595984 0.49616763479306735807 0.49551032308414288963 0.49477614366007427460 0.49395250719137390183 0.49302528045117166577 0.49197853821420917120 0.49079428152828674659 0.48945211613831063335 0.48792888350368796013 0.48619823507426174203 0.48423013810671827750 0.48199029806778442842 0.47943947823419325038 0.47653269096992800780 0.47321822664956991744 0.46943647435573587767 0.46511847204422235302 0.46018410123906094977 0.45453981065014925633 0.44807571274944535400 0.44066184705307448466 0.43214334776742707733 0.42233420682733036067 0.41100932704456000222 0.39789470972842189145 0.38265612105233132167 0.36488782969000282952 0.34410568440918581912 0.31975379162410821898 0.29124167332617639792 0.25803600758357031486 0.21982521709573257795 0.17672809644200299095 0.12941059639426741312 0.07893083039188178440 0.02652478847893875724 
0.97063105496748514067 0.91265568863115065223 0.85701395492949183907 0.80534916467315564859 0.75919726021396172211 0.71952131559382581649 0.68625077243450538500 0.65865150265254257533 0.63577847823747990486 0.61673531310805684846 0.60076960303799398222 0.58728324604361248351 0.57581082060632216013 0.56599140435257266901 0.55754334572532526781 0.55024435427585471903 0.54391661796169987753 0.53841593121037834013 0.53362380574696277602 0.52944172974645120622 0.52578695374349726510 0.52258935831767516778 0.51978909085862912143 0.51733475330357514554 0.51518198885302457501 0.51329236139070144596 0.51163245282559166593 0.51017312526715674625 0.50888890992879209918 0.50775749505366862824 0.50675929242016071186 0.50587706709720281495 0.50509561875329545000 0.50440150543258266413 0.50378280260838304017 0.50322889172115570222 0.50273027344987941678 0.50227840175332316708 0.50186553532006039635 0.50148460353128454514 0.50112908440217029948 0.50079289224906342604 0.50047027304778834988 0.50015570561436628605 0.49984380686153051521 0.49952923946816346623 0.49920662034768309434 0.49887042831749445204 0.49851490935552827954 0.49813397778099227642 0.49772111161273047131 0.49726924023647961493 0.49677062234630164905 0.49621671190750116232 0.49559800960675093329 0.49490389689349983948 0.49412244925150744512 0.49324022473699813407 0.49224202303240782719 0.49111060922271848606 0.48982639510475872724 0.48836706894291248560 0.48670716197496155520 0.48481753633841589979 0.48266477397456758469 0.48021043880441183216 0.47741017407158137242 0.47421258176335373546 0.47055780932775204128 0.46637573741282062345 0.46158361663408509212 0.45608293526288146147 0.44975520514021438689 0.44245622083474778208 0.43400817047810941185 0.42418876383924991602 0.41271634963697972909 0.39923000585127393913 0.38326431141945438430 0.36422116494375750273 0.34134816293499736783 0.31374892019007749600 0.28047840962436526580 0.24080250387360216391 0.19465064462862868844 0.14298590498775842761 0.08734422579796440045 0.02936891625986018037 
0.96702440067121464562 0.90190865234699924002 0.83946168958963041096 0.78191371312881829958 0.73174399304322323978 0.69067349010253198394 0.65807223013954585511 0.63233086481489353403 0.61183311870574230706 0.59528135831082484852 0.58171634892028911690 0.57044766005080616011 0.56097836170894199714 0.55294607163007514217 0.54608139536735622599 0.54017973213401027088 0.53508233802867133377 0.53066355702397360883 0.52682211402871048644 0.52347508711863743880 0.52055366105931633047 0.51800007879894172103 0.51576540949075655451 0.51380788126890630796 0.51209161079017895268 0.51058561615960151858 0.50926303578113529813 0.50810049953651648114 0.50707761469876466709 0.50617653982399746226 0.50538162727601132485 0.50467912015775306944 0.50405689299884104404 0.50350422807360606381 0.50301162102995633507 0.50257061081757925525 0.50217362986448954576 0.50181387116553965999 0.50148516948489485490 0.50118189428439063882 0.50089885230424913143 0.50063119796468957823 0.50037434994253182641 0.50012391241702780498 0.49987559958159299978 0.49962516208797796979 0.49936831413014370895 0.49910065988844376506 0.49881761804137392247 0.49851434301143404682 0.49818564154176853132 0.49782588309783060154 0.49742890244815757272 0.49698789259280901076 0.49649528596592856777 0.49594262152436852098 0.49532039492436036321 0.49461788844986781521 0.49382297664162727591 0.49292190261539647889 0.49189901874971547757 0.49073648361766758486 0.48941390451180066812 0.48790791133635103005 0.48619164252124913439 0.48423411620156964208 0.48199944906898994912 0.47944586929834503986 0.47652444609061023195 0.47317742245038368898 0.46933598321048858315 0.46491720652778129041 0.45981981741015420795 0.45391815995324141797 0.44705349041110964414 0.43902120819734968826 0.42955191912897272566 0.41828324129632971085 0.40471824519278376542 0.38816650101139127393 0.36766877498204647567 0.34192743487477172959 0.30932620685021078311 0.26825574414568215120 0.21808607321115106026 0.16053815313017374966 0.09809125155235726146 0.03297556702239768517 
0.96258229604159029069 0.88849283049600147333 0.81701043795321048879 0.75110000520926545331 0.69519150872758284088 0.65335642163353335743 0.62303379320625162929 0.60076660776174561907 0.58394177345977216209 0.57084065250921112167 0.56036677428153125469 0.55181268353038082086 0.54470889454856330492 0.53873312509142801119 0.53365643198001511127 0.52931084086415858270 0.52556944499500179990 0.52233384482813505212 0.51952600622526867724 0.51708284364006995570 0.51495252457618900799 0.51309188632801983054 0.51146458703654951172 0.51003975149111413501 0.50879095687918296509 0.50769545667639104369 0.50673357460283241505 0.50588822239900854694 0.50514450950575273680 0.50448942226754545093 0.50391155670213461093 0.50340089325895731598 0.50294860501070970393 0.50254689283304510017 0.50218884262025786924 0.50186830065471743634 0.50157976402496007307 0.50131828355945040609 0.50107937716958828034 0.50085895181713435687 0.50065323256574534305 0.50045869736291492824 0.50027201634062079538 0.50008999452962099586 0.49990951695983504299 0.49972749517201164871 0.49954081419646817475 0.49934627906476192205 0.49914055991009015356 0.49892013468160201217 0.49868122844508050440 0.49841974816491602107 0.49813121175568814136 0.49781067004964663081 0.49745262013978597260 0.49705090831368642368 0.49659862047169744947 0.49608795749648432194 0.49551009246883709336 0.49485500584752351028 0.49411129366103878624 0.49326594226624109751 0.49230406111822233584 0.49120856197393758524 0.48995976857250650438 0.48853493441162820776 0.48690763670446401967 0.48504700027042763066 0.48291668328596093485 0.48047352308761426265 0.47766568722970348393 0.47443009022760079807 0.47068869801937918140 0.46634311115695487038 0.46126642301573689275 0.45529065941006713336 0.44818687738523282915 0.43963279501228741397 0.42915892704396002566 0.41605781892697818458 0.39923300110702447663 0.37696583747675266318 0.34664323875602354175 0.30480819264776493061 0.24889975094011962398 0.18298938276942847136 0.11150706025889330075 0.03741766729977086259 
0.95739424904072945033 0.87246993564220665096 0.78898722651794672700 0.71028436102745073910 0.64456561502431253263 0.60452689449776642050 0.57993991329018201863 0.56375999956606359653 0.55232671486239026670 0.54377270398471577728 0.53709741216624229398 0.53172740524062389600 0.52731140786350183536 0.52362110220705782027 0.52050036659711740317 0.51783775434760836998 0.51555075625904167591 0.51357637106829712170 0.51186522240415788243 0.51037775664018458777 0.50908170727734869399 0.50795035490039774917 0.50696130083630608354 0.50609558077981886548 0.50533700855904872817 0.50467167906394516663 0.50408758355479510449 0.50357430595093322090 0.50312277865769283736 0.50272508303829588350 0.50237428400602401890 0.50206429116523121348 0.50178974095199457839 0.50154589562760698573 0.50132855596331371562 0.50113398515607321393 0.50095884202118301509 0.50080012187771494325 0.50065510381687383656 0.50052130324881127788 0.50039642877868295567 0.50027834258060233097 0.50016502352741698534 0.50005453240100006251 0.49994497855611530479 0.49983448744376540729 0.49972116841895625194 0.49960308226404520626 0.49947820785262136978 0.49934440735980312187 0.49919938939203473138 0.49904066936106528107 0.49886552636003117511 0.49867095571030195522 0.49845361622988154648 0.49820977111889247491 0.49793522115225896663 0.49762522859553398602 0.49727442988971259918 0.49687673464482084995 0.49642520778067600329 0.49591193066803462841 0.49532783572091049207 0.49466250686866986008 0.49390393538321092359 0.49303821616797355309 0.49204916306680923643 0.49091781179293925153 0.48962176369519105901 0.48813429938440999756 0.48642315239310968122 0.48444876913353984715 0.48216177328280540593 0.47949916363946293307 0.47637843108481792154 0.47268812904194851265 0.46827213598960459873 0.46290213432362864454 0.45622684904379084969 0.44767284654553568535 0.43623957304232074961 0.42005967516919184845 0.39547271804936562356 0.35543403674923468305 0.28971535513213375612 0.21101256674852719719 0.12752993941401666311 0.04260570921756336171 
0.95191901351985097612 0.85500543651415106261 0.75618417144891914017 0.65648459735827813244 0.56825969584444946392 0.54024562804303899455 0.52843896589064554004 0.52200676234993759195 0.51783238243900930886 0.51482603640101942677 0.51252276515809735979 0.51068811740236952357 0.50918822945776265332 0.50793950927618347624 0.50688617785378864422 0.50598905367011670631 0.50521945462526096637 0.50455566078185276613 0.50398075568288214221 0.50348125323916170792 0.50304619299262443022 0.50266652515991572248 0.50233468062845920699 0.50204426223280695929 0.50178981751324791549 0.50156666746554534608 0.50137077460146772800 0.50119863919223872628 0.50104721613578961925 0.50091384722192100476 0.50079620511843547792 0.50069224644394894064 0.50060017200443096552 0.50051839276207377161 0.50044550044931512822 0.50038024198507802254 0.50032149702598394114 0.50026825811335207117 0.50021961297137962354 0.50017472858255407342 0.50013283671957375898 0.50009322065339378849 0.50005520278744486351 0.50001813299084674203 0.49998137741985942961 0.49994430762797908985 0.49990628977154499823 0.49986667371984122576 0.49982478187654694191 0.49977989751295198717 0.49973125240218918552 0.49967801352727914121 0.49961926861306960035 0.49955401020164824644 0.49948111795054411788 0.49939933877974179710 0.49930726442291323286 0.49920330584367872406 0.49908566384965796781 0.49895229506137067643 0.49880087214881113633 0.49862873690431064322 0.49843284422871442230 0.49820969439661877409 0.49795524992369483153 0.49766483181024590010 0.49733298760186150922 0.49695332013932919102 0.49651826031745482926 0.49601875836172459877 0.49544385382478467461 0.49478006063064194908 0.49401046233883993963 0.49311333903327320138 0.49206000864212445789 0.49081128968330467455 0.48931140320760796447 0.48747675724883049453 0.48517348826203848811 0.48216714516905279098 0.47799276934753021084 0.47156057210832863502 0.45975392152301280957 0.43173988116767297862 0.34351506609065290965 0.24381558967853037001 0.14499442143108248748 0.04808093937402926898 
0.94719538204437314644 0.83944862544562859341 0.72425942540529919533 0.59121016111229374168 0.50000131257247093508 0.50000128796673326548 0.50000126004126399515 0.50000122972643135100 0.50000119750773208693 0.50000116372915082152 0.50000112865826351616 0.50000109250897983859 0.50000105545466222434 0.50000101763730409044 0.50000097917424402016 0.50000094016315110856 0.50000090068579117197 0.50000086081093320090 0.50000082059662576128 0.50000078009201209817 0.50000073933880162524 0.50000069837246652327 0.50000065722323128181 0.50000061591689071161 0.50000057447549495215 0.50000053291792034837 0.50000049126035128744 0.50000044951668287663 0.50000040769886611169 0.50000036581719475848 0.50000032388055426491 0.50000028189662748535 0.50000023987207542486 0.50000019781268911778 0.50000015572352063398 0.50000011360899576651 0.50000007147301084309 0.50000002931901743608 0.49999998715009663641 0.49999994496902333552 0.49999990277832584429 0.49999986058033790703 0.49999981837724472022 0.49999977617112933981 0.49999973396401359294 0.49999969175790004439 0.49999964955481063233 0.49999960735682763557 0.49999956516613736079 0.49999952298507238657 0.49999948081616119033 0.49999943866217899657 0.49999939652620700725 0.49999935441169673922 0.49999931232254413160 0.49999927026317420031 0.49999922823863995891 0.49999918625473183109 0.49999914431811121052 0.49999910243646195074 0.49999906061866800089 0.49999901887502401499 0.49999897721747987855 0.49999893565993180911 0.49999889421856386074 0.49999885291225165673 0.49999881176304511454 0.49999877079674021063 0.49999873004356093498 0.49999868953897874668 0.49999864932470255985 0.49999860944987684075 0.49999856997254943369 0.49999853096148888509 0.49999849249846162191 0.49999845468113696123 0.49999841762685182101 0.49999838147760083951 0.49999834640674556407 0.49999831262819527389 0.49999828040952593033 0.49999825009472170789 0.49999822216927836127 0.49999819756356450595 0.40878943838427550528 0.27574030444385971839 0.16055121725775339803 0.05280456622150062757 
0.94460927125638272095 0.83133425781869507709 0.71019474361435586118 0.57530413941118196952 0.50000130528476616210 0.50000128323759873705 0.50000125674308737445 0.50000122722919193574 0.50000119550137822610 0.50000116205648259537 0.50000112723233292034 0.50000109127661007680 0.50000105438026742899 0.50000101669530772064 0.50000097834523893336 0.50000093943179613198 0.50000090003957964324 0.50000086023942402758 0.50000082009094481972 0.50000077964451494772 0.50000073894283636466 0.50000069802220281634 0.50000065691353290376 0.50000061564321762742 0.50000057423382615607 0.50000053270468980404 0.50000049107239463719 0.50000044935119469791 0.50000040755335961595 0.50000036568946948368 0.50000032376866532235 0.50000028179886046864 0.50000023978692365034 0.50000019773883286334 0.50000015565980882037 0.50000011355443108041 0.50000007142673474902 0.50000002928029996241 0.49999998711832427389 0.49999994494369109921 0.49999990275903050119 0.49999986056677170332 0.49999981836919038525 0.49999977616845858730 0.49999973396668351278 0.49999969176595315812 0.49999964956837555929 0.49999960737612159090 0.49999956519146809830 0.49999952301684374989 0.49999948085487777583 0.49999943870845425797 0.49999939658077124927 0.49999935447540794220 0.49999931239639966440 0.49999927034832525319 0.49999922833640580988 0.49999918636662005200 0.49999914444583604123 0.49999910258196761381 0.49999906078415568000 0.49999901906297999910 0.49999897743071020084 0.49999893590160016110 0.49999889449223650084 0.49999885322194992376 0.49999881211330865494 0.49999877119270530468 0.49999873049105758582 0.49999869004465935518 0.49999864989621151112 0.49999861009608831397 0.49999857070390435476 0.49999853179049386087 0.49999849344045710353 0.49999845575552998023 0.49999841885922002849 0.49999838290352965897 0.49999834807941195836 0.49999831463454713631 0.49999828290676290310 0.49999825339289510895 0.49999822689840844880 0.49999820485126195146 0.42469544450148766224 0.28980497245488001656 0.16866557693457132072 0.05539067447572063041 
0.94451671641884926700 0.83108439095841402100 0.70988115182224731381 0.57511316669916423550 0.50000130498366346377 0.50000128295580814619 0.50000125646429416371 0.50000122694587001426 0.50000119521210550921 0.50000116176306885762 0.50000112693797527097 0.50000109098486023029 0.50000105409449047134 0.50000101641842076283 0.50000097807960641738 0.50000093917921406561 0.50000089980130668632 0.50000086001623877952 0.50000081988321465332 0.50000077945226717446 0.50000073876582629140 0.50000069785997536265 0.50000065676547933435 0.50000061550862118231 0.50000057411190201861 0.50000053259461763044 0.50000049097334275938 0.50000044926234166187 0.50000040747390817053 0.50000036561865834894 0.50000032370577707219 0.50000028174322574959 0.50000023973792584453 0.50000019769590930974 0.50000015562245125889 0.50000011352218454164 0.50000007139919822041 0.50000002925712394575 0.49999998709920884243 0.49999994492838656379 0.49999990274733430162 0.49999986055852702060 0.49999981836428736282 0.49999977616683022319 0.49999973396830837968 0.49999969177085307193 0.49999964957661680032 0.49999960738781518144 0.49999956520677024674 0.49999952303595679437 0.49999948087805190511 0.49999943873598856614 0.49999939661301567861 0.49999935451276361631 0.49999931243932094205 0.49999927039732100509 0.49999922839203886360 0.49999918642950685888 0.49999914451664556614 0.49999910266141744941 0.49999906087300693969 0.49999901916202982299 0.49999897754078048706 0.49999893602352257771 0.49999889462683166919 0.49999885337000271601 0.49999881227553572005 0.49999877136971504488 0.49999873068330463743 0.49999869025238835585 0.49999865011939553794 0.49999861033436010516 0.49999857095648497785 0.49999853205612526663 0.49999849371734289560 0.49999845604130571664 0.49999841915096870926 0.49999838319788592056 0.49999834837282425282 0.49999831492381874298 0.49999828319008354782 0.49999825367168704293 0.49999822718019754086 0.49999820515236370611 0.42488641702630958186 0.29011856393960111511 0.16891544354993140442 0.05548322922253147438 
0.94688991987945303475 0.83860543777386475917 0.72313230601705702494 0.59037791727269517406 0.50000131168804529125 0.50000128713767721944 0.50000125921241078686 0.50000122887788922554 0.50000119663810627113 0.50000116284571283209 0.50000112777163951971 0.50000109163036610127 0.50000105459441479550 0.50000101680427966322 0.50000097837555301794 0.50000093940414824800 0.50000089997019481203 0.50000086014101097209 0.50000081997340861673 0.50000077951551402666 0.50000073880822570871 0.50000069788639422974 0.50000065677978777767 0.50000061551388719217 0.50000057411054488199 0.50000053258853682792 0.50000049096401955051 0.50000044925092290704 0.50000040746127505376 0.50000036560548122289 0.50000032369255920095 0.50000028173034105627 0.50000023972564622277 0.50000019768442849344 0.50000015561190347402 0.50000011351265938320 0.50000007139075219875 0.50000002924978992347 0.49999998709300325084 0.49999994492331467644 0.49999990274339500829 0.49999986055571765675 0.49999981836260359858 0.49999977616626900545 0.49999973396886820964 0.49999969177253572594 0.49999964957942572008 0.49999960739175430824 0.49999956521184324432 0.49999952304216360721 0.49999948088538659352 0.49999943874443469882 0.49999939662254044848 0.49999935452331090158 0.49999931245080225795 0.49999927040960134850 0.49999922840492411202 0.49999918644272450807 0.49999914452982280322 0.49999910267405078823 0.49999906088442547247 0.49999901917135297635 0.49999897754686095652 0.49999893602487927025 0.49999889462156543729 0.49999885335569405065 0.49999881224911690847 0.49999877132731540552 0.49999873062005795177 0.49999869016219461448 0.49999864999462334536 0.49999861016547159087 0.49999857073155096199 0.49999853176017861056 0.49999849333148455033 0.49999845554138172554 0.49999841850546333788 0.49999838236422239346 0.49999834729018066692 0.49999831349781842516 0.49999828125806555779 0.49999825092357191858 0.49999822299833168726 0.49999819844798787383 0.40962168140808830064 0.27686742272728498415 0.16139440410302158257 0.05311002808700557992 
0.95132744520455170267 0.85331513424053395678 0.75366471719942262908 0.65364147219584434190 0.56589847163208084613 0.53778512818390267203 0.52578812119519124924 0.51918763112571730822 0.51489425420050916049 0.51182278595199692806 0.50950544952789655895 0.50770201290109551184 0.50627159885354477975 0.50512326803821083754 0.50419410736675240869 0.50343835466716069238 0.50282149568683764951 0.50231681542310546718 0.50190325178130223982 0.50156398332000007301 0.50128545367750221295 0.50105666916805313704 0.50086867560295056379 0.50071415803533581013 0.50058712823608342291 0.50048267695251558163 0.50039677535278315190 0.50032611463490439530 0.50026797573894377091 0.50022012309089347593 0.50018071769679994798 0.50014824591098516748 0.50012146095161691406 0.50009933480944646078 0.50008101864150666938 0.50006581009385375758 0.50005312627849218821 0.50004248135522944008 0.50003346785088742532 0.50002574099454433210 0.50001900546488453614 0.50001300403928461424 0.50000750770779955889 0.50000230687179203493 0.49999720328876878783 0.49999200245374020302 0.49998650612424977435 0.49998050470173727167 0.49997376917637603722 0.49996604232570729387 0.49995702882863263250 0.49994638391450879622 0.49993370011050880519 0.49991849157687723304 0.49990017542615666768 0.49987804930506379852 0.49985126437144028477 0.49981879261702699679 0.49977938726119908175 0.49973153465974917697 0.49967339582051467639 0.49960273517166919888 0.49951683365593541053 0.49941238247456670729 0.49928535279965707838 0.49913083538333546940 0.49894284200233751658 0.49871405771697058240 0.49843552834730125989 0.49809626021834524368 0.49768269698168421389 0.49717801721237059320 0.49656115883637619302 0.49580540687719604209 0.49487624711604538685 0.49372791742574984042 0.49229750477960576571 0.49049406991967614555 0.48817673576593129114 0.48510527052662266723 0.48081189780776145692 0.47421141420498380548 0.46221441897010295818 0.43410110306542720737 0.34635818846617327793 0.24633504145842932687 0.14668472204786484059 0.04867250710947502307 
0.95643217190277507456 0.86966293678429706926 0.78456995634425641395 0.70462478267917993957 0.63806312122513642038 0.59723646626012172334 0.57196532308414338441 0.55525331863982685388 0.54345845767000877657 0.53471189797583018599 0.52800019134224718265 0.52273083132312003762 0.51853060288547947465 0.51514859933774770351 0.51240695653865842019 0.51017429078643572460 0.50835050783941448937 0.50685760890217512742 0.50563381983610322656 0.50462965179752805600 0.50380513802606308182 0.50312782057583138595 0.50257123707818396330 0.50211375516716327816 0.50173765785416502005 0.50142841590020825748 0.50117410316920074642 0.50096492351581700664 0.50079282599285623867 0.50065119076381048302 0.50053457206092444309 0.50043848741623520038 0.50035924456211677835 0.50029379906542470469 0.50023963706425345066 0.50019467851081378384 0.50015719715126094602 0.50012575413869519991 0.50009914271196109770 0.50007634180516191691 0.50005647679998455057 0.50003878590967520967 0.50002259090117473495 0.50000727102934838797 0.49999223918108226528 0.49997691931214977012 0.49996072430954935362 0.49994303342837326243 0.49992316843591078079 0.49990036754589756152 0.49987375614066592577 0.49984231315514426885 0.49980483182921514596 0.49975987331727300678 0.49970571136706670723 0.49964026593276328336 0.49956102315485584331 0.49946493860312735080 0.49934832001352619235 0.49920668492244563152 0.49903458756743551694 0.49882540811844688911 0.49857109563614721015 0.49826185398479339028 0.49788575703996235111 0.49742827557689806017 0.49687169262434216499 0.49619437583752479259 0.49536986287371681525 0.49436569581883671454 0.49314190795164991599 0.49164901047696751846 0.48982522931669458810 0.48759256575182585713 0.48485092563876053262 0.48146892540444213848 0.47726870108186125741 0.47199934622525979711 0.46528764616731821402 0.45654109504239237527 0.44474624562834519370 0.42803425755727780855 0.40276313914020095419 0.36193652417430172141 0.29537492793274738867 0.21542983259239489868 0.13033693552053302045 0.04356778541250506259 
0.96117047752502360325 0.88433448464962316482 0.81032738871412379744 0.74222458095148424739 0.68449276432916084101 0.64113229254730486062 0.60958338624143282303 0.58640186267943805731 0.56897435986386946105 0.55556615693906774567 0.54505258654214283620 0.53669051816365920260 0.52997138202750537772 0.52453356988864263677 0.52011082866369828803 0.51650134410050996259 0.51354863598220956700 0.51112929251007777065 0.50914476686340870426 0.50751566600794772999 0.50617762605339078341 0.50507823803102491755 0.50417469696678962610 0.50343196770096776405 0.50282133211320545474 0.50231922562495423534 0.50190629790799545784 0.50156665026630631310 0.50128721395285380513 0.50105724191056766337 0.50086789236685125282 0.50071188713091274725 0.50058323081519084941 0.50047697982588101873 0.50038905203926886678 0.50031606973388775828 0.50025522967704205701 0.50020419533632831666 0.50016100705310051477 0.50012400671415779829 0.50009177402021554038 0.50006307189825660586 0.50003679895787600529 0.50001194716334496082 0.49998756309406050535 0.49996271130422831330 0.49993643837342621739 0.49990773626629436688 0.49987550359299542935 0.49983850328130652318 0.49979531503299018391 0.49974428073618593071 0.49968344073393533566 0.49961045849593316293 0.49952253079207298292 0.49941627990406550763 0.49928762371209162163 0.49913161862709970462 0.49894226926733342697 0.49871229744907219494 0.49843286140833337194 0.49809321409853396512 0.49768028678541242904 0.49717818078849657093 0.49656754579850276299 0.49582481725995125599 0.49492127708060912328 0.49382189013507049591 0.49248385149120404991 0.49085475223163549385 0.48887022852911132809 0.48645088742715519858 0.48349818220160689641 0.47988870117465254328 0.47546596428272897006 0.47002815747139675695 0.46330902791813560748 0.45494696773218362695 0.44443340763568950358 0.43102521784728475840 0.41359773210594946713 0.39041623125558161389 0.35886735585912077351 0.31550692655883066928 0.25777516649812021177 0.18967242545786980323 0.11566540202936700932 0.03882948443251740822 
0.96508573107271811153 0.89617713557504863342 0.83018053291113103054 0.76945338808347274462 0.71655106259271905689 0.67321655335850283386 0.63883406665484554487 0.61179638597262298028 0.59047096216696293158 0.57352578337443005374 0.55995347972359743594 0.54900727276186833681 0.54013083717223997482 0.53290346952562051008 0.52700144412698168850 0.52217162096969593765 0.51821339947883726662 0.51496615829251635166 0.51230028909950620086 0.51011061931746404241 0.50831146214852873655 0.50683280852808731964 0.50561734505698208153 0.50461808655671236412 0.50379647727273391133 0.50312085657840810438 0.50256521257151909321 0.50210816568855776154 0.50173213764168655970 0.50142267055875500148 0.50116786836500182289 0.50095793792537235412 0.50078481174185340841 0.50064183738363765563 0.50052352153305346150 0.50042531870842721364 0.50034345648669109607 0.50027479047647593902 0.50021668344995473543 0.50016690397815333213 0.50012354066846320677 0.50008492870525922402 0.50004958586872783055 0.50001615557209477814 0.49998335472758659304 0.49994992443727637177 0.49991458161363350188 0.49987596967038094853 0.49983260638847076818 0.49978282695334352859 0.49972471997380146780 0.49965605402267482260 0.49957419187440677000 0.49947598914045193697 0.49935767340122610980 0.49921469917933464222 0.49904157316234459829 0.49883164292584614152 0.49857684097963644865 0.49826737419817529462 0.49789134651829097811 0.49743430008194311487 0.49687865661847219201 0.49620303658527781243 0.49538142810560004126 0.49438217058379396729 0.49316670830307085538 0.49168805613094435092 0.48988890072439461587 0.48769923308738938328 0.48503336650600592517 0.48178612850093494036 0.47782791088792542222 0.47299809246244778338 0.46709607284610665801 0.45986871228027986769 0.45099228538709978942 0.44004608914964887800 0.42647379879597113739 0.40952863660510818722 0.38820323369258546986 0.36116557949997829535 0.32678312648187179956 0.28344865970377908226 0.23054638604303265281 0.16981930071159670459 0.10382276270654794414 0.03491423472071499001 
0.96808104226352276189 0.90510779366672311497 0.84476421927187683725 0.78885737587855697672 0.73904154459973958602 0.69634879163914209510 0.66073994104682309825 0.63147865238924538733 0.60758731945692900922 0.58811253466809099155 0.57222827621594829495 0.55925425598797762206 0.54864122437396556364 0.53994802691461762922 0.53281985734891268436 0.52697029617245472188 0.52216718267092687711 0.51822165208164239214 0.51497961192463459490 0.51231506001387505655 0.51012479469517280073 0.50832418887581309885 0.50684378817634045955 0.50562655619616614366 0.50462563384261061028 0.50380251084442373433 0.50312553011111482704 0.50256866227471996833 0.50211050036658044782 0.50173343431776440404 0.50142297260902934930 0.50116718446372021667 0.50095624084321277447 0.50078203643376295595 0.50063787800088033197 0.50051822708007598361 0.50041848708481906360 0.50033482663292849768 0.50026403229209037704 0.50020338508003714395 0.50015055597022550771 0.50010351638558991905 0.50006046023968131475 0.50001973452871806280 0.49997977580691438382 0.49993905010365591313 0.49989599397345146903 0.49984895441312549025 0.49979612533716216705 0.49973547816979446701 0.49966468388619811325 0.49958102350630478883 0.49948128360056565089 0.49936163279024131656 0.49921747449304493260 0.49904327024970163151 0.49883232683210376734 0.49857653893430364800 0.49826607752719015432 0.49788901184570077962 0.49743085038471124282 0.49687398309247621242 0.49619700302125507863 0.49537388082854261206 0.49437295945482639947 0.49315572866655488227 0.49167532941693675719 0.48987472536124049283 0.48768446218804073489 0.48501991288752077658 0.48177787590658788242 0.47783234918265365954 0.47302924038671217977 0.46717968494110645450 0.46005152235897023294 0.45135833341651626638 0.44074531220033508205 0.42777130468334179092 0.41188706179343631542 0.39241229608459299305 0.36852098655930692894 0.33925972656987535281 0.30365091086460815895 0.26095819973138134618 0.21114241725863400201 0.15523562863893586306 0.09489211336451300327 0.03191892646450960463 
0.97021168657817025149 0.91140877755644567060 0.85491117463109811414 0.80217035155913907207 0.75440894828854043741 0.71239712755150275125 0.67629825350406103102 0.64579096308060746079 0.62028712860341750357 0.59910875962505605319 0.58159283448412613104 0.56714025060012684953 0.55523177742102669541 0.54542755640997175881 0.53735966218159525454 0.53072252370028294433 0.52526338295077235063 0.52077365543849185592 0.51708144650351506311 0.51404521411822767796 0.51154846774247353380 0.50949536410365203754 0.50780706257640284562 0.50641871620900014150 0.50527699105711765259 0.50433802284556317197 0.50356573475379662330 0.50293045293262694795 0.50240776723215208044 0.50197759373669392780 0.50162340328963139768 0.50133158647726594470 0.50109093073351529402 0.50089218950732228297 0.50072772695662859377 0.50059122452617743626 0.50047743813958123216 0.50038199667832972128 0.50030123400544135315 0.50023204807967736052 0.50017178174681165004 0.50011812062719418481 0.50006900417568767026 0.50002254649618160798 0.49997696386769696630 0.49993050619698103931 0.49988138976339152597 0.49982772867150737639 0.49976746237725749866 0.49969827650247411466 0.49961751389489145181 0.49952207251577918079 0.49940828623131111597 0.49927178392690274578 0.49910732153101006192 0.49890858049432285082 0.49866792498206452544 0.49837610845207502841 0.49802191834912074020 0.49759174527272725941 0.49706906008237772276 0.49643377888199380354 0.49566149154552829881 0.49472252425281054711 0.49358080021860645248 0.49219245521066279370 0.49050415533687974357 0.48845105370904018383 0.48595430977900788694 0.48291808036806543880 0.47922587505017277820 0.47473615193637991316 0.46927701653516212810 0.46263988455629656560 0.45457199823215038714 0.44476778682648027141 0.43285932531438370274 0.41840675558994622207 0.40089084760983950684 0.37971249938052153983 0.35420868989017356698 0.32370142935560830555 0.28760259067530485888 0.24559081109850411373 0.19782945462118639579 0.14508868322099999215 0.08859113564805885799 0.02978828423731990846 
0.97156861307088271396 0.91540445534979164588 0.86130135013693254198 0.81050390743836120411 0.76402676944377867496 0.72253251677426555410 0.68626498233730959253 0.65509981782570680942 0.62866147225107649188 0.60644254074459147397 0.58789405149537365958 0.57248213450737794883 0.55971807830004394191 0.54917075912264790016 0.54046871126721540701 0.53329675349631011638 0.52739016999338905745 0.52252814021803850597 0.51852730453270601263 0.51523588221304539303 0.51252849805284395046 0.51030173721992033720 0.50847038181661852185 0.50696425500631270289 0.50572559133129835196 0.50470685472691467766 0.50386893312588287852 0.50317964746983989688 0.50261252189270677615 0.50214577010722771799 0.50176146033553514769 0.50144482742219942395 0.50118370610625817552 0.50096806390538139997 0.50078961579213565614 0.50064150592842315834 0.50051804426899781930 0.50041448793536802420 0.50032685897166750966 0.50025179148641962801 0.50018640231014999120 0.50012818020068772196 0.50007488933969312939 0.50002448341262484277 0.49997502697071094513 0.49992462105317880816 0.49987133021162544200 0.49981310813225576783 0.49974771899788650309 0.49967265156795409586 0.49958502267511345485 0.49948146643060831185 0.49935800488199727498 0.49920989515504854417 0.49903144720976944093 0.49881580521451629462 0.49855468414975562252 0.49823805154281064489 0.49785374214449107377 0.49738699081371268162 0.49681986579007747507 0.49613058080759270263 0.49529266002605276675 0.49427392441856499161 0.49303526195612579208 0.49152913662061059608 0.48969778301087918404 0.48747102435903194584 0.48476364285088535677 0.48147222375555848162 0.47747139198965804496 0.47260936697753147540 0.46670278926126090857 0.45953083851676768123 0.45082879918685403453 0.44028149034287067387 0.42751744664077334646 0.41210554475222077597 0.39355707367545611497 0.37133816393748092510 0.34489984426525799321 0.31373471028707927699 0.27746721138249985650 0.23597299936614415938 0.18949590690660719772 0.13869851397581908770 0.08459546176940248297 0.02843135907403106580 
0.97222692342644745356 0.91733908063490610107 0.86438586312847776050 0.81451715861359597071 0.76866170527394883649 0.72744118776447308505 0.69112934124520564172 0.65968185363383458064 0.63281640183059073568 0.61010587960686091247 0.59105869624540063878 0.57517615763396723327 0.56198764214912366732 0.55106869051336004883 0.54204767026830880106 0.53460560902435139141 0.52847240330843558986 0.52342143090756665380 0.51926374919622508841 0.51584251214840248778 0.51302790503593720395 0.51071270490656539565 0.50880847246383897886 0.50724233066833335215 0.50595426453484859675 0.50489487160491441919 0.50402349555297976114 0.50330668192814242978 0.50271690276160752031 0.50223150446397279989 0.50183184052308249523 0.50150255676973942709 0.50123100236393558493 0.50100674421580870810 0.50082116637810936144 0.50066713912638383110 0.50053874507261963966 0.50043105182247704654 0.50033992245944236554 0.50026185658418154123 0.50019385580668196400 0.50013330852571435958 0.50007788956977328176 0.50002547084391291143 0.49997403954934038772 0.49992162083339847234 0.49986620189767561051 0.49980565464800302822 0.49973765391407781733 0.49965958809634397619 0.49956845880699990436 0.49946076564954300370 0.49933237171102123897 0.49917834460152427090 0.49899276693850386222 0.49876850900421715318 0.49849695485963119168 0.49816767142492107689 0.49776800787232200474 0.49728261004755375252 0.49669283145662646017 0.49597601853224798640 0.49510464333252390823 0.49404525143927091602 0.49275718656672418128 0.49119104630477583573 0.48928681572699278535 0.48697161786532300320 0.48415701350994400087 0.48073577981362380918 0.47657810217536977770 0.47152713472282797857 0.46539393501558301569 0.45795188106265960482 0.44893086965562867263 0.43801192871737237855 0.42482342615361806670 0.40894090310270764244 0.38989373840228391810 0.36718323842868783036 0.34031781294629864787 0.30887035614495000901 0.27255854520147154707 0.23133806807696496999 0.18548265966327953658 0.13561400400626644203 0.08266083837970067405 0.02777304936343294103 


==> PICTURE/het/slice/test/P-flux2-x.txt <==
0.00649113817173940788 0.01911933459494630227 0.03071432224259318389 0.04068657776574546858 0.04859867034592912916 0.05421659089631347683 0.05752925960662658156 0.05872416495096377531 0.05812822958143737395 0.05613628129574355086 0.05314790104639222079 0.04952366858092904778 0.04556221888545142207 0.04149388897122108233 0.03748502568768241616 0.03364768391467443109 0.03005098565687447376 0.02673194047336124868 0.02370468488658339368 0.02096783424183534805 0.01851004135192191313 0.01631403174690326807 0.01435943049529342375 0.01262467461677108105 0.01108825763930365582 0.00972950028165975311 0.00852899315169519667 0.00746881826734391296 0.00653262518085018229 0.00570561473256958607 0.00497446670050205597 0.00432723572213244978 0.00375323152958184636 0.00324289377018338598 0.00278766778851302632 0.00237988504083741503 0.00201265012271978350 0.00167973519277087036 0.00137548185397839973 0.00109471008594042019 0.00083263356409357669 0.00058478036384190801 0.00034691845076650907 0.00011498452440328322 -0.00011498448606861444 -0.00034691841199352424 -0.00058478032441611205 -0.00083263352418283532 -0.00109471008957617855 -0.00137548184162827880 -0.00167973516532216038 -0.00201265008085460551 -0.00237988498503405310 -0.00278766771905925026 -0.00324289368722308069 -0.00375323143309369556 -0.00432723554115321818 -0.00497446648234056710 -0.00570561447412565315 -0.00653262487816030912 -0.00746881791558662300 -0.00852899274522167516 -0.00972949981393922414 -0.01108825710291938549 -0.01262467404542544358 -0.01435942982034266180 -0.01631403095903083411 -0.01851004044025916784 -0.02096783319404815771 -0.02370468368909195434 -0.02673193911170645976 -0.03005098411625750643 -0.03364768217388958149 -0.03748502374085171951 -0.04149388681008447932 -0.04556221650745895246 -0.04952366599215718423 -0.05314789826494648040 -0.05613627835543022471 -0.05812822653501159564 -0.05872416187674689425 -0.05752925659304319872 -0.05421658805465190412 -0.04859866779751631505 -0.04068657563144006950 -0.03071432063096435350 -0.01911933359154660561 -0.00649113783104809938 
0.00991374721774107570 0.02919560628019812754 0.04688284942613840656 0.06205994812011716988 0.07404509153379468245 0.08247751226450983353 0.08735277109293182463 0.08898166777696525642 0.08789035083445639884 0.08470263792544141523 0.08003977767762826545 0.07445411148640346255 0.06839676843755082558 0.06221110014148845124 0.05614177777626494503 0.05035120412056937056 0.04493765193897703014 0.03995201591167019117 0.03541182485884553088 0.03131222248533838126 0.02763417038543813931 0.02435034344365583081 0.02142922305640304614 0.01883784246831154974 0.01654355665319240387 0.01451512530865262107 0.01272332360472949730 0.01114123650208043159 0.00974434645217003848 0.00851049089075317511 0.00741974152391078334 0.00645424019091667134 0.00559801407632054548 0.00483678476641635768 0.00415778006576150716 0.00354955364648112948 0.00300181518999531605 0.00250527199358474562 0.00205148199558502498 0.00163271751865945447 0.00124183867617544408 0.00087217490217339488 0.00051741368278168665 0.00017149432866592207 -0.00017149427137708173 -0.00051741362473745056 -0.00087217484295010195 -0.00124183861597826350 -0.00163271752357885269 -0.00205148197661886300 -0.00250527195207328468 -0.00300181512696107156 -0.00354955356263286781 -0.00415777996151223128 -0.00483678464197789815 -0.00559801393175884954 -0.00645423992054361406 -0.00741974119820998368 -0.00851049050507102223 -0.00974434600054063793 -0.01114123597728022830 -0.01272332299827794166 -0.01451512461077353322 -0.01654355585277533791 -0.01883784161520796196 -0.02142922204862984792 -0.02435034226728549633 -0.02763416902411242049 -0.03131222092044749772 -0.03541182306984724804 -0.03995201387658742220 -0.04493764963516655442 -0.05035120151523009291 -0.05614177486014693130 -0.06221109690106185752 -0.06839676486752788165 -0.07445410759418558122 -0.08003977348856783358 -0.08470263348859186081 -0.08789034622792857299 -0.08898166311871547052 -0.08735276651691126215 -0.08247750794135033647 -0.07404508765074580001 -0.06205994486435884028 -0.04688284696591704659 -0.02919560474786037085 -0.00991374669737074554 
0.01712756072264021157 0.05042616117944787035 0.08091868218293907233 0.10696856263767084982 0.12734357057758716181 0.14140389098316408223 0.14918727452694291458 0.15132146668645773957 0.14881298285695843120 0.14281228254180122761 0.13442841077547340589 0.12461806553997689662 0.11414075267958434523 0.10355890986653015773 0.09326229399915675344 0.08350154482773453068 0.07442189486834482892 0.06609261661217491479 0.05853071859507652519 0.05171897757615617763 0.04561909493680271765 0.04018096445933450056 0.03534899106599675989 0.03106625283678532412 0.02727713002821063881 0.02392887083585470975 0.02097243603233467368 0.01836286681774756957 0.01605934582542278832 0.01402506822064841785 0.01222700166371959440 0.01063558730381730655 0.00922441557928133093 0.00796989803849035283 0.00685094795589202832 0.00584867680975165172 0.00494611005855416508 0.00412792319238119987 0.00338019754310003862 0.00269019439829776275 0.00204614547433745742 0.00143705706780883347 0.00085252627490017829 0.00028256564106277082 -0.00028256554640648801 -0.00085252617862918711 -0.00143705696887730383 -0.00204614537287395315 -0.00269019440472462179 -0.00338019751001716884 -0.00412792312205012557 -0.00494610995271416165 -0.00584867666953647891 -0.00685094778190520337 -0.00796989783103363436 -0.00922441533866846797 -0.01063558685684351524 -0.01222700112606167622 -0.01402506758446731006 -0.01605934508072914824 -0.01836286595250702369 -0.02097243503244516916 -0.02392886968508056711 -0.02727712870805532042 -0.03106625142782104554 -0.03534898940185460248 -0.04018096251688296761 -0.04561909268858843625 -0.05171897499080557736 -0.05853071563780809505 -0.06609261324548665328 -0.07442189105307939201 -0.08350154050579638998 -0.09326228915387457796 -0.10355890447152438227 -0.11414074672113727615 -0.12461805902456402073 -0.13442840373902198436 -0.14281227506015792272 -0.14881297505632029576 -0.15132145876448332977 -0.14918726671105764225 -0.14140388357041933087 -0.12734356389851919644 -0.10696855702505547736 -0.08091867793596679848 -0.05042615853238147094 -0.01712755982346914063 
0.02529789521601877311 0.07446279553202073132 0.11939715548850848847 0.15755204967001601446 0.18695673715570571005 0.20660720656361908354 0.21667096934521667961 0.21830394155630061803 0.21322783138434298067 0.20330509860934098398 0.19024351734250455337 0.17544898721844770506 0.15998926687428083326 0.14462149264588175512 0.12984694352609604806 0.11597078635152291426 0.10315576605201748350 0.09146583707361344295 0.08089945533314546466 0.07141387428740708643 0.06294226732627805632 0.05540542839087203575 0.04871952391146150418 0.04280104775558024599 0.03756983980578310067 0.03295079197422756678 0.02887468287101357944 0.02527844891115771375 0.02210510181112779193 0.01930343450268612315 0.01682760960649387627 0.01463669178229354273 0.01269416289382219176 0.01096744385237169439 0.00942743690957925651 0.00804809557807395493 0.00680602504208582815 0.00568011317427785656 0.00465119058614282821 0.00370171712073386061 0.00281549170926709280 0.00197738161982963234 0.00117306870795941265 0.00038880750708880640 -0.00038880737668178789 -0.00117306857450283353 -0.00197738148105797151 -0.00281549156471139206 -0.00370171712599431935 -0.00465119053666973592 -0.00568011307338589511 -0.00680602489230297536 -0.00804809538089168441 -0.00942743666555045934 -0.01096744356158163569 -0.01269416255681043992 -0.01463669116418531146 -0.01682760886471923456 -0.01930343362599939994 -0.02210510078540761647 -0.02527844771956688774 -0.02887468149393379591 -0.03295079038905224245 -0.03756983798668556140 -0.04280104580943699943 -0.04871952161407988591 -0.05540542570979933856 -0.06294226422254944886 -0.07141387071637028683 -0.08089945124510622421 -0.09146583241447636681 -0.10315576076427657171 -0.11597078034626995269 -0.12984693677802394696 -0.14462148511001915452 -0.15998925852093148769 -0.17544897804391190732 -0.19024350738280615403 -0.20330508795669954836 -0.21322782020500885558 -0.21830393012717830281 -0.21667095799241131715 -0.20660719573074981525 -0.18695672734785417912 -0.15755204140137690771 -0.11939714922051269941 -0.07446279162222940728 -0.02529789388759398627 
0.03489911982543691948 0.10272997024410246425 0.16465509456907012620 0.21688574339816701908 0.25632412181161257081 0.28139722877037920412 0.29258545473399877324 0.29199549877342034776 0.28248930253951476388 0.26693676316872583243 0.24779157276675078947 0.22694509911702720473 0.20574583495321352444 0.18509085031661998144 0.16553320110783076302 0.14737889103763768262 0.13076454586003904978 0.11571551029712123793 0.10218739137648746862 0.09009479691405131163 0.07933067169003571451 0.06977895786641408193 0.06132262843339830738 0.05384857443178292513 0.04725038948849125120 0.04142977438426820314 0.03629705456633569582 0.03177114414474457860 0.02777917800525253611 0.02425595837247440656 0.02114331047728290613 0.01838940732315563764 0.01594810035868965414 0.01377827756759630873 0.01184326025197934840 0.01011024355088174786 0.00854978135744666190 0.00713531387649490867 0.00584273450646355386 0.00464999187773162959 0.00353672255785220102 0.00248390899429651313 0.00147355943001770129 0.00048840305601816070 -0.00048840289289531214 -0.00147355926164038920 -0.00248390881613902437 -0.00353672236756641389 -0.00464999187806403036 -0.00584273443727290065 -0.00713531374252207584 -0.00854978116221682960 -0.01011024329617682405 -0.01184325993782131548 -0.01377827719292734621 -0.01594809992328594106 -0.01838940654169141098 -0.02114330954262788609 -0.02425595726940343866 -0.02777917671532836863 -0.03177114264641711650 -0.03629705283466955201 -0.04142977239050038563 -0.04725038719954888222 -0.05384857197349468549 -0.06132262553522394022 -0.06977895448568771641 -0.07933066777543307246 -0.09009479240701856462 -0.10218738621176881587 -0.11571550440302935669 -0.13076453915886410151 -0.14737888340126215070 -0.16553319250192943812 -0.18509084066960013182 -0.20574582420865361598 -0.22694508724734197003 -0.24779155979158984380 -0.26693674917882259656 -0.28248928772527293063 -0.29199548348515369511 -0.29258543940066417122 -0.28139721401231476694 -0.25632410836076946481 -0.21688573201208194430 -0.16465508592247751762 -0.10272996484842872311 -0.03489911799227113365 
0.04646773366704604058 0.13690287104988874134 0.21960750914549986845 0.28901170754197202939 0.34005677792221300493 0.37007213197228239210 0.38027812204698152598 0.37460329622436949748 0.35779711686069592957 0.33416107875929279558 0.30704091143872824787 0.27879400152968880633 0.25095812350493140741 0.22446287255955921225 0.19981611955095868183 0.17724703087520143896 0.15680801599154525761 0.13844426687834632261 0.12203980296162120212 0.10744725030227497697 0.09450666465340340494 0.08305710295135959598 0.07294345752392406013 0.06402023201099416028 0.05615336935698156395 0.04922086150801163740 0.04311261686530842852 0.03772989509622837190 0.03298450769266070282 0.02879791050468671898 0.02510026660700370726 0.02182952666598714231 0.01893055365384821442 0.01635430580734720252 0.01405708297984809008 0.01199983701603235531 0.01014754296032416292 0.00846862646779955597 0.00693444168547419082 0.00551879343884253970 0.00419749756654841377 0.00294797236948385333 0.00174885696178606054 0.00057964817985745043 -0.00057964798927523375 -0.00174885676302105608 -0.00294797215429665194 -0.00419749732788399221 -0.00551879342931083094 -0.00693444159184042341 -0.00846862629722333615 -0.01014754271786677542 -0.01199983670377546829 -0.01405708259661864190 -0.01635430534903714594 -0.01893055311589586509 -0.02182952573211149883 -0.02510026549470145696 -0.02879790919366276292 -0.03298450616008130609 -0.03772989331610299146 -0.04311261480781558575 -0.04922085913874285623 -0.05615336663582026766 -0.06402022907172932875 -0.07294345406763147466 -0.08305709892230050961 -0.09450665998647655996 -0.10744724492450608011 -0.12203979679190712915 -0.13844425982701347166 -0.15680800795978999673 -0.17724702168432537874 -0.19981610915882885848 -0.22446286085779965092 -0.25095811039673887599 -0.27879398694521184687 -0.30704089535738332550 -0.33416106124173139413 -0.35779709809186477365 -0.37460327660853387499 -0.38027810211278123553 -0.37007211255707495035 -0.34005676007082830115 -0.28901169236370505278 -0.21960749760888736981 -0.13690286385673799963 -0.04646773122533208455 
0.06053667745987789672 0.17880627114291458568 0.28786036342106058328 0.37949679970201088963 0.44481915036297037247 0.47855639914955716563 0.48385160525728210246 0.46834244717527573343 0.43993478995335966175 0.40486952356902383698 0.36741699269918060011 0.33023187205806570077 0.29482978497725476075 0.26198639686572811058 0.23202137366123931628 0.20498509697001932039 0.18077622028909168250 0.15921373826309759281 0.14008030328936804665 0.12314773668001999241 0.10819163366992734510 0.09499933176169816917 0.08337386669994684141 0.07313552669946554730 0.06412199444271271531 0.05618768542548568945 0.04920265629065134760 0.04305131168219711313 0.03763104716446719067 0.03285090934660939155 0.02863031878005006803 0.02489787906000229256 0.02159028179921218538 0.01865130902810019364 0.01603092884402679275 0.01368447857306609450 0.01157192700000608809 0.00965720734890496146 0.00790761232879244602 0.00629324276282616779 0.00478650179546002974 0.00336162595530309360 0.00199424786778523710 0.00066098069089548517 -0.00066098048105933671 -0.00199424764686662037 -0.00336162571014186895 -0.00478650150943549235 -0.00629324273654185973 -0.00790761220355062910 -0.00965720713667073127 -0.01157192670825413217 -0.01368447820444895768 -0.01603092839584197016 -0.01865130849070406605 -0.02159028115551775429 -0.02489787799079490327 -0.02863031751039168959 -0.03285090785047017903 -0.03763104541524642244 -0.04305130965011261246 -0.04920265394174228035 -0.05618768272083385362 -0.06412199133636553583 -0.07313552331930472938 -0.08337386274127145391 -0.09499932714941294876 -0.10819162832368189875 -0.12314773051262206671 -0.14008029620433881668 -0.15921373015333073475 -0.18077621103611063447 -0.20498508633304202142 -0.23202136159125563708 -0.26198638320603939711 -0.29482976957529505313 -0.33023185477938854504 -0.36741697345100021721 -0.40486950233885354855 -0.43993476686874743997 -0.46834242264572734094 -0.48385157988484328584 -0.47855637403237449856 -0.44481912700176173825 -0.37949677976302409466 -0.28786034829263024148 -0.17880626174430286346 -0.06053667427765187237 
0.07740938248945283817 0.22992517264083112138 0.37353087369381299254 0.49629597748204989927 0.58116662467809909742 0.61548270900569646003 0.60822945265730599118 0.57498009722168585967 0.52873007224935708592 0.47796523286426362276 0.42752566373091926977 0.37988670902613863589 0.33614274748029249196 0.29663155626485782079 0.26129788125826314271 0.22989576310947956728 0.20209802987225078397 0.17755416259557899039 0.15591993525274538968 0.13687175945850027503 0.12011280158459314293 0.10537472372556289102 0.09241715081470491810 0.08102601363365691256 0.07101139630444563977 0.06220522946056705749 0.05445901118962348519 0.04764164817744021008 0.04163745993640421972 0.03634436093723225625 0.03167222010658754527 0.02754138895737634485 0.02388138548984342080 0.02062971966181192940 0.01773084479509945410 0.01513522143219780958 0.01279847911773446256 0.01068066359901775897 0.00874555751796979308 0.00696006364907564290 0.00529364076895699753 0.00371778178848192198 0.00220552786316030591 0.00073100719699858985 -0.00073100697898431655 -0.00220552763324621814 -0.00371778152995871913 -0.00529364045217572965 -0.00696006359348610992 -0.00874555734915016814 -0.01068066333764416953 -0.01279847877403739176 -0.01513522100992092945 -0.01773084429159954567 -0.02062971906240473885 -0.02388138475438639219 -0.02754138778348402816 -0.03167221870560354979 -0.03634435928257451209 -0.04163745800032692124 -0.04764164592735409265 -0.05445900858821239865 -0.06220522646646808873 -0.07101139287117597121 -0.08102600987479435801 -0.09241714642873533059 -0.10537471861038727461 -0.12011279564621735183 -0.13687175259795880677 -0.15591992735950532811 -0.17755415354585402099 -0.20209801953132533470 -0.22989575117722105269 -0.26129786766711826651 -0.29663154079980058597 -0.33614272991902272025 -0.37988668914604772908 -0.42752564132837678201 -0.47796520779393114609 -0.52873004449671956451 -0.57498006709707571993 -0.60822942074848773686 -0.61548267668582168355 -0.58116659414081905943 -0.49629595139400084491 -0.37353085405430930255 -0.22992516055019029952 -0.07740937841862507995 
0.09658506235092367831 0.28995416325005241021 0.48004198125230956862 0.65098961188245008103 0.76806866189561517899 0.79397835957625151337 0.75860339918413854932 0.69461841677939295536 0.62204016905501102741 0.55073567194058270502 0.48483372036155092388 0.42564655286061281458 0.37322293967776287715 0.32709919948082299967 0.28664283202607165890 0.25120204443336824340 0.22016597345254140805 0.19298494701399571127 0.16917351569161365177 0.14830656434110700559 0.13001308950764611794 0.11396961076377198907 0.09989399922462505188 0.08753998078017222184 0.07669234766673982406 0.06716282489585356785 0.05878651079593311124 0.05141880986069269355 0.04493278341850093227 0.03921685430353250013 0.03417281168620922571 0.02971407103688505913 0.02576415156757727587 0.02225533927619505192 0.01912750916724403893 0.01632708315664288534 0.01380610434756723848 0.01152141032106479557 0.00943389042168929493 0.00750781370494690847 0.00571021555345252452 0.00401033245589044185 0.00237907450215590899 0.00078852712232269084 -0.00078852708662124904 -0.00237907446719187732 -0.00401033242562931491 -0.00571021553871098320 -0.00750781364037322874 -0.00943389033700769986 -0.01152141016352348224 -0.01380610408775106990 -0.01632708277469441249 -0.01912750864366552506 -0.02225533858388817343 -0.02576415066166592993 -0.02971406989285085842 -0.03417281026702845281 -0.03921685259246388000 -0.04493278138987033543 -0.05141880748151317349 -0.05878650802717122481 -0.06716282169337062236 -0.07669234398177482426 -0.08753997655080936191 -0.09989399435804990901 -0.11396960514869092229 -0.13001308303382796971 -0.14830655688949700988 -0.16917350712704393167 -0.19298493717849796170 -0.22016596215739325793 -0.25120203147438902036 -0.28664281716746597972 -0.32709918246632452288 -0.37322292021435132803 -0.42564653062060364697 -0.48483369499252204626 -0.55073564309337275091 -0.62204013645126399190 -0.69461838034166345501 -0.75860335937160594533 -0.79397831788454409363 -0.76806862154704769186 -0.65098957767605070135 -0.48004195602531007925 -0.28995414801160157570 -0.09658505727481218883 
0.11556176601094980683 0.35326443674377783211 0.60569327616271095849 0.85955182687231701522 1.04614005141180577141 1.03375866818107065015 0.93758736768507056070 0.82285000164894794850 0.71407651518435644178 0.61810356544366484854 0.53542699288276196512 0.46464284234831643161 0.40400325886114174523 0.35189946992492604494 0.30697220289729720832 0.26810360908751862397 0.23437887249771449660 0.20504613629575718647 0.17948261613577942697 0.15716789268536501822 0.13766338132302280428 0.12059663058273617509 0.10564925452721452004 0.09254756255588292291 0.08105518870669703446 0.07096721167851827161 0.06210539726591068899 0.05431429708831592151 0.04745800961946278207 0.04141746122741007952 0.03608810136455575801 0.03137793205413785813 0.02720581047518866313 0.02349997677582882361 0.02019676952288795846 0.01723949777157018914 0.01457744489402745813 0.01216498301711332886 0.00996078023211754982 0.00792708517242735056 0.00602907547610742611 0.00423425809241040341 0.00251191066692513232 0.00083255397166492884 -0.00083255392756886870 -0.00251191062189981551 -0.00423425804600485733 -0.00602907542743835734 -0.00792708511691242457 -0.00996078011583190204 -0.01216498281605615794 -0.01457744458677123767 -0.01723949733908813897 -0.02019676894577893123 -0.02349997603162612414 -0.02720580953757734122 -0.03137793082691819890 -0.03608809985880556681 -0.04141745941785224261 -0.04745800747600137370 -0.05431429457491643298 -0.06210539434019168858 -0.07096720829116720530 -0.08105518479992745995 -0.09254755810659798243 -0.10564924937556141593 -0.12059662462882614342 -0.13766337445408272089 -0.15716788477346121944 -0.17948260703354845802 -0.20504612583154302463 -0.23437886047090294994 -0.26810359524279725463 -0.30697218697712602697 -0.35189945161450819633 -0.40400323778670088615 -0.46464281806409579723 -0.53542696485805341133 -0.61810353305569520899 -0.71407647773621119036 -0.82284995847047381901 -0.93758731844977805103 -1.03375861386316247881 -1.04613999642031108017 -0.85955178168160017993 -0.60569324431692894706 -0.35326441816987957933 -0.11556175993496850540 
0.12795933096006084639 0.40184854155138349796 0.72991485978242476307 1.13538436803229325633 1.52318104869822024128 1.35732889405115475512 1.13513740172612509483 0.94511770694371177726 0.79331232458809397556 0.67217508176694495958 0.57412784337751832098 0.49349456478875053378 0.42624778349355363360 0.36952321846044355880 0.32124290055066850869 0.27986131652345713761 0.24419977114806901142 0.21333810953552978518 0.18654291987038451595 0.16321900894155483286 0.14287591251633324774 0.12510427571693538695 0.10955882574560593667 0.09594582619500213738 0.08401363293603347770 0.07354543584560113700 0.06435356950087944838 0.05627497160719352465 0.04916749674361886591 0.04290687962208128425 0.03738420049045787508 0.03250374536096511946 0.02818118148358106367 0.02434198782903296276 0.02092009437691677576 0.01785669351272645144 0.01509919443984975018 0.01260029662124750871 0.01031716231723089905 0.00821067128857855266 0.00624474309068245859 0.00438571377072127788 0.00260175610146795577 0.00086233202498542383 -0.00086233197342666656 -0.00260175604683099415 -0.00438571370905593838 -0.00624474301541000365 -0.00821067125685193133 -0.01031716219336131779 -0.01260029639809201463 -0.01509919410418758545 -0.01785669304910997290 -0.02092009376873926740 -0.02434198705926338135 -0.02818118053717011406 -0.03250374407512035546 -0.03738419892343869400 -0.04290687774413681765 -0.04916749452136914833 -0.05627496900196748975 -0.06435356646751988485 -0.07354543233117838419 -0.08401362887802155122 -0.09594582160771092383 -0.10955882040877895633 -0.12510426953696218710 -0.14287590538021022191 -0.16321900071672335031 -0.18654291040214898700 -0.21333809864322406114 -0.24419975862077514250 -0.27986130206153814193 -0.32124288388374599990 -0.36952319922787602025 -0.42624776125384689074 -0.49349453899102790899 -0.57412781331990592193 -0.67217504653514614787 -0.79331228296817513090 -0.94511765733943842172 -1.13513734209386396579 -1.35732882269801402586 -1.52318096858943796690 -1.13538430831311076830 -0.72991482139092411785 -0.40184852041601937245 -0.12795932423015113355 
0.12238634723796693038 0.39625553871925855987 0.77673325338330201362 1.42888973677621633485 2.55387088129763739630 1.73723845759918682496 1.30051563822456373032 1.02917109979438858858 0.84187999446492201017 0.70315659365850624596 0.59541473407161282783 0.50895978993561019621 0.43797009186387597657 0.37870271987262454916 0.32861486432146913561 0.28589898531902696588 0.24922078601298638945 0.21756361082790504069 0.19013194486868117972 0.16628931069412525301 0.14551698408381402716 0.12738573402305169990 0.11153594654326584590 0.09766328353225597891 0.08550808100499524000 0.07484732926697258704 0.06548847328481030572 0.05726452309595268797 0.05003012612573876083 0.04365836002683053801 0.03803807561423956651 0.03307166742746924654 0.02867318226083750282 0.02476669867980593395 0.02128492664301145920 0.01816798746256651637 0.01536234273139441830 0.01281984671078585658 0.01049690112698217249 0.00835369463557509781 0.00635351179971905232 0.00446209779831992226 0.00264706794324608662 0.00087735000022021430 -0.00087734994429561884 -0.00264706788294366037 -0.00446209772798085869 -0.00635351171065763175 -0.00835369461852673509 -0.01049690100267494826 -0.01281984647876479970 -0.01536234238279262157 -0.01816798698443034335 -0.02128492602081386367 -0.02476669789951813777 -0.02867318131193725972 -0.03307166611178508075 -0.03803807401568969071 -0.04365835811388150273 -0.05003012386338323569 -0.05726452044407544240 -0.06548847019674400305 -0.07484732568800497865 -0.08550807687058131767 -0.09766327887694739585 -0.11153594111488238094 -0.12738572773002254657 -0.14551697681309100352 -0.16628930231108540738 -0.19013193521510041162 -0.21756359971843558521 -0.24922077323045932484 -0.28589897054007828991 -0.32861484726844358839 -0.37870270015939716535 -0.43797006900979118527 -0.50895976332627346217 -0.59541470289539744076 -0.70315655679680966195 -0.84187995028783824125 -1.02917104577122131559 -1.30051556988822469840 -1.73723836624559124786 -2.55387074692630910988 -1.42888966159048536042 -0.77673321251763915996 -0.39625551787312307539 -0.12238634079976712377 
0.08771686651049792616 0.28405401270438712658 0.55187287825531372576 0.97416504389649816176 2.51272448854286745146 1.53335957451977411559 1.07828567038617473273 0.82780113529250742843 0.66871058058526822165 0.55651681087826965211 0.47163067157295712750 0.40437274438277936994 0.34941929402707749830 0.30356316306471625710 0.26472529889703511063 0.23147725364962362660 0.20279062069158407255 0.17789621178616837893 0.15620004785285029891 0.13723093975864733562 0.12060671760785206252 0.10601150480730864301 0.09318036198218263011 0.08188825382492861960 0.07194206397583809143 0.06317489962341373000 0.05544155268787030050 0.04861511705130354410 0.04258416735519432450 0.03725062709667769506 0.03252782477004335926 0.02833916776979738400 0.02461653525579923438 0.02129938145459350438 0.01833363072901600388 0.01567081042648874739 0.01326727229871632607 0.01108354283302538656 0.00908364527608137608 0.00723462418311736008 0.00550577190202678445 0.00386853590281484392 0.00229563598953485279 0.00076099735018015074 -0.00076097733761654738 -0.00229565594263802554 -0.00386856251186048095 -0.00550581848512949733 -0.00723463083786211707 -0.00908367185940359319 -0.01108357602273504598 -0.01326729876823891721 -0.01567082350835769314 -0.01833365706161746780 -0.02129941436994665233 -0.02461656142645292367 -0.02833918043088163446 -0.03252785061212791484 -0.03725063945845472763 -0.04258417288029481274 -0.04861512904216265529 -0.05544159110497462462 -0.06317495111650769934 -0.07194208188305267759 -0.08188825148878423055 -0.09318039256328189412 -0.10601152163067430190 -0.12060671395560725039 -0.13723094886992215358 -0.15620005632541744678 -0.17789624617210303414 -0.20279062759073929190 -0.23147726620398592634 -0.26472531030543150488 -0.30356318645338692397 -0.34941928918236997426 -0.40437271765000337709 -0.47163066915974505289 -0.55651679222546812653 -0.66871056478907819898 -0.82780106760049543269 -1.07828557456865503639 -1.53335949707822338794 -2.51272439567698091523 -0.97416499262914579838 -0.55187284921602608456 -0.28405399775906681192 -0.08771686189556224256 
0.03214397261013290930 0.10037076733249561400 0.17253920303706227202 0.19316384343861381367 0.91065656349087487076 0.60131084111958443827 0.42923628651436734893 0.33366722718142233228 0.27547505609959443973 0.23592968911856360137 0.20643442955048388332 0.18289420644634901691 0.16322037055260810168 0.14626582611754201935 0.13135643239792216264 0.11807237854100095797 0.10613811163295849838 0.09536329059756100401 0.08560926634260113133 0.07676933755362826128 0.06875705338416082668 0.06149895259710548567 0.05493024701763715711 0.04899229022470308337 0.04363108541127758838 0.03879629950631625218 0.03444090346249595314 0.03052083918930748041 0.02699481971291106674 0.02382431585346012071 0.02097324980354642668 0.01840812835496308600 0.01609781641320751425 0.01401345706142365088 0.01212817846152347556 0.01041717379024476205 0.00885730155886222011 0.00742707229051120521 0.00610635542130921749 0.00487621942824034791 0.00371878527971603035 0.00261706656345950250 0.00155462309692211442 0.00051560089531221831 -0.00051564086334110481 -0.00155464974227470542 -0.00261705990212135475 -0.00371879194105417810 -0.00487622608957849566 -0.00610633543729477424 -0.00742711225854009172 -0.00885736151090554986 -0.01041723374228809181 -0.01212819844553791881 -0.01401343707740920763 -0.01609781641320751425 -0.01840812169362493825 -0.02097322315819383567 -0.02382434916015085946 -0.02699487300361624875 -0.03052089914135081364 -0.03444093676918669189 -0.03879630616765439299 -0.04363107208860128594 -0.04899224359533604911 -0.05493021371094642530 -0.06149897258111991505 -0.06875708669085156544 -0.07676938418299528166 -0.08560927300393929296 -0.09536328393622284239 -0.10613809164894406900 -0.11807236521832464859 -0.13135639909123142388 -0.14626583944021831485 -0.16322041052063696043 -0.18289423309170160792 -0.20643444953449829882 -0.23592965581187286261 -0.27547501613156560873 -0.33366716722937894701 -0.42923623322366211141 -0.60131077450620307179 -0.91065651020016968875 -0.19316383327337915965 -0.17253919395825123573 -0.10037076205155825992 -0.03214397091897885916 
-0.02736777079234364862 -0.08725411902161450683 -0.15525067687817406537 -0.18088525050453574394 -0.76839304252729345723 -0.46800912478772727088 -0.29631864961743309417 -0.19784358151753170252 -0.13640727214436765280 -0.09470757511564897868 -0.06471677860275805438 -0.04245073625952501539 -0.02569773727145729936 -0.01307665975502914774 -0.00363777008516308342 0.00331769278716365426 0.00832616642298944151 0.01180959330326913741 0.01410437100446415744 0.01548013717211916065 0.01615325206927309756 0.01629699042382526733 0.01604934851684447494 0.01551958561663013825 0.01479367295331712913 0.01393830384444072652 0.01300494378853045592 0.01203254829107436481 0.01105005420498628328 0.01007853800416569356 0.00913270792324283494 0.00822226287056082757 0.00735321137312894366 0.00652840448367442237 0.00574849501333574153 0.00501241714800926275 0.00431774616060920380 0.00366112473670909865 0.00303846281468622692 0.00244508413516086919 0.00187612592128516575 0.00132627242521721200 0.00079020789911510303 0.00026247004569768251 -0.00026250335238842126 -0.00079021456045325078 -0.00132622579585017775 -0.00187604598522739274 -0.00244503750579383493 -0.00303840952398104491 -0.00366113139804724640 -0.00431777280596179480 -0.00501245045470000150 -0.00574850833601203703 -0.00652836451564553586 -0.00735315142108561390 -0.00822222290253194106 -0.00913265463253765293 -0.01007855132684198907 -0.01105008751167702204 -0.01203258159776510183 -0.01300495044986860194 -0.01393823723105924728 -0.01479359967859750387 -0.01551951900324866421 -0.01604928856480114518 -0.01629699708516341508 -0.01615327205328754082 -0.01548015715613360044 -0.01410436434312600969 -0.01180954667390210662 -0.00832610647094611522 -0.00331763283512031756 0.00363781671453011768 0.01307666641636729549 0.02569771062610471529 0.04245069629149612195 0.06471676528008174500 0.09470760842233971744 0.13640734541908727806 0.19784359484020799802 0.29631866960144748191 0.46800915143307975086 0.76839307583398419599 0.18088524098454827893 0.15525066870796089269 0.08725411443006536594 0.02736776935222762219 
-0.08172870755023664557 -0.26676879574844258869 -0.52540254102359496002 -0.94233922922748458717 -2.38605634050232717769 -1.40863568316009879489 -0.94865816043383976996 -0.69231555327064764338 -0.52855312497042872266 -0.41363599168156955921 -0.32814323685402385644 -0.26228265757823626680 -0.21048384302236308740 -0.16923697508952578739 -0.13614861781157372445 -0.10948999504284538664 -0.08796080745308022808 -0.07055551854638804354 -0.05648157325698494741 -0.04510643909455053918 -0.03592106951824113742 -0.02851356048061103737 -0.02254950645443967727 -0.01775694532039224366 -0.01391444794856949545 -0.01084176185417685435 -0.00839200820194363484 -0.00644567420060724455 -0.00490562099600493594 -0.00369286818463577127 -0.00274330902706131433 -0.00200497503425845370 -0.00143573975472672762 -0.00100163156242843933 -0.00067503060311074697 -0.00043373788444296918 -0.00025980716856405304 -0.00013874048047376292 -0.00005879995931020788 -0.00001041874083269954 0.00001423704167940055 0.00002166048858298256 0.00001745450421779320 0.00000656956837848486 -0.00000654287103149028 -0.00001745445201022685 -0.00002164711196850529 -0.00001419701290178080 0.00001046540573397254 0.00005880665209253297 0.00013874049577751967 0.00025981382349266188 0.00043375117600415723 0.00067501056088554046 0.00100161815157601944 0.00143577293892745996 0.00200499483721108211 0.00274330879516683328 0.00369287455712766829 0.00490563396397034057 0.00644568709106398997 0.00839199435488685412 0.01084178120327390811 0.01391448714735912112 0.01775696440367528425 0.02254949869614977440 0.02851355248576238968 0.03592108122171416146 0.04510645045186448959 0.05648157087040225205 0.07055551564454290436 0.08796083056185013960 0.10949001735949967506 0.13614860586596311265 0.16923695530976592960 0.21048384177829634889 0.26228264786917299123 0.32814321820985348221 0.41363597677786478890 0.52855313284331306711 0.69231552241606719722 0.94865815454726631906 1.40863562214080983992 2.38605624395193149923 0.94233917963250846128 0.52540251337548482535 0.26676878171163453946 0.08172870325005193726 
-0.11450697120739006252 -0.37268981538906631457 -0.73725146222384241312 -1.37096174946788851301 -2.44750634124827737281 -1.62022740036143364506 -1.17301050462790001916 -0.89326144395448969782 -0.70020346283162793188 -0.55838801163888129864 -0.45004039250296967722 -0.36516774380578054249 -0.29760095759205296151 -0.24323788014594210916 -0.19918918342751179562 -0.16332911574364361584 -0.13404237400497187593 -0.11007239183378365877 -0.09042513347432175330 -0.07430487476013597492 -0.06106933757452026601 -0.05019710176817237385 -0.04126316815354894030 -0.03392016853662411374 -0.02788364005586568134 -0.02292032028393820725 -0.01883874940077523083 -0.01548166778439305849 -0.01271983512647005543 -0.01044698630566953668 -0.00857570401036054572 -0.00703403472670094052 -0.00576270963535569815 -0.00471285952402916188 -0.00384413168903768084 -0.00312313722332775235 -0.00252216634336504403 -0.00201812272711494791 -0.00159163548768166902 -0.00122631450609662646 -0.00090812060056405617 -0.00062482538343266753 -0.00036554198876643520 -0.00012030623745898970 0.00012030618952866549 0.00036554193328681685 0.00062482530948515633 0.00090812049058137240 0.00122631452667882842 0.00159163542412451382 0.00201812263463759401 0.00252216624544471073 0.00312313712630270246 0.00384413158812240904 0.00471285940253568514 0.00576270945847519658 0.00703403444432882871 0.00857570362192061966 0.01044698580720695644 0.01271983450539289698 0.01548166702106036803 0.01883874846996451413 0.02292031915610043963 0.02788363869801991496 0.03392016689269853474 0.04126316613929693899 0.05019709927637639596 0.06106933449512767786 0.07430487096913199196 0.09042512882554995524 0.11007238615298878259 0.13404236708555919422 0.16332910718805776495 0.19918917297993155024 0.24323786737360689192 0.29760094195130504247 0.36516772460127289168 0.45004036882313480650 0.55838798224641172929 0.70020342596138296365 0.89326139701333051590 1.17301044290518974300 1.62022731505508188476 2.44750621234867349330 1.37096167726142903476 0.73725142339295257621 0.37268979575893546041 0.11450696517600425506 
-0.11811633310015201559 -0.37223203238420543570 -0.67995174302781880016 -1.06299681238252752280 -1.42313085275553286024 -1.24016539753146881608 -1.00554271444483367404 -0.80657040472857088886 -0.64896096715524675957 -0.52492020853116994061 -0.42656544644248306497 -0.34786190189824894858 -0.28439726624668759669 -0.23292351421698853642 -0.19100056699941569960 -0.15675580049981752140 -0.12872562377140450707 -0.10574967593270034882 -0.08689814062152123597 -0.07142015907176935130 -0.05870604122218470167 -0.04825880390662140584 -0.03967223788748874824 -0.03261370076282199548 -0.02681043405682492775 -0.02203857381335172505 -0.01811426222551126841 -0.01488642063495593248 -0.01223085285397695898 -0.01004542113307493878 -0.00824609216748051210 -0.00676369144766120201 -0.00554123566133091217 -0.00453173797609274231 -0.00369639894142625991 -0.00300311416263276953 -0.00242523951549200589 -0.00194056670186748548 -0.00153046950101343171 -0.00117918780828851766 -0.00087322199471540074 -0.00060081369773978821 -0.00035149442891091454 -0.00011568294481811847 0.00011568289128693898 0.00035149436893955333 0.00060081362408404004 0.00087322190004979205 0.00117918781949821749 0.00153046945985435556 0.00194056663150976583 0.00242523942954875338 0.00300311406504949474 0.00369639882774186468 0.00453173783377192052 0.00554123547035167974 0.00676369116805086712 0.00824609179584179230 0.01004542065856517397 0.01223085226205444798 0.01488641990610362065 0.01811426133488103218 0.02203857273023213104 0.02681043274285266342 0.03261369916580947326 0.03967223592606305971 0.04825880149072991898 0.05870603824890907596 0.07142015542152124752 0.08689813615243813238 0.10574967047434991052 0.12872561711694618936 0.15675579229031111339 0.19100055698037010643 0.23292350198464206734 0.28439725129830639716 0.34786188360251801832 0.42656542399685637434 0.52492018090043957024 0.64896093298625445733 0.80657036233663093050 1.00554266154123950194 1.24016533224725145068 1.42313077781826846646 1.06299675640404567289 0.67995170721945852321 0.37223201278080253473 0.11811632687952700049 
-0.10384266190915392158 -0.31817023801978328024 -0.54732666512069982900 -0.77794290427888190820 -0.94185485985985906154 -0.91176062256405954187 -0.80242455089140074520 -0.67851649344975584199 -0.56414979246920760048 -0.46576640888806331020 -0.38343928283754191710 -0.31531715109803570840 -0.25920269127946138354 -0.21305834347589769351 -0.17513376985333373170 -0.14396789543067711747 -0.11835464472888013177 -0.09730254750409228492 -0.07999759400729278269 -0.06577157968321678538 -0.05407586433582745045 -0.04445983474863890450 -0.03655327872695757208 -0.03005196266216314527 -0.02470582153192779629 -0.02030927868712240070 -0.01669330505296606759 -0.01371889967593142856 -0.01127173452140040055 -0.00925775320516786238 -0.00759955207883233896 -0.00623340316632559066 -0.00510680368420679542 -0.00417645777758801628 -0.00340661193793811989 -0.00276768097028723403 -0.00223511085409056065 -0.00178843506384573914 -0.00141048800621268455 -0.00108674533126862372 -0.00080476580024635425 -0.00055371298388662282 -0.00032393908432482021 -0.00010661400417433242 0.00010661395150513009 0.00032393902711058686 0.00055371291787209564 0.00080476572262311308 0.00108674531264019159 0.00141048796427556411 0.00178843500200054351 0.00223511077620486276 0.00276768087660284046 0.00340661182402657303 0.00417645763445984031 0.00510680349978165360 0.00623340290141616293 0.00759955173483617408 0.00925775276916263046 0.01127173397816827460 0.01371889900642297988 0.01669330423323445167 0.02030927768709900327 0.02470582031334722650 0.03005196118579411824 0.03655327690842691268 0.04445983251157370475 0.05407586158826260814 0.06577157631560726081 0.07999758988834027029 0.09730254247502911902 0.11835463859566552891 0.14396788789211667492 0.17513376066659636088 0.21305833228628912046 0.25920267765477933430 0.31531713451363851952 0.38343926266134653602 0.46576638437223927269 0.56414976276870820726 0.67851645777784042046 0.80242450867588299701 0.91176057457441528342 0.94185481027310302693 0.77794286331702766635 0.54732663630003264288 0.31817022126528848869 0.10384265644082646407 
-0.08292673842582232169 -0.24927959266506594105 -0.41324177515631399515 -0.55959327975244654851 -0.65458505984096326813 -0.66259768197350421559 -0.61387837310695925197 -0.54092122576572077008 -0.46335530034183136650 -0.39055635171432845354 -0.32610812492158158804 -0.27076472837690124251 -0.22403800429722586784 -0.18497339855381378371 -0.15250827350734841303 -0.12562736660158702051 -0.10342251226260135155 -0.08510827534749187961 -0.07001810822033416315 -0.05759270131799354431 -0.04736600168926674570 -0.03895139202514918964 -0.03202907960954348709 -0.02633504967592603663 -0.02165161068202037242 -0.01779941435024934293 -0.01463077962329384363 -0.01202413849441663629 -0.00987943235052668456 -0.00811430508737176481 -0.00666095977635938752 -0.00546356541257697614 -0.00447611818226212321 -0.00366067751211440751 -0.00298591006244697255 -0.00242588692650080873 -0.00195908786673726354 -0.00156757469321622267 -0.00123630212872427592 -0.00095253975175246808 -0.00070538285236976250 -0.00048533335322886728 -0.00028393492032607881 -0.00009344793907350990 0.00009344789179732693 0.00028393487011957319 0.00048533329766398126 0.00070538279030674111 0.00095253971196695986 0.00123630208261515939 0.00156757463601997493 0.00195908779665066035 0.00242588684113309583 0.00298590995729375308 0.00366067738025521727 0.00447611801506386797 0.00546356517561119581 0.00666095947293610102 0.00811430470508089918 0.00987943187502637876 0.01202413790818290806 0.01463077890452413321 0.01779941347158220388 0.02165160960882084318 0.02633504837900946249 0.03202907801028143098 0.03895139005887737760 0.04736599927695239742 0.05759269836430291889 0.07001810461027990762 0.08510827094175876795 0.10342250689139187436 0.12562736002393593004 0.15250826550761553690 0.18497338883914471452 0.22403799252087397420 0.27076471413591152171 0.32610810776263798871 0.39055633115846211112 0.46335527595006809065 0.54092119731946142203 0.61387834081004677422 0.66259764710142365907 0.65458502538270235682 0.55959325029092665815 0.41324175339835689247 0.24927957953949414494 0.08292673405931658137 
-0.06151143755489707488 -0.18277961905833750578 -0.29676756308704632659 -0.39260337973361902897 -0.45429441777804857594 -0.47016667238204412627 -0.44957003379722326741 -0.40793473619564490917 -0.35779383139183629225 -0.30699557270583888169 -0.25967213675756273261 -0.21759563319076713483 -0.18121119897873105842 -0.15028897293478182817 -0.12429855902067377116 -0.10261078518017230365 -0.08459976240421029914 -0.06968993340293305749 -0.05737386220855977825 -0.04721511567916980567 -0.03884404907810079521 -0.03195065205313829537 -0.02627659801015047591 -0.02160754577116552611 -0.01776615714887652686 -0.01460598840855276137 -0.01200626059554865677 -0.00986744232792924336 -0.00810755129892726245 -0.00665907501742779573 -0.00546641652666712830 -0.00448378050382602922 -0.00367342614052468264 -0.00300422402616051798 -0.00245046387323855086 -0.00199086880654375520 -0.00160777899314545891 -0.00128647371355494755 -0.00101460606373304785 -0.00078172870248494064 -0.00057889248904618995 -0.00039830265633566952 -0.00023301930467578558 -0.00007669072360094731 0.00007669068463078688 0.00023301926390772998 0.00039830261235218600 0.00057889244126974049 0.00078172865554582138 0.00101460601819547414 0.00128647366280953968 0.00160777893323271748 0.00199086873398446329 0.00245046378375946006 0.00300422391419541412 0.00367342599927300562 0.00448378030659446480 0.00546641627621280435 0.00665907470320115102 0.00810755090865944439 0.00986744184675680813 0.01200626000509696922 0.01460598768587018093 0.01776615626517541457 0.02160754470439485431 0.02627659669481396953 0.03195065043670064497 0.03884404709635802533 0.04721511325436811291 0.05737385924671634108 0.06968992979032750945 0.08459975800311680949 0.10261077980779775842 0.12429855250078714057 0.15028896504179756199 0.18121118945364567132 0.21759562174648960919 0.25967212309483178601 0.30699555654889443268 0.35779381255844677767 0.40793471473765219315 0.44957001014341302358 0.47016664763853155407 0.45429439386536074608 0.39260335906561605324 0.29676754746297562271 0.18277960943501353475 0.06151143431626283908 
-0.04185083029034020186 -0.12355988292633535153 -0.19844547839992277005 -0.25975825831693999390 -0.29982255915556921266 -0.31420455597940977199 -0.30630035350423145957 -0.28345385384331756029 -0.25288971630917789213 -0.21995997095961472567 -0.18798921621206865495 -0.15873446864988149940 -0.13292218549215206735 -0.11067273518590869941 -0.09178620446037788483 -0.07591745267902494376 -0.06267581878811556706 -0.05167783365146227936 -0.04257229153181407710 -0.03504985011202510492 -0.02884442689083233091 -0.02373056909915138846 -0.01951911460674526921 -0.01605237825519534312 -0.01319948372467072417 -0.01085212153952586078 -0.00892083202243076911 -0.00733181892281908887 -0.00602425549983065522 -0.00494802715673703375 -0.00406185080905130391 -0.00333171392700215563 -0.00272958185352578653 -0.00223232857875110824 -0.00182085259780961906 -0.00147934543328753776 -0.00119468558574720163 -0.00095593510412639304 -0.00075391971015470460 -0.00058087649754900994 -0.00043015574314653193 -0.00029596547838517395 -0.00017314891845243707 -0.00005698633528128383 0.00005698630641637337 0.00017314888853237065 0.00029596544657595203 0.00043015570906179690 0.00058087645552329370 0.00075391967181270836 0.00095593506378666149 0.00119468553948953726 0.00147934537780858300 0.00182085252957286947 0.00223232849350196716 0.00272958174608373128 0.00333171377906715804 0.00406185062211550374 0.00494802692284879164 0.00602425520965277350 0.00733181856507991725 0.00892083158324674663 0.01085212100163279736 0.01319948306655982506 0.01605237746086540795 0.01951911362788161242 0.02373056789674587996 0.02884442541740694921 0.03504984831008983726 0.04257228933189982634 0.05167783096972944357 0.06267581552367551545 0.07591744870423977609 0.09178619964594236791 0.11067272937360139728 0.13292217850542220603 0.15873446030156679321 0.18798920632131244091 0.21995995938384305113 0.25288970299846336154 0.28345383893035069889 0.30630033738740758409 0.31420453944392612300 0.29982254337459102178 0.25975824464319918761 0.19844546795291284624 0.12355987642132032489 0.04185082808698424583 
-0.02418283097046725061 -0.07116360395674359296 -0.11369620926936008232 -0.14816161597865296073 -0.17103300454786385387 -0.18052863887578762814 -0.17797297039696990950 -0.16669060937068280737 -0.15035120903441701046 -0.13196537861138013525 -0.11359028848121566213 -0.09643083970453014686 -0.08107033915407635405 -0.06769357785633367541 -0.05625607095589613138 -0.04659700227926988347 -0.03850822642569040610 -0.03177329088299707394 -0.02618762015520781361 -0.02156756634628020919 -0.01775323927404670599 -0.01460808284590564554 -0.01201691306247054669 -0.00988336891655983152 -0.00812727795249124085 -0.00668218200246384342 -0.00549312703182813777 -0.00451474584108035870 -0.00370962462083124223 -0.00304692730063971240 -0.00250124562579090437 -0.00205164253986689360 -0.00168085876433998749 -0.00137465583751383846 -0.00112127250596261163 -0.00091097474303891701 -0.00073568281242675226 -0.00058866140705138292 -0.00046426117519304810 -0.00035770182222361058 -0.00026488851131478697 -0.00018225459561005408 -0.00010662455547283400 -0.00003509200548146296 0.00003509198779227951 0.00010662453722343201 0.00018225457635878684 0.00026488849080918975 0.00035770179367178301 0.00046426114974407184 0.00058866138103352839 0.00073568278313618229 0.00091097470818679582 0.00112127246321280793 0.00137465578416517964 0.00168085869709511115 0.00205164244824485031 0.00250124551033592546 0.00304692715642107537 0.00370962444202893593 0.00451474562066667140 0.00549312676117197363 0.00668218167086709336 0.00812727754667719182 0.00988336842665304971 0.01201691245909253247 0.01460808210499497939 0.01775323836644004949 0.02156756523669445258 0.02618761880105502371 0.03177328923301891983 0.03850822441850265676 0.04659699983958742742 0.05625606800513649475 0.06769357430124278707 0.08107033489287829298 0.09643083463305157643 0.11359028250500280421 0.13196537166671262753 0.15035120112107036583 0.16669060059968088261 0.17797296103194581995 0.18052862937517533126 0.17103299554587669817 0.14816160817967716223 0.11369620328415608324 0.07116360021037221317 0.02418282969733843990 
-0.01579944121043030947 -0.04643098532162870384 -0.07402827748424201104 -0.09631798356088250301 -0.11123840836287524070 -0.11780804915776865727 -0.11674455967439012483 -0.10996880842024214786 -0.09971826368628633475 -0.08792009194056493726 -0.07595143879377808105 -0.06465652506588082105 -0.05446950712658438221 -0.04555033225889637549 -0.03789499845520882815 -0.03141251810535816702 -0.02597358751090528273 -0.02143896659927424508 -0.01767466371947445936 -0.01455911168767176633 -0.01198576202633194754 -0.00986321989590521753 -0.00811417176135353913 -0.00667381278594270100 -0.00548815433249050244 -0.00451240297202026852 -0.00370949652267249519 -0.00304882557767527373 -0.00250513968354848515 -0.00205762359840466758 -0.00168912370719809246 -0.00138550368600132146 -0.00113510964407659287 -0.00092832700201661567 -0.00075721369098147306 -0.00061519644095753279 -0.00049681902774167952 -0.00039753307290801843 -0.00031352352270097583 -0.00024156219023740988 -0.00017888377680996825 -0.00012307967454283641 -0.00007200540468677019 -0.00002369823792403025 0.00002369822601755445 0.00007200539242191439 0.00012307966165048256 0.00017888376310892795 0.00024156217011084280 0.00031352350490587710 0.00039753305492773450 0.00049681900767772902 0.00061519641718188467 0.00075721366185810268 0.00092832696569633555 0.00113510959829055125 0.00138550362395761795 0.00168912362911788350 0.00205762350093996460 0.00250513956275844052 0.00304882542878237572 0.00370949633981743077 0.00451240274796482765 0.00548815405826319491 0.00667381245483156249 0.00811417135368364129 0.00986321939540024673 0.01198576141333695944 0.01455911093838979653 0.01767466280520979538 0.02143896548556778470 0.02597358615657796577 0.03141251646068177195 0.03789499646753613504 0.04555032986672058470 0.05446950426359986608 0.06465652166551816293 0.07595143479787447305 0.08792008731385925202 0.09971825843797654798 0.10996880263347641460 0.11674455353105361866 0.11780804295790670011 0.11123840250812588870 0.09631797849096002118 0.07402827358732522178 0.04643098287734792606 0.01579944037867089812 


==> PICTURE/het/slice/test/P-flux2-y.txt <==
0.93998186165126806912 0.93042219435379225345 0.90550536593501718130 0.86980491593084385826 0.82516229187500922393 0.77375466125388792094 0.71788173600241522720 0.65975502372362537784 0.60132882658282182931 0.54419657114422870237 0.48955447997316348108 0.43821869515950417906 0.39067575142631527640 0.34714769749798168874 0.30765824016852993950 0.27209188536735284814 0.24024255072279077083 0.21185108765767157735 0.18663277497770325297 0.16429651541349654664 0.14455757761661658378 0.12714554106720132864 0.11180880994610031820 0.09831675739006673354 0.08646029125407972415 0.07605141229359402288 0.06692216557691654799 0.05892325986740365451 0.05192253814331060369 0.04580341818659805497 0.04046337747006223395 0.03581252625874631335 0.03177229256768798749 0.02827422991780270678 0.02525894913845316836 0.02267517272377794768 0.02047890514200068068 0.01863271248425535376 0.01710510396088205098 0.01587000799092530556 0.01490633577392452835 0.01419762880995545373 0.01373177940265524200 0.01350082791507301039 0.01350082789590367760 0.01373177934493541308 0.01419762871314156349 0.01490633563744236945 0.01587000698083995687 0.01710510294644151941 0.01863271144991673900 0.02047890407300845261 0.02267517160595744485 0.02525894795800343040 0.02827422866114259747 0.03177229122130231787 0.03581252412983726430 0.04046337514158082627 0.04580341561981260412 0.05192253529595491912 0.05892325669282971745 0.06692216202323320040 0.07605140830281365005 0.08646028676124295487 0.09831675177863674620 0.11180880371151813435 0.12714553410120554844 0.14455756980085587848 0.16429650661801153966 0.18663276505958159568 0.21185107645998146886 0.24024253807396478422 0.27209187083036256993 0.30765822378773655110 0.34714767906320531665 0.39067573072197769868 0.43821867197178443476 0.48955445410033426867 0.54419654241052195509 0.60132879485574219913 0.65975498874340032796 0.71788169797829504137 0.77375462030214259279 0.82516224822822736851 0.86980486994270611589 0.90550531807390810535 0.93042214518516397348 0.93998181198093755384 
0.95261005807447496352 0.94253378638921914145 0.91628898752041676445 0.87874708998251183090 0.83192729844029322805 0.77821995588423664714 0.72013552302974037644 0.66005450871743764907 0.60003488475942701186 0.54170640687670612579 0.48624817361575622954 0.43442585407903377970 0.38666086162146129368 0.34310910089909718579 0.30373513764025661388 0.26837486534578713915 0.23678467899293886845 0.20867793727252603730 0.18375072186194030266 0.16169919364616580637 0.14223067636915054379 0.12507023563888708395 0.10996413138103422469 0.09668117096839079494 0.08501270409066741252 0.07477178004978979331 0.06579182456975862792 0.05792507588198114732 0.05104093637592344024 0.04502433894642399181 0.03977418796484366581 0.03520190867265871049 0.03123012159024396439 0.02779144804726829676 0.02482744477378018289 0.02228766389088132627 0.02012883021796740834 0.01831412834988466187 0.01681259140746682590 0.01559858383314516317 0.01465137090370527417 0.01395477125329191992 0.01349688148293592960 0.01326987644665544863 0.01326987642770527387 0.01349688142576166427 0.01395477115704690796 0.01465137076738232125 0.01559858283957593628 0.01681259040856852849 0.01831412733030357565 0.02012882916315250625 0.02228766278685512248 0.02482744360690891661 0.02779144680412537483 0.03123012025755000920 0.03520190657983546245 0.03977418567509460878 0.04502433642190273311 0.05104093357522443419 0.05792507275929903443 0.06579182107405689983 0.07477177612396479489 0.08501269967066105160 0.09668116545664973138 0.10996412525471543908 0.12507022879124729542 0.14223066868334721669 0.16169918499359514641 0.18375071210075244466 0.20867792624639869281 0.23678466653019603072 0.26837485100900537738 0.30373512146963910219 0.34310908267990170017 0.38666084113094134622 0.43442583109304067079 0.48624814791869774844 0.54170637827548939747 0.60003485310157134158 0.66005447372351122581 0.72013548488934253644 0.77821991469990603463 0.83192725443983328582 0.87874704352598209667 0.91628893909385489280 0.94253373658512207278 0.95261000774143622660 
0.97854557977618217279 0.96739129656218958431 0.93836970777493622364 0.89696715803850013415 0.84557985601940188758 0.78706234081302506311 0.72438589151487065010 0.66029260348368046252 0.59704979674355351804 0.53634599798740056897 0.47930595353412552839 0.42657568591942673919 0.37843274008140026510 0.33489270683669580819 0.29579834414761085881 0.26088775951201803593 0.22984336248700776295 0.20232526057754007809 0.17799298155137144306 0.15651886094008915506 0.13759569857493403333 0.12094059373816623548 0.10629630897075603713 0.09343109100532664968 0.08213757410647648527 0.07223117924513111632 0.06354827677034435851 0.05594428271484419568 0.04929179253198334720 0.04347881325833879984 0.03840712677022573018 0.03399079880970390377 0.03015483713930811049 0.02683399590724366846 0.02397171801851794015 0.02151920784801175657 0.01943462348910429682 0.01768237928984506269 0.01623254948595675984 0.01506036463311577478 0.01414579312995645211 0.01347320381656169630 0.01303109882914776918 0.01281191996091424201 0.01281191994250030497 0.01303109877336239286 0.01347320372190075055 0.01414579299439022719 0.01506036367240559670 0.01623254851794708742 0.01768237829957453044 0.01943462246244886948 0.02151920677140628513 0.02397171687865840006 0.02683399469089597922 0.03015483583342870588 0.03399079678817229500 0.03840712455705341810 0.04347881081748194987 0.04929178982374571305 0.05594427969509241372 0.06354827338973989548 0.07223117544831625381 0.08213756983120301669 0.09343108569167313249 0.10629630305944059998 0.12094058712572297587 0.13759569114769387710 0.15651885257227671211 0.17799297210344167119 0.20232524989466216248 0.22984335039767356257 0.26088774557825322731 0.29579832840190478649 0.33489268905582436631 0.37843272002885397498 0.42657566335074448283 0.47930592820592798908 0.53634596967116121569 0.59704976524503439173 0.66029256848158257576 0.72438585315566017542 0.78706229916830805493 0.84557981130521886470 0.89696711062753475829 0.93836965819040663028 0.96739124545371035779 0.97854552808191697100 
1.01920725898809028109 1.00632490784951800222 0.97283138897863974393 0.92517197837715992037 0.86636262678578646046 0.80006365983359239991 0.73005309873303403378 0.65968021707611423921 0.59152570063399245726 0.52732183479522110048 0.46805395661393189854 0.41413819598314471904 0.36560170594801455479 0.32223064221866959400 0.28367777260146098683 0.24953446618631280884 0.21937575073490789279 0.19278676099925773357 0.16937708282592156550 0.14878756998789199884 0.13069266325232886672 0.11480013176808112618 0.10084941975848504825 0.08860930995964277912 0.07787532210851644265 0.06846708605391382818 0.06022582055165148773 0.05301198567506926196 0.04670313777882428852 0.04119199478472079790 0.03638470704801255451 0.03219932258726654339 0.02856443232023808676 0.02541798042387899415 0.02270622354504148177 0.02038282599354346303 0.01840807660059695650 0.01674821583443053541 0.01537486261338338878 0.01426453170073482823 0.01339823352741964513 0.01276115205385464080 0.01234239005618986695 0.01213478462534878233 0.01213478460801331593 0.01234239000329084845 0.01276115196280214192 0.01339823339432211213 0.01426453078886491532 0.01537486169124302471 0.01674821488760658283 0.01840807561566615291 0.02038282495766408076 0.02270622244541176116 0.02541797924736211023 0.02856443105350936484 0.03219932067035791157 0.03638470494747081396 0.04119199246723526109 0.04670313520718472056 0.05301198280758301351 0.06022581734148335642 0.06846708244835464363 0.07787531804805447599 0.08860930493958174559 0.10084941416565351702 0.11480012550451346165 0.13069265620942460693 0.14878756204437548760 0.16937707384607136873 0.19278675083112739586 0.21937573920828690177 0.24953445286294506644 0.28367775750391110989 0.32223062511263900198 0.36560168657790170776 0.41413817407515596258 0.46805393188310384645 0.52732180695819108607 0.59152566942954076801 0.65968018211343282253 0.73005306008340653534 0.80006361751244448044 0.86636258098519713933 0.92517192948853443912 0.97283133758652884371 1.00632485469761978614 1.01920720515926088723 
1.07687538040818608920 1.06149055683467929967 1.02145896191293150679 0.96452673970569735573 0.89463501291300495666 0.81677657300253603267 0.73608262650755218459 0.65684946555856482675 0.58205095382133675841 0.51336168394556214167 0.45144984214323224947 0.39632143545120301908 0.34760524550883431516 0.30475038348851102299 0.26714763785325201795 0.23419658200055870623 0.20533841315454592902 0.18006894985866805925 0.15794101876516508653 0.13856167293322174672 0.12158725267839898265 0.10671785032334968335 0.09369192833546424737 0.08228140693617369550 0.07228731834850377069 0.06353602231036159509 0.05587593370727450548 0.04917470165495840817 0.04331677812351175660 0.03820132105370488418 0.03374038404983314976 0.02985735209893070063 0.02648558920673105277 0.02356726992300073320 0.02105236974422020069 0.01889779598051832821 0.01706664108530819846 0.01552754483390206275 0.01425415343241276389 0.01322466566775482022 0.01242145756473433948 0.01183078081525401615 0.01144252471640694324 0.01125004387627304148 0.01125004386090866504 0.01144252466898620924 0.01183078073169219202 0.01242145743811295944 0.01322466482025941303 0.01425415257055551166 0.01552754394394129100 0.01706664015494308018 0.01889779499815880115 0.02105236869796844879 0.02356726879963599863 0.02648558799131794927 0.02985735031693548258 0.03374038209523932963 0.03820131889679356796 0.04331677573017822525 0.04917469898656623428 0.05587593072025454077 0.06353601895556448831 0.07228731457017745221 0.08228140229994562738 0.09369192315907826085 0.10671784451725341292 0.12158724614112292883 0.13856166554971993676 0.15794101040533559122 0.18006894037549181498 0.20533840238147615942 0.23419656950022460506 0.26714762363815558466 0.30475036731291682557 0.34760522709496122218 0.39632141448886981649 0.45144981829314034805 0.51336165684895851413 0.58205092311999928611 0.65684943075583546168 0.73608258755208866297 0.81677652981286519296 0.89463496563459177224 0.96452668875487623801 1.02145890796955418622 1.06149050078662909868 1.07687532355118764649 
1.15486895982542137062 1.13608088259315120894 1.08698716213270429876 1.01684100561970236498 0.93087411215799864550 0.83632499275597860233 0.74065136873607517742 0.64958406492112530373 0.56646696505841864777 0.49262410502245712607 0.42806229256223327084 0.37209245816960745401 0.32374745714760733151 0.28201800837328683258 0.24596581332247868801 0.21476581089447766004 0.18771236993254891701 0.16420960651570615241 0.14375636944285163921 0.12593085030144024472 0.11037682420469163702 0.09679208851144371906 0.08491903632385389145 0.07453707105340079409 0.06545652208584185061 0.05751375113175827281 0.05056719031212786319 0.04449410911398610224 0.03918795200655411648 0.03455612725675116792 0.03051815599869378559 0.02700411247704792572 0.02395330256832917115 0.02131314031716868840 0.01903818952832692091 0.01708934709901077653 0.01543314692621011730 0.01404116898344742737 0.01288954061462010969 0.01195851963915650629 0.01123215056041404480 0.01069798892602014107 0.01034688411791151452 0.01017282230243576890 0.01017282229035476604 0.01034688408004713622 0.01069798885687611723 0.01123215044893521863 0.01195851887125876090 0.01288953982678497923 0.01404116816266265388 0.01543314606201140471 0.01708934618205959488 0.01903818854866123900 0.02131313926189748464 0.02395330141893059483 0.02700411085555898261 0.03051815421975878628 0.03455612529453477855 0.03918794983017104272 0.04449410668824183013 0.05056718759740008728 0.05751374808347531342 0.06545651865336954423 0.07453706688193895147 0.08491903165346048610 0.09679208326430432940 0.11037681828809375872 0.12593084360803974420 0.14375636185006057666 0.16420959788403211022 0.18771236010295577756 0.21476579943353479862 0.24596580023557312877 0.28201799340591482412 0.32374744000015986956 0.37209243849221973477 0.42806226995162321991 0.49262407902450799924 0.56646693518296653558 0.64958403051700841502 0.74065132955624546351 0.83632494855233918685 0.93087406298542996197 1.01684095192682644182 1.08698710475018200938 1.13608082262782605909 1.15486889887157606616 
1.25774565517387149072 1.23463033231313312754 1.17356779840501479484 1.08497600848241049221 0.97569543734331531937 0.85699791712730455373 0.74061379075963928997 0.63436846041340100300 0.54160873639001172464 0.46260547852359445997 0.39608276491362826022 0.34023864751740617862 0.29327411653870472108 0.25360837953453829741 0.21993179616889424466 0.19118847839179275994 0.16653564909419094064 0.14530073682874400376 0.12694400218909374090 0.11102853462500394954 0.09719710532748360166 0.08515464319387033854 0.07465505739509881167 0.06549131880104708259 0.05748794786780075938 0.05049526981868845965 0.04438496729549123998 0.03904659248231068247 0.03438479353197010369 0.03031707996804788863 0.02677200021113357309 0.02368763916570726380 0.02101036836394243323 0.01869379924900060885 0.01669790095290535348 0.01498825596099440105 0.01353543053707539912 0.01231444355905209065 0.01130432040345574762 0.01048772141160680960 0.00985063639081396047 0.00938214021049166291 0.00907420052678054034 0.00892153892521174718 0.00892153891803015853 0.00907420050396479105 0.00938214016682925589 0.00985063631216087643 0.01048772073921666603 0.01130431970264300645 0.01231444281791493900 0.01353542974839094803 0.01498825511940693467 0.01669790005270677113 0.01869379828035877544 0.02101036730460448254 0.02368763772349957719 0.02677199863368806554 0.03031707823141371883 0.03438479160773799670 0.03904659033883195463 0.04438496489761467600 0.05049526712755980640 0.05748794484028785234 0.06549131515880723953 0.07465505330850707999 0.08515463859840832761 0.09719710013891735834 0.11102852874428936758 0.12694399550282819966 0.14530072920760894739 0.16653564039131452112 0.19118846818556223255 0.21993178446468131249 0.25360836607500680806 0.29327410100754902622 0.34023862952822536698 0.39608274399662080079 0.46260545411447706599 0.54160870783001802131 0.63436842683352612227 0.74061375160354758762 0.85699787185481812735 0.97569538582796166981 1.08497595121681733588 1.17356773647652112835 1.23463026717018431455 1.25774558881399967092 
1.39140814719149474854 1.36340456855433389549 1.28767769069180060271 1.17379979256161215417 1.02993371160554492150 0.87535744765029033232 0.73043741676179374522 0.60566724966161267218 0.50299404149309401291 0.42010630776827806443 0.35342464105127513463 0.29950525044768161465 0.25550198195526974132 0.21920959705727138811 0.18896451342676989782 0.16352065746739796737 0.14194101116617874325 0.12351368951598251655 0.10769036785977403881 0.09404218068199954317 0.08222841928636981379 0.07197432154146321537 0.06305523126162126957 0.05528519880672488895 0.04850868082739623333 0.04259441297969690510 0.03743081656883928687 0.03292249998780194531 0.02898754967096639490 0.02555539887233404528 0.02256512571208668660 0.01996407553359480502 0.01770673257138710710 0.01575378736198329577 0.01407135907329282176 0.01263034525499007188 0.01140587570204898427 0.01037685431223378529 0.00952557602854131602 0.00883740894496742868 0.00830053362469618250 0.00790573499834534843 0.00764623885350390609 0.00751759395359119509 0.00751759395259266050 0.00764623885096460398 0.00790573499430724524 0.00830053361153204605 0.00883740838754065727 0.00952557542665610768 0.01037685365795915082 0.01140587499423317830 0.01263034449447175689 0.01407135826240613063 0.01575378650222170052 0.01770673164855129933 0.01996407428237101378 0.02256512436008351052 0.02555539738968004571 0.02898754803052860929 0.03292249816174597221 0.03743081452667884612 0.04259441068885205794 0.04850867825656934862 0.05528519573009993415 0.06305522782335226673 0.07197431768189388457 0.08222841492488464077 0.09404217572738282627 0.10769036220935190862 0.12351368305226029243 0.14194100375629203903 0.16352064872165383846 0.18896450336257575309 0.21920958542187540807 0.25550196842681072162 0.29950523461651457069 0.35342462239215821640 0.42010628560676077647 0.50299401497426821095 0.60566721762462227829 0.73043737816959830589 0.87535740143542073444 1.02993365725478036588 1.17379973063595777205 1.28767762276890329609 1.36340449664280449760 1.39140807380487796507 
1.56277723550511993267 1.53075182354560412890 1.43993860327338518701 1.29261175949261719609 1.09488216889164879930 0.88406074512925725273 0.70011117899263641817 0.55486908006143931260 0.44459387205261480247 0.36140106998815157979 0.29800424106649314737 0.24885573126306503866 0.21001896377816464678 0.17876351331833095770 0.15319600302730629338 0.13198862697589763826 0.11419404852611103607 0.09912264219965161161 0.08626159903877361756 0.07522140093985862919 0.06570006957302076955 0.05745899239677054737 0.05030634726909477550 0.04408556422180298640 0.03866716363889155517 0.03394288465774852881 0.02982138597431616134 0.02622504119577806492 0.02308750626090949609 0.02035184010764901075 0.01796902819749002234 0.01589680455987840801 0.01409869910234418100 0.01254325852910875838 0.01120340269450226245 0.01005589025142583637 0.00908087266861157261 0.00826152192164419930 0.00758372041736921076 0.00703580446140028570 0.00660835441829377146 0.00629402732178530044 0.00608742594241151735 0.00598500408299385001 0.00598500407887114783 0.00608742592956645900 0.00629402729705907937 0.00660835436865214731 0.00703580411484816537 0.00758372004221063989 0.00826152149344072662 0.00908087218314390654 0.01005588970660298287 0.01120340208605963284 0.01254325785304022389 0.01409869836694443990 0.01589680359072831450 0.01796902713261716578 0.02035183893769421104 0.02308750496867384427 0.02622503976023171646 0.02982138437124781660 0.03394288285836255525 0.03866716160565930593 0.04408556180446399075 0.05030634455015703388 0.05745898931162440881 0.06570006606154565887 0.07522139693379914505 0.08626159445653769353 0.09912263694398770753 0.11419404248549103187 0.13198861994036215073 0.15319599488385904351 0.17876350384056172160 0.21001895266663628270 0.24885571811793871788 0.29800422534408577135 0.36140105093701624384 0.44459384862676021299 0.55486905077193249269 0.70011114205883040462 0.88406069850755808481 1.09488211116690425939 1.29261169135441611466 1.43993852737575567247 1.53075174286465420792 1.56277715313723919444 
1.77814634900993340239 1.74686148747573577467 1.64871313934385321787 1.46182647322436221060 1.17292245931925975810 0.86589218496063358188 0.63107747399150060374 0.46910401955220537573 0.35911129663797280998 0.28289985907001380383 0.22833552196738837736 0.18789446976190848915 0.15695462857573572180 0.13262948940808216847 0.11306735838377424130 0.09704379890982561818 0.08372391373685950100 0.07252123173639368758 0.06301198517134576349 0.05488175448183829630 0.04789146568905744417 0.04185523123097478759 0.03662560123710489890 0.03208354720611783506 0.02813152491495873875 0.02468857607348784455 0.02168680150428592412 0.01906877258522854390 0.01678559409152535764 0.01479542711995307513 0.01306234242789328093 0.01155541536991888663 0.01024800079362675476 0.00911714495962367977 0.00814310293895648130 0.00730894041145901951 0.00660020283289641796 0.00600464033736036740 0.00551197933515856775 0.00511373401322945398 0.00480305240022271818 0.00457459393756431965 0.00442443351564891785 0.00434999236095978681 0.00434999235670385787 0.00442443350166343841 0.00457459390925230025 0.00480305234677547155 0.00511373369068612860 0.00551197901869837636 0.00600463999882983046 0.00660020246068149241 0.00730894000064830074 0.00814310248770278022 0.00911714447057887512 0.01024800028034333899 0.01155541466725162891 0.01306234165121655799 0.01479542626331498134 0.01678559314386007806 0.01906877153185382312 0.02168680032726877371 0.02468857475097241405 0.02813152341964286762 0.03208354541571867280 0.03662559924332642325 0.04185522897950577637 0.04789146312997583088 0.05488175156195063131 0.06301198182968281714 0.07252122790178638922 0.08372390932685247478 0.09704379374670835112 0.11306735238128573506 0.13262948238243010834 0.15695462027688478202 0.18789445984143204882 0.22833550992431184135 0.28289984415923719041 0.35911127771677553433 0.46910399478639330795 0.63107744070647453505 0.86589213931453268280 1.17292239750706750456 1.46182639619836929334 1.64871305247419996931 1.74686139543519836081 1.77814625532089087834 
2.03818257697077598323 2.02088333369736528056 1.94622599340192437012 1.73305853474171200901 1.26908901020040243424 0.77550806140252204202 0.48920251246051371652 0.33135822756398392031 0.23984743584563172902 0.18275154768655710313 0.14454351797114473044 0.11743199724144481877 0.09727559135477426011 0.08173245735448642080 0.06940014218989887240 0.05939529657455366873 0.05113657572738450341 0.04422638583771654197 0.03838335542838144931 0.03340216612710200650 0.02912880747039192642 0.02544486560096226313 0.02225727924224152332 0.01949149841573660780 0.01708681277191992365 0.01499309321696218333 0.01316847138411381124 0.01157765354933015800 0.01019067040000365409 0.00898193185274198669 0.00792949902421780095 0.00701451364947480727 0.00622074380440817976 0.00553421757680805371 0.00494292369024362799 0.00443656562256533604 0.00400635791415471232 0.00364485725973429098 0.00334582257268323247 0.00310409969336111757 0.00291552734283317960 0.00277686251260300665 0.00268572182166604279 0.00264053948849984899 0.00264053948530640348 0.00268572181113047037 0.00277686249152053755 0.00291552730503608082 0.00310409945362022377 0.00334582234306690651 0.00364485702250139099 0.00400635766011192551 0.00443656534759528931 0.00494292339352164767 0.00553421726124181390 0.00622074347872403344 0.00701451321282275941 0.00792949854168312207 0.00898193132049840415 0.01019066981160965391 0.01157765289604140158 0.01316847065499704428 0.01499309239862678389 0.01708681184807292475 0.01949149732121613354 0.02225727802792887289 0.02544486423310310386 0.02912880591691058285 0.03340216435433340791 0.03838335339845588834 0.04422638350663321560 0.05113657304313634633 0.05939529342137261914 0.06940013851214810181 0.08173245303098686243 0.09727558621704868180 0.11743199104658619270 0.14454351035248635959 0.18275153805885846481 0.23984742321275498433 0.33135821007317112219 0.48920248666614174482 0.77550802053702505567 1.26908894334846644725 1.73305844345779824778 1.94622589088747610653 2.02088322724661484386 2.03818246960706161985 
2.32592477019257870552 2.34881701629809969134 2.38224896582476297624 2.25509266214015768881 1.39486698533812125689 0.47784853798853843543 0.21886628688405762588 0.12727894243147241937 0.08616867146876394656 0.06371537785943814924 0.04965500498919395156 0.04001440987794380177 0.03298328224742874681 0.02762460646519704355 0.02340545644678782011 0.02000066949576595476 0.01720070672634355091 0.01486438045870919211 0.01289288457737081117 0.01121474712778702809 0.00977673246443799826 0.00853814446024747653 0.00746715171517164933 0.00653835440676786561 0.00573113457372320667 0.00502851263833381523 0.00441633726587831177 0.00388269982796796143 0.00341750210641311725 0.00301213086679208430 0.00265920816677711613 0.00235239635125550350 0.00208624325338657712 0.00185605785295939185 0.00165780862264996998 0.00148804047439199394 0.00134380594141747522 0.00122260821474151626 0.00112235400248961170 0.00104131472506896472 0.00097809485475419677 0.00093160694834981683 0.00090105176991306379 0.00088590428606516447 0.00088590428488743989 0.00090105176603416659 0.00093160694067329075 0.00097809484133692948 0.00104131459593825859 0.00112235387745829307 0.00122260808800356280 0.00134380580966353413 0.00148804033609661879 0.00165780847754937177 0.00185605770214802845 0.00208624309969418498 0.00235239618215277169 0.00265920798220009580 0.00301213066538452701 0.00341750188602940597 0.00388269958570308660 0.00441633699805787927 0.00502851234047074769 0.00573113424042182018 0.00653835404545954901 0.00746715131407515997 0.00853814400807451079 0.00977673195021466768 0.01121474654001186622 0.01289288390318210631 0.01486437968316023372 0.01720070583156330102 0.02000066844249048792 0.02340545521494785675 0.02762460501232921750 0.03298328051373289327 0.04001440777537301763 0.04965500238019360246 0.06371537451096798144 0.08616866693840852243 0.12727893571471926570 0.21886627534789893090 0.47784851281895868169 1.39486691189197076213 2.25509254339688336444 2.38224884037129136516 2.34881689259597115083 2.32592464769262718960 
2.58592095993335924220 2.67523023984270036379 2.97886019145888214510 3.78560156315118234716 5.14169831965304524601 6.30374207499784233732 6.98883329874888659106 7.50402068483424500300 7.91978637337820146058 8.26204888504378232028 8.54653306792130251779 8.78454473163259308421 8.98471370636144683886 9.15376269450263180261 9.29701092111656812733 9.41872697168832928583 9.52246333785211618306 9.61089718476415733051 9.68646794774485897506 9.75113633838731175274 9.80654303095462864803 9.85406614972817074261 9.89486692581920301848 9.92992629456068698346 9.95970697914572156151 9.98564804177703990717 10.00797952510623645139 10.02720943610313497629 10.04376997570943785831 10.05802904963104538183 10.07029996724639886452 10.08084950182563943599 10.08945054170595767573 10.09720465905417086105 10.10382147281774223302 10.10943967205690796618 10.11417616325616286588 10.11812872153683429133 10.12137846867489088254 10.12399184485701653102 10.12560398194750632683 10.12709180514548279461 10.12806735811722091967 10.12855022519687508975 10.12855025850356582851 10.12806735811722269602 10.12709180514548457097 10.12560402191553521334 10.12329343685891558380 10.12068009398348067407 10.11743034018408593511 10.11347775525806014230 10.10874132401085212507 10.10312311811034824416 10.09650628436276065258 10.08875218033722376276 10.08050025452789100200 10.06995073327132672603 10.05767982231731139109 10.04342072841169120068 10.02686022211207905741 10.00763029113116431290 9.98529878781795332543 9.95935775183198757077 9.93003783200663292519 9.89497848324916340346 9.85417768717411668433 9.80665456173923644201 9.75124790913994843322 9.68657952515883380329 9.61100875551679223463 9.52257489528207656804 9.41885040628420711073 9.29713436237378232363 9.15388615574386221851 8.98483714761866281151 8.78466823950319053438 8.54665657579190174431 8.26217238625304339905 7.91990990789415238993 7.50402013194317873968 6.98883279914852639791 6.30374166199487717677 5.14169802455355373638 3.78560136384219791950 2.97886003460483816951 2.67523009896448638045 2.58592082375377296799 
2.71859906258035710636 2.81297302804291549094 3.07235999701687401142 3.42595350100068607446 4.45292593266890968096 5.82499897650024056617 6.72100599174996293783 7.34900196697196861351 7.82083783068543425543 8.19239806659766145458 8.49369729216675750649 8.74236040893094923376 8.94986888599902385977 9.12431607602570693416 9.27173406051196025146 9.39679178468821874048 9.50328181481552292098 9.59403344769071964038 9.67158650500010885764 9.73797054992786748073 9.79487509766840958036 9.84371411050233291462 9.88567599780054706571 9.92176274472456043441 9.95245391433030590633 9.97920255763062868937 10.00225041458691066509 10.02211544420816835554 10.03923848053034362238 10.05399495657144370853 10.06670490966143916012 10.07764102833874630960 10.08658123691219543616 10.09463185042136501579 10.10150649793928323561 10.10734737239005198717 10.11227448444174115139 10.11638828707361881243 10.11977223352999999406 10.12249460252689914341 10.12419208468173970061 10.12574285752521241477 10.12675989731093295632 10.12726339455483071106 10.12726338789349256331 10.12675985068156769842 10.12574283087985804741 10.12419213797244310626 10.12179617454478375294 10.11907383219323719459 10.11568990572087223256 10.11157609642765464741 10.10664902434399436970 10.10080812324787302714 10.09393347572995480732 10.08588290218881411420 10.07729174773430713685 10.06635567568636879798 10.05364574924172593740 10.03888923323259696474 10.02176619691042169791 10.00190114064380964010 9.97885332365555655088 9.95210472698460080210 9.92187423554113934188 9.88578753524649300743 9.84382568125496959510 9.79498663511435552209 9.73808210735782608936 9.67169805576873109487 9.59414501844335809722 9.50339340555217404471 9.39691517265472953113 9.27185748844650170497 9.12443955058961364557 8.94999237388560686668 8.74248391014020853618 8.49382078671467866116 8.19252157446825890474 7.82096137186272333253 7.34900142740357864568 6.72100547882692556101 5.82499851020656933542 4.45292563767500926275 3.42595332061754742625 3.07235983524137035161 2.81297287991643507610 2.71859891941963649487 
2.72237454937808465161 2.81562547026962972652 3.07165326756500034477 3.41989873743956529495 4.44602513116858588660 5.82232179802133575919 6.72118968481072442955 7.35025942777411955831 7.82204887528337167169 8.19300825849467173612 8.49349758524908793333 8.74133067263471730257 8.94808532603263984129 9.12189875634794589132 9.26881747354002705208 9.39350867756871821257 9.49975427655402882010 9.59036833947379996346 9.66787399470092800868 9.73428412542887322445 9.79127264599810764878 9.84023934336164529668 9.88236026344679885369 9.91862715959967999879 9.94951101507268731439 9.97645785982825827887 9.99970406478922946292 10.01976335235355186626 10.03707345237359049861 10.05200747972168073829 10.06488377974790182634 10.07597412172600570557 10.08505589705777083509 10.09323502110248682584 10.10022518954656334245 10.10616879515424670899 10.11118606175642753442 10.11537777539928129045 10.11882761581262002437 10.12160428803809963938 10.12334486905075436880 10.12492764296268887847 10.12596589244907541172 10.12647996123661187085 10.12648000786597890510 10.12596593907844244598 10.12492766294670509808 10.12334489569610695980 10.12090590002401313541 10.11812920781452085350 10.11467931411047516121 10.11048763377431214394 10.10547048707621797803 10.09952691477522535024 10.09253666639509106062 10.08435752236636062662 10.07562488108959541933 10.06453450580480080134 10.05165817247188897454 10.03672417843048947361 10.01941415834650683792 9.99935488410486073008 9.97610865249853873138 9.94916180108162961915 9.91873868372294964502 9.88247175426337776116 9.84035081419420976090 9.79138415013736107539 9.73439572282686071958 9.66798562540560624257 9.59047993687178745859 9.49986585396800364833 9.39363211882593418522 9.26894088815189043373 9.12202214431445668197 8.94820875396717951844 8.74145420048932919599 8.49362115307172871326 8.19313181965597436829 7.82217241646065986060 7.35025888820572959048 6.72118919187170149598 5.82232138501836971045 4.44602484307687539911 3.41989855737461478924 3.07165310582665940231 2.81562532200375947866 2.72237440601893210257 
2.59882636612181538993 2.68509012195708507420 2.97872886553395277431 3.76208923852775667385 5.11508016156190770118 6.29707336941009998554 6.99117153502015753475 7.50891327783165252185 7.92397381044196436051 8.26408856013927106687 8.54595413102288148366 8.78137945026224997491 8.97924296250351972049 9.14637604321200115010 9.28812841305415304305 9.40875568122834238238 9.51177371533162840933 9.59981165227219435110 9.67525704886895709933 9.74001943099267464277 9.79569195092011568704 9.84361020694990429547 9.88489859299335194009 9.92050701587032790485 9.95087261923544019737 9.97741382846584379251 10.00034465903354607974 10.02016055462462595926 10.03728447024343672922 10.05207761028970203654 10.06484863452783429238 10.07586149182060353269 10.08488739184798710369 10.09302713406157359088 10.09999051060361807686 10.10591662353732544943 10.11092319203044276321 10.11510900372769761191 10.11855619292845354096 10.12133222566547097188 10.12307328629447056301 10.12465693950304057580 10.12569609493141342682 10.12621068330332718688 10.12621070328734163013 10.12569612823810416558 10.12465699945508390556 10.12307329961714863487 10.12063383765138269155 10.11785773830098555948 10.11441054243888970632 10.11022477737100189188 10.10521828881394412747 10.09929220918692749365 10.09232883264488123132 10.08418901715657511886 10.07551226450686954195 10.06449934726205697189 10.05172831636258656829 10.03693520296167207562 10.01981133397222833992 9.99999548501051549465 9.97706467442682765068 9.95052340524438250213 9.92061854665493569883 9.88501005716457825656 9.84372169776648320294 9.79580347504338533327 9.74013101506798761875 9.67536866625096081407 9.59992327631553621359 9.51188529940694138531 9.40887910250154391179 9.28825178769798753819 9.14649944450118823625 8.97936640376073569314 8.78150296479418557283 8.54607769884552226358 8.26421215460726443780 7.92409735828059069718 7.50891279155396773604 6.99117103541979645343 6.29707291643910593848 5.11507985418936605981 3.76208904045441272501 2.97872870868688721657 2.68508998056070158356 2.59882622926396100738 
2.35229437296496879384 2.37195163677901854626 2.39608283406736921606 2.25319390255619511620 1.39027548381790300169 0.48132398218639638188 0.22316986129506366510 0.13072634339121869118 0.08837810114549116136 0.06466562612308868196 0.04944925371486785792 0.03880619012879460428 0.03094492403441106987 0.02492988630887760237 0.02021895110339100299 0.01647133254790666967 0.01345846469801070810 0.01101892177938346151 0.00903398107850605925 0.00741357384264373920 0.00608776703684821285 0.00500133461148877245 0.00411013172189633735 0.00337856687552973156 0.00277777171065984874 0.00228423354576889892 0.00187874694750389537 0.00154559465897552428 0.00127189795018667340 0.00104709603423769337 0.00086252577491352511 0.00071108062870450794 0.00058693292219080817 0.00048530747638952931 0.00040229637680466723 0.00033470817057290603 0.00027994469431114055 0.00023590097061765292 0.00020088417045815987 0.00017354848235573428 0.00015284326938092008 0.00013797290302530740 0.00012836584352537983 0.00012365287816940018 0.00012365288282101261 0.00012836585734032901 0.00013797292384665205 0.00015284328623277332 0.00017354838624927815 0.00020088404764706524 0.00023590081150559605 0.00027994451179980118 0.00033470798202306362 0.00040229619976162034 0.00048530732623097705 0.00058693280313537599 0.00071108053714308284 0.00086252567834144145 0.00104709592296403642 0.00127189782068226620 0.00154559450879765414 0.00187874677387744882 0.00228423334663685473 0.00277777148923896711 0.00337856666358660185 0.00411013150559336182 0.00500133438221816995 0.00608776677439815117 0.00741357352402993719 0.00903398067960581308 0.01101892127542791755 0.01345846406745510038 0.01647133172168024906 0.02021895008066643129 0.02492988504100912550 0.03094492245287150389 0.03880618813609526541 0.04944925116421750033 0.06466562277297249750 0.08837809654601769260 0.13072633651418108514 0.22316984955072816099 0.48132395683817952303 1.39027541058450099243 2.25319378386137447734 2.39608270783864485409 2.37195151181684860120 2.35229424903655059964 
2.08246067773587828498 2.06234563091695966008 1.98045693142772449846 1.75808120665753397915 1.28865919981772858449 0.79317321012650232603 0.50379753800479276649 0.34208222649965813744 0.24649693374202197305 0.18549910998032492770 0.14377273322034200831 0.11363500883840771394 0.09098674167990417061 0.07348372213112375206 0.05969167497954774859 0.04867736186310889224 0.03980016415185572143 0.03260024093583036020 0.02673547288281818979 0.02194417157751527014 0.01802196634261354902 0.01480680455408789342 0.01216877931606186181 0.01000294612256480420 0.00822406739476289061 0.00676265309000534387 0.00556190604241368902 0.00457532400625515479 0.00376479129312423666 0.00309904576398745135 0.00255243900784174471 0.00210392903213607596 0.00173625935260224296 0.00143528927644087645 0.00118944608047888423 0.00098927847842267269 0.00082709206612907593 0.00069665293669807227 0.00059294772493867498 0.00051199072856533689 0.00045067048068858639 0.00040663055549527982 0.00037817836944009642 0.00036422048230999593 0.00036422048325990275 0.00037817837132525511 0.00040663055455669728 0.00045067046809799116 0.00051199054034190006 0.00059294755039762670 0.00069665275393959725 0.00082709187267115958 0.00098927827960770820 0.00118944588351044267 0.00143528908618706375 0.00173625916616737541 0.00210392884692622850 0.00255243880806887979 0.00309904553815276707 0.00376479103241345037 0.00457532370259872145 0.00556190568755954295 0.00676265267574471807 0.00822406691417798541 0.01000294558201120232 0.01216877868011922992 0.01480680380235988025 0.01802196544205325601 0.02194417048626484679 0.02673547155141320353 0.03260023930733435549 0.03980016216255832795 0.04867735933444028440 0.05969167187275958852 0.07348371830093225476 0.09098673693102821147 0.11363500289955896783 0.14377272569646981637 0.18549910025995841600 0.24649692080801610672 0.34208220844205006195 0.50379751144615281255 0.79317316833048501223 1.28865913192239922580 1.75808111403331635003 1.98045682708693093765 2.06234552226035772193 2.08246056801878820508 
1.84406297439686195361 1.81011622685135176170 1.70531805406904712896 1.51001479282848105612 1.21310689866896170841 0.89891212049709556808 0.65676485409796159232 0.48730809077084691339 0.37002829740331044661 0.28706114683585237657 0.22650756034778884995 0.18097437032459007256 0.14588331171567148203 0.11832658555614949947 0.09638666482056201801 0.07874627572177450574 0.06446458918437913965 0.05284640492926673261 0.04336349793943705677 0.03560567324198027350 0.02924912220199615831 0.02403513794618472588 0.01975523486569574771 0.01624037079800277894 0.01335289872345413187 0.01098040537708255826 0.00903090012589968794 0.00742900403050983371 0.00611289745206766710 0.00503185672073414025 0.00414425546032726189 0.00341593706605181069 0.00281888629576299010 0.00233014419629418157 0.00193092019026464001 0.00160586759650716004 0.00134249215507642461 0.00113067098509622710 0.00096226306403712769 0.00083079608859248921 0.00073121745195869892 0.00065970046882979361 0.00061349659644704957 0.00059083019836725370 0.00059083019657868441 0.00061349659013743008 0.00065970045495689078 0.00073121742505688481 0.00083079586727818899 0.00096226285965861358 0.00113067078119999387 0.00134249194533953009 0.00160586738021617492 0.00193091996848404612 0.00233014396884079211 0.00281888605874391907 0.00341593680235607877 0.00414425516885574829 0.00503185638917669209 0.00611289706822071288 0.00742900358162423835 0.00903089959800595921 0.01098040475460848597 0.01335289798882044465 0.01624036993096766857 0.01975523383051380755 0.02403513670506418620 0.02924912070518947971 0.03560567142755899361 0.04336349573243447608 0.05284640223993597452 0.06446458590530879107 0.07874627160135050374 0.09638665977499738524 0.11832657935894541623 0.14588330407074745487 0.18097436083464524259 0.22650754846213905225 0.28706113176237058049 0.37002827796006143579 0.48730806504130708134 0.65676481946134868117 0.89891207311520848755 1.21310683474129521464 1.51001471326256409000 1.70531796421540171593 1.81011613147691718950 1.84406287723399953116 
1.65380552551461956767 1.61886162770541375266 1.52068426516862587050 1.36355301191837474661 1.15484148153255095082 0.93260351909496064238 0.73704166711909646637 0.58035698497771726068 0.45924701834565295755 0.36620961961199061108 0.29422199101036961011 0.23787160039648824750 0.19324554930204218550 0.15755264355725140391 0.12878212302476832463 0.10545648694846976312 0.08646551202519114909 0.07095729165741770927 0.05826644070369368933 0.04786590124898060239 0.03933371127719142990 0.03232939016295777179 0.02657665140253762104 0.02185040336657406712 0.01796675140938530646 0.01477516956896707256 0.01215228505360466116 0.00999689453782082182 0.00822593776388780284 0.00677122820655551294 0.00557678904668401643 0.00459667738473390486 0.00379320469066302124 0.00313548102270955198 0.00259822288777966648 0.00216077956227023193 0.00180633797257057083 0.00152127578457594836 0.00129463745751579040 0.00111771297594920327 0.00098370286682492036 0.00088745727141681385 0.00082527734915238682 0.00079477351813994623 0.00079477351454482204 0.00082527733769222067 0.00088745725006922349 0.00098370283248372381 0.00111771274980543289 0.00129463723975797862 0.00152127556586889590 0.00180633774727345653 0.00216077932742941847 0.00259822264136744252 0.00313548076194214431 0.00379320441095676308 0.00459667705460731213 0.00557678867581534732 0.00677122778148486759 0.00822593726967379979 0.00999689395766489852 0.01215228436823556635 0.01477516875585749290 0.01796675044168472013 0.02185040220052081317 0.02657665000589881643 0.03232938848219557570 0.03933370924608681207 0.04786589878634250894 0.05826643771083506174 0.07095728801465961411 0.08646550758682747251 0.10545648141342200965 0.12878211626693203407 0.15755263528911522819 0.19324553915837761053 0.23787158790612616954 0.29422197555507056954 0.36620960036732008724 0.45924699420204251332 0.58035695433854539438 0.73704162824272767551 0.93260346992770504215 1.15484142066501149770 1.36355294006024596598 1.52068418503519175999 1.61886154240115143210 1.65380543836986415585 
1.51135726591837471489 1.47980119012086008823 1.39500436698166652150 1.26867150814383178314 1.11010249644790404133 0.93961880723109958424 0.77844131030574503782 0.63783116356728042362 0.52039317148092845144 0.42430832225610215502 0.34629918368521606098 0.28304449094894579275 0.23167464153875894084 0.18985631634602695428 0.15573269677278878120 0.12783203694098066450 0.10498368040671302026 0.08625080897153392101 0.07087907196893539208 0.05825777977304769095 0.04789043149484051298 0.03937206002590798448 0.03237157721491890072 0.02661783974671294573 0.02188853407022994801 0.01800123643580908706 0.01480617598173239458 0.01218035130327699278 0.01002273085911253858 0.00825032929490143729 0.00679499513512205056 0.00560077863860897196 0.00462177417584985761 0.00382035231610933224 0.00316571077587823879 0.00263268979221686905 0.00220080438836101067 0.00185345672310921472 0.00157729800550088228 0.00136171537279272670 0.00119842386568480563 0.00108114840087347730 0.00100538201060240695 0.00096821301049065944 0.00096821300577176750 0.00100538199600408440 0.00108114837514405870 0.00119842382706769612 0.00136171515282534905 0.00157729778371162865 0.00185345649523549483 0.00220080415045265099 0.00263268954085926765 0.00316571050760616757 0.00382035202661090700 0.00462177385943296493 0.00560077825379745597 0.00679499469832545167 0.00825032879126696983 0.01002273027132272176 0.01218035061112199280 0.01480617516140525503 0.01800123545890519594 0.02188853290241743466 0.02661783832568098696 0.03237157551038172265 0.03937205797173515265 0.04789042901061502100 0.05825777676088650381 0.07087906830989032514 0.08625080452104794126 0.10498367498857308355 0.12783203022075295685 0.15573268859020616972 0.18985630637220385353 0.23167462936751426206 0.28304447607640925710 0.34629916548468964166 0.42430829994980068243 0.52039314411625592349 0.63783112989904888757 0.77844126924331091821 0.93961875768786407015 1.11010243793079821373 1.26867144127821873667 1.39500429346396925823 1.47980111213787690616 1.51135718627364457056 
1.41126916250773870587 1.38360550217326450095 1.31086050449334434731 1.20602615722737249726 1.07727818888412585352 0.93732790307578595090 0.79927360330549568346 0.67213318739862648599 0.56018618185030977230 0.46433131424626417072 0.38362193052544135696 0.31633253817531992169 0.26055220955802749216 0.21446528351530869116 0.17646031077937784914 0.14515528354973605829 0.11938636378544797978 0.09818319185306823016 0.08074125842745694115 0.06639571437943958543 0.05459817490322294020 0.04489684123090809109 0.03691975768451039031 0.03036084423332763294 0.02496830878110012364 0.02053506612229494266 0.01689083113422817917 0.01389560383444221614 0.01143430507438925048 0.00941236297881564710 0.00775208356028578294 0.00638966776234450862 0.00527276116465680289 0.00435844328999568376 0.00361157810739642926 0.00300346444236332388 0.00251073306555937847 0.00211444871398835943 0.00179938246858579731 0.00155342654277035308 0.00136712891482071441 0.00123333045578721823 0.00114688928188710904 0.00110448350744651869 0.00110448350205349932 0.00114688926541361980 0.00123333042743123400 0.00136712887348644507 0.00155342633150334919 0.00179938224702169691 0.00211444848090613924 0.00251073281844838014 0.00300346417795616105 0.00361157782157839335 0.00435844297745568987 0.00527276081850702738 0.00638966733532941866 0.00775208307242203354 0.00941236241393150763 0.01143430441322945690 0.01389560305410242336 0.01689083020734893914 0.02053506501593593825 0.02496830745526734674 0.03036084261244020865 0.03691975573820460710 0.04489683888373963150 0.05459817206375428000 0.06639571093670082469 0.08074125424679445828 0.09818318677106008252 0.11938635760356763882 0.14515527591198029711 0.17646030150093183764 0.21446527224197375894 0.26055219586306965773 0.31633252154731228423 0.38362191035747539303 0.46433128983093507891 0.56018615238950597579 0.67213315192457745439 0.79927356114360703643 0.93732785364965276464 1.07727813209209610790 1.20602609365786084261 1.31086043540458918599 1.38360542925443885665 1.41126908813236284779 
1.34793916064638441554 1.32320654201127752003 1.25880599159106187912 1.16729442738818534053 1.05565619878543426324 0.93314101288243733734 0.80919201244183724953 0.69124180076881547308 0.58388705437216659178 0.48920882235321139220 0.40752468599494928725 0.33811152166886238035 0.27973637500273174084 0.23099229737780113680 0.19048797927967253685 0.15694242260507751396 0.12922329942634736000 0.10635433622783541097 0.08750705550837256652 0.07198564441402943714 0.05920971250771422945 0.04869737230999504618 0.04004976805887494606 0.03293747062715013385 0.02708879078850001676 0.02227988813804904211 0.01832647859843916649 0.01507692782587710667 0.01240652262519459370 0.01021273398568078861 0.00841130836485692868 0.00693304759239987689 0.00572115952758611712 0.00472908157182549971 0.00391869392134180927 0.00325885680427928648 0.00272421471752215538 0.00229422259870171175 0.00195235661207826539 0.00168547932760665375 0.00148333488113960854 0.00133815522556757216 0.00124436115370629707 0.00119834823535946988 0.00119834822958542198 0.00124436113616366306 0.00133815519567348495 0.00148333483808471556 0.00168547912357719376 0.00195235639197499644 0.00229422236291232373 0.00272421446447457249 0.00325885653094259986 0.00391869362329955173 0.00472908124312176881 0.00572115916039650507 0.00693304713660181093 0.00841130784210708526 0.01021273337880423959 0.01240652191355384737 0.01507692698471596593 0.01832647759795813514 0.02227988694221827437 0.02708878935353786765 0.03293746886903381466 0.04004976594626219466 0.04869736976126048944 0.05920970942395897829 0.07198564067537938094 0.08750705096952993145 0.10635433071282363038 0.12922329272220278717 0.15694241434306577254 0.19048796925956779091 0.23099228523168369165 0.27973636029547965798 0.33811150389229949198 0.40752466456696589958 0.48920879662695160306 0.58388702366290679002 0.69124176428979366982 0.80919196975688634232 0.93314096367504750784 1.05565614313007127834 1.16729436585654067216 1.25880592524209022898 1.32320647227194809759 1.34793908960497232918 
1.31730761653518602117 1.29409212387437166925 1.23386249247143497954 1.14868936194886872570 1.04491116598699118612 0.93038793722667989528 0.81311163281060050423 0.69975494876327504201 0.59491141261289781639 0.50109223479946551905 0.41915646943229134536 0.34885248750245922977 0.28928947140622396361 0.23927955171348891383 0.19755688635644164108 0.16290312807615414670 0.13421007517864724790 0.11050379812355082265 0.09094698296417380590 0.07483009526060069305 0.06155765840359750385 0.05063316744248425039 0.04164447161385620433 0.03425047934020142293 0.02816949569521609575 0.02316921704295804574 0.01905826729561166388 0.01567910624543911169 0.01290212361482989678 0.01062074197385598495 0.00874736832105860174 0.00721005462445889478 0.00594974787142499295 0.00491802954837305961 0.00407525920187135071 0.00338905413589918325 0.00283304640154691256 0.00238587035122206359 0.00203034205341356966 0.00175279919693771546 0.00154257613730823806 0.00139159441162917119 0.00129405187201570016 0.00124620005071163220 0.00124620004475839430 0.00129405185398012712 0.00139159438101699173 0.00154257609339336632 0.00175279899687974527 0.00203034183438344229 0.00238587011429824969 0.00283304614560164758 0.00338905385803278669 0.00407525889755677717 0.00491802921133799309 0.00594974749332877195 0.00721005415406783534 0.00874736778059825859 0.01062074134562451810 0.01290212287747505293 0.01567910537324546105 0.01905826625754936110 0.02316921580144115644 0.02816949420455050479 0.03425047751229493009 0.04164446941654653678 0.05063316479108714852 0.06155765519545375319 0.07483009137131579891 0.09094697824311892553 0.11050379238850771557 0.13421006820957792627 0.16290311949848290674 0.19755687596258719729 0.23927953912971555717 0.28928945619487844709 0.34885246915943679547 0.41915644739113644412 0.50109220844700264053 0.59491138132291321305 0.69975491183683247165 0.81311158991910148508 0.93038788816358364286 1.04491111089659804989 1.14868930139614011665 1.23386242743528429244 1.29409205566762119943 1.31730754710629538451 


==> PICTURE/het/slice/test/P-fluxf-x.txt <==
0.00649114118006099972 0.01911934345579702210 0.03071433647705479331 0.04068659662163831570 0.04859869286826512536 0.05421661602156468973 0.05752928626597064721 0.05872419216227164895 0.05812825652656083975 0.05613630731915364436 0.05314792568629833625 0.04952369154275881868 0.04556224001306841132 0.04149390821525411610 0.03748504307583200301 0.03364769952650892293 0.03005099959155987932 0.02673195287695140365 0.02370469589363199958 0.02096784398653372961 0.01851004996333216468 0.01631403934617114970 0.01435943719410559538 0.01262468051678755643 0.01108826284481967406 0.00972950486752743871 0.00852899719236699383 0.00746882182927599558 0.00653262832318723952 0.00570561750790954392 0.00497446915559152103 0.00432723789857014651 0.00375323346317912865 0.00324289549612011285 0.00278766933574203790 0.00237988643553777024 0.00201265138862183335 0.00167973635155860279 0.00137548292557188034 0.00109471108880221379 0.00083263448981973909 0.00058478124690619637 0.00034691930645802671 0.00011498536746490373 -0.00011498364114848059 -0.00034691755062254970 -0.00058477943151569178 -0.00083263258383636796 -0.00109470905964137444 -0.00137548073854931729 -0.00167973396930687358 -0.00201264877045881363 -0.00237988353677121012 -0.00278766610696612460 -0.00324289188233217729 -0.00375322940291766827 -0.00432723332289297602 -0.00497446398700462922 -0.00570561165916005919 -0.00653262169592716546 -0.00746881431265133955 -0.00852898866150564317 -0.00972949518194710095 -0.01108825184685047205 -0.01262466803006789817 -0.01435942302230719392 -0.01631402327213837822 -0.01851003174899812365 -0.02096782337405134200 -0.02370467260842223922 -0.02673192663344403641 -0.03005097010297230753 -0.03364766652000605873 -0.03748500631496298752 -0.04149386753135386741 -0.04556219534734795573 -0.04952364299948541770 -0.05314787359544403955 -0.05613625230332974780 -0.05812819956171066949 -0.05872413461586400985 -0.05752922989233755224 -0.05421656289534926287 -0.04859864524785217910 -0.04068655675458399124 -0.03071430638166727789 -0.01911932472184846299 -0.00649113481978319529 
0.00991375181228848490 0.02919561981092799741 0.04688287115391664983 0.06205997688143982671 0.07404512584905198480 0.08247755048678051537 0.08735281157301777455 0.08898170900940938211 0.08789039157568412364 0.08470267719146384877 0.08003981478480159950 0.07445414600721900200 0.06839680015366322863 0.06221112899369440896 0.05614180381871447523 0.05035122748257503389 0.04493767277717886088 0.03995203444978390195 0.03541184130235208727 0.03131223703784824508 0.02763418324198330112 0.02435035478670366516 0.02142923305378863219 0.01883785127249426594 0.01654356441989301985 0.01451513215023192416 0.01272332963252909011 0.01114124181540887548 0.00974435113938332265 0.00851049503038181498 0.00741974518574162190 0.00645424343704270598 0.00559801696061734688 0.00483678734083703432 0.00415778237353414681 0.00354955572665449637 0.00300181707801039366 0.00250527372181030827 0.00205148359375062483 0.00163271901432038291 0.00124184005669247810 0.00087217621912660803 0.00051741495896484579 0.00017149558601214920 -0.00017149301130370276 -0.00051741234022095739 -0.00087217351156176903 -0.00124183721400572544 -0.00163271598790526440 -0.00205148033188851109 -0.00250527016876178621 -0.00300181317310399542 -0.00354955140322554819 -0.00415777755785695646 -0.00483678195087589025 -0.00559801090467160201 -0.00645423661226529610 -0.00741973747649371518 -0.00851048630642559090 -0.00974434125391487882 -0.01114123060289728961 -0.01272331690646488767 -0.01451511770068369955 -0.01654354801111135309 -0.01883783264058291884 -0.02142921190466551273 -0.02435033079467729955 -0.02763415604939045700 -0.03131220625642083810 -0.03541180651730324591 -0.03995199522790549018 -0.04493762868069439698 -0.05035117809104683317 -0.05614174876172683959 -0.06221106799723385983 -0.06839673310295424358 -0.07445407302730688848 -0.08003973633719918546 -0.08470259417975034566 -0.08789030544468112716 -0.08898162181263491455 -0.08735272597523457971 -0.08247746966827729231 -0.07404505329466781749 -0.06205991607170191493 -0.04688282521595171781 -0.02919559120389658702 -0.00991374209842506293 
0.01712756866048126270 0.05042618454960967611 0.08091871968477271082 0.10696861221196485303 0.12734362959387768299 0.14140395651426995727 0.14918734366290253845 0.15132153680779714122 0.14881305183860016328 0.14281234874579151750 0.13442847309739702766 0.12461812331904509321 0.11414080560718931068 0.10355895789476088353 0.09326233726067245655 0.08350158357114834118 0.07442192938058189711 0.06609264728112229648 0.05853074577495087638 0.05171900161380937888 0.04561911616172720230 0.04018098317795448793 0.03534900755890246771 0.03106626735791762073 0.02727714283444404586 0.02392888211475785454 0.02097244596831071561 0.01836287557507843005 0.01605935355014898036 0.01402507504245154024 0.01222700769776885465 0.01063559265252811414 0.00922442033300541198 0.00796990228114324850 0.00685095175877536988 0.00584868023729656628 0.00494611316927118239 0.00412792603968625826 0.00338020017608853252 0.00269019686242133460 0.00204614774841171965 0.00143705923739068098 0.00085252837747828991 0.00028256771264567604 -0.00028256347045441110 -0.00085252406271507652 -0.00143705477626920874 -0.00204614306464168116 -0.00269019187591545972 -0.00338019480162099484 -0.00412792018541585648 -0.00494610673519324529 -0.00584867311356629394 -0.00685094382386330913 -0.00796989339981490907 -0.00922441035409637955 -0.01063558140645004535 -0.01222699499379897858 -0.01402506066572306587 -0.01605933725837171977 -0.01836285709490570461 -0.02097242499153173512 -0.02392885829419033605 -0.02727711577975888702 -0.03106623663153151860 -0.03534897267225889372 -0.04018094358859536364 -0.04561907127196995759 -0.05171895077197463664 -0.05853068828068552776 -0.06609258239691162551 -0.07442185635235643026 -0.08350150166177039424 -0.09326224580114050866 -0.10355885635858674831 -0.11414069371361224015 -0.12461800116934074190 -0.13442834134402215085 -0.14281220878547551401 -0.14881290600548791048 -0.15132138852268561813 -0.14918719747385567054 -0.14140381795552747768 -0.12734350481476963690 -0.10696850739889429693 -0.08091864039737456382 -0.05042613514028629340 -0.01712755187833842063 
0.02529790694050948474 0.07446283004225007218 0.11939721082363830007 0.15755212268774121398 0.18695682380021994007 0.20660730231354706987 0.21667106975653727119 0.21830404272026315837 0.21322793022515718064 0.20330519285569970123 0.19024360553992192280 0.17544906856439368426 0.15998934106130402455 0.14462155971749535155 0.12984700375807012307 0.11597084016075864810 0.10315581389288208669 0.09146587951916984593 0.08089949290250642022 0.07141390748070586270 0.06294229661316830260 0.05540545420448594882 0.04871954664594380091 0.04280106776583769701 0.03756985744521301740 0.03295080750605139386 0.02887469655087882003 0.02527846096645713914 0.02210511244368795758 0.01930344389149718509 0.01682761791034348420 0.01463669914229148716 0.01269416943772627704 0.01096744969194984876 0.00942744214313817608 0.00804810029449853914 0.00680602932209684042 0.00568011709157367761 0.00465119420849058329 0.00370172051084471931 0.00281549483714105264 0.00197738460455676446 0.00117307160092394724 0.00038881035756066495 -0.00038880452040657154 -0.00117306566391839340 -0.00197737846614498558 -0.00281548839236034354 -0.00370171364949389847 -0.00465118681326281980 -0.00568010903607674145 -0.00680602046868417077 -0.00804809049198640380 -0.00942743122422240454 -0.01096743747043937844 -0.01269415570544629723 -0.01463668366563686263 -0.01682760042651709753 -0.01930342410430396782 -0.02210509001892857484 -0.02527843552684339024 -0.02887466767057467187 -0.03295077470479035320 -0.03756982018220500485 -0.04280102543354669109 -0.04871949856422452818 -0.05540539961548329728 -0.06294223467793536031 -0.07141383727882955057 -0.08089941343654594164 -0.09146578972669971996 -0.10315571267003398326 -0.11597072640254380005 -0.12984687642249936879 -0.14462141792234239901 -0.15998918422356589453 -0.17544889659242768332 -0.19024341908407516044 -0.20330499361264364744 -0.21322772126911537782 -0.21830382879877463509 -0.21667085744197234209 -0.20660709986520431336 -0.18695664060998828937 -0.15755196831172957328 -0.11939709383436952761 -0.07446275708153327066 -0.02529788215298170440 
0.03489913599976945946 0.10273001785524682461 0.16465517087978520649 0.21688584391513510141 0.25632424060568581581 0.28139735918315311736 0.29258559032943232125 0.29199563409156770177 0.28248943348604038661 0.26693688691192019036 0.24779168764216796816 0.22694520433729703512 0.20574593035614041625 0.18509093615585836545 0.16553327789334604248 0.14737895942092738011 0.13076460651100330068 0.11571556400018057076 0.10218743883518710547 0.09009483879331270373 0.07933070860573954164 0.06977899038088786199 0.06132265705454109650 0.05384859961425103592 0.04725041167451360380 0.04142979391332257677 0.03629707176269203472 0.03177115929616469714 0.02777919136663653532 0.02425597016948710660 0.02114332090978709999 0.01838941656856540874 0.01594810858365036665 0.01377828490577437393 0.01184326682731962066 0.01011024947546523833 0.00854978673304129799 0.00713531879605033836 0.00584273905545940053 0.00464999613534056166 0.00353672648476033302 0.00248391274277004470 0.00147356306413737315 0.00048840663711491317 -0.00048839930477617699 -0.00147355560638828820 -0.00248390503204598545 -0.00353671838917013481 -0.00464998751643697084 -0.00584272976586164283 -0.00713530867693679127 -0.00854977561148362319 -0.01011023716146808304 -0.01184325311059719610 -0.01377826955228256267 -0.01594809133159857950 -0.01838939712414333627 -0.02114329894231059548 -0.02425594530604713306 -0.02777916318617856817 -0.03177112732294995467 -0.03629703545911855400 -0.04142975267217807733 -0.04725036481072875105 -0.05384854635623637087 -0.06132259653560323542 -0.06977892163115995139 -0.07933063054544930992 -0.09009475022885227169 -0.10218733845994232290 -0.11571545040329267451 -0.13076447819850600673 -0.14737881485585946351 -0.16553311556398675464 -0.18509075468471491988 -0.20574572866587259590 -0.22694498189270628785 -0.24779144478720116496 -0.26693662531190187615 -0.28248915665954665855 -0.29199534796133486125 -0.29258530363005641473 -0.28139708345332981043 -0.25632398944825562914 -0.21688563140367400628 -0.16465500954683853774 -0.10272991719849422498 -0.03489910180503558168 
0.04646775520308032981 0.13690293449918788937 0.21960761092508329639 0.28901184148734682111 0.34005693552424043347 0.37007230348390862673 0.38027829828645387522 0.37460346983056558301 0.35779728271548982832 0.33416123366376870862 0.30704105377955936973 0.27879413078646742008 0.25095823987006360412 0.22446297665642767072 0.19981621223850432045 0.17724711311858687424 0.15680808872999252301 0.13844433113535936641 0.12203985964474606263 0.10744730025162896325 0.09450670863557597556 0.08305714165876754151 0.07294349157706303544 0.06402026196210508502 0.05615339572527711098 0.04922088471001462295 0.04311263729039938042 0.03772991308886375350 0.03298452355722236717 0.02879792451004359322 0.02510027899075639723 0.02182953763852868434 0.01893056342251409063 0.01635431452017233056 0.01405709078487671349 0.01199984404700282781 0.01014754933855543939 0.00846863230411765144 0.00693444708197343829 0.00551879849030312286 0.00419750222380832483 0.00294797681761638231 0.00174886127572060346 0.00057965243150981394 -0.00057964372945407128 -0.00174885242482458736 -0.00294796766646987507 -0.00419749261585389277 -0.00551878826121554589 -0.00693443605680732489 -0.00846862029433981256 -0.01014753613885943651 -0.01199982943179112027 -0.01405707450443904882 -0.01635429629647644489 -0.01893054294452678477 -0.02182951455703130428 -0.02510025291253015212 -0.02879789499140339437 -0.03298449009681858612 -0.03772987511965264495 -0.04311259417076618305 -0.04922083571408930602 -0.05615334003229022208 -0.06402019864505481550 -0.07294341959081540594 -0.08305705982810462906 -0.09450661564385232083 -0.10744719463118324043 -0.12203973977109239257 -0.13844419522804796152 -0.15680793486485256061 -0.17724693925839796194 -0.19981601629284928556 -0.22446275658667791397 -0.25095799386250527974 -0.27879385752532437337 -0.30704075286012799673 -0.33416090618821736591 -0.35779693209583052216 -0.37460310275696140359 -0.38027792566358731285 -0.37007194086981087811 -0.34005660232602674675 -0.28901155830786728895 -0.21960739575081422714 -0.13690280036057467239 -0.04646770967370214556 
0.06053670551651224585 0.17880635401331712586 0.28786049683405057209 0.37949697558494177585 0.44481935652000315073 0.47855662094176576460 0.48385182950192096030 0.46834266422870696189 0.43993499388158330277 0.40486971124811477196 0.36741716302584137566 0.33023202515895899722 0.29482992168122823529 0.26198651836130171233 0.23202148128567534613 0.20498519208493792831 0.18077630415502321526 0.15921381216651031565 0.14008036835684078980 0.12314779393287844655 0.10819168402618117852 0.09499937604151931225 0.08337390563285840273 0.07313556093184514495 0.06412202455444582228 0.05618771191105542684 0.04920267960000179741 0.04305133221168455648 0.03763106526335224800 0.03285092532270450505 0.02863033290467553726 0.02489789157227750849 0.02159029294771563912 0.01865131896754812502 0.01603093774502672986 0.01368448658913390403 0.01157193427006797393 0.00965721399987540252 0.00790761847801491058 0.00629324852008750213 0.00478650710253480938 0.00336163102818787252 0.00199425278961351538 0.00066098554261584397 -0.00066097561973865737 -0.00199424269698411649 -0.00336162059313371842 -0.00478649614654202971 -0.00629323685574934011 -0.00790760590579764333 -0.00965720030474437330 -0.01157191921782518840 -0.01368446992239458204 -0.01603091917887411455 -0.01865129818464805744 -0.02159026959300214266 -0.02489786524692294556 -0.02863030315939663062 -0.03285089165023569180 -0.03763102709004240154 -0.04305128888806120102 -0.04920263039021155471 -0.05618765598114072723 -0.06412196095927136241 -0.07313548860087459857 -0.08337382335449561310 -0.09499928244657818155 -0.10819157757067410230 -0.12314767288093730890 -0.14008023076521869399 -0.15921365587295688293 -0.18077612677446563971 -0.20498499102003453487 -0.23202125376231519382 -0.26198626150662418510 -0.29482963267214556957 -0.33023170148596325824 -0.36741680293976841654 -0.40486931448498775232 -0.43993456277859732673 -0.46834220530708825514 -0.48385135539752655021 -0.47855615203629997545 -0.44481892067816652947 -0.37949660375094684817 -0.28786021478798090589 -0.17880617881929117274 -0.06053664620290039045 
0.07740941836616110905 0.22992527920352312520 0.37353104681283477717 0.49629620749838121441 0.58116689402904864181 0.61548299426126096279 0.60822973455074658133 0.57498036370075800150 0.52873031733402431342 0.47796545442125504266 0.42752586191673103144 0.37988688514227630932 0.33614290333462326643 0.29663169382190091028 0.26129800245794942981 0.22989586978048093258 0.20209812363867740714 0.17755424501883254607 0.15592000768321767623 0.13687182309684953196 0.12011285749475764106 0.10537477284829144253 0.09241719398103009908 0.08102605157799658286 0.07101142964957762871 0.06220525877980076501 0.05445903698685716776 0.04764167089451909476 0.04163747996176692112 0.03634437861272932224 0.03167223573297839323 0.02754140279819017323 0.02388139782855613902 0.02062973065728579414 0.01773085463856416411 0.01513523029442609413 0.01279848715270714976 0.01068067094729174826 0.00874556431012063484 0.00696007000950915611 0.00529364663802889268 0.00371778740298811528 0.00220553331192707702 0.00073101256908802981 -0.00073100159512895502 -0.00220552215020886067 -0.00371777586255750414 -0.00529363452144382407 -0.00696005710945546419 -0.00874555040589752863 -0.01068065580102883771 -0.01279847050529570041 -0.01513521186108257588 -0.01773083410399345361 -0.02062970767025151808 -0.02388137199593542981 -0.02754137367826436922 -0.03167220282790372821 -0.03634434136008635186 -0.04163743772503014640 -0.04764162295233020927 -0.05445898252087011393 -0.06220519686098868739 -0.07101135922279921964 -0.08102597144467060808 -0.09241710277969961140 -0.10537466903304038013 -0.12011273931130994619 -0.13687168855665454714 -0.15591985453587287047 -0.17755407072407192182 -0.20209792534003123698 -0.22989564428495667947 -0.26129774622977208764 -0.29663140300535140170 -0.33614257383347623254 -0.37988651280661001053 -0.42752544292798067005 -0.47796498603337123079 -0.52872979922646545781 -0.57497980029525908030 -0.60822913858314398006 -0.61548239119968561894 -0.58116632459939487898 -0.49629572122977683168 -0.37353068083087603846 -0.22992505392570572464 -0.07740934252150713513 
0.09658510711073819976 0.28995429762179014688 0.48004220371537620338 0.65098991356668234332 0.76806901783654657478 0.79397872752350950876 0.75860375073904506849 0.69461873868956347522 0.62204045733249291317 0.55073592718614872155 0.48483394507755273040 0.42564675015877995179 0.37322311269310626258 0.32709935113373589388 0.28664296494372187851 0.25120216094035363597 0.22016607560037693148 0.19298503658691945617 0.16917359426032918535 0.14830663327657500616 0.13001315000769908536 0.11396966387586404679 0.09989404586495531646 0.08754002174953212645 0.07669238368609931911 0.06716285657172482715 0.05878653867311101067 0.05141883441777839181 0.04493280507647234856 0.03921687343347812771 0.03417282861631321111 0.02971408605894598765 0.02576416491102895279 0.02225535119445076759 0.01912751985750205108 0.01632709279725919060 0.01380611309903212458 0.01152141832647313180 0.00943389780566539216 0.00750782056980225931 0.00571022203709947718 0.00401033863378197353 0.00237908048601065403 0.00078853301694348232 -0.00078852117965433344 -0.00237906844617818969 -0.00401032618542096486 -0.00571020896720964011 -0.00750780665474248821 -0.00943388280731682904 -0.01152140198820039707 -0.01380609514123687376 -0.01632707291263790772 -0.01912749770574562191 -0.02225532639642047172 -0.02576413704223901036 -0.02971405464228005222 -0.03417279311383425444 -0.03921683323715119407 -0.04493275949766029065 -0.05141878267536070801 -0.05878647987994334301 -0.06716278971912936768 -0.07669230762626022546 -0.08753993517526703627 -0.09989394728659650724 -0.11396955159459176699 -0.13001302208488674239 -0.14830648749850672274 -0.16917342809752367039 -0.19298484714742070167 -0.22016585957663203921 -0.25120191454997753411 -0.28664268386648505960 -0.32709903045152977086 -0.37322274684980660808 -0.42564633297903720077 -0.48483346993216169807 -0.55073538749406769632 -0.62203984779864818222 -0.69461805806432530552 -0.75860300744010200624 -0.79397794957989931142 -0.76806826528995320036 -0.65098927573789122647 -0.48004173338004052507 -0.28995401353114680365 -0.09658501247892818664 
0.11556181956582234349 0.35326460045751106875 0.60569355686020420748 0.85955222521641072575 1.04614053622692848577 1.03375914725718676124 0.93758780219236603770 0.82285038298595924999 0.71407684612022448434 0.61810385191330885490 0.53542724104856187495 0.46464305772218716939 0.40400344614528194143 0.35189963307620786281 0.30697234524286587387 0.26810373343682281089 0.23437898123555589436 0.20504623146811784551 0.17948269949463124817 0.15716796574143421239 0.13766344538361163785 0.12059668678252766227 0.10564930385340565167 0.09254760586904930975 0.08105522677356269412 0.07096724514787622340 0.06210542671608232368 0.05431432302699912285 0.04745803249286195680 0.04141748142841894520 0.03608811923984767134 0.03137794791026227159 0.02720582456215758782 0.02349998935198893690 0.02019678079971143347 0.01723950793807249582 0.01457745411967836802 0.01216499145389660086 0.00996078801625221999 0.00792709242695233129 0.00602908230679410906 0.00423426460904696711 0.00251191698137809283 0.00083256019233290957 -0.00083254769426766018 -0.00251190426944924994 -0.00423425146575051592 -0.00602906850721729448 -0.00792707773496936774 -0.00996077218042890067 -0.01216497420319440081 -0.01457743515881615437 -0.01723948694248322866 -0.02019675740991533353 -0.02349996316743574454 -0.02720579513428744711 -0.03137791473478324100 -0.03608808174799404966 -0.04141743897702387933 -0.04745798435309245278 -0.05431426837152630860 -0.06210536460440452267 -0.07096717450931788740 -0.08105514638782596037 -0.09254751434354147044 -0.10564919959684693218 -0.12059656797383144777 -0.13766330993513054004 -0.15716781125496992466 -0.17948252320831570295 -0.20504603019145317688 -0.23437875126910268087 -0.26810347047181437574 -0.30697204423465818124 -0.35189928808449932873 -0.40400305013518589270 -0.46464260232758247682 -0.53542671632758720435 -0.61810324621208501128 -0.71407614640973293696 -0.82284957672329128719 -0.93758688353304142638 -1.03375813438985808546 -1.04613951124263038217 -0.85955138305179235036 -0.60569296342024137036 -0.35326425433991281988 -0.11556170634198811853 
0.12795939026087177481 0.40184872778220492862 0.72991519805149618350 1.13538489421184785044 1.52318175459760052348 1.35732952308593235458 1.13513792778727307109 0.94511814494169632539 0.79331269224915423877 0.67217539329830033878 0.57412810948120673871 0.49349479353613556754 0.42624798108960781917 0.36952338978293441940 0.32124304951471760461 0.27986144632850251668 0.24419988443689000235 0.21333820855538743189 0.18654300650863842037 0.16321908481089897336 0.14287597900277493324 0.12510433401724929681 0.10955887689708365684 0.09594587109968610861 0.08401367239122059516 0.07354547053014837132 0.06435360001637624450 0.05627499848123784787 0.04916752043955741058 0.04290690054749335403 0.03738421900438959611 0.03250376178010050410 0.02818119607534486093 0.02434200085165594274 0.02092010605131289225 0.01785670403567296560 0.01509920398771358307 0.01260030535318001910 0.01031717037850388152 0.00821067881496340135 0.00624475015405900891 0.00438572051425367704 0.00260176263811118247 0.00086233846529104596 -0.00086232552029263942 -0.00260174947160929371 -0.00438570690092188187 -0.00624473586095164457 -0.00821066359748146013 -0.01031715397619969998 -0.01260028748530417353 -0.01509918434835744172 -0.01785668228857750783 -0.02092008182401938754 -0.02434197372909774337 -0.02818116559266448107 -0.03250372741458940062 -0.03738418016633282548 -0.04290685656985049334 -0.04916747056616599387 -0.05627494185326820109 -0.06435353565683454846 -0.07354539732590503753 -0.08401358907217426619 -0.09594577621425992575 -0.10955876878341230807 -0.12510421076876987456 -0.14287583842681872426 -0.16321892437792673292 -0.18654282328932403345 -0.21333799914097428818 -0.24419964483649381215 -0.27986117183352909876 -0.32124273451581997207 -0.36952302751665078162 -0.42624756327885049423 -0.49349430986850162384 -0.57412754683851696669 -0.67217473461694154935 -0.79331191490489527673 -0.94511721888606881059 -1.13513681557891166207 -1.35732819320387121387 -1.52318026223889657622 -1.13538378180639942805 -0.72991448290922278375 -0.40184833406627024077 -0.12795926489110087676 
0.12238640395627564672 0.39625572235893669060 0.77673361335177038001 1.42889039898188396904 2.55387206486573781206 1.73723926270166018071 1.30051624092910755870 1.02917157674438897175 0.84188038463638525943 0.70315691954951198284 0.59541501004182695311 0.50896002585154764830 0.43797029489406508196 0.37870289545121937902 0.32861501670454090762 0.28589911792560329662 0.24922090162811538772 0.21756371180788300346 0.19013203317361876410 0.16628938799073048060 0.14551705179935045531 0.12738579338658145845 0.11153599861797711124 0.09766332924138215743 0.08550812116149800191 0.07484736456507526392 0.06548850433804340176 0.05726455044201939071 0.05003015023666280287 0.04365838131757331098 0.03803809445009682932 0.03307168413038745480 0.02867319710745935835 0.02476671192796250920 0.02128493851822367555 0.01816799816560843092 0.01536235244232199079 0.01281985559263666523 0.01049690932962032974 0.00835370230034353234 0.00635351898021888593 0.00446210465577951201 0.00264707459154632941 0.00087735655100113614 -0.00087734338057371603 -0.00264706119574520133 -0.00446209080537671686 -0.00635350443818537280 -0.00835368681779706523 -0.01049689264157488942 -0.01281983741343343738 -0.01536233246074260317 -0.01816797603945196835 -0.02128491386849332492 -0.02476668433228481833 -0.02867316609273412586 -0.03307164916457962928 -0.03803805493289863504 -0.04365833656986934513 -0.05003009948845105193 -0.05726449281853430995 -0.06548843884375669944 -0.07484729006529931838 -0.08550803636072121239 -0.09766323265791777841 -0.11153588855375623501 -0.12738566789105645882 -0.14551690862546290406 -0.16628922454058525648 -0.19013184643004088503 -0.21756349824662107872 -0.24922065710234672653 -0.28589883750998534850 -0.32861469447844071645 -0.37870252418741101597 -0.43796986559505501901 -0.50895952702906088749 -0.59541442654101528476 -0.70315623051228548501 -0.84187955970682715190 -1.02917056833718945086 -1.30051496669265498340 -1.73723756060782763555 -2.55386956270271348046 -1.42888899902570098988 -0.77673285234399025434 -0.39625533412484081897 -0.12238628404724719023 
0.08771690716161906209 0.28405414434547182623 0.55187313401475934782 0.97416549536515395502 2.51272560746554329825 1.53336020865593702922 1.07828606661902681729 0.82780145998154786025 0.66871085885521808212 0.55651709568305962605 0.47163091744272372940 0.40437294320782518620 0.34941952946753968012 0.30356334465631051867 0.26472536220057646394 0.23147730698527016480 0.20279066547058810510 0.17789628916887686993 0.15620014550609667703 0.13723100523203016210 0.12060671165226596879 0.10601148133209453706 0.09318036149026151516 0.08188827678058768766 0.07194208414220863712 0.06317489070418128017 0.05544159492737663064 0.04861513078361612283 0.04258417946276672056 0.03725058449720601572 0.03252782090569890372 0.02833918947955320344 0.02461658267914373921 0.02129942807503101831 0.01833368998255881233 0.01567084244599791995 0.01326734378807160539 0.01108358726087034334 0.00908370268593650110 0.00723467466229248124 0.00550585544303786555 0.00386858597519141104 0.00229574590909064269 0.00076105393012588357 -0.00076094739653659511 -0.00229559263295153488 -0.00386842580944877189 -0.00550568160730878497 -0.00723448703159561453 -0.00908357440194857389 -0.01108347155075776677 -0.01326723383424256893 -0.01567077804461746923 -0.01833360432993639058 -0.02129932762040511948 -0.02461648050759407402 -0.02833903203318035441 -0.03252771446443042391 -0.03725050873595098927 -0.04258405405872345284 -0.04861504189480005123 -0.05544148210164849544 -0.06317482664620342747 -0.07194198826494943577 -0.08188817498475410572 -0.09318029289025869799 -0.10601139831771214106 -0.12060661975437586557 -0.13723086317495095110 -0.15620001172202360729 -0.17789615521949470045 -0.20279053592362461522 -0.23147715936579965623 -0.26472518684602186489 -0.30356305129390548370 -0.34941910017830513091 -0.40437250531088231309 -0.47163040977440845447 -0.55651652720705879762 -0.66871019971585299313 -0.82780064940646869154 -1.07828501154975797682 -1.53335872942801554331 -2.51272312314298007507 -0.97416454093001703107 -0.55187259331619575864 -0.28405386604186599886 -0.08771682122029633710 
0.03214398750628655321 0.10037081384657486893 0.17253928299662257828 0.19316393295755407422 0.91065689655778225831 0.60131101431437627980 0.42923637977310141745 0.33366736040818523179 0.27547518932635739475 0.23592983566800285189 0.20643458942259940159 0.18289435299578826744 0.16322061036078139296 0.14626599931233386087 0.13135651233397993565 0.11807244515438242161 0.10613813827831110326 0.09536333056558987664 0.08560933295598260884 0.07676939084433344329 0.06875704006148453118 0.06149893927442919017 0.05493023369496086855 0.04899234351540826538 0.04363115202465906589 0.03879632615166884319 0.03444102336658261959 0.03052094577071784443 0.02699495293967402176 0.02382436914416530271 0.02097326312622272218 0.01840820829102085901 0.01609794963997046927 0.01401357696551031040 0.01212832501096272608 0.01041734698503660357 0.00885751472168294814 0.00742721883995045573 0.00610653527743920677 0.00487641260704663269 0.00371898511986046287 0.00261730637163282154 0.00155488288910987670 0.00051589399419071935 -0.00051537440981519478 -0.00155436330473435213 -0.00261674015789026271 -0.00371850550351382481 -0.00487594631337629012 -0.00610612893581219396 -0.00742688577304306818 -0.00885714834808482183 -0.01041704056348180703 -0.01212802525074607729 -0.01401321725325033185 -0.01609761657306307825 -0.01840786856277532024 -0.02097300333403495989 -0.02382412267465383593 -0.02699465984079552072 -0.03052067265585378664 -0.03444069696101337286 -0.03879607302081922865 -0.04363089223247130360 -0.04899213701392568510 -0.05493012711355049760 -0.06149887266104769878 -0.06875698010944120142 -0.07676924429489419277 -0.08560915309985261956 -0.09536315737079804900 -0.10613799172887185274 -0.11807226529825244621 -0.13135636578454071288 -0.14626575284282242184 -0.16322025064852141440 -0.18289402659021902764 -0.20643420972632497978 -0.23592944264905213458 -0.27547481629142117621 -0.33366691409852938799 -0.42923584020471144962 -0.60131030155119447045 -0.91065590401839824342 -0.19316374370440891894 -0.17253911394889676068 -0.10037071550613607673 -0.03214395601237016176 
-0.02736778347684376556 -0.08725415946203618489 -0.15525074883241396506 -0.18088533433815845441 -0.76839349549828739327 -0.46800941788660577192 -0.29631880948954864019 -0.19784367477626577103 -0.13640736540310174907 -0.09470762840635418844 -0.06471679192543433601 -0.04245072293684871989 -0.02569768398075212429 -0.01307663310967655673 -0.00363769014910531041 0.00331774607786882933 0.00832617974566574395 0.01180956665791654987 0.01410434435911156643 0.01548011052676656965 0.01615327871462568510 0.01629703039185415384 0.01604941513022595245 0.01551965223001161576 0.01479375288937490214 0.01393835713514590853 0.01300501040191193343 0.01203261490445584232 0.01105014746372035180 0.01007859129487087557 0.00913273456859542594 0.00822232948394230508 0.00735329130918671667 0.00652852438776108188 0.00574864156277499205 0.00501260366547739977 0.00431790603272474982 0.00366120467276687166 0.00303852276672955668 0.00244517073255678995 0.00187625914804812077 0.00132648558803794003 0.00079041440059768331 0.00026274982189988805 -0.00026216362414288596 -0.00078990813889845423 -0.00132601929436759747 -0.00187592608114073322 -0.00244501752177939168 -0.00303838287862845391 -0.00366105812332762114 -0.00431765290187513529 -0.00501230390526075098 -0.00574835512523463876 -0.00652831122494035385 -0.00735313143707117065 -0.00822219625717935006 -0.00913253472845099341 -0.01007841143874088630 -0.01104998093026665802 -0.01203237509628252329 -0.01300475727106231889 -0.01393809068161999849 -0.01479349309718713985 -0.01551947237388162995 -0.01604929522613929294 -0.01629699042382526733 -0.01615321210124421106 -0.01548004391338509214 -0.01410423111636305120 -0.01180942010847729935 -0.00832599322819760693 -0.00331759286709143453 0.00363783003720640624 0.01307670638439617505 0.02569779056216248136 0.04245080287290649290 0.06471687186149210902 0.09470775497177899571 0.13640744533915949432 0.19784368143760391878 0.29631878284419599368 0.46800921138512308062 0.76839288931651605896 0.18088515712079233921 0.15525059673114038894 0.08725407397859685776 0.02736775666458060585 
-0.08172874542842922807 -0.26676891938543922933 -0.52540278452610378324 -0.94233966596016127681 -2.38605749980159309587 -1.40863638321817763455 -0.94865862047656146494 -0.69231591325429320261 -0.52855343718438962952 -0.41363620311537885321 -0.32814340918919671086 -0.26228279653260372362 -0.21048396606900363071 -0.16923708536737361308 -0.13614867779238137846 -0.10949005994944964459 -0.08796086551480318538 -0.07055558432132295887 -0.05648163443269531986 -0.04510650981996897763 -0.03592108385657289543 -0.02851357227676058065 -0.02254946287094988441 -0.01775693998431319628 -0.01391444121015900787 -0.01084176727496279774 -0.00839203931465292916 -0.00644571785429021160 -0.00490566400889654638 -0.00369292399563933820 -0.00274331111979509053 -0.00200497678287020042 -0.00143575452070169207 -0.00100159280678429057 -0.00067497833227498521 -0.00043369877822062243 -0.00025979457924772361 -0.00013876775525879694 -0.00005886711732929915 -0.00001047916505561098 0.00001424993041485625 0.00002168008825690493 0.00001750744244896052 0.00000660920219474724 -0.00000644327890757638 -0.00001737484929643956 -0.00002162747893593711 -0.00001423070174012820 0.00001034507999397632 0.00005871957362148066 0.00013868665074780694 0.00025977986903348268 0.00043374374768227644 0.00067503628824987097 0.00100153044580415210 0.00143566500891067149 0.00200490663764226092 0.00274333348011045197 0.00369290547003880629 0.00490563104273404604 0.00644573681794695721 0.00839203663807623797 0.01084179588971583529 0.01391448069544209791 0.01775694984070124924 0.02254946909700360214 0.02851354077831654704 0.03592108028756815785 0.04510645307445370483 0.05648156305028514956 0.07055552986159968620 0.08796084581917268386 0.10948995913733906848 0.13614858585652567236 0.16923689831019592122 0.21048377865703510325 0.26228255550365436877 0.32814309911076416926 0.41363587851720640121 0.52855303370474826519 0.69231531556432346353 0.94865783427987571130 1.40863510842873229656 2.38605523090183080370 0.94233874272163564711 0.52540226977406145892 0.26676865802479876599 0.08172866535667741572 
-0.11450702427986447773 -0.37268998812518772112 -0.73725180392639266813 -1.37096238487781718618 -2.44750747562035231297 -1.62022815134283026950 -1.17301104836569414225 -0.89326185806982771886 -0.70020378738833022325 -0.55838827046492478523 -0.45004060111200649974 -0.36516791307959095558 -0.29760109555303126960 -0.24323799291538886203 -0.19918927578814893398 -0.16332919149380326074 -0.13404243626092116060 -0.11007244296081168666 -0.09042517548122291915 -0.07430490928631214298 -0.06106936596205114753 -0.05019712511882194056 -0.04126318737546269544 -0.03392018438419457105 -0.02788365302217438862 -0.02292033095065584142 -0.01883875817625512913 -0.01548167500491021142 -0.01271984106883502358 -0.01044699119748024665 -0.00857570803832630353 -0.00703403804334506565 -0.00576271245836404954 -0.00471286183424106733 -0.00384413358936681231 -0.00312313879451352108 -0.00252216765165312259 -0.00201812383025247368 -0.00159163644175044526 -0.00122631537501218879 -0.00090812129110231469 -0.00062482601874976756 -0.00036554258675073362 -0.00012030681715525128 0.00012030560855076252 0.00036554133172338166 0.00062482466908345699 0.00090811979493053718 0.00122631367488556858 0.00159163447231459691 0.00201812151581061937 0.00252216490326441197 0.00312313550661173691 0.00384412963558770828 0.00471285706264485717 0.00576270668557675968 0.00703403104751150650 0.00857569955059088451 0.01044698089162659702 0.01271982854871804569 0.01548165978921294331 0.01883873967999687149 0.02292030846252628845 0.02788362567705293671 0.03392015112963714385 0.04126314693061193528 0.05019707592432128690 0.06106930611831287714 0.07430483647748886700 0.09042508688065584166 0.11007233511266406589 0.13404230492983842948 0.16332903147058597249 0.19918908063252516172 0.24323775460456847908 0.29760080398156768533 0.36516755531132472079 0.45004016019175857588 0.55838772339347708673 0.70020310137616215140 0.89326098291297784115 1.17300989913018471889 1.62022656395519293326 2.44750507772194847433 1.37096104170409094358 0.73725108161868102563 0.37268962298986274551 0.11450691209400620796 
-0.11811638784566280691 -0.37223220490907049651 -0.67995205817641402035 -1.06299730506767886595 -1.42313151236495993857 -1.24016597236082626310 -1.00554318055489888550 -0.80657077864464898909 -0.64896126796032360673 -0.52492045184484981135 -0.42656564417095532704 -0.34786206315076428908 -0.28439739808752717565 -0.23292362220518159077 -0.19100065556335055206 -0.15675587320019124249 -0.12872568354446300987 -0.10574972504366764170 -0.08689818098527757328 -0.07142019225537188376 -0.05870606851066284548 -0.04825882635566136614 -0.03967225636606874772 -0.03261371598758344703 -0.02681044652546438201 -0.02203858406926384461 -0.01811427066254767126 -0.01488642757682301365 -0.01223085856692041062 -0.01004542583609024931 -0.00824609604061565804 -0.00676369463913095714 -0.00554123836288722416 -0.00453174019721469534 -0.00369640077314636883 -0.00300311568040800836 -0.00242524078259842568 -0.00194056777318651896 -0.00153047042655707344 -0.00117918863536159435 -0.00087322266397205084 -0.00060081430766389943 -0.00035149500091735675 -0.00011568349863511074 0.00011568233649938975 0.00035149379414267656 0.00060081300988268360 0.00087322122531485746 0.00117918700056729442 0.00153046853280924822 0.00194056554770938305 0.00242523813987438608 0.00300311251888163433 0.00369639697132884137 0.00453173560900421712 0.00554123281197949069 0.00676368791218395771 0.00824608787912750607 0.01004541592638785730 0.01223084652812378437 0.01488641294617565336 0.01811425287762280512 0.02203856244627577787 0.02681042023284163633 0.03261368401385178473 0.03967221748061056097 0.04825877906074071966 0.05870601098280103791 0.07142012227316651973 0.08689809584051699787 0.10574962143087462962 0.12872555742258473543 0.15675571961723155923 0.19100046843052198575 0.23292339399979700154 0.28439711945223700162 0.34786172233764189876 0.42656522624991022319 0.52491993756290145079 0.64896063215205490593 0.80656998842174387754 1.00554219539282629903 1.24016475733178621610 1.42313011807915845708 1.06299626361663679397 0.67995139200671428359 0.37223184022197397525 0.11811627212349137817 
-0.10384271003931644373 -0.31817038548901876993 -0.54732691880249539906 -0.77794326485151366057 -0.94185529641099163811 -0.91176104518057332626 -0.80242492284842592554 -0.67851680799355351681 -0.56415005396344986011 -0.46576662478319841298 -0.38343946057620303947 -0.31531729726497959021 -0.25920281144112600202 -0.21305844225447367890 -0.17513385105987921975 -0.14396796219912255665 -0.11835469967307332695 -0.09730259268409469087 -0.07999763116083569159 -0.06577161023923183691 -0.05407588946958785669 -0.04445985542707120430 -0.03655329574557741878 -0.03005197667458903155 -0.02470583302282669536 -0.02030928813839816272 -0.01669331282782016146 -0.01371890607288905883 -0.01127173978596385240 -0.00925775753933422152 -0.00759955564892855762 -0.00623340610964584485 -0.00510680615683956063 -0.00417645981855541137 -0.00340661362560013004 -0.00276768237136115758 -0.00223511202516180063 -0.00178843605336886924 -0.00141048885592365281 -0.00108674607589698269 -0.00080476642174387436 -0.00055371354700817221 -0.00032393961063714727 -0.00010661451295668201 0.00010661344194806688 0.00032393849848078027 0.00055371235099022087 0.00080476509590776679 0.00108674456928015140 0.00141048711064839516 0.00178843400237349570 0.00223510958963335504 0.00276767945770051149 0.00340661012185283774 0.00417645559008716916 0.00510680104114369371 0.00623339991013494021 0.00759954812737451135 0.00925774840667692445 0.01127172869124404286 0.01371889258973446601 0.01669329643804529084 0.02030926821210021771 0.02470580879418693421 0.03005194721234771826 0.03655325991724911461 0.04445981185525571533 0.05407583647896530010 0.06577154579186639261 0.07999755277736797510 0.09730249734772788983 0.11835458371239093722 0.14396782114522999052 0.17513367947253688506 0.21305823351184649539 0.25920255748994724954 0.31531698833713761587 0.38343908490733102923 0.46576616845616491958 0.56414950124741025661 0.67851614322911668609 0.80242413668759415835 0.91176015189994985555 0.94185437364627166978 0.77794250267657683029 0.54732638256957832912 0.31817007376782091566 0.10384260830148087096 
-0.08292677686198990372 -0.24927970820519940176 -0.41324196669303647766 -0.55959353912487275196 -0.65458536324694494013 -0.66259798910204681377 -0.61387865766468330264 -0.54092147651768796024 -0.46335551511671457803 -0.39055653274827895061 -0.32610827608566550495 -0.27076485389182103347 -0.22403810815752223107 -0.18497348431169990945 -0.15250834422257275591 -0.12562742486333711156 -0.10342256026460772134 -0.08510831485877545788 -0.07001814073471068767 -0.05759272807112791881 -0.04736602370138420781 -0.03895141013745817560 -0.03202909451461000145 -0.02633506194238055542 -0.02165162075286186649 -0.01779942263363398780 -0.01463078643743243035 -0.01202414410096386277 -0.00987943696471971222 -0.00811430888636088810 -0.00666096290613715780 -0.00546356799368963308 -0.00447612033626310080 -0.00366067929458324670 -0.00298591153933758235 -0.00242588815425870408 -0.00195908889332407909 -0.00156757555920217229 -0.00123630286787834720 -0.00095254039055214790 -0.00070538340011960798 -0.00048533384799975821 -0.00028393538166371357 -0.00009344838447722381 0.00009344744575345842 0.00028393440686880211 0.00048533279969698029 0.00070538223802651956 0.00095253906999914761 0.00123630133814467413 0.00156757376150484795 0.00195908675857370262 0.00242588560043621726 0.00298590846830215639 0.00366067558833660378 0.00447611585236651344 0.00546356255985425143 0.00666095631355267948 0.00811430088171927189 0.00987942724045698384 0.01202413228346554952 0.01463077207269303237 0.01779940516988820498 0.02165159951944750638 0.02633503612411636219 0.03202906312075648465 0.03895137196406839308 0.04736597728596003698 0.05759267163795978028 0.07001807212937660729 0.08510823147028134805 0.10342245893401846857 0.12562730177873659976 0.15250819480255306537 0.18497330308510484542 0.22403788865856588686 0.27076458861360630515 0.32610795658610203240 0.39055615010703825796 0.46335506115230118418 0.54092094655971045825 0.61387805622847513298 0.66259733993415137476 0.65458472192939187728 0.55959299087383451710 0.41324156182720728214 0.24927946397824807256 0.08292669561609364304 
-0.06151146606542567952 -0.18277970377676444613 -0.29676770063960500323 -0.39260356170799592945 -0.45429462834985656627 -0.47016689031599900872 -0.44957024219058583370 -0.40793492529581376616 -0.35779399723745486384 -0.30699571500751199338 -0.25967225712634434132 -0.21759573405910215271 -0.18121128298544064705 -0.15028904261221498473 -0.12429861665536279247 -0.10261083276704408007 -0.08459980166322100814 -0.06968996575170605112 -0.05737388884810634693 -0.04721513760916362656 -0.03884406712733756706 -0.03195066690677661470 -0.02627661023304916910 -0.02160755582745332859 -0.01776616541260489512 -0.01460599520586081113 -0.01200626618733036111 -0.00986744692883023689 -0.00810755508558624882 -0.00665907813526711578 -0.00546641909555489747 -0.00448378262272308703 -0.00367342789994262731 -0.00300422548421552804 -0.00245046508290158727 -0.00199086981300267141 -0.00160777983468163299 -0.00128647442224538722 -0.00101460666583941261 -0.00078172921828834063 -0.00057889294018131920 -0.00039830306321952946 -0.00023301968351807645 -0.00007669108904195809 0.00007669031867552079 0.00023301888354398947 0.00039830220290371088 0.00057889198648286566 0.00078172813455923418 0.00101460541043296715 0.00128647294692019187 0.00160777808274770173 0.00199086771714784838 0.00245046256259029427 0.00300422244259257454 0.00367342422014149683 0.00448377816336087420 0.00546641368525335736 0.00665907156618850138 0.00810754710537642254 0.00986743723095906411 0.01200625439939173589 0.01460598087532671840 0.01776614798960718389 0.02160753464392306533 0.02627658447757408311 0.03195063559429334177 0.03884402906285000512 0.04721509134464074720 0.05737383263188733373 0.06968989746999776358 0.08459971877466032630 0.10261073223315952951 0.12429849487381461337 0.15028889536747525035 0.18121110544559515532 0.21759552087259304010 0.25967200271643187115 0.30699541423357956660 0.35779364669503976870 0.40793452562894283453 0.44956980173243987764 0.47016642967880328818 0.45429418326329962241 0.39260317706215508426 0.29676740988716054925 0.18277952470186903389 0.06151140580074097863 
-0.04185084968831942476 -0.12355994019682237095 -0.19844557038066845678 -0.25975837871765072862 -0.29982269812846906731 -0.31420470162148150806 -0.30630049548583793140 -0.28345398523753706499 -0.25288983352976979191 -0.21996007291800578898 -0.18798930335310437556 -0.15873454223280392128 -0.13292224711294053918 -0.11067278649636325127 -0.09178624701963267185 -0.07591748788626473399 -0.06267584786954616405 -0.05167785763675336597 -0.04257231129685701276 -0.03504986639004403770 -0.02884444029205379678 -0.02373058012928686011 -0.01951912368333674763 -0.01605238572175871070 -0.01319948986425290016 -0.01085212658989131995 -0.00892083617721661781 -0.00733182234143914258 -0.00602425831351593999 -0.00494802947355976741 -0.00406185271806958070 -0.00333171550175048736 -0.00272958315654481254 -0.00223232965942132822 -0.00182085349506388994 -0.00147934618016609676 -0.00119468621014506837 -0.00095593562927431819 -0.00075392015492559139 -0.00058087687658980869 -0.00043015607909380194 -0.00029596578117363492 -0.00017314920014177559 -0.00005698660688135959 0.00005698603444126427 0.00017314860572525959 0.00029596514191232437 0.00043015537043666896 0.00058087607130796748 0.00075391922208445372 0.00095593453301590081 0.00119468490835772378 0.00147934462282051093 0.00182085162231326869 0.00223232739930590007 0.00272958042222404274 0.00333171218817773784 0.00406184869791603731 0.00494802459238896652 0.00602425238385717599 0.00733181513560521303 0.00892082741860211748 0.01085211594242774247 0.01319947691973144543 0.01605236998440728868 0.01951910455133143429 0.02373055687269087777 0.02884441202650256386 0.03504983204586453738 0.04257226958354753954 0.05167780700315804943 0.06267578646146620969 0.07591741350541525435 0.09178615709206527917 0.11067267806539438091 0.13292211688374711009 0.15873438671474082717 0.18798911917345217937 0.21995985741576240535 0.25288958576534481537 0.28345370752858722874 0.30630019539355290981 0.31420439378529962937 0.29982240438284624151 0.25975812422432165150 0.19844537595740130431 0.12355981914132624366 0.04185080868574246604 
-0.02418284217932642477 -0.07116363694152516572 -0.11369626196855575628 -0.14816168465348278360 -0.17103308382490078898 -0.18052872255564400561 -0.17797305289373532844 -0.16669068663872543823 -0.15035127872607878530 -0.13196543978165831135 -0.11359034113529409282 -0.09643088440608460488 -0.08107037673716366299 -0.06769360924065948026 -0.05625609704056255822 -0.04659702388882136503 -0.03850824429195887078 -0.03177330562889757459 -0.02618763231252030366 -0.02156757636209771789 -0.01775324752156404173 -0.01460808963496029733 -0.01201691864923359887 -0.00988337351199852776 -0.00812728173277132981 -0.00668218511221496669 -0.00549312959019765401 -0.00451474794618578201 -0.00370962635346527847 -0.00304692872734646514 -0.00250124680141317057 -0.00205164350968178866 -0.00168085956504349099 -0.00137465650183710153 -0.00112127305776921204 -0.00091097520247673813 -0.00073568319646089009 -0.00058866172976790310 -0.00046426144801214875 -0.00035770205405016853 -0.00026488871844376760 -0.00018225478224209724 -0.00010662472902733811 -0.00003509217277564147 0.00003509182027894298 0.00010662436299080369 0.00018225438859098553 0.00026488828205217807 0.00035770155815617599 0.00046426087356166157 0.00058866105469856933 0.00073568239483412512 0.00091097424347852396 0.00112127190454169856 0.00137465511007439645 0.00168085788126837166 0.00205164146920000512 0.00250124432584741818 0.00304692572158482555 0.00370962270208208267 0.00451474350901515109 0.00549312419694980569 0.00668217855605268696 0.00812727376247557309 0.00988336382258725443 0.01201690687064349561 0.01460807531864349862 0.01775323012460616745 0.02156755522876663278 0.02618760665329955550 0.03177327449763600598 0.03850820656262321506 0.04659697823494934887 0.05625604192364352940 0.06769354291826057413 0.08107029730929471434 0.09643078992918763248 0.11359022984686295565 0.13196531049066706487 0.15035113142200451364 0.16669052332649902937 0.17797287852789955842 0.18052854568599974172 0.17103291625846972490 0.14816153949488231056 0.11369615057680260151 0.07116356722029820725 0.02418281848664360911 
-0.01579944853355375045 -0.04643100684274692469 -0.07402831179708524445 -0.09631802820563439838 -0.11123845992408387673 -0.11780810376498074277 -0.11674461378950518053 -0.10996885939506650942 -0.09971830990834185116 -0.08792013269446652401 -0.07595147400064750087 -0.06465655503814282667 -0.05446953237791340996 -0.04555035337709156806 -0.03789501602624145704 -0.03141253267299060070 -0.02597359956111677803 -0.02143897654867554792 -0.01767467192445781876 -0.01455911844857027404 -0.01198576759423808369 -0.00986322447948140280 -0.00811417553329096819 -0.00667381588849558227 -0.00548815688520587486 -0.00451240507199379692 -0.00370949825032518277 -0.00304882699926078971 -0.00250514085361785988 -0.00205762456188196552 -0.00168912450113634094 -0.00138550434096007535 -0.00113511018425782595 -0.00092832745025539509 -0.00075721406336892727 -0.00061519675105614624 -0.00049681928692368871 -0.00039753329061653631 -0.00031352370659654127 -0.00024156234628591733 -0.00017888391676734727 -0.00012307980063930302 -0.00007200552192365706 -0.00002369835091364791 0.00002369811289337775 0.00007200527472805973 0.00012307953479595568 0.00017888362206575081 0.00024156201140845823 0.00031352331864287208 0.00039753283472521161 0.00049681874556739558 0.00061519610342486430 0.00075721328458255854 0.00092832651037388914 0.00113510904717939454 0.00138550296298634024 0.00168912282934963187 0.00205762253205765688 0.00250513838781429854 0.00304882400282435739 0.00370949460827318944 0.00451240064469260460 0.00548815150305781430 0.00667380934563865935 0.00811416758003424832 0.00986321481327356864 0.01198575584901462321 0.01455910418259254158 0.01767465460643213859 0.02143895554291841421 0.02597357411288392370 0.03141250189626942912 0.03789497889859383406 0.04555030874940868557 0.05446947901195908770 0.06465649169172671407 0.07595139958831520488 0.08792004655613272490 0.09971821221103427391 0.10996875165502428828 0.11674449941110243145 0.11780798834467942626 0.11123835094030054549 0.09631793383986386736 0.07402823926926349607 0.04643096135284341397 0.01579943305435499434 


==> PICTURE/het/slice/test/P-fluxf-y.txt <==
0.93998229731347038296 0.93042262558557720098 0.90550578561915129328 0.86980531906979807744 0.82516267432484768918 0.77375501987993411390 0.71788206873616244863 0.65975532952204263282 0.60132910517763304981 0.54419682325477980456 0.48955470675205514652 0.43821889813752523679 0.39067593235961028952 0.34714785824544502901 0.30765838259989530812 0.27209201129872617742 0.24024266173969577309 0.21185118550543879934 0.18663286112014709772 0.16429659118006689766 0.14455764420513261825 0.12714559955037696426 0.11180886128023992399 0.09831680242479601262 0.08646033074399239737 0.07605144688782017326 0.06692219585787029246 0.05892328634705146229 0.05192256127082517381 0.04580343835528077889 0.04046339502353157869 0.03581254149644941265 0.03177230581557211053 0.02827424133591716071 0.02525895891998475307 0.02267518103434484900 0.02047891212226371493 0.01863271825217083233 0.01710510861360425849 0.01587001160641321462 0.01490633881710223818 0.01419763094874193499 0.01373178067205849118 0.01350082833509569369 0.01350082747194147892 0.01373177806783232313 0.01419762655890144387 0.01490633256657347694 0.01587000338830901747 0.01710509828740169880 0.01863270564132846197 0.02047889701120997330 0.02267516316482764971 0.02525893798670564294 0.02827421698135412775 0.03177227762397305533 0.03581250898687304840 0.04046335764181852035 0.04580339546490352909 0.05192251214244580915 0.05892323014673039872 0.06692213163380622554 0.07605137355552860079 0.08646024706992139208 0.09831670700837591426 0.11180875253456079577 0.12714547568177825276 0.14455750319233917622 0.16429643075386257678 0.18663267874509670285 0.21185097836602651000 0.24024242673423268357 0.27209174504571387310 0.30765808146319506555 0.34714751838635482528 0.39067554982570640298 0.43821846899912109130 0.48955422729658115699 0.54419629024597071520 0.60132851617849492065 0.65975468326728026192 0.71788136552137638002 0.77375426191521445851 0.82516186598681418030 0.86980446698803459693 0.90550489855616023149 0.93042171410791740804 0.93998137646884150076 
0.95261049958920640535 0.94253422323407409777 0.91628941220207194007 0.87874749726540324346 0.83192768402481087620 0.77822031657878687483 0.72013585680651592824 0.66005481465233772909 0.60003516275607404751 0.54170665783464855281 0.48624839886385773369 0.43442605530091027433 0.38666104069585793823 0.34310925977682682486 0.30373527825552271153 0.26837498955659011557 0.23678478841491701345 0.20867803365647485947 0.18375080667493826070 0.16169926821491698021 0.14223074188495132830 0.12507029316576367961 0.10996418186554812735 0.09668121525015305195 0.08501274291936233851 0.07477181406159383315 0.06579185433874457090 0.05792510191246158513 0.05104095911014194797 0.04502435877148291965 0.03977420521886187998 0.03520192365024321646 0.03123013461434709370 0.02779145927219861534 0.02482745438969358176 0.02228767206078474672 0.02012883708027413121 0.01831413402064585583 0.01681259598222606400 0.01559858738853714399 0.01465137389615422947 0.01395477335706107880 0.01349688273233784486 0.01326987686129244004 0.01326987601289775220 0.01349688017264871753 0.01395476904229453474 0.01465136775251063561 0.01559857931095254280 0.01681258583256894923 0.01831412162537371380 0.02012882222747780503 0.02228765449657399422 0.02482743381392515936 0.02779143533337835592 0.03123010690369265596 0.03520189169482956792 0.03977416847368497876 0.04502431661044226097 0.05104091081570016897 0.05792504666394115986 0.06579179119915834484 0.07477174196285618635 0.08501266064586099347 0.09668112142064755332 0.10996407491352555574 0.12507017131843278790 0.14223060314138269433 0.16169911032415051899 0.18375062711540035565 0.20867782961875147585 0.23678455679095167241 0.26837472693971853310 0.30373498095752116122 0.34310892387016234117 0.38666066209164062784 0.43442562987507304939 0.48624792264465899194 0.54170612726283740024 0.60003457502222778963 0.66005416810196682054 0.72013515138163375351 0.77821955423745714508 0.83192686905719681612 0.87874663642112704753 0.91628851457252802337 0.94253329988885936608 0.95260956637090676846 
0.97854603331074940797 0.96739174492720536591 0.93837014268966312258 0.89696757376493341241 0.84558024793018837784 0.78706270560389990365 0.72438622725879131536 0.66029290952470898191 0.59705007335968751647 0.53634624646389728042 0.47930617556781029975 0.42657588350638686592 0.37843291534608569648 0.33489286191049627561 0.29579848108877593305 0.26088788025719056307 0.22984346870690464115 0.20232535403061202572 0.17799306370821144085 0.15651893311969811151 0.13759576195398803833 0.12094064936218229533 0.10629635776603052477 0.09343113379090040027 0.08213761162173005559 0.07223121210045624352 0.06354830552304724378 0.05594430785390569483 0.04929181448579811331 0.04347883240163907814 0.03840714343019246968 0.03399081327132513763 0.03015484971936643888 0.02683400674883396064 0.02397172730580221511 0.02151921573882109584 0.01943463011741952684 0.01768238476791106351 0.01623255390611433313 0.01506036806935506789 0.01414579602190846330 0.01347320585101430268 0.01303110003894403235 0.01281192036482714514 0.01281191954570837233 0.01303109756757425686 0.01347320168511667582 0.01414579009022998157 0.01506036027042623182 0.01623254410654517699 0.01768237280011297763 0.01943461577674621132 0.02151919878007468867 0.02397170743905530088 0.02683398363453948221 0.03015482296258364947 0.03399078241505093523 0.03840710794765822556 0.04347879168748236545 0.04929176784597411043 0.05594425449418038987 0.06354824453601981560 0.07223114245088213536 0.08213753213002217279 0.09343104311482175461 0.10629625438046641506 0.12094053153705330850 0.13759562773059563767 0.15651878028594978787 0.17799288977361205077 0.20232515620263535894 0.22984324387109134058 0.26088762496468143048 0.29579819155700803890 0.33489253404512742129 0.37843254479563337433 0.42657546576487614942 0.47930570614413769981 0.53634572113848877351 0.59704948854561035176 0.66029226273672680936 0.72438551766573400226 0.78706193459578122074 0.84557941958338955768 0.89696669506675075212 0.93836922342396555941 0.96739079722544396578 0.97854507467978446567 
1.01920773136746323217 1.00632537425836554590 0.97283183986442711699 0.92517240717450821563 0.86636302832711598043 0.80006403064781173029 0.73005343710004311220 0.65968052282803535391 0.59152597469406842379 0.52732207909344541719 0.46805417343711130940 0.41413838781070255735 0.36560187527157372855 0.32223079143030997074 0.28367790393191016918 0.24953458167649955612 0.21937585212489096875 0.19278685005084383874 0.16937716100762534310 0.14878763860169330613 0.13069272344909643735 0.11480018456293894502 0.10084946604551126015 0.08860935052569463011 0.07787535767620257232 0.06846711719546050290 0.06022584779906514640 0.05301200949429984988 0.04670315857751505817 0.04119201291910279394 0.03638472282893845389 0.03219933628547977378 0.02856444424296222806 0.02541799069796857324 0.02270623234584689953 0.02038283347128055922 0.01840808288266382320 0.01674822102746320596 0.01537486680496114033 0.01426453496086033113 0.01339823627112357585 0.01276115398612764906 0.01234239120759283992 0.01213478501335973903 0.01213478423753699964 0.01234238886683391989 0.01276115004036793010 0.01339823065286438464 0.01426452757397322912 0.01537485752306855247 0.01674820969180146335 0.01840806929932736757 0.02038281740790393037 0.02270621352767654422 0.02541796880314528551 0.02856441889705751969 0.03219930705512696889 0.03638468921441195825 0.04119197434586951978 0.04670311438651753022 0.05301195893078114452 0.06022578999987371340 0.06846705117462903445 0.07787528230851981093 0.08860926452814754661 0.10084936795646171070 0.11480007271872172403 0.13069259595800342133 0.14878749331543494883 0.16937699549046336678 0.19278666154708057334 0.21937563752609290368 0.24953433749093445471 0.28367762626070480714 0.32223047595769060969 0.36560151728088663425 0.41413798224466313869 0.46805371502852421983 0.52732156260137164061 0.59152539528501768551 0.65967987663359906048 0.73005272194879189396 0.80006324689654317872 0.86636217961382999686 0.92517150083852217612 0.97283088683113594364 1.00632438840789539825 1.01920673289480245849 
1.07687587951423058286 1.06149104881033418124 1.02145943533515426438 0.96452718674151505240 0.89463542755599423373 0.81677695156021723477 0.73608296766550740386 0.65684976999332889136 0.58205122349512405933 0.51336192177866202258 0.45145005127650428278 0.39632161902776896767 0.34760540649918736378 0.30475052460726237413 0.26714776153203922959 0.23419669039200252669 0.20533850806531583899 0.18006903304023635926 0.15794109166974745762 0.13856173683035999389 0.12158730867776812445 0.10671789939495779365 0.09369197132738227296 0.08228144459016961676 0.07228735136194375244 0.06353605120612204615 0.05587595898345298906 0.04917472374671483237 0.04331679741083815927 0.03820133786829460476 0.03374039868098677175 0.02985736479870793048 0.02648560026902480047 0.02356727945424585968 0.02105237790835090550 0.01889780291777976018 0.01706664691449466531 0.01552754965430480638 0.01425415732538537483 0.01322466869800553724 0.01242146011562050845 0.01183078261479719728 0.01144252579194793285 0.01125004424349662635 0.01125004352422931397 0.01144252362183584282 0.01183077895667472568 0.01242145490688106868 0.01322466184952375556 0.01425414871996233401 0.01552753914469162666 0.01706663432083654897 0.01889778802453645490 0.02105236046060232624 0.02356725915331558951 0.02648557676738616529 0.02985733769398013493 0.03374036750899112036 0.03820130209507088814 0.04331675642343468802 0.04917467684253429283 0.05587590535807285264 0.06353598993925180238 0.07228728140126583490 0.08228136473280223129 0.09369188019852980887 0.10671779542334247637 0.12158719006724938438 0.13856160152733920654 0.15794093732574188138 0.18006885696914731732 0.20533830719524726049 0.23419646121221604496 0.26714750003720943994 0.30475022624406089555 0.34760506612554809003 0.39632123090436688351 0.45144960912392173569 0.51336141895344855612 0.58205065335947936411 0.65684912656386984509 0.73608224659930432399 0.81677615142776527346 0.89463455113686429776 0.96452624184236945837 1.02145843465416197304 1.06149000890683176124 1.07687482453688776474 
1.15486949507841796247 1.13608140913838129293 1.08698766592431539380 1.01684147690040882495 0.93087454359513399638 0.83632538037155823574 0.74065171200845769661 0.64958436598464341927 0.56646722751442091237 0.49262433324957299874 0.42806249086248815416 0.37209263052467500543 0.32374760709013505888 0.28201813896751559696 0.24596592719697918383 0.21476591029415681433 0.18771245670414415940 0.16420968237502764353 0.14375643580075747607 0.12593090837224574230 0.11037687503667159561 0.09679213301174049988 0.08491907527887443408 0.07453710514566713741 0.06545655197527411318 0.05751377728363893382 0.05056721318190726677 0.04449412909824435047 0.03918796945083746763 0.03455614246225335862 0.03051816922801675602 0.02700412395934304044 0.02395331258017119325 0.02131314894163782725 0.01903819691553776394 0.01708935337700223656 0.01543315220324892323 0.01404117334988130850 0.01288954414425136363 0.01195852239016126362 0.01123215287855305888 0.01069799056550468919 0.01034688510193770838 0.01017282264444618889 0.01017282199403379828 0.01034688313956411143 0.01069798725758608349 0.01123214816847339925 0.01195851619728172111 0.01288953636256873203 0.01404116384617948299 0.01543314081479607580 0.01708933990879035747 0.01903818113686206459 0.02131313058214390210 0.02395329132519674609 0.02700409944441495291 0.03051814103250816146 0.03455611010200154709 0.03918793236961470861 0.04449408665784115868 0.05056716465064559074 0.05751372182301883740 0.06545648862446151739 0.07453703280327306224 0.08491899268153813019 0.09679203870887564953 0.11037676736031110103 0.12593078540094193585 0.14375629531602296396 0.16420952180851688951 0.18771227307352611469 0.21476570012545370680 0.24596568643184935077 0.28201786285580476843 0.32374729007289526628 0.37209226612333456963 0.42806207160932863154 0.49262385072902614702 0.56646667263558470040 0.64958372966308930430 0.74065098645679694478 0.83632456107834396430 0.93087363166348580101 1.01684048073993915651 1.08698660103631583596 1.13608029614969829879 1.15486836368171963407 
1.25774623810644570199 1.23463090453233714783 1.17356834232331319612 1.08497651134067218948 0.97569588955255603935 0.85699831432243067653 0.74061413401216436014 0.63436875442236484446 0.54160898732832718494 0.46260569284273156399 0.39608294839920299424 0.34023880511827320205 0.29327425236914761442 0.25360849697570309047 0.21993189799419843311 0.19118856688349072925 0.16653572608208833117 0.14530080395498989887 0.12694406078601705445 0.11102858582118990682 0.09719715008490670272 0.08515468233644485352 0.07465509163071981646 0.06549134873838369231 0.05748797410985329037 0.05049529277124431559 0.04438498736230211961 0.03904661001353781913 0.03438480883201799898 0.03031709330182863482 0.02677201180947186288 0.02368764923046562387 0.02101037715066844669 0.01869380681660848254 0.01669790743518140275 0.01498826147145848608 0.01353543517160948895 0.01231444739772280528 0.01130432351157084625 0.01048772383984042378 0.00985063844293376789 0.00938214166670947591 0.00907420140584136448 0.00892153923832195161 0.00892153866789491268 0.00907419968482003902 0.00938213876564542026 0.00985063431213539786 0.01048771840857032345 0.01130431668683806734 0.01231443906263951504 0.01353542518338524125 0.01498824965895684258 0.01669789359591700162 0.01869379071322785357 0.02101035850683130590 0.02368762772597676758 0.02677198707461903027 0.03031706491078245413 0.03438477629518543743 0.03904657276858669590 0.04438494476363619157 0.05049524407772776335 0.05748791847030032542 0.06549128517427704743 0.07465501901547999530 0.08515459937030556148 0.09719705526417077301 0.11102847740009913480 0.12694393672887716029 0.14530066187538714928 0.16653556316489726008 0.19118837978421932000 0.21993168270892948790 0.25360824867440490138 0.29327396518690163063 0.34023847190674416652 0.39608256046102874315 0.46260523971774603069 0.54160845679073532644 0.63436813299611305439 0.74061340848645484947 0.85699747476532583956 0.97569493369880788691 1.08497544841758197798 1.17356719260145458961 1.23462969498394392609 1.25774500591063276289 
1.39140879207202772250 1.36340520045591961917 1.28767828749594004378 1.17380033658636140359 1.02993418895195798513 0.87535785335347604530 0.73043775529539889391 0.60566753036430576174 0.50299427453382872244 0.42010650239383107163 0.35342480477333237943 0.29950538918006186506 0.25550210029247777399 0.21920969857196270780 0.18896460092061539982 0.16352073316350468346 0.14194107678571654674 0.12351374657684521807 0.10769041756712560698 0.09404222404158613102 0.08222845714531246131 0.07197435461841772408 0.06305526016920026677 0.05528522406725455696 0.04850870295448439506 0.04259443232919490896 0.03743083348253639642 0.03292251476159480106 0.02898756256185741620 0.02555541010357664788 0.02256513547758975946 0.01996408400238314229 0.01770673997544180978 0.01575379373894891799 0.01407136453712354296 0.01263034990204348063 0.01140587961399042172 0.01037685755782824515 0.00952557866446346324 0.00883741101468116241 0.00830053538665342927 0.00790573625258339518 0.00764623961636567984 0.00751759423509401614 0.00751759375443383782 0.00764623816616905039 0.00790573380802817027 0.00830053190585777756 0.00883740643802610748 0.00952557291357369884 0.01037685053415193792 0.01140587119714586706 0.01263033994774143132 0.01407135287460858919 0.01575378016801587400 0.01770672426292185797 0.01996406587802046495 0.02256511462919541522 0.02555538617135577617 0.02898753513178919938 0.03292248335767200551 0.03743079755756606453 0.04259439125395902970 0.04850865600472764605 0.05528517040804881155 0.06305519883583454721 0.07197428449269716033 0.08222837692595197367 0.09404213220639734416 0.10769031232400338993 0.12351362579926994378 0.14194093792644846275 0.16352057313760415269 0.18896441594525970054 0.21920948394597439268 0.25550185009355619314 0.29950509585571172266 0.35342445861030413745 0.42010609089019723683 0.50299378181348419758 0.60566693704416008082 0.73043703972758522447 0.87535699579770398504 1.02993317994883892830 1.17379918663012494662 1.28767702596797151138 1.36340386473477903628 1.39140742891450130969 
1.56277795978116973430 1.53075253297901081595 1.43993927061817128532 1.29261235855688605412 1.09488267631543578773 0.88406115484412861605 0.70011150345166139886 0.55486933720564257655 0.44459407804882422610 0.36140123742543828200 0.29800437912022426090 0.24885584653616543704 0.21001906104877221537 0.17876359609902925385 0.15319607395277845541 0.13198868806421870659 0.11419410132043994466 0.09912268799953016796 0.08626163886403404035 0.07522143563272987166 0.06570009983634861328 0.05745901882271731154 0.05030637036042495680 0.04408558440693122193 0.03866718131165747252 0.03394290010852385464 0.02982139947702044935 0.02622505298844757249 0.02308751655022822646 0.02035184907304010693 0.01796903599493271386 0.01589681132604336966 0.01409870500976406760 0.01254326362661650762 0.01120340707232170274 0.01005589398560147174 0.00908087582447514308 0.00826152455513629036 0.00758372257378825410 0.00703580616774868162 0.00660835583641272706 0.00629402834060766025 0.00608742657194127901 0.00598500433126591957 0.00598500394859802221 0.00608742541739148990 0.00629402639441045686 0.00660835306523743782 0.00703580252411661888 0.00758371799526469381 0.00826151896324134327 0.00908086912333150309 0.01005588606025908938 0.01120339778674805942 0.01254325282128587737 0.01409869249881845477 0.01589679689400846918 0.01796901939279704763 0.02035183001365603594 0.02308749470294158002 0.02622502797274672837 0.02982137085497771345 0.03394286737579865765 0.03866714388661840474 0.04408554161737665567 0.05030632142711022325 0.05745896283869522669 0.06570003574055660600 0.07522136217553621051 0.08626155456145978562 0.09912259107122878277 0.11419398960401250243 0.13198855889447846934 0.15319592398853476567 0.17876342107070075649 0.21001885538564302180 0.24885560281223972900 0.29800408723426752289 0.36140088341926124293 0.44459364252884747692 0.55486879363943453214 0.70011081758202831082 0.88406028874907494064 1.09488160366871678519 1.29261109218610092952 1.43993785990552547460 1.53075103329331296820 1.56277642871902999744 
1.77814717309413161672 1.74686229706055762279 1.64871390344083224022 1.46182715070753177500 1.17292300290878515057 0.86589258625597453900 0.63107776646145286037 0.46910423695775360642 0.35911146303041396877 0.28289999013889088886 0.22833562774596360967 0.18789455679561539725 0.15695470126743371608 0.13262955082257832373 0.11306741072723314190 0.09704384382015973642 0.08372395243228236694 0.07252126523679747194 0.06301201425678115697 0.05488177978895603104 0.04789148774460150193 0.04185525047567395518 0.03662561804286834644 0.03208356188839855960 0.02813153777667709576 0.02468858731620660052 0.02168681132858996108 0.01906878116495613895 0.01678560157755715210 0.01479543364341751044 0.01306234810305761940 0.01155542029709888396 0.01024800511094658972 0.00911714868542201629 0.00814310613993196597 0.00730894314357355412 0.00660020514320436291 0.00600464226446151272 0.00551198090779259076 0.00511373524611524743 0.00480305345063314348 0.00457459470149457204 0.00442443399952718863 0.00434999256942902868 0.00434999229131216580 0.00442443316040241896 0.00457459328699671985 0.00480305143653625422 0.00511373259791891854 0.00551197758011578998 0.00600463820023189321 0.00660020027270835641 0.00730893738323268316 0.00814309939082602519 0.00911714083152248556 0.01024799601706227747 0.01155540980642522086 0.01306233603432427337 0.01479541978752973996 0.01678558569357968544 0.01906876297538895315 0.02168679051379740486 0.02468856350764214724 0.02813151054858997746 0.03208353074771252977 0.03662558241650981650 0.04185520969440692518 0.04789144102203701792 0.05488172619376041617 0.06301195267508941100 0.07252119432016157496 0.08372387052389163031 0.09704374884775113230 0.11306730004370746379 0.13262942096265284420 0.15695454756604876323 0.18789437277335663268 0.22833540409527364190 0.28289971302371075268 0.35911111124322658839 0.46910377740270625679 0.63107714821201121858 0.86589173794785279092 1.17292185379084701324 1.46182571854003739986 1.64871228817471582317 1.74686058563589141635 1.77814543101893862698 
2.03818352156454718482 2.02088427027339267994 1.94622689537707094232 1.73305933792361033241 1.26908959835621182322 0.77550842080956616797 0.48920273918043388761 0.33135838113350102319 0.23984754697617383101 0.18275163235377567261 0.14454358492910257539 0.11743205163288550352 0.09727563640279290880 0.08173249519661318629 0.06940017431339340348 0.05939532405690872707 0.05113659935173497928 0.04422640625860552177 0.03838337313735040723 0.03340218152171026134 0.02912882087744206316 0.02544487729251132535 0.02225728944694660427 0.01949150732708826439 0.01708682059048438617 0.01499310005104348420 0.01316847735614334880 0.01157765876522720561 0.01019067495164804882 0.00898193582002582147 0.00792950247677604025 0.00701451664835328614 0.00622074645149073291 0.00553421986417035328 0.00494292565840526166 0.00443656730556840628 0.00400635934029924812 0.00364485845171014233 0.00334582354684398453 0.00310410045829057069 0.00291552801850736287 0.00277686301519164402 0.00268572215522722146 0.00264053965562016657 0.00264053948681586270 0.00268572164590863416 0.00277686215664241232 0.00291552679601858600 0.00310409885090501270 0.00334582152703966074 0.00364485598485408957 0.00400635638404267524 0.00443656380915991022 0.00494292156179554354 0.00553421509691376379 0.00622074093147095830 0.00701451028030186663 0.00792949515055640930 0.00898192740855763283 0.01019066530843915075 0.01157764772143465848 0.01316846471718613465 0.01499308559237721994 0.01708680405239482170 0.01949148840835568386 0.02225726779682024592 0.02544485250041161883 0.02912879245941812911 0.03340214890235104761 0.03838333562497653340 0.04422636301044180485 0.05113654932365130357 0.05939526592892296897 0.06940010637584981268 0.08173241517017304503 0.09727554114255987372 0.11743193661983841736 0.14454344334976498843 0.18275145333711551032 0.23984731201764120101 0.33135805651612604272 0.48920225991546151256 0.77550766103948598484 1.26908835500678240926 1.73305764000848983031 1.94622498861740522713 2.02088229037156619228 2.03818152471487934463 
2.32592584813679792433 2.34881810485118203147 2.38225006987047516205 2.25509370725363611498 1.39486763178286965470 0.47784875944564708661 0.21886638831721683118 0.12727900141963477409 0.08616871138701798216 0.06371540737094338880 0.04965502798379883842 0.04001442840401647771 0.03298329751423256795 0.02762461924768810917 0.02340546727280123918 0.02000067874233213416 0.01720071465916728215 0.01486438730854588997 0.01289289051229269845 0.01121475228309254391 0.00977673695095182538 0.00853814836998267879 0.00746715512530515824 0.00653835738253549792 0.00573113720713935848 0.00502851494136224986 0.00441633927967943762 0.00388270158813730504 0.00341750364381265825 0.00301213220824969596 0.00265920933566476947 0.00235239736805414879 0.00208624418250202837 0.00185605866139004760 0.00165780932394898883 0.00148804107997424495 0.00134380646071141641 0.00122260865525181117 0.00112235436957597301 0.00104131502167037482 0.00097809514992341917 0.00093160718554674560 0.00090105195056455756 0.00088590441102520678 0.00088590435441182613 0.00090105177977317652 0.00093160689765436899 0.00097809473997667595 0.00104131448267086313 0.00112235369229307658 0.00122260782807415147 0.00134380546943502210 0.00148803990757073734 0.00165780795030578965 0.00185605706287739203 0.00208624233157062022 0.00235239523275687645 0.00265920687906318065 0.00301212938769657157 0.00341750041016197770 0.00388269788472039856 0.00441633504116056841 0.00502851009230242951 0.00573113166023508924 0.00653835103647448790 0.00746714786199986769 0.00853814005100050899 0.00977672741288015956 0.01121474133125510697 0.01289287791204185574 0.01486437277299179627 0.01720069783133681973 0.02000065916842497238 0.02340544436058578093 0.02762459219962232204 0.03298326521419792101 0.04001438921369016022 0.04965497934683371639 0.06371534495733244263 0.08616862697409932714 0.12727887672868987146 0.21886617389420881530 0.47784829128786787678 1.39486626518831879906 2.25509149786971141438 2.38224773591484506596 2.34881580365401365640 2.32592356936927746602 
2.58592215836986927258 2.67523147966888741323 2.97886157200001822076 3.78560331757059831403 5.14170066640688627757 6.30374483279183550621 6.98883622973767248965 7.50402382898585162962 7.91967366353674151469 8.26193622849302755640 8.54642051795195989428 8.78443215501789609334 8.98460108977872096148 9.15365018450131628924 9.29689835782454565560 9.41861434178292711294 9.52226614892026645975 9.61069984928286658032 9.68627053232751222822 9.75093889632461241490 9.80634546898784265068 9.85386844121194371837 9.89466909739889111108 9.92972835955896648841 9.95987644358820034540 9.98581723976599278103 10.00814849660969230172 10.02737822108912268959 10.04393857417795921094 10.05819742161406971093 10.07046807277589728358 10.08101746080569860453 10.09007260410754724944 10.09782657490632118424 10.10444320215242441918 10.11006117490609312881 10.11479739965182034211 10.11874970480164392939 10.12199929206758497457 10.12461249505491878153 10.12664225141790552698 10.12812973488763645946 10.12910502806718682223 10.12958773527472722265 10.12958751545056657051 10.12910435527203389938 10.12812868905754726256 10.12664079258485116952 10.12461062988023741127 10.12199714045536502738 10.11874720679984029914 10.11479450196972784681 10.11005787088237362070 10.10443954507778130392 10.09782270466885734095 10.09006850072325001122 10.08101308430653375581 10.07046344980722096807 10.05819238564243001122 10.04393318515539590408 10.02737255229035895354 10.00814257468007895113 9.98581106470553159227 9.95986992213815369723 9.92972161828475918810 9.89466224954327344676 9.85386137353216895463 9.80633810154785123814 9.75093137567384360409 9.68626300501540526966 9.61069222871202732961 9.52225837513864981076 9.41860655467863416845 9.29689053741356019600 9.15364223086356787462 8.98459317610900143336 8.78442433460691063374 8.54641275083167784032 8.26192866787422985908 7.91966635604879343191 7.50401682791945834339 6.98882970828762584148 6.30373886423285512137 5.14169566404022404527 3.78559960868692524372 2.97885865351826506497 2.67522885866830950619 2.58591962487006687965 
2.71860032250450345259 2.81297433170432231719 3.07236142089015729084 3.42595508874528231757 4.45292792931239311827 5.82500145451803152952 6.72100881615733758423 7.34900509780089805645 7.82072512084397430954 8.19228543669225928170 8.49358470222938599647 8.74224785896160483389 8.94975628273897427789 9.12420341947495217028 9.27162139063853096843 9.39667911481478945745 9.50308465252902756504 9.59383617882281214406 9.67138908958276033445 9.73777301460643407438 9.79467745576556758635 9.84351641530878573860 9.88547822267094034032 9.92156480972283816300 9.95262333880475758008 9.97937178226493415423 10.00241941273571910642 10.02228420254880525420 10.03940702570815801664 10.05416331523178996576 10.06687308180431728033 10.07780900064147999728 10.08720331263646130537 10.09525377959619341084 10.10212821395128912627 10.10796888856191344530 10.11289573416007847584 10.11700925701575393134 10.12039306358403401020 10.12311525272480139392 10.12523032750678453340 10.12678081391271689427 10.12779757392223700663 10.12830082469662329459 10.12830065150183322942 10.12779695441779104215 10.12677978806664391698 10.12522889531908276695 10.12311334092075298940 10.12039083869709088503 10.11700673902993230513 10.11289278318727724582 10.10796555789283956983 10.10212459018333674976 10.09524992268140586305 10.08719926254286924916 10.07780462414231870127 10.06686837223824682042 10.05415829258282656156 10.03940164334693463388 10.02227851376602529854 10.00241345749941679344 9.97936558055912037446 9.95261684400006174656 9.92155802848060375254 9.88547134150863371360 9.84350935429034734625 9.79467012829360328396 9.73776551393967793047 9.67138152896396263714 9.59382852494528037823 9.50307685876339292008 9.39667133437183110800 9.27161367014761772509 9.12419566567734996454 8.94974844900531429914 8.74224003855061937429 8.49357696841579468128 8.19227790271881417539 7.82071788663074585202 7.34899824328394490891 6.72100253451546425509 5.82499597889807407824 4.45292364734869217102 3.42595173222726812057 3.07235841080299643124 2.81297157574991274487 2.71859765901241656749 
2.72237581105044590402 2.81562677515922343829 3.07165469111099742605 3.41990032238056507197 4.44602713901251611617 5.82232431600715472086 6.72119257583148055346 7.35026263853910766244 7.82193613879655913479 8.19289562858926956324 8.49338503527974353347 8.74121817595607808471 8.94797273609526655491 9.12178608647451483193 9.26870480366659421634 9.39339596772725826668 9.49955703433147391479 9.59017104396053809978 9.66767659260625578099 9.73408660343011611360 9.79107501741793839756 9.84004163484542004880 9.88216250163986842381 9.91842927788866290939 9.94968042622446269263 9.97662711110791633473 9.99987311622874130990 10.01993215066221409870 10.03724199755140489287 10.05217573180061663152 10.06505191192275283640 10.07614214731944635162 10.08567797278203848066 10.09385695027731522089 10.10084697217195071062 10.10679036461681334913 10.11180727150673419601 10.11599872535740018975 10.11944848583468115066 10.12222494489734003764 10.12438314518249171670 10.12596563265688764943 10.12700361568974649629 10.12751747797580215149 10.12751725815164327571 10.12700298952396060770 10.12596454685876956603 10.12438158642936514298 10.12222300644793904212 10.11944620099569647209 10.11599618738756589664 10.11180434717928733335 10.10678699397971058715 10.10084336838801277736 10.09385311334654033999 10.08567384941372502283 10.07613769754556365399 10.06504719569534422874 10.05217072913566944692 10.03723663517419595337 10.01992651517014110141 9.99986717431511529242 9.97662086943407189210 9.94967385814504723385 9.91842238340368176353 9.88215551389615320943 9.84003452053628002716 9.79106772991400653439 9.73407920268343396231 9.66766909193950141344 9.59016339008300633395 9.49954926721119363719 9.39338818062296354583 9.26869704986899023424 9.12177834599958714534 8.94796490236160479981 8.74121037552910706836 8.49337733477284473338 8.19288806130913371817 7.82192888459931623402 7.35025580400616718180 6.72118632083495981533 5.82231880041916838309 4.44602279492811014450 3.41989697179752738521 3.07165168171653846230 2.81562401660483585530 2.72237314385759843205 
2.59882757053411861392 2.68509136634875211769 2.97873024601403502132 3.76209098206010761345 5.11508248574464463587 6.29707614052676944993 6.99117455926767750185 7.50891654188734580799 7.92386116721388766848 8.26397601016992666700 8.54584160769888967479 8.78126696690628705255 8.97913037256614643411 9.14626341330660075357 9.28801576982607635102 9.40864298470956050835 9.51157647310907350402 9.59961434343625796828 9.67505963345161035249 9.73982194896194641842 9.79549437563065339418 9.84341255172438422960 9.88470084450909958207 9.92030914748198711095 9.95104204370989009476 9.97758303977747118552 10.00051367050502904021 10.02032933961061189621 10.03745300209857305163 10.05224590233666503991 10.06501681999339048446 10.07602955738207306524 10.08550950754028185941 10.09364912984977991073 10.10061229322900544503 10.10653815303186320307 10.11154433516736617094 10.11572987374975696184 10.11917702964382215214 10.12195298910611995780 10.12411164236226568391 10.12569496916526645691 10.12673383815610073100 10.12724824667188450178 10.12724799354103488724 10.12673309874756455429 10.12569377012439986174 10.12410989709167097317 10.12195088412326526850 10.11917479809554265557 10.11572746900668740011 10.11154153740534589190 10.10653485566948184271 10.10060858286365714775 10.09364514636956755567 10.08550537751062847747 10.07602522085093710302 10.06501215705668528244 10.05224084638101267331 10.03744767968939299863 10.02032373742522963767 10.00050774191407931824 9.97757684473299377714 9.95103546230780011683 9.92030222635165159772 9.88469382345869007622 9.84340543741524420795 9.79548707480404345915 9.73981449492455908512 9.67505215276887042819 9.59960676283344582771 9.51156868600477878317 9.40863515763723512464 9.28800796939910355832 9.14625562620230425637 8.97912254549382282676 8.78125911984994900195 8.54583392051466717021 8.26396847619648156069 7.92385381309657077509 7.50890958078898052008 6.99116806446298255651 6.29707008537039403251 5.11507744966607980075 3.76208729622361026657 2.97872732766080083877 2.68508873568335282300 2.59882502438438445225 
2.35229546313642590150 2.37195273606154888313 2.39608394453627537857 2.25319494680810139542 1.39027612814330003843 0.48132420524267516271 0.22316996469822436566 0.13072640393618506494 0.08837814208464456200 0.06466565607135121851 0.04944927661081699455 0.03880620809222135037 0.03094493835461609166 0.02492989784150845267 0.02021896045260174191 0.01647134015897711024 0.01345847092866270245 0.01101892686642491626 0.00903398523726473002 0.00741357724560032239 0.00608776982336323158 0.00500133689461979003 0.00411013359260792299 0.00337856840240569056 0.00277777299384274201 0.00228423459960325204 0.00187874781133423596 0.00154559536607257186 0.00127189852813103244 0.00104709650572587520 0.00086252615889970130 0.00071108094219640705 0.00058693321846448043 0.00048530772132293620 0.00040229658711243843 0.00033470835617377404 0.00027994486349181003 0.00023590113125715462 0.00020088432822129576 0.00017354863203467019 0.00015284346311661423 0.00013797308501972694 0.00012836600991095182 0.00012365302836925274 0.00012365301662198291 0.00012836597422816176 0.00013797302403517619 0.00015284337448484564 0.00017354851235973356 0.00020088417292085659 0.00023590093438197179 0.00027994461748592769 0.00033470805157875816 0.00040229621222565015 0.00048530726176121419 0.00058693265659659488 0.00071108025644162076 0.00086252532289443629 0.00104709548733383784 0.00127189728821286430 0.00154559385695973717 0.00187874597495119033 0.00228423236522989903 0.00277777027533998577 0.00337856509477485467 0.00411012956783474159 0.00500133199637864401 0.00608776386043508033 0.00741356998350406471 0.00903397638740455200 0.01101891607169580567 0.01345845774369625047 0.01647132402209461333 0.02021894064396967394 0.02492987341735442008 0.03094490803727545369 0.03880617007288433840 0.04944922816409369482 0.06466559271664173991 0.08837805549803801064 0.13072627585966634101 0.22316974605190198488 0.48132373367467917724 1.39027476604715616304 2.25319273928397478812 2.39608159701970135913 2.37195041218745217293 2.35229315852135600906 
2.08246164284347212714 2.06234658670222392729 1.98045784926140555626 1.75808202142943992285 1.28865979702869859480 0.79317357769191643158 0.50379777144353843354 0.34208238496961529407 0.24649704796796001460 0.18549919593313912713 0.14377279983252178042 0.11363506148121249595 0.09098678382446800939 0.07348375616185265358 0.05969170261574374692 0.04867738439092716973 0.03980018261112716615 0.03260025603973515373 0.02673548525576485702 0.02194418172048173687 0.01802197466036004059 0.01480681137454942231 0.01216878490401729351 0.01000295068822731892 0.00822407120346024811 0.00676265621957128360 0.00556190861269501013 0.00457532611613409301 0.00376479302407828342 0.00309904718318154693 0.00255244017090339170 0.00210392998569197687 0.00173626020972594830 0.00143528997435993233 0.00118944665533105010 0.00098927895591005566 0.00082709246542300718 0.00069665327159817991 0.00059294800239939605 0.00051199094371856546 0.00045067074584048683 0.00040663078571778755 0.00037817856392186044 0.00036422064110963603 0.00036422060638341414 0.00037817845839493991 0.00040663060531809236 0.00045067048366287388 0.00051199058970841094 0.00059294754293826024 0.00069665268903951194 0.00082709173740935782 0.00098927805445514494 0.00118944554578126471 0.00143528861411668096 0.00173625854653036704 0.00210392795563119073 0.00255243769595581149 0.00309904416818063133 0.00376478935308810492 0.00457532164798490903 0.00556190317545968149 0.00676264960384198588 0.00822406315421830847 0.01000294089474396131 0.01216877298744223346 0.01480679687247921095 0.01802195700750419682 0.02194416022425693669 0.02673545906480279122 0.03260022410243035296 0.03980014361946393464 0.04867733670169993587 0.05969164413520866574 0.07348368416860462382 0.09098669468279130257 0.11363495015018809653 0.14377265897451652066 0.18549901419440906203 0.24649680646767624381 0.34208204982137480066 0.50379727785773087412 0.79317280059571304562 1.28865853448944278625 1.75808029898288187276 1.98045590894657252967 2.06234456615867856044 2.08245960259267137715 
1.84406382900961052229 1.81011706573079766969 1.70531884437766700913 1.51001549261955547721 1.21310746085015264129 0.89891253705273621577 0.65676515841440163967 0.48730831653076034371 0.37002846888444373974 0.28706127986071949820 0.22650766530490251682 0.18097445417564950176 0.14588337930019878996 0.11832664036568507626 0.09638670945759209019 0.07874631217786465243 0.06446461908518630324 0.05284642942561035284 0.04336351802556048796 0.03560568972021505019 0.02924913572307374920 0.02403514903921388779 0.01975524396068584210 0.01624037824301005628 0.01335290491216234443 0.01098041046251996278 0.00903090430377506692 0.00742900746169983250 0.00611290026886379678 0.00503185903203062779 0.00414425735585899346 0.00341593861992484094 0.00281888766038074223 0.00233014531106379152 0.00193092110391912541 0.00160586834672171719 0.00134249277071329942 0.00113067148729850686 0.00096226346604622037 0.00083079639461969279 0.00073121779081430915 0.00065970074807442103 0.00061349681893974051 0.00059083036578599923 0.00059083030939977021 0.00061349664761145561 0.00065970045520735709 0.00073121736516945646 0.00083079581985412432 0.00096226272006294522 0.00113067054144710966 0.00134249158865817897 0.00160586688303321345 0.00193091930234823295 0.00233014310241186351 0.00281888495977633546 0.00341593532358963614 0.00414425333709833588 0.00503185413633011613 0.00611289430800066036 0.00742900020645875792 0.00903089547505131485 0.01098039972044873025 0.01335289184291599263 0.01624036234254377931 0.01975522461472367652 0.02403512549856912095 0.02924910707286088041 0.03560565484122002466 0.04336347554511266189 0.05284637765376354324 0.06446455593005318008 0.07874623503003186364 0.09638661502653511626 0.11832652443906943596 0.14588323637512035091 0.18097427687055755996 0.22650744338935324684 0.28706099861878642265 0.37002810635688043739 0.48730783910043773410 0.65676451496194432345 0.89891165636101133529 1.21310627233200674091 1.51001401321153050361 1.70531717362503831836 1.81011529230422874015 1.84406202232439042632 
1.65380629194406747473 1.61886237793904497195 1.52068496989891066562 1.36355364382094368381 1.15484201669963892911 0.93260395125448214415 0.73704200863055824300 0.58035725385459135950 0.45924723117831511843 0.36620978932038594778 0.29422212735074060319 0.23787171061628953339 0.19324563883497392069 0.15755271654309943585 0.12878218267109486916 0.10545653577773306253 0.08646555212615503194 0.07095732455197278910 0.05826646770062771097 0.04786592341172957177 0.03933372947252067320 0.03232940509855986022 0.02657666365649946627 0.02185041341097804235 0.01796675973965111694 0.01477517641457781750 0.01215229067820411402 0.00999689915799040207 0.00822594155763312074 0.00677123132021684171 0.00557679160059176837 0.00459667947778097385 0.00379320650081638178 0.00313548250559936292 0.00259822410252530389 0.00216078055634838506 0.00180633878341529552 0.00152127644083632774 0.00129463797987128260 0.00111771337789834391 0.00098370327472929731 0.00088745759682451464 0.00082527759797335065 0.00079477369369485018 0.00079477361782087641 0.00082527736743709390 0.00088745720274507889 0.00098370270195280440 0.00111771260444903930 0.00129463697603160455 0.00152127516802447182 0.00180633719273637361 0.00216077858667462763 0.00259822167816792238 0.00313547953340753693 0.00379320286657813810 0.00459667504186200837 0.00557678619249779572 0.00677122473205016284 0.00822593353614564649 0.00999688939478615701 0.01215227879782543319 0.01477516195998362925 0.01796674215446580902 0.02185039201780614171 0.02657663763035023052 0.03232937343419539644 0.03933369094411487410 0.04786587652265961168 0.05826641062066428844 0.07095725503745331508 0.08646546741696603533 0.10545643246184588371 0.12878205650182517061 0.15755256218601498830 0.19324544950808242305 0.23787147756757187622 0.29422183909354382436 0.36620943053448828941 0.45924678124062801032 0.58035668526155870239 0.73704128652856404358 0.93260303755439055706 1.15484088526606987202 1.36355230790618842107 1.52068348003781661504 1.61886079189058063044 1.65380467165999101020 
1.51135796632319152621 1.47980187589975109574 1.39500501345799365893 1.26867209606564701474 1.11010301087297857947 0.93961924263499785326 0.77844167099876049321 0.63783145907872906832 0.52039341265385274937 0.42430851889176857128 0.34629934416136043396 0.28304462210379277565 0.23167474888031991398 0.18985640430063455142 0.15573276890595488808 0.12783209613582968700 0.10498372908974795692 0.08625084895550738651 0.07087910481320802702 0.05825780675354153004 0.04789045365674349242 0.03937207822598809415 0.03237159215576346227 0.02661785200475819124 0.02188854422090891205 0.01800124477794939892 0.01480618283644519195 0.01218035693441255063 0.01002273548346677146 0.00825033309061318221 0.00679499824853024847 0.00560078118979889794 0.00462177635948712862 0.00382035410798930997 0.00316571224424366804 0.00263269099273522045 0.00220080536576983121 0.00185345751274423876 0.00157729863469624476 0.00136171586237843201 0.00119842433336669885 0.00108114876653031544 0.00100538228246227490 0.00096821319320317123 0.00096821310074579614 0.00100538200155497748 0.00108114828636507454 0.00119842363547162378 0.00136171491997227889 0.00157729741156864556 0.00185345596187613815 0.00220080342758954828 0.00263268859276166722 0.00316570929024861947 0.00382035048647622055 0.00462177193129398312 0.00560077578477580218 0.00679499165896335633 0.00825032506323442050 0.01002272570974693799 0.01218034503869480645 0.01480616836147397031 0.01800122716720320426 0.02188852279714414983 0.02661782594385275758 0.03237156045467570742 0.03937203966377267328 0.04789040674675226761 0.05825774968463659498 0.07087903537743422966 0.08625076445840540451 0.10498362623850843178 0.12783197089856646045 0.15573261633290336192 0.18985621829508225744 0.23167452190362181064 0.28304434479809370551 0.34629900488278519965 0.42430810318498557443 0.52039290280955263768 0.63783083417661168291 0.77844090833638523996 0.93961832206192807959 1.11010192327168999427 1.26867085310934579745 1.39500364672945198485 1.47980042609311501778 1.51135648560008140073 
1.41126981652138994150 1.38360614336486564824 1.31086111196767918230 1.20602671611069212076 1.07727868809163584984 0.93732833741375287673 0.79927397365074348556 0.67213349880772232936 0.56018644146661689120 0.46433152943149647029 0.38362210829915044386 0.31633268475719322765 0.26055233028186108868 0.21446538287317729043 0.17646039251626577382 0.14515535076987484686 0.11938641914149306089 0.09818323736708745031 0.08074129584317013553 0.06639574513249835164 0.05459820017490768507 0.04489686199284825818 0.03691977473582275238 0.03036085823142231632 0.02496832036124363441 0.02053507563985235151 0.01689083895523468826 0.01389561025973451436 0.01143431035119624184 0.00941236731024819306 0.00775208711313579713 0.00638967067339324402 0.00527276363932394077 0.00435844532264040296 0.00361157977373816053 0.00300346580456833934 0.00251073417417257971 0.00211444960967854811 0.00179938318382832918 0.00155342710355643732 0.00136712942979810848 0.00123333085348775739 0.00114688957215092202 0.00110448369588844741 0.00110448359040682398 0.00114688925166528399 0.00123333030568395507 0.00136712863360832770 0.00155342602839914079 0.00179938178839256224 0.00211444784033920641 0.00251073196296403012 0.00300346306651722017 0.00361157640361264853 0.00435844119095873950 0.00527275858734643776 0.00638966450697386890 0.00775207959532542290 0.00941235815217322802 0.01143429920091620922 0.01389559668880147036 0.01689082244219308748 0.02053505555019907725 0.02496829592306215595 0.03036082850577304093 0.03691973858072050696 0.04489681801947131845 0.05459814669446227953 0.06639568009169694029 0.08074121674602130483 0.09818314118022630765 0.11938630218012780126 0.14515520856100017077 0.17646021963614089145 0.21446517275779553025 0.26055207501320021279 0.31633237483840859205 0.38362173245453035086 0.46433107451309618696 0.56018589263599127825 0.67213284029895881133 0.79927319057842449723 0.93732741908525030183 1.07727763264942155708 1.20602553453004945894 1.31085982767753050915 1.38360478780416107369 1.41126843385773481643 
1.34793978530618563383 1.32320715520740206372 1.25880657493716530126 1.16729496831784640420 1.05565668796914780003 0.93314144527762898917 0.80919238738270493627 0.69124212103479720781 0.58388732497338402538 0.48920904906843398763 0.40752487484656230166 0.33811167834395661203 0.27973650461676058399 0.23099240439394241875 0.19048806751605340537 0.15694249528591619480 0.12922335933925932494 0.10635438552819653779 0.08750709605991735529 0.07198567775834474602 0.05920973991750067000 0.04869739483470514330 0.04004978656329161169 0.03293748582384203871 0.02708880335277630280 0.02227989846498568127 0.01832648708489736933 0.01507693479811322845 0.01240652835134614662 0.01021273868605954149 0.00841131222033952852 0.00693305075132366611 0.00572116220181628776 0.00472908376947023257 0.00391869572349889950 0.00325885827765404201 0.00272421591666160978 0.00229422356796371574 0.00195235738738075426 0.00168547993821022146 0.00148333542878287261 0.00133815564548234178 0.00124436145675455023 0.00119834842778621109 0.00119834831335241532 0.00124436110902603758 0.00133815505107648391 0.00148333456486726689 0.00168547877162006365 0.00195235587327657889 0.00229422164814940821 0.00272421351739415840 0.00325885530671721213 0.00391869206673400861 0.00472907928638699460 0.00572115672016582089 0.00693304406046779675 0.00841130406317458501 0.01021272874917555917 0.01240651625296318450 0.01507692007343974794 0.01832646916829649975 0.02227987666833253222 0.02708877683912369605 0.03293745357545274643 0.04004974734295929650 0.04869734713894380285 0.05920968191992592722 0.07198560724168157066 0.08750701033472774171 0.10635428133632407466 0.12922323274076563671 0.15694234152916552993 0.19048788089288248848 0.23099217808676408836 0.27973623055296825690 0.33811134708779877478 0.40752447558380677783 0.48920856977687821043 0.58388675292237746106 0.69124144380481977734 0.80919159459309764060 0.93314053105122141130 1.05565565371071201639 1.16729382468390086025 1.25880534164645663253 1.32320585882145635992 1.34793846468891409529 
1.31730822699699245959 1.29409272357563631672 1.23386306425572156442 1.14868989425434708807 1.04491165018947462784 0.93038836834491833727 0.81311200956766205294 0.69975527297537887250 0.59491168832368401809 0.50109246702228116277 0.41915666367472415033 0.34885264915532365748 0.28928960544728621329 0.23927966256977839521 0.19755697786810388905 0.16290320351847853431 0.13421013740141685133 0.11050384934652601743 0.09094702510996999223 0.07483012992345461356 0.06155768690204510563 0.05063319086517870105 0.04164449085878452195 0.03425049514788458538 0.02816950876102719548 0.02316922778242602732 0.01905827612126387294 0.01567911349646688990 0.01290212957003555871 0.01062074686230030096 0.00874737233080047361 0.00721005790976292360 0.00594975064716862789 0.00491803182991468191 0.00407526107309852392 0.00338905566587666129 0.00283304764688141475 0.00238587135812728945 0.00203034285954606375 0.00175279983312481846 0.00154257670160617977 0.00139159484290418689 0.00129405218161737778 0.00124620024519472850 0.00124620012617326914 0.00129405181997732655 0.00139159422474532946 0.00154257580317351817 0.00175279861990862429 0.00203034128493495558 0.00238586936161166996 0.00283304515174398475 0.00338905257622479361 0.00407525727020852102 0.00491802716768541259 0.00594974494647204644 0.00721005095155291542 0.00874736384771024333 0.01062073652840789251 0.01290211698834653475 0.01567909818366919339 0.01905825748923062335 0.02316920511572484465 0.02816948118959672342 0.03425046161394096345 0.04164445007677675115 0.05063314127343399029 0.06155762660458541369 0.07483005662039032835 0.09094693601489067802 0.11050374108954996721 0.13421000591744114416 0.16290304392202048511 0.19755678431945211670 0.23927942814344671518 0.28928932202412727115 0.34885230737597683337 0.41915625301600978325 0.50109197608823774495 0.59491110547182324275 0.69975458740485385611 0.81311121293792520959 0.93038745681582046831 1.04491062645830412592 1.14868876884838222452 1.23386185540294635032 1.29409145571400197028 1.31730693639042550913 


==> PICTURE/het/source.txt <==
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1


==> test/01/zzz0z0.txt <==
0.00213569298127562566 0.00640774272852384814 0.01068178160124425187 0.01495912823089140357 0.01924108998913804866 0.02352895832329350220 0.02782400393656546400 0.03212747177699120521 0.03644057580544756564 0.04076449352165997103 0.04510036023776473751 0.04944926310188729052 0.05381223488943832206 0.05819024759730972995 0.06258420589556970559 0.06699494051204700484 0.07142320164647225633 0.07586965253139953125 0.08033486327543613859 0.08481930513861139775 
0.00213502919657865362 0.00640575360305166604 0.01067847384431750563 0.01495451310229190846 0.01923518341322925235 0.02352178104417699395 0.02781558170941169153 0.03211783558896058599 0.03642976211769153455 0.04075254452176761688 0.04508732408974699263 0.04943519417845879116 0.05379719396911796653 0.05817430200692114139 0.06256742957735239585 0.06697741399409905261 0.07140501189597028842 0.07585089267229022658 0.08031563215629745900 0.08479970674222234162 
0.00213369939856597642 0.00640176864278666283 0.01067184707068219440 0.01494526692072945320 0.01922334951731004618 0.02350740073077355399 0.02779870626794371177 0.03209852675174793002 0.03640809255459033500 0.04072859835797198319 0.04506119742099674863 0.04940699555308288721 0.05376704480165369476 0.05814233688390454957 0.06253379641281966994 0.06694227399102649356 0.07136853927101964590 0.07581327410549369705 0.08027706593524110146 0.08476040158209766084 
0.00213169915346456129 0.00639577449884681012 0.01066187887489516636 0.01493135799263364989 0.01920554700450793212 0.02348576609366345713 0.02777331587984168543 0.03206947259549707691 0.03637548299094991305 0.04069255893453323919 0.04502187168318521476 0.04936454581122236285 0.05372165280050938962 0.05809420431422365749 0.06248314519899517833 0.06688934628616763356 0.07131359709158807680 0.07575659854342377264 0.08021895589707563057 0.08470117202266401468 
0.00212902186991002470 0.00638775132424085606 0.01064853593741801538 0.01491273917040202707 0.01918171441442457353 0.02345680075953067434 0.02773931856226251672 0.03203056475944873055 0.03633180787917898724 0.04064428270602583187 0.04496918456598848063 0.04930766320811186265 0.05366081627493786421 0.05802968237348558184 0.06241523378276980782 0.06681836886306098677 0.07123990426574138002 0.07568056707953767226 0.08014098708697357798 0.08462168934087457850 
0.00212565887184470049 0.00637767299078856754 0.01063177438013401116 0.01488934833713190242 0.01915177072325768837 0.02342040396777216732 0.02769659285022894532 0.03198166000085634481 0.03627690106029153594 0.04058357944440260656 0.04490292066663102710 0.04923610618029874292 0.05358426671764456029 0.05794847512201100476 0.06232973869553746354 0.06672899111756508406 0.07114708402877877036 0.07558477842201212493 0.08004273603040638896 0.08452151095340158793 
0.00212159949852490891 0.00636550738693470331 0.01061154025519755670 0.01486110907473388483 0.01911561617370214142 0.02337645153807136472 0.02764498887002476979 0.03192258133345623333 0.03621055691672817045 0.04051021334466199664 0.04482281247583416728 0.04914957412880750776 0.05349166929333063619 0.05785021270137636479 0.06222625475980395754 0.06662077288288309473 0.07103466230979649243 0.07546872654932559876 0.07992366765923820948 0.08440007663704594820 
0.00211683123384514421 0.00635121680322778791 0.01058777017898762142 0.01482793153290393878 0.01907313335874564336 0.02332479714078639424 0.02758432975834260517 0.03185311954621562053 0.03613253192850288120 0.04042390454168296593 0.04472854176323614456 0.04904770856576646382 0.05338262362549416051 0.05773445163035989536 0.06210429475941895566 0.06649318334436690736 0.07090206577819846423 0.07533179780625570698 0.07978313142017492976 0.08425670367098000990 
0.00211133986747302858 0.00633475841314368182 0.01056039212462120923 0.01478971351914862807 0.01902418858759011636 0.02326527390798597411 0.02751441347634359103 0.03177303516456074506 0.03604254670938478178 0.04032433113033079969 0.04461974146966091875 0.04893009474552811877 0.05325666501251956342 0.05760067543515013516 0.06196328930314511790 0.06634559995696709400 0.07074861965237473627 0.07517326747732389070 0.07962035654422580655 0.08409058081190985690 
0.00210510969037631078 0.00631608485725270504 0.01052932638720492121 0.01474634183147922710 0.01896863356448024937 0.02319769642722381564 0.02743501507448501547 0.03168206092629898690 0.03594028861414472892 0.04021113180059452535 0.04449599823954869526 0.04879626393416552216 0.05311326624390589474 0.05744829579457594315 0.06180258706104430760 0.06617730752798160754 0.07057354539700944063 0.07499229590643938237 0.07943444646749457660 0.08390076099820954758 
0.00209812372715582158 0.00629514493828590288 0.01049448673546653568 0.01469769385508309587 0.01890630741162783665 0.02312186316194399585 0.02734588946807365445 0.03157990485200540959 0.03582541502030061470 0.04008390921835383591 0.04435685575377387030 0.04864569650767936598 0.05295184023436263349 0.05727665443820340735 0.06162145561847454101 0.06598749769690563649 0.07037595850124198082 0.07478792428392964931 0.07922437242110352829 0.08368615267042465999 
0.00209036400711689599 0.00627188443326854445 0.01045578176129222624 0.01464363944175881872 0.01883703906500400552 0.02303755934085065932 0.02724677478386023158 0.03146625399334840312 0.03569755739669846356 0.03994223429874629860 0.04420181904951364649 0.04847782610841541717 0.05277174374766183812 0.05708502610540056726 0.06141908327774477788 0.06577526913992440272 0.07015486662712314136 0.07455907030693378901 0.07898896626256521336 0.08344550960096763781 
0.00208181187516011694 0.00624624702637915485 0.01041311643467502518 0.01458404308565593860 0.01876065006577870564 0.02294456035259443208 0.02713739633316819208 0.03134077894082948346 0.03555632627439853088 0.03978565153041928315 0.04403036003711901375 0.04829204512880674871 0.05257228254246880395 0.05687262295799217632 0.06119458224717964218 0.06553962895792408982 0.06990916856039244842 0.07430452405411697159 0.07872691272125592610 0.08317741916004857405 
0.00207244834230452517 0.00621817536241293847 0.01036639386537276282 0.01451876640041119965 0.01867695775986044290 0.02284263567058015046 0.02701747125538862121 0.03120313916240277305 0.03540131722964694194 0.03961368551141328936 0.04384192443973642522 0.04808771182722373222 0.05235271833541444569 0.05663860093691971270 0.06094699379505752468 0.06527949588419976190 0.06963765460240556315 0.07402294462788565343 0.07843674140829293151 0.08288028903574097550 
0.00206225447394956700 0.00618761221559531189 0.01031551726399190794 0.01444767089075565600 0.01858577890267169505 0.02273155331447709177 0.02688671385540340741 0.03105298922374605253 0.03523211797037315712 0.03942584884585052796 0.04363594038318958923 0.04786415940493730925 0.05211227803504558942 0.05638206865921473881 0.06067529611193093336 0.06499370618141182832 0.06933900933714425008 0.07371285844672700871 0.07811681924828908774 0.08255233262571853858 
0.00205121181184800012 0.00615450176202682765 0.01026039208424389844 0.01437062099594782309 0.01848693364559357566 0.02261108482925308291 0.02674484162800187803 0.03088998590680488293 0.03504831658224911994 0.03922165151842606917 0.04341182884223404592 0.04762070737429035389 0.05185016574061594025 0.05610209955296266426 0.06037841581203971103 0.06468102339237237486 0.06901181811803271116 0.07337266057358904359 0.07776534451241785828 0.08219155372376781010 
0.00203930282326360854 0.00611879093642008886 0.01020092831500904462 0.01428748736319816401 0.01838024985450169985 0.02248101072893978619 0.02659158192054615275 0.03071379619322251939 0.03484951093339236361 0.03900061180337063144 0.04316901609303016446 0.04735667550937421033 0.05156557800016510484 0.05579774799998030860 0.06005524419089283000 0.06434015345800531138 0.06865457916902509283 0.07300062121717851293 0.07738034450402557496 0.08179573191488986872 
0.00202651136804995417 0.00608043084538088287 0.01013704287617402632 0.01419815028733408327 0.01826556768027527700 0.02234112631145821620 0.02642667913202038574 0.03052410601214665051 0.03463531915472716632 0.03876226866863399789 0.04290694821714182566 0.04707140057001123895 0.05125772275069004347 0.05546807025590058671 0.05970465949354601676 0.06396976707973095477 0.06826572388288379423 0.07259490062207436811 0.07695968037161611541 0.08136241159311970172 
0.00201282317160528029 0.00603937820087945606 0.01006866205697208930 0.01410250322968886229 0.01814274426780710173 0.02219124770459743323 0.02624990228393054084 0.03032062956861656181 0.03440539100473564982 0.03850619549929635427 0.04262510753689186666 0.04676425580283883471 0.05092584217668325725 0.05511215077938599882 0.05932555644765959146 0.06356853148448857183 0.06784364866070469180 0.07215357701661902212 0.07650106476724487237 0.08088890029151599159 
0.00199822628909698645 0.00599559672955958002 0.00999572392114600472 0.01400045630664216965 0.01801165845666683960 0.02203121795519387069 0.02606105273048776524 0.03010311897365340258 0.03415941979630252728 0.03823201478692394434 0.04232303062829049362 0.04643467292776900374 0.05056923937381818668 0.05472913423730052518 0.05891688403321777151 0.06313515374985897988 0.06738676225882739290 0.07167469401645210070 0.07600210138922841585 0.08037228697361552265 


==> test/01/zzz0z1.txt <==
0.00013703429144452454 0.00041043908963660089 0.00068185476235649366 0.00094996267814963448 0.00121345546534326761 0.00147104167662808968 0.00172145060879639461 0.00196343731381090885 0.00219578783079478436 0.00241732466002259408 0.00262691248935801799 0.00282346417067564498 0.00300594692856474268 0.00317338876613346968 0.00332488501331359900 0.00345960494227637912 0.00357679835329116928 0.00367580201380394598 0.00375604581520738072 0.00381705849747208644 
0.00013769807614149717 0.00041242821510878447 0.00068516251928324575 0.00095457780674914217 0.00121936204125207932 0.00147821895574460726 0.00172987283595018573 0.00197307350184154759 0.00220660151855084927 0.00242927365991498032 0.00263994863737581449 0.00283753309410417513 0.00302098784888511253 0.00318933435652206995 0.00334166133153094647 0.00347713146022437169 0.00359498810379318230 0.00369456187291328881 0.00377527693434610932 0.00383665689386121977 
0.00013902787415417698 0.00041641317537379440 0.00069178929291856283 0.00096382398831160794 0.00123119593717129936 0.00149259926914807497 0.00174674827741819281 0.00199238233905424736 0.00222827108165208438 0.00245321982371066172 0.00266607530612608494 0.00286573171948012895 0.00305113701634946799 0.00322129947953875024 0.00337529449606374437 0.00351227146329697757 0.00363146072874390505 0.00373218043970992026 0.00381384315540254622 0.00387596205398600810 
0.00014102811925559305 0.00042240731931365285 0.00070175748870560356 0.00097773291640742741 0.00124899844997343576 0.00151423390625819916 0.00177213866552026274 0.00202143649530516509 0.00226088064529258136 0.00248925924714949766 0.00270540104393773894 0.00290818146134078862 0.00309652901749388459 0.00326943204921972168 0.00342594570988829757 0.00356519916815588962 0.00368640290817553919 0.00378885600177994311 0.00387195319356814678 0.00393519161341974143 
0.00014370540281013564 0.00043043049391962084 0.00071510042618277178 0.00099635173863906021 0.00127283104005681690 0.00154319924039102575 0.00180613598309949542 0.00206034433135356652 0.00230455575706357699 0.00253753547565700732 0.00275808816113458539 0.00296506406445139767 0.00315736554306555962 0.00333395398995795606 0.00349385712611384154 0.00363617659126275021 0.00376009573402242506 0.00386488746566616883 0.00394992200367035289 0.00401467429520934154 
0.00014706840087546383 0.00044050882737192319 0.00073186198346680310 0.00101974257190922605 0.00130277473122374868 0.00157959603214959175 0.00184886169513312449 0.00210924908994602730 0.00235946257595115449 0.00259823873728036838 0.00282435206049219591 0.00303662109226465445 0.00323391510035899539 0.00341516124143270098 0.00357935221334635713 0.00372555433675884548 0.00385291597098524332 0.00396067612319195902 0.00404817306023775181 0.00411485268268256803 
0.00015112777419526023 0.00045267443122580465 0.00075209610840329085 0.00104798183430729265 0.00133892928077936112 0.00162354846185046938 0.00190046567533738589 0.00216832775734626497 0.00242580671951464532 0.00267160483702111361 0.00290446025128916936 0.00312315314375602665 0.00332651252467306867 0.00351342366206749751 0.00368283614908003964 0.00383377257144102996 0.00396533768996774807 0.00407672799587866820 0.00416724143140612211 0.00423628699903838384 
0.00015589603887503303 0.00046696501493274494 0.00077586618461326267 0.00108115937613729248 0.00138141209573593529 0.00167520285913553939 0.00196112478701968799 0.00223778954458700224 0.00250383170774004992 0.00275791364000026792 0.00299873096388733867 0.00322501870679721804 0.00343555819250975208 0.00362918473308418031 0.00380479614946527571 0.00396136210995748795 0.00409793422156604688 0.00421365673894884968 0.00430777767046968893 0.00437965996510463005 
0.00016138740524716019 0.00048342340501687954 0.00080324423897972267 0.00111937738989268060 0.00143035686689154990 0.00173472609193606447 0.00203104106901882053 0.00231787392624200565 0.00259381692685828075 0.00285748705135256643 0.00310753125746269327 0.00334263252703575825 0.00356151680548453869 0.00376296092829419854 0.00394580160573940013 0.00410894549735760055 0.00425138034739010098 0.00437218706788099903 0.00447055254641915128 0.00454578282417511872 
0.00016761758234388777 0.00050209696090789074 0.00083430997639606934 0.00116274907756215681 0.00148591189000152162 0.00180230357269834827 0.00211043947087752315 0.00240884816450391689 0.00269607502209850405 0.00297068638108902465 0.00323127448757511582 0.00347646333839858167 0.00370491557409844937 0.00391534056886866984 0.00410650384784052962 0.00427723792634340880 0.00442645460275575397 0.00455315863876589854 0.00465646262315079756 0.00473560263787586692 
0.00017460354556438778 0.00052303687987472597 0.00086914962813450637 0.00121139705395835505 0.00154823804285403300 0.00187813683797828168 0.00219956507728900647 0.00251100423879763298 0.00281094861594279434 0.00309790896332990924 0.00337041697335016717 0.00362703076488500066 0.00386634158364201419 0.00408698192524150229 0.00428763529041063362 0.00446704775741975629 0.00462404149852360582 0.00475753026127604967 0.00486653666954227002 0.00495021096566116998 
0.00018236326560332528 0.00054629738489211878 0.00090785460230887545 0.00126545146728272695 0.00161750638947797385 0.00196244065907174008 0.00229867976150258807 0.00262465509745481856 0.00293880623954512980 0.00323958388293764735 0.00352545367761064902 0.00379490116414923527 0.00404643807034310143 0.00427861025804469365 0.00449000763114074716 0.00467927631440137690 0.00484513337264285901 0.00498638423827242518 0.00510194282808106199 0.00519085403511868482 
0.00019091539756011991 0.00057193479178154882 0.00095051992892615023 0.00132504782338570205 0.00169389538870339494 0.00205543964732811738 0.00240805821219478586 0.00275013014997392037 0.00308003736184525893 0.00339616665126490132 0.00369691269000554587 0.00398068214375819039 0.00424589927553646520 0.00449101340545342287 0.00471450866170628011 0.00491491649640214863 0.00509083143937403160 0.00524093049108971792 0.00536399636939086967 0.00545894447603828548 
0.00020027893041572482 0.00060000645574780705 0.00099724249822847428 0.00139032450863053533 0.00177758769462178496 0.00215736432934254688 0.00252798328997451633 0.00288776992840081726 0.00323504640659708553 0.00356813267027115662 0.00388534828738844968 0.00418501544534151046 0.00446546348259114784 0.00472503542652625338 0.00496209711382880961 0.00517504957012690069 0.00536234539736139826 0.00552250991732154001 0.00565416768235440376 0.00575607460034645302 
0.00021047279877069671 0.00063056960256548046 0.00104811909960940614 0.00146142001828617960 0.00186876655181066075 0.00226844668544576647 0.00265874068995992007 0.00303791986705774768 0.00340424566587110801 0.00375596933583419211 0.00409133234393558014 0.00440856786762825002 0.00470590378296036494 0.00498156770423163666 0.00523379479695579471 0.00546083927291524541 0.00566099066262311726 0.00583259609848063142 0.00597408984235874106 0.00608403101036943811 
0.00022151546087227866 0.00066368005613401100 0.00110324427935749023 0.00153846991309411832 0.00196761180888891047 0.00238891517066993405 0.00280061291736165242 0.00320092318399914583 0.00358804705399540800 0.00396016666325892455 0.00431544388489142530 0.00465201989827554886 0.00496801607739042871 0.00526153681048412755 0.00553067509684749149 0.00577352206195517678 0.00598818188173519481 0.00617279397161913258 0.00632556457823049614 0.00644480991232074685 
0.00023342444945668599 0.00069939088174079391 0.00116270804859242645 0.00162160354584389103 0.00207429559998092809 0.00251898927098340728 0.00295387262481760626 0.00337711289758177739 0.00378685270285245533 0.00418120637831467627 0.00455825663409565110 0.00491605176319209660 0.00525260381784167004 0.00556588836346695853 0.00585384671799486171 0.00611439199632277629 0.00634542083074334743 0.00654483332803019752 0.00671056458662336753 0.00684063172119932228 
0.00024621590467035766 0.00073775097278005292 0.00122659348742753149 0.00171094062170809059 0.00218897777420750490 0.00265887368846515985 0.00311877541334358533 0.00356680307865789911 0.00400104448151795966 0.00441954951305168278 0.00482032450998440450 0.00520132670255551988 0.00556045906731720673 0.00589556610754716354 0.00620443141534222573 0.00648477837459771316 0.00673427611688522023 0.00695055392313494516 0.00713122871903345851 0.00727395204297018837 
0.00025990410111504937 0.00077880361728152863 0.00129497430662955547 0.00180658767935343452 0.00231180118667583933 0.00280875229532614751 0.00329555226143367699 0.00377027952218827967 0.00423097263150979969 0.00467562268238969243 0.00510216519023476683 0.00550847146972836214 0.00589233964132447607 0.00625148558406226663 0.00658353446122915409 0.00688601396984062347 0.00715635133906487690 0.00739187752859089831 0.00758984432340533734 0.00774746334457451346 
0.00027450098362335963 0.00082258508860145769 0.00136791244245572613 0.00190863460240025162 0.00244288699781627103 0.00296878204472991692 0.00348440181487669198 0.00398779011715174551 0.00447694383994326917 0.00494980339476252303 0.00540424209883661171 0.00583805434479868837 0.00624894244419007226 0.00663450212614826677 0.00699220687567150053 0.00731939170447074711 0.00761323774094276300 0.00787076052875843209 0.00808880770142248948 0.00826407666247571358 


==> test/01/zzz0z2.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz0z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz0z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz10z0.txt <==
0.05138967308509547610 0.05063775176822337548 0.04963481847219462784 0.04838405248652052210 0.04688971360626024987 0.04515719179507679537 0.04319305777326186424 0.04100511214526698922 0.03860243022975325816 0.03599539932864733588 0.03319574481460949023 0.03021654118319968760 0.02707220416820144138 0.02377846021814973218 0.02035229013303242393 0.01681184449661360381 0.01317632971378326044 0.00946586493225335356 0.00570131180253580401 0.00190408077052942374 
0.05164283064412797386 0.05088876374738002251 0.04988265116183999287 0.04862762538110672328 0.04712789653718341132 0.04538880400570827200 0.04341686937944178731 0.04121984843278585220 0.03880677921534544939 0.03618802294157926619 0.03337529393198144373 0.03038167456678812772 0.02722161110325492517 0.02391088635321532083 0.02046656568433394968 0.01690691364302512531 0.01325127971248281876 0.00951995328044099275 0.00573398970482463365 0.00191501127958189073 
0.05215013707256266340 0.05139182141532876169 0.05037939704667861174 0.04911590133888293214 0.04760544315565840706 0.04585325831113108014 0.04386576730601115387 0.04165063299108918288 0.03921681525726343487 0.03657461929034283576 0.03373573340494889772 0.03071325204871642317 0.02752167932481474483 0.02417690840712266240 0.02069617260806293560 0.01709796467867012726 0.01340192221268189134 0.00962867877220316762 0.00579968245673984865 0.00193698592255539623 
0.05291356943434405435 0.05214898779469374912 0.05112721427066282964 0.04985113977208795871 0.04832471643543618384 0.04655301877714651537 0.04454230854238254433 0.04230010096829623506 0.03983522953227629226 0.03715790555757973734 0.03427976834875490902 0.03121392089831390507 0.02797494574016495469 0.02457889534239764487 0.02104325166212499265 0.01738685025091055159 0.01362976568737144130 0.00979315713894993341 0.00589907542737619448 0.00197023587645523031 
0.05393607911193153831 0.05316334605843936467 0.05212933246919108921 0.05083672704336992393 0.04928926403685186808 0.04749179181963624624 0.04545034711807632855 0.04317223280743689995 0.04066609634596573403 0.03794200505894485681 0.03501151353417712025 0.03188771745561935766 0.02858528739513354830 0.02512047556017795585 0.02151108844712886978 0.01777641897547563646 0.01393713314694336979 0.01001510866884893110 0.00603322623735976556 0.00201511803234455953 
0.05522157385197944829 0.05443898485794106817 0.05339004250429219001 0.05207717189534879360 0.05050382084896512525 0.04867453734647029379 0.04659505530284963060 0.04427238679740928828 0.04171491798520481076 0.03893250479805678010 0.03593656327338932283 0.03274014799485287786 0.02935801082457193192 0.02580663105605174312 0.02210420759073688374 0.01827060405691974948 0.01432723925607745814 0.01029691815214265650 0.00620360282086938018 0.00207212804790780306 
0.05677489233666781904 0.05598097701705335993 0.05491468079468779517 0.05357809718476806704 0.05197431011718958715 0.05010748141443023551 0.04798294994944262565 0.04560734109414588122 0.04298868399938746837 0.04013653287468818553 0.03706208676647047839 0.03377830042583090248 0.03029997685224957230 0.02664383024872019404 0.02282850680284716910 0.01887455040538902132 0.01480430166830406721 0.01064172186277484618 0.00641213884606729820 0.00214191938632507213 
0.05860177002351761588 0.05779535007891675041 0.05670960647263761228 0.05534622593184609224 0.05370784102059492776 0.05179812824461835913 0.04962192198634477608 0.04718534363034414258 0.04449594404351097515 0.04156285593483789731 0.03839695049197348192 0.03501099008975065707 0.03141976590987530932 0.02764020628373228469 0.02369143896654258424 0.01959478909348510295 0.01537369514897494842 0.01105352878458538274 0.00666131131429987915 0.00222533003765026331 
0.06070879471779458414 0.05988904680245846907 0.05878216908509982519 0.05738935904938370636 0.05571269978872564477 0.05375526855710346247 0.05152126612097394920 0.04901616739737493789 0.04624689260947446867 0.04322199632917902296 0.03995186917683486022 0.03644894353132294845 0.03272789041376869545 0.02880579000979099219 0.02470225368610575595 0.02043947185303386649 0.01604216104952525465 0.01153738681229185027 0.00695424758889657234 0.00232341948762636611 
0.06310335010381491749 0.06226987332802277897 0.06114066401591950611 0.05971634139186324242 0.05799833052782039228 0.05598898007409586208 0.05369170654307259261 0.05111116722870719803 0.04825346266783295257 0.04512636759556887256 0.04173958635486400837 0.03810502444493757412 0.03423706220408549716 0.03015280965555727430 0.02587231391505554964 0.02141868358301933506 0.01681809038380037424 0.01209960982616020697 0.00729487274136819599 0.00243751981158499926 
0.06579354528966717408 0.06494643238989834810 0.06379427225869219176 0.06233701197432930941 0.06057530085659674352 0.05851061466838700098 0.05614541274851330560 0.05348333230654837844 0.05052942323758129184 0.04729042503039954104 0.04377508420211473350 0.03999450568947786333 0.03596252430207848294 0.03169607249329700616 0.02721550873553980898 0.02254485818018755333 0.01771190707649671764 0.01274808936718040131 0.00768811373883101362 0.00256930682893043378 
0.06878812834672499987 0.06792803868321117822 0.06675298065462145769 0.06526213339016513626 0.06345524625585033385 0.06133276499434208578 0.05889599747604511853 0.05614732601139172524 0.05309047294554432306 0.04973082508633325932 0.04607581973371752126 0.04213538980878066970 0.03792245682145352348 0.03345344728001252432 0.02874879035361916843 0.02383333332569437246 0.01873659037481855902 0.01349272682723365313 0.00814018601784502818 0.00272090059423615296 
0.07209638188917466550 0.07122461334159989332 0.07002747828641735228 0.06850329467585930532 0.06665078578229738371 0.06446920157708589671 0.06195848614993343384 0.05911950131742910175 0.05595431744687103665 0.05246658263567158947 0.04866197983764146417 0.04454877699047376377 0.04013846589494243083 0.03544646945168037494 0.03049287207322996102 0.02530309439415221254 0.01990839426984948590 0.01434604154909061534 0.00865900291107929779 0.00289501012440530328 
0.07572799897762258481 0.07484655450759641893 0.07362902447358884994 0.07207278124455725188 0.07017540062039395732 0.06793476938177078761 0.06534924422917356979 0.06241787566152030148 0.05914071288883911148 0.05551920817184065327 0.05155673999070303076 0.04725927242053052507 0.04263616031616208890 0.03770109255853656971 0.03247313409346809510 0.02697777790783499954 0.02124785076133649600 0.01532404218820003494 0.00925477395297623871 0.00309514711671105914 
0.07969293806925950574 0.07880458123757436151 0.07756928385578443219 0.07598340520838679779 0.07404326607295033669 0.07174523110042971275 0.06908584572346974928 0.06606204421063949228 0.06267145027512442679 0.05891279717214878420 0.05478649953279947360 0.05029541238478321685 0.04544581039063881611 0.04024860637283575460 0.03472079383427090216 0.02888703238238319107 0.02278118867946146014 0.01644750248939680359 0.00994090359591455128 0.00332595150617375976 
0.08400125636143816743 0.08310954851765692264 0.08186012450358773340 0.08024828966025522592 0.07826902736259085114 0.07591704322352804679 0.07318686335363629170 0.07007300518244352627 0.06657024682887036082 0.06267403070883051375 0.05838104858356289728 0.05369006719516410120 0.04860306248877420410 0.04312672870789674429 0.03727440248839657827 0.03106836910796535386 0.02454236908472935338 0.01774387549401117842 0.01073538643511140478 0.00359370681824318361 
0.08866292159101885062 0.08777223196802735883 0.08651337598065429735 0.08488060156645547971 0.08286751049362986454 0.08046705107745547036 0.07767155928510387219 0.07447286633662804356 0.07086250114908303199 0.06683203025073995718 0.06237359689745742425 0.05748074532353596861 0.05214964366139715479 0.04638084348158044018 0.04018171830345330237 0.03356967247635232743 0.02657604305747942111 0.01925024396680713457 0.01166305983227670928 0.00390719614993075264 
0.09368760291342707880 0.09280308178277937858 0.09154054588454660357 0.08989323013128272533 0.08785336196801761532 0.08541209130755997303 0.08255945637269553050 0.07928439972988178541 0.07557486118009371090 0.07141799224758878240 0.06680056343199079760 0.06170967354012512479 0.05613392335169796465 0.05006528325357448295 0.04350195476748394685 0.03645255943651122543 0.02894188670202886907 0.02101799748346123639 0.01275941277725752693 0.00427921409913386858 
0.09908444139968623776 0.09821194636511651477 0.09695249564347004079 0.09529841110611111943 0.09324061593959795391 0.09076849581207140083 0.08786977516823638035 0.08453041503010987057 0.08073455159382120216 0.07646451412753071941 0.07170099104279187285 0.06642346205327584463 0.06061109295169516548 0.05424441141353558704 0.04730825807639671421 0.03979672380017978267 0.03172094683066356557 0.02312044648775140807 0.01407737969415830820 0.00472946156848106942 
0.10486179911186933877 0.10400776663453029092 0.10275907921810593926 0.10110730271009377157 0.09904219487219163842 0.09655150083289136542 0.09362073345806865010 0.09023293362850003108 0.08636841603755056329 0.08200452162592096472 0.07711542455837028243 0.07167209067849118764 0.06564257498827119619 0.05899301137247594390 0.05168994232438742925 0.04370513085714757689 0.03502473033269416780 0.02566546194272254292 0.01570019794314323619 0.00529071404911315470 


==> test/01/zzz10z1.txt <==
0.06566655881670482864 0.06219473285813278962 0.05873779550792609244 0.05529538191961040627 0.05186705071878002643 0.04845228843507057986 0.04505051426869056963 0.04166108507551453954 0.03828330046581223528 0.03491640792586096775 0.03155960788760084346 0.02821205868796700100 0.02487288137562810447 0.02154116433789350984 0.01821596773408437620 0.01489632773346218422 0.01158126056580162724 0.00826976640092775238 0.00496083308012617696 0.00165343972743208899 
0.06565138586466175152 0.06217984424976743391 0.05872327174603509531 0.05528129953212509301 0.05185348180165910703 0.04843930031774112965 0.04503816929548658948 0.04164944049204079290 0.03827240839606119854 0.03490631542416985228 0.03155035704897454774 0.02820368680067204467 0.02486542110102380257 0.02153464390396804193 0.01821041113089743452 0.01489175490050056137 0.01157768756301493819 0.00826720555685544513 0.00495929311201869210 0.00165292582960217837 
0.06562095606327510156 0.06214998653024014080 0.05869414769432181045 0.05525306266119572873 0.05182627663799018597 0.04841326173874817285 0.04501342210347386574 0.04162609920110083711 0.03825057720222192759 0.03488608832578271590 0.03153181808345544707 0.02818691036472282391 0.02485047232382697757 0.02152157904605741731 0.01819927798503677072 0.01488259317462768509 0.01157052922890211381 0.00826207515146039698 0.00495620798149096469 0.00165189630856011293 
0.06557510092048809969 0.06210499811359618261 0.05865026983981633940 0.05521052678034573530 0.05178530035035781853 0.04837404789578753778 0.04497615817855982884 0.04159095700666670670 0.03821771288594297267 0.03485564259328361586 0.03150391659434172847 0.02816166425093681591 0.02482797878350383528 0.02150192197139788597 0.01818252858856453727 0.01486881058407129620 0.01155976102650543326 0.00825435783859306688 0.00495156735392465221 0.00165034773170741203 
0.06551356594103863173 0.06204463516384014360 0.05859140677100172639 0.05515347427001314473 0.05173035008730778733 0.04832147131548431701 0.04492620570831127452 0.04154385776106320899 0.03817367474159961971 0.03481485256706703252 0.03146654144969105588 0.02812785126117887252 0.02479785658785367553 0.02147560146746577137 0.01816010381375218058 0.01485035954658751531 0.01154534645445523360 0.00824402782248178159 0.00494535586390717173 0.00164827499605229655 
0.06543600847976964452 0.06196856982972406142 0.05851724781033719458 0.05508161344139735072 0.05166115441337588293 0.04825528157053064066 0.04486333557813777795 0.04148459358767517952 0.03811827575232525078 0.03476355148369376924 0.03141954537617654142 0.02808534275623397747 0.02475999483926624722 0.02144252349685933298 0.01813192565239090878 0.01482717733407134045 0.01152723742224619208 0.00823105113297165070 0.00493755328316995961 0.00164567138464689921 
0.06534199481549496369 0.06187638786494935317 0.05842740119922566061 0.05499457727186327777 0.05157737255426782241 0.04817516497512459861 0.04478726144603405873 0.04141290525917453585 0.03805128319633244161 0.03470153223920625224 0.03136274581508735615 0.02803397954831423483 0.02471425651611800639 0.02140257202831439415 0.01809789796488080194 0.01479918671506074215 0.01150537476748654704 0.00821538600398866517 0.00492813475115411789 0.00164252864401223946 
0.06523099639015429718 0.06176758561535267145 0.05832139184975290713 0.05489192189256227733 0.05147859355670757198 0.04808074432966586570 0.04469763997169930170 0.04132848280665646357 0.03797241953462371367 0.03462854846171141421 0.03129592609665235448 0.02797357310581757850 0.02466047964857720140 0.02135561013539940059 0.01805790746375716960 0.01476629679380426878 0.01147968892865059570 0.00819698336434236674 0.00491707107344559278 0.00163883708426018214 
0.06510238514442341640 0.06164156635655416300 0.05819865869187099833 0.05477312489192531081 0.05136433545033425307 0.04797157881513196276 0.04459407130444075634 0.04123096646112837937 0.03788136367379456304 0.03454431597636337115 0.03121883700399305517 0.02790390712972654064 0.02459847883697375073 0.02130148140094882681 0.01801182496094417759 0.01472840406774857287 0.01145010078896920545 0.00817578745128460550 0.00490432909402570370 0.00163458570384308020 
0.06495542786930159906 0.06149763597456966296 0.05805855166925166094 0.05463758353293368675 0.05123404453757212512 0.04784716417608691347 0.04447609996980338154 0.04111994805962166516 0.03777775272306283655 0.03444851476595445910 0.03113119881322997523 0.02782473957212176774 0.02452804716864244103 0.02124001167047800606 0.01795950691132212548 0.01468539372727662926 0.01141652270819307202 0.00815173655780115219 0.00488987214752953803 0.00162976234092951822 
0.06478927948650158031 0.06133499800317129130 0.05790032847763228185 0.05448461303298566399 0.05108709499093350842 0.04770693338184019833 0.04434321633906416343 0.04099497308449212563 0.03766118439288066583 0.03434079155116167431 0.03103270391085065361 0.02773580517688810018 0.02444895859499623958 0.02117101120099861011 0.01790079728658966127 0.01463714122184275879 0.01137885975872531159 0.00812476392419738715 0.00487366059736177564 0.00162435385327497502 
0.06460297517466526140 0.06115274807398158458 0.05772315120512047648 0.05431344513044316508 0.05092278901133617114 0.04755025802127613860 0.04419485892012083028 0.04085554354640197339 0.03753122021280608928 0.03422076313496088401 0.03092302010212286817 0.02763681862958377450 0.02436097083345580352 0.02109427725193056477 0.01783552981219517844 0.01458351411477943477 0.01133701118066802668 0.00809479878290130829 0.00485565246444520822 0.00161834632808358059 
0.06439542128492295459 0.06094986791296931605 0.05752608313842486054 0.05412322727233023767 0.05074035790269185164 0.04737645077180735464 0.04403041777374110816 0.04070112196818887612 0.03738738977698084776 0.03408802067375287653 0.03080179473309617097 0.02752747840586829836 0.02426382885731264566 0.02100959716107266353 0.01776353059548105642 0.01452437424441177342 0.01129087206626604167 0.00806176756229461111 0.00483580414943417421 0.00161172532269772103 
0.06416538505965423134 0.06072521915454789226 0.05730808616327945360 0.05391302291776105260 0.05053896455529360149 0.04718476938952040345 0.04384923943484735770 0.04053113677563165845 0.03722919625317553521 0.03394213504997362768 0.03066865975064064775 0.02740747140348062660 0.02415726902885384844 0.02091675193956641157 0.01768462116424460856 0.01445958020112055042 0.01124033527768972252 0.00802559525057691854 0.00481407124829914823 0.00160447613597084772 
0.06391148332286450406 0.06047753748228857501 0.05706801944238402979 0.05368181368014085519 0.05031770801120107744 0.04697442279613332772 0.04365063380049622604 0.04034498944631487172 0.03705612341011605554 0.03378266352232532632 0.03052323781601221087 0.02727647842855969798 0.02404102391505573075 0.02081552040409452575 0.01759862192081042623 0.01438899011813607465 0.01118529359279538983 0.00798620691402419404 0.00479040945721464877 0.00159658410885737219 
0.06363217062458199902 0.06020542800935780453 0.05680464044382726313 0.05342850434921729563 0.05007563101323644211 0.04674457998331560393 0.04343388352468939562 0.04014206379901559540 0.03686764441864847502 0.03360915781319939732 0.03036514956252317834 0.02713418057969025146 0.02391482779871485428 0.02070568384094552405 0.01750535599676653065 0.01431246475781792170 0.01112564206133155771 0.00794352935550981902 0.00476477555767788625 0.00158803495110136379 
0.06332572793383978160 0.05990736348673341566 0.05651660997434992950 0.05315193225966462209 0.04981173170921182614 0.04649438259920332661 0.04319825651593017790 0.03992173780640972253 0.03666323265226286571 0.03342117374930060614 0.03019402204119081209 0.02698026652896321625 0.02377842285916790047 0.02058703116420620635 0.01740465346749222111 0.01422987085503753073 0.01106128053920310723 0.00789749288900564589 0.00473712846688571342 0.00157881508897155789 
0.06299025413634237736 0.05958168802938610537 0.05620250370717435467 0.05285088300587953425 0.04952498096474291372 0.04622296218835558745 0.04294302213341816277 0.03968339825843024415 0.03644237463469263832 0.03321828249054933901 0.03000949832397623376 0.02681444063580386283 0.02363156594478729375 0.02045936448921914161 0.01729635585395864969 0.01414108465563686766 0.01099211635143771369 0.00784803319442393781 0.00470743033188775976 0.00156891202687071073 
0.06262366474155468821 0.05922663078729434316 0.05586083381908183570 0.05252411509193626038 0.04921434695552469318 0.04592946305605798141 0.04266747157095666931 0.03942645845920047382 0.03620458513752807667 0.03300008325422786049 0.02981124812836094193 0.02663643174548870410 0.02347403579495830825 0.02032250499392443746 0.01718032080348634583 0.01404599556211357826 0.01091806701648692472 0.00779509320536462234 0.00467564763937067598 0.00155831471349423948 
0.06222370604382761183 0.05884033655915470867 0.05549008568992241236 0.05217039658725895063 0.04887882870936162416 0.04561307150939496874 0.04237094263515003151 0.03915037886988689819 0.03594942420199132710 0.03276621726047302535 0.02959897918975101794 0.02644600242283168604 0.02330564049563276993 0.02017629888803394375 0.01705642680394867799 0.01394450977284415749 0.01083906294703178286 0.00773862497117694479 0.00464175230673609038 0.00154701390122980592 


==> test/01/zzz10z2.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz10z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz10z4.txt <==
0.79430740446134862065 0.80307660628227417465 0.81208193147399088119 0.82132056559346189317 0.83078869022003354328 0.84048142886040733135 0.85039279159408298625 0.86051562096073419550 0.87084154203142982720 0.88136092001796662032 0.89206282911574463768 0.90293503649226791730 0.91396400536508415335 0.92513492089834914456 0.93643174213275415241 0.94783728231527353270 0.95933331881124284113 0.97090073230312468056 0.98251967329912148763 0.99416975222929970801 
0.79406941985435908204 0.80284048291148291110 0.81184862254623646471 0.82109107508636136608 0.83056407620623151633 0.84026280476710568657 0.85018132496110709884 0.86031252925668921794 0.87064808511558866577 0.88117838890672572916 0.89189253083699893132 0.90277827499597451677 0.91382205870463550923 0.92500901519720923893 0.93632302318463955793 0.94774678600182360455 0.95926194181533019911 0.97084920479900960189 0.98248853536494029637 0.99415933561807701135 
0.79359254322731209719 0.80236728296306203401 0.81138100071311158867 0.82063103599951459088 0.83011373475142558043 0.83982438904067580054 0.84975717422655094868 0.85990508598932657858 0.87025988026751111004 0.88081201965635014250 0.89155063032955061963 0.90246347394999537617 0.91353693926027246253 0.92475605800121241096 0.93610454940677134683 0.94756489669205190562 0.95911845764924419377 0.97074560971264256537 0.98242592774355319563 0.99413839049614649568 
0.79287496600831863791 0.80165510500034165009 0.81067706134363315407 0.81993833344715938427 0.82943543775928041395 0.83916384241762120855 0.84911789691509353961 0.85929076020655392742 0.86967433030877772104 0.88025917912161322221 0.89103449687485880570 0.90198805121418390573 0.91310616638524511046 0.92437372814059715065 0.93577421974918184588 0.94728979371036847734 0.95890138237695143886 0.97058884865876282610 0.98233117540048242589 0.99410668911909794154 
0.79191399131018247459 0.80070110968635344051 0.80973380621392121448 0.81900979868621104352 0.82852584042091559358 0.83827764595543574622 0.84825981080964918402 0.85846572761301731536 0.86888750163943218041 0.87951586964646544242 0.89034012683408825239 0.90134806764663666367 0.91252594692592681191 0.92385846842674923529 0.93532880773899051974 0.94691867602328660958 0.95860842948942937003 0.97037722714497476328 0.98220323608051596231 0.99406387969886367273 
0.79070605403140425960 0.79950153622096920003 0.80854725513948577653 0.81784121466284931401 0.82738047928273539267 0.83716109017355655464 0.84717797275505024590 0.85742483779643330344 0.86789407898946768771 0.87857667099072689343 0.88946207316839120960 0.90053814561234857283 0.91179108524507612721 0.92320539090148212580 0.93476386675674372206 0.94644767315435840427 0.95823643241250366920 0.97010839435119111673 0.98204066207774398656 0.99400947329470668024 
0.78924674921099247094 0.79805172602663354553 0.80711246346020348863 0.81642732554296670866 0.82599377187362132968 0.83580826270100461173 0.84586615224056260764 0.85616157182819863092 0.86668730553127881766 0.87743466215858401114 0.88839334923639978747 0.89955135638929140107 0.91089485754054722033 0.92240814317735930761 0.93407359523214394947 0.94587171742490017134 0.95778123265503645190 0.96977925576954160380 0.98184154458456229797 0.99394282469692452064 
0.78753086994948540145 0.79634615521436880048 0.80542354713172892300 0.81476185217519236925 0.82435901996777904976 0.83421203651627751086 0.84431680167799716408 0.85466799174451946186 0.86525890914886427474 0.87608132287592921372 0.88712530522933230603 0.89837907316786880241 0.90982884535046359975 0.92145872903526293562 0.93325065356957292995 0.94518436865806054747 0.95723752501320169550 0.96938585148737754782 0.98160343579403797065 0.99386310560535040537 
0.78555245650094207566 0.79437847774962844216 0.80347371767715114466 0.81283751605829424047 0.82246841930602410109 0.83236406171832866274 0.84252102621062840981 0.85293468432301855486 0.86359901644373116003 0.87450641496693692911 0.88564747563713053236 0.89701078570238823584 0.90858272165817410837 0.92034727404365512804 0.93228592135282317699 0.94437757862456794822 0.95659864725233290095 0.96892318937272869928 0.98132324149886063225 0.99376926753579164497 
0.78330485839004693194 0.79214158160605163683 0.80125532976895419424 0.81064607507480934689 0.82031307947969389627 0.83025476484038318592 0.84046855712316914655 0.85095070289319452161 0.86169605733610632470 0.87269784491095736545 0.88394739664986543559 0.89543387234637894512 0.90714398153618913678 0.91906172412835995811 0.93116817917349570255 0.94344137723505450133 0.95585629599883426000 0.96838501725234427120 0.98099707329288532431 0.99365999057474596601 
0.78078081158699774722 0.78962766051557831126 0.79875994471780420447 0.80817837499229372433 0.81788305869755806299 0.82787336104034092710 0.83814773454846980272 0.84870351279048483750 0.85953666509654169658 0.87064151069092121649 0.88201039370499556558 0.89363332549707319430 0.90549760801184309145 0.91758746176009975404 0.92988369397774373049 0.94236345514332098272 0.95500014225560692083 0.96776351034492846814 0.98062004384559053882 0.99353361204505563631 
0.77797253284178013999 0.78682830415145854630 0.79597841359438981090 0.80542442147900350502 0.81516741927790437039 0.82520788607495154654 0.83554550723988263439 0.84617894862373332909 0.85710557956865540685 0.86832113905119046038 0.87981934198212241593 0.89159142792507661834 0.90362566325400961453 0.91590682092245379042 0.92841567983406037001 0.94112860710487866722 0.95401730753534375040 0.96704883802617247479 0.98018597969949350368 0.99338802580494101058 
0.77487183318907670859 0.78373460965408547896 0.79290098402929243271 0.80237347805142533730 0.81215431086010481110 0.82224525674167914246 0.83264745971237641431 0.84336119489591110376 0.85438556550315636340 0.86571812396306213611 0.87735440724722724148 0.88928738096710047145 0.90150679615666506894 0.91399847884164475698 0.92674359733116484783 0.93971798590679000984 0.95289164275471616161 0.96622855452492306672 0.97968701112127187791 0.99322053728015946561 
0.77147025232590205057 0.78033731724651467232 0.78951743481727021390 0.79901419583729993423 0.80883108936940961708 0.81897137031928446405 0.82943787997203310969 0.84023280574438008461 0.85135736358499658483 0.86281138405067558939 0.87459278207662360938 0.88669689253943384522 0.89911566156390620996 0.91183670095629687502 0.92484224474216436551 0.93810809643639947453 0.95160272305180571006 0.96528672619753141948 0.97911297298050992133 0.99302764947457977662 
0.76775921497105936719 0.77662697218880050176 0.78581724215597392735 0.79533478111109356945 0.80518448046094903692 0.81537125519401565388 0.82589988411209069863 0.83677478452458076141 0.84799969904177330271 0.85957726657801847292 0.87150844446915842756 0.88379174555010453496 0.89642225660323004988 0.90939041867747150150 0.92268058424479748592 0.93626943204483681349 0.95012442681857556259 0.96420265423288786799 0.97845050512865627823 0.99280473711223160560 
0.76373020937716784573 0.77259411438165259689 0.78178978050673142430 0.79132320599015260054 0.80120079616927664112 0.81142928588373852694 0.82201561675773482385 0.83296674920007918175 0.84428938147949805781 0.85598953875046535078 0.86807198367188720400 0.88053938858859626126 0.89339120062143817513 0.90662213290556159517 0.92022024151471748521 0.93416462067957395377 0.94842289794477230291 0.96294895878678854473 0.97768165618899671720 0.99254553095791775430 
0.75937498683833393187 0.76822949545391094883 0.77742455949914635038 0.78696746617350865627 0.79686621234226628907 0.80712947541392787709 0.81776654783503099910 0.82878721403850452720 0.84020153892567450704 0.85201952327245766838 0.86425056287932744414 0.87690262451095390972 0.88998102438836468320 0.90348667080861955192 0.91741362822893646189 0.93174591121396832527 0.94645358549415170568 0.96148862678049762387 0.97678162988262440258 0.99224126148836000461 
0.75468577931342772924 0.76352432109651080516 0.77271149586243426111 0.78225588686247149450 0.79216711161235164873 0.80245585559467491610 0.81313388512995510293 0.82421402019323397603 0.83571003691223744170 0.84763645253436259441 0.86000812006201043936 0.87283952218752569596 0.88614360161244587477 0.89992989771161424617 0.91420168937844170642 0.92895181045321173485 0.94415690603736901476 0.95977033295842595351 0.97571497507264126625 0.99187914660125742206 
0.74965553022196151911 0.75847051375627083658 0.76764121599160861642 0.77717747380159130088 0.78709049164999422832 0.79739295022246514666 0.80809911689687941028 0.81922494469223927638 0.83078813599567769010 0.84280812989074527231 0.85530594264682702210 0.86830374256469256000 0.88182396216228020602 0.89588762904695018463 0.91051142112000327256 0.92570273518306800398 0.94145189524368577683 0.95772082394319524301 0.97442879084825784197 0.99143949644528750476 
0.74427813120751140641 0.75306098771500196154 0.76220538054613773404 0.77172230070229119736 0.78162443096356859495 0.79192633674831280910 0.80264468754285767105 0.81379850568316580706 0.82540943248748765981 0.83750198838611256136 0.85010377806986126004 0.86324554326213631672 0.87696087542503153855 0.89128523519390179253 0.90625363087155119679 0.92189581391537012145 0.93822711581111062351 0.95523227672241195485 0.97283986793190746489 0.99088954477691926215 


==> test/01/zzz11z0.txt <==
0.00026058466763796169 0.00078090644353390767 0.00129868203292816215 0.00181220222389226362 0.00231973996273439342 0.00281954279175765073 0.00330982485055294649 0.00378875830131197334 0.00425446402943075418 0.00470500146268513705 0.00513835734960850846 0.00555243334826114720 0.00594503231523797835 0.00631384327947765497 0.00665642528848041284 0.00697019072315447925 0.00725238947098280021 0.00750009685006402128 0.00771021095429241018 0.00787947005205091346 
0.00024552553474644072 0.00073574051298619717 0.00122344409525477582 0.00170695156825592946 0.00218456239794181288 0.00265455360793762432 0.00311517286615810209 0.00356463120063862894 0.00400109527360274515 0.00442267915933128915 0.00482743560319068461 0.00521334679748528592 0.00557831481350794679 0.00592015200982243337 0.00623657204670866310 0.00652518266115854027 0.00678348223093989608 0.00700886358203161447 0.00719863073905570739 0.00735003764125606411 
0.00023130249310804486 0.00069308597840966424 0.00115240226684881460 0.00160759755593486617 0.00205700445283930281 0.00249893637589293548 0.00293168180550321469 0.00335349836148169777 0.00376260670501031525 0.00415718429784658894 0.00453535910633765579 0.00489520342498135901 0.00523472813148607909 0.00555187789959546776 0.00584452822737327200 0.00611048564383112527 0.00634749320958662849 0.00655324450806683226 0.00672541077864273647 0.00686168757379574962 
0.00021790095238411936 0.00065289864069560037 0.00108548143779595195 0.00151403193579541652 0.00193692148158759736 0.00235250563729159619 0.00275911961848012517 0.00315507373477463045 0.00353864888711023133 0.00390809222070709773 0.00426161309933199145 0.00459737966461642306 0.00491351638785953674 0.00520810322970007965 0.00547917731935783359 0.00572473847720605944 0.00594276045550866643 0.00613121046200634616 0.00628808029365265052 0.00641143303144143389 
0.00020530362811695119 0.00061512619419266696 0.00102259290784397633 0.00142612726786324972 0.00182414390042407240 0.00221504507320572676 0.00259721729635105283 0.00296902807202647232 0.00332882288794888234 0.00367492259853957875 0.00400562140566678923 0.00431918574629280589 0.00461385452563557296 0.00488784131198748747 0.00513933934315192499 0.00536653049012660727 0.00556759967323562817 0.00574075659079723022 0.00588426690252008208 0.00599649501037167326 
0.00019349099400796976 0.00057970960011414043 0.00096363673152403745 0.00134374032738953297 0.00171848177903971468 0.00208631345875618735 0.00244567642169189140 0.00279499836903132149 0.00313269199411925084 0.00345715387983554657 0.00376676417850278170 0.00405988738925243484 0.00433487465640247042 0.00459006814946237227 0.00482380825113576731 0.00503444446691281734 0.00522035115651000615 0.00537994932542686273 0.00551173571525877086 0.00561432015024856436 
0.00018244174180875704 0.00054658448073188629 0.00090850409074849940 0.00126671553113113047 0.00161972942958906580 0.00196605056108741915 0.00230417656262900828 0.00263259698828767139 0.00294979283966125168 0.00325423674818057325 0.00354439403925635096 0.00381872497581168006 0.00407568856125950420 0.00431374837832376994 0.00453138104501595116 0.00472708796987889295 0.00489941116046471899 0.00504695383914143501 0.00516840648283957774 0.00526257853926475391 
0.00017213323430392876 0.00051568249025614845 0.00085707961960694308 0.00119488827679742251 0.00152766984709799825 0.00185398279337541452 0.00217238227944905422 0.00248142018182910323 0.00277964562805750603 0.00306560623396914247 0.00333785025453036885 0.00359492991347843717 0.00383540623450009726 0.00405785575755726081 0.00426087958072538051 0.00444311520712209213 0.00460325167632853575 0.00474004838783458147 0.00485235783769334683 0.00493915214065299320 
0.00016254193945473854 0.00048693262638183576 0.00080924362062570249 0.00112808810935361922 0.00144207888863009124 0.00174982848586718496 0.00204994957996269345 0.00234105583152218128 0.00262176325677053023 0.00289069230510811829 0.00314647083141754305 0.00338773818907160120 0.00361315070570518903 0.00382138883667979597 0.00401116631320621534 0.00418124160155556538 0.00433043194989274349 0.00445763019817500827 0.00456182433944623753 0.00464211952570488945 
0.00015364383658792837 0.00046026245519075409 0.00076487412716041221 0.00106614165136126315 0.00136272911220156447 0.00165330268150054214 0.00193653172301235508 0.00221109030752639473 0.00247565926239431532 0.00272892889827525739 0.00296960257696008648 0.00319640130568523556 0.00340806956256926039 0.00360338257025052131 0.00378115523386412210 0.00394025293600120795 0.00407960432351186890 0.00419821611552647148 0.00429518979621170121 0.00436973982233747338 
0.00014541478829414953 0.00043559923063283987 0.00072384878146392788 0.00100887525672945498 0.00128939322731436048 0.00156412140492106274 0.00183178432305978740 0.00209111441317672833 0.00234085458700508068 0.00257976144863850424 0.00280660927246230906 0.00302019489413999677 0.00321934366863609175 0.00340291664788891154 0.00356981911599854249 0.00371901058507327761 0.00384951629262705224 0.00396044014420730579 0.00405097890753662419 0.00412043728715359020 
0.00013783087424997967 0.00041287089758252835 0.00068604651133300539 0.00095611736677826665 0.00122184713540535910 0.00148200538780956094 0.00173536975112900649 0.00198072843511565202 0.00221688322381077569 0.00244265303681136942 0.00265687817011064356 0.00285842532977635200 0.00304619356994619526 0.00321912123667049063 0.00337619399716785522 0.00351645399566631036 0.00363901011771576013 0.00374304926113907567 0.00382784840257390565 0.00389278711734045548 
0.00013086868537322084 0.00039200697411428812 0.00065134899950729805 0.00090770056364524669 0.00115987255971924876 0.00140668325978281564 0.00164696085853102366 0.00187954635234610168 0.00210329683631100108 0.00231708930468555591 0.00251982504139253768 0.00271043468490857198 0.00288788404470184754 0.00305118073167900006 0.00319938164033607393 0.00333160128270834285 0.00344702092143060312 0.00354489838005933328 0.00362457832427946509 0.00368550271215261098 
0.00012450557850183662 0.00037293931399410570 0.00061964194893665233 0.00086346332857617470 0.00110325928004357458 0.00133789423307142941 0.00156624407086617323 0.00178719927942672650 0.00199966846440157060 0.00220258230422731502 0.00239489800586537927 0.00257560432376354896 0.00274372719227362416 0.00289833600500758425 0.00303855054978909717 0.00316354857340038400 0.00327257390523897664 0.00336494501338818839 0.00344006380233201001 0.00349742439289011569 
0.00011871989314185648 0.00035560275442364622 0.00059081615366903103 0.00082325152167922596 0.00105180699880744579 0.00127539032159315201 0.00149292191243551183 0.00170333823009306026 0.00190559543764124003 0.00209867344195675343 0.00228158035407811976 0.00245335741200661825 0.00261308439562151287 0.00275988554628861385 0.00289293598041234432 0.00301146855586512151 0.00311478111273673581 0.00320224396592242583 0.00327330747877026870 0.00332750949803224194 
0.00011349113278379945 0.00033993565688959223 0.00056476838963659924 0.00078691960566425201 0.00100532687191383146 0.00121893814205822188 0.00142671502718966225 0.00162763629086876312 0.00182070161411357736 0.00200493567188034152 0.00217939255648372460 0.00234316057456328752 0.00249536743191719696 0.00263518580411301355 0.00276183926970654560 0.00287460855691102062 0.00297283802392041708 0.00305594225879451346 0.00312341264879439527 0.00317482373432326215 
0.00010880011388754844 0.00032588035071432441 0.00054140214232352153 0.00075433163942735092 0.00096364274112540574 0.00116832034753624157 0.00136736376339615198 0.00155979029207875086 0.00174463905606396215 0.00192097507496730743 0.00208789362541315351 0.00224452489784561201 0.00239003895337097216 0.00252365096853969734 0.00264462673738980521 0.00275228837815199960 0.00284602016723940450 0.00292527439654081912 0.00298957712328953851 0.00303853365725496524 
0.00010462908593961835 0.00031338348975663529 0.00052062818951581155 0.00072536206859622442 0.00092659210562420010 0.00112333674356518811 0.00131462938677995344 0.00149952205798612663 0.00167708924309621274 0.00184643194651177320 0.00200668197235597283 0.00215700643803503267 0.00229661251518138189 0.00242475237928499584 0.00254072833316097571 0.00264389805106776980 0.00273367987034438611 0.00280955803683981915 0.00287108779056797440 0.00291790016076105612 
0.00010096182605390807 0.00030239633285678730 0.00050236505738686561 0.00069989633981753520 0.00089402686920998244 0.00108380513432035927 0.00126829498217234790 0.00144657930998959077 0.00161776391182298662 0.00178098149562759718 0.00193539587946393453 0.00208020636675716828 0.00221465229003452732 0.00233801770025792843 0.00244963616490133807 0.00254889562261371690 0.00263524322623054580 0.00270819008990610000 0.00276731584138147991 0.00281227286827542616 
0.00009778371147313469 0.00029287495822974006 0.00048653936735732780 0.00067783136407706748 0.00086581389707783563 0.00104956194233391713 0.00122816609759948789 0.00140073628797690304 0.00156640559857854512 0.00172433424471169481 0.00187371368311499832 0.00201377085949517752 0.00214377257794162853 0.00226302996681085290 0.00237090300357273038 0.00246680504825521479 0.00255020732205798236 0.00262064325517256036 0.00267771261677641819 0.00272108533163136716 


==> test/01/zzz11z1.txt <==
0.00191435889360898250 0.00574440041639659449 0.00957841496331491953 0.01341905732107124237 0.01726899159466851325 0.02113089526582933794 0.02500746359720864773 0.02890141450151240132 0.03281549400823219331 0.03675248247428489906 0.04071520169439846876 0.04470652306480588783 0.04872937692482286892 0.05278676311715418262 0.05688176261682971468 0.06101754968291335512 0.06519740320672244571 0.06942471443996688085 0.07370298551957488176 0.07803580825240162555 
0.00192623991191974171 0.00578004497231728899 0.00963782721095881624 0.01350224300096718524 0.01737595618732904607 0.02126164125766302759 0.02516198669703076027 0.02907969858017320913 0.03301750445081591545 0.03697815752672301698 0.04096444124446754764 0.04497917410832000251 0.04902521471446024542 0.05310546665336257632 0.05722288269727313775 0.06138046717055115065 0.06558127454259322919 0.06982840087326622203 0.07412496251020704585 0.07847405312655300613 
0.00193679569367243769 0.00581171234999400266 0.00969060590723588161 0.01357613128450962936 0.01747094889601743042 0.02137772688046302161 0.02529914335307818091 0.02923788867133375602 0.03319666768813528401 0.03717820193732372658 0.04118523164842873008 0.04522051740954623894 0.04928684117133545761 0.05338700608456271868 0.05752383434834921344 0.06170016175942487358 0.06591882691983307063 0.07018265200029774609 0.07449441052143403186 0.07885677590152824490 
0.00194602620644844320 0.00583940282675040560 0.00973675278348108339 0.01364072733381802363 0.01755398123176801772 0.02147917401509341281 0.02541897116348521349 0.02937604506394834308 0.03335307569306780046 0.03735275088600786830 0.04137776600237741409 0.04543082271010079332 0.04951462647677258577 0.05363188216520364121 0.05778528685213612376 0.06197751859896607346 0.06621121937701640592 0.07048896968665767371 0.07481325167370303508 0.07918639694738917323 
0.00195393251181936924 0.00586311996707809986 0.00977627506612002532 0.01369604403551334844 0.01762507468214319709 0.02156601678465739497 0.02552152222182087551 0.02949424472790664054 0.03348683913417969255 0.03750195991126252515 0.04154225876497222997 0.04561038095170694834 0.04970895986045054116 0.05384060924734315745 0.05800791229602556692 0.06221340640728680038 0.06645956230260879893 0.07074875569561349387 0.07508322953933115051 0.07946504489139107064 
0.00196051638557030207 0.00588286946362259842 0.00980918347840757480 0.01374209905997214425 0.01768425667663400466 0.02163829621957208751 0.02560685621123428776 0.02959257249167763365 0.03359807620448182486 0.03762599085989033060 0.04167892819454205311 0.04575948247130420810 0.04987022276597957715 0.05401368266769290827 0.05819234667733618610 0.06240863243154676915 0.06666486773051841230 0.07096326125385632455 0.07530586589661698860 0.07969453398780565467 
0.00196577995240954182 0.00589865802343441260 0.00983549032391552516 0.01377891204933365081 0.01773155674484858807 0.02169605520576266613 0.02567503391186662376 0.02967111282308773634 0.03368690233217964958 0.03772499912927490540 0.04178798068200139521 0.04587839797298821215 0.04999876606447064414 0.05415155198011277482 0.05833915931407948618 0.06256390891104571250 0.06682801493406181903 0.07113355569267634793 0.07548243880547483853 0.07987636070393203114 
0.00196972535304299010 0.00591049235378998498 0.00985520774448646504 0.01380650206859832495 0.01776700304766403588 0.02173933394676336867 0.02572611140738182561 0.02972994255662705226 0.03375342117187409008 0.03779912264302825314 0.04186959743120040323 0.04596736267417664279 0.05009489153880205409 0.05425459987420813007 0.05844882968782338234 0.06267982896449486585 0.06694972740200669237 0.07126050777731239572 0.07561397292867401421 0.08001170878328175973 
0.00197235445901542805 0.00591837829419607480 0.00986834623164203027 0.01382488543290914459 0.01779061943044589478 0.02176816612624492622 0.02576013521427029940 0.02976912482416452579 0.03379771715566140533 0.03784847283976360693 0.04192392372559528013 0.04602656375371588782 0.05015883754235286179 0.05432312629009436455 0.05852173059851102643 0.06275684985710369701 0.06703055793215757785 0.07134477508589252837 0.07570123634862707673 0.08010145699304248301 
0.00197366864783807446 0.00592232013233686717 0.00987491345497643926 0.01383407400095037522 0.01780242311496548976 0.02178257591350014205 0.02577713849928995118 0.02978870437009931149 0.03381984978684341586 0.03787312783476947525 0.04195106087770123643 0.04605613107273879431 0.05019076858679911990 0.05435733714530546073 0.05855811655902268265 0.06279528193325134566 0.06707087938362744917 0.07138679828547313255 0.07574474038689918420 0.08014618652659710740 
0.00197366864783807879 0.00592232013233688018 0.00987491345497645834 0.01383407400095041338 0.01780242311496553487 0.02178257591350018715 0.02577713849928999629 0.02978870437009938088 0.03381984978684351301 0.03787312783476957934 0.04195106087770138215 0.04605613107273896084 0.05019076858679928643 0.05435733714530567584 0.05855811655902291163 0.06279528193325158159 0.06707087938362767121 0.07138679828547341011 0.07574474038689950339 0.08014618652659746822 
0.00197235445901544192 0.00591837829419612250 0.00986834623164210833 0.01382488543290926429 0.01779061943044603702 0.02176816612624509623 0.02576013521427050756 0.02976912482416474437 0.03379771715566168289 0.03784847283976394000 0.04192392372559569647 0.04602656375371635272 0.05015883754235338915 0.05432312629009498212 0.05852173059851171338 0.06275684985710443253 0.06703055793215832725 0.07134477508589337491 0.07570123634862797879 0.08010145699304350997 
0.00196972535304301309 0.00591049235379005351 0.00985520774448658300 0.01380650206859849322 0.01776700304766426139 0.02173933394676364275 0.02572611140738216215 0.02972994255662744431 0.03375342117187455498 0.03779912264302880132 0.04186959743120104160 0.04596736267417740607 0.05009489153880293533 0.05425459987420912927 0.05844882968782445787 0.06267982896449603158 0.06694972740200788586 0.07126050777731374186 0.07561397292867556852 0.08001170878328350833 
0.00196577995240957175 0.00589865802343450280 0.00983549032391568302 0.01377891204933386939 0.01773155674484888991 0.02169605520576305471 0.02567503391186709907 0.02967111282308829145 0.03368690233218027408 0.03772499912927564092 0.04178798068200225563 0.04587839797298925298 0.04999876606447183763 0.05415155198011411403 0.05833915931408093641 0.06256390891104725294 0.06682801493406344273 0.07113355569267822143 0.07548243880547694795 0.07987636070393441812 
0.00196051638557033980 0.00588286946362271031 0.00980918347840777083 0.01374209905997242354 0.01768425667663436895 0.02163829621957256283 0.02560685621123487757 0.02959257249167831366 0.03359807620448262283 0.03762599085989123959 0.04167892819454310088 0.04575948247130544322 0.04987022276598099269 0.05401368266769450421 0.05819234667733792082 0.06240863243154867041 0.06666486773052046622 0.07096326125385858663 0.07530586589661958374 0.07969453398780859676 
0.00195393251181941565 0.00586311996707823951 0.00977627506612026298 0.01369604403551368324 0.01762507468214363077 0.02156601678465794661 0.02552152222182156940 0.02949424472790746973 0.03348683913418067093 0.03750195991126364231 0.04154225876497347897 0.04561038095170837775 0.04970895986045222037 0.05384060924734499626 0.05800791229602755145 0.06221340640728896532 0.06645956230261115816 0.07074875569561615840 0.07508322953933417587 0.07946504489139452621 
0.00194602620644849828 0.00583940282675057473 0.00973675278348136441 0.01364072733381841221 0.01755398123176851732 0.02147917401509403731 0.02541897116348599411 0.02937604506394929718 0.03335307569306891762 0.03735275088600911730 0.04137776600237880881 0.04543082271010239620 0.04951462647677443152 0.05363188216520568818 0.05778528685213838584 0.06197751859896856452 0.06621121937701918148 0.07048896968666081009 0.07481325167370651841 0.07918639694739312840 
0.00193679569367250035 0.00581171234999419174 0.00969060590723619733 0.01357613128451007692 0.01747094889601800635 0.02137772688046373978 0.02529914335307907602 0.02923788867133481767 0.03319666768813654689 0.03717820193732512823 0.04118523164843027745 0.04522051740954795979 0.04928684117133742132 0.05338700608456493912 0.05752383434835171144 0.06170016175942770464 0.06591882691983624865 0.07018265200030128492 0.07449441052143804254 0.07885677590153278294 
0.00192623991191981326 0.00578004497231750410 0.00963782721095917706 0.01350224300096769178 0.01737595618732968791 0.02126164125766386026 0.02516198669703176294 0.02907969858017438528 0.03301750445081728241 0.03697815752672452966 0.04096444124446923379 0.04497917410832186214 0.04902521471446233403 0.05310546665336497024 0.05722288269727587862 0.06138046717055423845 0.06558127454259668476 0.06982840087327010781 0.07412496251021144511 0.07847405312655800214 
0.00191435889360906252 0.00574440041639682868 0.00957841496331531157 0.01341905732107179228 0.01726899159466921060 0.02113089526583021918 0.02500746359720972672 0.02890141450151366420 0.03281549400823364354 0.03675248247428649501 0.04071520169440025205 0.04470652306480788624 0.04872937692482508937 0.05278676311715670838 0.05688176261683264984 0.06101754968291670661 0.06519740320672623435 0.06942471443997114133 0.07370298551957965572 0.07803580825240703789 


==> test/01/zzz11z2.txt <==
0.00009778371147328978 0.00029287495823020502 0.00048653936735810013 0.00067783136407814366 0.00086581389707921137 0.00104956194233558507 0.00122816609760144010 0.00140073628797912977 0.00156640559858103726 0.00172433424471444261 0.00187371368311798768 0.00201377085949839369 0.00214377257794505635 0.00226302996681447370 0.00237090300357652248 0.00246680504825915956 0.00255020732206206243 0.00262064325517675448 0.00267771261678070773 0.00272108533163572478 
0.00010096182605406830 0.00030239633285726738 0.00050236505738766326 0.00069989633981864694 0.00089402686921140329 0.00108380513432208099 0.00126829498217436321 0.00144657930999189058 0.00161776391182555986 0.00178098149563043389 0.00193539587946702060 0.00208020636676048941 0.00221465229003806659 0.00233801770026166676 0.00244963616490525508 0.00254889562261779610 0.00263524322623476552 0.00270819008991043941 0.00276731584138591516 0.00281227286827993340 
0.00010462908593978451 0.00031338348975713299 0.00052062818951663858 0.00072536206859737703 0.00092659210562567277 0.00112333674356697444 0.00131462938678204378 0.00149952205798851144 0.00167708924309888032 0.00184643194651471312 0.00200668197235917252 0.00215700643803847479 0.00229661251518504909 0.00242475237928887121 0.00254072833316503974 0.00264389805107200166 0.00273367987034876412 0.00280955803684432336 0.00287108779057257879 0.00291790016076573641 
0.00010880011388772118 0.00032588035071484163 0.00054140214232438130 0.00075433163942854940 0.00096364274112693761 0.00116832034753809903 0.00136736376339832602 0.00155979029208123086 0.00174463905606673749 0.00192097507497036640 0.00208789362541648158 0.00224452489784919074 0.00239003895337478465 0.00252365096854372667 0.00264462673739403317 0.00275228837815640536 0.00284602016724396596 0.00292527439654551068 0.00298957712329433502 0.00303853365725984155 
0.00011349113278397956 0.00033993565689013173 0.00056476838963749555 0.00078691960566550112 0.00100532687191542806 0.00121893814206015740 0.00142671502719192802 0.00162763629087134916 0.00182070161411647218 0.00200493567188353211 0.00217939255648719665 0.00234316057456702238 0.00249536743192117511 0.00263518580411721938 0.00276183926971096047 0.00287460855691562198 0.00297283802392518236 0.00305594225879941448 0.00312341264879940645 0.00317482373432835660 
0.00011871989314204481 0.00035560275442421044 0.00059081615366996800 0.00082325152168053167 0.00105180699880911481 0.00127539032159517535 0.00149292191243788081 0.00170333823009576643 0.00190559543764427038 0.00209867344196009407 0.00228158035408175270 0.00245335741201052572 0.00261308439562567708 0.00275988554629301528 0.00289293598041696519 0.00301146855586993884 0.00311478111274172487 0.00320224396592756018 0.00327330747877551754 0.00332750949803758012 
0.00012450557850203392 0.00037293931399469675 0.00061964194893763408 0.00086346332857754318 0.00110325928004532318 0.00133789423307354989 0.00156624407086865692 0.00178719927942956385 0.00199966846440474992 0.00220258230423081916 0.00239489800586919176 0.00257560432376764898 0.00274372719227799480 0.00289833600501220381 0.00303855054979394789 0.00316354857340544332 0.00327257390524421984 0.00336494501339358078 0.00344006380233752599 0.00349742439289572752 
0.00013086868537342787 0.00039200697411490828 0.00065134899950832848 0.00090770056364668315 0.00115987255972108496 0.00140668325978504367 0.00164696085853363399 0.00187954635234908345 0.00210329683631434129 0.00231708930468924003 0.00251982504139654662 0.00271043468491288624 0.00288788404470644760 0.00305118073168386423 0.00319938164034118313 0.00333160128271367106 0.00344702092143612474 0.00354489838006501580 0.00362457832428527945 0.00368550271215852682 
0.00013783087425019733 0.00041287089758318011 0.00068604651133408873 0.00095611736677977662 0.00122184713540729050 0.00148200538781190542 0.00173536975113175408 0.00198072843511879317 0.00221688322381429371 0.00244265303681524956 0.00265687817011486718 0.00285842532978090088 0.00304619356995104989 0.00321912123667562455 0.00337619399717324631 0.00351645399567193347 0.00363901011772158793 0.00374304926114507781 0.00382784840258005004 0.00389278711734671132 
0.00014541478829437882 0.00043559923063352687 0.00072384878146506998 0.00100887525673104658 0.00128939322731639618 0.00156412140492353450 0.00183178432306268591 0.00209111441318003992 0.00234085458700879169 0.00257976144864259906 0.00280660927246676817 0.00302019489414480239 0.00321934366864122220 0.00340291664789434080 0.00356981911600424582 0.00371901058507922815 0.00384951629263322005 0.00396044014421365834 0.00405097890754313114 0.00412043728716021424 
0.00015364383658817012 0.00046026245519147839 0.00076487412716161644 0.00106614165136294302 0.00136272911220371271 0.00165330268150315051 0.00193653172301541231 0.00221109030752989020 0.00247565926239823450 0.00272892889827958379 0.00296960257696480363 0.00319640130569032090 0.00340806956257469051 0.00360338257025627365 0.00378115523387016674 0.00394025293600751454 0.00407960432351840620 0.00419821611553320654 0.00429518979621860107 0.00436973982234450074 
0.00016254193945499366 0.00048693262638260044 0.00080924362062697415 0.00112808810935539384 0.00144207888863236134 0.00174982848586994165 0.00204994957996592611 0.00234105583152587580 0.00262176325677467492 0.00289069230511269579 0.00314647083142253819 0.00338773818907698926 0.00361315070571094485 0.00382138883668589526 0.00401116631321262861 0.00418124160156226055 0.00433043194989968499 0.00445763019818216314 0.00456182433945356847 0.00464211952571236090 
0.00017213323430419818 0.00051568249025695575 0.00085707961960828597 0.00119488827679929623 0.00152766984710039607 0.00185398279337832842 0.00217238227945247336 0.00248142018183301416 0.00277964562806189445 0.00306560623397398929 0.00333785025453565802 0.00359492991348414875 0.00383540623450620479 0.00405785575756373480 0.00426087958073219017 0.00444311520712920537 0.00460325167633591353 0.00474004838784219170 0.00485235783770114962 0.00493915214066094690 
0.00018244174180904153 0.00054658448073273901 0.00090850409074991808 0.00126671553113311022 0.00161972942959160088 0.00196605056109050175 0.00230417656263262691 0.00263259698829181087 0.00294979283966589640 0.00325423674818570803 0.00354439403926195672 0.00381872497581773945 0.00407568856126598773 0.00431374837833064812 0.00453138104502319016 0.00472708796988645895 0.00489941116047256861 0.00504695383914954051 0.00516840648284789313 0.00526257853927323670 
0.00019349099400827043 0.00057970960011504129 0.00096363673152553690 0.00134374032739162613 0.00171848177904239592 0.00208631345875944863 0.00244567642169572124 0.00279499836903570557 0.00313269199412417312 0.00345715387984098970 0.00376676417850872703 0.00405988738925886373 0.00433487465640935380 0.00459006814946968066 0.00482380825114346167 0.00503444446692086732 0.00522035115651837012 0.00537994932543549905 0.00551173571526764224 0.00561432015025762048 
0.00020530362811726918 0.00061512619419361997 0.00102259290784556187 0.00142612726786546344 0.00182414390042690737 0.00221504507320917582 0.00259721729635510644 0.00296902807203111487 0.00332882288795410038 0.00367492259854535191 0.00400562140567309495 0.00431918574629962596 0.00461385452564288569 0.00488784131199525469 0.00513933934316011028 0.00536653049013517767 0.00556759967324454205 0.00574075659080644594 0.00588426690252955541 0.00599649501038135475 
0.00021790095238445535 0.00065289864069660792 0.00108548143779762791 0.00151403193579775623 0.00193692148159059431 0.00235250563729524301 0.00275911961848441210 0.00315507373477954666 0.00353864888711576120 0.00390809222071321783 0.00426161309933868141 0.00459737966462366553 0.00491351638786730396 0.00520810322970834301 0.00547917731936655057 0.00572473847721519710 0.00594276045551818226 0.00613121046201619679 0.00628808029366278477 0.00641143303145179626 
0.00023130249310839991 0.00069308597841072838 0.00115240226685058532 0.00160759755593733902 0.00205700445284247172 0.00249893637589679264 0.00293168180550775273 0.00335349836148690151 0.00376260670501617385 0.00415718429785307767 0.00453535910634475254 0.00489520342498904470 0.00523472813149432597 0.00555187789960424980 0.00584452822738255797 0.00611048564384087702 0.00634749320959680178 0.00655324450807736898 0.00672541077865359150 0.00686168757380685793 
0.00024552553474681586 0.00073574051298732149 0.00122344409525664715 0.00170695156825854347 0.00218456239794516177 0.00265455360794170569 0.00311517286616290424 0.00356463120064413885 0.00400109527360894938 0.00442267915933816300 0.00482743560319821245 0.00521334679749344346 0.00557831481351670974 0.00592015200983177659 0.00623657204671855883 0.00652518266116894948 0.00678348223095076672 0.00700886358204289364 0.00719863073906734305 0.00735003764126799033 
0.00026058466763835780 0.00078090644353509412 0.00129868203293013735 0.00181220222389502248 0.00231973996273792966 0.00281954279176195935 0.00330982485055802012 0.00378875830131780028 0.00425446402943731924 0.00470500146269241422 0.00513835734961648645 0.00555243334826980087 0.00594503231524728427 0.00631384327948759233 0.00665642528849095822 0.00697019072316559189 0.00725238947099442807 0.00750009685007611056 0.00771021095430489585 0.00787947005206372786 


==> test/01/zzz11z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz11z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz12z0.txt <==
0.03737727032912879777 0.03775893794470803339 0.03813800445647536758 0.03851167236056633053 0.03887719120788207111 0.03923186476117253296 0.03957304371720155728 0.03989811108751058211 0.04020446395345050189 0.04048949341552562919 0.04075056353219184274 0.04098498951506018839 0.04119001521334613586 0.04136278989132965295 0.04150034447334405990 0.04159956787888573898 0.04165718498510247864 0.04166973950197781079 0.04163358827834554715 0.04154491932796340603 
0.03682319340953753295 0.03718395748201130252 0.03754044318830764004 0.03789021953920426039 0.03823083256430670485 0.03855982767140742756 0.03887475649014958401 0.03917317426389153867 0.03945263160792761986 0.03971066294701604271 0.03994477301343290349 0.04015242226008619575 0.04033101180666084223 0.04047786853540462360 0.04059023118990769119 0.04066523886872321775 0.04069992428145228353 0.04069121576973711019 0.04063595469293243556 0.04053093863320819668 
0.03627103373689504612 0.03661325538549195513 0.03694959127553958111 0.03727793004363640778 0.03759609183873306726 0.03790185687000094394 0.03819298030809780559 0.03846719786997838952 0.03872222526735242393 0.03895575375117800443 0.03916544331443753968 0.03934891470519082807 0.03950374121780635822 0.03962744125372025944 0.03971747288215882882 0.03977123212464708790 0.03978605750224636223 0.03975924460258594556 0.03968807609043894374 0.03956987458170636157 
0.03572276448980069019 0.03604843904752184913 0.03636673648472230069 0.03667581752106871540 0.03697374787698821247 0.03725852766176552394 0.03752811000226223548 0.03778041164057177603 0.03801331784032562638 0.03822468347590602528 0.03841233178794836722 0.03857405202843326719 0.03870759710565355172 0.03881068237951126182 0.03888098696036027674 0.03891615924545997751 0.03891382900030006253 0.03887162904792132445 0.03878723048453103228 0.03865839604362024395 
0.03518017093626867736 0.03549099983007243664 0.03579309809475902937 0.03608485567892789903 0.03636455448638552246 0.03663039589781062061 0.03688052039861381554 0.03711302084972085275 0.03732595097747231500 0.03751733052417210307 0.03768514833301659511 0.03782736451494028013 0.03794191279686338208 0.03802670419831102183 0.03807963333431107350 0.03809858889653250369 0.03808147020557258594 0.03802621210426829906 0.03793082075614358228 0.03779342289008311845 
0.03464484250790240277 0.03494229124174019763 0.03522980038531352970 0.03550595261349833581 0.03576921849181533691 0.03601798104447762744 0.03625055484466152556 0.03646520038222553217 0.03666013469567067085 0.03683353931029347689 0.03698356650500560922 0.03710834490144775122 0.03720598536854863997 0.03727458828255836298 0.03731225328204048480 0.03731709280078637087 0.03728725082118944378 0.03722092840743572439 0.03711641754569190710 0.03697214446770565738 
0.03411817870894340993 0.03440352224367246303 0.03467785959125654904 0.03493993589793659843 0.03518838582289985500 0.03542175494362303362 0.03563851755332912014 0.03583709113884904485 0.03601584811269135933 0.03617312551632557299 0.03630723347526465528 0.03641646321729650332 0.03649909549332500114 0.03655341028133325676 0.03657769871050609717 0.03657027820338305812 0.03652951187096306618 0.03645383315859326845 0.03634177655148269903 0.03619201470304916207 
0.03360140153541300162 0.03387575943274964002 0.03413817983810361195 0.03438754556409166080 0.03462263395822445800 0.03484213535378553883 0.03504466928618286264 0.03522879850715011224 0.03539304109992010006 0.03553588116705276578 0.03565577866243094945 0.03575117899914866809 0.03582052310612161145 0.03586225863894358656 0.03587485307526765144 0.03585680943127676074 0.03580668530068648048 0.03572311580449164664 0.03560484079859645157 0.03545073626119848303 
0.03309557044913492840 0.03335993411380946266 0.03361155476431659100 0.03384943256210195400 0.03407246909212076347 0.03427948322711182882 0.03446922573046670712 0.03464039250364848999 0.03479163661278618369 0.03492157938953441287 0.03502882100825768091 0.03511195101074559427 0.03516955929306914835 0.03520024809305186825 0.03520264552034414046 0.03517542114576988760 0.03511730409601444836 0.03502710396009036525 0.03490373457721294981 0.03474624041630168525 
0.03260159784402022476 0.03285685180903667735 0.03309867254325135622 0.03332616082787877299 0.03353832662104477835 0.03373410273207430587 0.03391235790492360541 0.03407190916419095689 0.03421153345804175266 0.03432997877004102111 0.03442597497031978093 0.03449824474250689360 0.03454551496235752639 0.03456652891985062537 0.03456005976728713375 0.03452492553544415921 0.03446000597751106009 0.03436426136264244396 0.03423675313386329022 0.03407666606089652939 
0.03212026397248627513 0.03236720273506568657 0.03260012277177335577 0.03281821158511696868 0.03302057383210527108 0.03320624317521699703 0.03337419399296247952 0.03352335279014999336 0.03365260928514884203 0.03376082726226807551 0.03384685536047353505 0.03390953802660473526 0.03394772689400349375 0.03396029285670596615 0.03394613909350956832 0.03390421525120859009 0.03383353291594313333 0.03373318237910506029 0.03360235053470127242 0.03344033952952234906 
0.03165223085022361715 0.03189157238696642416 0.03211640422365933528 0.03232598890871050956 0.03251951394704234027 0.03269610214372591084 0.03285482210155934307 0.03299469871829775747 0.03311472363013556741 0.03321386563340893161 0.03329108118270153460 0.03334532510943505335 0.03337556173034582352 0.03338077651946020491 0.03335998849883661799 0.03331226345993748561 0.03323672805594785062 0.03313258470313334980 0.03299912709631436930 0.03283575598453093020 
0.03119805494666383697 0.03143045173891706456 0.03164793282718706552 0.03184982587902340095 0.03203539090362769737 0.03220382935108496297 0.03235429355125123141 0.03248589635134618847 0.03259772088368673160 0.03268883045853058361 0.03275827862748859759 0.03280511949808816857 0.03282841839848456289 0.03282726299195241199 0.03280077492243913678 0.03274812203375689068 0.03266853114477744069 0.03256130128116612593 0.03242581716289193172 0.03226156263183407175 
0.03075819861723717158 0.03098424679485095243 0.03119504946714845781 0.03138999087656833137 0.03156839443736007833 0.03172953080573499146 0.03187262640101444500 0.03199687225214904035 0.03210143309473457995 0.03218545668953800426 0.03224808337063408276 0.03228845585694446046 0.03230572937355188218 0.03229908212742572254 0.03226772616521057790 0.03221091860787345801 0.03212797320823889552 0.03201827211386182315 0.03188127764225317379 0.03171654379377177035 
0.03033304030726108672 0.03055328735610115740 0.03075802736998749926 0.03094669372274148206 0.03111866516350928966 0.03127327303348052118 0.03140980899492261391 0.03152753316150096186 0.03162568255356451585 0.03170347983425272215 0.03176014230856524789 0.03179489118550369448 0.03180696111135278281 0.03179560997898799035 0.03176012900310401510 0.03169985302428748875 0.03161417096644285329 0.03150253632378911123 0.03136447749848720462 0.03119960775273198858 
0.02992288359121168112 0.03013783495230507037 0.03033707893395893099 0.03052009148090075244 0.03068629946045509788 0.03083508716975520009 0.03096580338369451374 0.03107776884536763914 0.03117028412376984456 0.03124263778534314487 0.03129411484387052689 0.03132400546515230061 0.03133161390736751567 0.03131626767406942707 0.03127732684392996870 0.03121419351972960776 0.03112632130945591422 0.03101322471636456038 0.03087448827517457264 0.03070977523210548926 
0.02952796512401770213 0.02973808992794850850 0.02993236193264244005 0.03011029380644747108 0.03027135402765514932 0.03041497280139066756 0.03054054852473259835 0.03064745471250530581 0.03073504731080406449 0.03080267233947944772 0.03084967381642143153 0.03087540192386746540 0.03087922137889556259 0.03086051996599225439 0.03081871717881683181 0.03075327290124506285 0.03066369603528661461 0.03054955295703871629 0.03041047565374103978 0.03024616936827817515 
0.02914846158293696657 0.02935419770282881799 0.02954398506221485310 0.02971736778459152517 0.02987385004232737812 0.03001290148341971206 0.03013396320133987158 0.03023645416911695596 0.03031977806746169110 0.03038333044534914998 0.03042650615846828263 0.03044870703500057035 0.03044934971835501838 0.03042787363218722729 0.03038374900410004825 0.03031648487114720764 0.03022563697340673039 0.03011081542276261569 0.02997169201447268810 0.02980800703144257172 
0.02878449567490355687 0.02898625423821492991 0.02917201282879661878 0.02934134222737640879 0.02949377687364311551 0.02962881988862094834 0.02974594862809020607 0.02984462069516095883 0.02992428034457660091 0.02998436521598720622 0.03002431333710201336 0.03004357033931147683 0.03004159682733674799 0.03001787584030159856 0.02997192033424888810 0.02990328060583696823 0.02981155156443052873 0.02969637974613240083 0.02955746994994453911 0.02939459136496847327 
0.02843614127782392864 0.02863431074633073642 0.02881646978738031106 0.02898221142247437571 0.02913109533624771291 0.02926265256933084993 0.02937639072723906633 0.02947179963886009668 0.02954835739969656483 0.02960553673692104329 0.02964281163464111898 0.02965966415780659643 0.02965559141137892943 0.02963011256743350655 0.02958277588675697900 0.02951316565352125540 0.02942090893234600157 0.02930568204739190941 0.02916721667420455258 0.02900530542818732446 


==> test/01/zzz12z1.txt <==
0.13785947209455798323 0.13962980889582554678 0.14149552467464529548 0.14345792278164620770 0.14551838117609913748 0.14767835534412321330 0.14993938178656332494 0.15230308218853880198 0.15477116840355678584 0.15734544840496866858 0.16002783337195036761 0.16282034607720038966 0.16572513071202238377 0.16874446418893956912 0.17188076874161942187 0.17513662518340727958 0.17851478528037595384 0.18201817996481192696 0.18564991690276133607 0.18941325517719620475 
0.13872366580941652980 0.14050493805171626605 0.14238213532165883146 0.14435655739619190907 0.14642957574609000160 0.14860263565115280904 0.15087725864919276919 0.15325504536448639192 0.15573767876002081456 0.15832692784758969906 0.16102465186311121226 0.16383280485860740594 0.16675344055538662835 0.16978871710853096766 0.17294090108999846112 0.17621236940708256968 0.17960560687709387073 0.18312319554240399921 0.18676778922003794969 0.19054206293550496332 
0.13949316440358575098 0.14128414217996382307 0.14317152116408191076 0.14515659573537256777 0.14724072876091612305 0.14942535286520550186 0.15171197179456843984 0.15410216186019340401 0.15659757342445024264 0.15919993236225812860 0.16191104137429729315 0.16473278093873125472 0.16766710954238553399 0.17071606259979912878 0.17388174910276055218 0.17716634447783080608 0.18057207727851296020 0.18410120610767244376 0.18775598149948180549 0.19153858550046543030 
0.14016748885170193795 0.14196694510047142002 0.14386321141933239298 0.14585757562030018941 0.14795139069699630996 0.15014607525418477429 0.15244311380368177899 0.15484405685726851387 0.15735052071532862339 0.15996418680269505752 0.16268680033308863253 0.16552016797963484129 0.16846615407562534616 0.17152667464551962784 0.17470368824341389602 0.17799918212296725328 0.18141515165145422062 0.18495357011029081584 0.18861634516975134268 0.19240525762978416546 
0.14074622637557909766 0.14255293795088747055 0.14445680379247602398 0.14645910462949937592 0.14856118315258418083 0.15076444365085514554 0.15307035130870544348 0.15548043104986994378 0.15799626577690073503 0.16061949380010467903 0.16335180517572725489 0.16619493657109385421 0.16915066413496182562 0.17222079366324052896 0.17540714710240826180 0.17871154411917034022 0.18213577709404585314 0.18568157751228561714 0.18935057143944844515 0.19314422180842291676 
0.14122902829474481834 0.14304177653502342382 0.14495196117018496751 0.14696085595263733148 0.14906979363298572538 0.15128016488794615579 0.15359341673041479459 0.15601105025660536030 0.15853461754229969394 0.16116571744509566866 0.16390598999862177054 0.16675710899405116194 0.16972077222988715683 0.17279868877007217853 0.17599256238380828199 0.17930407015725988162 0.18273483509327284602 0.18628639140535768748 0.18996014126733393179 0.19375730216302111675 
0.14161560790734861737 0.14343317872427654991 0.14534840840060295197 0.14736256437787939588 0.14947697053877515017 0.15169300553752906868 0.15401210046840216328 0.15643573570383670357 0.15896543669059706727 0.16160276843935672542 0.16434932837961299668 0.16720673717660183843 0.17017662702046337797 0.17326062680335230226 0.17646034350549308356 0.17977733903278789174 0.18321310171642807285 0.18676901174853818843 0.19044630006150850554 0.19424600066065700332 
0.14190573852070847982 0.14372692205413101219 0.14564592933007097786 0.14766402261950217767 0.14978251860670635520 0.15200278625499280549 0.15432624390182816954 0.15675435539974191812 0.15928862507689511840 0.16193059124212136335 0.16468181790387170782 0.16754388431228001144 0.17051837187201238089 0.17360684791738065225 0.17681084580202391376 0.18013184075197113954 0.18357122099111305991 0.18713025381085898746 0.19081004656950487086 0.19461150312223896020 
0.14209925173814244581 0.14392284164146804115 0.14584436424604774185 0.14786507816335189847 0.14998629501355525973 0.15220937697390773957 0.15453573348417570799 0.15696681691640801404 0.15950411697512012488 0.16214915354836167971 0.16490346768147223777 0.16776861029663414637 0.17074612823792553740 0.17383754719213409534 0.17704435103325050216 0.18036795718195960947 0.18380968768519398426 0.18737073593427991391 0.19105212928341286371 0.19485468832460908772 
0.14219603609188397053 0.14402082852755068720 0.14594360784930024422 0.14796563077430230360 0.15008820631025482362 0.15231269314290715733 0.15464049614455893655 0.15707306180659416639 0.15961187235881577062 0.16225843829473293733 0.16501428897702136167 0.16788096095485896542 0.17085998359092141596 0.17395286157998007814 0.17716105395688447333 0.18048594925742258988 0.18392883663342352030 0.18749087295765376471 0.19117304630525752684 0.19497613667470586885 
0.14219603609188374849 0.14402082852755052067 0.14594360784930013319 0.14796563077430213706 0.15008820631025468484 0.15231269314290704631 0.15464049614455877002 0.15707306180659399986 0.15961187235881565960 0.16225843829473290958 0.16501428897702141718 0.16788096095485899317 0.17085998359092158250 0.17395286157998018917 0.17716105395688458435 0.18048594925742275641 0.18392883663342365907 0.18749087295765404226 0.19117304630525788767 0.19497613667470620191 
0.14209925173814191846 0.14392284164146751380 0.14584436424604732552 0.14786507816335139887 0.14998629501355476012 0.15220937697390737875 0.15453573348417540267 0.15696681691640770873 0.15950411697511995834 0.16214915354836156869 0.16490346768147229328 0.16776861029663434066 0.17074612823792581495 0.17383754719213462270 0.17704435103325111278 0.18036795718196010907 0.18380968768519456713 0.18737073593428058005 0.19105212928341369638 0.19485468832461011468 
0.14190573852070767491 0.14372692205413026278 0.14564592933007031172 0.14766402261950153929 0.14978251860670577233 0.15200278625499236140 0.15432624390182775320 0.15675435539974164056 0.15928862507689489636 0.16193059124212133559 0.16468181790387184660 0.16754388431228028900 0.17051837187201290824 0.17360684791738140165 0.17681084580202469092 0.18013184075197199996 0.18357122099111400360 0.18713025381086009769 0.19081004656950609211 0.19461150312224043124 
0.14161560790734770143 0.14343317872427563398 0.14534840840060211931 0.14736256437787859097 0.14947697053877445628 0.15169300553752845806 0.15401210046840155266 0.15643573570383625948 0.15896543669059690074 0.16160276843935683644 0.16434932837961319096 0.16720673717660225477 0.17017662702046401635 0.17326062680335316268 0.17646034350549411052 0.17977733903278919625 0.18321310171642932185 0.18676901174853968723 0.19044630006151005985 0.19424600066065889070 
0.14122902829474395792 0.14304177653502264667 0.14495196117018416260 0.14696085595263669310 0.14906979363298503150 0.15128016488794551742 0.15359341673041418397 0.15601105025660486070 0.15853461754229947189 0.16116571744509566866 0.16390598999862182605 0.16675710899405146725 0.16972077222988773970 0.17279868877007295569 0.17599256238380950323 0.17930407015726121389 0.18273483509327437257 0.18628639140535935281 0.18996014126733587468 0.19375730216302333719 
0.14074622637557826499 0.14255293795088672115 0.14445680379247533009 0.14645910462949879305 0.14856118315258348694 0.15076444365085447941 0.15307035130870480510 0.15548043104986949969 0.15799626577690054074 0.16061949380010465127 0.16335180517572733816 0.16619493657109410401 0.16915066413496235298 0.17222079366324144489 0.17540714710240959406 0.17871154411917189453 0.18213577709404757399 0.18568157751228769881 0.18935057143945074887 0.19314422180842544252 
0.14016748885170104977 0.14196694510047058735 0.14386321141933161583 0.14585757562029946777 0.14795139069699558831 0.15014607525418405265 0.15244311380368116837 0.15484405685726798652 0.15735052071532840134 0.15996418680269494650 0.16268680033308877131 0.16552016797963528538 0.16846615407562626210 0.17152667464552090459 0.17470368824341550584 0.17799918212296914066 0.18141515165145627453 0.18495357011029323058 0.18861634516975395170 0.19240525762978727409 
0.13949316440358491831 0.14128414217996301816 0.14317152116408113360 0.14515659573537184612 0.14724072876091545692 0.14942535286520486348 0.15171197179456788473 0.15410216186019304319 0.15659757342445004835 0.15919993236225807309 0.16191104137429754295 0.16473278093873192085 0.16766710954238656095 0.17071606259980054432 0.17388174910276227303 0.17716634447783283224 0.18057207727851504186 0.18410120610767488625 0.18775598149948477533 0.19153858550046881648 
0.13872366580941572489 0.14050493805171537787 0.14238213532165813757 0.14435655739619127069 0.14642957574608944649 0.14860263565115230944 0.15087725864919229735 0.15325504536448619763 0.15573767876002078681 0.15832692784758992111 0.16102465186311168410 0.16383280485860812759 0.16675344055538762755 0.16978871710853238319 0.17294090109000018196 0.17621236940708470686 0.17960560687709634098 0.18312319554240699682 0.18676778922004136363 0.19054206293550879359 
0.13785947209455723383 0.13962980889582476962 0.14149552467464468486 0.14345792278164570810 0.14551838117609874890 0.14767835534412288023 0.14993938178656307514 0.15230308218853874647 0.15477116840355698013 0.15734544840496916818 0.16002783337195117253 0.16282034607720141661 0.16572513071202366053 0.16874446418894123445 0.17188076874162139251 0.17513662518340952778 0.17851478528037872939 0.18201817996481517437 0.18564991690276497205 0.18941325517720031257 


==> test/01/zzz12z2.txt <==
0.02843614127786891696 0.02863431074637603699 0.02881646978742586143 0.02898221142252018975 0.02913109533629373860 0.02926265256937709072 0.02937639072728547365 0.02947179963890664278 0.02954835739974320807 0.02960553673696772123 0.02964281163468782468 0.02965966415785329519 0.02965559141142561778 0.02963011256748011857 0.02958277588680348694 0.02951316565356765231 0.02942090893239221808 0.02930568204743793509 0.02916721667425034928 0.02900530542823288177 
0.02878449567494911418 0.02898625423826080988 0.02917201282884277283 0.02934134222742280571 0.02949377687368973447 0.02962881988866779628 0.02974594862813721707 0.02984462069520810168 0.02992428034462384090 0.02998436521603450172 0.03002431333714935743 0.03004357033935881049 0.03004159682738405390 0.03001787584034882120 0.02997192033429602054 0.02990328060588395842 0.02981155156447735238 0.02969637974617902326 0.02955746994999092561 0.02939459136501463427 
0.02914846158298308940 0.02935419770287526695 0.02954398506226158655 0.02971736778463852577 0.02987385004237461464 0.03001290148346716022 0.03013396320138749321 0.03023645416916471637 0.03031977806750954865 0.03038333044539709774 0.03042650615851626161 0.03044870703504853199 0.03044934971840294186 0.03042787363223507444 0.03038374900414779131 0.03031648487119483620 0.03022563697345423059 0.03011081542280991813 0.02997169201451974768 0.02980800703148937109 
0.02952796512406444251 0.02973808992799556808 0.02993236193268978759 0.03011029380649508577 0.03027135402770302075 0.03041497280143875409 0.03054054852478085488 0.03064745471255371848 0.03073504731085257777 0.03080267233952803038 0.03084967381647006970 0.03087540192391610358 0.03087922137894414873 0.03086051996604076419 0.03081871717886523754 0.03075327290129335062 0.03066369603533474972 0.03054955295708665017 0.03041047565378876549 0.03024616936832563024 
0.02992288359125901825 0.03013783495235273016 0.03033707893400689609 0.03052009148094897775 0.03068629946050359381 0.03083508716980393194 0.03096580338374343294 0.03107776884541670406 0.03117028412381899968 0.03124263778539237979 0.03129411484391983467 0.03132400546520163614 0.03133161390741681651 0.03131626767411864465 0.03127732684397907525 0.03121419351977859982 0.03112632130950475709 0.03101322471641322284 0.03087448827522300612 0.03070977523215366600 
0.03033304030730908651 0.03055328735614947638 0.03075802737003612702 0.03094669372279036310 0.03111866516355846213 0.03127327303352992610 0.03140980899497221313 0.03152753316155071373 0.03162568255361437181 0.03170347983430265443 0.03176014230861523568 0.03179489118555370308 0.03180696111140277060 0.03179560997903792263 0.03176012900315382942 0.03169985302433718510 0.03161417096649242475 0.03150253632383850921 0.03136447749853638056 0.03119960775278088350 
0.03075819861728584792 0.03098424679489996184 0.03119504946719776559 0.03138999087661793058 0.03156839443740992734 0.03172953080578508334 0.03187262640106475198 0.03199687225219949305 0.03210143309478512980 0.03218545668958863043 0.03224808337068477138 0.03228845585699518378 0.03230572937360259855 0.03229908212747637647 0.03226772616526115550 0.03221091860792391764 0.03212797320828923026 0.03201827211391197747 0.03188127764230312688 0.03171654379382143896 
0.03119805494671315862 0.03143045173896674011 0.03164793282723706025 0.03184982587907368712 0.03203539090367824721 0.03220382935113574874 0.03235429355130223228 0.03248589635139734894 0.03259772088373801696 0.03268883045858197306 0.03275827862754006337 0.03280511949813967598 0.03282841839853608418 0.03282726299200386388 0.03280077492249051929 0.03274812203380816217 0.03266853114482860115 0.03256130128121711986 0.03242581716294269667 0.03226156263188453138 
0.03165223085027361188 0.03189157238701677971 0.03211640422371001696 0.03232598890876150349 0.03251951394709362564 0.03269610214377743906 0.03285482210161109334 0.03299469871834970203 0.03311472363018764381 0.03321386563346113985 0.03329108118275380529 0.03334532510948737954 0.03337556173039817747 0.03338077651951251029 0.03335998849888884704 0.03331226345998965221 0.03323672805599986457 0.03313258470318519028 0.03299912709636598079 0.03283575598458225026 
0.03212026397253692211 0.03236720273511670826 0.03260012277182471746 0.03281821158516867731 0.03302057383215727115 0.03320624317526926078 0.03337419399301498613 0.03352335279020272202 0.03365260928520174416 0.03376082726232110948 0.03384685536052664534 0.03390953802665792188 0.03394772689405671506 0.03396029285675917359 0.03394613909356273412 0.03390421525126164487 0.03383353291599606322 0.03373318237915780282 0.03360235053475379291 0.03344033952957459893 
0.03260159784407155176 0.03285685180908841374 0.03309867254330345343 0.03332616082793118939 0.03353832662109750701 0.03373410273212732596 0.03391235790497688224 0.03407190916424446270 0.03421153345809545970 0.03432997877009486692 0.03442597497037377247 0.03449824474256098228 0.03454551496241165670 0.03456652891990474180 0.03456005976734121549 0.03452492553549815768 0.03446000597756492673 0.03436426136269617182 0.03423675313391680991 0.03407666606094976458 
0.03309557044918695623 0.03335993411386191376 0.03361155476436943762 0.03384943256215513369 0.03407246909217426928 0.03427948322716565382 0.03446922573052079580 0.03464039250370282153 0.03479163661284075809 0.03492157938958916769 0.03502882100831259532 0.03511195101080060582 0.03516955929312422235 0.03520024809310698388 0.03520264552039923528 0.03517542114582489221 0.03511730409606932113 0.03502710396014507843 0.03490373457726746870 0.03474624041635596128 
0.03360140153546577191 0.03387575943280284052 0.03413817983815722878 0.03438754556414565233 0.03462263395827880341 0.03484213535384022425 0.03504466928623783256 0.03522879850720536665 0.03539304109997559039 0.03553588116710847122 0.03565577866248681449 0.03575117899920465803 0.03582052310617767771 0.03586225863899972915 0.03587485307532378015 0.03585680943133283394 0.03580668530074240796 0.03572311580454740065 0.03560484079865201129 0.03545073626125379990 
0.03411817870899697819 0.03440352224372646844 0.03467785959131098467 0.03493993589799144345 0.03518838582295508166 0.03542175494367859334 0.03563851755338497129 0.03583709113890520132 0.03601584811274778641 0.03617312551638224294 0.03630723347532151951 0.03641646321735352021 0.03649909549338211517 0.03655341028139044018 0.03657769871056329447 0.03657027820344020685 0.03652951187102009001 0.03645383315865014656 0.03634177655153935510 0.03619201470310557528 
0.03464484250795684533 0.03494229124179510509 0.03522980038536885350 0.03550595261355410370 0.03576921849187147950 0.03601798104453413085 0.03625055484471833428 0.03646520038228264621 0.03666013469572807632 0.03683353931035115991 0.03698356650506348653 0.03710834490150579507 0.03720598536860679484 0.03727458828261660112 0.03731225328209876457 0.03731709280084462982 0.03728725082124758478 0.03722092840749373355 0.03711641754574972196 0.03697214446776320163 
0.03518017093632400810 0.03549099983012823228 0.03579309809481528298 0.03608485567898460367 0.03636455448644261568 0.03663039589786810241 0.03688052039867163040 0.03711302084977900068 0.03732595097753076824 0.03751733052423083387 0.03768514833307552714 0.03782736451499937869 0.03794191279692263330 0.03802670419837039795 0.03807963333437050513 0.03809858889659192144 0.03808147020563193430 0.03802621210432750865 0.03793082075620259758 0.03779342289014187006 
0.03572276448985688135 0.03604843904757853990 0.03636673648477947718 0.03667581752112634985 0.03697374787704627713 0.03725852766182399800 0.03752811000232109118 0.03778041164063098561 0.03801331784038515516 0.03822468347596585242 0.03841233178800842335 0.03857405202849353842 0.03870759710571401724 0.03881068237957185224 0.03888098696042092961 0.03891615924552063038 0.03891382900036065989 0.03887162904798180385 0.03878723048459131739 0.03865839604368031396 
0.03627103373695218097 0.03661325538554958264 0.03694959127559772905 0.03727793004369504837 0.03759609183879218663 0.03790185687006049353 0.03819298030815774375 0.03846719787003872321 0.03872222526741307680 0.03895575375123896261 0.03916544331449876848 0.03934891470525234136 0.03950374121786805193 0.03962744125378210580 0.03971747288222074457 0.03977123212470902447 0.03978605750230822247 0.03975924460264770866 0.03968807609050056806 0.03956987458176775690 
0.03682319340959557680 0.03718395748206988760 0.03754044318836676636 0.03789021953926392794 0.03823083256436689281 0.03855982767146806656 0.03887475649021064628 0.03917317426395303115 0.03945263160798948704 0.03971066294707825683 0.03994477301349540904 0.04015242226014895111 0.04033101180672377800 0.04047786853546773977 0.04059023118997089064 0.04066523886878644495 0.04069992428151552460 0.04069121576980029575 0.04063595469299549623 0.04053093863327104224 
0.03737727032918780612 0.03775893794476761767 0.03813800445653555554 0.03851167236062707361 0.03887719120794334848 0.03923186476123429606 0.03957304371726379222 0.03989811108757327501 0.04020446395351361807 0.04048949341558912007 0.04075056353225566669 0.04098498951512430377 0.04119001521341045247 0.04136278989139416384 0.04150034447340868182 0.04159956787895038172 0.04165718498516716300 0.04166973950204246047 0.04163358827841007193 0.04154491932802776427 


==> test/01/zzz12z3.txt <==
-0.11049106552000874382 -0.10829578485992238934 -0.10617727164611900914 -0.10413362474686499448 -0.10216303135696691573 -0.10026378176592441738 -0.09843427077686155158 -0.09667299291532684136 -0.09497853521168092561 -0.09334956946695201208 -0.09178484490287955322 -0.09028318156872282285 -0.08884346460996250805 -0.08746463937547702128 -0.08614570728405389344 -0.08488572235270680499 -0.08368378828927608426 -0.08253905606019230901 -0.08145072185588098090 -0.08041802538847522830 
-0.11114953671235554278 -0.10894787704500034919 -0.10682186406638095877 -0.10476993734495038124 -0.10279054882077748312 -0.10088219230247870428 -0.09904341831328974943 -0.09727284032395579205 -0.09556913616750153939 -0.09393104692012903267 -0.09235737457774173542 -0.09084697927666011974 -0.08939877646259856980 -0.08801173421201079206 -0.08668487079648776183 -0.08541725251853461709 -0.08420799181442760462 -0.08305624560428344350 -0.08196121386348376170 -0.08092213838880923937 
-0.11173084154191563477 -0.10952432254134242262 -0.10739237022945408162 -0.10533371174577804696 -0.10334703427871394510 -0.10143102030992330598 -0.09958436984986290819 -0.09780581389970523232 -0.09609412221424040723 -0.09444810746832085768 -0.09286662721129818054 -0.09134858449757715659 -0.08989292775176083161 -0.08849865021347974592 -0.08716478917135167537 -0.08589042511051640794 -0.08467468084561623198 -0.08351672067903019581 -0.08241574960496152180 -0.08137101256874122723 
-0.11223640028401821178 -0.11002620134899956938 -0.10788958256431478711 -0.10582550512999379377 -0.10383285623837686107 -0.10191048480863779124 -0.10005722687653312297 -0.09827192321076173853 -0.09655343132143402729 -0.09490063352761567150 -0.09331244230155300023 -0.09178780375058952223 -0.09032569983338788189 -0.08892514971879579566 -0.08758521056492275803 -0.08630497790656310730 -0.08508358577849058080 -0.08392020666125957207 -0.08281405130859091634 -0.08176436849680893126 
-0.11266746272155736541 -0.11045450000632277276 -0.10831425354881157874 -0.10624586997150538281 -0.10424840073616178926 -0.10232083580971765291 -0.10046212963687010944 -0.09867122074537437726 -0.09694704633311831965 -0.09528855301915480080 -0.09369470471670859890 -0.09216448836983992532 -0.09069691811240548907 -0.08929103826339297723 -0.08794592546298046765 -0.08666069017232264082 -0.08543447770052346735 -0.08426646887892669247 -0.08315588047133358474 -0.08210196538573726055 
-0.11302509292840633159 -0.11081008240592260528 -0.10866706165310356658 -0.10659532047105443886 -0.10459404092504730188 -0.10266232805720088006 -0.10079923511585510421 -0.09900378380074750795 -0.09727498024651010100 -0.09561182749917657153 -0.09401333517628664149 -0.09247852689965588291 -0.09100644598300104693 -0.08959615975939010102 -0.08824676285128357778 -0.08695737961922352099 -0.08572716597235389979 -0.08455531068259020122 -0.08344103631207953897 -0.08238359983858389857 
-0.11331016705202734407 -0.11109367503585784731 -0.10894859018662557404 -0.10687430933456160131 -0.10487011443577197445 -0.10293520037818362778 -0.10106869896860184999 -0.09926969909525031055 -0.09753726335299803263 -0.09587044155475474283 -0.09426828158960554038 -0.09272983806949593177 -0.09125417916055254819 -0.08984039193988263561 -0.08848758656354022145 -0.08719489948093399334 -0.08596149588707840961 -0.08478657156700063202 -0.08366935425581045749 -0.08260910461260273507 
-0.11352337682128350871 -0.11130586049885564381 -0.10915931472297930871 -0.10708321224479454281 -0.10507690710529543621 -0.10313966005115982050 -0.10127066128511832965 -0.09946905025865378225 -0.09773393251547686511 -0.09606439377723895168 -0.09445951155788484543 -0.09291836462816976949 -0.09144004064983068947 -0.09002364227604781055 -0.08866829198206081786 -0.08737313585389389070 -0.08613734652802498837 -0.08496012544252365406 -0.08384070453155891001 -0.08277834747039587715 
-0.11366523485599933085 -0.11144707541530193828 -0.10929959596164140478 -0.10722231781634170011 -0.10521464168945532380 -0.10327587143604206876 -0.10140523586205787976 -0.09960190813876981797 -0.09786502267301681879 -0.09619368948083924231 -0.09458700623652496753 -0.09304406823546766681 -0.09156397653455249086 -0.09014584453241722417 -0.08878880323476119607 -0.08749200542455579099 -0.08625462892860402686 -0.08507587914351015523 -0.08395499095750545704 -0.08289123018056569758 
-0.11373607972688895562 -0.11151761034471124878 -0.10936967589194272754 -0.10729182136947550130 -0.10528347040014197911 -0.10334394814149511221 -0.10147250258830124714 -0.09966832376135077720 -0.09793056055698130813 -0.09625833523657628676 -0.09465075567190822659 -0.09310692554262339771 -0.09162595272049441075 -0.09020695608430752410 -0.08884907100001093738 -0.08755145368096395320 -0.08631328461832517285 -0.08513377124540748297 -0.08401214997438709309 -0.08294768772024835313 
-0.11373607972688899725 -0.11151761034471127654 -0.10936967589194279693 -0.10729182136947547355 -0.10528347040014196523 -0.10334394814149508446 -0.10147250258830120551 -0.09966832376135073557 -0.09793056055698129425 -0.09625833523657627289 -0.09465075567190825434 -0.09310692554262345322 -0.09162595272049445239 -0.09020695608430753798 -0.08884907100001092350 -0.08755145368096396707 -0.08631328461832514509 -0.08513377124540752461 -0.08401214997438714860 -0.08294768772024838088 
-0.11366523485599946963 -0.11144707541530204931 -0.10929959596164151581 -0.10722231781634172787 -0.10521464168945528217 -0.10327587143604205489 -0.10140523586205786588 -0.09960190813876979021 -0.09786502267301684654 -0.09619368948083931170 -0.09458700623652505080 -0.09304406823546772232 -0.09156397653455253249 -0.09014584453241739070 -0.08878880323476134873 -0.08749200542455586038 -0.08625462892860405462 -0.08507587914351019687 -0.08395499095750552643 -0.08289123018056580861 
-0.11352337682128381402 -0.11130586049885592137 -0.10915931472297951688 -0.10708321224479468159 -0.10507690710529556111 -0.10313966005115994540 -0.10127066128511838516 -0.09946905025865387939 -0.09773393251547700389 -0.09606439377723904882 -0.09445951155788492870 -0.09291836462816988051 -0.09144004064983078661 -0.09002364227604803260 -0.08866829198206101215 -0.08737313585389408499 -0.08613734652802508551 -0.08496012544252372345 -0.08384070453155892388 -0.08277834747039598817 
-0.11331016705202796857 -0.11109367503585827752 -0.10894859018662594874 -0.10687430933456193438 -0.10487011443577226588 -0.10293520037818379431 -0.10106869896860189162 -0.09926969909525036606 -0.09753726335299812977 -0.09587044155475492324 -0.09426828158960567916 -0.09272983806949607055 -0.09125417916055270084 -0.08984039193988287153 -0.08848758656354044350 -0.08719489948093415987 -0.08596149588707849287 -0.08478657156700072917 -0.08366935425581048524 -0.08260910461260279058 
-0.11302509292840740018 -0.11081008240592353509 -0.10866706165310428822 -0.10659532047105511887 -0.10459404092504774597 -0.10266232805720122701 -0.10079923511585527074 -0.09900378380074759121 -0.09727498024651022590 -0.09561182749917668255 -0.09401333517628676639 -0.09247852689965599393 -0.09100644598300115795 -0.08959615975939026755 -0.08824676285128381370 -0.08695737961922371528 -0.08572716597235403857 -0.08455531068259028449 -0.08344103631207960836 -0.08238359983858395408 
-0.11266746272155889197 -0.11045450000632403564 -0.10831425354881264733 -0.10624586997150628487 -0.10424840073616245539 -0.10232083580971812475 -0.10046212963687038700 -0.09867122074537459930 -0.09694704633311852782 -0.09528855301915499509 -0.09369470471670872380 -0.09216448836984000859 -0.09069691811240557233 -0.08929103826339312988 -0.08794592546298070357 -0.08666069017232284899 -0.08543447770052364776 -0.08426646887892680349 -0.08315588047133364025 -0.08210196538573726055 
-0.11223640028402001589 -0.11002620134900105431 -0.10788958256431600835 -0.10582550512999477910 -0.10383285623837762435 -0.10191048480863836023 -0.10005722687653356706 -0.09827192321076202997 -0.09655343132143429097 -0.09490063352761590743 -0.09331244230155320840 -0.09178780375058970264 -0.09032569983338810393 -0.08892514971879605934 -0.08758521056492300783 -0.08630497790656331547 -0.08508358577849078896 -0.08392020666125975248 -0.08281405130859102737 -0.08176436849680900065 
-0.11173084154191781359 -0.10952432254134419898 -0.10739237022945556654 -0.10533371174577925433 -0.10334703427871495818 -0.10143102030992408313 -0.09958436984986347718 -0.09780581389970571804 -0.09609412221424076805 -0.09444810746832114912 -0.09286662721129845810 -0.09134858449757743415 -0.08989292775176110917 -0.08849865021348005123 -0.08716478917135196680 -0.08589042511051665774 -0.08467468084561637076 -0.08351672067903030683 -0.08241574960496161895 -0.08137101256874126887 
-0.11114953671235795751 -0.10894787704500237535 -0.10682186406638270737 -0.10476993734495181065 -0.10279054882077870436 -0.10088219230247967573 -0.09904341831329047108 -0.09727284032395645819 -0.09556913616750206675 -0.09393104692012949064 -0.09235737457774213788 -0.09084697927666042505 -0.08939877646259883348 -0.08801173421201108349 -0.08668487079648802551 -0.08541725251853486689 -0.08420799181442781278 -0.08305624560428366554 -0.08196121386348394211 -0.08092213838880928101 
-0.11049106552001149162 -0.10829578485992467918 -0.10617727164612106305 -0.10413362474686672920 -0.10216303135696837290 -0.10026378176592558311 -0.09843427077686249527 -0.09667299291532761851 -0.09497853521168159174 -0.09334956946695262270 -0.09178484490288009445 -0.09028318156872330857 -0.08884346460996293826 -0.08746463937547743761 -0.08614570728405426814 -0.08488572235270705479 -0.08368378828927634794 -0.08253905606019253105 -0.08145072185588114744 -0.08041802538847528381 


==> test/01/zzz12z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz13z0.txt <==
0.06368466688150188626 0.06422311335240180052 0.06474058577596920883 0.06523462480913222450 0.06570277757014778008 0.06614260117268798422 0.06655165492005536698 0.06692748652113969521 0.06726761510963102930 0.06756951239810846110 0.06783058251477470935 0.06804814067124084764 0.06821939064697545019 0.06834140109418375408 0.06841108088485987893 0.06842515424115186429 0.06838013743366876118 0.06827232082147205450 0.06809776368603974450 0.06785231588033703576 
0.06260790409046171345 0.06312392820700166163 0.06361766284099851232 0.06408693414609924199 0.06452952304199291444 0.06494318062518883439 0.06532563149867746943 0.06567456962075225724 0.06598764956394223558 0.06626247493384243570 0.06649658500025931729 0.06668744021610094330 0.06683240716352173427 0.06692874354393274494 0.06697358414368939639 0.06696392934640973960 0.06689663888834758432 0.06676843542242831553 0.06657592541792317631 0.06631564931413280739 
0.06155133650977100829 0.06204703254414455083 0.06251920323492386744 0.06296592589227326120 0.06338519982653585683 0.06377496678739705271 0.06413312082871344688 0.06445751089924967037 0.06474593859154326170 0.06499615277305970107 0.06520584233631923632 0.06537262802938176298 0.06549405424707778478 0.06556758177433606727 0.06559058279955515269 0.06556034011245014115 0.06547405335088352096 0.06532885656197054414 0.06512185324909189332 0.06485017735458269150 
0.06051648466761640893 0.06099366222488166595 0.06144619166227914542 0.06187236636153405772 0.06227038358448015731 0.06263836586915011440 0.06297437412952948399 0.06327641455598971565 0.06354244112992146754 0.06377035523053373178 0.06395800354257610842 0.06410317531802918467 0.06420360002107158848 0.06425694650677862829 0.06426082516774501985 0.06421279495295212358 0.06411037784076566159 0.06395108422547843285 0.06373245366189114747 0.06345211622143627495 
0.05950470221172789176 0.05996494002548650309 0.06039953482777698363 0.06080696430710365308 0.06118560228070057255 0.06153373897519365254 0.06184959526426464516 0.06213133206525818519 0.06237705614161913326 0.06258482347657770561 0.06275264128542221154 0.06287846967908720941 0.06296022401240083943 0.06299577906396196247 0.06298297641169421646 0.06291963669084772726 0.06280357883374856898 0.06263264883728647536 0.06240476095155792630 0.06211795416554261734 
0.05851717149978025168 0.05896186083755951268 0.05938004331623865373 0.05977035375840303311 0.06013132225602476483 0.06046139248665927807 0.06075893588707716869 0.06102226229915932998 0.06124962789471925795 0.06143924124873567649 0.06158926844344781576 0.06169783810049638689 0.06176304728548250023 0.06178296932497411020 0.06175566472422223951 0.06167919656499595144 0.06155165196609432843 0.06137117133836102884 0.06113598714151141644 0.06084447345958372833 
0.05755490984628265638 0.05798528850873266999 0.05838842384121505080 0.05876308515424510243 0.05910794049833619640 0.05942157282834151233 0.05970249349822540769 0.05994915334958260400 0.06015995188936289206 0.06033324518019791971 0.06046735313913702281 0.06056056699396806381 0.06061115770405860886 0.06061738622622963452 0.06057751659522469384 0.06048983287881952442 0.06035266112727172977 0.06016439740855189511 0.05992354281654301701 0.05962874584038856118 
0.05661878080095842508 0.05703595950987332824 0.05742527838564377707 0.05778562251902618491 0.05811578175473340602 0.05841446483014520186 0.05868031192790033879 0.05891190571158270994 0.05910778113295175190 0.05926643444355608747 0.05938633193893427809 0.05946591903218033381 0.05950363031055425772 0.05949790128066112516 0.05944718255162741161 0.05934995722778583366 0.05920476225562112255 0.05901021435203192972 0.05876504087572027163 0.05846811552674401058 
0.05570950740428861486 0.05611449034415846859 0.05649110767246051656 0.05683834478148242636 0.05715509917142604784 0.05744019280960560581 0.05769238367164807035 0.05791037643589624917 0.05809283248730535282 0.05823837952214036551 0.05834562114086363355 0.05841314688526476340 0.05843954322531692835 0.05842340603423325229 0.05836335510283797295 0.05825805122507526218 0.05810621631539501092 0.05790665686823440184 0.05765829080756205982 0.05736017737145545498 
0.05482768581233381927 0.05522138679001140082 0.05558631717855741505 0.05592154976301690061 0.05622607733988266993 0.05649882356520307541 0.05673865351319001826 0.05694438387304884275 0.05711479285823305857 0.05724863001683636737 0.05734462621711514108 0.05740150414269820645 0.05741798967121541225 0.05739282452811707291 0.05732478060041597268 0.05721267625428213405 0.05705539491264927793 0.05685190599794859995 0.05660128811483811778 0.05630275402921021410 
0.05397379847316366441 0.05435705382499592120 0.05471122448874080751 0.05503545975214504948 0.05532883685988464195 0.05559037059813400072 0.05581902294286014699 0.05601371268487604499 0.05617332505574161583 0.05629672146985689046 0.05638274956806234306 0.05643025379719752987 0.05643808678872960088 0.05640512180660369607 0.05633026651642664834 0.05621247827898805810 0.05605078108297130435 0.05584428409607262306 0.05559220162463163195 0.05529387403019987018 
0.05314822646181617538 0.05352180554806781204 0.05386606719926474718 0.05418022789693786867 0.05446343974937689625 0.05471479902458808303 0.05493335497524057948 0.05511811886785368542 0.05526807321000054563 0.05538218123878720089 0.05545939678807981776 0.05549867468930006625 0.05549898187990181392 0.05545930939314153152 0.05537868537969889426 0.05525618926227217342 0.05509096704417531382 0.05488224767873888660 0.05462936025741589596 0.05433175159612364802 
0.05235126080617071020 0.05271587470619437665 0.05305101086331250743 0.05335594488696478871 0.05362989521609704685 0.05387203077560084180 0.05408147906566034002 0.05425733460129770341 0.05439866767761963179 0.05450453348721160524 0.05457398165616964697 0.05460606629202113121 0.05459985664843617498 0.05455444850636163162 0.05446897634695515439 0.05434262634622635812 0.05417465015271893253 0.05396437931729170662 0.05371124013016941035 0.05341476849134111499 
0.05158311275424760922 0.05193942160722652551 0.05226615666082611716 0.05256264557151171801 0.05282816545244560513 0.05306194979605789036 0.05326319591050224928 0.05343107279405714255 0.05356472941196872839 0.05366330337626985802 0.05372593005736596428 0.05375175217417867135 0.05373992991546006764 0.05368965163691364478 0.05360014515553362946 0.05347068962295910971 0.05330062790318241400 0.05308937930753965251 0.05283645245462890994 0.05254145793078238841 
0.05084392299393281078 0.05119254230763804758 0.05151154860125384261 0.05180031528581045125 0.05205817122611579306 0.05228440704568296932 0.05247828198623376988 0.05263903125245986137 0.05276587379992826038 0.05285802054853307869 0.05291468302284563219 0.05293508243186750839 0.05291845920231174477 0.05286408297029925735 0.05277126301530658814 0.05263935908689410664 0.05246779252951193351 0.05225605755505559336 0.05200373245002423012 0.05171049043940385836 
0.05013376986565801913 0.05047527602813894898 0.05078718015074081688 0.05106889574436039581 0.05131979712052413961 0.05153922517432443090 0.05172649373629003428 0.05188089642962026571 0.05200171398675147022 0.05208822199508861273 0.05213969905361602597 0.05215543532813396443 0.05213474149162018040 0.05207695802666501700 0.05198146484849928972 0.05184769117979873970 0.05167512557291566860 0.05146332593314655035 0.05121192935100855187 0.05092066150655192441 
0.04945267662145683141 0.04978761178851891928 0.05009300022921010093 0.05036829042036614773 0.05061289633729592480 0.05082620279480057346 0.05100757135498162897 0.05115634674297971779 0.05127186372236870043 0.05135345439145388297 0.05140045586839588759 0.05141221833543216380 0.05138811340937003008 0.05132754279624136828 0.05122994717222681405 0.05109481521088592854 0.05092169264920538840 0.05071019125360646390 0.05045999751431153729 0.05017088086571741545 
0.04880061778773722020 0.04912949427526978885 0.04942891855721451289 0.04969836937059816939 0.04993729501349285227 0.05014511831260023977 0.05032124214585621813 0.05046505546494829686 0.05057593976828980709 0.05065327597996234499 0.05069645169308147070 0.05070486873582872450 0.05067795101418642867 0.05061515257670366752 0.05051596583328069046 0.05037992984231275811 0.05020663855941345094 0.04999574891776235874 0.04974698858691372488 0.04946016323624291555 
0.04817752468820124534 0.04850082896760848916 0.04879481035378005482 0.04905897349131916468 0.04929279603347699185 0.04949573329625143320 0.04966722345089469998 0.04980669320266745831 0.04991356390587991382 0.04998725806702424002 0.05002720618813905756 0.05003285390061482096 0.05000366933484328563 0.04993915066310614798 0.04983883374187945275 0.04970229976567090008 0.04952918282837338176 0.04931917727111589933 0.04907204467933811570 0.04878762037826621378 
0.04758329017983460585 0.04790148655318281212 0.04819052039897807338 0.04844991820742154676 0.04867918233284446172 0.04887779538803389834 0.04904522515880372496 0.04918092998894693646 0.04928436458553814292 0.04935498619411562288 0.04939226109183569857 0.04939567134364819534 0.04936472176146581431 0.04929894699899821375 0.04919791870546008639 0.04906125265011805625 0.04888861571729323507 0.04867973265898970642 0.04843439248105665951 0.04815245433019807453 


==> test/01/zzz13z1.txt <==
0.15700662099662093807 0.15902283790917615125 0.16114768087949926656 0.16338263427913973791 0.16572926745060062581 0.16818923803085092383 0.17076429592363068233 0.17345628804810345192 0.17626716401520806099 0.17919898290570565602 0.18225392134032461500 0.18543428303241571431 0.18874250997763056259 0.19218119532634272972 0.19575309773356239229 0.19946115645893292001 0.20330850545825937536 0.20729848273775700052 0.21143462758375602961 0.21572065172964144386 
0.15799084161632120926 0.16001951278116302579 0.16215743189415379732 0.16440607925681707813 0.16676701682197939136 0.16924189060274602570 0.17183243346162554999 0.17454046833182176868 0.17736791192118117610 0.18031677893757988573 0.18338918684414692861 0.18658736108901841089 0.18991364063257343275 0.19337048337365542183 0.19696047068588326545 0.20068630960256345075 0.20455083005452170952 0.20855697270112602548 0.21270775994509916185 0.21700623834327117945 
0.15886721501523637379 0.16090693970500086207 0.16305645465913590209 0.16531723403199530265 0.16769082997775378030 0.17017887409652845965 0.17278307898830352896 0.17550523989637717426 0.17834723640011493351 0.18131103407928586546 0.18439868600966466405 0.18761233384693751236 0.19095420808998916917 0.19442662684982220389 0.19803199203375151938 0.20177278121091585250 0.20565153245613809752 0.20967081806712636882 0.21383320115224371816 0.21814116682003178993 
0.15963519563670228174 0.16168457636446809111 0.16384421300539364630 0.16611557223427420027 0.16850019496051205081 0.17099969681731061466 0.17361576849868290418 0.17635017586526846589 0.17920475970361554596 0.18218143496978364548 0.18528218926828832203 0.18850908019907788860 0.19186423103062358320 0.19534982390189295498 0.19896808938838464464 0.20272129075121028685 0.20661170049198809839 0.21064156595899752311 0.21481305977671757979 0.21912821007842286924 
0.16029431337222915799 0.16235195711077535230 0.16452024876369625295 0.16680064693919569030 0.16919468081270949700 0.17170394971351873870 0.17433012232384897944 0.17707493536239812815 0.17994019157929502795 0.18292775682794482073 0.18603955589462692344 0.18927756665046199802 0.19264381193153470861 0.19614034833874191555 0.19976925086668387288 0.20353259191355280167 0.20743241280160643059 0.21147068550015846178 0.21564926191720615312 0.21996980817076158821 
0.16084417111350141072 0.16290868994270815695 0.16508417799942048942 0.16737208594610292200 0.16977393163761136941 0.17229129890020589144 0.17492583572079584142 0.17767925168118020585 0.18055331442322178348 0.18354984486807363053 0.18667071083181244195 0.18991781857660791633 0.19329310170631092136 0.19679850665485582040 0.20043597382605632395 0.20420741323471044981 0.20811467330072633275 0.21215950132282399010 0.21634349422118698270 0.22066803857460964844 
0.16128444233896699345 0.16335445354713543087 0.16553568734517440375 0.16782958720818427767 0.17023766089142722269 0.17276147852889764400 0.17540266997794826120 0.17816292121830490380 0.18104396956433832511 0.18404759738931550372 0.18717562398794146405 0.19042989511784627621 0.19381226966224504582 0.19732460274831389868 0.20096872454797518048 0.20474641389850647966 0.20865936584376426621 0.21270915226922412766 0.21689717507010808362 0.22122461186358388652 
0.16161486887084916542 0.16368899456169200279 0.16587453062595752806 0.16817291465003256223 0.17058564619101565518 0.17311428434600925619 0.17576044444379465559 0.17852579364975265652 0.18141204522651116493 0.18442095113690851194 0.18755429261279168984 0.19081386824459092844 0.19420147907650933683 0.19771891012817963129 0.20136790771902424169 0.20515015196757618865 0.20906722390659993049 0.21312056684020058706 0.21731144192643722657 0.22164087855594105658 
0.16183525892403780033 0.16391212520282583132 0.16610052594693111572 0.16840189457497251047 0.17081772487659366289 0.17334956822032915325 0.17599902980146836518 0.17876776371040023483 0.18165746655504524942 0.18466986931901560598 0.18780672708172566066 0.19106980617121646637 0.19446086827102154748 0.19798165096887115899 0.20163384423236577203 0.20541906234617429705 0.20933881097485887435 0.21339444925854100799 0.21758714723949906800 0.22191783948086249434 
0.16194548554913232308 0.16402372137864221213 0.16621355338396864854 0.16851641282633267327 0.17093379052005713836 0.17346723385724510669 0.17611834283134919499 0.17888876483533444617 0.18178018796425418624 0.18479433250238294639 0.18793294022387890818 0.19119776108752811750 0.19459053686748900569 0.19811298124391776843 0.20176675589539316835 0.20555344220989593684 0.20947450838812028961 0.21353127197960569683 0.21772485829215545983 0.22205615565736155914 
0.16194548554913207328 0.16402372137864201784 0.16621355338396850976 0.16851641282633247898 0.17093379052005691632 0.17346723385724494015 0.17611834283134900070 0.17888876483533430739 0.18178018796425404746 0.18479433250238283537 0.18793294022387890818 0.19119776108752814525 0.19459053686748911671 0.19811298124391787945 0.20176675589539327937 0.20555344220989602011 0.20947450838812031737 0.21353127197960594663 0.21772485829215582065 0.22205615565736189221 
0.16183525892403710644 0.16391212520282513743 0.16610052594693056061 0.16840189457497192760 0.17081772487659299675 0.17334956822032862589 0.17599902980146786557 0.17876776371039981850 0.18165746655504505513 0.18466986931901549496 0.18780672708172568841 0.19106980617121663291 0.19446086827102168626 0.19798165096887151981 0.20163384423236616061 0.20541906234617468563 0.20933881097485929068 0.21339444925854159085 0.21758714723949987291 0.22191783948086349354 
0.16161486887084805519 0.16368899456169100359 0.16587453062595669540 0.16817291465003167406 0.17058564619101496129 0.17311428434600861781 0.17576044444379401721 0.17852579364975226794 0.18141204522651097064 0.18442095113690845642 0.18755429261279180086 0.19081386824459120599 0.19420147907650966990 0.19771891012818026967 0.20136790771902496333 0.20515015196757704907 0.20906722390660079092 0.21312056684020150299 0.21731144192643830904 0.22164087855594238885 
0.16128444233896574445 0.16335445354713423738 0.16553568734517334904 0.16782958720818325071 0.17023766089142639002 0.17276147852889683909 0.17540266997794745629 0.17816292121830432094 0.18104396956433801980 0.18404759738931544821 0.18717562398794160283 0.19042989511784666479 0.19381226966224554542 0.19732460274831459257 0.20096872454797612417 0.20474641389850750661 0.20865936584376532092 0.21270915226922540442 0.21689717507010941588 0.22122461186358552410 
0.16084417111350030050 0.16290868994270712999 0.16508417799941937920 0.16737208594610203383 0.16977393163761053674 0.17229129890020508653 0.17492583572079506427 0.17767925168117956747 0.18055331442322136715 0.18354984486807338073 0.18667071083181244195 0.18991781857660816613 0.19329310170631133770 0.19679850665485645878 0.20043597382605732315 0.20420741323471161555 0.20811467330072760951 0.21215950132282540563 0.21634349422118859252 0.22066803857461148031 
0.16029431337222815879 0.16235195711077440861 0.16452024876369528150 0.16680064693919482988 0.16919468081270863657 0.17170394971351796154 0.17433012232384823004 0.17707493536239748977 0.17994019157929458386 0.18292775682794451542 0.18603955589462672915 0.18927756665046202578 0.19264381193153501393 0.19614034833874260944 0.19976925086668503861 0.20353259191355413393 0.20743241280160804041 0.21147068550016021038 0.21564926191720809601 0.21996980817076369763 
0.15963519563670119927 0.16168457636446700865 0.16384421300539261934 0.16611557223427322882 0.16850019496051116263 0.17099969681730978199 0.17361576849868226580 0.17635017586526777200 0.17920475970361493534 0.18218143496978331242 0.18528218926828823876 0.18850908019907813840 0.19186423103062430484 0.19534982390189403745 0.19896808938838600467 0.20272129075121195219 0.20661170049198998577 0.21064156595899971580 0.21481305977671993901 0.21912821007842553378 
0.15886721501523545785 0.16090693970499989063 0.16305645465913498615 0.16531723403199438671 0.16769082997775300314 0.17017887409652776576 0.17278307898830297384 0.17550523989637670241 0.17834723640011454493 0.18131103407928558791 0.18439868600966474732 0.18761233384693798421 0.19095420808998989082 0.19442662684982336962 0.19803199203375301818 0.20177278121091760110 0.20565153245614004041 0.20967081806712864478 0.21383320115224641045 0.21814116682003489855 
0.15799084161632026557 0.16001951278116208210 0.16215743189415293690 0.16440607925681621770 0.16676701682197866972 0.16924189060274547058 0.17183243346162499487 0.17454046833182146337 0.17736791192118098182 0.18031677893757996900 0.18338918684414715066 0.18658736108901896600 0.18991364063257420991 0.19337048337365661532 0.19696047068588470874 0.20068630960256536588 0.20455083005452409650 0.20855697270112882880 0.21270775994510235374 0.21700623834327462114 
0.15700662099661999438 0.15902283790917523532 0.16114768087949846165 0.16338263427913909953 0.16572926745060012621 0.16818923803085047974 0.17076429592363021048 0.17345628804810314660 0.17626716401520797772 0.17919898290570596133 0.18225392134032511460 0.18543428303241660249 0.18874250997763164506 0.19218119532634420077 0.19575309773356425191 0.19946115645893502943 0.20330850545826206766 0.20729848273776008138 0.21143462758375952681 0.21572065172964527413 


==> test/01/zzz13z2.txt <==
0.04758329017990089310 0.04790148655324955040 0.04819052039904515861 0.04844991820748896505 0.04867918233291217145 0.04887779538810189950 0.04904522515887195511 0.04918092998901534008 0.04928436458560662980 0.04935498619418413058 0.04939226109190421321 0.04939567134371665447 0.04936472176153421793 0.04929894699906650635 0.04919791870552819857 0.04906125265018599496 0.04888861571736086847 0.04867973265905703451 0.04843439248112366147 0.04815245433026468791 
0.04817752468826837220 0.04850082896767606705 0.04879481035384802129 0.04905897349138749891 0.04929279603354558975 0.04949573329632033641 0.04966722345096381830 0.04980669320273672235 0.04991356390594926806 0.04998725806709365671 0.05002720618820849507 0.05003285390068420296 0.05000366933491261906 0.04993915066317533569 0.04983883374194846699 0.04970229976573970615 0.04952918282844191028 0.04931917727118409478 0.04907204467940598502 0.04878762037833371534 
0.04880061778780520748 0.04912949427533824104 0.04942891855728336753 0.04969836937066737098 0.04993729501356235223 0.05014511831267003811 0.05032124214592625933 0.05046505546501849071 0.05057593976836010502 0.05065327598003273313 0.05069645169315188660 0.05070486873589905019 0.05067795101425663640 0.05061515257677372953 0.05051596583335057900 0.05037992984238243849 0.05020663855948295784 0.04999574891783154645 0.04974698858698253096 0.04946016323631131917 
0.04945267662152574156 0.04978761178858827352 0.05009300022927985069 0.05036829042043625831 0.05061289633736636845 0.05082620279487129467 0.05100757135505259998 0.05115634674305086921 0.05127186372243996287 0.05135345439152521479 0.05140045586846724718 0.05141221833550346093 0.05138811340944120232 0.05132754279631238786 0.05122994717229765321 0.05109481521095656648 0.05092169264927579736 0.05071019125367656061 0.05045999751438130787 0.05017088086578676970 
0.05013376986572782440 0.05047527602820920528 0.05078718015081148951 0.05106889574443142926 0.05131979712059553389 0.05153922517439611661 0.05172649373636196979 0.05188089642969236776 0.05200171398682367635 0.05208822199516091600 0.05213969905368836394 0.05215543532820629546 0.05213474149169242122 0.05207695802673708435 0.05198146484857113503 0.05184769117987040460 0.05167512557298709064 0.05146332593321767401 0.05121192935107934247 0.05092066150662231255 
0.05084392299400360138 0.05119254230770928921 0.05151154860132553526 0.05180031528588246309 0.05205817122618816573 0.05228440704575564035 0.05247828198630672542 0.05263903125253300425 0.05276587380000149347 0.05285802054860638116 0.05291468302291894160 0.05293508243194080393 0.05291845920238498480 0.05286408297037233084 0.05277126301537944653 0.05263935908696676380 0.05246779252958439638 0.05225605755512775091 0.05200373245009604073 0.05171049043947524571 
0.05158311275431944759 0.05193942160729882879 0.05226615666089883677 0.05256264557158478457 0.05282816545251900475 0.05306194979613160223 0.05326319591057621788 0.05343107279413127769 0.05356472941204298843 0.05366330337634417358 0.05372593005744029371 0.05375175217425297997 0.05373992991553428605 0.05368965163698775911 0.05360014515560755644 0.05347068962303287015 0.05330062790325593852 0.05308937930761289253 0.05283645245470181689 0.05254145793085486515 
0.05235126080624354084 0.05271587470626767913 0.05305101086338620542 0.05335594488703886834 0.05362989521617146649 0.05387203077567555287 0.05408147906573532171 0.05425733460137287939 0.05439866767769496042 0.05450453348728702407 0.05457398165624509356 0.05460606629209657087 0.05459985664851154524 0.05455444850643687699 0.05446897634703024016 0.05434262634630127736 0.05417465015279362972 0.05396437931736612625 0.05371124013024345528 0.05341476849141470890 
0.05314822646189000521 0.05352180554814210678 0.05386606719933946519 0.05418022789701301689 0.05446343974945242611 0.05471479902466389739 0.05493335497531665751 0.05511811886793001325 0.05526807321007700530 0.05538218123886377159 0.05545939678815643009 0.05549867468937668552 0.05549898187997841931 0.05545930939321798425 0.05537868537977520822 0.05525618926234833472 0.05509096704425126001 0.05488224767881450666 0.05462936025749113439 0.05433175159619844929 
0.05397379847323850038 0.05435705382507124983 0.05471122448881655942 0.05503545975222126629 0.05532883685996123346 0.05559037059821089755 0.05581902294293735606 0.05601371268495351774 0.05617332505581925511 0.05629672146993463383 0.05638274956814016969 0.05643025379727539120 0.05643808678880742752 0.05640512180668145331 0.05633026651650428068 0.05621247827906552391 0.05605078108304854118 0.05584428409614954070 0.05559220162470816101 0.05529387403027598985 
0.05482768581240964056 0.05522138679008777723 0.05558631717863428412 0.05592154976309417214 0.05622607733996035778 0.05649882356528113797 0.05673865351326838613 0.05694438387312745348 0.05711479285831187747 0.05724863001691533893 0.05734462621719422365 0.05740150414277733759 0.05741798967129457809 0.05739282452819615549 0.05732478060049493729 0.05721267625436093213 0.05705539491272781927 0.05685190599802689149 0.05660128811491606238 0.05630275402928771461 
0.05570950740436551862 0.05611449034423594828 0.05649110767253851667 0.05683834478156084280 0.05715509917150487368 0.05744019280968486185 0.05769238367172764559 0.05791037643597609502 0.05809283248738544153 0.05823837952222062769 0.05834562114094406227 0.05841314688534527538 0.05843954322539744728 0.05842340603431378510 0.05836335510291839473 0.05825805122515546192 0.05810621631547496779 0.05790665686831406728 0.05765829080764139913 0.05736017737153439877 
0.05661878080103649458 0.05703595950995200142 0.05742527838572297760 0.05778562251910585035 0.05811578175481352942 0.05841446483022574854 0.05868031192798121853 0.05891190571166391582 0.05910778113303320758 0.05926643444363777213 0.05938633193901610152 0.05946591903226225440 0.05950363031063621300 0.05949790128074309431 0.05944718255170929055 0.05934995722786752526 0.05920476225570255047 0.05901021435211304539 0.05876504087580104035 0.05846811552682441848 
0.05755490984636195406 0.05798528850881255747 0.05838842384129551422 0.05876308515432609320 0.05910794049841765901 0.05942157282842334964 0.05970249349830759195 0.05994915334966512133 0.06015995188944571470 0.06033324518028101296 0.06046735313922026178 0.06056056699405144850 0.06061115770414203519 0.06061738622631307472 0.06057751659530807159 0.06048983287890275645 0.06035266112735467731 0.06016439740863457203 0.05992354281662531923 0.05962874584047044707 
0.05851717149986095101 0.05896186083764081570 0.05938004331632050492 0.05977035375848544635 0.06013132225610762910 0.06046139248674253092 0.06075893588716078930 0.06102226229924327672 0.06124962789480351694 0.06143924124882019916 0.06158926844353251190 0.06169783810058120099 0.06176304728556738372 0.06178296932505902839 0.06175566472430716464 0.06167919656508073778 0.06155165196617885109 0.06137117133844526007 0.06113598714159529379 0.06084447345966718240 
0.05950470221181001357 0.05996494002556923553 0.06039953482786029199 0.06080696430718753043 0.06118560228078489399 0.06153373897527839725 0.06184959526434975763 0.06213133206534367237 0.06237705614170493962 0.06258482347666373402 0.06275264128550843423 0.06287846967917354313 0.06296022401248728417 0.06299577906404847660 0.06298297641178074446 0.06291963669093413036 0.06280357883383475004 0.06263264883737237887 0.06240476095164345510 0.06211795416562771593 
0.06051648466769993240 0.06099366222496583473 0.06144619166236393870 0.06187236636161941999 0.06227038358456600531 0.06263836586923642036 0.06297437412961617853 0.06327641455607675713 0.06354244113000884209 0.06377035523062138389 0.06395800354266396870 0.06410317531811722536 0.06420360002115976794 0.06425694650686689102 0.06426082516783324095 0.06421279495304024754 0.06411037784085357738 0.06395108422556611272 0.06373245366197843875 0.06345211622152317765 
0.06155133650985609300 0.06204703254423028086 0.06251920323501020116 0.06296592589236017778 0.06338519982662332852 0.06377496678748498238 0.06413312082880177900 0.06445751089933841882 0.06474593859163234322 0.06499615277314900463 0.06520584233640881744 0.06537262802947158002 0.06549405424716769897 0.06556758177442607860 0.06559058279964515015 0.06556034011254004146 0.06547405335097318535 0.06532885656205997260 0.06512185324918104423 0.06485017735467143996 
0.06260790409054832473 0.06312392820708895291 0.06361766284108644198 0.06408693414618779616 0.06452952304208207923 0.06494318062527848490 0.06532563149876753628 0.06567456962084275429 0.06598764956403306570 0.06626247493393357113 0.06649658500035071640 0.06668744021619252282 0.06683240716361345257 0.06692874354402453263 0.06697358414378118407 0.06696392934650148565 0.06689663888843919159 0.06676843542251975627 0.06657592541801429786 0.06631564931422349873 
0.06368466688159010736 0.06422311335249072939 0.06474058577605887321 0.06523462480922252726 0.06570277757023869347 0.06614260117277939721 0.06655165492014722406 0.06692748652123196862 0.06726761510972367741 0.06756951239820147004 0.06783058251486802359 0.06804814067133437006 0.06821939064706905587 0.06834140109427747078 0.06841108088495362338 0.06842515424124552548 0.06838013743376238074 0.06827232082156545201 0.06809776368613286446 0.06785231588042973938 


==> test/01/zzz13z3.txt <==
-0.08418366896765755447 -0.08251107417901946961 -0.08089696887326375263 -0.07933990456906947486 -0.07783850008152735922 -0.07639145277406575452 -0.07499753963954106095 -0.07365561364979973658 -0.07236459825654512068 -0.07112348149865586888 -0.06993131040221919892 -0.06878718595714694573 -0.06769025875047197938 -0.06663972523848260554 -0.06563482459739790331 -0.06467483607827592684 -0.06375907679185215116 -0.06288689985540703298 -0.06205769284259808616 -0.06127087648647911583 
-0.08468536130468369560 -0.08300790632003131331 -0.08138808690774905485 -0.07982471416761074967 -0.07831660862538310230 -0.07686262270667862384 -0.07546165204824828443 -0.07411264024685043639 -0.07281457993717042887 -0.07156651193917178133 -0.07036752348782855659 -0.06921674611557540602 -0.06811335349533763350 -0.06705655939965129986 -0.06604561584496668192 -0.06507981144271629548 -0.06415846995387247675 -0.06328094903185756126 -0.06244663913410509332 -0.06165496258197179780 
-0.08512826022244369961 -0.08344710288867285275 -0.08182275827009047320 -0.08025425656824135279 -0.07874059754571564873 -0.07728077737901738187 -0.07587380559992309981 -0.07451871535218337894 -0.07321456930611440483 -0.07196046283303228486 -0.07075552549434786787 -0.06959892152198847437 -0.06848984971565179325 -0.06742754301981819520 -0.06641126794010117351 -0.06544032389375012415 -0.06451404254906392688 -0.06363178718404566281 -0.06279295207999299744 -0.06199696195715817537 
-0.08551344783547416839 -0.08382948674212584161 -0.08220158671569857689 -0.08062895628954856730 -0.07911074761022070245 -0.07764608366375222448 -0.07623407762024329848 -0.07487384625584550535 -0.07356451910207148503 -0.07230524459249509928 -0.07109519413454210013 -0.06993356476237894137 -0.06881958082546295319 -0.06775249502386858358 -0.06673158900186966502 -0.06575617364311908686 -0.06482558916458731890 -0.06393920507526811015 -0.06309642004466309295 -0.06229666171187651924 
-0.08584187635931338212 -0.08415580952865768516 -0.08252514556102943932 -0.08094923426403355382 -0.07942735294186632766 -0.07795873204552736246 -0.07654257496145244755 -0.07517807294888373404 -0.07386441625383093068 -0.07260080230033442994 -0.07138644168894635322 -0.07022056256752214065 -0.06910241379995260558 -0.06803126724832361805 -0.06700641940038988553 -0.06602719251226926711 -0.06509293539089815173 -0.06420302390777644919 -0.06335686131151471723 -0.06255387838915531240 
-0.08611435651691241866 -0.08442672945216223024 -0.08279395173572796918 -0.08121548226368988099 -0.07969069784768383069 -0.07821891661503839466 -0.07679941723115529806 -0.07543145432440608034 -0.07411427066403418473 -0.07284710666606526719 -0.07162920775338672830 -0.07045983001881048202 -0.06933824455850159940 -0.06826374076908335586 -0.06723562883909703358 -0.06625324161466997208 -0.06531593597895946068 -0.06442309385342487316 -0.06357412290446405601 -0.06276845701989562654 
-0.08633155584919489922 -0.08464280002735076469 -0.08300844966603031228 -0.08142804520731428131 -0.07990103957014062230 -0.07842681933578703191 -0.07700472302372414479 -0.07563405645355102125 -0.07431410541183448848 -0.07304414594650578130 -0.07182345263972492178 -0.07065130519583144586 -0.06952699364615989863 -0.06844982243041101977 -0.06741911357224499024 -0.06643420912835414083 -0.06549447305684477638 -0.06459929262249948512 -0.06374807943302093771 -0.06294027018105284588 
-0.08649400138767557311 -0.08480446514201556152 -0.08316900169372820617 -0.08158720932939636517 -0.08005859588977741470 -0.07858259813424497975 -0.07715859907440328347 -0.07578594305423931587 -0.07446394858324686949 -0.07319191906839843387 -0.07196915166317577328 -0.07079494447863052264 -0.06966860239989558501 -0.06858944173415588985 -0.06755679389111779454 -0.06657000826965690787 -0.06562845449756599114 -0.06473152414670751975 -0.06387863202406734997 -0.06306921712032381722 
-0.08660208369983982135 -0.08491205745930781312 -0.08327588263747059960 -0.08169319452676548909 -0.08016353652532767771 -0.07868637823701224443 -0.07726113208540473509 -0.07588716810575615868 -0.07456382679851532302 -0.07329043008066526976 -0.07206629046594915933 -0.07089071865561932806 -0.06976302974063600115 -0.06868254821519920172 -0.06764861198841327916 -0.06666057556158977437 -0.06571781251705476057 -0.06481971744269721114 -0.06396570739621712520 -0.06315522299473894097 
-0.08665606074432688488 -0.08496579835790514512 -0.08332927687008094553 -0.08174614961486723064 -0.08021597744775538219 -0.07873824620307154354 -0.07731238292444712890 -0.07593777048486535786 -0.07461376042439292477 -0.07333968398979814896 -0.07211486146433632172 -0.07093860993726176789 -0.06981024969182976492 -0.06872910939759174775 -0.06769453028574637377 -0.06670586947123405275 -0.06576250256636607949 -0.06486382571080943904 -0.06400925712336502649 -0.06319823826306855685 
-0.08665606074432663508 -0.08496579835790495083 -0.08332927687008076512 -0.08174614961486700859 -0.08021597744775520178 -0.07873824620307134925 -0.07731238292444694848 -0.07593777048486517744 -0.07461376042439278600 -0.07333968398979803793 -0.07211486146433625233 -0.07093860993726169850 -0.06981024969182972328 -0.06872910939759167837 -0.06769453028574630438 -0.06670586947123399724 -0.06576250256636602398 -0.06486382571080941128 -0.06400925712336501261 -0.06319823826306854297 
-0.08660208369983907195 -0.08491205745930716087 -0.08327588263747003061 -0.08169319452676489235 -0.08016353652532708096 -0.07868637823701174483 -0.07726113208540424937 -0.07588716810575575622 -0.07456382679851496220 -0.07329043008066496445 -0.07206629046594895116 -0.07089071865561914765 -0.06976302974063579299 -0.06868254821519911846 -0.06764861198841322365 -0.06666057556158966335 -0.06571781251705462179 -0.06481971744269710012 -0.06396570739621708357 -0.06315522299473891321 
-0.08649400138767444901 -0.08480446514201459007 -0.08316900169372729024 -0.08158720932939549086 -0.08005859588977660979 -0.07858259813424424423 -0.07715859907440258958 -0.07578594305423870525 -0.07446394858324632826 -0.07319191906839797590 -0.07196915166317542634 -0.07079494447863020345 -0.06966860239989532133 -0.06858944173415572332 -0.06755679389111762800 -0.06657000826965675522 -0.06562845449756579685 -0.06473152414670732546 -0.06387863202406719731 -0.06306921712032372007 
-0.08633155584919341430 -0.08464280002734943242 -0.08300844966602906327 -0.08142804520731312945 -0.07990103957013958147 -0.07842681933578599107 -0.07700472302372315947 -0.07563405645355014695 -0.07431410541183371132 -0.07304414594650517067 -0.07182345263972440830 -0.07065130519583098789 -0.06952699364615952393 -0.06844982243041071446 -0.06741911357224471268 -0.06643420912835387715 -0.06549447305684448495 -0.06459929262249922144 -0.06374807943302064628 -0.06294027018105259608 
-0.08611435651691075333 -0.08442672945216064817 -0.08279395173572651201 -0.08121548226368861811 -0.07969069784768256781 -0.07821891661503717341 -0.07679941723115411845 -0.07543145432440501175 -0.07411427066403322717 -0.07284710666606444840 -0.07162920775338600665 -0.07045983001880982977 -0.06933824455850103041 -0.06826374076908287014 -0.06723562883909665888 -0.06625324161466961126 -0.06531593597895907211 -0.06442309385342448458 -0.06357412290446366743 -0.06276845701989530735 
-0.08584187635931157800 -0.08415580952865599207 -0.08252514556102781562 -0.08094923426403211053 -0.07942735294186496764 -0.07795873204552598856 -0.07654257496145114303 -0.07517807294888249892 -0.07386441625382986209 -0.07260080230033344462 -0.07138644168894545117 -0.07022056256752129411 -0.06910241379995185618 -0.06803126724832302130 -0.06700641940038939981 -0.06602719251226882302 -0.06509293539089769376 -0.06420302390777599122 -0.06335686131151427314 -0.06255387838915486831 
-0.08551344783547207284 -0.08382948674212385709 -0.08220158671569677278 -0.08062895628954690197 -0.07911074761021910651 -0.07764608366375069792 -0.07623407762024192458 -0.07487384625584413145 -0.07356451910207023603 -0.07230524459249397518 -0.07109519413454107317 -0.06993356476237803931 -0.06881958082546218991 -0.06775249502386793132 -0.06673158900186910991 -0.06575617364311855950 -0.06482558916458680542 -0.06393920507526765218 -0.06309642004466260723 -0.06229666171187605433 
-0.08512826022244147917 -0.08344710288867072945 -0.08182275827008853031 -0.08025425656823956255 -0.07874059754571395564 -0.07728077737901579980 -0.07587380559992161488 -0.07451871535218197729 -0.07321456930611308644 -0.07196046283303109137 -0.07075552549434678540 -0.06959892152198757231 -0.06848984971565098834 -0.06742754301981750131 -0.06641126794010054901 -0.06544032389374951353 -0.06451404254906328850 -0.06363178718404507994 -0.06279295207999248396 -0.06199696195715766883 
-0.08468536130468125311 -0.08300790632002905123 -0.08138808690774701482 -0.07982471416760884841 -0.07831660862538135370 -0.07686262270667693075 -0.07546165204824673012 -0.07411264024684902085 -0.07281457993716912436 -0.07156651193917058784 -0.07036752348782747413 -0.06921674611557444845 -0.06811335349533674532 -0.06705655939965050882 -0.06604561584496596027 -0.06507981144271562934 -0.06415846995387186613 -0.06328094903185700615 -0.06244663913410457984 -0.06165496258197126350 
-0.08418366896765508423 -0.08251107417901713814 -0.08089696887326167096 -0.07933990456906754585 -0.07783850008152563837 -0.07639145277406408918 -0.07499753963953946501 -0.07365561364979825165 -0.07236459825654377453 -0.07112348149865468927 -0.06993131040221815808 -0.06878718595714601591 -0.06769025875047110508 -0.06663972523848184226 -0.06563482459739720942 -0.06467483607827519132 -0.06375907679185154053 -0.06288689985540647787 -0.06205769284259754492 -0.06127087648647854684 


==> test/01/zzz13z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz14z0.txt <==
0.08999206343384968942 0.09068728876006970641 0.09134316709543655044 0.09195757725767098045 0.09252836393238567103 0.09305333758417497214 0.09353026612288001251 0.09395686195473892943 0.09433076626578097701 0.09464953138066009575 0.09491060149732576112 0.09511129182738906063 0.09524876608057181171 0.09532001229700447220 0.09532181729634202350 0.09525074060338407922 0.09510308988220105009 0.09487490214093219354 0.09456193909369983719 0.09415971243267654001 
0.08839261477136067802 0.08906389893196628438 0.08969488249366303068 0.09028364875296725212 0.09082821351965163215 0.09132653357894213175 0.09177650650717665559 0.09217596497758361040 0.09252266751992689608 0.09281428692063828367 0.09304839698705466566 0.09322245817208402174 0.09333380252035057556 0.09337961855242844778 0.09335693709743837776 0.09326261982406339190 0.09309335349520983516 0.09284565507508642235 0.09251589614288079078 0.09210035999502433346 
0.08683163928262184472 0.08748080970277155588 0.08808881519428202189 0.08865392174088343458 0.08917430781431144593 0.08964807670476539203 0.09007326134930077055 0.09044782392849207153 0.09076965191570472713 0.09103655179491142169 0.09124624135817051285 0.09139634135354186839 0.09148436727631793774 0.09150772229492031007 0.09146369271691968950 0.09134944810022120609 0.09116204919948855956 0.09089846852132296706 0.09055563040771261174 0.09013048012742688742 
0.08531020484540707827 0.08593888540221601702 0.08652564683981008031 0.08706891520197303225 0.08756701929194520007 0.08801820407650733091 0.08842063825676889366 0.08877241747137928907 0.08907156441948847758 0.08931602698513214922 0.08950367529717412340 0.08963229860759495959 0.08969960293645914962 0.08970321063401522077 0.08964066337509879467 0.08950943066041314178 0.08930692668120002176 0.08903053940300424685 0.08867767683921992661 0.08824583639922103928 
0.08382923348716223022 0.08443888022087527034 0.08500597156076920846 0.08552907293525328913 0.08600665007498906056 0.08643708205254965748 0.08681867012988801757 0.08714964328076764410 0.08742816130573766165 0.08765231642895457420 0.08782013423779871930 0.08792957484320466921 0.08797853522790854974 0.08796485392958292016 0.08788631948904720992 0.08774068448513260010 0.08752568746189409721 0.08723908557027415522 0.08687870114694175305 0.08644248544097167530 
0.08238950049163339118 0.08298143043335373670 0.08353028624713829120 0.08403475490328189690 0.08449342602020797066 0.08490480392881429028 0.08526731692946577790 0.08557932421606573303 0.08583912109374004784 0.08604494318714972501 0.08619497038186151039 0.08628733129951625391 0.08632010920238732121 0.08629135036736058917 0.08619907616637455250 0.08604130032917593762 0.08581605311096954236 0.08552141426925663481 0.08515555673730124120 0.08471680245143216326 
0.08099164098359740160 0.08156705477376802182 0.08209898809114835050 0.08258623441052811986 0.08302749517374669042 0.08342139071303375508 0.08376646944309511233 0.08406121556028922637 0.08430405566600714107 0.08449336484404265657 0.08462747280298148211 0.08470467077061148709 0.08472321991476383651 0.08468136217109738240 0.08457733447991447329 0.08440938755422706941 0.08417581038355143042 0.08387496165848157270 0.08350530908157444143 0.08306547697769908756 
0.07963616006647959711 0.08019615958697244584 0.08071237693315902462 0.08118369947393550001 0.08160892955121683279 0.08198679430647901056 0.08231595456959164836 0.08259501291598880801 0.08282252116595656410 0.08299698772003229197 0.08311688521541026053 0.08318065906518440356 0.08318673751495912760 0.08313354392235070001 0.08301951202795905538 0.08284310502426665834 0.08260283921052749556 0.08229731289954392293 0.08192524095281585039 0.08148549479226134540 
0.07832344435941829275 0.07886904657448320921 0.07937066058057984375 0.07982725700083798115 0.08023772925070613016 0.08060090239207390317 0.08091554161280364865 0.08118036036811790424 0.08139402836179811251 0.08155517965471970054 0.08166242127344272572 0.08171434275975685002 0.08170952715753745932 0.08164656397538724852 0.08152406468530430661 0.08134068130435302690 0.08109512853474794281 0.08078620977635077305 0.08041284703788356691 0.07997411432658171893 
0.07705377378062366889 0.07758592177096211573 0.07807396181383916001 0.07851693869813043680 0.07891382805869567862 0.07926354439830668452 0.07956494912143101395 0.07981685858188103388 0.08001805225839841995 0.08016728126360557483 0.08026327746388409179 0.08030476354286292251 0.08029046438004658337 0.08021912013635668082 0.08008950143351788176 0.07990042697309311659 0.07965078384776047571 0.07933955063322775669 0.07896582309578598080 0.07852884199749700367 
0.07582733297381757942 0.07634690491490245257 0.07682232620568425763 0.07725270791914881641 0.07763709988763947689 0.07797449802102618399 0.07826385189273277199 0.07850407257957683904 0.07869404082630891695 0.07883261567741997600 0.07891864377562522737 0.07895096956776423425 0.07892844668342946512 0.07884995075647509288 0.07871439393931732587 0.07852074130674108199 0.07826802924997303124 0.07795538581301374170 0.07758205271453560981 0.07714740853085107208 
0.07464422207338551607 0.07515203870914570483 0.07561573017484643500 0.07603446688514120533 0.07640736555168718691 0.07673349590542577481 0.07701188784889709260 0.07724153901738470274 0.07742142278984041892 0.07755049684414018485 0.07762771239343263519 0.07765202426913943301 0.07762240202943204714 0.07753784226679698299 0.07739738226053527459 0.07720011506458088202 0.07694520603237685330 0.07663191065431848581 0.07625959341849156137 0.07582774720769060173 
0.07350446666565466081 0.07400129767344849896 0.07445408889941448893 0.07486206389488248014 0.07522439952854245715 0.07554023220009258022 0.07580866458004507924 0.07602877285122469631 0.07619961447152782952 0.07632023651586776480 0.07638968468482565388 0.07640701308592889873 0.07637129489836246010 0.07628163402074547572 0.07613717777144574095 0.07593713065867037371 0.07568076916063500026 0.07536745735339188401 0.07499666309742152037 0.07456797435082292147 
0.07240802689123536362 0.07289459641957916902 0.07333726385448066654 0.07373530026643172752 0.07408793646750755357 0.07439436878635699579 0.07465376541996608661 0.07486527333594107658 0.07502802572917857682 0.07514115006297723831 0.07520377674407320578 0.07521504849138811732 0.07517413045734339105 0.07508022114637666333 0.07493256414583170100 0.07473046063801980221 0.07447328259810094553 0.07416048650119252961 0.07379162726697974239 0.07336637206776823461 
0.07135480568058209794 0.07183179725915224412 0.07226506983249733618 0.07265393684885636250 0.07299767728869901995 0.07329554105786192930 0.07354675497752130586 0.07375052934339496047 0.07390606504626806572 0.07401256126278933645 0.07406922373710177199 0.07407527367820695985 0.07402995729324630958 0.07393255596158604392 0.07378239702748461137 0.07357886514947616086 0.07332141409255649167 0.07300957878629756037 0.07264298740153683764 0.07222137312605142467 
0.07034465614008217349 0.07081271710395042884 0.07123728136750007156 0.07161770000779725531 0.07195329478057017891 0.07224336317887049275 0.07248718408886221931 0.07268402401384937983 0.07283314384970945854 0.07293380620481035304 0.07298528326333764138 0.07298686519109166826 0.07293786907584882961 0.07283764837923648039 0.07268560285304447033 0.07248118883984373817 0.07222392983635129993 0.07191342714990446583 0.07154937042681855375 0.07113154778097448283 
0.06937738811887401991 0.06983713364906717069 0.07025363852575543244 0.07062628703426231114 0.07095443864691398927 0.07123743278818760183 0.07147459418520767105 0.07166523877343095039 0.07180868013391004945 0.07190423644340490639 0.07195123792034681387 0.07194903474697321444 0.07189700543982080472 0.07179456562646674422 0.07164117716561303750 0.07143635752050303545 0.07117968926310042077 0.07087082955015054642 0.07050951937485844256 0.07009559236313316066 
0.06845277399251581407 0.06890479084768888485 0.06931385205219214862 0.06967937095658256752 0.07000073998463587910 0.07027733514175822649 0.07050852109034987103 0.07069365676075678451 0.07083210146909492411 0.07092322151455242307 0.07096639722767146552 0.07096103043663358478 0.07090655230999445835 0.07080243152119670980 0.07064818266243792777 0.07044337481345491758 0.07018764014539681517 0.06988068241273881487 0.06952228515933157882 0.06911231944102015634 
0.06757055370147747875 0.06801540369698037825 0.06841760787874168193 0.06877660475523995898 0.06909181519328870535 0.06936264670385962339 0.06958849827367674656 0.06976876571015137862 0.06990284746716050879 0.06999015091803845179 0.07003009903915317913 0.07002213746189517307 0.06996574184232678961 0.06986042548588766721 0.06970574714948694905 0.06950131892548179480 0.06924681409229320461 0.06894197479607645784 0.06858661940870887375 0.06818064939154121207 
0.06673043908182406392 0.06716866236001348134 0.06756457101055425574 0.06791762499234699213 0.06822726932941931832 0.06849293820671491229 0.06871405959034619648 0.06889006033901147463 0.06902037177135728063 0.06910443565128766841 0.06914171054900769553 0.06913167852946713876 0.06907385211152997084 0.06896778143054017873 0.06881306152414044808 0.06860933964669210794 0.06835632250221775064 0.06805378327056488263 0.06770156828788624626 0.06729960323218635299 


==> test/01/zzz14z1.txt <==
0.17615376989870956681 0.17841586692255281821 0.18079983708437949441 0.18330734577665999674 0.18594015372512917583 0.18870012071760602912 0.19158921006072571203 0.19460949390769619050 0.19776315962688775785 0.20105251740647159253 0.20448000930872797798 0.20804821998766059865 0.21175988924326871743 0.21561792646377622718 0.21962542672553611589 0.22378568773448975771 0.22810222563617438274 0.23257878551073402074 0.23721933826478303065 0.24202804828211915700 
0.17725801742325178467 0.17953408751063612558 0.18193272846667532527 0.18445560111746908682 0.18710445789789598159 0.18988114555436683140 0.19278760827408633616 0.19582589129918556714 0.19899814508237023691 0.20230663002759921576 0.20575372182521201037 0.20934191731945928083 0.21307384070979049073 0.21695224963881051816 0.22098004028179910052 0.22516024979807577888 0.22949605323198155049 0.23399074985988033148 0.23864773067019312558 0.24347041375107036920 
0.17824126562691314235 0.18052973723006432438 0.18294138815421662203 0.18547787232864501594 0.18814093119461894332 0.19093239532787925627 0.19385418618206692876 0.19690831793258958826 0.20009689937580854568 0.20342213579634285670 0.20688633064506167791 0.21049188675517391256 0.21424130663762333548 0.21813719109987625422 0.22218223496477376711 0.22637921794403270681 0.23073098763379562559 0.23524043002661312873 0.23991042080503882650 0.24474374813963173381 
0.17910290242172885455 0.18140220762849118552 0.18382521459148168375 0.18637356884827541159 0.18904899922405538071 0.19185331838046446040 0.19478842319371245106 0.19785629487329728371 0.20105899869193158414 0.20439868313690179313 0.20787757820351801530 0.21149799241855141152 0.21526230798565268443 0.21917297315829764592 0.22323249053338717340 0.22744339937948562791 0.23180824933255481102 0.23632956180773748156 0.24100977438371745665 0.24585116252709554585 
0.17984240036890561387 0.18215097627068987940 0.18458369373494346033 0.18714218924891934392 0.18982817847286254098 0.19264345577621044825 0.19558989333902102037 0.19866943967495528933 0.20188411738171871401 0.20523601985581477192 0.20872730661355684556 0.21236019672986078399 0.21613695972813876112 0.22005990301427494349 0.22413135463099168043 0.22835363970796795918 0.23272904850920034248 0.23725979348806500169 0.24194795239499791717 0.24679539453313481534 
0.18045931393228442641 0.18277560335041956319 0.18521639482868301751 0.18778331593959590728 0.19047806964226496329 0.19330243291249391002 0.19625825471120564303 0.19934745310578430577 0.20257201130417351598 0.20593397229108159618 0.20943543166503361674 0.21307852815919561817 0.21686543118276610520 0.22079832453967143668 0.22487938526833681219 0.22911075631219404714 0.23349451150821326495 0.23803261124032437657 0.24272684717507450602 0.24757877498623309664 
0.18095327677061190386 0.18327572837002120698 0.18572296628977311150 0.18829661003851672074 0.19099835124410738385 0.19382995152029469654 0.19679323948752319717 0.19989010673280249719 0.20312250243810944794 0.20649242633930445234 0.21000191959630060135 0.21365305305912196676 0.21744791230405841054 0.22138857869330769157 0.22547710559049002899 0.22971548876425831875 0.23410562997113432138 0.23864929278994448381 0.24334805007874257821 0.24820322306654638012 
0.18132399922101641310 0.18365106706927994407 0.18610313192187141751 0.18868180668059061911 0.19138877377535315483 0.19422578243705418410 0.19719464498579009071 0.20029723189979281583 0.20353546537615724299 0.20691131103172613614 0.21042676732174256382 0.21408385217693326474 0.21788458628103810066 0.22183097233901097334 0.22592496963605757099 0.23016846318321496079 0.23456322682212119024 0.23911087986957707541 0.24381283728340513717 0.24867025398967931848 
0.18157126610996002225 0.18390140876421071092 0.18635668764784191209 0.18893871098662101682 0.19164915473966032122 0.19448975946677909965 0.19746232611878997143 0.20056871050442198756 0.20381081613500059979 0.20719058508970011889 0.21070998648201016978 0.21437100204583048324 0.21817560830414958750 0.22212575474564075217 0.22622333743151420982 0.23047016751042287419 0.23486793426455832012 0.23941816258283751817 0.24412216519562138228 0.24898099063715276036 
0.18169493500640765404 0.18402661422976096528 0.18648349891866466965 0.18906719487839113159 0.19177937472988770828 0.19462177457161186633 0.19759618951816870780 0.20070446786410450768 0.20394850356972293870 0.20733022671006362536 0.21085159147076762420 0.21451456122022899420 0.21832109014408895842 0.22227310090788851560 0.22637245783393564191 0.23062093516240358970 0.23502018014285200320 0.23957167100159343365 0.24427667027909000241 0.24913617464005469171 
0.18169493500640737649 0.18402661422976082650 0.18648349891866455863 0.18906719487839096505 0.19177937472988756951 0.19462177457161178307 0.19759618951816856902 0.20070446786410434115 0.20394850356972285543 0.20733022671006362536 0.21085159147076773523 0.21451456122022916073 0.21832109014408926373 0.22227310090788876540 0.22637245783393591947 0.23062093516240397828 0.23502018014285236402 0.23957167100159393325 0.24427667027909064079 0.24913617464005538560 
0.18157126610995935612 0.18390140876421026683 0.18635668764784157903 0.18893871098662057273 0.19164915473965982162 0.19448975946677879434 0.19746232611878974939 0.20056871050442179327 0.20381081613500065530 0.20719058508970036869 0.21070998648201061387 0.21437100204583101060 0.21817560830415025364 0.22212575474564175138 0.22622333743151537555 0.23047016751042409544 0.23486793426455970790 0.23941816258283912799 0.24412216519562324191 0.24898099063715506407 
0.18132399922101560819 0.18365106706927922242 0.18610313192187080689 0.18868180668059003624 0.19138877377535268298 0.19422578243705396206 0.19719464498578984091 0.20029723189979281583 0.20353546537615743728 0.20691131103172669126 0.21042676732174328547 0.21408385217693418068 0.21788458628103929415 0.22183097233901261092 0.22592496963605945837 0.23016846318321701470 0.23456322682212335518 0.23911087986957957341 0.24381283728340799599 0.24867025398968284344 
0.18095327677061098792 0.18327572837002031880 0.18572296628977236210 0.18829661003851611012 0.19099835124410691201 0.19382995152029428021 0.19679323948752289186 0.19989010673280246944 0.20312250243810975325 0.20649242633930511848 0.21000191959630148952 0.21365305305912318801 0.21744791230406002036 0.22138857869330971773 0.22547710559049244372 0.22971548876426101105 0.23410562997113729122 0.23864929278994789774 0.24334805007874640848 0.24820322306655084876 
0.18045931393228367701 0.18277560335041895256 0.18521639482868237914 0.18778331593959562973 0.19047806964226457471 0.19330243291249366022 0.19625825471120547649 0.19934745310578433353 0.20257201130417387680 0.20593397229108226232 0.20943543166503464370 0.21307852815919700595 0.21686543118276790931 0.22079832453967376815 0.22487938526833967101 0.22911075631219737780 0.23349451150821690093 0.23803261124032842888 0.24272684717507922447 0.24757877498623864776 
0.17984240036890494774 0.18215097627068940755 0.18458369373494298848 0.18714218924891906637 0.18982817847286229118 0.19264345577621030947 0.19558989333902093710 0.19866943967495542811 0.20188411738171926912 0.20523601985581563234 0.20872730661355795578 0.21236019672986231055 0.21613695972814073176 0.22005990301427755251 0.22413135463099492783 0.22835363970797176170 0.23272904850920467235 0.23725979348806985891 0.24194795239500346828 0.24679539453314103259 
0.17910290242172804964 0.18140220762849054714 0.18382521459148118415 0.18637356884827499526 0.18904899922405510315 0.19185331838046437714 0.19478842319371253433 0.19785629487329750575 0.20105899869193219476 0.20439868313690279233 0.20787757820351937532 0.21149799241855329890 0.21526230798565529345 0.21917297315830083781 0.22323249053339097592 0.22744339937949004105 0.23180824933255980702 0.23632956180774333799 0.24100977438372392370 0.24585116252710292883 
0.17824126562691253173 0.18052973723006371376 0.18294138815421623345 0.18547787232864476614 0.18814093119461891557 0.19093239532787936730 0.19385418618206715080 0.19690831793259011562 0.20009689937580937835 0.20342213579634402243 0.20688633064506339876 0.21049188675517624403 0.21424130663762619431 0.21813719109987986244 0.22218223496477804146 0.22637921794403753628 0.23073098763380106568 0.23524043002661937374 0.23991042080504609846 0.24474374813964000497 
0.17725801742325128507 0.17953408751063565374 0.18193272846667504772 0.18445560111746894805 0.18710445789789617588 0.18988114555436710895 0.19278760827408666922 0.19582589129918634430 0.19899814508237137489 0.20230663002760077007 0.20575372182521411979 0.20934191731946188986 0.21307384070979357160 0.21695224963881440394 0.22098004028180359692 0.22516024979808094142 0.22949605323198762896 0.23399074985988749242 0.23864773067020111919 0.24347041375107925099 
0.17615376989870920599 0.17841586692255254065 0.18079983708437949441 0.18330734577666016327 0.18594015372512959217 0.18870012071760658423 0.19158921006072643367 0.19460949390769718970 0.19776315962688911787 0.20105251740647350767 0.20448000930873047598 0.20804821998766373503 0.21175988924327229790 0.21561792646378055704 0.21962542672554113965 0.22378568773449530882 0.22810222563618101632 0.23257878551074151474 0.23721933826479160712 0.24202804828212876043 


==> test/01/zzz14z2.txt <==
0.06673043908194102591 0.06716866236013128988 0.06756457101067274429 0.06791762499246611906 0.06822726932953904200 0.06849293820683520495 0.06871405959046698875 0.06889006033913264160 0.06902037177147871128 0.06910443565140926558 0.06914171054912937597 0.06913167852958881920 0.06907385211165165129 0.06896778143066170652 0.06881306152426172607 0.06860933964681313613 0.06835632250233833473 0.06805378327068495325 0.06770156828800577564 0.06729960323230524399 
0.06757055370159587016 0.06801540369709964395 0.06841760787886169703 0.06877660475536065410 0.06909181519340996946 0.06936264670398145649 0.06958849827379909314 0.06976876571027407214 0.06990284746728352150 0.06999015091816164491 0.07003009903927649715 0.07002213746201850497 0.06996574184245007988 0.06986042548601077706 0.06970574714960985074 0.06950131892560437730 0.06924681409241539853 0.06894197479619813829 0.06858661940882997132 0.06818064939166167127 
0.06845277399263570428 0.06890479084780963548 0.06931385205231367641 0.06967937095670478920 0.07000073998475873915 0.07027733514188165553 0.07050852109047379968 0.07069365676088111561 0.07083210146921958827 0.07092322151467730929 0.07096639722779647663 0.07096103043675855426 0.07090655231011934456 0.07080243152132142948 0.07064818266256243928 0.07044337481357915154 0.07018764014552075770 0.06988068241286224391 0.06952228515945438336 0.06911231944114229475 
0.06937738811899549218 0.06983713364918950339 0.07025363852587854230 0.07062628703438614264 0.07095443864703847303 0.07123743278831268233 0.07147459418533325115 0.07166523877355697458 0.07180868013403636507 0.07190423644353144406 0.07195123792047350419 0.07194903474709994640 0.07189700543994745341 0.07179456562659321250 0.07164117716573931149 0.07143635752062900413 0.07117968926322605638 0.07087082955027568243 0.07050951937498303734 0.07009559236325706155 
0.07034465614020515845 0.07081271710407430198 0.07123728136762479124 0.07161770000792266888 0.07195329478069631413 0.07224336317899723858 0.07248718408898950638 0.07268402401397706936 0.07283314384983748113 0.07293380620493862543 0.07298528326346610806 0.07298686519122023209 0.07293786907597733793 0.07283764837936484993 0.07268560285317259007 0.07248118883997158035 0.07222392983647876741 0.07191342715003148922 0.07154937042694499427 0.07113154778110028498 
0.07135480568070676211 0.07183179725927782422 0.07226506983262372119 0.07265393684898345528 0.07299767728882686213 0.07329554105799045149 0.07354675497765035541 0.07375052934352446798 0.07390606504639789243 0.07401256126291945459 0.07406922373723205666 0.07407527367833734167 0.07402995729337667752 0.07393255596171625921 0.07378239702761461849 0.07357886514960590429 0.07332141409268591592 0.07300957878642654053 0.07264298740166520718 0.07222137312617912808 
0.07240802689136177639 0.07289459641970651160 0.07333726385460881403 0.07373530026656065217 0.07408793646763717211 0.07439436878648730822 0.07465376542009698191 0.07486527333607242984 0.07502802572931024927 0.07514115006310917444 0.07520377674420535008 0.07521504849152040040 0.07517413045747567413 0.07508022114650883538 0.07493256414596367876 0.07473046063815154405 0.07447328259823239593 0.07416048650132352205 0.07379162726711019360 0.07336637206789795029 
0.07350446666578272503 0.07400129767357752075 0.07445408889954442666 0.07486206389501318115 0.07522439952867387980 0.07554023220022465512 0.07580866458017782028 0.07602877285135789531 0.07619961447166147261 0.07632023651600171321 0.07638968468495982433 0.07640701308606323572 0.07637129489849685260 0.07628163402087974332 0.07613717777157985589 0.07593713065880429436 0.07568076916076862948 0.07536745735352505526 0.07499666309755415039 0.07456797435095478821 
0.07464422207351528726 0.07515203870927644747 0.07561573017497806581 0.07603446688527373820 0.07640736555182053857 0.07673349590555979260 0.07701188784903174878 0.07724153901751992790 0.07742142278997608817 0.07755049684427622880 0.07762771239356891506 0.07765202426927593493 0.07762240202956870172 0.07753784226693351267 0.07739738226067167937 0.07720011506471713414 0.07694520603251275848 0.07663191065445397465 0.07625959341862642571 0.07582774720782474442 
0.07582733297394900207 0.07634690491503484666 0.07682232620581763705 0.07725270791928315339 0.07763709988777463267 0.07797449802116207529 0.07826385189286935717 0.07850407257971404873 0.07869404082644665399 0.07883261567755815713 0.07891864377576374157 0.07895096956790299825 0.07892844668356835403 0.07884995075661402342 0.07871439393945620089 0.07852074130687974884 0.07826802925011136502 0.07795538581315161752 0.07758205271467288888 0.07714740853098769890 
0.07705377378075677075 0.07758592177109632781 0.07807396181397442680 0.07851693869826656402 0.07891382805883270790 0.07926354439844456035 0.07956494912156962529 0.07981685858202031136 0.08001805225853832193 0.08016728126374594865 0.08026327746402495134 0.08030476354300404573 0.08029046438018791476 0.08021912013649806772 0.08008950143365918539 0.07990042697323423981 0.07965078384790129362 0.07933955063336821378 0.07896582309592591054 0.07852884199763623951 
0.07832344435955319872 0.07886904657461923929 0.07937066058071694241 0.07982725700097606514 0.08023772925084514396 0.08060090239221381903 0.08091554161294436942 0.08118036036825937440 0.08139402836194030433 0.08155517965486241971 0.08166242127358595837 0.08171434275990044349 0.08170952715768126096 0.08164656397553125833 0.08152406468544830254 0.08134068130449682854 0.08109512853489143913 0.08078620977649392243 0.08041284703802623057 0.07997411432672371645 
0.07963616006661641822 0.08019615958711044656 0.08071237693329817720 0.08118369947407566567 0.08160892955135802540 0.08198679430662114687 0.08231595456973461733 0.08259501291613262353 0.08282252116610115678 0.08299698772017755077 0.08311688521555600506 0.08318065906533056442 0.08318673751510556602 0.08313354392249740210 0.08301951202810579911 0.08284310502441327717 0.08260283921067382296 0.08229731289968982011 0.08192524095296123410 0.08148549479240614624 
0.08099164098373619336 0.08156705477390802095 0.08209898809128957087 0.08258623441067045046 0.08302749517389008960 0.08342139071317815346 0.08376646944324035726 0.08406121556043537335 0.08430405566615416235 0.08449336484419044113 0.08462747280312987730 0.08470467077076035411 0.08472321991491305049 0.08468136217124690168 0.08457733448006411747 0.08440938755437661645 0.08417581038370065827 0.08387496165863042585 0.08350530908172275335 0.08306547697784676110 
0.08238950049177436175 0.08298143043349595627 0.08353028624728174589 0.08403475490342655896 0.08449342602035370131 0.08490480392896104789 0.08526731692961353470 0.08557932421621441965 0.08583912109388966427 0.08604494318730011859 0.08619497038201262562 0.08628733129966785487 0.08632010920253936626 0.08629135036751295340 0.08619907616652713878 0.08604130032932848227 0.08581605311112178169 0.08552141426940852720 0.08515555673745264786 0.08471680245158290379 
0.08382923348730533797 0.08443888022101973811 0.08500597156091496687 0.08552907293540028266 0.08600665007513717819 0.08643708205269891309 0.08681867013003832789 0.08714964328091899526 0.08742816130589003976 0.08765231642910775722 0.08782013423795261009 0.08792957484335917062 0.08797853522806356463 0.08796485392973830975 0.08788631948920287706 0.08774068448528825337 0.08752568746204955619 0.08723908557042930889 0.08687870114709639324 0.08644248544112563548 
0.08531020484555235095 0.08593888540236266360 0.08652564683995808692 0.08706891520212234337 0.08756701929209578794 0.08801820407665912616 0.08842063825692181300 0.08877241747153334639 0.08907156441964360349 0.08931602698528824658 0.08950367529733101180 0.08963229860775263902 0.08969960293661745354 0.08970321063417399654 0.08964066337525775086 0.08950943066057215347 0.08930692668135886692 0.08903053940316285608 0.08867767683937800849 0.08824583639937851054 
0.08683163928276939336 0.08748080970292049230 0.08808881519443242936 0.08865392174103521594 0.08917430781446458732 0.08964807670491990732 0.09007326134945653484 0.09044782392864907095 0.09076965191586283677 0.09103655179507055828 0.09124624135833060701 0.09139634135370282297 0.09148436727647958622 0.09150772229508248590 0.09146369271708211512 0.09134944810038368723 0.09116204919965088804 0.09089846852148508738 0.09055563040787432960 0.09013048012758793914 
0.08839261477151041935 0.08906389893211748288 0.08969488249381579736 0.09028364875312154536 0.09082821351980742419 0.09132653357909936709 0.09177650650733523707 0.09217596497774362130 0.09252266752008815598 0.09281428692080068155 0.09304839698721810437 0.09322245817224841802 0.09333380252051567960 0.09337961855259416244 0.09335693709760445325 0.09326261982422956454 0.09309335349537603554 0.09284565507525241457 0.09251589614304631115 0.09210035999518920158 
0.08999206343400170671 0.09068728876022327801 0.09134316709559177350 0.09195757725782788272 0.09252836393254421088 0.09305333758433505242 0.09353026612304157772 0.09395686195490197956 0.09433076626594547043 0.09464953138082592143 0.09491060149749280805 0.09511129182755712064 0.09524876608074066275 0.09532001229717400326 0.09532181729651197089 0.09525074060355415151 0.09510308988237120564 0.09487490214110216868 0.09456193909386935437 0.09415971243284539105 


==> test/01/zzz14z3.txt <==
-0.05787627241528260635 -0.05672636349809363765 -0.05561666610038629166 -0.05454618439125246548 -0.05351396880606697909 -0.05251912378218683009 -0.05156080850220082917 -0.05063823438425341800 -0.04975066130139061543 -0.04889739353034151803 -0.04807777590154106717 -0.04729119034555365891 -0.04653705289096440184 -0.04581481110147148789 -0.04512394191072556515 -0.04446394980382897821 -0.04383436529441243901 -0.04323474365060624852 -0.04266466382929992585 -0.04212372758446795290 
-0.05822118589698826313 -0.05706793559503945540 -0.05595430974909512689 -0.05487949099024975325 -0.05384266842996792563 -0.05284305311085830958 -0.05187988578318721705 -0.05095244016972590856 -0.05006002370682066660 -0.04920197695819632927 -0.04837767239789762808 -0.04758651295447335894 -0.04682793052805965528 -0.04610138458727507799 -0.04540636089342918458 -0.04474237036688183400 -0.04410894809330152128 -0.04350565245941607345 -0.04293206440471108998 -0.04238778677511927107 
-0.05852567890294847058 -0.05736988323598069678 -0.05625314631070500726 -0.05517480139068343253 -0.05413416081269670221 -0.05313053444809137660 -0.05216324134996378620 -0.05123161680464240197 -0.05033501639796971600 -0.04947281819772552519 -0.04864442377737974998 -0.04784925854638244491 -0.04708677167952571990 -0.04635643582613992175 -0.04565774670883424730 -0.04499022267696768662 -0.04435340425249573171 -0.04374685368904546873 -0.04317015455500911036 -0.04262291134555998978 
-0.05879049538690711563 -0.05763277213522979836 -0.05651359086706074508 -0.05543240744908228129 -0.05438863898204408104 -0.05338168251884669452 -0.05241092836393403120 -0.05147576930091022490 -0.05057560688269032573 -0.04970985565735628470 -0.04887794596751336013 -0.04807932577415095082 -0.04731346181752098951 -0.04657984032892463488 -0.04587796743880016848 -0.04520736937965894736 -0.04456759255066815306 -0.04395820348926098020 -0.04337878878071986521 -0.04282895492692891104 
-0.05901628999704677109 -0.05785711905097062208 -0.05673603757322582403 -0.05565259855654085264 -0.05460630514755059756 -0.05359662828131719903 -0.05262302028601540532 -0.05168492515237411294 -0.05078178617452504956 -0.04991305158149593468 -0.04907817866116637867 -0.04827663676518699487 -0.04750790948748271486 -0.04677149623323755001 -0.04606691333778289293 -0.04539369485219974659 -0.04475139308125690440 -0.04413957893661054482 -0.04355784215168041762 -0.04300579139255815420 
-0.05920362010539626657 -0.05804337649838012259 -0.05692084181833120121 -0.05583564405630470767 -0.05478735477030018119 -0.05377550517285611259 -0.05279959934643618791 -0.05185912484804583444 -0.05095356108153986652 -0.05008238583293598417 -0.04924508033046923888 -0.04844113313794780329 -0.04767004313398521403 -0.04693132177875992267 -0.04622449482689412054 -0.04554910361010029024 -0.04490470598554910375 -0.04429087702424388401 -0.04370720949683312012 -0.04315331420119217221 
-0.05935294464634061073 -0.05819192501882240048 -0.05706830914541419220 -0.05598178108004656789 -0.05493196470448934166 -0.05391843829337090305 -0.05294074707882736458 -0.05199841381183305244 -0.05109094747065264647 -0.05021785033823891048 -0.04937862368982681022 -0.04857277232214979312 -0.04779980813175035981 -0.04705925292092276446 -0.04635064058093338324 -0.04567351877575820396 -0.04502745022659532942 -0.04441201367798274652 -0.04382680461021604829 -0.04327143574948780214 
-0.05946462595404621021 -0.05830306978515455846 -0.05717868866445660614 -0.05609120641397808554 -0.05504028467423970755 -0.05402553621731082806 -0.05304653686366936349 -0.05210283584980632265 -0.05119396465099874255 -0.05031944435954017331 -0.04947879176844934696 -0.04867152432907421999 -0.04789716414994368843 -0.04715524119224740601 -0.04644529580015847869 -0.04576688068540391008 -0.04511956246709118712 -0.04450292285087580069 -0.04391655951656051743 -0.04336008677023665131 
-0.05953893254365918292 -0.05837703950329301700 -0.05725216931327955366 -0.05616407123716940508 -0.05511243136118058883 -0.05409688503796338671 -0.05311702830873290399 -0.05217242807272422928 -0.05126263092399584165 -0.05038717068047368630 -0.04954557469535608716 -0.04873736907575407229 -0.04796208294670276789 -0.04721925189796473410 -0.04650842074204918075 -0.04582914569860778442 -0.04518099610548976380 -0.04456355574186874474 -0.04397642383491350004 -0.04341921580889706450 
-0.05957604176174407379 -0.05841398637107871744 -0.05728887784819921419 -0.05620047786023942699 -0.05514848449534971025 -0.05413254426462921209 -0.05315226326057460177 -0.05220721720836181412 -0.05129696029178672234 -0.05042103274300256677 -0.04957896725674727778 -0.04877029433188326962 -0.04799454666314851431 -0.04725126271085965113 -0.04653998957146571885 -0.04586028526148828305 -0.04521172051439133893 -0.04459388017619592137 -0.04400636427232768738 -0.04344878880587369624 
-0.05957604176174391419 -0.05841398637107861336 -0.05728887784819913093 -0.05620047786023931596 -0.05514848449534962699 -0.05413254426462915658 -0.05315226326057453932 -0.05220721720836174473 -0.05129696029178665989 -0.05042103274300251126 -0.04957896725674725003 -0.04877029433188323493 -0.04799454666314850043 -0.04725126271085962337 -0.04653998957146569110 -0.04586028526148825529 -0.04521172051439129730 -0.04459388017619592137 -0.04400636427232770820 -0.04344878880587369624 
-0.05953893254365871801 -0.05837703950329264924 -0.05725216931327926223 -0.05616407123716914140 -0.05511243136118031127 -0.05409688503796317854 -0.05311702830873271663 -0.05217242807272402805 -0.05126263092399568899 -0.05038717068047353365 -0.04954557469535598307 -0.04873736907575398208 -0.04796208294670269157 -0.04721925189796474104 -0.04650842074204919463 -0.04582914569860777054 -0.04518099610548972217 -0.04456355574186871005 -0.04397642383491350698 -0.04341921580889708532 
-0.05946462595404555795 -0.05830306978515401722 -0.05717868866445615511 -0.05609120641397768309 -0.05504028467423936755 -0.05402553621731053662 -0.05304653686366907900 -0.05210283584980609367 -0.05119396465099853438 -0.05031944435953999983 -0.04947879176844919430 -0.04867152432907410203 -0.04789716414994360516 -0.04715524119224737826 -0.04644529580015847176 -0.04576688068540388926 -0.04511956246709115242 -0.04450292285087573130 -0.04391655951656044804 -0.04336008677023663049 
-0.05935294464633987521 -0.05819192501882173435 -0.05706830914541366484 -0.05598178108004609604 -0.05493196470448892532 -0.05391843829337052141 -0.05294074707882698294 -0.05199841381183271244 -0.05109094747065237585 -0.05021785033823868150 -0.04937862368982662287 -0.04857277232214963353 -0.04779980813175024879 -0.04705925292092269507 -0.04635064058093333467 -0.04567351877575816232 -0.04502745022659523921 -0.04441201367798267019 -0.04382680461021595114 -0.04327143574948773275 
-0.05920362010539554493 -0.05804337649837948421 -0.05692084181833065304 -0.05583564405630422889 -0.05478735477029973711 -0.05377550517285569626 -0.05279959934643573688 -0.05185912484804541811 -0.05095356108153952651 -0.05008238583293569274 -0.04924508033046896827 -0.04844113313794756737 -0.04767004313398501281 -0.04693132177875976307 -0.04622449482689402339 -0.04554910361010021391 -0.04490470598554899273 -0.04429087702424375911 -0.04370720949683301604 -0.04315331420119206812 
-0.05901628999704611883 -0.05785711905097001145 -0.05673603757322528279 -0.05565259855654035998 -0.05460630514755010489 -0.05359662828131671330 -0.05262302028601491960 -0.05168492515237368273 -0.05078178617452466098 -0.04991305158149558774 -0.04907817866116604560 -0.04827663676518667568 -0.04750790948748244424 -0.04677149623323734184 -0.04606691333778274722 -0.04539369485219963557 -0.04475139308125676563 -0.04413957893661039911 -0.04355784215168026496 -0.04300579139255798072 
-0.05879049538690649807 -0.05763277213522921549 -0.05651359086706018997 -0.05543240744908176781 -0.05438863898204356756 -0.05338168251884619492 -0.05241092836393353854 -0.05147576930090976000 -0.05057560688268988164 -0.04970985565735588918 -0.04887794596751299236 -0.04807932577415063163 -0.04731346181752073971 -0.04657984032892442672 -0.04587796743880000888 -0.04520736937965878083 -0.04456759255066797959 -0.04395820348926084836 -0.04337878878071968480 -0.04282895492692874451 
-0.05852567890294797792 -0.05736988323598019024 -0.05625314631070450766 -0.05517480139068295375 -0.05413416081269623731 -0.05313053444809089088 -0.05216324134996328660 -0.05123161680464196482 -0.05033501639796927885 -0.04947281819772511580 -0.04864442377737937528 -0.04784925854638212572 -0.04708677167952547704 -0.04635643582613969277 -0.04565774670883404607 -0.04499022267696750621 -0.04435340425249551660 -0.04374685368904528138 -0.04317015455500891608 -0.04262291134555980243 
-0.05822118589698783292 -0.05706793559503899743 -0.05595430974909467586 -0.05487949099024927446 -0.05384266842996748847 -0.05284305311085787243 -0.05187988578318673827 -0.05095244016972548529 -0.05006002370682023639 -0.04920197695819595457 -0.04837767239789728113 -0.04758651295447304669 -0.04682793052805935691 -0.04610138458727482819 -0.04540636089342895559 -0.04474237036688163277 -0.04410894809330133393 -0.04350565245941591386 -0.04293206440471091651 -0.04238778677511909759 
-0.05787627241528229410 -0.05672636349809327683 -0.05561666610038593778 -0.05454618439125207691 -0.05351396880606660439 -0.05251912378218645538 -0.05156080850220041978 -0.05063823438425299472 -0.04975066130139021991 -0.04889739353034117803 -0.04807777590154078268 -0.04729119034555339524 -0.04653705289096413816 -0.04581481110147126584 -0.04512394191072533617 -0.04446394980382875617 -0.04383436529441226553 -0.04323474365060608893 -0.04266466382929975237 -0.04212372758446776555 


==> test/01/zzz14z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz15z0.txt <==
0.11629945998620509762 0.11715146416774591120 0.11794574841491303752 0.11868052970621981168 0.11935395029463480299 0.11996407399567440843 0.12050887732571842481 0.12098623738835330432 0.12139391742194755031 0.12172955036322977151 0.12199062047989633895 0.12217444298355831234 0.12227814151419062749 0.12229862349984901848 0.12223255370784916196 0.12207632696564245378 0.12182604233076052558 0.12147748346042054612 0.12102611450138898996 0.12046710898504582599 
0.11417732545226799701 0.11500386965693989993 0.11577210214633738838 0.11648036335984601752 0.11712690399732206270 0.11770988653270822444 0.11822738151568977505 0.11867736033443021526 0.11905768547592808504 0.11936609890745196461 0.11960020897386912375 0.11975747612808762543 0.11983519787720116334 0.11983049356094710447 0.11974029005121142322 0.11956131030174202423 0.11929006810209807909 0.11892287472777135493 0.11845586686786596653 0.11788507067594401756 
0.11211194205548173641 0.11291458686140823375 0.11365842715365059856 0.11434191758950486284 0.11496341580209913646 0.11552118662214685973 0.11601340186990227732 0.11643813695774980765 0.11679336523988260998 0.11707695081678079485 0.11728664038004057990 0.11742005467772188843 0.11747468030557917107 0.11744786281552664631 0.11733680263430727730 0.11713855608801622410 0.11685004504811838388 0.11646808048070093899 0.11598940756635958693 0.11541078290029779807 
0.11010392502320746899 0.11088410857956064459 0.11160510201735193703 0.11226546404242361554 0.11286365499942274671 0.11339804228387788398 0.11386690238402251418 0.11426842038678412805 0.11460068770907172464 0.11486169873974791389 0.11504934705179051257 0.11516142189718017730 0.11519560585186709722 0.11514947476127318504 0.11502050158247478784 0.11480606636789715547 0.11450347552165809906 0.11410999458055441635 0.11362290001657365801 0.11303955657703118609 
0.10815376476260676886 0.10891282041627478594 0.10961240829377277839 0.11025118156341490172 0.11082769786929025368 0.11134042512991922103 0.11178774499552576738 0.11216795449629234083 0.11247926646987234378 0.11271980938134851247 0.11288762719019326819 0.11298068000734107219 0.11299684644343606366 0.11293392879522450023 0.11278966256642157517 0.11256173227943960802 0.11224779609006239889 0.11184552230328521916 0.11135264134234940103 0.11076701671642491531 
0.10626182948349720270 0.10700100002915914621 0.10768052917804964153 0.10829915604817302865 0.10885552978440414529 0.10934821537098297906 0.10977569797186882694 0.11013638613298729063 0.11042861429277683882 0.11065064512558055176 0.11080067232029287838 0.11087682449855452982 0.11087717111931133518 0.11079973140976698276 0.11064248760854751563 0.11040340409337721927 0.11008045425586662769 0.10967165720017459096 0.10917512633311383941 0.10858913144330367695 
0.10442837212092315191 0.10514882103881485753 0.10580955234109362673 0.10640938366682355098 0.10694704984917022261 0.10742120859773972297 0.10783044538797920131 0.10817327777101090613 0.10844815944266719687 0.10865348450790393575 0.10878759246684319151 0.10884877454727284740 0.10883528212548768122 0.10874533811598445510 0.10857715236462425756 0.10832894222965520903 0.10799895963985217673 0.10758552590843266372 0.10708707534662766092 0.10650220811503167961 
0.10265353933201207259 0.10335635966408331099 0.10399947548068649850 0.10458177642885745084 0.10510207734771341570 0.10555912378282657216 0.10595159721129727981 0.10627812012040990797 0.10653726119897706515 0.10672754099652484450 0.10684743849190318776 0.10689539909820608421 0.10686984471938214269 0.10676918656405902375 0.10659184150431003091 0.10633625282076730745 0.10600091616545410933 0.10558441144707657322 0.10508544102993237768 0.10450287405779989935 
0.10093738131455948226 0.10162360280481977370 0.10225021348871146665 0.10281616922020633820 0.10332035932999945882 0.10376161197455593954 0.10413869955397349332 0.10445034430035449180 0.10469522423630642227 0.10487197978731506443 0.10497922140603846430 0.10501553863426617286 0.10497951108977575385 0.10486972191655954956 0.10468477426778936834 0.10442331138364997767 0.10408404075412044931 0.10366576268448710052 0.10316740326822525231 0.10258805128172830690 
0.09927986174892516891 0.09995045675192484880 0.10056160644913335334 0.10111232763325682382 0.10160157877752200306 0.10202826523142408122 0.10239124472968627599 0.10268933329072804650 0.10292131165857908159 0.10308593251039059602 0.10318192871066940441 0.10320802294304454172 0.10316293908889512254 0.10304541574461409392 0.10285422226663799850 0.10258817769192270231 0.10224617278289063749 0.10182719526852611336 0.10133035807675325191 0.10075492996580340255 
0.09768086747448334606 0.09833675600482111312 0.09893342792264020469 0.09946995608616553131 0.09994536291540764839 0.10035862544393212015 0.10070868084261958009 0.10099443247429228110 0.10121475659689130322 0.10136850988499862547 0.10145453798320415439 0.10147168533834745319 0.10141880657814628108 0.10129477970636383000 0.10109852136222571839 0.10082900433451218170 0.10048527741699313232 0.10006648752997347740 0.09957190380445835043 0.09900094303152121022 
0.09614021768496680553 0.09678227187023590028 0.09736539315044069609 0.09788870587335753159 0.09835129135401086964 0.09875219278627719866 0.09909042072256774025 0.09936495916693025010 0.09957477236969523859 0.09971881244950848988 0.09979602799880121777 0.09980537384899502984 0.09974582217897888514 0.09961637514046940700 0.09941607914138893276 0.09914404086690721540 0.09879944502059621880 0.09838157362991617472 0.09788982657958543443 0.09732374281927584636 
0.09465767252515061569 0.09528672064071493086 0.09585716693552912004 0.09636818290281312649 0.09681890384100115543 0.09720843362459796744 0.09753585009444387666 0.09780021110116604577 0.09800056126545084179 0.09813593954453903034 0.09820538771349716922 0.09820795987985259101 0.09814273314830501693 0.09800881953514588296 0.09780537919595319596 0.09753163497113152836 0.09718688816856842216 0.09677053538950959599 0.09628208606469129682 0.09572118021032245683 
0.09323294102823516394 0.09384977123194414295 0.09440837104814781000 0.09490795496136461562 0.09534770748258271367 0.09572678777666962513 0.09604433492944376705 0.09629947387783924229 0.09649132204640298305 0.09661899674969952334 0.09668162343079568510 0.09667834480861313418 0.09660833099924265310 0.09647079065585589808 0.09626498313614623159 0.09599023165309718275 0.09564593729303640102 0.09523159369486246251 0.09474680207934774168 0.09419128620477128233 
0.09186568836724345877 0.09247105221067880576 0.09301859106375337527 0.09350755841191510376 0.09393718335129534747 0.09430667507005434380 0.09461522796882253228 0.09486202743434411777 0.09504625629262224151 0.09516710197706028385 0.09522376445137289980 0.09521546492456171851 0.09514145538419646608 0.09500102895288868587 0.09479353103967874672 0.09451837121207455616 0.09417503565561755052 0.09376310001755616685 0.09328224235306609158 0.09273225581271571372 
0.09055554241451838071 0.09115015817977420443 0.09168738258427189258 0.09216650427124689626 0.09258679244062929803 0.09294750118342989809 0.09324787444144803927 0.09348715159809238562 0.09366457371268165077 0.09377939041454655400 0.09383086747307402276 0.09381829505406440173 0.09374099666009276521 0.09359833873182354935 0.09338974085760544386 0.09311468649990468915 0.09277273409980303642 0.09236352836667861832 0.09188681150264481345 0.09134243405541334071 
0.08930209961630326820 0.08988665550962771089 0.09041427682231323315 0.09088428364817120741 0.09129598095654503642 0.09164866278158789736 0.09194161701544720233 0.09217413080389595670 0.09234549654546542197 0.09245501849537024475 0.09250201997231231876 0.09248585115852911431 0.09240589747028665757 0.09226158845670739961 0.09205240715901469306 0.09177789983013573405 0.09143768587701124606 0.09103146784671049818 0.09055904123542125872 0.09002030386056482369 
0.08810493019730640529 0.08868008742012019330 0.08919878554718216335 0.08966037254257960831 0.09006418495579179839 0.09040955197092931384 0.09069580003485690212 0.09092225805657888626 0.09108826316991391892 0.09119316704915660099 0.09123634276227583773 0.09121719213745303756 0.09113515360581730951 0.09098971046570471233 0.09078039949161031963 0.09050681978461236343 0.09016864173139561844 0.08976561590773080024 0.08929758173176492730 0.08876447564581294025 
0.08696358271476567481 0.08752997842636445203 0.08804040540371567414 0.08849423601917331961 0.08889083435311316561 0.08922956011148082400 0.08950977309647205338 0.08973083821764876733 0.08989213102845482195 0.08999304376906661074 0.09003299189018147686 0.09001142102318987481 0.08992781434982487221 0.08978170030868390383 0.08957266055710932928 0.08930033808530767059 0.08896444535622818894 0.08856477232105222641 0.08810119413809484878 0.08757367840483143429 
0.08587758798382541525 0.08643583816685621035 0.08693862162214271994 0.08738533177728491363 0.08777535632600683146 0.08810808102540883258 0.08838289402190180333 0.08859919068908933548 0.08875637895718999082 0.08885388510847351540 0.08889116000619366742 0.08886768571530023753 0.08878298246160849783 0.08863661586209665988 0.08842820434283545084 0.08815742664328095335 0.08782402928715715706 0.08742783388215497054 0.08696874409473076550 0.08644675213418959170 


==> test/01/zzz15z1.txt <==
0.19530091880078756517 0.19780889593591868825 0.20045199328924889759 0.20323205727416918109 0.20615103999964645709 0.20921100340434981013 0.21241412419780930643 0.21576269976727738276 0.21925915523855574185 0.22290605190722551088 0.22670609727711935055 0.23066215694289349258 0.23477726850889477084 0.23905465760119753993 0.24349775571749759928 0.24811021901003416090 0.25289594581407698337 0.25785908828369846768 0.26300404894579759718 0.26833544483458454666 
0.19652519323017159092 0.19904866224009828968 0.20170802503918583426 0.20450512297811004880 0.20744189897380135856 0.21052040050597622955 0.21374278308653549274 0.21711131426653754173 0.22062837824354755711 0.22429648111760655538 0.22811825680626515722 0.23209647354988804935 0.23623404078699536401 0.24053401590395334653 0.24499960987770250109 0.24963418999357550598 0.25444127640942870716 0.25942452701862206421 0.26458770139527426624 0.26993458915885676364 
0.19761531623857891971 0.20015253475511671222 0.20282632164928621199 0.20563851062528362701 0.20859103241147264329 0.21168591655921853434 0.21492529337581869897 0.21831139596879026166 0.22184656235149033399 0.22553323751338794079 0.22937397528044659034 0.23337143966339798928 0.23752840518524501179 0.24184775534991773127 0.24633247789578338605 0.25098565467713673804 0.25581044281144027508 0.26081004198608692679 0.26598764045782091747 0.27134632945921860481 
0.19857060920674438065 0.20111983889250337199 0.20380621617755867447 0.20663156546226535415 0.20959780348758721980 0.21270693994360675982 0.21596107788873022959 0.21936241388131413887 0.22291323768023563190 0.22661593130400783935 0.23047296713873532958 0.23448690463801241668 0.23866038494066910136 0.24299612241468951379 0.24749689167837674031 0.25216550800774778507 0.25700479817310822872 0.26201755765646411733 0.26720648899070403859 0.27257411497575478876 
0.19939048736557107855 0.20194999543059344305 0.20464713870617942670 0.20748373155863156225 0.21046167613300403865 0.21358296183889055597 0.21684966435418126518 0.22026394398750040460 0.22382804318413029865 0.22754428288367234412 0.23141505733247419441 0.23544282680924691342 0.23963010752472993503 0.24397945768979495407 0.24849345839528630409 0.25317468750236976627 0.25802568421678068189 0.26304890147595783034 0.26824664287277599772 0.27362098089549408142 
0.20007445675105650640 0.20264251675812000597 0.20534861165793438786 0.20819454593307762380 0.21118220764690698310 0.21431356692477021575 0.21759067370160356525 0.22101565453037624875 0.22459070818511292500 0.22831809971407704407 0.23220015249824213499 0.23623923774177049695 0.24043776065920832719 0.24479814242447395234 0.24932279671060389448 0.25401409938966407198 0.25887434971568651365 0.26390572115781069096 0.26911020012894798503 0.27448951139784244502 
0.20062211120224576755 0.20319700319289579760 0.20591024523436041171 0.20876363286883772852 0.21175904159677580441 0.21489842451167984194 0.21818380899708622600 0.22161729224728790588 0.22520103531186821955 0.22893725528928088320 0.23282821520464708209 0.23687621100038461219 0.24108355494585864687 0.24545255463828813403 0.24998548663299127726 0.25468456362999630782 0.25955189409849044324 0.26458943331065054583 0.26979892508736275092 0.27518183426949432979 
0.20103312957117261406 0.20361313957685661657 0.20633173321777387166 0.20919069871113712966 0.21219190135967880284 0.21533728052808723263 0.21862884552777336888 0.22206867014982070718 0.22565888552579080328 0.22940167092653110381 0.23329924203068072575 0.23735383610926252818 0.24156769348555365284 0.24594303454982890944 0.25048203155307718903 0.25518677439883974412 0.26005922973762812811 0.26510119289893907535 0.27031423264035830956 0.27569962942340275891 
0.20130727329587094765 0.20389069232558432176 0.20661284934874127317 0.20947552739825783807 0.21248058460271510017 0.21562995071321711116 0.21892562243609950401 0.22236965729843133355 0.22596416571494312708 0.22971130086037186424 0.23361324588228174481 0.23767219792043123294 0.24189034833726427709 0.24626985852239680064 0.25081283063064879757 0.25552127267465724048 0.26039705755424336076 0.26544187590711920688 0.27065718315172854203 0.27604414179342767754 
0.20144438446367149420 0.20402950708086822762 0.20675344445334906118 0.20961797693043779378 0.21262495893970637106 0.21577631528596641353 0.21907403620497584162 0.22252017089286194040 0.22611681917517884033 0.22986612091773137023 0.23377024271764323959 0.23783136135291663149 0.24205164342067528316 0.24643322057184530172 0.25097815977246379360 0.25568842811489672640 0.26056585189756886756 0.26561207002356590490 0.27082848226600902963 0.27621619362273203135 
0.20144438446367127216 0.20402950708086806109 0.20675344445334892240 0.20961797693043743296 0.21262495893970617677 0.21577631528596627475 0.21907403620497570285 0.22252017089286180163 0.22611681917517875706 0.22986612091773139799 0.23377024271764340613 0.23783136135291679802 0.24205164342067561623 0.24643322057184560703 0.25097815977246412666 0.25568842811489711497 0.26056585189756931165 0.26561207002356662654 0.27082848226600980679 0.27621619362273280851 
0.20130727329587017049 0.20389069232558371114 0.20661284934874074581 0.20947552739825719970 0.21248058460271451731 0.21562995071321672258 0.21892562243609919870 0.22236965729843108375 0.22596416571494315484 0.22971130086037197526 0.23361324588228210564 0.23767219792043178805 0.24189034833726494322 0.24626985852239777208 0.25081283063065001881 0.25552127267465846172 0.26039705755424474853 0.26544187590712098324 0.27065718315173070696 0.27604414179343023106 
0.20103312957117153159 0.20361313957685578391 0.20633173321777309450 0.20919069871113635251 0.21219190135967827548 0.21533728052808689957 0.21862884552777311908 0.22206867014982070718 0.22565888552579094206 0.22940167092653154790 0.23329924203068136412 0.23735383610926349962 0.24156769348555484633 0.24594303454983057478 0.25048203155307918744 0.25518677439884190905 0.26005922973763057060 0.26510119289894185091 0.27031423264036147369 0.27569962942340664469 
0.20062211120224460181 0.20319700319289463186 0.20591024523435944027 0.20876363286883692361 0.21175904159677522154 0.21489842451167925907 0.21818380899708569864 0.22161729224728776710 0.22520103531186838608 0.22893725528928149382 0.23282821520464802578 0.23687621100038594446 0.24108355494586033996 0.24545255463829032672 0.24998548663299391404 0.25468456362999924991 0.25955189409849371840 0.26458943331065448712 0.26979892508736702528 0.27518183426949927028 
0.20007445675105556271 0.20264251675811909004 0.20534861165793355520 0.20819454593307709644 0.21118220764690640023 0.21431356692476974390 0.21759067370160314892 0.22101565453037619324 0.22459070818511325807 0.22831809971407773796 0.23220015249824318970 0.23623923774177194024 0.24043776065921015905 0.24479814242447636707 0.24932279671060703086 0.25401409938966773572 0.25887434971569056597 0.26390572115781529838 0.26911020012895320308 0.27448951139784849573 
0.19939048736557027364 0.20194999543059266589 0.20464713870617873281 0.20748373155863109041 0.21046167613300367782 0.21358296183889022291 0.21684966435418101538 0.22026394398750054338 0.22382804318413079825 0.22754428288367320454 0.23141505733247536014 0.23544282680924841222 0.23963010752473204446 0.24397945768979778514 0.24849345839528991231 0.25317468750237398512 0.25802568421678540034 0.26304890147596315941 0.26824664287278199293 0.27362098089550090929 
0.19857060920674354798 0.20111983889250251156 0.20380621617755786956 0.20663156546226474353 0.20959780348758685897 0.21270693994360648227 0.21596107788873014632 0.21936241388131436092 0.22291323768023621477 0.22661593130400881080 0.23047296713873668961 0.23448690463801438733 0.23866038494067187692 0.24299612241469301099 0.24749689167838079262 0.25216550800775255903 0.25700479817311361330 0.26201755765647039009 0.26720648899071086646 0.27257411497576267134 
0.19761531623857825357 0.20015253475511599057 0.20282632164928568463 0.20563851062528315516 0.20859103241147250452 0.21168591655921845107 0.21492529337581875448 0.21831139596879070575 0.22184656235149113890 0.22553323751338907877 0.22937397528044833894 0.23337143966340040402 0.23752840518524812041 0.24184775534992164481 0.24633247789578799347 0.25098565467714195609 0.25581044281144604824 0.26081004198609347711 0.26598764045782852250 0.27134632945922732006 
0.19652519323017098030 0.19904866224009767905 0.20170802503918541793 0.20450512297810977125 0.20744189897380141407 0.21052040050597642384 0.21374278308653579805 0.21711131426653837440 0.22062837824354869509 0.22429648111760816520 0.22811825680626734991 0.23209647354989076939 0.23623404078699863917 0.24053401590395739884 0.24499960987770730281 0.24963418999358108485 0.25444127640943514645 0.25942452701862961373 0.26458770139528275944 0.26993458915886620053 
0.19530091880078709332 0.19780889593591827191 0.20045199328924870330 0.20323205727416923660 0.20615103999964684567 0.20921100340435033749 0.21241412419781002807 0.21576269976727835420 0.21925915523855712963 0.22290605190722756479 0.22670609727712207060 0.23066215694289676774 0.23477726850889843457 0.23905465760120200858 0.24349775571750281733 0.24811021901004007284 0.25289594581408403329 0.25785908828370662782 0.26300404894580670101 0.26833544483459470520 


==> test/01/zzz15z2.txt <==
0.08587758798398410776 0.08643583816701595757 0.08693862162230328594 0.08738533177744624292 0.08777535632616884076 0.08810808102557146637 0.08838289402206493672 0.08859919068925277419 0.08875637895735362382 0.08885388510863719003 0.08889116000635728654 0.08886768571546371787 0.08878298246177174224 0.08863661586225954347 0.08842820434299789034 0.08815742664344286550 0.08782402928731833369 0.08742783388231541164 0.08696874409489034619 0.08644675213434827032 
0.08696358271492642122 0.08752997842652622540 0.08804040540387834957 0.08849423601933679995 0.08889083435327733984 0.08922956011164555334 0.08950977309663726844 0.08973083821781427383 0.08989213102862059213 0.08999304376923246418 0.09003299189034733030 0.09001142102335557560 0.08992781434999029544 0.08978170030884892461 0.08957266055727389209 0.08930033808547169216 0.08896444535639147499 0.08856477232121469367 0.08810119413825645562 0.08757367840499213907 
0.08810493019746927501 0.08868008742028407609 0.08919878554734698983 0.08966037254274528134 0.09006418495595812368 0.09040955197109626362 0.09069580003502424048 0.09092225805674664096 0.09108826317008192341 0.09119316704932473039 0.09123634276244391161 0.09121719213762088940 0.09113515360598486992 0.09098971046587187028 0.09078039949177696410 0.09050681978477848055 0.09016864173156113882 0.08976561590789550182 0.08929758173192872683 0.08876447564597576834 
0.08930209961646840000 0.08988665550979388352 0.09041427682248030784 0.09088428364833908701 0.09129598095671369318 0.09164866278175708147 0.09194161701561688604 0.09217413080406601511 0.09234549654563570242 0.09245501849554060847 0.09250201997248268249 0.09248585115869929762 0.09240589747045646618 0.09226158845687680576 0.09205240715918362737 0.09177789983030411325 0.09143768587717894525 0.09103146784687736470 0.09055904123558732033 0.09002030386072985835 
0.09055554241468571908 0.09115015817994261138 0.09168738258444125711 0.09216650427141709345 0.09258679244080028625 0.09294750118360149693 0.09324787444162008221 0.09348715159826483101 0.09366457371285426270 0.09377939041471927695 0.09383086747324677346 0.09381829505423705529 0.09374099666026508570 0.09359833873199542575 0.09338974085777670964 0.09311468650007541370 0.09277273409997306708 0.09236352836684785794 0.09188681150281320653 0.09134243405558076234 
0.09186568836741326738 0.09247105221084968296 0.09301859106392518228 0.09350755841208770180 0.09393718335146876430 0.09430667507022842677 0.09461522796899712873 0.09486202743451903341 0.09504625629279730981 0.09516710197723547704 0.09522376445154806524 0.09521546492473671741 0.09514145538437115968 0.09500102895306299089 0.09479353103985251050 0.09451837121224769545 0.09417503565579007918 0.09376310001772791836 0.09328224235323691327 0.09273225581288545294 
0.09323294102840753994 0.09384977123211760142 0.09440837104832217053 0.09490795496153986432 0.09534770748275864238 0.09572678777684626161 0.09604433492962088925 0.09629947387801668368 0.09649132204658059098 0.09661899674987718678 0.09668162343097336242 0.09667834480879068659 0.09660833099941987245 0.09647079065603271497 0.09626498313632256276 0.09599023165327290330 0.09564593729321146931 0.09523159369503672589 0.09474680207952111688 0.09419128620494354731 
0.09465767252532547582 0.09528672064089091509 0.09585716693570606184 0.09636818290299094258 0.09681890384117970705 0.09720843362477712968 0.09753585009462355238 0.09780021110134608231 0.09800056126563105874 0.09813593954471939995 0.09820538771367752495 0.09820795988003279409 0.09814273314848497021 0.09800881953532539215 0.09780537919613221942 0.09753163497130998283 0.09718688816874623826 0.09677053538968656554 0.09628208606486733656 0.09572118021049733083 
0.09614021768514424693 0.09678227187041442414 0.09736539315062020528 0.09788870587353798447 0.09835129135419211355 0.09875219278645905319 0.09909042072275013602 0.09936495916711313159 0.09957477236987827274 0.09971881244969174607 0.09979602799898444621 0.09980537384917811949 0.09974582217916178051 0.09961637514065180277 0.09941607914157085668 0.09914404086708863972 0.09879944502077690760 0.09838157363009598921 0.09788982657976426360 0.09732374281945352368 
0.09768086747466336872 0.09833675600500227376 0.09893342792282239229 0.09946995608634871811 0.09994536291559157071 0.10035862544411675024 0.10070868084280475141 0.10099443247447791039 0.10121475659707722394 0.10136850988518475436 0.10145453798339035267 0.10147168533853355432 0.10141880657833213242 0.10129477970654934826 0.10109852136241075093 0.10082900433469657586 0.10048527741717679096 0.10006648753015627562 0.09957190380464014945 0.09900094303170191290 
0.09927986174910791162 0.09995045675210879887 0.10056160644931835813 0.10111232763344274455 0.10160157877770875645 0.10202826523161155625 0.10239124472987429226 0.10268933329091653461 0.10292131165876795829 0.10308593251057970863 0.10318192871085865581 0.10320802294323368209 0.10316293908908409638 0.10304541574480273469 0.10285422226682612579 0.10258817769211017734 0.10224617278307734924 0.10182719526871207572 0.10133035807693825670 0.10075492996598724160 
0.10093738131474501440 0.10162360280500659648 0.10225021348889941353 0.10281616922039518713 0.10332035933018916818 0.10376161197474639830 0.10413869955416456270 0.10445034430054604691 0.10469522423649840759 0.10487197978750728566 0.10497922140623085208 0.10501553863445853287 0.10497951108996791958 0.10486972191675146548 0.10468477426798088181 0.10442331138384078337 0.10408404075431047786 0.10366576268467626865 0.10316740326841350450 0.10258805128191543499 
0.10265353933220067173 0.10335635966427315913 0.10399947548087751237 0.10458177642904953331 0.10510207734790638634 0.10555912378302030608 0.10595159721149162435 0.10627812012060479374 0.10653726119917236725 0.10672754099672043804 0.10684743849209887845 0.10689539909840177490 0.10686984471957770848 0.10676918656425438137 0.10659184150450493056 0.10633625282096156872 0.10600091616564755181 0.10558441144726909977 0.10508544103012387727 0.10450287405799034424 
0.10442837212111498457 0.10514882103900791144 0.10580955234128795739 0.10640938366701895024 0.10694704984936653780 0.10742120859793677368 0.10783044538817683489 0.10817327777120915033 0.10844815944286591292 0.10865348450810301262 0.10878759246704239327 0.10884877454747207692 0.10883528212568677196 0.10874533811618329604 0.10857715236482266830 0.10832894222985296750 0.10799895964004907478 0.10758552590862870135 0.10708707534682256057 0.10650220811522548292 
0.10626182948369250481 0.10700100002935578059 0.10768052917824749715 0.10829915604837205001 0.10885552978460401319 0.10934821537118361023 0.10977569797207008262 0.11013638613318907367 0.11042861429297910758 0.11065064512578309808 0.11080067232049556347 0.11087682449875725654 0.11087717111951393700 0.11079973140996933478 0.11064248760874953459 0.11040340409357859985 0.11008045425606712009 0.10967165720037413967 0.10917512633331233340 0.10858913144350101909 
0.10815376476280573470 0.10891282041647511181 0.10961240829397432550 0.11025118156361761457 0.11082769786949386859 0.11134042513012361308 0.11178774499573079781 0.11216795449649791250 0.11247926647007837342 0.11271980938155480578 0.11288762719039965865 0.11298068000754747653 0.11299684644364234309 0.11293392879543050211 0.11278966256662729950 0.11256173227964469397 0.11224779609026670768 0.11184552230348855650 0.11135264134255164203 0.11076701671662593507 
0.11010392502341007082 0.11088410857976464807 0.11160510201755724502 0.11226546404263007539 0.11286365499963017800 0.11339804228408613407 0.11386690238423148591 0.11426842038699359938 0.11460068770928168169 0.11486169873995809299 0.11504934705200084433 0.11516142189739057844 0.11519560585207744285 0.11514947476148330863 0.11502050158268445346 0.11480606636810618271 0.11450347552186633526 0.11410999458076179214 0.11362290001677982643 0.11303955657723614714 
0.11211194205568829341 0.11291458686161619240 0.11365842715385987560 0.11434191758971533337 0.11496341580231066171 0.11552118662235921764 0.11601340187011532912 0.11643813695796345620 0.11679336524009667486 0.11707695081699506789 0.11728664038025504723 0.11742005467793642515 0.11747468030579359677 0.11744786281574086384 0.11733680263452102299 0.11713855608822931753 0.11685004504833061689 0.11646808048091224219 0.11598940756656984929 0.11541078290050679755 
0.11417732545247855080 0.11500386965715192478 0.11577210214655078713 0.11648036336006066527 0.11712690399753782067 0.11770988653292487058 0.11822738151590712896 0.11867736033464823531 0.11905768547614650754 0.11936609890767065079 0.11960020897408799034 0.11975747612830650590 0.11983519787741983564 0.11983049356116547146 0.11974029005142930449 0.11956131030195933651 0.11929006810231464197 0.11892287472798705739 0.11845586686808057264 0.11788507067615730528 
0.11629945998641978699 0.11715146416796212714 0.11794574841513076613 0.11868052970643890032 0.11935395029485504348 0.11996407399589550935 0.12050887732594028900 0.12098623738857577914 0.12139391742217048309 0.12172955036345306512 0.12199062048011979909 0.12217444298378175860 0.12227814151441385171 0.12229862350007190963 0.12223255370807162290 0.12207632696586415144 0.12182604233098155710 0.12147748346064064784 0.12102611450160798146 0.12046710898526354072 


==> test/01/zzz15z3.txt <==
-0.03156887586295923503 -0.03094165281721843533 -0.03033636332755853746 -0.02975246421348423306 -0.02918943753065451896 -0.02864679479035502768 -0.02812407736490691104 -0.02762085511875260815 -0.02713672434628085217 -0.02667130556207115630 -0.02622424140090622371 -0.02579519473400298385 -0.02538384703149875604 -0.02498989696450167747 -0.02461305922409389585 -0.02425306352942216762 -0.02390965379701231325 -0.02358258744584449881 -0.02327163481604027986 -0.02297657868249484633 
-0.03175701048934476828 -0.03112796487009856714 -0.03052053259049120754 -0.02993426781293785643 -0.02936872823460104365 -0.02882348351508545042 -0.02829811951817272006 -0.02779224009264718437 -0.02730546747651589612 -0.02683744197726516470 -0.02638782130801025846 -0.02595627979341415953 -0.02554250756082386900 -0.02514620977494042009 -0.02476710594193265794 -0.02440492929108777076 -0.02405942623277038811 -0.02373035588701388060 -0.02341748967535583689 -0.02312061096830503662 
-0.03192309758350549143 -0.03129266358333981229 -0.03068353435136986912 -0.03009534621317494496 -0.02952772407972632449 -0.02898029151721304153 -0.02845267710005130318 -0.02794451825714754784 -0.02745546348987038324 -0.02698517356246333751 -0.02653332206045545816 -0.02609959557081953374 -0.02568369364344213687 -0.02528532863250344820 -0.02490422547760851382 -0.02454012146022586938 -0.02419276595596758783 -0.02386192019408482287 -0.02354735703006420600 -0.02324886073400030811 
-0.03206754293839256253 -0.03143605752838531109 -0.03082559501847350475 -0.03023585860866570899 -0.02966653035391626433 -0.02911728137398911925 -0.02858777910767187555 -0.02807769234602131708 -0.02758669466335474801 -0.02711446672226232660 -0.02666069780052872026 -0.02622508678596635959 -0.02580734280962172777 -0.02540718563402273936 -0.02502434587577209019 -0.02465856511623960856 -0.02430959593678922240 -0.02397720190329359624 -0.02366115751681583876 -0.02336124814202003921 
-0.03219070363483288177 -0.03155842857333533702 -0.03094692958547311940 -0.03035596284909809761 -0.02978525735328388727 -0.02923452451715527825 -0.02870346561062574881 -0.02819177735591109346 -0.02769915609526495820 -0.02722530086270247285 -0.02676991563343070549 -0.02633271096289542881 -0.02591340517505570998 -0.02551172521819372596 -0.02512740727521751982 -0.02476019719217126269 -0.02440985077165610390 -0.02407613396548454257 -0.02375882299188551358 -0.02345770439599989196 
-0.03229288369393306518 -0.03166002354465004970 -0.03104773190098557289 -0.03045580584896970602 -0.02988401169296588111 -0.02933209373072232992 -0.02879978146176471326 -0.02828679537173236364 -0.02779285149909154623 -0.02731766499985190111 -0.02686095290759620002 -0.02642243625712888816 -0.02600184170951188797 -0.02559890278847892775 -0.02521336081473299004 -0.02484496560557180808 -0.02449347599217937752 -0.02415866019510297044 -0.02384029608924177410 -0.02353817138252776650 
-0.03237433344353950193 -0.03174105001034625145 -0.03112816862484940605 -0.03053551695282926901 -0.02996288983888757348 -0.02941005725100345400 -0.02887677113397840722 -0.02836277117016206342 -0.02786778952951698973 -0.02739155473001740962 -0.02693379473997331228 -0.02649423944851203583 -0.02607262261738402948 -0.02566868341147705845 -0.02528216758966372185 -0.02491282842320361596 -0.02456042739638661029 -0.02422473473350618411 -0.02390552978745083892 -0.02360260131796194580 
-0.03243525052047023516 -0.03180167442834599956 -0.03118837563523653433 -0.03059520349861042862 -0.03002197345875172452 -0.02946847430042551924 -0.02893447465298339821 -0.02841972864542046187 -0.02792398071879691190 -0.02744696965072741801 -0.02698843187376763833 -0.02654810417956193075 -0.02612572590003513912 -0.02572104065038160678 -0.02533379770924122990 -0.02496375310119235483 -0.02461067043665726012 -0.02427432155508437231 -0.02395448700909342393 -0.02365095642018873526 
-0.03247578138753224458 -0.03184202154733096340 -0.03122845598914028575 -0.03063494794762418316 -0.03006132619708337672 -0.02950739183896352799 -0.02897292453210918717 -0.02845768803973952599 -0.02796143504952278841 -0.02748391128032768096 -0.02702485892480784718 -0.02658401949593291666 -0.02616113615281295823 -0.02575595558077301353 -0.02536822949572719449 -0.02499771583566732028 -0.02464417969396569263 -0.02430739404108065924 -0.02398714027364972148 -0.02368320862309453156 
-0.03249602277921528892 -0.03186217438430530985 -0.03124847882636946211 -0.03065480610566261380 -0.03008099154299402611 -0.02952684232623598720 -0.02899214359675029648 -0.02847666393190564221 -0.02798016015922705213 -0.02750238149625265291 -0.02704307304920317012 -0.02660197872654895129 -0.02617884363451073934 -0.02577341602417032931 -0.02538544885722721078 -0.02501470105178403569 -0.02466093846245754131 -0.02432393464162284358 -0.02400347142133027120 -0.02369933934871822773 
-0.03249602277921552484 -0.03186217438430551108 -0.03124847882636964252 -0.03065480610566274564 -0.03008099154299414407 -0.02952684232623609129 -0.02899214359675037628 -0.02847666393190571854 -0.02798016015922712152 -0.02750238149625272577 -0.02704307304920323604 -0.02660197872654900333 -0.02617884363451079832 -0.02577341602417036748 -0.02538544885722724201 -0.02501470105178406692 -0.02466093846245755866 -0.02432393464162287827 -0.02400347142133030937 -0.02369933934871825895 
-0.03247578138753293847 -0.03184202154733154627 -0.03122845598914078882 -0.03063494794762460297 -0.03006132619708372020 -0.02950739183896383330 -0.02897292453210945778 -0.02845768803973974803 -0.02796143504952300698 -0.02748391128032787178 -0.02702485892480803453 -0.02658401949593307625 -0.02616113615281309354 -0.02575595558077315925 -0.02536822949572733674 -0.02499771583566744171 -0.02464417969396578978 -0.02430739404108074597 -0.02398714027364981863 -0.02368320862309463912 
-0.03243525052047137314 -0.03180167442834696406 -0.03118837563523736353 -0.03059520349861114333 -0.03002197345875234555 -0.02946847430042606047 -0.02893447465298385965 -0.02841972864542088514 -0.02792398071879728313 -0.02744696965072774761 -0.02698843187376793670 -0.02654810417956220137 -0.02612572590003538198 -0.02572104065038184964 -0.02533379770924145194 -0.02496375310119255606 -0.02461067043665743359 -0.02427432155508452843 -0.02395448700909356271 -0.02365095642018888444 
-0.03237433344354106318 -0.03174105001034757678 -0.03112816862485055791 -0.03053551695283028555 -0.02996288983888845819 -0.02941005725100419646 -0.02887677113397903172 -0.02836277117016262894 -0.02786778952951749974 -0.02739155473001788146 -0.02693379473997373555 -0.02649423944851241053 -0.02607262261738437989 -0.02566868341147739499 -0.02528216758966401675 -0.02491282842320389004 -0.02456042739638684622 -0.02422473473350639922 -0.02390552978745101240 -0.02360260131796211927 
-0.03229288369393504970 -0.03166002354465177054 -0.03104773190098705088 -0.03045580584897100360 -0.02988401169296699134 -0.02933209373072328402 -0.02879978146176552858 -0.02828679537173308181 -0.02779285149909219155 -0.02731766499985247010 -0.02686095290759671350 -0.02642243625712934613 -0.02600184170951230431 -0.02559890278847930592 -0.02521336081473336127 -0.02484496560557214115 -0.02449347599217966548 -0.02415866019510321330 -0.02384029608924199267 -0.02353817138252797814 
-0.03219070363483524794 -0.03155842857333739787 -0.03094692958547490616 -0.03035596284909966233 -0.02978525735328522647 -0.02923452451715642664 -0.02870346561062674454 -0.02819177735591196082 -0.02769915609526573883 -0.02722530086270315980 -0.02676991563343130570 -0.02633271096289594576 -0.02591340517505617835 -0.02551172521819416658 -0.02512740727521793963 -0.02476019719217164086 -0.02440985077165644043 -0.02407613396548484094 -0.02375882299188576685 -0.02345770439600011747 
-0.03206754293839524095 -0.03143605752838764256 -0.03082559501847553785 -0.03023585860866748534 -0.02966653035391779783 -0.02911728137399045499 -0.02858777910767303435 -0.02807769234602233016 -0.02758669466335563272 -0.02711446672226310375 -0.02666069780052940721 -0.02622508678596697021 -0.02580734280962229676 -0.02540718563402326671 -0.02502434587577257591 -0.02465856511624003877 -0.02430959593678960751 -0.02397720190329395012 -0.02366115751681614407 -0.02336124814202031677 
-0.03192309758350847515 -0.03129266358334240050 -0.03068353435137213120 -0.03009534621317691214 -0.02952772407972805227 -0.02898029151721454727 -0.02845267710005261463 -0.02794451825714870316 -0.02745546348987138938 -0.02698517356246421181 -0.02653332206045623878 -0.02609959557082024151 -0.02568369364344277872 -0.02528532863250403800 -0.02490422547760905853 -0.02454012146022634469 -0.02419276595596799029 -0.02386192019408519063 -0.02354735703006455294 -0.02324886073400063771 
-0.03175701048934798792 -0.03112796487010136351 -0.03052053259049367084 -0.02993426781294001096 -0.02936872823460293450 -0.02882348351508709494 -0.02829811951817415641 -0.02779224009264846459 -0.02730546747651701675 -0.02683744197726616043 -0.02638782130801113276 -0.02595627979341494709 -0.02554250756082456636 -0.02514620977494105153 -0.02476710594193322346 -0.02440492929108828424 -0.02405942623277085995 -0.02373035588701432122 -0.02341748967535624282 -0.02312061096830538356 
-0.03156887586296262815 -0.03094165281722139824 -0.03033636332756117771 -0.02975246421348655412 -0.02918943753065656940 -0.02864679479035681792 -0.02812407736490848270 -0.02762085511875398552 -0.02713672434628206995 -0.02667130556207224917 -0.02622424140090720557 -0.02579519473400385815 -0.02538384703149952973 -0.02498989696450238523 -0.02461305922409452729 -0.02425306352942272273 -0.02390965379701284060 -0.02358258744584497066 -0.02327163481604069967 -0.02297657868249522103 


==> test/01/zzz15z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz16z0.txt <==
0.14260685653861096545 0.14361563957547263115 0.14454832973443992872 0.14540348215481882499 0.14617953665693356191 0.14687481040722280556 0.14748748852860507630 0.14801561282201511349 0.14845706857816065583 0.14880956934584496643 0.14907063946251131181 0.14923759413977080723 0.14930751694785149297 0.14927723470273432382 0.14914329011939586600 0.14890191332793906165 0.14854899477935684660 0.14808006477994434258 0.14749028990911225434 0.14677450553744803008 
0.13996203613322419357 0.14094384038196242082 0.14184932179906048488 0.14267707796677328580 0.14342559447504052428 0.14409323948652186242 0.14467825652424981531 0.14517875569132290825 0.14559270343197452946 0.14591791089430997119 0.14615202096072696381 0.14629249408413350086 0.14633659323409292652 0.14628136856950582634 0.14612364300502339587 0.14586000077945848741 0.14548678270902284937 0.14500009438049166199 0.14439583759288537879 0.14366978135689684182 
0.13739224482838890973 0.13834836402009220713 0.13922803911306635971 0.14002991343817322578 0.14075252378993341473 0.14139429653957441557 0.14195354239054930323 0.14242844998705236903 0.14281707856410461033 0.14311734983869342508 0.14332703940195301584 0.14344376800194333366 0.14346499333488085814 0.14338800333617246485 0.14320991255173326495 0.14292766407584864274 0.14253804089678456801 0.14203769244011421602 0.14142318472504081250 0.14069108567320204317 
0.13489764520105365642 0.13582933175695105499 0.13668455719493949330 0.13746201288291973186 0.13816029070694546554 0.13877788049129324843 0.13931316651132044648 0.13976442330223265431 0.14012981099869800672 0.14040737049440590867 0.14059501880644836858 0.14069054518680601529 0.14069160876731481857 0.14059573888857002100 0.14040033978988872287 0.14010270207541816734 0.13970002436215225861 0.13918944975813976606 0.13856812319396169531 0.13783327675487475061 
0.13247829603809574417 0.13338676061171875209 0.13421884502682074336 0.13497329019162074282 0.13564874566363541164 0.13624376820733230531 0.13675681986120657996 0.13718626571185957297 0.13753037163404896459 0.13778730233378377878 0.13795512014262839573 0.13803178517151734606 0.13801515765900265742 0.13790300366090432749 0.13769300564383341046 0.13738278007378321166 0.13696990471826647751 0.13645195903633117185 0.13582658153779120225 0.13509154799191155916 
0.13013415847540416026 0.13102056962500766013 0.13183077210900409626 0.13256355719310713992 0.13321763354864296636 0.13379162681319403672 0.13428407901431382854 0.13469344804995034282 0.13501810749185461091 0.13525634706405179064 0.13540637425876400624 0.13546631769763192721 0.13543423303627380450 0.13530811245221113781 0.13508589905075749082 0.13476550785761473583 0.13434485540079915689 0.13382190013112726934 0.13319469592896043819 0.13246146043520853897 
0.12786510325829089640 0.12873058730390368742 0.12952011659108084163 0.13023253292316086527 0.13086660452463536042 0.13142102648248699115 0.13189442133290421588 0.13228533998177316455 0.13259226321936737336 0.13281360417180484990 0.13294771213074396687 0.13299287832397269082 0.13294734433624938452 0.13280931406090876190 0.13257697024937056818 0.13224849690511913947 0.13182210889618803384 0.13129609015841828268 0.13066884161171468670 0.12993893925239752285 
0.12567091859758539041 0.12651655974123501847 0.12728657402825477307 0.12797985338382014686 0.12859522514425056339 0.12913145325921440709 0.12958723985304293480 0.12996122732487061513 0.13025200123203681257 0.13045809427305618544 0.13057799176843443156 0.13061013913126551245 0.13055295192384241965 0.13040482920580401260 0.13016417098069701930 0.12982940061730338654 0.12939899312041552859 0.12887150999464341838 0.12824564110708253084 0.12752025332337149632 
0.12355131826974050102 0.12437815903519627847 0.12512976639688294656 0.12580508143961438572 0.12640298940933236693 0.12692232155707733332 0.12736185749518252885 0.12772032823262988166 0.12799642011085318738 0.12818877991994856447 0.12829602153867181169 0.12831673450881267429 0.12824949502205071350 0.12809287985776793284 0.12784548385030999884 0.12750594146298194209 0.12707295297352738661 0.12654531559265730367 0.12592195949860035542 0.12520198823690781298 
0.12150594971726556837 0.12231499173292650906 0.12304925108446641835 0.12370771656842206865 0.12428932949638701877 0.12479298606458003040 0.12521754033797985461 0.12556180799961305650 0.12582457105879751857 0.12600458375721299009 0.12610057995749171522 0.12611128234326265951 0.12603541379777968845 0.12587171135290711743 0.12561894309979318440 0.12527592841078685759 0.12484156171805482760 0.12431483990385808203 0.12369489305775367705 0.12298101793414246974 
0.11953440197518702681 0.12032660709477775718 0.12104452963963416301 0.12168720425322020195 0.12225362594321362297 0.12274275286687580389 0.12315350979254391373 0.12348479236904498502 0.12373547236751070155 0.12390440409261403720 0.12399043219081948286 0.12399240110896662947 0.12390916647289865193 0.12373960865628766403 0.12348264878516873599 0.12313726736231742076 0.12270252558404687315 0.12217758924696643652 0.12156175489441395365 0.12085447753222372524 
0.11763621329658519032 0.11841250503136317718 0.11911505612607212190 0.11974294486161102258 0.12029521715637156443 0.12077088966716552354 0.12116895359627513629 0.12148837931651239319 0.12172812194958634868 0.12188712805491290492 0.12196434360420553566 0.12195872342888597339 0.12186924232856070904 0.12169490801417638670 0.12143477602227675805 0.12108796666926728569 0.12065368400884890487 0.12013123660554672623 0.11952005974071180927 0.11881973843089320420 
0.11581087838468286100 0.11657214360801775033 0.11726024497168018035 0.11787430191078017427 0.11841340815349621352 0.11887663504913963120 0.11926303560887875632 0.11957164935114331095 0.11980150805940943670 0.11995164257324575363 0.12002109074220379537 0.12000890667381106103 0.11991417139828203231 0.11973600504958042956 0.11947358062049433236 0.11912613928362603133 0.11869300717653478994 0.11817361342565986526 0.11756750903199325586 0.11687438606985378620 
0.11405785516527057466 0.11480494604434481054 0.11547947824185067489 0.11608060965633329453 0.11660747849769355355 0.11705920676701790650 0.11743490443895691910 0.11773367441977265757 0.11795461836366241681 0.11809684343645671101 0.11815947011755281726 0.11814164112587249855 0.11804253154117583247 0.11786136016536873095 0.11759740212649404112 0.11725000266820749528 0.11681859198800441380 0.11630270088856464739 0.11570197689174765987 0.11501620034180584651 
0.11237657105393973611 0.11311030716224038106 0.11377211229504446965 0.11436117997500892807 0.11487668941392678579 0.11531780908228175808 0.11568370096015870296 0.11597352552532799730 0.11618644753901093136 0.11632164269136559265 0.11637830516567816697 0.11635565617095029733 0.11625295347518010969 0.11606950194422446798 0.11580466505190573079 0.11545787727470545325 0.11502865721871076421 0.11451662124884662286 0.11392149730462697299 0.11324313849941124166 
0.11076642868898886607 0.11148759925563234141 0.11213748380107815827 0.11271530853473102352 0.11322029010072286181 0.11365163918802366483 0.11400856479406812349 0.11429027918236958627 0.11449600357568785747 0.11462497462431660289 0.11467645168284403001 0.11464972491707051128 0.11454412424436977158 0.11435902908444332826 0.11409387886219880814 0.11374818415999779497 0.11332153836328662244 0.11281362958348427339 0.11222425257850236757 0.11155332032988314606 
0.10922681111376622565 0.10993617737022207126 0.11057491511890492342 0.11114228026211400713 0.11163752326620998701 0.11205989277502199919 0.11240863984572048440 0.11268302283439461664 0.11288231295705432322 0.11300580054736890367 0.11305280202431093606 0.11302266757011794618 0.11291478950078513710 0.11272861128698037636 0.11246363715244844794 0.11211944213980025442 0.11169568249095353230 0.11119210614330163334 0.11060856309601502234 0.10994501535802718439 
0.10775708640213016443 0.10845538399258476681 0.10908371904220556803 0.10964137412861002518 0.11012762992698110764 0.11054176880013374951 0.11088307897939715663 0.11115085935243421145 0.11134442487076597061 0.11146311258379372477 0.11150628829691287824 0.11147335383830499211 0.11136375490167238489 0.11117698941024471704 0.11091261632081440835 0.11057026475580125635 0.11014964331742557735 0.10965054940275363593 0.10907287830422898733 0.10841663185063610264 
0.10635661172808649755 0.10704455315578123575 0.10766320292872248732 0.10821186728313954284 0.10868985351297057174 0.10909647351913484559 0.10943104791930012565 0.10969291072517890762 0.10988141458978173404 0.10999593662012721595 0.11003588474124204044 0.11000070458451671751 0.10988988685735477657 0.10970297513151174018 0.10943957396476307331 0.10909935724516467426 0.10868207662019398196 0.10818756984605852611 0.10761576886751111903 0.10696670741815171579 
0.10502473688585889366 0.10570301397373124686 0.10631267223376351938 0.10685303856225518426 0.10732344332262676312 0.10772322384413512975 0.10805172845348974542 0.10830832103919950382 0.10849238614305481421 0.10860333456569133681 0.10864060946341147496 0.10860369290116503316 0.10849211281171844412 0.10830545029368436605 0.10804334716156148433 0.10770551363990053806 0.10729173607212709463 0.10680188449377536752 0.10623591990160531628 0.10559390103622258439 


==> test/01/zzz16z1.txt <==
0.21444806770292990095 0.21720192494934970062 0.22010414949418424801 0.22315676877174525639 0.22636192627423171175 0.22972188609116248048 0.23323903833496278937 0.23691590562692943500 0.24075515085029569606 0.24475958640805267619 0.24893218524558519134 0.25327609389820188168 0.25779464777459754066 0.26249138873869692912 0.26737008470953849137 0.27243475028565938834 0.27768966599206162948 0.28313939105674662544 0.28878875962689726231 0.29464284138713653372 
0.21579236903715617868 0.21856323696962598468 0.22148332161176273458 0.22455464483881820703 0.22777934004977504201 0.23115965545765496114 0.23469795789905495420 0.23839673723396101468 0.24225861140479734712 0.24628633220768750278 0.25048279178739307760 0.25485102978039281263 0.25939424086427748106 0.26411578216917475093 0.26901917947368603201 0.27410813018915675121 0.27938649958695871423 0.28485830417744806287 0.29052767212044133815 0.29639876456673069915 
0.21698936685030992266 0.21977533228023510281 0.22271125514442263738 0.22579914892198990617 0.22904113362839520485 0.23243943779062750665 0.23599640056964105161 0.23971447400506262770 0.24359622532724500843 0.24764433923050696573 0.25186161991590672038 0.25625099257169858813 0.26081550373294454248 0.26555831960003845049 0.27048272082687369045 0.27559209141032287027 0.28088989798916835783 0.28637965394564568467 0.29206486011068966135 0.29794891077889390507 
0.21803831599182554868 0.22083747015658175550 0.22378721776370272267 0.22688956207632332562 0.23014660775118819802 0.23356056150681908656 0.23713373258381914566 0.24086853288940326956 0.24476747666861303765 0.24883317947118838154 0.25306835607402844435 0.25747581685755044356 0.26205846189576387228 0.26681927167116109567 0.27176129282344746452 0.27688761663609268160 0.28220134701374582908 0.28770555350527649008 0.29340320359777788406 0.29929706742450323809 
0.21893857436230235169 0.22174901459056356456 0.22471058367748297790 0.22782527386841233685 0.23109517379321509178 0.23452246790164113510 0.23810943536941298060 0.24185844830011823947 0.24577196898661557434 0.24985254591160488413 0.25410280805146778782 0.25852545688871048091 0.26312325532139990703 0.26789901236539515050 0.27285556215966250138 0.27799573529685467355 0.28332231992444567581 0.28883800946393700659 0.29454533335064198019 0.30044656725794327556 
0.21968959956989458915 0.22250943016588728418 0.22548082848725353733 0.22860577592662803537 0.23188634565161872492 0.23532470093711729819 0.23892309269207323563 0.24268385595504116115 0.24660940506612638590 0.25070222713714773732 0.25496487333152717536 0.25939994732442323011 0.26401009013572968032 0.26879796030935687590 0.27376620815295299449 0.27891744246721772438 0.28425418792324497197 0.28977883107538404683 0.29549355308291003208 0.30140024780954216554 
0.22029094563394582829 0.22311827801583747344 0.22609752417901582411 0.22923065569922768114 0.23251973194951428003 0.23596689750313604161 0.23957437850672122504 0.24334447776184647827 0.24727956818570123732 0.25138208423933283697 0.25565451081307027925 0.26009936894172536181 0.26471919758773831965 0.26951653058334951174 0.27449386767557504285 0.27965363849581831301 0.28499815822593205228 0.29052957383144401016 0.29624980009607193576 0.30216044547253295693 
0.22074225992139517860 0.22357521208450065187 0.22656033451374454901 0.22969959074175272384 0.23299502894407470022 0.23644877861919155748 0.24006304606982914462 0.24384010839992212305 0.24778230567549897057 0.25189203082141192747 0.25617171673969579837 0.26062382004167017335 0.26525080069014894679 0.27005509676072797509 0.27503909347017957421 0.28020508561454871010 0.28555523265322096949 0.29109150592838867189 0.29681562799740085490 0.30272900485721720987 
0.22104328048184848643 0.22387997588702535090 0.22686901104970894072 0.23001234380996399276 0.23331201446584023951 0.23677014195972648225 0.24038891875348150640 0.24417060409251448161 0.24811751529496076096 0.25223201663111971538 0.25651650528263059137 0.26097339379511058644 0.26560508837045898600 0.27041396229923414518 0.27540232382986618020 0.28057237783897603922 0.28592618084401444367 0.29146558923148874198 0.29719220110792532452 0.30310729294979393833 
0.22119383392100214203 0.22403239993204313030 0.22702338998810198123 0.23016875898255376165 0.23347054314959544974 0.23693085600039254235 0.24055188289185572281 0.24433587392169331398 0.24828513478070990406 0.25240201512547544294 0.25668889396459637631 0.26114816148568298360 0.26578219669734187702 0.27059334023588382800 0.27558386171107507323 0.28075592106747460086 0.28611152365237213502 0.29165246904562658337 0.29738029425301781838 0.30329621260550071460 
0.22119383392100194774 0.22403239993204296376 0.22702338998810187021 0.23016875898255362287 0.23347054314959533872 0.23693085600039248684 0.24055188289185561179 0.24433587392169320296 0.24828513478070987630 0.25240201512547555396 0.25668889396459659835 0.26114816148568326115 0.26578219669734226560 0.27059334023588427209 0.27558386171107557283 0.28075592106747521148 0.28611152365237274564 0.29165246904562736052 0.29738029425301876207 0.30329621260550171380 
0.22104328048184782030 0.22387997588702485130 0.22686901104970860765 0.23001234380996352091 0.23331201446583982317 0.23677014195972626021 0.24038891875348133986 0.24417060409251434283 0.24811751529496095525 0.25223201663111999293 0.25651650528263125750 0.26097339379511153012 0.26560508837046009623 0.27041396229923581052 0.27540232382986806758 0.28057237783897792660 0.28592618084401644207 0.29146558923149101794 0.29719220110792804457 0.30310729294979710247 
0.22074225992139426267 0.22357521208449987471 0.22656033451374396614 0.22969959074175225200 0.23299502894407442266 0.23644877861919144646 0.24006304606982908911 0.24384010839992245612 0.24778230567549952568 0.25189203082141270462 0.25617171673969696410 0.26062382004167178318 0.26525080069015088968 0.27005509676073052860 0.27503909347018246079 0.28020508561455192975 0.28555523265322430015 0.29109150592839228011 0.29681562799740507375 0.30272900485722220587 
0.22029094563394491235 0.22311827801583652975 0.22609752417901513022 0.22923065569922720930 0.23251973194951403023 0.23596689750313584732 0.23957437850672111401 0.24334447776184683909 0.24727956818570195896 0.25138208423933411373 0.25565451081307205561 0.26009936894172763777 0.26471919758774103970 0.26951653058335284241 0.27449386767557881761 0.27965363849582253186 0.28499815822593665970 0.29052957383144922821 0.29624980009607759790 0.30216044547253945174 
0.21968959956989392301 0.22250943016588667356 0.22548082848725303773 0.22860577592662795210 0.23188634565161861389 0.23532470093711729819 0.23892309269207337441 0.24268385595504168850 0.24660940506612744061 0.25070222713714934715 0.25496487333152934029 0.25939994732442572811 0.26401009013573273343 0.26879796030936070617 0.27376620815295760192 0.27891744246722288691 0.28425418792325057860 0.28977883107539031959 0.29549355308291708200 0.30140024780955015915 
0.21893857436230193536 0.22174901459056323150 0.22471058367748272810 0.22782527386841242012 0.23109517379321520281 0.23452246790164132939 0.23810943536941345244 0.24185844830011904438 0.24577196898661704538 0.24985254591160682702 0.25410280805147011929 0.25852545688871336749 0.26312325532140345974 0.26789901236539959140 0.27285556215966788596 0.27799573529686072426 0.28332231992445250368 0.28883800946394466713 0.29454533335065047339 0.30044656725795254593 
0.21803831599182507683 0.22083747015658142243 0.22378721776370250063 0.22688956207632338113 0.23014660775118842007 0.23356056150681950290 0.23713373258381992281 0.24086853288940443529 0.24476747666861467523 0.24883317947119054647 0.25306835607403121990 0.25747581685755399628 0.26205846189576831318 0.26681927167116636923 0.27176129282345357074 0.27688761663609962049 0.28220134701375371167 0.28770555350528548288 0.29340320359778770953 0.29929706742451422929 
0.21698936685030978389 0.21977533228023499179 0.22271125514442272064 0.22579914892199012821 0.22904113362839570445 0.23243943779062831156 0.23599640056964221735 0.23971447400506420977 0.24359622532724692356 0.24764433923050949149 0.25186161991590999554 0.25625099257170280698 0.26081550373294953848 0.26555831960004444570 0.27048272082688051832 0.27559209141033058632 0.28088989798917696206 0.28637965394565545463 0.29206486011070081910 0.29794891077890645059 
0.21579236903715617868 0.21856323696962604020 0.22148332161176306765 0.22455464483881870663 0.22777934004977584692 0.23115965545765598810 0.23469795789905631422 0.23839673723396298533 0.24225861140479976186 0.24628633220769055590 0.25048279178739685236 0.25485102978039736454 0.25939424086428281013 0.26411578216918113471 0.26901917947369324846 0.27410813018916507788 0.27938649958696831765 0.28485830417745910959 0.29052767212045388368 0.29639876456674474348 
0.21444806770293009524 0.21720192494935000593 0.22010414949418488639 0.22315676877174617232 0.22636192627423293300 0.22972188609116386826 0.23323903833496453797 0.23691590562693162769 0.24075515085029855489 0.24475958640805633992 0.24893218524558960447 0.25327609389820721075 0.25779464777460359137 0.26249138873870403454 0.26737008470954659600 0.27243475028566843665 0.27768966599207223211 0.28313939105675867136 0.28878875962691080703 0.29464284138715168826 


==> test/01/zzz16z2.txt <==
0.10502473688605667990 0.10570301397393039311 0.10631267223396376198 0.10685303856245652321 0.10732344332282900412 0.10772322384433823117 0.10805172845369356849 0.10830832103940382649 0.10849238614325953933 0.10860333456589617296 0.10864060946361635274 0.10860369290136979992 0.10849211281192312761 0.10830545029388871647 0.10804334716176536291 0.10770551364010390316 0.10729173607232958543 0.10680188449397695627 0.10623591990180594746 0.10559390103642216086 
0.10635661172828674015 0.10704455315598289389 0.10766320292892531119 0.10821186728334347693 0.10868985351317540788 0.10909647351934056991 0.10943104791950654386 0.10969291072538575604 0.10988141458998899880 0.10999593662033474439 0.11003588474144966602 0.11000070458472420432 0.10988988685756215236 0.10970297513171872739 0.10943957396496961643 0.10909935724537066226 0.10868207662039919281 0.10818756984626282103 0.10761576886771438699 0.10696670741835384577 
0.10775708640233298830 0.10845538399278899233 0.10908371904241101480 0.10964137412881662381 0.11012762992718862221 0.11054176880034213837 0.11088307897960628101 0.11115085935264382155 0.11134442487097602481 0.11146311258400408428 0.11150628829712334877 0.11147335383851526835 0.11136375490188242521 0.11117698941045441041 0.11091261632102367152 0.11057026475600993665 0.11014964331763361927 0.10965054940296080355 0.10907287830443505861 0.10841663185084103593 
0.10922681111397178344 0.10993617737042900295 0.11057491511911314575 0.11114228026232332580 0.11163752326642029100 0.11205989277523320524 0.11240863984593242597 0.11268302283460715496 0.11288231295726725012 0.11300580054758209425 0.11305280202452426541 0.11302266757033112288 0.11291478950099802236 0.11272861128719297019 0.11246363715266059768 0.11211944214001182130 0.11169568249116441916 0.11119210614351160427 0.11060856309622403570 0.10994501535823496263 
0.11076642868919713003 0.11148759925584204866 0.11213748380128914228 0.11271530853494310387 0.11322029010093603851 0.11365163918823775746 0.11400856479428297940 0.11429027918258508056 0.11449600357590372646 0.11462497462453274943 0.11467645168306031533 0.11464972491728681048 0.11454412424458584874 0.11435902908465907235 0.11409387886241402488 0.11374818416021244272 0.11332153836350056242 0.11281362958369733906 0.11222425257871440629 0.11155332033009406068 
0.11237657105415095604 0.11311030716245298877 0.11377211229525845126 0.11436117997522396439 0.11487668941414291846 0.11531780908249888995 0.11568370096037659811 0.11597352552554650307 0.11618644753922986734 0.11632164269158479231 0.11637830516589747765 0.11635565617116964965 0.11625295347539928159 0.11606950194444332070 0.11580466505212405615 0.11545787727492323738 0.11502865721892790996 0.11451662124906290818 0.11392149730484220360 0.11324313849962526490 
0.11405785516548488934 0.11480494604456054075 0.11547947824206768186 0.11608060965655145336 0.11660747849791276709 0.11705920676723811924 0.11743490443917800614 0.11773367441999431360 0.11795461836388451693 0.11809684343667901929 0.11815947011777529208 0.11814164112609501500 0.11804253154139823789 0.11786136016559080331 0.11759740212671568327 0.11725000266842855456 0.11681859198822487633 0.11630270088878416623 0.11570197689196624891 0.11501620034202322818 
0.11581087838490015940 0.11657214360823651977 0.11726024497190025431 0.11787430191100146948 0.11841340815371860506 0.11887663504936295256 0.11926303560910292423 0.11957164935136810335 0.11980150805963477034 0.11995164257347143422 0.12002109074242969800 0.12000890667403701917 0.11991417139850787943 0.11973600504980592973 0.11947358062071945783 0.11912613928385060169 0.11869300717675876355 0.11817361342588296458 0.11756750903221535598 0.11687438607007455404 
0.11763621329680554184 0.11841250503158504137 0.11911505612629531836 0.11974294486183552355 0.12029521715659727277 0.12077088966739217557 0.12116895359650269037 0.12148837931674068280 0.12172812194981512401 0.12188712805514209658 0.12196434360443500489 0.12195872342911552588 0.12186924232879026153 0.12169490801440559224 0.12143477602250558889 0.12108796666949567244 0.12065368400907661162 0.12013123660577360030 0.11952005974093750373 0.11881973843111766354 
0.11953440197541043144 0.12032660709500267449 0.12104452963986053748 0.12168720425344797809 0.12225362594344262035 0.12274275286710578659 0.12315350979277482624 0.12348479236927670244 0.12373547236774305735 0.12390440409284685097 0.12399043219105262970 0.12399240110919995672 0.12390916647313195142 0.12373960865652082475 0.12348264878540157752 0.12313726736254973493 0.12270252558427852119 0.12217758924719718250 0.12156175489464358941 0.12085447753245219527 
0.12150594971749208162 0.12231499173315468765 0.12304925108469616513 0.12370771656865309218 0.12428932949661936069 0.12479298606481348255 0.12521754033821425045 0.12556180799984828500 0.12582457105903346872 0.12600458375744952311 0.12610057995772874784 0.12611128234349991417 0.12603541379801702638 0.12587171135314426107 0.12561894310003007824 0.12527592841102322407 0.12484156171829050019 0.12431483990409294971 0.12369489305798754553 0.12298101793437507534 
0.12355131826997026168 0.12437815903542778773 0.12512976639711612115 0.12580508143984894809 0.12640298940956820606 0.12692232155731444920 0.12736185749542064394 0.12772032823286888492 0.12799642011109302331 0.12818877992018906653 0.12829602153891286886 0.12831673450905398126 0.12824949502229210374 0.12809287985800935084 0.12784548385055127806 0.12750594146322266620 0.12707295297376741683 0.12654531559289644571 0.12592195949883852601 0.12520198823714484559 
0.12567091859781867602 0.12651655974147008044 0.12728657402849150038 0.12797985338405842848 0.12859522514449026054 0.12913145325945543651 0.12958723985328501893 0.12996122732511375397 0.13025200123228078408 0.13045809427330087860 0.13057799176867965207 0.13061013913151112154 0.13055295192408819527 0.13040482920604989925 0.13016417098094268390 0.12982940061754863481 0.12939899312066005521 0.12887150999488708458 0.12824564110732514233 0.12752025332361302534 
0.12786510325852790126 0.12873058730414241313 0.12952011659132137145 0.13023253292340300491 0.13086660452487897111 0.13142102648273190635 0.13189442133315026906 0.13228533998202032795 0.13259226321961550821 0.13281360417205381741 0.13294771213099357277 0.13299287832422276856 0.13294734433649968430 0.13280931406115917270 0.13257697024962084020 0.13224849690536905067 0.13182210889643725116 0.13129609015866669508 0.13066884161196201664 0.12993893925264365929 
0.13013415847564518968 0.13102056962525054917 0.13183077210924873390 0.13256355719335352616 0.13321763354889074038 0.13379162681344314301 0.13428407901456412832 0.13469344805020180833 0.13501810749210710338 0.13525634706430514353 0.13540637425901805302 0.13546631769788647359 0.13543423303652865619 0.13530811245246612828 0.13508589905101248130 0.13476550785786944875 0.13434485540105317591 0.13382190013138048346 0.13319469592921259760 0.13246146043545950488 
0.13247829603834093692 0.13338676061196585998 0.13421884502706965536 0.13497329019187137567 0.13564874566388746002 0.13624376820758579698 0.13675681986146134839 0.13718626571211559040 0.13753037163430603673 0.13778730233404173910 0.13795512014288707769 0.13803178517177652762 0.13801515765926225532 0.13790300366116420294 0.13769300564409336918 0.13738278007404294834 0.13696990471852565907 0.13645195903658954850 0.13582658153804852419 0.13509154799216760434 
0.13489764520130292924 0.13582933175720229846 0.13668455719519262415 0.13746201288317466682 0.13816029070720195482 0.13877788049155120875 0.13931316651157982234 0.13976442330249325141 0.14012981099895979731 0.14040737049466867070 0.14059501880671199103 0.14069054518707030388 0.14069160876757971779 0.14059573888883519777 0.14040033979015392740 0.14010270207568317757 0.13970002436241674149 0.13918944975840358280 0.13856812319422440183 0.13783327675513629140 
0.13739224482864256793 0.13834836402034780822 0.13922803911332393145 0.14002991343843260164 0.14075252379019453919 0.14139429653983712210 0.14195354239081345304 0.14242844998731793438 0.14281707856437131365 0.14311734983896121087 0.14332703940222182859 0.14344376800221297907 0.14346499333515111418 0.14338800333644313723 0.14320991255200402059 0.14292766407611912083 0.14253804089705454650 0.14203769244038355613 0.14142318472530926443 0.14069108567346927385 
0.13996203613348220940 0.14094384038222249056 0.14184932179932263629 0.14267707796703729684 0.14342559447530642269 0.14409323948678939842 0.14467825652451887786 0.14517875569159355287 0.14559270343224650635 0.14591791089458319708 0.14615202096100124440 0.14629249408440866964 0.14633659323436867816 0.14628136856978202207 0.14612364300529970262 0.14586000077973471090 0.14548678270929885081 0.14500009438076705282 0.14439583759315988143 0.14366978135717012321 
0.14260685653887358870 0.14361563957573736383 0.14454832973470685409 0.14540348215508766549 0.14617953665720440082 0.14687481040749539307 0.14748748852887927363 0.14801561282229094840 0.14845706857843796178 0.14880956934612377118 0.14907063946279136557 0.14923759414005183244 0.14930751694813315655 0.14927723470301648701 0.14914329011967822347 0.14890191332822122483 0.14854899477963892651 0.14808006478022592289 0.14749028990939302974 0.14677450553772755648 


==> test/01/zzz16z3.txt <==
-0.00526147931061516499 -0.00515694213632289077 -0.00505606055471081658 -0.00495874403569638699 -0.00486490625522277391 -0.00477446579850425174 -0.00468734622759434463 -0.00460347585323346055 -0.00452278739115305993 -0.00444521759378305788 -0.00437070690025390552 -0.00429919912243509426 -0.00423064117201617847 -0.00416498282751517901 -0.00410217653744578570 -0.00404217725499912695 -0.00398494229959617079 -0.00393043124106694577 -0.00387860580276504783 -0.00382942978050633412 
-0.00529283508168048710 -0.00518799414513724817 -0.00508675543186721136 -0.00498904463560623148 -0.00489478803921472843 -0.00480391391929348849 -0.00471635325313944902 -0.00463204001555000185 -0.00455091124619298650 -0.00447290699631612467 -0.00439797021810529095 -0.00432604663233765278 -0.00425708459357104253 -0.00419103496258896400 -0.00412785099041956122 -0.00406748821527736296 -0.00400990437222314196 -0.00395505931459579161 -0.00390291494598491275 -0.00385343516147529461 
-0.00532051626404161319 -0.00521544393067840430 -0.00511392239201454921 -0.00501589103564659480 -0.00492128734673642158 -0.00483004858631552996 -0.00474211285011995765 -0.00465741970963411307 -0.00457591058175276042 -0.00449752892718315901 -0.00442222034351347909 -0.00434993259523918253 -0.00428061560734137141 -0.00421422143885007237 -0.00415070424636612787 -0.00409002024346762430 -0.00403212765942324164 -0.00397698669910817246 -0.00392455950510351911 -0.00387481012242504690 
-0.00534459048985706266 -0.00523934292152020142 -0.00513759916986598550 -0.00503930976822917522 -0.00494442172576882531 -0.00485288022911225907 -0.00476462985139074029 -0.00467961539111373236 -0.00459778244400078830 -0.00451907778715026753 -0.00444344963352628127 -0.00437084779776422856 -0.00430122380170519427 -0.00423453093910383053 -0.00417072431272725447 -0.00410976085280376560 -0.00405159932289402176 -0.00399620031731013139 -0.00394352625289594565 -0.00389354135709547898 
-0.00536511727259798062 -0.00525973809567934891 -0.00515782159770001615 -0.00505932714163529265 -0.00496420955899744276 -0.00487242075297393117 -0.00478391093521700339 -0.00469862955942928606 -0.00461652601598639117 -0.00453755014389083978 -0.00446165260567714037 -0.00438878516058625184 -0.00431890086261135352 -0.00425195420313280968 -0.00418790121263529214 -0.00412669953212616448 -0.00406830846203894755 -0.00401268899434239091 -0.00395980383207465095 -0.00390961739942587410 
-0.00538214728244879557 -0.00527667059089920090 -0.00517462198361944535 -0.00507596764161453908 -0.00498066861561171845 -0.00488868228856902034 -0.00479996357707404911 -0.00471446589540002424 -0.00463214191662466006 -0.00455294416674956008 -0.00447682548470518509 -0.00440373937629227365 -0.00433364028502114963 -0.00426648379818076167 -0.00420222680255494425 -0.00414082760102664916 -0.00408224599879321044 -0.00402644336594583808 -0.00397338268163439576 -0.00392302856384754706 
-0.00539572224071722777 -0.00529017500184921548 -0.00518802810426402528 -0.00508925282559170595 -0.00499381497326587334 -0.00490167620861638089 -0.00481279518911014326 -0.00472712852847209566 -0.00464463158836266564 -0.00456525912177755712 -0.00448896579010176541 -0.00441570657485651150 -0.00434543710300020446 -0.00427811390201413705 -0.00421369459837707318 -0.00415213807063228094 -0.00409340456616140349 -0.00403745578901335347 -0.00398425496466954434 -0.00393376688642020893 
-0.00540587508687294990 -0.00530027907151639759 -0.00519806260599573518 -0.00509920058322238696 -0.00500366224324368981 -0.00491141238352049009 -0.00482241244227804566 -0.00473662144101554342 -0.00465399678657634711 -0.00457449494189623562 -0.00449807197906781225 -0.00442468403003180594 -0.00435428765010902139 -0.00428684010849851495 -0.00422229961830693310 -0.00416062551696400312 -0.00410177840620676824 -0.00404572025927663580 -0.00399241450161022006 -0.00394182607012491179 
-0.00541263023138378440 -0.00530700359134769328 -0.00520474266498013090 -0.00510582465805841865 -0.00501022103296600799 -0.00491789863994384051 -0.00482882075546600762 -0.00474294800673569564 -0.00466023917503095245 -0.00458065188016321817 -0.00450414315424143858 -0.00443066991609387863 -0.00436018935890555501 -0.00429265926356396828 -0.00422803824938813681 -0.00416628597271003279 -0.00410736328242503404 -0.00405123234027620141 -0.00399785671236978137 -0.00394720143727605305 
-0.00541600379666469251 -0.00531036239751045934 -0.00520807980451867478 -0.00510913435106514439 -0.00501349859061807953 -0.00492114038782285549 -0.00483202393290644086 -0.00474611065543028166 -0.00466336002664854195 -0.00458373024948424603 -0.00450717884164084266 -0.00443366312119672541 -0.00436314060585534652 -0.00429556933746367241 -0.00423090814297161569 -0.00416911684206295197 -0.00411015641050713632 -0.00405398910703335183 -0.00400057857031665617 -0.00394988989154677981 
-0.00541600379666503685 -0.00531036239751077419 -0.00520807980451896014 -0.00510913435106539852 -0.00501349859061830851 -0.00492114038782306279 -0.00483202393290662561 -0.00474611065543044646 -0.00466336002664869201 -0.00458373024948438134 -0.00450717884164096409 -0.00443366312119683383 -0.00436314060585544540 -0.00429556933746376088 -0.00423090814297169548 -0.00416911684206302483 -0.00411015641050720137 -0.00405398910703341341 -0.00400057857031671515 -0.00394988989154683445 
-0.00541263023138481656 -0.00530700359134863436 -0.00520474266498098265 -0.00510582465805918539 -0.00501022103296669494 -0.00491789863994445808 -0.00482882075546656013 -0.00474294800673619003 -0.00466023917503139741 -0.00458065188016361716 -0.00450414315424180027 -0.00443066991609420563 -0.00436018935890584731 -0.00429265926356423716 -0.00422803824938838054 -0.00416628597271025223 -0.00410736328242523267 -0.00405123234027638356 -0.00399785671236995311 -0.00394720143727621525 
-0.00540587508687467508 -0.00530027907151796492 -0.00519806260599715332 -0.00509920058322366459 -0.00500366224324483647 -0.00491141238352151531 -0.00482241244227896420 -0.00473662144101637001 -0.00465399678657708871 -0.00457449494189690001 -0.00449807197906840987 -0.00442468403003234197 -0.00435428765010950538 -0.00428684010849895644 -0.00422229961830733296 -0.00416062551696436741 -0.00410177840620709958 -0.00404572025927693677 -0.00399241450161049848 -0.00394182607012517460 
-0.00539572224071964597 -0.00529017500185140124 -0.00518802810426599939 -0.00508925282559348144 -0.00499381497326746669 -0.00490167620861780423 -0.00481279518911141482 -0.00472712852847323624 -0.00464463158836368913 -0.00456525912177847739 -0.00448896579010259113 -0.00441570657485725309 -0.00434543710300087319 -0.00427811390201474420 -0.00421369459837762309 -0.00415213807063278054 -0.00409340456616185712 -0.00403745578901377068 -0.00398425496466992771 -0.00393376688642056802 
-0.00538214728245189986 -0.00527667059090200334 -0.00517462198362196504 -0.00507596764161680463 -0.00498066861561374374 -0.00488868228857082879 -0.00479996357707566240 -0.00471446589540146926 -0.00463214191662595417 -0.00455294416675072061 -0.00447682548470622419 -0.00440373937629320780 -0.00433364028502199010 -0.00426648379818152148 -0.00420222680255563554 -0.00414082760102727800 -0.00408224599879378116 -0.00402644336594636110 -0.00397338268163487801 -0.00392302856384799808 
-0.00536511727260175972 -0.00525973809568274463 -0.00515782159770306406 -0.00505932714163802137 -0.00496420955899987831 -0.00487242075297610391 -0.00478391093521894194 -0.00469862955943101904 -0.00461652601598794374 -0.00453755014389222583 -0.00446165260567837983 -0.00438878516058736380 -0.00431890086261235446 -0.00425195420313371607 -0.00418790121263611613 -0.00412669953212691214 -0.00406830846203962929 -0.00401268899434301454 -0.00395980383207522602 -0.00390961739942640839 
-0.00534459048986147926 -0.00523934292152415486 -0.00513759916986952000 -0.00503930976823233154 -0.00494442172577164250 -0.00485288022911477008 -0.00476462985139297895 -0.00467961539111572990 -0.00459778244400257333 -0.00451907778715186260 -0.00444344963352770721 -0.00437084779776551052 -0.00430122380170635046 -0.00423453093910487657 -0.00417072431272819989 -0.00410976085280462516 -0.00405159932289480412 -0.00399620031731084870 -0.00394352625289660572 -0.00389354135709609524 
-0.00532051626404662827 -0.00521544393068287728 -0.00511392239201853560 -0.00501589103565014578 -0.00492128734673958745 -0.00483004858631835062 -0.00474211285012247213 -0.00465741970963635347 -0.00457591058175476056 -0.00449752892718494317 -0.00442222034351507590 -0.00434993259524061888 -0.00428061560734266378 -0.00421422143885124070 -0.00415070424636718432 -0.00409002024346858273 -0.00403212765942411160 -0.00397698669910896956 -0.00392455950510425637 -0.00387481012242573428 
-0.00529283508168603822 -0.00518799414514218519 -0.00508675543187160108 -0.00498904463561013287 -0.00489478803921820308 -0.00480391391929657890 -0.00471635325314219856 -0.00463204001555245475 -0.00455091124619517486 -0.00447290699631807797 -0.00439797021810703868 -0.00432604663233922097 -0.00425708459357245026 -0.00419103496259023468 -0.00412785099042070960 -0.00406748821527840726 -0.00400990437222409433 -0.00395505931459666765 -0.00390291494598571940 -0.00385343516147604575 
-0.00526147931062117841 -0.00515694213632822071 -0.00505606055471555065 -0.00495874403570059109 -0.00486490625522650964 -0.00477446579850757113 -0.00468734622759729627 -0.00460347585323608866 -0.00452278739115540441 -0.00444521759378515343 -0.00437070690025578249 -0.00429919912243677781 -0.00423064117201768768 -0.00416498282751653990 -0.00410217653744701649 -0.00404217725500024151 -0.00398494229959719167 -0.00393043124106788426 -0.00387860580276591128 -0.00382942978050713730 


==> test/01/zzz16z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz17z0.txt <==
0.16891425309096944063 0.17007981498315111191 0.17115091105391769255 0.17212643460336782275 0.17300512301918163915 0.17378554681871993814 0.17446609973143983874 0.17504498825562445075 0.17552021973432066493 0.17588958832840673185 0.17615065844507260540 0.17630074529592951182 0.17633689238145860978 0.17625584590556619968 0.17605402653088952913 0.17572749969018316984 0.17527194722790159775 0.17468264609941749899 0.17395446531678590563 0.17308190208980150926 
0.16574674681413359423 0.16688381110693745191 0.16792654145173538383 0.16887379257365156549 0.16972428495270935889 0.17047659244028523506 0.17112913153275910449 0.17168015104816450322 0.17212772138796936239 0.17246972288111603322 0.17270383294753269277 0.17282751204012719581 0.17283798859093260636 0.17273224357801264528 0.17250699595878388193 0.17215869125712390808 0.17168349731589732654 0.17107731403316245311 0.17033580831785605225 0.16945449203780182934 
0.16267254760125007818 0.16378214117872949562 0.16479765107243471434 0.16571790928679350219 0.16654163177771905135 0.16726740645695278853 0.16789368291114678544 0.16841876301630498425 0.16884079188827624818 0.16915774886055545689 0.16936743842381471459 0.16946748132611397231 0.16945530636413183578 0.16932814385676775437 0.16908302246910916766 0.16871677206363133728 0.16822603674540159702 0.16760730439947896242 0.16685696188367410420 0.16597138844605902053 
0.15969136537885444960 0.16077455493429554378 0.16176401237248050347 0.16265856172336878860 0.16345692641442055582 0.16415771869866047084 0.16475943063856990367 0.16526042621763231688 0.16565893428827518918 0.16595304224901463730 0.16614069056105676414 0.16621966847638233733 0.16618761168271309336 0.16604200301581753529 0.16578017799725364156 0.16539933778289064858 0.16489657320259831774 0.16426890493567750107 0.16351334637130260363 0.16262699693267188006 
0.15680282731354000525 0.15786070080711753216 0.15882528175982296714 0.15969539881978037088 0.16046979345793382921 0.16114711128469830226 0.16172589472683993050 0.16220457692737910715 0.16258147679817766540 0.16285479528617088918 0.16302261309501522857 0.16308289033564529746 0.16303346887452099812 0.16287207852653612372 0.16259634872119743676 0.16220382786807935327 0.16169201334642346879 0.16105839576933050905 0.16030052173318681819 0.15941607926735254508 
0.15400648746726711136 0.15504013922081172350 0.15598101503991360084 0.15682795833799587082 0.15757973731283606011 0.15823503825535892298 0.15879246005671235342 0.15925050996686673788 0.15960760069088550384 0.15986204900247599769 0.16001207619718799124 0.16005581089666220951 0.15999129495318914485 0.15981649349460827492 0.15952931049292057297 0.15912761162180569241 0.15860925654568552856 0.15797214306203422041 0.15721426552476169825 0.15633378942706854797 
0.15130183439561525893 0.15231235356894873290 0.15323068084102386965 0.15405568217945356246 0.15478615920005558970 0.15542084436718903162 0.15595839727778382233 0.15639740219248976505 0.15673636699602164213 0.15697372383565963427 0.15710783179459858472 0.15713698210062632121 0.15705940654696501357 0.15687329000578703608 0.15657678813407102658 0.15616805158053750913 0.15564525815247870488 0.15500665440835897924 0.15425060787675728968 0.15337567038971930411 
0.14868829786311602015 0.14967675981834363541 0.15057367257577958242 0.15137793033873908621 0.15208837294074367685 0.15270378273555798576 0.15322288249474402821 0.15364433452928658030 0.15396674126505155433 0.15418864754954236806 0.15430854504492044765 0.15432487916427972685 0.15423605912825755215 0.15404047184750394028 0.15373650045703915468 0.15332254841379483468 0.15279707007533263607 0.15215860854216620157 0.15140584118418898285 0.15053763258889976684 
0.14616525522487949784 0.14713271526553028945 0.14800931930501168288 0.14879399365897949536 0.14948561948862204574 0.15008303113955523411 0.15058501543634777997 0.15099031216486125118 0.15129761598535576561 0.15150558005253772498 0.15161282167126083342 0.15161793038331475292 0.15151947895428133362 0.15131603779893212924 0.15100619343278665063 0.15058857154227009434 0.15006186519289083092 0.14942486850078426364 0.14867651572893239575 0.14781592519204464486 
0.14373203768556458426 0.14467952671388642494 0.14553689571975750305 0.14630310550354491683 0.14697708021520947130 0.14755770689769309723 0.14804383594623038434 0.14843428270845479555 0.14872783045897247645 0.14892323500399184955 0.14901923120427049141 0.14901454174343728432 0.14890788850662084464 0.14869800696115681449 0.14838366393290522427 0.14796367912960800561 0.14743695065317624637 0.14680248453914748752 0.14605942803871180269 0.14520710590243957050 
0.14138793647585001789 0.14231645818469337850 0.14315563135658682103 0.14390445242023322536 0.14456188897097776991 0.14512688028977732690 0.14559833874242592011 0.14597515226375518127 0.14625618813808749508 0.14644029830018667759 0.14652632639839205386 0.14651311687954307605 0.14639952636760827920 0.14618443760616894878 0.14586677620806934308 0.14544553039008045747 0.14491977375105863368 0.14428869096391758187 0.14355160598432797903 0.14270801203288499548 
0.13913220890816352382 0.14004273819245013910 0.14086471910166289967 0.14159718384982353245 0.14223914295869105606 0.14278958654801246486 0.14324748646994095447 0.14361179946605276414 0.14388147152943561724 0.14405544366027533965 0.14413265920956788713 0.14411207300873493664 0.14399266247810063590 0.14377344088784155263 0.14345347290312288058 0.14303189247158581976 0.14250792299706027677 0.14188089958113619948 0.14115029290179734178 0.14031573404247008052 
0.13696408424417566563 0.13785756657528080993 0.13866332300779118936 0.13938042091870692096 0.14000791246595073458 0.14054483647364049426 0.14099022112327266876 0.14134308760107952563 0.14160245485332692561 0.14176734560191123213 0.14183679377086921836 0.14180985346772834177 0.14168560964821785841 0.14146319056397382852 0.14114178204499452929 0.14072064359607963646 0.14019912618446050967 0.13957669146176962527 0.13885293199925505259 0.13802759192934530019 
0.13488276930226705819 0.13576012085670624563 0.13655058543551404360 0.13725326435126219971 0.13786724951276446705 0.13839162575732605331 0.13882547394842981170 0.13916787496166571625 0.13941791468088143846 0.13957469012317327839 0.13963731680426935688 0.13960493744309129815 0.13947673208306857195 0.13925192967484115170 0.13892982111680157731 0.13850977368327760386 0.13799124668293241691 0.13737380808222698914 0.13665715170410797086 0.13584111447880117818 
0.13288745374059765525 0.13374956211376329285 0.13452563352629673399 0.13521480153806367253 0.13581619547651879731 0.13632894309446963454 0.13675217395145514154 0.13708502361627208921 0.13732663878535977808 0.13747618340563089179 0.13753284587994346611 0.13749584741729897752 0.13736445156612389629 0.13713797493552051798 0.13681579906409305214 0.13639738333729684028 0.13588227878176464825 0.13527014248009791575 0.13456075225614883006 0.13375402118606807833 
0.13097731496342157609 0.13182504033145248101 0.13258758501784617678 0.13326411279817659827 0.13385378776077763718 0.13435577719257854601 0.13476925514664911399 0.13509340676660758218 0.13532743343865480390 0.13547055883404732213 0.13552203589257469374 0.13548115478003730505 0.13534725182860748993 0.13511971943702397181 0.13479801686675318972 0.13438168182005200135 0.13387034262673147555 0.13326373080025136209 0.13256169365432149410 0.13176420660431484300 
0.12915152261119183796 0.12998569923077885058 0.13073555341545883834 0.13140027687601874007 0.13197906557583666265 0.13247112276841765954 0.13287566267595521396 0.13319191486485457143 0.13341912936860444994 0.13355658259932878806 0.13360358407627076494 0.13355948398166794799 0.13342368153124486985 0.13319563411721480062 0.13287486714584370584 0.13246098444942638883 0.13195367910485764074 0.13135274443985472947 0.13065808495657094124 0.12986972685545186690 
0.12740924260691705028 0.12823068056501224499 0.12896865253719161371 0.12962237571460294427 0.13019107489813266931 0.13067398562930027106 0.13107035792389939988 0.13137946064825126169 0.13160058657157980289 0.13173305811839255974 0.13177623383151171321 0.13172951553911871336 0.13159235619748929635 0.13136426835474668273 0.13104483314998052745 0.13063370972695229066 0.13013064490341785806 0.12953548289773894608 0.12884817487665561897 0.12806878805542215582 
0.12574964074137093273 0.12655912788516143763 0.12728600045369242721 0.12792949854706872626 0.12848887267279074376 0.12896338692675149429 0.12935232274209065850 0.12965498323267132808 0.12987069815107094017 0.12999882947115010134 0.13003877759226487032 0.12998998814580578487 0.12985195936484705825 0.12962424995430205099 0.12930648737237937507 0.12889837640498438831 0.12839970788412261027 0.12781036737102779988 0.12713034359689054376 0.12635973643143535994 
0.12417188578785647024 0.12497018978057006233 0.12568672284534795902 0.12632074534718892855 0.12687153031920997415 0.12733836666282452588 0.12772056288504066157 0.12801745138927250744 0.12822839332888252839 0.12835278402287197963 0.12839005892059204839 0.12833970008699258081 0.12820124316179126733 0.12797428472523503240 0.12765848998025053351 0.12725360063648327724 0.12675944285706028380 0.12617593510535912715 0.12550309570844345175 0.12474104993821942544 


==> test/01/zzz17z1.txt <==
0.23359521660513327124 0.23659495396284255242 0.23975630569918229829 0.24308148026938503072 0.24657281254888155364 0.25023276877804073726 0.25406395247218305222 0.25806911148664951616 0.26225114646210506697 0.26661312090895061822 0.27115827321412316886 0.27589003085358393408 0.28081202704037555584 0.28592811987627325676 0.29124241370165804277 0.29675928156136516245 0.30248338617012904272 0.30841969382987960424 0.31457347030808391342 0.32095023793977811577 
0.23505954484420218953 0.23807781169921599096 0.24125861818440277884 0.24460416669959045288 0.24811678112581364575 0.25179891040939961222 0.25565313271164163966 0.25968216020145273859 0.26388884456611672036 0.26827618329783947670 0.27284732676859335676 0.27760558601097140574 0.28255444094163512103 0.28769754843447331583 0.29303874906974824999 0.29858207038481859863 0.30433172276457137739 0.31029208133635871603 0.31646764284569528503 0.32286293997469389661 
0.23636341746210262627 0.23939812980541599896 0.24259618863962242874 0.24595978721876041173 0.24949123484538288098 0.25319295902210281479 0.25706750776353098908 0.26111755204140357778 0.26534588830306943263 0.26975544094769726700 0.27434926455143943125 0.27913054548007326661 0.28410260228071970712 0.28926888385023635797 0.29463296375804282068 0.30019852814358966020 0.30596935316697904117 0.31194926590528898602 0.31814207976364511365 0.32455149209865785664 
0.23750602277696850062 0.24055510142072283886 0.24376821934991033114 0.24714755869044574554 0.25069541201485456838 0.25441418307009783240 0.25830638727897559104 0.26237465189756109529 0.26662171565706027643 0.27105042763844011677 0.27566374500939411218 0.28046472907716257783 0.28545653885093430491 0.29064242092770986581 0.29602569396859701456 0.30160972526451801379 0.30739789585446575249 0.31339354935417301773 0.31959991820493799386 0.32602001987333972810 
0.23848666135909557529 0.24154803375059638593 0.24477402864885006162 0.24816681617825761541 0.25172867145349159257 0.25546197396445818883 0.25936920638471233636 0.26345295261280471388 0.26771589478917079408 0.27216080893960864495 0.27679055877053393431 0.28160808696824812802 0.28661640311814545745 0.29181856704107245193 0.29721766592411735797 0.30281678309141984995 0.30861895563219271521 0.31462711745199994917 0.32084402382859383840 0.32727215362048006631 
0.23930474238879470561 0.24237634357371726224 0.24561304531663627482 0.24901700592024289538 0.25259048365639591438 0.25633583494953082749 0.26025551168261046309 0.26435205737977479634 0.26862810194720981860 0.27308635456028979016 0.27772959416488485207 0.28256065690714987637 0.28758241961232644535 0.29279777819431690444 0.29820961959538061503 0.30382078554485131283 0.30963402613088503168 0.31565194099304083597 0.32187690603695739977 0.32831098422132903858 
0.23995978006570800600 0.24303955283884193239 0.24628480312373476901 0.24969767852968213773 0.25328042230231817555 0.25703537049465874365 0.26096494801642383665 0.26507166327647374571 0.26935810105960411587 0.27382691318945590053 0.27848080642156602948 0.28332252688314002453 0.28835484022969321005 0.29358050652848760587 0.29900224871823682937 0.30462271336171992120 0.31044442235345504066 0.31646971435232051917 0.32270067510486588613 0.32913905667565812596 
0.24045139027167977686 0.24353728459220738700 0.24678893580977884215 0.25020848277243290525 0.25379815652853604524 0.25756027671036224591 0.26149724661195222764 0.26561154665009206743 0.26990572582527683210 0.27438239071636361111 0.27904419144878311876 0.28389380397415137081 0.28893390789481909753 0.29416715897170342409 0.29959615538735973050 0.30522339683033705704 0.31105123556889469061 0.31708181895792075800 0.32331702335452755515 0.32975838029111742555 
0.24077928766788792014 0.24386925944852907988 0.24712517275074019629 0.25054916022173445711 0.25414344432903068771 0.25791033320630218917 0.26185221507093081605 0.26597155088666590839 0.27027086487504775603 0.27475273240193814894 0.27941976468305140813 0.28427458966986318689 0.28931982840372816312 0.29455806607614759551 0.29999181702916111192 0.30562348300337394136 0.31145530413386601776 0.31748930255594026706 0.32372721906420565130 0.33017044410624546424 
0.24094328337839468479 0.24403529278328056629 0.24729333552291826726 0.25071954103473415021 0.25431612735954983728 0.25808539671488484046 0.26202972957880271698 0.26615157695059282750 0.27045345038631013468 0.27493790933328987602 0.27960754521162117792 0.28446496161852224960 0.28951274997408266154 0.29475345989999790497 0.30018956364976351336 0.30582341402013096809 0.31165719540725544956 0.31769286806776858567 0.32393210624010970733 0.33037623158835432990 
0.24094328337839435172 0.24403529278328034424 0.24729333552291804521 0.25071954103473381714 0.25431612735954950422 0.25808539671488461842 0.26202972957880243943 0.26615157695059260545 0.27045345038631007917 0.27493790933328982051 0.27960754521162123343 0.28446496161852236062 0.28951274997408288359 0.29475345989999812701 0.30018956364976379092 0.30582341402013124565 0.31165719540725567160 0.31769286806776902976 0.32393210624011031795 0.33037623158835488502 
0.24077928766788697645 0.24386925944852816395 0.24712517275073941914 0.25054916022173367995 0.25414344432902991056 0.25791033320630163406 0.26185221507093026094 0.26597155088666535327 0.27027086487504747847 0.27475273240193809343 0.27941976468305157466 0.28427458966986357547 0.28931982840372860721 0.29455806607614848369 0.29999181702916216663 0.30562348300337471851 0.31145530413386701696 0.31748930255594143279 0.32372721906420726112 0.33017044410624735162 
0.24045139027167830581 0.24353728459220611025 0.24678893580977770417 0.25020848277243185054 0.25379815652853504604 0.25756027671036146875 0.26149724661195145048 0.26561154665009162334 0.26990572582527661005 0.27438239071636361111 0.27904419144878334080 0.28389380397415187041 0.28893390789481987468 0.29416715897170475635 0.29959615538736122931 0.30522339683033866686 0.31105123556889641145 0.31708181895792247884 0.32331702335452955355 0.32975838029112003458 
0.23995978006570625740 0.24303955283884029481 0.24628480312373338124 0.24969767852968086097 0.25328042230231706533 0.25703537049465757791 0.26096494801642261541 0.26507166327647302406 0.26935810105960378280 0.27382691318945595604 0.27848080642156630704 0.28332252688314069067 0.28835484022969420925 0.29358050652848904916 0.29900224871823871675 0.30462271336172203062 0.31044442235345720560 0.31646971435232290615 0.32270067510486843965 0.32913905667566106805 
0.23930474238879306803 0.24237634357371584670 0.24561304531663483153 0.24901700592024175740 0.25259048365639469313 0.25633583494952960624 0.26025551168260935286 0.26435205737977396367 0.26862810194720943002 0.27308635456028973465 0.27772959416488512963 0.28256065690715037597 0.28758241961232733352 0.29279777819431823671 0.29820961959538272446 0.30382078554485375532 0.30963402613088747417 0.31565194099304333397 0.32187690603696039737 0.32831098422133248027 
0.23848666135909402097 0.24154803375059491488 0.24477402864884864608 0.24816681617825631090 0.25172867145349026030 0.25546197396445685657 0.25936920638471122613 0.26345295261280388122 0.26771589478917051652 0.27216080893960858944 0.27679055877053415635 0.28160808696824851660 0.28661640311814634563 0.29181856704107400624 0.29721766592411968944 0.30281678309142257000 0.30861895563219565730 0.31462711745200327984 0.32084402382859739111 0.32727215362048389657 
0.23750602277696675202 0.24055510142072117352 0.24376821934990877683 0.24714755869044441328 0.25069541201485323612 0.25441418307009666666 0.25830638727897459184 0.26237465189756031814 0.26662171565705999887 0.27105042763844000575 0.27566374500939427872 0.28046472907716324396 0.28545653885093563717 0.29064242092771186421 0.29602569396859934603 0.30160972526452084486 0.30739789585446908315 0.31339354935417690351 0.31959991820494204617 0.32602001987334466859 
0.23636341746210109971 0.23939812980541450016 0.24259618863962098545 0.24595978721875910722 0.24949123484538177076 0.25319295902210181559 0.25706750776353010091 0.26111755204140307818 0.26534588830306909957 0.26975544094769710046 0.27434926455143987534 0.27913054548007426581 0.28410260228072131694 0.28926888385023857841 0.29463296375804548521 0.30019852814359265780 0.30596935316698242735 0.31194926590529287180 0.31814207976364972108 0.32455149209866324123 
0.23505954484420071848 0.23807781169921454767 0.24125861818440152984 0.24460416669958925939 0.24811678112581267430 0.25179891040939883506 0.25565313271164097353 0.25968216020145251655 0.26388884456611666485 0.26827618329783975426 0.27284732676859407841 0.27760558601097262699 0.28255444094163667534 0.28769754843447548076 0.29303874906975102554 0.29858207038482192930 0.30433172276457548522 0.31029208133636360101 0.31646764284570072512 0.32286293997469989181 
0.23359521660513199448 0.23659495396284130342 0.23975630569918132684 0.24308148026938414255 0.24657281254888091526 0.25023276877804023766 0.25406395247218266364 0.25806911148664934963 0.26225114646210523350 0.26661312090895128435 0.27115827321412422357 0.27589003085358565492 0.28081202704037755424 0.28592811987627581027 0.29124241370166120690 0.29675928156136871516 0.30248338617013353913 0.30841969382988487780 0.31457347030808985311 0.32095023793978449955 


==> test/01/zzz17z2.txt <==
0.12417188578814776501 0.12497018978086336938 0.12568672284564288977 0.12632074534748544137 0.12687153031950784698 0.12733836666312367547 0.12772056288534086588 0.12801745138957346115 0.12822839332918398170 0.12835278402317373825 0.12839005892089391803 0.12833970008729433943 0.12820124316209285942 0.12797428472553609713 0.12765848998055095986 0.12725360063678289868 0.12675944285735868400 0.12617593510565622283 0.12550309570873910414 0.12474104993851345413 
0.12574964074166591899 0.12655912788545842229 0.12728600045399113272 0.12792949854736906934 0.12848887267309244686 0.12896338692705447415 0.12935232274239472083 0.12965498323297611205 0.12987069815137633477 0.12999882947145585677 0.13003877759257076452 0.12998998814611156805 0.12985195936515261939 0.12962424995460705701 0.12930648737268374271 0.12889837640528781226 0.12839970788442492400 0.12781036737132883685 0.12713034359719010968 0.12635973643173320502 
0.12740924260721578354 0.12823068056531300440 0.12896865253749420499 0.12962237571490717314 0.13019107489843834147 0.13067398562960724773 0.13107035792420740350 0.13137946064856012574 0.13160058657188927755 0.13173305811870250626 0.13177623383182177075 0.13172951553942857661 0.13159235619779888204 0.13136426835505571331 0.13104483315028894741 0.13063370972725982244 0.13013064490372439064 0.12953548289804422966 0.12884817487695929272 0.12806878805572408098 
0.12915152261149459578 0.12998569923108360680 0.13073555341576545419 0.13140027687632704900 0.13197906557614649814 0.13247112276872882730 0.13287566267626743644 0.13319191486516770984 0.13341912936891817121 0.13355658259964289791 0.13360358407658512458 0.13355948398198219662 0.13342368153155878541 0.13319563411752810556 0.13287486714615640016 0.13246098444973822272 0.13195367910516839216 0.13135274444016420414 0.13065808495687891710 0.12986972685575809416 
0.13097731496372830295 0.13182504033176128955 0.13258758501815687270 0.13326411279848898728 0.13385378776109169152 0.13435577719289393261 0.13476925514696569408 0.13509340676692502270 0.13532743343897282728 0.13547055883436573409 0.13552203589289343877 0.13548115478035607784 0.13534725182892604067 0.13511971943734196744 0.13479801686707038044 0.13438168182036833165 0.13387034262704675114 0.13326373080056541642 0.13256169365463402188 0.13176420660462559442 
0.13288745374090876750 0.13374956211407648676 0.13452563352661189855 0.13521480153838041915 0.13581619547683726479 0.13632894309478946204 0.13675217395177619029 0.13708502361659405389 0.13732663878568238114 0.13747618340595396669 0.13753284588026670754 0.13749584741762227447 0.13736445156644702670 0.13713797493584314879 0.13681579906441490579 0.13639738333761788902 0.13588227878208469779 0.13527014248041671629 0.13456075225646610405 0.13375402118638349269 
0.13488276930258269459 0.13576012085702404697 0.13655058543583376007 0.13725326435158366478 0.13786724951308745868 0.13839162575765051599 0.13882547394875555113 0.13916787496199234386 0.13941791468120875996 0.13957469012350101623 0.13963731680459734452 0.13960493744341936906 0.13947673208339642081 0.13925192967516855647 0.13892982111712834370 0.13850977368360359310 0.13799124668325743470 0.13737380808255067466 0.13665715170443018533 0.13584111447912150528 
0.13696408424449579844 0.13785756657560307992 0.13866332300811545775 0.13938042091903302122 0.14000791246627852793 0.14054483647396967538 0.14099022112360315440 0.14134308760141095496 0.14160245485365915985 0.14176734560224399373 0.14183679377120234077 0.14180985346806154745 0.14168560964855086981 0.14146319056430636807 0.14114178204532651373 0.14072064359641078823 0.14019912618479071775 0.13957669146209866762 0.13885293199958245736 0.13802759192967067881 
0.13913220890848820854 0.14004273819277704427 0.14086471910199185875 0.14159718385015446218 0.14223914295902381766 0.14278958654834661424 0.14324748647027646387 0.14361179946638938376 0.14388147152977301402 0.14405544366061337480 0.14413265920990631086 0.14411207300907352691 0.14399266247843917066 0.14377344088817967105 0.14345347290346033287 0.14303189247192257816 0.14250792299739603597 0.14188089958147065417 0.14115029290213013113 0.14031573404280089923 
0.14138793647617931004 0.14231645818502497436 0.14315563135692058183 0.14390445242056906783 0.14456188897131533322 0.14512688029011647228 0.14559833874276648102 0.14597515226409699118 0.14625618813843022092 0.14644029830053015284 0.14652632639873591769 0.14651311687988724519 0.14639952636795242058 0.14618443760651284036 0.14586677620841273506 0.14544553039042301679 0.14491977375140019380 0.14428869096425783747 0.14355160598466656929 0.14270801203322183714 
0.14373203768589862261 0.14467952671422296129 0.14553689572009625985 0.14630310550388569979 0.14697708021555208613 0.14755770689803746065 0.14804383594657619105 0.14843428270880187902 0.14872783045932067014 0.14892323500434090366 0.14901923120462010064 0.14901454174378717110 0.14890788850697089796 0.14869800696150661801 0.14838366393325455594 0.14796367912995661564 0.14743695065352382945 0.14680248453949382159 0.14605942803905663796 0.14520710590278251839 
0.14616525522521847669 0.14713271526587190507 0.14800931930535562997 0.14879399365932549637 0.14948561948896993412 0.15008303113990498212 0.15058501543669905454 0.15099031216521385801 0.15129761598570967696 0.15150558005289258001 0.15161282167161643786 0.15161793038367074593 0.15151947895463749316 0.15131603779928831655 0.15100619343314242160 0.15058857154262511591 0.15006186519324474227 0.14942486850113689822 0.14867651572928364256 0.14781592519239408756 
0.14868829786346027255 0.14967675981869052459 0.15057367257612891409 0.15137793033909066609 0.15208837294109728289 0.15270378273591347917 0.15322288249510118696 0.15364433452964526561 0.15396674126541154415 0.15418864754990344035 0.15430854504528226934 0.15432487916464213140 0.15423605912862017875 0.15404047184786670566 0.15373650045740150372 0.15332254841415651758 0.15279707007569323651 0.15215860854252549750 0.15140584118454669671 0.15053763258925573210 
0.15130183439596497919 0.15231235356930106217 0.15323068084137878020 0.15405568217981085999 0.15478615920041507992 0.15542084436755046473 0.15595839727814689302 0.15639740219285450107 0.15673636699638782144 0.15697372383602709034 0.15710783179496695672 0.15713698210099535935 0.15705940654733438477 0.15687329000615651831 0.15657678813444017574 0.15616805158090607542 0.15564525815284621646 0.15500665440872526957 0.15425060787712183141 0.15337567039008204173 
0.15400648746762266028 0.15504013922117007573 0.15598101504027456210 0.15682795833835935784 0.15757973731320173982 0.15823503825572662884 0.15879246005708186340 0.15925050996723794094 0.15960760069125820571 0.15986204900285000408 0.16001207619756305234 0.16005581089703799225 0.15999129495356537167 0.15981649349498466828 0.15952931049329685531 0.15912761162218141964 0.15860925654606020108 0.15797214306240756065 0.15721426552513351194 0.15633378942743850204 
0.15680282731390168816 0.15786070080748199063 0.15882528176019014565 0.15969539882015004739 0.16046979345830586494 0.16114711128507241966 0.16172589472721610182 0.16220457692775711034 0.16258147679855727841 0.16285479528655183445 0.16302261309539731182 0.16308289033602815787 0.16303346887490438588 0.16287207852691976129 0.16259634872158107433 0.16220382786846246348 0.16169201334680569082 0.16105839576971142657 0.16030052173356620915 0.15941607926773010417 
0.15969136537922212771 0.16077455493466613623 0.16176401237285395474 0.16265856172374484889 0.16345692641479911411 0.16415771869904133284 0.16475943063895290286 0.16526042621801723120 0.16565893428866187986 0.16595304224940271576 0.16614069056144620262 0.16621966847677277501 0.16618761168310430820 0.16604200301620911095 0.16578017799764510620 0.16539933778328166913 0.16489657320298847787 0.16426890493606655097 0.16351334637169004371 0.16262699693305743276 
0.16267254760162408456 0.16378214117910652736 0.16479765107281479919 0.16571790928717639035 0.16654163177810454854 0.16726740645734075597 0.16789368291153689006 0.16841876301669719829 0.16884079188867034960 0.16915774886095116814 0.16936743842421186912 0.16946748132651237584 0.16945530636453098872 0.16932814385716737915 0.16908302246950873693 0.16871677206403054572 0.16822603674579986177 0.16760730439987617246 0.16685696188406995422 0.16597138844645292766 
0.16574674681451406766 0.16688381110732106172 0.16792654145212213002 0.16887379257404125377 0.16972428495310190599 0.17047659244068039119 0.17112913153315659209 0.17168015104856429454 0.17212772138837131863 0.17246972288151984909 0.17270383294793800744 0.17282751204053378724 0.17283798859134000270 0.17273224357842056897 0.17250699595919183338 0.17215869125753166524 0.17168349731630444532 0.17107731403356854494 0.17033580831826061752 0.16945449203820445172 
0.16891425309135654764 0.17007981498354141081 0.17115091105431129437 0.17212643460376464422 0.17300512301958145822 0.17378554681912253277 0.17446609973184509790 0.17504498825603218015 0.17552021973473072580 0.17588958832881898542 0.17615065844548660756 0.17630074529634487401 0.17633689238187483239 0.17625584590598297741 0.17605402653130655666 0.17572749969059989206 0.17527194722831773710 0.17468264609983269464 0.17395446531719965799 0.17308190209021331873 


==> test/01/zzz17z3.txt <==
0.02104591724174734169 0.02062776854459114420 0.02022424221815541726 0.01983497614210993562 0.01945962502022739390 0.01909786319336485849 0.01874938490973644331 0.01841390341230377328 0.01809114956399267629 0.01778087037452282318 0.01748282760041602185 0.01719679648915022757 0.01692256468748365786 0.01665993130948839260 0.01640870614921921197 0.01616870901944061564 0.01593976919783648624 0.01572172496372693448 0.01551442321052634229 0.01531771912149815923 
0.02117134032600298532 0.02075197657984318572 0.02034702172677582688 0.01995617854174433839 0.01957915215619039986 0.01921565567651715642 0.01886541301191235059 0.01852816006156556006 0.01820364498414812904 0.01789162798465093393 0.01759188087181750779 0.01730418652875649610 0.01702833837369923525 0.01676413984977973698 0.01651140396111058783 0.01626995286054990636 0.01603961748834077314 0.01582023725783877899 0.01561165978340232040 0.01541374064537056644 
0.02128206505544220917 0.02086177572200277261 0.02045568956736036961 0.02006356414190117385 0.01968514938627272462 0.01932019434460103408 0.01896845139983024953 0.01862967883789799425 0.01830364232638332506 0.01799011570811528266 0.01768888137344655845 0.01739973038035900685 0.01712246242877702926 0.01685688575482072529 0.01660281698489348215 0.01636008097330764535 0.01612851063713792443 0.01590794679588510702 0.01569823801987360601 0.01549924048916647909 
0.02137836195869912553 0.02095737168536531553 0.02055039667876168083 0.02015723907222725930 0.01977768690239828028 0.01941152091578403696 0.01905851940490959490 0.01871846156381282156 0.01839112977537190469 0.01807631114798028890 0.01777379853349443650 0.01748339119045595400 0.01720489520622916005 0.01693812375583267013 0.01668289725033497012 0.01643904341064925806 0.01620639729101815488 0.01598480126869011170 0.01577410501104052273 0.01557416542784546658 
0.02146046908965831834 0.02103895238199766579 0.02063128639009377888 0.02023730856584789184 0.01985683823530908637 0.01948968301122721430 0.01913564374021127154 0.01879451823707178199 0.01846610406331118323 0.01815020057493954217 0.01784661042209493079 0.01755514064174118483 0.01727560344985100763 0.01700781681194587364 0.01675160484996447360 0.01650679812793626189 0.01627323384759532879 0.01605075597681666910 0.01583921532775291185 0.01563846959716464965 
0.02152858912905753971 0.02110668236287327124 0.02069848793376789439 0.02030387056576146015 0.01992267446176293130 0.01955472915360445887 0.01919985430763647069 0.01885786358095187590 0.01852856766586149367 0.01821177666637177617 0.01790730193820454924 0.01761495750456279138 0.01733456113948778771 0.01706593519213534318 0.01680890720964080612 0.01656331040353598363 0.01632898399461020153 0.01610577346322832754 0.01589353072598980246 0.01569211425484929798 
0.02158288896212770536 0.02116070000666998158 0.02075211241634305689 0.02035701130166714043 0.01997525989237672328 0.01960670483379121573 0.01925118075577829380 0.01890851411323770867 0.01857852635281117756 0.01826103648648150918 0.01795586315978871250 0.01766282629881764724 0.01738174841140198434 0.01711245560746689140 0.01685477839292742058 0.01660855228195665806 0.01637361826408118004 0.01614982315549663358 0.01593701985812867941 0.01573506754513825934 
0.02162350034674754076 0.02120111628533586159 0.02079225042326721465 0.02039680233218734914 0.02001464897228560219 0.01964564953340539391 0.01928964976844776968 0.01894648576340948049 0.01861598714566397444 0.01829797976695437742 0.01799228791565113048 0.01769873611951713541 0.01741715059983561797 0.01714736043340282443 0.01688919847264534410 0.01664250206728207920 0.01640711362426121311 0.01618288103654837162 0.01596965800589002227 0.01576730427995573849 
0.02165052092478838772 0.02122801436465869551 0.02081897065920260484 0.02042329863152941502 0.02004088413117295631 0.01967159455909700538 0.01931528302119791748 0.01897179202628848996 0.01864095669948087619 0.01832260752002088169 0.01801657261634427229 0.01772267966376414594 0.01744075743502052425 0.01717063705366346504 0.01691215299696903138 0.01666514389026510501 0.01642945312913322506 0.01620492936054561406 0.01599142684892728566 0.01578880574855934596 
0.02166401518591007727 0.02124144958930793137 0.02083231921735507336 0.02043653740355474285 0.02005399436177977487 0.01968456155061171220 0.01932809573095840838 0.01898444262106566832 0.01865344010595016214 0.01833492099730399047 0.01802871536594095186 0.01773465248417464141 0.01745256242281886458 0.01718227734926150094 0.01692363257130220094 0.01667646736767608093 0.01644062564146095765 0.01621595642757357736 0.01600231428071416731 0.01579955956564165973 
0.02166401518591003911 0.02124144958930788279 0.02083231921735502479 0.02043653740355466999 0.02005399436177971936 0.01968456155061165322 0.01932809573095835287 0.01898444262106560934 0.01865344010595011703 0.01833492099730394190 0.01802871536594092064 0.01773465248417460671 0.01745256242281884029 0.01718227734926147318 0.01692363257130218013 0.01667646736767606358 0.01644062564146093336 0.01621595642757356348 0.01600231428071416037 0.01579955956564164932 
0.02165052092478825935 0.02122801436465852898 0.02081897065920241749 0.02042329863152922073 0.02004088413117275855 0.01967159455909682150 0.01931528302119775789 0.01897179202628832689 0.01864095669948073741 0.01832260752002075332 0.01801657261634417515 0.01772267966376405227 0.01744075743502044445 0.01717063705366340606 0.01691215299696898627 0.01666514389026505644 0.01642945312913316608 0.01620492936054556202 0.01599142684892725097 0.01578880574855931820 
0.02162350034674729443 0.02120111628533556322 0.02079225042326691281 0.02039680233218703689 0.02001464897228531076 0.01964564953340511982 0.01928964976844750948 0.01894648576340923762 0.01861598714566375934 0.01829797976695419007 0.01799228791565096047 0.01769873611951698969 0.01741715059983548960 0.01714736043340272728 0.01688919847264525737 0.01664250206728199594 0.01640711362426112291 0.01618288103654828489 0.01596965800588994594 0.01576730427995568298 
0.02158288896212729943 0.02116070000666953749 0.02075211241634261281 0.02035701130166671716 0.01997525989237632429 0.01960670483379082715 0.01925118075577792257 0.01890851411323737560 0.01857852635281088266 0.01826103648648125591 0.01795586315978848005 0.01766282629881744948 0.01738174841140181434 0.01711245560746674568 0.01685477839292729221 0.01660855228195654010 0.01637361826408105514 0.01614982315549651909 0.01593701985812857186 0.01573506754513815872 
0.02152858912905694644 0.02110668236287268143 0.02069848793376732193 0.02030387056576093974 0.01992267446176242823 0.01955472915360397662 0.01919985430763602660 0.01885786358095145956 0.01852856766586113285 0.01821177666637143963 0.01790730193820425087 0.01761495750456252424 0.01733456113948754831 0.01706593519213514543 0.01680890720964063959 0.01656331040353582057 0.01632898399461004887 0.01610577346322817835 0.01589353072598966368 0.01569211425484916614 
0.02146046908965753425 0.02103895238199692333 0.02063128639009308499 0.02023730856584725346 0.01985683823530847575 0.01948968301122664531 0.01913564374021074418 0.01879451823707129973 0.01846610406331074608 0.01815020057493915359 0.01784661042209456649 0.01755514064174084829 0.01727560344985071619 0.01700781681194562731 0.01675160484996426544 0.01650679812793606066 0.01627323384759513450 0.01605075597681648175 0.01583921532775273144 0.01563846959716447618 
0.02137836195869811245 0.02095737168536440306 0.02055039667876084816 0.02015723907222650296 0.01977768690239757945 0.01941152091578339511 0.01905851940490900509 0.01871846156381227338 0.01839112977537140856 0.01807631114797984481 0.01777379853349402364 0.01748339119045558276 0.01720489520622884780 0.01693812375583240298 0.01668289725033472379 0.01643904341064902561 0.01620639729101793977 0.01598480126868990700 0.01577410501104032844 0.01557416542784527923 
0.02128206505544102956 0.02086177572200172137 0.02045568956735941551 0.02006356414190031690 0.01968514938627194746 0.01932019434460032631 0.01896845139982959380 0.01862967883789739404 0.01830364232638277341 0.01799011570811477612 0.01768888137344610742 0.01739973038035861480 0.01712246242877668231 0.01685688575482042345 0.01660281698489320459 0.01636008097330738514 0.01612851063713767463 0.01590794679588487109 0.01569823801987339437 0.01549924048916627266 
0.02117134032600166346 0.02075197657984200611 0.02034702172677477910 0.01995617854174339470 0.01957915215618955679 0.01921565567651638273 0.01886541301191164630 0.01852816006156492168 0.01820364498414754617 0.01789162798465041351 0.01759188087181703594 0.01730418652875607283 0.01702833837369885014 0.01676413984977940044 0.01651140396111027558 0.01626995286054961840 0.01603961748834051640 0.01582023725783854654 0.01561165978340209662 0.01541374064537034440 
0.02104591724174592962 0.02062776854458988826 0.02022424221815430703 0.01983497614210894683 0.01945962502022650573 0.01909786319336405358 0.01874938490973570432 0.01841390341230310021 0.01809114956399207608 0.01778087037452229582 0.01748282760041555001 0.01719679648914979736 0.01692256468748325887 0.01665993130948804565 0.01640870614921888931 0.01616870901944031380 0.01593976919783622256 0.01572172496372669162 0.01551442321052610637 0.01531771912149791810 


==> test/01/zzz17z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz18z0.txt <==
0.19522164964339314142 0.19654399039089651136 0.19775349237346431797 0.19884938705198768050 0.19983070938150274132 0.20069628323029214956 0.20144471093435176168 0.20207436368931314119 0.20258337089056224767 0.20296960731105220810 0.20323067742771969146 0.20336389645217575750 0.20336626781515504403 0.20323445710848889179 0.20296476294247542405 0.20255308605252089760 0.20199489967654080114 0.20128522741898580151 0.20041864072455523038 0.19938929864225107824 
0.19153145749510835927 0.19282378183197934618 0.19400376110447892231 0.19507050718060031658 0.19602297543045060779 0.19685994539412293713 0.19758000654134455498 0.19818154640508400810 0.19866273934404424240 0.19902153486800411297 0.19925564493442213254 0.19936252999620635018 0.19933938394785924442 0.19918311858660781022 0.19889034891263390747 0.19845738173488000622 0.19788021192286342487 0.19715453368592539274 0.19627577904291937383 0.19523920271879960375 
0.18795285037417652774 0.18921591833743353628 0.19036726303187151421 0.19140590513548394469 0.19233073976557651941 0.19314051637440474152 0.19383382343181931873 0.19440907604563439914 0.19486450521252651757 0.19519814788249781334 0.19540783744575834779 0.19549119465036809973 0.19544561939346757895 0.19526828437744903066 0.19495613238657205635 0.19450588005150198923 0.19391403259410733284 0.19317691635893302626 0.19229073904239724069 0.19125169121900603697 
0.18448508555672046838 0.18571977811170659045 0.18684346755008954255 0.18785511056388728979 0.18875356212196667260 0.18953755690610032958 0.19020569476589346825 0.19075642913310766891 0.19118805757792955990 0.19149871400370196972 0.19168636231574534556 0.19174879176604017750 0.19168361459819413528 0.19148826714314892694 0.19116001620470335354 0.19069597349044870027 0.19009312204313061345 0.18934836011330202776 0.18845856954873063671 0.18742071711055616201 
0.18112735858904938091 0.18233464100258253704 0.18343171849289272024 0.18441750744800888828 0.18529084125230257940 0.18605045436213604737 0.18669496959254650026 0.18722288814297316506 0.18763258196238216668 0.18792228823863521558 0.18809010604748058193 0.18813399549985299064 0.18805178009012016305 0.18784115339224960461 0.18749969179864398039 0.18702487566245876160 0.18641412197466425416 0.18566483250241397340 0.18477446192866697761 0.18374061054287815775 
0.17787881645919489948 0.17905970881668170636 0.18013125797089019065 0.18109235948295293595 0.18194184107709876486 0.18267844969759472473 0.18330084109918304280 0.18380757188385646317 0.18419709388999092048 0.18446775094097592196 0.18461777813568885920 0.18464530409577037395 0.18454835687018342205 0.18432487453708520930 0.18397272193516428507 0.18348971538607791731 0.18287365769065358490 0.18212238599302299491 0.18123383512064514256 0.18020611841901074124 
0.17473856553300409766 0.17589411983405919826 0.17694124509103342779 0.17787883143581401102 0.17870571387554459730 0.17942066225196109941 0.18002237322273445530 0.18050946440327847453 0.18088047077274918562 0.18113384349958880359 0.18126795145852855895 0.18128108587735636270 0.18117146875775777537 0.18093726595074324792 0.18057660601885014429 0.18008760625603500993 0.17946840740884881238 0.17871721865837950083 0.17783237414187974545 0.17681240152712099367 
0.17170567712871076527 0.17283695989551728367 0.17386077112337039452 0.17477600729372502752 0.17558152073730479148 0.17627611221197053704 0.17685852513651514895 0.17732744173377359975 0.17768148129813840508 0.17791920082610163112 0.17803909832148040460 0.17803961919736877029 0.17791916633274815207 0.17767611448928005702 0.17730882993345808973 0.17681569621036352657 0.17619514703032726488 0.17544570708976683915 0.17456604126137328925 0.17355501185450589174 
0.16877919218008208269 0.16988727149592888765 0.17088887221320578358 0.17178290587841080206 0.17256824956797889303 0.17324374072210133035 0.17380817337758208696 0.17426029609716267577 0.17459881185992934260 0.17482238018519868916 0.17492962180392243599 0.17491912625789027280 0.17478946288658597785 0.17453919574017096039 0.17416690301533835350 0.17367120162163374175 0.17305077741232993693 0.17230442140898710734 0.17143107195934048637 0.17042986214725749927 
0.16595812565392670246 0.16704406169491026191 0.16802454035511327213 0.16889849443873347634 0.16966483093409834293 0.17032242773087349907 0.17087013155454905400 0.17130675741736564599 0.17163108985921737837 0.17184188625084137469 0.17193788245112054391 0.17191780114368387933 0.17178036321553452614 0.17152430256947945320 0.17114838476609064988 0.17065142984850292796 0.17003233958837168927 0.16929012917451108367 0.16842396301974418837 0.16743319387081082028 
0.16324147097657548677 0.16430630927467226865 0.16526673307360351117 0.16612170058731118294 0.16687015199880755878 0.16751100771274535228 0.16804316769237517826 0.16846551215853342032 0.16877690390873298365 0.16897619250782877631 0.16906222060603465218 0.16903383265019014670 0.16888988626238915502 0.16862926655612184290 0.16825090363104183711 0.16775379341791568644 0.16713702191814278075 0.16639979268094134968 0.16554145707431455747 0.16456154653361879103 
0.16062820451980366898 0.16167297135359973148 0.16261438207731707117 0.16345142283810015771 0.16418306876107549575 0.16480828342892500649 0.16532601934367310847 0.16573521961566015093 0.16603482110935258165 0.16622375926570601146 0.16630097481499908629 0.16626542258865331658 0.16611608262771035416 0.16585197376157698179 0.16547216978403955778 0.16497581827397511667 0.16436216198534256416 0.16363056255679664375 0.16278052606295384530 0.16181172965411766418 
0.15811729010372971294 0.15914298954260580610 0.16006640104396480107 0.16088653992669701975 0.16160241677846926001 0.16221303789820606944 0.16271740663773201496 0.16311452585108174307 0.16340340164731109729 0.16358304863064393464 0.16365249679960233720 0.16361080026171376245 0.16345704789822224079 0.16319037607843617232 0.16280998346956387923 0.16231514790860268604 0.16170524519245577100 0.16097976949794903789 0.16013835496658629376 0.15918079778890595333 
0.15570768343932417377 0.15671529566912895115 0.15762169262923936275 0.15842591904625372146 0.15912702052789859386 0.15972404474769799632 0.16021604345796716662 0.16060207550362387563 0.16088121099816607429 0.16105253680995604282 0.16111516349105242663 0.16106823376037709972 0.16091093262502864647 0.16064249918438130993 0.16026224010717698976 0.15976954469841581075 0.15916390137792862935 0.15844491527595752633 0.15761232651653642178 0.15666602861586442774 
0.15339833642731554031 0.15438881706534682281 0.15527915475761022712 0.15606842310118018702 0.15675570153917336991 0.15734007710672054392 0.15782064694281522366 0.15819652170728037976 0.15846683003177333693 0.15863072411996143041 0.15868738659427433779 0.15863603866371359108 0.15847594965713390769 0.15820644792688307034 0.15782693307634709790 0.15733688939995504885 0.15673590034488540934 0.15602366371141615509 0.15520000720773752256 0.15426490387279145899 
0.15118820123791359977 0.15216248140733251715 0.15303768623467461918 0.15381291706168331856 0.15448728542089418259 0.15505991519719569682 0.15552994549929297086 0.15589653435090891631 0.15615886330168551877 0.15631614304384222613 0.15636762010236990306 0.15631258464306893585 0.15615037941291040613 0.15588040978966993810 0.15550215487137303283 0.15501517948017179416 0.15441914689024194285 0.15371383201708407884 0.15289913473020616541 0.15197509287881180717 
0.14907623410867620883 0.15003522109139491580 0.15089619171207258042 0.15165827348998398016 0.15232060788552437280 0.15288235276187495115 0.15334268550625199112 0.15370080689537712892 0.15395594578021756793 0.15410736465135196904 0.15415436612829422347 0.15409630039328187090 0.15393257356176878736 0.15366265694751352067 0.15328609713930343994 0.15280252675911709659 0.15221167571882629477 0.15151338273647238508 0.15070760681719122531 0.14979443835294073417 
0.14706139881176202855 0.14800597713749841233 0.14885358603223691754 0.14960337730065559336 0.15025451986934451609 0.15080620245852760508 0.15125763686846291356 0.15160806194413012360 0.15185674827245571050 0.15200300365305383088 0.15204617936617320639 0.15198567723999539814 0.15182095749336937951 0.15155154729931194502 0.15117704997921013743 0.15069715469816694076 0.15011164648947367128 0.14942041639278774712 0.14862347144914567210 0.14772094426027129743 
0.14514266975471287746 0.14607370261459964866 0.14690879797872094525 0.14764712981105701517 0.14828789183267046536 0.14883030033442820605 0.14927359756494174015 0.14961705574022474141 0.14985998171242143062 0.15000172232223460411 0.15004167044334965064 0.14997927170715702472 0.14981403187240166508 0.14954552477715477021 0.14917340078005814075 0.14869739556486660792 0.14811733914811381352 0.14743316489605967634 0.14664491832633241852 0.14575276544478113494 
0.14331903468991100126 0.14423736558746641512 0.14506077345699033843 0.14578845213218108445 0.14641961731585206863 0.14695350948157329118 0.14738939731665134936 0.14772658173940567128 0.14796440051477069422 0.14810223348011342104 0.14813950837783373959 0.14807570727288138501 0.14791037351192551363 0.14764311915684730225 0.14727363279900124171 0.14680168763312773095 0.14622714964205515975 0.14554998571700453192 0.14477027151534310745 0.14388819884027750917 


==> test/01/zzz18z1.txt <==
0.25274236550734952012 0.25598798297634844934 0.25940846190419353245 0.26300619176703782243 0.26678369882354457943 0.27074365146493234446 0.27488886660941663775 0.27922231734638280898 0.28374714207392742749 0.28846665540986132781 0.29338436118267374741 0.29850396780897858751 0.30382940630616595001 0.30936485101386163032 0.31511474269378941804 0.32108381283708237186 0.32727710634820733615 0.33369999660302285260 0.34035818098928022346 0.34725763449242813552 
0.25432672065126110672 0.25759238642881898684 0.26103391475705606251 0.26465368856037602141 0.26845422220186559992 0.27243816536115772475 0.27660830752424175882 0.28096758316895797947 0.28551907772744944403 0.29026603438800469004 0.29521186174980679207 0.30036014224156298846 0.30571464101900547305 0.31127931469978437073 0.31705831866582290246 0.32305601058049260299 0.32927694594219558688 0.33572585849528063795 0.34240761357095977901 0.34932711538266669749 
0.25573746807390840274 0.25902092733061010676 0.26248112213483554278 0.26612042551554443426 0.26994133606238412959 0.27394648025359169541 0.27813861495743447128 0.28252063007775829462 0.28709555127890762360 0.29186654266490102971 0.29683690918698574235 0.30201009838846137878 0.30738970082850819443 0.31297944810044731057 0.31878320668922488501 0.32480496487686916218 0.33104880834480215901 0.33751887786494433330 0.34421929941661183472 0.35115407341843274391 
0.25697372956212471973 0.26027273268487738367 0.26374922093613151208 0.26740555530458187672 0.27124421627853467776 0.27526780463339051153 0.27947904197414602523 0.28388077090573293759 0.28847595464552172606 0.29326767580570589633 0.29825913394477371332 0.30345364129678858989 0.30885461580611861532 0.31446557018427240271 0.32029009511376010932 0.32633183389295683519 0.33259444469519883203 0.33908154520308264601 0.34579663281211064918 0.35274297232218848608 
0.25803474835590234360 0.26134705291064297406 0.26483747362023102312 0.26850835848811671625 0.27236216911378208216 0.27640148002728931464 0.28062897740002590297 0.28504745692550559344 0.28965982059174055774 0.29446907196762700520 0.29947830948961456921 0.30469071704780020804 0.31010955091490544078 0.31573812171676429728 0.32157976968858675848 0.32763783088599951476 0.33391559133995396547 0.34041622544007704709 0.34714271430655940787 0.35409773998303034626 
0.25891988520770858884 0.26224325698156136788 0.26574526214603316765 0.26942823591387216053 0.27329462166118745348 0.27734696896195881743 0.28158793067316234549 0.28602025880452319750 0.29064679882830823932 0.29547048198344671999 0.30049431499825735026 0.30572136648989151064 0.31115474908893830941 0.31679759607929203202 0.32265303103782344563 0.32872412862250027787 0.33501386433854035696 0.34152505091071250209 0.34826025899101953343 0.35522172063313067758 
0.25962861449748420029 0.26296082766186079649 0.26647208206846823009 0.27016470136015124925 0.27404111265513680928 0.27810384348619626715 0.28235551752614135301 0.28679884879111616769 0.29143663393352231550 0.29627174213959445170 0.30130710203007710080 0.30654568482457034140 0.31199048287166392113 0.31764448247364152067 0.32351062976091471413 0.32959178822763773864 0.33589068648099418279 0.34240985487321301539 0.34915155011367593474 0.35611766787879978180 
0.26016052062197869699 0.26349935709992877708 0.26701753710582781798 0.27071737480312790813 0.27460128411301237827 0.27867177480154814440 0.28293144715409074275 0.28738298490027752718 0.29202914597507051431 0.29687275061133128196 0.30191666615788670391 0.30716378790664888854 0.31261701509950573508 0.31827922118269558194 0.32415321730455665117 0.33024170804614233488 0.33654723848458562019 0.34307213198747016358 0.34981841871167168589 0.35678775572503557134 
0.26051529485394198105 0.26385854301004757483 0.26738133445178624559 0.27108597663352018703 0.27497487419223654026 0.27905052445289341145 0.28331551138839577986 0.28777249768083323911 0.29242421445515093259 0.29727344817277306932 0.30232302408348887823 0.30757578554463282927 0.31303456843701465973 0.31870216985307847635 0.32458131022847369618 0.33067458816778955155 0.33698442742373574399 0.34351301588041022184 0.35026223702050490738 0.35723359526271597497 
0.26069273283580196576 0.26403818563453301804 0.26756328105774973558 0.27127032308692988760 0.27516171156951968468 0.27923993742939295926 0.28350757626576561510 0.28796727997950855027 0.29262176599192696314 0.29747380354112112899 0.30252619645866313247 0.30778176175137905712 0.31324330325084120963 0.31891357956413013408 0.32479526558847027218 0.33089090697280609810 0.33720286716215769340 0.34373326708993012790 0.35048391822722124722 0.35745625057122804025 
0.26069273283580157718 0.26403818563453285151 0.26756328105774962456 0.27127032308692961005 0.27516171156951951815 0.27923993742939290374 0.28350757626576561510 0.28796727997950849476 0.29262176599192701865 0.29747380354112129552 0.30252619645866346554 0.30778176175137944570 0.31324330325084170923 0.31891357956413063368 0.32479526558847088280 0.33089090697280676423 0.33720286716215847056 0.34373326708993101608 0.35048391822722241296 0.35745625057122931700 
0.26051529485394120389 0.26385854301004696421 0.26738133445178585701 0.27108597663351968743 0.27497487419223604066 0.27905052445289324492 0.28331551138839577986 0.28777249768083329462 0.29242421445515132117 0.29727344817277373545 0.30232302408348998846 0.30757578554463416154 0.31303456843701604750 0.31870216985308047475 0.32458131022847602765 0.33067458816779193853 0.33698442742373835301 0.34351301588041316393 0.35026223702050818254 0.35723359526271997177 
0.26016052062197764227 0.26349935709992783339 0.26701753710582715184 0.27071737480312746404 0.27460128411301210072 0.27867177480154814440 0.28293144715409085377 0.28738298490027808230 0.29202914597507134697 0.29687275061133244769 0.30191666615788831374 0.30716378790665105347 0.31261701509950834410 0.31827922118269874607 0.32415321730456025939 0.33024170804614644270 0.33654723848458995006 0.34307213198747499305 0.34981841871167701497 0.35678775572504178859 
0.25962861449748303455 0.26296082766185963076 0.26647208206846745293 0.27016470136015080517 0.27404111265513658724 0.27810384348619621164 0.28235551752614146404 0.28679884879111672280 0.29143663393352348123 0.29627174213959611704 0.30130710203007943226 0.30654568482457306144 0.31199048287166741833 0.31764448247364568401 0.32351062976091959911 0.32959178822764328975 0.33589068648100006698 0.34240985487321978775 0.34915155011368337323 0.35611766787880805296 
0.25891988520770775617 0.26224325698156070175 0.26574526214603266805 0.26942823591387204951 0.27329462166118745348 0.27734696896195909499 0.28158793067316273406 0.28602025880452397466 0.29064679882830962709 0.29547048198344882941 0.30049431499826018133 0.30572136648989478580 0.31115474908894219519 0.31679759607929680598 0.32265303103782938532 0.32872412862250688370 0.33501386433854762892 0.34152505091072077326 0.34826025899102885930 0.35522172063314116919 
0.25803474835590184400 0.26134705291064264099 0.26483747362023085659 0.26850835848811688278 0.27236216911378235972 0.27640148002728981425 0.28062897740002668012 0.28504745692550675917 0.28965982059174250063 0.29446907196762950321 0.29947830948961767783 0.30469071704780392729 0.31010955091491004820 0.31573812171676990390 0.32157976968859364186 0.32763783088600734184 0.33391559133996279174 0.34041622544008698359 0.34714271430657056561 0.35409773998304283626 
0.25697372956212422013 0.26027273268487693958 0.26374922093613140106 0.26740555530458198774 0.27124421627853506633 0.27526780463339128868 0.27947904197414713545 0.28388077090573449190 0.28847595464552394651 0.29326767580570883842 0.29825913394477743257 0.30345364129679308629 0.30885461580612422194 0.31446557018427934160 0.32029009511376804742 0.32633183389296582799 0.33259444469520910159 0.33908154520309413682 0.34579663281212363879 0.35274297232220308551 
0.25573746807390818070 0.25902092733060999574 0.26248112213483565380 0.26612042551554476733 0.26994133606238496226 0.27394648025359280563 0.27813861495743597008 0.28252063007776034853 0.28709555127891028814 0.29186654266490436038 0.29683690918698990568 0.30201009838846665234 0.30738970082851446719 0.31297944810045502662 0.31878320668923360026 0.32480496487687904317 0.33104880834481320573 0.33751887786495698984 0.34421929941662626762 0.35115407341844900868 
0.25432672065126105121 0.25759238642881904235 0.26103391475705639557 0.26465368856037668754 0.26845422220186676565 0.27243816536115916804 0.27660830752424353518 0.28096758316896053298 0.28551907772745260816 0.29026603438800868684 0.29521186174981167705 0.30036014224156898367 0.30571464101901224542 0.31127931469979253087 0.31705831866583222833 0.32305601058050320562 0.32927694594220796587 0.33572585849529462676 0.34240761357097559969 0.34932711538268446105 
0.25274236550734974216 0.25598798297634878240 0.25940846190419430961 0.26300619176703904367 0.26678369882354618925 0.27074365146493417633 0.27488886660941880269 0.27922231734638564005 0.28374714207393109122 0.28846665540986593523 0.29338436118267935404 0.29850396780898530436 0.30382940630617355504 0.30936485101387045660 0.31511474269379946556 0.32108381283709380716 0.32727710634822060332 0.33369999660303795164 0.34035818098929709885 0.34725763449244723136 


==> test/01/zzz18z2.txt <==
0.14331903469023810072 0.14423736558779556849 0.14506077345732115713 0.14578845213251345747 0.14641961731618563514 0.14695350948190799567 0.14738939731698691427 0.14772658173974181905 0.14796440051510711955 0.14810223348044981861 0.14813950837816991513 0.14807570727321722748 0.14791037351226082874 0.14764311915718170143 0.14727363279933464169 0.14680168763345996519 0.14622714964238581192 0.14554998571733354651 0.14477027151567029017 0.14388819884060266574 
0.14514266975504427903 0.14607370261493313190 0.14690879797905612159 0.14764712981139371806 0.14828789183300844501 0.14883030033476732368 0.14927359756528166268 0.14961705574056510804 0.14985998171276221358 0.15000172232257541483 0.15004167044369032258 0.14997927170749728032 0.14981403187274131006 0.14954552477749349926 0.14917340078039589835 0.14869739556520306101 0.14811733914844868454 0.14743316489639282652 0.14664491832666370907 0.14575276544511042709 
0.14706139881209781550 0.14800597713783625320 0.14885358603257653476 0.14960337730099679265 0.15025451986968704765 0.15080620245887124686 0.15125763686880741576 0.15160806194447515316 0.15185674827280110089 0.15200300365339936004 0.15204617936651856902 0.15198567724034015014 0.15182095749371352089 0.15155154729965514271 0.15117704997955222490 0.15069715469850772371 0.15011164648981312197 0.14942041639312550472 0.14862347144948143129 0.14772094426060491945 
0.14907623410901668648 0.15003522109173747512 0.15089619171241697160 0.15165827349032992566 0.15232060788587167832 0.15288235276222339465 0.15334268550660123953 0.15370080689572696020 0.15395594578056770452 0.15410736465170221665 0.15415436612864436006 0.15409630039363145237 0.15393257356211759168 0.15366265694786135354 0.15328609713965016259 0.15280252675946254248 0.15221167571917021410 0.15151338273681455582 0.15070760681753153643 0.14979443835327882484 
0.15118820123825885138 0.15216248140767982266 0.15303768623502375656 0.15381291706203403802 0.15448728542124637308 0.15505991519754902530 0.15552994549964718751 0.15589653435126374359 0.15615886330204056809 0.15631614304419733097 0.15636762010272492462 0.15631258464342356884 0.15615037941326423421 0.15588040979002285025 0.15550215487172464046 0.15501517948052204177 0.15441914689059063615 0.15371383201743110680 0.15289913473055122273 0.15197509287915467180 
0.15339833642766598221 0.15438881706569931862 0.15527915475796461031 0.15606842310153609676 0.15675570153953069519 0.15734007710707909045 0.15782064694317465836 0.15819652170764031407 0.15846683003213352103 0.15863072412032161451 0.15868738659463427210 0.15863603866407313681 0.15847594965749273177 0.15820644792724092298 0.15782693307670367378 0.15733688940031026471 0.15673590034523918191 0.15602366371176812354 0.15520000720808746486 0.15426490387313915309 
0.15570768343968000025 0.15671529566948694256 0.15762169262959915828 0.15842591904661507130 0.15912702052826127597 0.15972404474806195518 0.16021604345833198590 0.16060207550398913900 0.16088121099853161522 0.16105253681032150048 0.16111516349141766224 0.16106823376074186349 0.16091093262539263309 0.16064249918474421408 0.16026224010753878368 0.15976954469877624465 0.15916390137828756446 0.15844491527631462957 0.15761232651689152662 0.15666602861621709009 
0.15811729010409089624 0.15914298954296909883 0.16006640104433003668 0.16088653992706386520 0.16160241677883746547 0.16221303789857541289 0.16271740663810230210 0.16311452585145250205 0.16340340164768210607 0.16358304863101497117 0.16365249679997317944 0.16361080026208410509 0.16345704789859180628 0.16319037607880465535 0.16280998346993125203 0.16231514790896861555 0.16170524519282014619 0.16097976949831160898 0.16013835496694681093 0.15918079778926405576 
0.16062820452017043116 0.16167297135396857533 0.16261438207768780240 0.16345142283847272080 0.16418306876144947437 0.16480828342930006758 0.16532601934404905775 0.16573521961603676633 0.16603482110972939134 0.16622375926608293217 0.16630097481537572945 0.16626542258902951565 0.16611608262808591485 0.16585197376195143226 0.16547216978441275925 0.16497581827434701363 0.16436216198571279579 0.16363056255716498799 0.16278052606331985808 0.16181172965448123446 
0.16324147097694791109 0.16430630927504688565 0.16526673307398001556 0.16612170058768954695 0.16687015199918736608 0.16751100771312632531 0.16804316769275706722 0.16846551215891594766 0.16877690390911587182 0.16897619250821169223 0.16906222060641734606 0.16903383265057245199 0.16888988626277073868 0.16862926655650248287 0.16825090363142136685 0.16775379341829366187 0.16713702191851914636 0.16639979268131557810 0.16554145707468650994 0.16456154653398832877 
0.16595812565430498320 0.16704406169529087411 0.16802454035549596600 0.16889849443911778004 0.16966483093448422870 0.17032242773126063384 0.17087013155493707695 0.17130675741775419629 0.17163108985960637276 0.17184188625123056338 0.17193788245150964933 0.17191780114407242963 0.17178036321592246582 0.17152430256986642143 0.17114838476647639687 0.17065142984888714839 0.17003233958875413334 0.16929012917489161261 0.16842396302012249687 0.16743319387118654751 
0.16877919218046660843 0.16988727149631574487 0.17088887221359486124 0.17178290587880154505 0.17256824956837099605 0.17324374072249476564 0.17380817337797652145 0.17426029609755774863 0.17459881186032483180 0.17482238018559445591 0.17492962180431814723 0.17491912625828545669 0.17478946288698049560 0.17453919574056464548 0.17416690301573081734 0.17367120162202456801 0.17305077741271890357 0.17230442140937393680 0.17143107195972512313 0.17042986214763966579 
0.17170567712910192459 0.17283695989591088549 0.17386077112376616127 0.17477600729412251512 0.17558152073770380563 0.17627611221237091121 0.17685852513691652232 0.17732744173417575029 0.17768148129854102746 0.17791920082650442003 0.17803909832188302698 0.17803961919777097633 0.17791916633314963647 0.17767611448968070875 0.17730882993385738144 0.17681569621076120846 0.17619514703072297612 0.17544570709016024668 0.17456604126176444858 0.17355501185489458083 
0.17473856553340236242 0.17589411983445982224 0.17694124509143624446 0.17787883143621868731 0.17870571387595093893 0.17942066225236855126 0.18002237322314285084 0.18050946440368770274 0.18088047077315899669 0.18113384349999889222 0.18126795145893845329 0.18128108587776575744 0.18117146875816653173 0.18093726595115106059 0.18057660601925662469 0.18008760625643982500 0.17946840740925151803 0.17871721865878001378 0.17783237414227764939 0.17681240152751634409 
0.17787881645960068600 0.17905970881709004638 0.18013125797130058459 0.18109235948336532829 0.18194184107751254498 0.18267844969800980937 0.18330084109959904337 0.18380757188427326865 0.18419709389040819780 0.18446775094139336582 0.18461777813610610877 0.18464530409618717943 0.18454835687059945037 0.18432487453750023843 0.18397272193557812070 0.18348971538648992108 0.18287365769106339597 0.18212238599343058554 0.18123383512105009641 0.18020611841941291953 
0.18112735858946324430 0.18233464100299881516 0.18343171849331113554 0.18441750744842913545 0.18529084125272432537 0.18605045436255904234 0.18669496959297046668 0.18722288814339782537 0.18763258196280735435 0.18792228823906051427 0.18809010604790565857 0.18813399550027742890 0.18805178009054385191 0.18784115339267226652 0.18749969179906536554 0.18702487566287820386 0.18641412197508161475 0.18566483250282894701 0.18477446192907920341 0.18374061054328746923 
0.18448508555714238089 0.18571977811213091769 0.18684346755051603473 0.18785511056431564159 0.18875356212239660647 0.18953755690653154020 0.19020569476632576134 0.19075642913354057262 0.19118805757836293546 0.19149871400413551181 0.19168636231617858234 0.19174879176647302570 0.19168361459862626184 0.19148826714357991552 0.19116001620513276005 0.19069597349087610838 0.19009312204355574560 0.18934836011372463416 0.18845856954915038428 0.18742071711097302300 
0.18795285037460693345 0.18921591833786641224 0.19036726303230655510 0.19140590513592092847 0.19233073976601514077 0.19314051637484463964 0.19383382343226018829 0.19440907604607601811 0.19486450521296849736 0.19519814788293990415 0.19540783744620027207 0.19549119465080966318 0.19544561939390822647 0.19526828437788854020 0.19495613238700981729 0.19450588005193766850 0.19391403259454037533 0.19317691635936337646 0.19229073904282481533 0.19125169121943050299 
0.19153145749554764676 0.19282378183242107617 0.19400376110492292825 0.19507050718104623765 0.19602297543089822196 0.19685994539457185581 0.19758000654179436184 0.19818154640553470314 0.19866273934449535377 0.19902153486845536312 0.19925564493487318840 0.19936252999665690644 0.19933938394830871821 0.19918311858705595174 0.19889034891308016162 0.19845738173532420645 0.19788021192330498832 0.19715453368636418063 0.19627577904335505310 0.19523920271923198011 
0.19522164964384172703 0.19654399039134759497 0.19775349237391776080 0.19884938705244317725 0.19983070938195973687 0.20069628323075042187 0.20144471093481100543 0.20207436368977313434 0.20258337089102282369 0.20296960731151303392 0.20323067742818046177 0.20336389645263602821 0.20336626781561403798 0.20323445710894644245 0.20296476294293094855 0.20255308605297381308 0.20199489967699116311 0.20128522741943319363 0.20041864072499929184 0.19938929864269164249 


==> test/01/zzz18z3.txt <==
0.04735331379403866919 0.04641247922543554477 0.04550454499095348687 0.04462869631984950347 0.04378415629561210887 0.04297019218516980044 0.04218611604700429896 0.04143128267777924228 0.04070508651907776831 0.04000695834276915552 0.03933636210102742226 0.03869279210067800429 0.03807577054692690144 0.03748484544643627264 0.03691958883582938111 0.03637959529382636670 0.03586448069521592369 0.03537388116846835323 0.03490745222376596957 0.03446486802345155587 
0.04763551573361464453 0.04669194730475344918 0.04578079888535021430 0.04490140171902769206 0.04405309235152966851 0.04323522527226324186 0.04244717927690083714 0.04168836013861896422 0.04095820121442823175 0.04025616296555806911 0.03958173196168141006 0.03893441968979275553 0.03831376134091257074 0.03771931466209241246 0.03715065891258557962 0.03660739393632284761 0.03608913934885116248 0.03559553383022056455 0.03512623451273747671 0.03468091645216502678 
0.04788464637485375514 0.04693899537461334454 0.04602530152666622909 0.04514301931938136114 0.04429158611921566596 0.04347043727545270297 0.04267901564971680189 0.04191677738536761511 0.04118319523445808372 0.04047776034335349299 0.03979998309034740722 0.03914939335589900926 0.03852554046483819272 0.03792799294843521296 0.03735633821609765648 0.03681018219002830938 0.03628914893364527244 0.03579288029082533518 0.03532103554479839452 0.03487329110070633981 
0.04810131440718273810 0.04715408629217993780 0.04623839252732002414 0.04535378791261582276 0.04449979553049889652 0.04367592206061516463 0.04288166866114601072 0.04211653851867663834 0.04138004199468301586 0.04067170008305036333 0.03999104670045571658 0.03933763017861769545 0.03871101421410601956 0.03811077845071261100 0.03753651881334151008 0.03698784767404742629 0.03646439390487626886 0.03596580285463705368 0.03549173627492441252 0.03504187221273450531 
0.04828605545184190551 0.04733764285960361667 0.04642039437781804445 0.04553394427326299537 0.04467788602954889804 0.04385178677536297198 0.04305519841557538946 0.04228766603350989778 0.04154873414254695030 0.04083795129370922095 0.04015487344980733786 0.03949906644400995315 0.03887010776225568315 0.03826758782696780548 0.03769111091250836043 0.03714029578794363073 0.03661477615717533690 0.03611420094792222590 0.03563823448752770351 0.03518655659370307359 
0.04843932554049117795 0.04749003531657460669 0.04657159785108558325 0.04568370877306924399 0.04482601753907073522 0.04399814059571240110 0.04319967219228269123 0.04243019305724066159 0.04168927724828570130 0.04097649749943224617 0.04029142936105446077 0.03963365438535902674 0.03900276256393885727 0.03839835418239453263 0.03782004122178050931 0.03726744840804339237 0.03674021398795920129 0.03623799029234883035 0.03576044413356106733 0.03530725707349389314 
0.04856150016490004551 0.04761157501511804196 0.04669225293688043787 0.04580327542885769682 0.04494433475795236305 0.04411508587613315741 0.04331515670060230583 0.04254415675488430054 0.04180168429392294716 0.04108733209467959474 0.04040069210961922536 0.03974135917243285659 0.03910893392574618654 0.03850302511689086132 0.03792325138417573793 0.03736924263449026284 0.03684064109426921779 0.03633710209995281298 0.03585829468087383537 0.03540390197664434330 
0.04865287578029554166 0.04770251164211702227 0.04678256345246047110 0.04589280524752875623 0.04503296018774789744 0.04420271145026556658 0.04340171197910910883 0.04262959296777121126 0.04188597107784215040 0.04117045447574392558 0.04048264781031005177 0.03982215626900704325 0.03918858884972218487 0.03858156097524701594 0.03800069656354136682 0.03744562965147274491 0.03691600565467456629 0.03641148233231949333 0.03593173051333710399 0.03547643462998392033 
0.04871367208088814293 0.04776303232059404824 0.04684268398331566108 0.04595242192104893875 0.04509198929524492472 0.04426108775807211654 0.04345938679779735164 0.04268653205924936161 0.04194215257393053148 0.04122586692014389848 0.04053728838686994351 0.03987602924356309364 0.03924170422888849374 0.03863393337083371321 0.03805234424326990605 0.03749657375318479757 0.03696626954063680220 0.03646109106131350391 0.03598071041017115307 0.03552481293434221754 
0.04874403416841242842 0.04779326157605531811 0.04687271823915920010 0.04598220915810635051 0.04512148731411069064 0.04429026348898059545 0.04348821539475879877 0.04271499589749832432 0.04197024023848671542 0.04125357224403115863 0.04056460957346272322 0.03990296808948697038 0.03926826545143499020 0.03866012403592950647 0.03807817328551972580 0.03752205157735965385 0.03699140769337438267 0.03648590196212657399 0.03600520713169177295 0.03554900902277757097 
0.04874403416841270598 0.04779326157605557485 0.04687271823915944990 0.04598220915810655174 0.04512148731411086411 0.04429026348898076892 0.04348821539475893755 0.04271499589749844922 0.04197024023848682645 0.04125357224403126272 0.04056460957346284119 0.03990296808948706753 0.03926826545143510122 0.03866012403592959668 0.03807817328551979519 0.03752205157735971630 0.03699140769337443124 0.03648590196212665032 0.03600520713169186315 0.03554900902277763342 
0.04871367208088896866 0.04776303232059482540 0.04684268398331637578 0.04595242192104957019 0.04509198929524547983 0.04426108775807263002 0.04345938679779780267 0.04268653205924974325 0.04194215257393089924 0.04122586692014423154 0.04053728838687026964 0.03987602924356341977 0.03924170422888880599 0.03863393337083401852 0.03805234424327017667 0.03749657375318501268 0.03696626954063701037 0.03646109106131368433 0.03598071041017134736 0.03552481293434241877 
0.04865287578029699883 0.04770251164211837536 0.04678256345246171316 0.04589280524752985951 0.04503296018774890358 0.04420271145026648252 0.04340171197910991374 0.04262959296777193291 0.04188597107784279572 0.04117045447574453620 0.04048264781031061382 0.03982215626900757754 0.03918858884972269141 0.03858156097524750860 0.03800069656354179704 0.03744562965147313349 0.03691600565467489936 0.03641148233231980558 0.03593173051333738155 0.03547643462998419789 
0.04856150016490218962 0.04761157501512000567 0.04669225293688223505 0.04580327542885929970 0.04494433475795380634 0.04411508587613442028 0.04331515670060340911 0.04254415675488529280 0.04180168429392386309 0.04108733209468042741 0.04040069210962002333 0.03974135917243358518 0.03910893392574685268 0.03850302511689148582 0.03792325138417629304 0.03736924263449076244 0.03684064109426965494 0.03633710209995323626 0.03585829468087418925 0.03540390197664467636 
0.04843932554049410616 0.04749003531657726429 0.04657159785108796329 0.04568370877307139505 0.04482601753907262260 0.04399814059571404562 0.04319967219228416228 0.04243019305724195223 0.04168927724828686704 0.04097649749943330089 0.04029142936105542527 0.03963365438535991492 0.03900276256393966218 0.03839835418239524040 0.03782004122178118932 0.03726744840804401687 0.03674021398795974253 0.03623799029234930219 0.03576044413356149060 0.03530725707349428866 
0.04828605545184563863 0.04733764285960694734 0.04642039437782100736 0.04553394427326565297 0.04467788602955122951 0.04385178677536500508 0.04305519841557719357 0.04228766603351150066 0.04154873414254836583 0.04083795129371049770 0.04015487344980848278 0.03949906644401096623 0.03887010776225659908 0.03826758782696864508 0.03769111091250915840 0.03714029578794435238 0.03661477615717598916 0.03611420094792278795 0.03563823448752818923 0.03518655659370352462 
0.04810131440718716511 0.04715408629218385828 0.04623839252732349359 0.04535378791261891057 0.04449979553050162351 0.04367592206061755855 0.04288166866114812015 0.04211653851867849102 0.04138004199468466038 0.04067170008305184131 0.03999104670045702109 0.03933763017861887507 0.03871101421410713672 0.03811077845071363102 0.03753651881334240520 0.03698784767404823814 0.03646439390487701132 0.03596580285463771287 0.03549173627492500233 0.03504187221273504654 
0.04788464637485891073 0.04693899537461788257 0.04602530152667022589 0.04514301931938488610 0.04429158611921878153 0.04347043727545545078 0.04267901564971921663 0.04191677738536975922 0.04118319523445996416 0.04047776034335514445 0.03979998309034889908 0.03914939335590038316 0.03852554046483943478 0.03792799294843633012 0.03735633821609865568 0.03681018219002919756 0.03628914893364607042 0.03579288029082602907 0.03532103554479905372 0.03487329110070694349 
0.04763551573362038993 0.04669194730475848681 0.04578079888535466213 0.04490140171903159866 0.04405309235153315184 0.04323522527226628109 0.04244717927690349474 0.04168836013862134426 0.04095820121443031342 0.04025616296555994261 0.03958173196168308927 0.03893441968979424739 0.03831376134091390995 0.03771931466209361983 0.03715065891258665515 0.03660739393632382599 0.03608913934885204372 0.03559553383022138334 0.03512623451273823305 0.03468091645216569985 
0.04735331379404490726 0.04641247922544102650 0.04550454499095834410 0.04462869631985377089 0.04378415629561591138 0.04297019218517311723 0.04218611604700719941 0.04143128267778180968 0.04070508651908005121 0.04000695834277120944 0.03933636210102926800 0.03869279210067965574 0.03807577054692835861 0.03748484544643759103 0.03691958883583056766 0.03637959529382740059 0.03586448069521690207 0.03537388116846924141 0.03490745222376677448 0.03446486802345228445 


==> test/01/zzz18z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz19z0.txt <==
0.22152904619600388703 0.22300816579883050994 0.22435607369320101356 0.22557233950079910723 0.22665629574401638391 0.22760701964205806713 0.22842332213745827896 0.22910373912319698109 0.22964652204699925742 0.23004962629389288931 0.23031069641056131636 0.23042704760861587587 0.23039564324904401871 0.23021306831160245898 0.22987549935425011238 0.22937867241504497628 0.22871785212536385745 0.22788780873873545896 0.22688281613250327329 0.22569669519487681186 
0.21731616817626650540 0.21876375255720612034 0.22008098075740853417 0.22126722178773641780 0.22232166590838026154 0.22324329834815001550 0.22403088155012007565 0.22468294176219416602 0.22519775730030971994 0.22557334685508259597 0.22580745692150153148 0.22589754795247457553 0.22584077930497384323 0.22563399359538943711 0.22527370186666864638 0.22475607221281879156 0.22407692653000985117 0.22323175333886652316 0.22221574976815855473 0.22102391339997107256 
0.21323315314728275016 0.21464969549631865431 0.21593687499149052944 0.21709390098435765726 0.21811984775361825672 0.21901362629204174093 0.21977396395267770335 0.22039938907514997068 0.22088821853696294362 0.22123854690462610439 0.22144823646788747151 0.22151490797480694050 0.22143593242298706403 0.22120842489831279987 0.22082924230421585587 0.22029498803955183117 0.21960202844299028802 0.21874652831856231106 0.21772451620129354422 0.21653199399212411103 
0.20927880573476287385 0.21066500128929516178 0.21192292272787724428 0.21305165940458545282 0.21405019782969333941 0.21491739511372129345 0.21565195889339869306 0.21625243204876498648 0.21671718086776597945 0.21704438575857123994 0.21723203407061528192 0.21727791505587870646 0.21717961751385492231 0.21693453127065892572 0.21653985441233036813 0.21599260919818238924 0.21528967088383690887 0.21442781529109869454 0.21340379272632911678 0.21221443728860903133 
0.20545188986473164605 0.20680858119822165264 0.20803815522613769429 0.20913961607641340379 0.21011188904684816037 0.21095379743975109510 0.21166404445843081672 0.21224119935874521947 0.21268368712676480325 0.21298978119127745523 0.21315759900012345995 0.21318510066423754234 0.21307009130589529833 0.21281022825813813992 0.21240303487626438494 0.21184592345701055982 0.21113623060307601387 0.21027126923566694106 0.20924840212431483621 0.20806514181856974877 
0.20175114545129221866 0.20307927841272233049 0.20428150090203850420 0.20535676062808241871 0.20630394484153458112 0.20712186114000422088 0.20780922214182789842 0.20836463380102063225 0.20878658708927078091 0.20907345287965015124 0.20922348007436353257 0.20923479729505187197 0.20910541878735020016 0.20883325557973375641 0.20841613337757844415 0.20785181915051939572 0.20713805883578953471 0.20627262892417844165 0.20525340471669356601 0.20407844741111630382 
0.19817529667055938658 0.19947588609933711301 0.20065180934121137901 0.20170198069234354654 0.20262526855120346903 0.20342048013690341990 0.20408634916785581281 0.20462152661423807509 0.20502457454964767569 0.20529396316368880848 0.20542807112262903568 0.20542518965425629607 0.20528353096871979067 0.20500124189586785284 0.20457642390379657260 0.20400716093169882215 0.20329155666538412106 0.20242778290856380807 0.20141414040716448808 0.20024913266468349904 
0.19472305639446871317 0.19599715997285518942 0.19714786967112640781 0.19817408424887683616 0.19907466853403235629 0.19984844168855012136 0.20049416777845371906 0.20101054893842820737 0.20139622133139287175 0.20164975410282837132 0.20176965159820753337 0.20175435923062445820 0.20160227353740486911 0.20131175713122148596 0.20088115941004142107 0.20030884400709556004 0.19959322398548415278 0.19873280563752840355 0.19772624133871724572 0.19657239112027030670 
0.19139312913544492822 0.19264182772648869024 0.19376842512156208787 0.19477181809800497847 0.19565087964749910965 0.19640445030481121225 0.19703133131898065145 0.19753028002962849663 0.19790000773466726036 0.19813918031802399411 0.19824642193674810176 0.19822032213262935629 0.19805944681905376936 0.19776235368157213390 0.19732761259805162157 0.19675383170115795517 0.19603968963192866526 0.19518397431734837988 0.19418562818990572905 0.19304379910262606246 
0.18818421362244616701 0.18940859667609241668 0.19051218499062821943 0.19149388337408182470 0.19235258165314761403 0.19308714856421488326 0.19369642716302901131 0.19417923212643786735 0.19453434925962367896 0.19476053749785232627 0.19485653369813180080 0.19482106054409123463 0.19465283792460844059 0.19435059817796182524 0.19391310559943508718 0.19333918056755589054 0.19262772852372417320 0.19177777381003058288 0.19078849800093128364 0.18965928183933553064 
0.18509500547745560972 0.18629616036480667329 0.18737783479077646520 0.18833894875454607054 0.18917841502679497157 0.18989513513587147342 0.19048799664248286523 0.19095587205347028248 0.19129761967953723412 0.19151208671562949815 0.19159811481383562382 0.19155454842099534085 0.19138024615732762701 0.19107409550623166705 0.19063503105417065053 0.19006205644590626336 0.18935427008538141536 0.18851089439811846704 0.18753130816445348628 0.18641508103450354916 
0.18212420013159588694 0.18330320451490214606 0.18436404505312484203 0.18530566182653113172 0.18612699456361475603 0.18682698030999295158 0.18740455221756091575 0.18785863976542341303 0.18818817068942550463 0.18839207487129272511 0.18846929042058604975 0.18841877216872712775 0.18823950277747505955 0.18793050663546678747 0.18749086666510991761 0.18691974407651737455 0.18621640097377689660 0.18538022553260818936 0.18441075922426031219 0.18330772526591410099 
0.17927049596343325177 0.18042841251008115422 0.18146947908028962515 0.18239265893483891379 0.18319692109114024681 0.18388123932292460561 0.18444459215234451643 0.18488596410123739333 0.18520434844144861852 0.18539875165953001446 0.18546819982848872232 0.18541174705585208859 0.18522848614837914005 0.18491756159305045015 0.18447818489428466360 0.18390965222127630962 0.18321136420060069039 0.18238284753427716489 0.18142377793406530562 0.18033400364861340570 
0.17653259757652836615 0.17767047048169970491 0.17869279982311345178 0.17959857374139465147 0.18038679154318276732 0.18105646373822045780 0.18160661296765526207 0.18203627604573288656 0.18234450731560167269 0.18253038349688971431 0.18259301017798640343 0.18253153007781344752 0.18234513316713887865 0.18203306869407095969 0.18159465909770150516 0.18102931571370239894 0.18033655607307227942 0.17951602246983461297 0.17856750132911039519 0.17749094275307211732 
0.17390921911417830947 0.17502807201707609730 0.17603267598907015867 0.17692204466444386157 0.17769520760197557441 0.17835121111911961256 0.17888911993432371483 0.17930801979843719041 0.17960702127833547137 0.17978526483444054462 0.17984192730875367405 0.17977622991027641941 0.17958744774829185631 0.17927492091839306032 0.17883806708874799840 0.17827639546275941829 0.17758952190815152639 0.17677718494287872342 0.17583926215946971139 0.17477578655965739229 
0.17139908751254831487 0.17249992248335607736 0.17348778745164736281 0.17436172132533483969 0.17512078308115616720 0.17576405320195861992 0.17629063585208290532 0.17669966193535655008 0.17699029316486264429 0.17716172725378354080 0.17721320431231141201 0.17714401450624664425 0.17695350699735901134 0.17664110014246126035 0.17620629287613773228 0.17564867714043569391 0.17496795115389568442 0.17416393323405926497 0.17323657580623236241 0.17218597915344938110 
0.16900094560630113394 0.17008474295215236793 0.17105683000882848654 0.17191627010409193943 0.17266215019535538500 0.17329358275547587787 0.17380970833669276421 0.17420969892604382112 0.17449276219197493165 0.17465814670351942350 0.17470514818046192773 0.17463311680503976198 0.17444146559243636774 0.17412967977795554275 0.17369732713290589321 0.17314406906894985738 0.17246967233293625243 0.17167402103323048390 0.17075712867795111993 0.16971914985056826830 
0.16671355501674567368 0.16778127371012396818 0.16873851952742230376 0.16958437888684899097 0.17031796484069766651 0.17093841928789665907 0.17144491581316842477 0.17183666324015120508 0.17211290997347397647 0.17227294918785743261 0.17231612490097694690 0.17224183894101410819 0.17204955878939126590 0.17173882624401862196 0.17130926680858063471 0.17076059966952172875 0.17009264807566890076 0.16930534988797521501 0.16839876802177344839 0.16737310046525730178 
0.16453569876819165718 0.16558827734417538857 0.16653159550388771382 0.16736476107518410972 0.16808691099268954772 0.16869721374224475041 0.16919487238793290418 0.16957912824791843143 0.16984926527391239204 0.17000461517345955009 0.17004456329457467989 0.16996855526864837471 0.16977610438009607674 0.16946679960014696120 0.16904031418787598962 0.16849641472488727234 0.16783497041224262891 0.16705596242122833228 0.16615949305591021234 0.16514579445826202408 
0.16246618359210046600 0.16350454139449843716 0.16443482406876913648 0.16525615891731038065 0.16596770431263174750 0.16656865230046005721 0.16705823174840028766 0.16743571208967733543 0.16770040770079747139 0.16785168293749352930 0.16788895783521398664 0.16781171445890868954 0.16761950386219795495 0.16731195358859726752 0.16688877561788922899 0.16634977462990879760 0.16569485642718598251 0.16492403632878513409 0.16403744732237704462 0.16303534774246894457 


==> test/01/zzz19z1.txt <==
0.27188951440966996342 0.27538101198995995622 0.27906061810931187539 0.28293090326479958252 0.28699458509831832220 0.29125453415193647277 0.29571378074676468728 0.30037552320623284174 0.30524313768586885942 0.31032018991089366233 0.31561044915134855993 0.32111790476449997289 0.32684678557208601823 0.33280158215158267554 0.33898707168605635154 0.34540834411293852568 0.35207082652642818221 0.35898029937631265041 0.36614289167062719077 0.37356503104523364200 
0.27359389645842480121 0.27710696115852817556 0.28080921132981701005 0.28470321042127089139 0.28879166327802885395 0.29307742031302908003 0.29756348233695700811 0.30225300613658051541 0.30714931088890179423 0.31225588547829186137 0.31757639673114484991 0.32311469847228196928 0.32887484109650583219 0.33486108096522843036 0.34107788826203344623 0.34752995077630560727 0.35422216911996268207 0.36115963565434894278 0.36834758429637481925 0.37579129079079459652 
0.27511151868581934510 0.27864372485591087925 0.28236605563015687581 0.28628106381243828560 0.29039143727949706664 0.29470000148519409633 0.29920972215145358319 0.30392370811423069510 0.30884521425486571866 0.31397764438222713901 0.31932455382265684252 0.32488965129697688905 0.33067679937642674437 0.33669001235079148993 0.34293344962054300717 0.34941140161028788613 0.35612826352276782949 0.36308848982474595246 0.37029651906972887998 0.37775665473836206321 
0.27644143634738654880 0.27999036394913889847 0.28373022252246121733 0.28766355191882819753 0.29179302054232680863 0.29612142619679704403 0.30065169666943231119 0.30538688991402274109 0.31033019363410335734 0.31548492397309424451 0.32085452288027849210 0.32644255351654205555 0.33225269276143293284 0.33828871944096788882 0.34455449625905926192 0.35105394252153471202 0.35779099353607440870 0.36476954105213815760 0.37199334741943296256 0.37946592477119078790 
0.27758283535281491616 0.28114607207079672646 0.28490091859172073097 0.28884990079808642305 0.29299566677418481531 0.29734098609023457138 0.30188874841545537686 0.30664196123832448970 0.31160374639443044753 0.31677733499576771203 0.32216606020882021522 0.32777334712747974166 0.33360269871179554224 0.33965767639258870325 0.34594187345319177274 0.35245887868071762439 0.35921222704785699120 0.36620533342829936219 0.37344140478467380273 0.38092332634573305983 
0.27853502802672847061 0.28211017038951274882 0.28587747897553900112 0.28983946590761183737 0.29399875966609134714 0.29835810297450088280 0.30292034966383024619 0.30768846022938961537 0.31266549570952650861 0.31785460940672588537 0.32325903583175469302 0.32888207607276037647 0.33472707856567995854 0.34079741396439933165 0.34709644248040133485 0.35362747170028707711 0.36039370254633668056 0.36739816082852871926 0.37464361194522971532 0.38213245704508347345 
0.27929744892936653189 0.28288210248498701915 0.28665936101331057628 0.29063172419073091124 0.29480180300806768656 0.29917231647784781057 0.30374608703597477666 0.30852603430587649536 0.31351516680756047473 0.31871657108985479434 0.32413339763871268362 0.32976884276612739022 0.33562612551376391767 0.34170845841892710792 0.34801901080372704689 0.35456086309369294618 0.36133695060867349058 0.36834999539424895243 0.37560242512263242176 0.38309627908209065161 
0.27986965097238369893 0.28346142960775744246 0.28724613840198565118 0.29122626683393343372 0.29540441169760084383 0.29978327289284789625 0.30436564769634488758 0.30915442315058055955 0.31415256612498376754 0.31936311050642046672 0.32478914086711396791 0.33043377183927252760 0.33630012230432104747 0.34239128339381869059 0.34871027922188729820 0.35526001926208405912 0.36204324140041560520 0.36906244501716156670 0.37631981406896092279 0.38381713115910159884 
0.28025130204010190171 0.28384782657167334508 0.28763749615294120776 0.29162279304541627312 0.29580630405555430329 0.30019071569959832058 0.30477880770597626237 0.30957344447511786489 0.31457756403537329160 0.31979416394372917054 0.32522628348404963861 0.33087698141952776032 0.33674930847042894300 0.34284627363013947532 0.34917080342791895209 0.35572569333234055344 0.36251355071374341543 0.36953672920502095289 0.37679725497694749325 0.38429674641933309065 
0.28044218229331496772 0.28404107848589255081 0.28783322659268978372 0.29182110513923575912 0.29600729577960127603 0.30039447814401443182 0.30498542295284375436 0.30978298300854117953 0.31479008159766252994 0.32000969774907322973 0.32544484770582776667 0.33109856188436076474 0.33697385652772693376 0.34307369922839170417 0.34940096752730875895 0.35595839992561539855 0.36274853891719671672 0.36977366611223111414 0.37703573021447511771 0.38453626955424685674 
0.28044218229331457914 0.28404107848589227325 0.28783322659268950616 0.29182110513923525952 0.29600729577960088745 0.30039447814401398773 0.30498542295284336578 0.30978298300854090197 0.31479008159766214137 0.32000969774907306320 0.32544484770582771116 0.33109856188436070923 0.33697385652772687825 0.34307369922839159315 0.34940096752730875895 0.35595839992561545406 0.36274853891719688326 0.36977366611223150272 0.37703573021447578384 0.38453626955424735634 
0.28025130204010068047 0.28384782657167223485 0.28763749615294020856 0.29162279304541510738 0.29580630405555302653 0.30019071569959721035 0.30477880770597531868 0.30957344447511692120 0.31457756403537256995 0.31979416394372878196 0.32522628348404952758 0.33087698141952787134 0.33674930847042888749 0.34284627363013991941 0.34917080342791961822 0.35572569333234116407 0.36251355071374402605 0.36953672920502173005 0.37679725497694871450 0.38429674641933475598 
0.27986965097238186706 0.28346142960775566610 0.28724613840198404136 0.29122626683393193492 0.29540441169759945605 0.29978327289284661950 0.30436564769634361083 0.30915442315057967138 0.31415256612498282385 0.31936311050642002263 0.32478914086711369036 0.33043377183927241658 0.33630012230432121401 0.34239128339381941224 0.34871027922188807535 0.35526001926208511383 0.36204324140041671543 0.36906244501716278794 0.37631981406896247710 0.38381713115910387479 
0.27929744892936431144 0.28288210248498474320 0.28665936101330852237 0.29063172419072902386 0.29480180300806602123 0.29917231647784608972 0.30374608703597305581 0.30852603430587499656 0.31351516680755942001 0.31871657108985429474 0.32413339763871235055 0.32976884276612739022 0.33562612551376408421 0.34170845841892794059 0.34801901080372810160 0.35456086309369416742 0.36133695060867482285 0.36834999539425050674 0.37560242512263430914 0.38309627908209314961 
0.27853502802672641669 0.28211017038951075042 0.28587747897553694720 0.28983946590761011652 0.29399875966608951527 0.29835810297449910644 0.30292034966382835881 0.30768846022938783902 0.31266549570952523185 0.31785460940672499719 0.32325903583175413791 0.32888207607276009892 0.33472707856567979201 0.34079741396439988677 0.34709644248040233405 0.35362747170028835386 0.36039370254633790180 0.36739816082853032908 0.37464361194523154719 0.38213245704508591594 
0.27758283535281297327 0.28114607207079478357 0.28490091859171878808 0.28884990079808453567 0.29299566677418287242 0.29734098609023262849 0.30188874841545348948 0.30664196123832271335 0.31160374639442905975 0.31677733499576665732 0.32216606020881932704 0.32777334712747902001 0.33360269871179509815 0.33965767639258892530 0.34594187345319271643 0.35245887868071901217 0.35921222704785887858 0.36620533342830124957 0.37344140478467596767 0.38092332634573572436 
0.27644143634738438386 0.27999036394913673353 0.28373022252245910790 0.28766355191882614362 0.29179302054232481023 0.29612142619679510114 0.30065169666943042381 0.30538688991402085371 0.31033019363410169200 0.31548492397309307878 0.32085452288027743739 0.32644255351654155595 0.33225269276143298836 0.33828871944096844393 0.34455449625906037214 0.35105394252153626633 0.35779099353607640710 0.36476954105214032253 0.37199334741943540505 0.37946592477119378550 
0.27511151868581729119 0.27864372485590876982 0.28236605563015482190 0.28628106381243623169 0.29039143727949512375 0.29470000148519226446 0.29920972215145175133 0.30392370811422902976 0.30884521425486416435 0.31397764438222591776 0.31932455382265589883 0.32488965129697650047 0.33067679937642685539 0.33669001235079210055 0.34293344962054422842 0.34941140161028949596 0.35612826352276955033 0.36308848982474806188 0.37029651906973154452 0.37775665473836511632 
0.27359389645842269179 0.27710696115852612165 0.28080921132981495614 0.28470321042126900402 0.28879166327802702208 0.29307742031302724817 0.29756348233695517624 0.30225300613657901661 0.30714931088890046196 0.31225588547829108421 0.31757639673114429479 0.32311469847228185825 0.32887484109650605424 0.33486108096522915201 0.34107788826203450094 0.34752995077630727261 0.35422216911996484701 0.36115963565435166283 0.36834758429637792787 0.37579129079079803821 
0.27188951440966790951 0.27538101198995790231 0.27906061810931009903 0.28293090326479797270 0.28699458509831693442 0.29125453415193497397 0.29571378074676318848 0.30037552320623150948 0.30524313768586786022 0.31032018991089316273 0.31561044915134855993 0.32111790476450047249 0.32684678557208657335 0.33280158215158384127 0.33898707168605796136 0.34540834411294035755 0.35207082652643079124 0.35898029937631564801 0.36614289167063057695 0.37356503104523725023 


==> test/01/zzz19z2.txt <==
0.16246618359236014717 0.16350454139475972815 0.16443482406903170423 0.16525615891757400311 0.16596770431289636916 0.16656865230072553929 0.16705823174866654690 0.16743571208994403876 0.16770040770106436900 0.16785168293776037141 0.16788895783548060670 0.16781171445917500429 0.16761950386246385336 0.16731195358886233326 0.16688877561815346207 0.16634977463017219801 0.16569485642744813392 0.16492403632904592548 0.16403744732263644823 0.16303534774272687713 
0.16453569876845472453 0.16558827734444009350 0.16653159550415375101 0.16736476107545131264 0.16808691099295772209 0.16869721374251375745 0.16919487238820260511 0.16957912824818852093 0.16984926527418267583 0.17000461517372988940 0.17004456329484490817 0.16996855526891821442 0.16977610438036538909 0.16946679960041555191 0.16904031418814374765 0.16849641472515394791 0.16783497041250822202 0.16705596242149250985 0.16615949305617294662 0.16514579445852317630 
0.16671355501701223822 0.16778127371039214255 0.16873851952769186591 0.16958437888711971886 0.17031796484096942135 0.17093841928816927433 0.17144491581344176168 0.17183666324042495832 0.17211290997374797951 0.17227294918813154667 0.17231612490125089443 0.17224183894128750061 0.17204955878966404770 0.17173882624429057109 0.17130926680885169566 0.17076059966979181826 0.17009264807593804658 0.16930534988824297304 0.16839876802203967987 0.16737310046552184017 
0.16900094560657141773 0.17008474295242423380 0.17105683000910171243 0.17191627010436641432 0.17266215019563094235 0.17329358275575240667 0.17380970833696993139 0.17420969892632143239 0.17449276219225270945 0.17465814670379720130 0.17470514818073959451 0.17463311680531698467 0.17444146559271284103 0.17412967977823118337 0.17369732713318070116 0.17314406906922363838 0.17246967233320886770 0.17167402103350171139 0.17075712867822093188 0.16971914985083633165 
0.17139908751282231791 0.17249992248363163472 0.17348778745192439121 0.17436172132561311710 0.17512078308143555483 0.17576405320223903450 0.17629063585236387501 0.17669966193563799162 0.17699029316514419685 0.17716172725406509336 0.17721320431259285355 0.17714401450652780823 0.17695350699763948144 0.17664110014274092553 0.17620629287641628724 0.17564867714071319416 0.17496795115417210220 0.17416393323433432272 0.17323657580650583809 0.17218597915372116369 
0.17390921911445644810 0.17502807201735576248 0.17603267598935132265 0.17692204466472621904 0.17769520760225904210 0.17835121111940396843 0.17888911993460879235 0.17930801979872265650 0.17960702127862104849 0.17978526483472606623 0.17984192730903894586 0.17977622991056130264 0.17958744774857615667 0.17927492091867650026 0.17883806708903035587 0.17827639546304077656 0.17758952190843188546 0.17677718494315772246 0.17583926215974707286 0.17477578655993286638 
0.17653259757681086239 0.17767047048198383874 0.17869279982339889012 0.17959857374168136657 0.18038679154347039835 0.18105646373850906028 0.18160661296794455843 0.18203627604602251600 0.18234450731589135763 0.18253038349717920497 0.18259301017827572755 0.18253153007810238306 0.18234513316742709255 0.18203306869435842419 0.18159465909798788719 0.18102931571398780952 0.18033655607335663529 0.17951602247011747004 0.17856750132939169795 0.17749094275335153270 
0.17927049596371993911 0.18042841251036942363 0.18146947908057922683 0.18239265893512981997 0.18319692109143220771 0.18388123932321734366 0.18444459215263800389 0.18488596410153107508 0.18520434844174249456 0.18539875165982383498 0.18546819982878232080 0.18541174705614529850 0.18522848614867176709 0.18491756159334213350 0.18447818489457543101 0.18390965222156607783 0.18321136420088929286 0.18238284753456440734 0.18142377793435085498 0.18033400364889695666 
0.18212420013188682089 0.18330320451519471758 0.18436404505341885685 0.18530566182682656207 0.18612699456391126884 0.18682698031029018604 0.18740455221785884410 0.18785863976572178546 0.18818817068972393258 0.18839207487159120857 0.18846929042088425565 0.18841877216902494507 0.18823950277777237727 0.18793050663576313375 0.18749086666540537571 0.18691974407681183346 0.18621640097407010650 0.18538022553289992822 0.18441075922455021918 0.18330772526620203733 
0.18509500547775087353 0.18629616036510368571 0.18737783479107503193 0.18833894875484599729 0.18917841502709589752 0.18989513513617320428 0.19048799664278534549 0.19095587205377320683 0.19129761967984040827 0.19151208671593261679 0.19159811481413857592 0.19155454842129793214 0.19138024615762957992 0.19107409550653295383 0.19063503105447116015 0.19006205644620560724 0.18935427008567934370 0.18851089439841478557 0.18753130816474797293 0.18641508103479625946 
0.18818421362274598274 0.18940859667639411978 0.19051218499093144909 0.19149388337438627561 0.19235258165345325843 0.19308714856452136033 0.19369642716333618226 0.19417923212674548239 0.19453434925993157156 0.19476053749816027438 0.19485653369843972116 0.19482106054439871090 0.19465283792491550052 0.19435059817826802475 0.19391310559974031524 0.19333918056786009165 0.19262772852402687551 0.19177777381033186965 0.19078849800123090508 0.18965928183963315368 
0.19139312913574951791 0.19264182772679519506 0.19376842512187017475 0.19477181809831436987 0.19565087964780955576 0.19640445030512268532 0.19703133131929279065 0.19753028002994105217 0.19790000773498020448 0.19813918031833704925 0.19824642193706112914 0.19822032213294202285 0.19805944681936588081 0.19776235368188363473 0.19732761259836223422 0.19675383170146731882 0.19603968963223647459 0.19518397431765463490 0.19418562819021037424 0.19304379910292884803 
0.19472305639477852091 0.19599715997316694005 0.19714786967143968499 0.19817408424919147336 0.19907466853434821474 0.19984844168886697902 0.20049416777877107632 0.20101054893874617524 0.20139622133171117269 0.20164975410314678328 0.20176965159852583431 0.20175435923094250934 0.20160227353772242065 0.20131175713153842688 0.20088115941035733503 0.20030884400741028051 0.19959322398579734670 0.19873280563783987662 0.19772624133902702570 0.19657239112057822705 
0.19817529667087477319 0.19947588609965433148 0.20065180934153020731 0.20170198069266373486 0.20262526855152482308 0.20342048013722557886 0.20408634916817858240 0.20462152661456151082 0.20502457454997147224 0.20529396316401277156 0.20542807112295285998 0.20542518965457984281 0.20528353096904286557 0.20500124189619026160 0.20457642390411803768 0.20400716093201903822 0.20329155666570272731 0.20242778290888083226 0.20141414040747965264 0.20024913266499666520 
0.20175114545161371149 0.20307927841304573846 0.20428150090236335545 0.20535676062840885203 0.20630394484186195814 0.20712186114033234730 0.20780922214215652444 0.20836463380134973011 0.20878658708960035062 0.20907345287997977645 0.20922348007469307452 0.20923479729538102534 0.20910541878767879842 0.20883325558006163303 0.20841613337790557137 0.20785181915084510740 0.20713805883611377534 0.20627262892450098919 0.20525340471701419842 0.20407844741143493783 
0.20545188986505966144 0.20680858119855144439 0.20803815522646892933 0.20913961607674605436 0.21011188904718172688 0.21095379744008546652 0.21166404445876565998 0.21224119935908056234 0.21268368712710042367 0.21298978119161304789 0.21315759900045880282 0.21318510066457233010 0.21307009130622964199 0.21281022825847181745 0.21240303487659717430 0.21184592345734215568 0.21113623060340611093 0.21027126923599534503 0.20924840212464121403 0.20806514181889396164 
0.20927880573509738404 0.21066500128963139282 0.21192292272821500188 0.21305165940492451493 0.21405019783003337297 0.21491739511406210417 0.21565195889374005889 0.21625243204910654660 0.21671718086810778936 0.21704438575891304986 0.21723203407095684203 0.21727791505621993351 0.21717961751419570526 0.21693453127099907030 0.21653985441266940248 0.21599260919852014684 0.21528967088417311215 0.21442781529143328800 0.21340379272666146204 0.21221443728893932268 
0.21323315314762442130 0.21464969549666196302 0.21593687499183528145 0.21709390098470365826 0.21811984775396520142 0.21901362629238932400 0.21977396395302567500 0.22039938907549830316 0.22088821853731135936 0.22123854690497440911 0.22144823646823549868 0.22151490797515474562 0.22143593242333431403 0.22120842489865930047 0.22082924230456135728 0.22029498803989594480 0.21960202844333268080 0.21874652831890292748 0.21772451620163221775 0.21653199399246056411 
0.21731616817661533747 0.21876375255755661775 0.22008098075776055813 0.22126722178808960750 0.22232166590873436718 0.22324329834850462073 0.22403088155047495844 0.22468294176254940964 0.22519775730066504682 0.22557334685543778408 0.22580745692185644202 0.22589754795282909750 0.22584077930532761580 0.22563399359574248804 0.22527370186702053156 0.22475607221316942774 0.22407692653035896080 0.22323175333921388419 0.22221574976850386185 0.22102391340031402045 
0.22152904619636037964 0.22300816579918861238 0.22435607369356075358 0.22557233950115992971 0.22665629574437803906 0.22760701964242011086 0.22842332213782057249 0.22910373912355935788 0.22964652204736166197 0.23004962629425532161 0.23031069641092358213 0.23042704760897764205 0.23039564324940489670 0.23021306831196247655 0.22987549935460904749 0.22937867241540235708 0.22871785212571990598 0.22788780873908967561 0.22688281613285535276 0.22569669519522644885 


==> test/01/zzz19z3.txt <==
0.07366071034635195136 0.07219718990630065447 0.07078484776377115539 0.06942241649760769184 0.06810868757101459781 0.06684252117699171492 0.06562284718428840202 0.06444866194327032727 0.06331902347417792121 0.06223304631103000056 0.06118989660165286698 0.06018878771221938123 0.05922897640638333933 0.05830975958339699311 0.05743047152245204373 0.05659048156822426429 0.05578919219260726481 0.05502603737322141197 0.05430048123701701479 0.05361201692541617964 
0.07409969114124775880 0.07263191802968399502 0.07121457604394383634 0.06984662489632935400 0.06852703254688642664 0.06725479486802606044 0.06602894554190537335 0.06484856021568784212 0.06371275744472323921 0.06262069794647963372 0.06157158305155929073 0.06056465285084255967 0.05959918430813906237 0.05867448947441788326 0.05778991386407303366 0.05694483501210793885 0.05613866120937342080 0.05537083040261397970 0.05464080924208405965 0.05394809225897070903 
0.07448722769428602064 0.07301621502724357782 0.07159491348599082705 0.07022247449687940568 0.06889802285217569433 0.06762068020632079623 0.06638957989961916106 0.06520387593285249805 0.06406274814254757366 0.06296540497860597663 0.06191108480726208868 0.06089905633145243496 0.05992861850091240478 0.05899910014206239534 0.05810985944731419245 0.05726028340676105749 0.05644978723016447902 0.05567781378577713047 0.05494383306973454201 0.05424734171225737561 
0.07482426685568616120 0.07335080089901345468 0.07192638837589643286 0.07055033675302170570 0.06922190415861616264 0.06794032320546233850 0.06670481791739790722 0.06551461547355542925 0.06436895421400860851 0.06326708901813449248 0.06220829486743063158 0.06119186916679270755 0.06021713322199582358 0.05928343314560515637 0.05839014037636034576 0.05753665193745760575 0.05672239051874616855 0.05594680444059551422 0.05520936753881961617 0.05450957899763468617 
0.07511164181404426932 0.07363633333722757746 0.07220950236555968849 0.07083057998069483552 0.06949893382380488427 0.06821389053951432135 0.06697475309095464457 0.06578081382996267545 0.06463136422179692475 0.06352570201249273241 0.06246313647753319598 0.06144299224629183598 0.06046461207467312277 0.05952735884200218569 0.05863061697506440767 0.05777379344796292060 0.05695631846676703358 0.05617764591903922494 0.05543725364731372229 0.05473464359025256853 
0.07535006195194245138 0.07387338827029303612 0.07244470776841989423 0.07106354698039311912 0.06972936061639413430 0.06844155203783543195 0.06719949007694360488 0.06600252253354373100 0.06484998683072380754 0.06374121833250626090 0.06267555678391757701 0.06165235126616816497 0.06067096398840252786 0.05973077317266600739 0.05883117523393222720 0.05797158641256260764 0.05715144398131977166 0.05637020712148069213 0.05562735754114347952 0.05492239989214946910 
0.07554011136768892798 0.07406245002358233243 0.07263239345743366382 0.07124953955606370959 0.06991340962354304633 0.06862346691848973668 0.06737913264544061198 0.06617979939654479449 0.06502484223504827188 0.06391362770289092665 0.06284552105946272782 0.06181989204606075372 0.06083611944010279549 0.05989359462632697084 0.05899172437543593467 0.05812993298703553191 0.05730766392446871166 0.05652438104442028544 0.05577956950363006233 0.05507273640816134214 
0.07568225121385907528 0.07420390699891353525 0.07277287648166881617 0.07138880816288495357 0.07005127140322467416 0.06875977336713987031 0.06751377418978428413 0.06631270017214646595 0.06515595501003354495 0.06404292918454641825 0.06297300770498164002 0.06194557641850939600 0.06096002709962096422 0.06001576151710316664 0.05911219465444909199 0.05824875723567491531 0.05742489768509924375 0.05664008362810176583 0.05589380302079517693 0.05518556498002292338 
0.07577682323700252187 0.07429805027654394489 0.07286639730744309817 0.07148154521058261435 0.07014309445933081255 0.06885058095706089731 0.06760349057441017440 0.06640127209222336513 0.06524334844839303760 0.06412912632027951976 0.06305800415740800413 0.06202937882337424685 0.06104265102276844324 0.06009722968801571585 0.05919253548958229583 0.05832800361611581441 0.05750308595215156832 0.05671725276209240579 0.05596999397142587290 0.05526082012013579237 
0.07582405315092868858 0.07434507356281654100 0.07291311726097704504 0.07152788091267155146 0.07018898026645496724 0.06889596542736264873 0.06764833505857215101 0.06644554917394372706 0.06528704037103577607 0.06417222349077061905 0.06310050378099657520 0.06207128369481118568 0.06108396848006282520 0.06013797072260902016 0.05923271399974858881 0.05836763578705439492 0.05754218974529880237 0.05675584749669044388 0.05600809998268009571 0.05529845847992405361 
0.07582405315092864695 0.07434507356281651325 0.07291311726097701729 0.07152788091267142656 0.07018898026645487009 0.06889596542736257934 0.06764833505857205387 0.06644554917394362992 0.06528704037103570668 0.06417222349077056354 0.06310050378099654744 0.06207128369481115099 0.06108396848006281132 0.06013797072260899934 0.05923271399974855411 0.05836763578705435329 0.05754218974529878156 0.05675584749669043694 0.05600809998268011652 0.05529845847992404667 
0.07577682323700239697 0.07429805027654379224 0.07286639730744291776 0.07148154521058237842 0.07014309445933053500 0.06885058095706064751 0.06760349057440995235 0.06640127209222312921 0.06524334844839285719 0.06412912632027933935 0.06305800415740786535 0.06202937882337413583 0.06104265102276835303 0.06009722968801569504 0.05919253548958229583 0.05832800361611575196 0.05750308595215149893 0.05671725276209236416 0.05596999397142585209 0.05526082012013579930 
0.07568225121385885323 0.07420390699891327158 0.07277287648166852474 0.07138880816288462050 0.07005127140322434109 0.06875977336713955113 0.06751377418978393719 0.06631270017214616064 0.06515595501003326739 0.06404292918454619621 0.06297300770498144573 0.06194557641850925028 0.06096002709962083238 0.06001576151710311807 0.05911219465444906424 0.05824875723567487368 0.05742489768509916048 0.05664008362810167563 0.05589380302079507978 0.05518556498002286093 
0.07554011136768865042 0.07406245002358192997 0.07263239345743326136 0.07124953955606325162 0.06991340962354260224 0.06862346691848926483 0.06737913264544008463 0.06617979939654432264 0.06502484223504786942 0.06391362770289060746 0.06284552105946245026 0.06181989204606053862 0.06083611944010261507 0.05989359462632683900 0.05899172437543584446 0.05812993298703544170 0.05730766392446857982 0.05652438104442016054 0.05577956950362992355 0.05507273640816118254 
0.07535006195194217382 0.07387338827029267530 0.07244470776841940851 0.07106354698039267503 0.06972936061639359306 0.06844155203783490460 0.06719949007694303589 0.06600252253354317589 0.06484998683072329406 0.06374121833250581681 0.06267555678391720231 0.06165235126616783884 0.06067096398840222948 0.05973077317266575759 0.05883117523393207454 0.05797158641256245498 0.05715144398131957043 0.05637020712148049090 0.05562735754114327830 0.05492239989214926094 
0.07511164181404390849 0.07363633333722711949 0.07220950236555913337 0.07083057998069429428 0.06949893382380425977 0.06821389053951369685 0.06697475309095400620 0.06578081382996206483 0.06463136422179638352 0.06352570201249220505 0.06246313647753271026 0.06144299224629137801 0.06046461207467271337 0.05952735884200185262 0.05863061697506417175 0.05777379344796269856 0.05695631846676681154 0.05617764591903900290 0.05543725364731347249 0.05473464359025228404 
0.07482426685568559221 0.07335080089901280243 0.07192638837589575285 0.07055033675302105345 0.06922190415861546875 0.06794032320546161685 0.06670481791739721333 0.06551461547355474924 0.06436895421400795625 0.06326708901813388186 0.06220829486743006953 0.06119186916679221488 0.06021713322199543500 0.05928343314560484412 0.05839014037636004739 0.05753665193745734902 0.05672239051874590487 0.05594680444059526442 0.05520936753881934556 0.05450957899763440861 
0.07448722769428527124 0.07301621502724278678 0.07159491348599006377 0.07022247449687865628 0.06889802285217497269 0.06762068020632004683 0.06638957989961841166 0.06520387593285180416 0.06406274814254690753 0.06296540497860529662 0.06191108480726148500 0.06089905633145192843 0.05992861850091198844 0.05899910014206205533 0.05810985944731390102 0.05726028340676075218 0.05644978723016413208 0.05567781378577679741 0.05494383306973424363 0.05424734171225707724 
0.07409969114124682898 0.07263191802968305133 0.07121457604394296204 0.06984662489632849358 0.06852703254688564949 0.06725479486802526941 0.06602894554190459619 0.06484856021568714823 0.06371275744472257307 0.06262069794647900922 0.06157158305155870787 0.06056465285084202538 0.05959918430813856971 0.05867448947441747387 0.05778991386407264508 0.05694483501210758497 0.05613866120937310855 0.05537083040261370215 0.05464080924208375434 0.05394809225897037597 
0.07366071034635088277 0.07219718990629962752 0.07078484776377025334 0.06942241649760681754 0.06810868757101380677 0.06684252117699092388 0.06562284718428761099 0.06444866194326960562 0.06331902347417724120 0.06223304631102940382 0.06118989660165233269 0.06018878771221891633 0.05922897640638286054 0.05830975958339659759 0.05743047152245168985 0.05659048156822391040 0.05578919219260697338 0.05502603737322113442 0.05430048123701672336 0.05361201692541583963 


==> test/01/zzz19z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz1z0.txt <==
0.19029770630272371812 0.19246240784864365736 0.19469920458668127372 0.19700876291407723451 0.19939173994150599656 0.20184878043898818456 0.20438051329493991948 0.20698754747870681814 0.20967046750191853377 0.21242982838124921385 0.21526615011496150198 0.21817991169816106090 0.22117154471708611041 0.22424142658090776004 0.22738987347007666440 0.23061713310256165554 0.23392337744235730534 0.23730869549696598231 0.24077308637041164308 0.24431645275366492553 
0.19022628421448856129 0.19239031265652606351 0.19462644299732295705 0.19693534421404440549 0.19931767647145259836 0.20177408808051863764 0.20430521196712483900 0.20691166163926202892 0.20959402664579956932 0.21235286752686768907 0.21518871026547431446 0.21810204026243543152 0.22109329587218942703 0.22416286155556064408 0.22731106072676074414 0.23053814839525094138 0.23384430372754413940 0.23722962267812883197 0.24069411086060402138 0.24423767684757829999 
0.19008343545126057950 0.19224611556564916159 0.19448091053204033529 0.19678849447332469325 0.19916953364974110396 0.20162468344450890090 0.20415458485377854791 0.20675986046541688923 0.20944110991514997000 0.21219890481494776968 0.21503378315763285733 0.21794624321391717348 0.22093673695367521681 0.22400566304238470061 0.22715335948615431039 0.23038009602413714316 0.23368606639443964545 0.23707138062740179540 0.24053605754629756031 0.24408001767751144606 
0.18986915128533293773 0.19202980362276955706 0.19426258909186433499 0.19656818949747281722 0.19894728020967844540 0.20140052719399711978 0.20392858353806367355 0.20653208545347678804 0.20921164773443573504 0.21196785866014031252 0.21480127433619192190 0.21771241248192502171 0.22070174568620998246 0.22376969417414896424 0.22691661815133473690 0.23014280982070389747 0.23344848519867583692 0.23683377589074136593 0.24029872101967286735 0.24384325952898400214 
0.18958341973874248687 0.19174135854823201597 0.19397145271517488019 0.19627439421502385075 0.19865087049750257409 0.20110156158373782009 0.20362713665100212745 0.20622825007599099312 0.20890553690897573080 0.21165960775498549040 0.21449104304506957930 0.21740038669138117555 0.22038813913509089359 0.22345474981666649250 0.22660060912433160896 0.22982603990866767862 0.23313128868881835554 0.23651651671721501957 0.23998179111266856878 0.24352707631230624541 
0.18922622691674523265 0.19138075811624108424 0.19360746900557920802 0.19590706414994485396 0.19828024598157004132 0.20072771199244948681 0.20325015140621577325 0.20584824129050977026 0.20852264207049087119 0.21127399240575631123 0.21410290339771950729 0.21700995210343868025 0.21999567434610561856 0.22306055683309433668 0.22620502862065727800 0.22942945200081707458 0.23273411293071494255 0.23611921117663203784 0.23958485040148008727 0.24313102848129072853 
0.18879755878028176008 0.19094797799440815789 0.19317060104095606921 0.19546614739760620472 0.19783533728638300064 0.20027888899827417379 0.20279751569090173624 0.20539192160934122144 0.20806279767672178349 0.21081081639982965359 0.21363662603661406902 0.21654084397854767019 0.21952404931279850819 0.22258677454894787440 0.22572949652438656365 0.22895262654322873219 0.23225649985659238550 0.23564136465711787993 0.23910737083532926373 0.24265455882474595839 
0.18829740335119107830 0.19044299404015357924 0.19266080976623026211 0.19495158711314120037 0.19731606676808141621 0.19975499102336247148 0.20226910074977558218 0.20485913177923162354 0.20752581062722560978 0.21026984948022631183 0.21309194037035952829 0.21599274846133925676 0.21897290437759245330 0.22203299552551206131 0.22517355638471195367 0.22839505779111898831 0.23169789529530790406 0.23508237675991763838 0.23854870945797326809 0.24209698704423410209 
0.18772575334047136852 0.18986578504878498519 0.19207805687067019962 0.19436332452064697396 0.19672235164943915886 0.19915590757731871374 0.20166476450560669176 0.20424969413058402523 0.20691146357272252598 0.20965083052349042791 0.21246853750325897514 0.21536530511885743078 0.21834182421071973712 0.22139874679079585285 0.22453667569783039570 0.22775615294122655841 0.23105764677360229875 0.23444153762927155693 0.23790810319241204041 0.24145750301042365193 
0.18708260918519997729 0.18921633594384468235 0.19142230814701852171 0.19370130244933700392 0.19605410773170936500 0.19848152313086642184 0.20098435556474808505 0.20356341666477562047 0.20621951900959031856 0.20895347153775423177 0.21176607400032848583 0.21465811030011197613 0.21763034055563337810 0.22068349172912182787 0.22381824667458724565 0.22703523150235527250 0.23033500122860339765 0.23371802379115436121 0.23718466267197979569 0.24073515857215183056 
0.18636798247361116565 0.18849464139437507870 0.19069353732422233971 0.19296546939797301623 0.19531125369719470886 0.19773172164968955133 0.20022771795774380044 0.20280009795418008078 0.20544972426310920133 0.20817746261760786131 0.21098417666018892680 0.21387072152562897065 0.21683793598257994351 0.21988663289547080715 0.22301758776904143100 0.22623152516500355524 0.22952910284730179691 0.23291089363476263907 0.23637736513220083956 0.23992885778160355503 
0.18558189973014616037 0.18770070983582223811 0.18989173035752279772 0.19215578412113812345 0.19449371600940693061 0.19690639181295338522 0.19939469666235734580 0.20195953293109158988 0.20460181747105876671 0.20732247800937905757 0.21012244849719022288 0.21300266315963484187 0.21596404895358706222 0.21900751610114033152 0.22213394634110428250 0.22534417854131597037 0.22863899136083737362 0.23201908276839364187 0.23548504644045717416 0.23903734540472570957 
0.18472440652298438568 0.18683456786124508220 0.18901689014890851737 0.19127222071964977701 0.19360143440634144940 0.19600543293035951886 0.19848514394764082969 0.20104151963677063808 0.20367553468065532907 0.20638818345165907409 0.20918047615955839835 0.21205343366213305623 0.21500808057099318749 0.21804543621439895218 0.22116650295291931383 0.22437225129831872561 0.22766360128633800208 0.23104139963751715858 0.23450639245650831133 0.23805919362526509198 
0.18379557184568415251 0.18589626493726485457 0.18806904165721635702 0.19031477420221129537 0.19263436796594954337 0.19502876155450227236 0.19749892656107553846 0.20004586698769441511 0.20267061816313258760 0.20537424495704323379 0.20815783902725110144 0.21102251475834596373 0.21396940345385376259 0.21699964523254275384 0.22011437795785535054 0.22331472241270181045 0.22660176284867866725 0.22997652203882867905 0.23343993012279365407 0.23699278695595366040 
0.18279549271232142793 0.18488587838491379878 0.18704823734048078854 0.18928346646602922654 0.19159250170074323960 0.19397631876062448875 0.19643593375446466442 0.19897240358979889630 0.20158682602713748344 0.20428033918613011655 0.20705412023405664335 0.20990938289014565710 0.21284737325353308979 0.21586936330406289453 0.21897664123325794039 0.22217049754595460942 0.22545220565684556679 0.22882299554632465344 0.23228401903988413202 0.23583630560196397474 
0.18172429889232269429 0.18380351854958804081 0.18595456285376391059 0.18817835262068130509 0.19047585361037003282 0.19284807803278800065 0.19529608610635973420 0.19782098758989927201 0.20042394316948830557 0.20310616552628329989 0.20586891983269939299 0.20871352331464695928 0.21164134336606990616 0.21465379349691740551 0.21775232612515854624 0.22093842088101275922 0.22421356668642483667 0.22757923544974029140 0.23103684488845413481 0.23458770799261777218 
0.18058215769765426084 0.18264933406735175958 0.18478814290430548017 0.18699952755256199488 0.18928448208726764146 0.19164405365379791335 0.19407934504828702749 0.19659151749395012421 0.19918179353463311143 0.20185145991681552324 0.20460187025581083597 0.20743444716967296415 0.21035068339918219782 0.21335214119237844166 0.21644044888944596883 0.21961729316651337762 0.22288440475810078478 0.22624353467775756843 0.22969641707157470445 0.23324471411560143697 
0.17936927872203023426 0.18142351711785939528 0.18354914714354431116 0.18574713259799338627 0.18801849353234045825 0.19036430944684873401 0.19278572293903997736 0.19528394380298072508 0.19786025355827860372 0.20051601035053470690 0.20325265410405554678 0.20607171170905189128 0.20897480186860700746 0.21196363898396830550 0.21504003507373331550 0.21820589813749385888 0.22146322450170741192 0.22481408143161457636 0.22826057460448531677 0.23180479303040282812 
0.17808591842040991104 0.18012630853851113732 0.18223779595401870535 0.18442136216352689182 0.18667804999725221005 0.18900896766221675360 0.19141529345804311757 0.19389828122065397298 0.19645926654496576047 0.19909967382298915384 0.20182102410082489174 0.20462494369387207449 0.20751317338222566300 0.21048757780115448512 0.21355015428402523980 0.21670303980802130273 0.21994851367962020561 0.22328899194250786953 0.22672700688434938021 0.23026516116094691844 
0.17673238440851612996 0.17875800266175662090 0.18085436597049248109 0.18302247010484340439 0.18526337663092465324 0.18757821774672242543 0.18996820201026212716 0.19243462107662620553 0.19497885757794142236 0.19760239429563100644 0.20030682478238265309 0.20309386558338599071 0.20596537016526922370 0.20892334455439845464 0.21196996445319177260 0.21510759313094585110 0.21833879846624415499 0.22166636577444723266 0.22509329982945736059 0.22862280372766935477 


==> test/01/zzz1z1.txt <==
0.04540204265182567339 0.04571583192778277960 0.04600359505900999263 0.04626472241186707635 0.04649855739833218260 0.04670440332734166616 0.04688153099814920677 0.04702918693926072535 0.04714660220045045758 0.04723300160969437500 0.04728761341009090485 0.04730967919272279637 0.04729846403903185253 0.04725326678012033155 0.04717343027042048692 0.04705835155984514073 0.04690749183282363205 0.04672038596600824878 0.04649665154081494139 0.04623599713454939336 
0.04542751212817700696 0.04574185807251269359 0.04603023083738012194 0.04629201477825907463 0.04652654645578779141 0.04673312158554361606 0.04691100272784522879 0.04705942761918251865 0.04717761805239625850 0.04726478921854178339 0.04732015942785554319 0.04734296012904561091 0.04733244614425241581 0.04728790603090866906 0.04720867247129596767 0.04709413257629133792 0.04694373797261746500 0.04675701452438613820 0.04653357152188718898 0.04627311015583209647 
0.04547839304219919443 0.04579385739671087280 0.04608345543973876857 0.04634655940800126717 0.04658249206101625073 0.04679053383119970155 0.04696993070850562224 0.04711990275722788279 0.04723965317141024661 0.04732837778422100544 0.04738527495374390136 0.04740955575135180622 0.04740045437802353073 0.04735723872796593348 0.04727922100756332124 0.04716576830140675053 0.04701631295696879348 0.04683036263703170554 0.04660750986651560068 0.04634744088068291218 
0.04555456828815274833 0.04587172303239281379 0.04616317411686284011 0.04642827535299092617 0.04666632854907628442 0.04687659096973330330 0.04705828351774964113 0.04721059952981313673 0.04733271409179577727 0.04742379379318802796 0.04748300685154722978 0.04750953354459414024 0.04750257688852402987 0.04746137349536826838 0.04738520452958464718 0.04727340666480366743 0.04712538291681927366 0.04694061320025637307 0.04671866442646060297 0.04645919993241905133 
0.04565585962501478301 0.04597529232784479392 0.04626924264232888662 0.04653703933802332687 0.04677795581256460888 0.04699121798090764163 0.04717601286294642593 0.04733149775247930124 0.04745680987277163532 0.04755107644518805771 0.04761342511466282873 0.04764299468695349510 0.04763894613611023565 0.04760047383539847687 0.04752681695060331779 0.04741727091140397060 0.04727119884524824678 0.04708804282071391706 0.04686733470665138679 0.04660870641358580424 
0.04578202454558684409 0.04610434401164272694 0.04640146478658464108 0.04667268354420876092 0.04691723738225116180 0.04713431227838624921 0.04732305220064914747 0.04748256874438604169 0.04761195120162343974 0.04771027700012976658 0.04777662247496249071 0.04781007395244664393 0.04780973913356487831 0.04777475875951208567 0.04770431852602608630 0.04759766118496072673 0.04745409873205581192 0.04727302453069973098 0.04705392516584522983 0.04679639176510283494 
0.04593275204906607789 0.04625859438655464256 0.04655958894815812737 0.04683499266997589311 0.04708399789384497269 0.04730574154973696960 0.04749931491687793550 0.04766377382279223668 0.04779814918920634315 0.04790145787874511979 0.04797271383261084154 0.04801093951430563528 0.04801517768619052023 0.04798450354305884569 0.04791803720902830521 0.04781495657035704505 0.04767451036731453623 0.04749603140418391656 0.04727894966092703599 0.04702280500871081070 
0.04610765727285823234 0.04643769253735161723 0.04674330394951721479 0.04702370029369180859 0.04727801997341588708 0.04750534110983869324 0.04770469209433337437 0.04787506244069856393 0.04801541385366463188 0.04812469149303350013 0.04820183546243014816 0.04824579258597452847 0.04825552855383262452 0.04823004051750450633 0.04816837019667116054 0.04806961752012462591 0.04793295476266135752 0.04775764105779432139 0.04754303706496815218 0.04728861945558667651 
0.04630627493052193178 0.04664121454047640003 0.04695223401886730596 0.04723848458185822552 0.04749904059628811542 0.04773291082186856965 0.04793904990991827014 0.04811636999200396420 0.04826375229172009951 0.04838005877729413540 0.04846414393810175719 0.04851486681332967815 0.04853110342566089447 0.04851175977645538762 0.04845578554002723248 0.04836218855080882256 0.04823005010541193960 0.04805854099936388707 0.04784693808556457484 0.04759464098314429570 
0.04652805149680159374 0.04686865667516470352 0.04718593300361738352 0.04747896341858560965 0.04774674700800977251 0.04798821167142918592 0.04820222673146710296 0.04838761532567900647 0.04854316654391778452 0.04866764738632122639 0.04875981469935306012 0.04881842730358160187 0.04884225855902594310 0.04883010962262902821 0.04878082363617360084 0.04869330103767156859 0.04856651610881376757 0.04839953474868467082 0.04819153329478201297 0.04794181799750805301 
0.04677233608057097120 0.04711942765976342290 0.04744387790185193576 0.04774468908085709173 0.04802077234573615822 0.04827096212437129857 0.04849403001884203257 0.04868869803532712565 0.04885365117195084039 0.04898754952471996715 0.04908904016940767584 0.04915676914261778163 0.04918939388423223397 0.04918559651886116740 0.04914409834436655328 0.04906367585489006256 0.04894317854348688435 0.04878154859177901564 0.04857784234737075324 0.04833125320629640814 
0.04703836993752433249 0.04739283998146611582 0.04772546186316982408 0.04803514265725471188 0.04832069116970647699 0.04858083446147781065 0.04881423318420256841 0.04901949562483667866 0.04919519058383854671 0.04933985937120011211 0.04945202731093990833 0.04953021521324957321 0.04957295131642414088 0.04957878422421688885 0.04954629736754145863 0.04947412549403525095 0.04936097361846471243 0.04920563872757371948 0.04900703429662555538 0.04876421731615308841 
0.04732527460666762636 0.04768810046540692543 0.04802998691210656063 0.04834972851528538534 0.04864601521435723414 0.04891745136763081536 0.04916257263165382113 0.04937986069597852939 0.04956775616736656259 0.04972467006530198463 0.04984899448990233461 0.04993911308301644120 0.04999341194399788135 0.05001029169404078156 0.04998818140754712758 0.04992555513524474242 0.04982095170876300189 0.04967299840342552508 0.04948043879540465345 0.04924216472476968670 
0.04763203872687003793 0.04800430036138734341 0.04835665680456411458 0.04868776927742304167 0.04899618980480623109 0.04928038316303440941 0.04953874527880328810 0.04976961836005699275 0.04997130332434707167 0.05014207023273892228 0.05028016750035098348 0.05038383068491598255 0.05045129168251018259 0.05048078920040113132 0.05047058143336153463 0.05041896193063358234 0.05032427967791702761 0.05018496438196072551 0.04999955775679775644 0.04976675116565613260 
0.04795750373707259595 0.04834040544870827488 0.04870457066733953344 0.04904850198503638709 0.04937059156441030161 0.04966914620089721982 0.04994240696046790828 0.05018856414109913733 0.05040576853722579520 0.05059214004095568401 0.05074577459384666672 0.05086475047378626740 0.05094713490072574902 0.05099099199169196406 0.05099439319486439443 0.05095543147601106632 0.05087224069031070356 0.05074302168970248883 0.05056607668416950030 0.05033985302518455274 
0.04830034895161969266 0.04869524702903363367 0.04907271843104937109 0.04943107643097264386 0.04976852826690141701 0.05008320311567635019 0.05037317222107196707 0.05063646270664592247 0.05087106664250135024 0.05107494680001135184 0.05124604036029362791 0.05138226171565671296 0.05148150545491454039 0.05154165067077656065 0.05156056787839289474 0.05153613008823550168 0.05146622991761232863 0.05134880500236905371 0.05118187426499316850 0.05096358757286536395 
0.04865907705136233302 0.04906751528475723073 0.04945997959685161094 0.04983455704090338639 0.05018924195654637932 0.05052196577383480380 0.05083061610149769427 0.05111304782191126994 0.05136708852612229675 0.05159054015629477991 0.05178117833165985645 0.05193675057363240921 0.05205497453249916667 0.05213353735810694056 0.05217009755969506668 0.05216229108092576561 0.05210774388953405556 0.05200409413716828438 0.05184902780056880461 0.05164033241965892973 
0.04903200206062097860 0.04945575746178135224 0.04986512763069655269 0.05025793017924288369 0.05063191674454592395 0.05098480192161873592 0.05131427858917263218 0.05161802395337903443 0.05189369948378178693 0.05213894696738557294 0.05235138223641859490 0.05252858771471389382 0.05266810474334268632 0.05276742666945691967 0.05282399392135460336 0.05283519278623841769 0.05279836042242982280 0.05271079985620123753 0.05256981038045475257 0.05237274076907735137 
0.04941724377172572458 0.04985838487105061917 0.05028684328491027367 0.05070011930082563012 0.05109569292077575930 0.05147104657892161150 0.05182367238019505024 0.05215106991865039315 0.05245073848824024360 0.05272016599304719942 0.05295681593191506331 0.05315811330546192648 0.05332143005670082758 0.05344407065502342069 0.05352325867002804410 0.05355612572024349288 0.05353970515774556654 0.05347093448475206262 0.05334667309597165147 0.05316374579592210436 
0.04981273594754146578 0.05027369496578511232 0.05072374133706823024 0.05116001081837365932 0.05157968905880981614 0.05198001909309679647 0.05235829443403557798 0.05271184485278725823 0.05303801855748151856 0.05333416258464786924 0.05359760219273248388 0.05382561951851796284 0.05401543152297531153 0.05416416722390780814 0.05426884438349059703 0.05432634626696192931 0.05433340000355687399 0.05428655982908982963 0.05418220172275766550 0.05401654172226218187 


==> test/01/zzz1z2.txt <==
-0.14251793077292820855 -0.14045096704936460563 -0.13843007237318880054 -0.13645530350800119668 -0.13452666097645443744 -0.13264409285750553003 -0.13080749883882422657 -0.12901673441826211342 -0.12727161515722304475 -0.12557192090035718124 -0.12391739988902548963 -0.12230777270941639578 -0.12074273602920999882 -0.11922196608867975665 -0.11774512192270836231 -0.11631184829917758095 -0.11492177836651133738 -0.11357453600886417699 -0.11226973791167607630 -0.11100699534322319706 
-0.14247197816104439916 -0.14040489800197694659 -0.13838394656220059931 -0.13640917717436029655 -0.13448058656385658560 -0.13259811875723787056 -0.13076166924070509179 -0.12897108925873906893 -0.12722619015304983958 -0.12552674765482302321 -0.12387250605730293351 -0.12226318221001361564 -0.12069846928953388565 -0.11917804031412090882 -0.11770155138026779096 -0.11626864460831304315 -0.11487895079149208766 -0.11353209174840510343 -0.11222768238294075771 -0.11096533245841935789 
-0.14238001031183863954 -0.14031270023529818225 -0.13829163869927654784 -0.13631687206338274909 -0.13438838934737354358 -0.13250612636688419155 -0.13066997010801920109 -0.12887976322293925868 -0.12713530854141419368 -0.12543637350858216628 -0.12378269447534966108 -0.12217398078380141413 -0.12060991860479085280 -0.11909017449800227140 -0.11761439867592879405 -0.11618222796231469918 -0.11479328844273889443 -0.11344719781032350236 -0.11214356741326260425 -0.11088200401320322253 
-0.14224190139186451698 -0.14017425392810053952 -0.13815303593622463296 -0.13617828303252049738 -0.13424997239537087013 -0.13236802725490606769 -0.13053232160154834562 -0.12874268498358443225 -0.12699890728108539917 -0.12530074336274166225 -0.12364791755171206100 -0.12204012784505155476 -0.12047704984782596493 -0.11895834039716872421 -0.11748364086313037302 -0.11605258012227823161 -0.11466477720682541341 -0.11331984363688765716 -0.11201738544658290664 -0.11075700491641202183 
-0.14205746118213596896 -0.13998937814901485366 -0.13796796808500105813 -0.13599325173510379283 -0.13406518994668323308 -0.13218368865582100224 -0.13034860405968348718 -0.12855974782876486429 -0.12681689223660133625 -0.12511977510958693927 -0.12346810452370522715 -0.12186156319686684835 -0.12029981254429286675 -0.11878249637971628749 -0.11730924425714586712 -0.11587967445684230205 -0.11449339662539684270 -0.11315001408381880621 -0.11184912581976934332 -0.11059032818090090700 
-0.14182643328071056765 -0.13975782940082176475 -0.13773620651966109185 -0.13576156587621024396 -0.13383384700043721161 -0.13195293336201122103 -0.13011865815259984758 -0.12833081003519025698 -0.12658913872696828107 -0.12489336031529955917 -0.12324316223665490733 -0.12163820787441741167 -0.12007814075276219967 -0.11856258832025771965 -0.11709116532889436713 -0.11566347682254840556 -0.11427912075410087689 -0.11293769025322143718 -0.11163877556777465627 -0.11038196570140239305 
-0.14154849264772623174 -0.13947929965390060136 -0.13745746271661132831 -0.13548295824963874079 -0.13355569881684395406 -0.13167553963918654514 -0.12984228515351456390 -0.12805569543242786845 -0.12631549232078209677 -0.12462136518798813678 -0.12297297623319779214 -0.12136996531138546929 -0.11981195427208063409 -0.11829855081965795494 -0.11682935191562562882 -0.11540394675035614558 -0.11402191931523687762 -0.11268285060719129831 -0.11138632049670547930 -0.11013190928846548766 
-0.14122324244242773217 -0.13915341385044296962 -0.13713138644324460169 -0.13515710558888957560 -0.13323045037811326319 -0.13135124122437655259 -0.12951924738984388341 -0.12773419422022455616 -0.12599576993574410078 -0.12430363188267318231 -0.12265741219676258578 -0.12105672286584605313 -0.11950116020451674592 -0.11799030877066778167 -0.11652374476359386724 -0.11510103894801379520 -0.11372175914929906482 -0.11238547236360139914 -0.11109174652339048883 -0.10984015195482943472 
-0.14085021008937170794 -0.13877972686219905429 -0.13675756361703456099 -0.13478362728456155795 -0.13285775588234308153 -0.13097972749036251860 -0.12914926896125972222 -0.12736606412288237200 -0.12562976131929651236 -0.12393998021019791977 -0.12229631780533352370 -0.12069835375071942540 -0.11914565490947243154 -0.11763777929490258634 -0.11617427942006838815 -0.11475470512880577012 -0.11337860597034410404 -0.11204553317452482786 -0.11075504127842560054 -0.10950668944857649967 
-0.14042884250037990235 -0.13835771989194700637 -0.13633551387813291900 -0.13436208404997895816 -0.13243721837633481986 -0.13056064389347074584 -0.12873203684194989282 -0.12695103199074883604 -0.12521723100836185116 -0.12353020983348865502 -0.12188952506365420547 -0.12029471942222574876 -0.11874532638775098237 -0.11724087407940202155 -0.11578088849297146767 -0.11436489617679691799 -0.11299242642874686438 -0.11166301308572827711 -0.11037619596721064130 -0.10913152202466837315 
-0.13995850037256044041 -0.13788679632707609435 -0.13586468795357117822 -0.13389197666088639704 -0.13196838967954652166 -0.13009359286523591859 -0.12826720252232032271 -0.12648879598980117267 -0.12475792088991348450 -0.12307410305174071308 -0.12143685319356897767 -0.11984567248677860385 -0.11830005713990364435 -0.11679950214198295266 -0.11534350429561845974 -0.11393156465666362531 -0.11256319048211815836 -0.11123789677243076102 -0.10995520748002027278 -0.10871465644290830010 
-0.13943845148604860906 -0.13736627709022586341 -0.13534446494818944129 -0.13337274496044901340 -0.13145077081572889566 -0.12957813536560608414 -0.12775438439229425125 -0.12597902855622206131 -0.12425155350975049251 -0.12257142828999174899 -0.12093811217210224951 -0.11935106019141598910 -0.11780972754310231609 -0.11631357305300785154 -0.11486206189085593210 -0.11345466767212097903 -0.11209087407063132724 -0.11077017604185622479 -0.10949208073753131931 -0.10825610817588719736 
-0.13886786294803016295 -0.13679539559958936445 -0.13477414978851179339 -0.13280376741699120857 -0.13088381325731404670 -0.12901379338916504902 -0.12719317112502864786 -0.12542138033304256473 -0.12369783630287473075 -0.12202194442637329108 -0.12039310701343246268 -0.11881072856368077306 -0.11727421978808183489 -0.11578300063609001103 -0.11433650254267635482 -0.11293417007033297594 -0.11157546208643000230 -0.11025985258683136669 -0.10898683125236142966 -0.10775590380504306010 
-0.13824579239093229277 -0.13617329257158949929 -0.13415297118927704823 -0.13218436166169017509 -0.13026692140737097803 -0.12840005380871119534 -0.12658312638561269869 -0.12481548534804468020 -0.12309646694233229713 -0.12142540609919418026 -0.11980164289157350932 -0.11822452726179286109 -0.11669342240945439204 -0.11520770716059390570 -0.11376677757342656960 -0.11237004798010459539 -0.11101695161792439481 -0.10970694096667785167 -0.10843948788003979211 -0.10721408357661806054 
-0.13757117826777198744 -0.13549901110655923619 -0.13348008073531672513 -0.13151378663312127126 -0.12959945690176860600 -0.12773637405269605560 -0.12592379526066621587 -0.12416096773119109087 -0.12244714001921566671 -0.12078157013649762352 -0.11916353119187443610 -0.11759231518246257564 -0.11606723542734892485 -0.11458762802340446973 -0.11315285261033153352 -0.11176229265873456609 -0.11041535543848497725 -0.10911147178191553386 -0.10785009572450181270 -0.10663070408215660767 
-0.13684282966232025336 -0.13477149285155873293 -0.13275455401230951136 -0.13079124723370941230 -0.12888074551388625788 -0.12702219023963842726 -0.12521471287316501830 -0.12345745029683787009 -0.12174955526684173857 -0.12009020323570618327 -0.11847859655696396652 -0.11691396684883408053 -0.11539557609407426197 -0.11392271689534340384 -0.11249471218576044540 -0.11111091460601700553 -0.10977070569536555300 -0.10847349499799750772 -0.10721871915389533103 -0.10600584102049094570 
-0.13605941656739434231 -0.13398957662504590305 -0.13197539522865314732 -0.13001590277552063646 -0.12811008768042853045 -0.12625692851880646050 -0.12445541569551767103 -0.12270456531615370199 -0.12100342751560719257 -0.11935109098252147386 -0.11774668495144129110 -0.11618937956183540694 -0.11467838520477077746 -0.11321295127813449377 -0.11179236463134971380 -0.11041594788420748541 -0.10908305773896291579 -0.10779308336081368236 -0.10654544487259111352 -0.10533959199026794729 
-0.13521946260102885029 -0.13315200185257750065 -0.13114154750173676045 -0.12918688095929137249 -0.12728677391350071146 -0.12544002045964097736 -0.12364545607394532289 -0.12190196775665179674 -0.12020849849691184197 -0.11856404822733115911 -0.11696767270444441422 -0.11541848124229553418 -0.11391563388503886389 -0.11245833838107396896 -0.11104584717729629184 -0.10967745456050025099 -0.10835249401546485915 -0.10707033583370323404 -0.10583038498538741012 -0.10463207925448747559 
-0.13432134401051315509 -0.13225742068249843331 -0.13025191196642474378 -0.12830329964640746487 -0.12641010655464202106 -0.12457092333231152559 -0.12278442038397073544 -0.12104935113959618131 -0.11936455048805720558 -0.11772893072544685089 -0.11614147639670985290 -0.11460123881786335454 -0.11310733071201528599 -0.11165892118382624021 -0.11025523113626121974 -0.10889552916503231206 -0.10757912792869303575 -0.10630538097314697066 -0.10507367998076797000 -0.10388345241187595114 
-0.13336330217443490009 -0.13130442490047827819 -0.12930538003505626099 -0.12736429910527177767 -0.12547942932634825741 -0.12364914593099222972 -0.12187195099003000909 -0.12014646592970508465 -0.11847142159027379549 -0.11684564778968907495 -0.11526806333908459767 -0.11373766692043284221 -0.11225352896133286573 -0.11081478450595423635 -0.10942062701888984055 -0.10807030303467485277 -0.10676310756112790401 -0.10549838014942365672 -0.10427550155266152032 -0.10309389090493810415 


==> test/01/zzz1z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz1z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz20z0.txt <==
0.24783644274859631396 0.24947234120674424696 0.25095865501291531041 0.25229529194958577598 0.25348188210650302032 0.25451775605379439726 0.25540193334053290508 0.25613311455704673714 0.25670967320340032369 0.25712964527669618375 0.25739071539336472183 0.25749019876501705317 0.25742501868289402456 0.25719167951467747368 0.25678623576598702538 0.25620425877753238986 0.25544080457415152541 0.25449039005845108807 0.25334699154041873115 0.25200409174747140373 
0.24310087885740536140 0.24470372328241191129 0.24615820041031544196 0.24746393639484787208 0.24862035638628318668 0.24962665130214825582 0.25048175655886489865 0.25118433711927179441 0.25173277525654119691 0.25212515884212582939 0.25235926890854482041 0.25243256590870621903 0.25234217466205172142 0.25208486860413464870 0.25165705482066752507 0.25105476269072246609 0.25027364113712224913 0.24930897299177459669 0.24815572049336587224 0.24680862408111181594 
0.23851345592036898857 0.24008347265518240055 0.24150648695108659081 0.24278189683320677839 0.24390895574163373727 0.24488673620965073496 0.24571410447350636175 0.24638970210463440047 0.24691193186136703441 0.24727894592672100549 0.24748863548998245587 0.24753862129921117008 0.24742624545247182688 0.24714856541914193011 0.24670235222182551604 0.24608409602756806112 0.24529002429184043610 0.24431614027815953816 0.24315829336015856721 0.24181229676521198702 
0.23407252591278449039 0.23561022446686180620 0.23700237790564168683 0.23824820824525902441 0.23934683353739397149 0.24029723332131497360 0.24109822302087519086 0.24174843496439238355 0.24224630415757139601 0.24259005751340856349 0.24277770582545274425 0.24280703834568431732 0.24267562042948262468 0.24238079539813589536 0.24191969261992452012 0.24128924490588379848 0.24048621972451136863 0.23950727046886433058 0.23834901590389706572 0.23700815746663220218 
0.22977642114039276144 0.23128252139383853603 0.23264459195935927038 0.23386172470479352214 0.23493293684136809518 0.23585714051733946972 0.23663311932428723883 0.23725951057448843584 0.23773479229111765809 0.23805727414388910823 0.23822509195273522398 0.23823620582859056372 0.23808840252163882001 0.23777930312399503388 0.23730637795385323141 0.23666697125153116077 0.23585833923145702040 0.23487770596888968289 0.23372234231993294085 0.23238967309423219643 
0.22562347444336808278 0.22709884800874066690 0.22843174383316347531 0.22962116177318775412 0.23066604860594522308 0.23156527258238754352 0.23231760318444547031 0.23292169571815662943 0.23337608028852183106 0.23367915481829490409 0.23382918201300847971 0.23382429049430317192 0.23366248070448666918 0.23334163662235188341 0.23285954481996232190 0.23221392291493059279 0.23140245998089570278 0.23042287185530446747 0.22927297431271301265 0.22795077640319333367 
0.22161202780809291513 0.22305765236459268452 0.22436237359136609881 0.22552512994884904574 0.22654482322683741624 0.22742029802181998321 0.22815032511295055273 0.22873358882517047519 0.22916867832651821590 0.22945408282776039166 0.22958819078670064662 0.22956929343112703057 0.22939559317965252383 0.22906521784096309236 0.22857624178871371878 0.22792671560733343550 0.22711470592189031414 0.22613834715871930503 0.22499590667242100328 0.22368586380221805454 
0.21774043566020490070 0.21915736005017077970 0.22043496821885927295 0.22157216120400485826 0.22256781633073552396 0.22342077116510450363 0.22412981042036625445 0.22469365614305622514 0.22511096136462024897 0.22538030737952757798 0.22550020487490682330 0.22546909926385202971 0.22528538074203333097 0.22494739977313452095 0.22445348888659627518 0.22380199180379928281 0.22299130094061292429 0.22201990418526207360 0.22088644141603369642 0.21958977038600749343 
0.21400706609078595788 0.21539638395702617735 0.21664797802989538278 0.21776073031757561815 0.21873350972699523442 0.21956515988749639168 0.22025448926035381958 0.22080026396206844930 0.22120120360937892134 0.22145598045082265370 0.22156322206954681686 0.22152151800734112830 0.22132943075149402734 0.22098551162294569061 0.22048832218073727285 0.21983646178065466281 0.21902860185149997108 0.21806352722568234093 0.21694018442044402106 0.21565773605796800805 
0.21041030159094381569 0.21177313165725236699 0.21299982962612046267 0.21408927230940688613 0.21504033237217320962 0.21585186939753181479 0.21652272277148409962 0.21705170683548477562 0.21743760866000427789 0.21767918874483707659 0.21777518494511668989 0.21772431994447188908 0.21752531263365559866 0.21717689378641721887 0.21667782643275249055 0.21602693128658190247 0.21522311745904987301 0.21426541844552349225 0.21315303298209195559 0.21188536980783401198 
0.20694853997831405557 0.20828601145491909552 0.20948893650792710375 0.21055619692175803204 0.21148667805475890313 0.21227926255897350272 0.21293282559256612729 0.21344623194838230340 0.21381833545031619925 0.21404798092340465709 0.21413400902161089379 0.21407526419177438926 0.21387060605223981447 0.21351892445631526218 0.21301915847727323494 0.21237031947387077779 0.21157151825259390421 0.21062199611526963294 0.20952115925456646361 0.20826861553536271665 
0.20362019574336651107 0.20493343767618268925 0.20611370802891040843 0.20715990081493942943 0.20807092036613095143 0.20884567719103727668 0.20948308509142476996 0.20998205991516233349 0.21034152026947372516 0.21056039047685440324 0.21063760602614775563 0.21057212174877543154 0.21036292292721417430 0.21000903950933091924 0.20950956354615468680 0.20886366987903401404 0.20807063996218566615 0.20712988850839431088 0.20604099238554149376 0.20480372087768544676 
0.20042370182311544657 0.20171383547753474197 0.20287255711659230029 0.20389877794295835356 0.20479142540378830750 0.20554944074761977157 0.20617177766693339791 0.20665740235136909053 0.20700529523556193690 0.20721445468839158610 0.20728390285735029397 0.20721269384996549023 0.20699992439851100379 0.20664474710763960918 0.20614638631898019039 0.20550415653392481441 0.20471748320872057425 0.20378592557058036738 0.20270920090151947623 0.20148720950829618337 
0.19735751171371143653 0.19862564529424892035 0.19976390701696566943 0.20077122843651337702 0.20164656255844429222 0.20238888272872004870 0.20299718247732020937 0.20347047658781847179 0.20380780363301354008 0.20400823018379940499 0.20407085686489612186 0.20399482639522539817 0.20377933370922451939 0.20342363820373610128 0.20292707808820129034 0.20228908672896428467 0.20150921076819139355 0.20058712966368730246 0.19952267614166008247 0.19831585689025565955 
0.19442010180101992889 0.19566732696878394449 0.19678619722050832985 0.19777566622768555371 0.19863471366475543567 0.19936234513149600489 0.19995759292580933542 0.20041951788957085290 0.20074721252487431888 0.20093980554889614987 0.20099646802320927930 0.20091642115681526692 0.20069894583942568533 0.20034339390987884744 0.19984920110112466829 0.19921590152553966813 0.19844314347139355159 0.19753070617431736644 0.19647851711117797491 0.19528666924649956682 
0.19160997378716204675 0.19283736355935837681 0.19393788866859859588 0.19491052558896473923 0.19575428074139603063 0.19646819120669928305 0.19705132620485035777 0.19750278951978145203 0.19782172302801678820 0.19800731146370170732 0.19805878852222960629 0.19797544436940092694 0.19775663458178407983 0.19740179049522893484 0.19691043088087867297 0.19628217480067594591 0.19551675541752591703 0.19461403445101091436 0.19357401688223505043 0.19239686542806355707 
0.18892565710390535338 0.19013426481288889236 0.19121746830556307639 0.19217426671817836037 0.19300369250516466457 0.19370481274905487767 0.19427673116711130508 0.19471859095668805906 0.19502957860370967458 0.19520892875566411839 0.19525593023260667813 0.19516993321677469919 0.19495035762308088323 0.19459670260837427791 0.19410855712648511506 0.19348561137875947002 0.19272766894702308971 0.19183465932996551784 0.19080665053868797743 0.18964386134817290408 
0.18636571122170877968 0.18755657028272876286 0.18862345302258670676 0.18956538047302107231 0.19038140981202925084 0.19107063611724392493 0.19163219475785195356 0.19206526453615005434 0.19236907167446987144 0.19254289472263858007 0.19258607043575817763 0.19249800064201016969 0.19227816008539033721 0.19192610518870237279 0.19144148363792815037 0.19082404464085364615 0.19007364966184137067 0.18919028338313992332 0.18817406459437857613 0.18702525667022076861 
0.18392872778164998104 0.18510285207373064487 0.18615439302903372121 0.18708239233929016554 0.18788593015268736930 0.18856412715003972869 0.18911614721090236335 0.18954120075559022229 0.18983854883538120450 0.19000750802466223610 0.19004745614577742141 0.18995783883011735371 0.18973817688776806190 0.18938807442311667018 0.18890722759567121769 0.18829543388488542699 0.18755260167634899005 0.18667875994637458947 0.18567406778546574619 0.18453882347172076428 
0.18161333249426978020 0.18277171720151008660 0.18380887468052742317 0.18472386570241874915 0.18551579130939041540 0.18618379511932553472 0.18672706618012788193 0.18714484243992743351 0.18743641488680246043 0.18760113239485159964 0.18763840729257216799 0.18754772164491384512 0.18732863421244816404 0.18698078802032494505 0.18650391843675490078 0.18589786162666768754 0.18516256321229465631 0.18429808694054364282 0.18330462312938899938 0.18218249664463859183 


==> test/01/zzz20z1.txt <==
0.29103666331202981965 0.29477404100361132011 0.29871277431447057493 0.30285561476260219882 0.30720547137313336528 0.31176541683898256752 0.31653869488415542488 0.32152872906612600667 0.32673913329785403414 0.33217372441197023925 0.33783653712006816994 0.34373184172006704395 0.34986416483805227173 0.35623831328935057217 0.36285940067837141321 0.36973287538884364034 0.37686454670469876627 0.38426060214965268580 0.39192760235202545038 0.39987242759809088488 
0.29286107226562813066 0.29662153588827760986 0.30058450790261859176 0.30475273228220706168 0.30912910435423374134 0.31371667526494245726 0.31851865714971500099 0.32353842910424629453 0.32877954405039799823 0.33424573656862349713 0.33994093171252803831 0.34586925470304663577 0.35203504117405276519 0.35844284723071972998 0.36509745785829228470 0.37200389097216801648 0.37916739229777973730 0.38659341281346809582 0.39428755502184159587 0.40225546619897484257 
0.29448556929777031099 0.29826652238125206384 0.30225098912551917607 0.30644170210937365928 0.31084153849665202562 0.31545352271683901879 0.32028082934551566074 0.32532678615074661632 0.33059487723086800059 0.33608874609959815682 0.34181219845837335081 0.34776920420553858460 0.35396389792439214572 0.36040057660118313132 0.36708369255190970160 0.37401783834375601501 0.38120771870078407062 0.38865810178459897495 0.39637373872289810572 0.40435923605834417360 
0.29590914313268856795 0.29970799521344115846 0.30371122410883227838 0.30792154853311637375 0.31234182480616123900 0.31697504776024626461 0.32182435136476178483 0.32689300892235617635 0.33218443262272917549 0.33770217214052761223 0.34344991181582884554 0.34943146573634203955 0.35565076971679443485 0.36211186869771128105 0.36881889740440726433 0.37577605115016232684 0.38298754237700061154 0.39045753690124496149 0.39819006202680767847 0.40618887722024649145 
0.29713092234976784534 0.30094509123099150161 0.30496436356325207218 0.30919144310809804077 0.31362916443463012550 0.31828049215322279375 0.32314851943092859354 0.32823646555118746182 0.33354767219716507931 0.33908559802395382698 0.34485381092807176895 0.35085597720720601567 0.35709584650873293921 0.36357723106846151495 0.37030397721784580334 0.37727992647548586058 0.38450886275581114271 0.39199444141657341367 0.39974009526284093319 0.40774891270848967473 
0.29815017084578887552 0.30197708379750526353 0.30600969580508641243 0.31025069590139370268 0.31470289767103787337 0.31936923698708630237 0.32425276865454188968 0.32935666165430027563 0.33468419259079001948 0.34023873683005090296 0.34602375666529833209 0.35204278565567626025 0.35829940804246912522 0.36479723184955537008 0.37153985392302857349 0.37853081477812428046 0.38577354075418429646 0.39327127074639689486 0.40102696489949268832 0.40904319345709033717 
0.29896628336128938663 0.30280337730815432007 0.30684663995819466686 0.31109874702135270619 0.31556249336104141845 0.32024078946954276370 0.32513665654585222065 0.33025321982068123194 0.33559369968164387554 0.34116140004016143328 0.34695969324739484030 0.35299200070773156801 0.35926176815591165381 0.36577243436426182255 0.37252739184658922866 0.37952993795979861336 0.38678321473640447925 0.39429013591533729199 0.40205330013164258807 0.41007489028543653298 
0.29957878132282944605 0.30342350211562740814 0.30747473969818545081 0.31173515886478120329 0.31620753928223221951 0.32089477098419111334 0.32579984823864316379 0.33092586140092838942 0.33627598627494226236 0.34185347040155594778 0.34766161557638824986 0.35370375577194379524 0.35998322950918471008 0.36650334560499114867 0.37326734113926807179 0.38027833047807679812 0.38753924431629765968 0.39505275804690598296 0.40282120942630406102 0.41084650659322285993 
0.29998730922630278961 0.30383711013334052664 0.30789365785413808085 0.31215960945735460319 0.31663773391891492093 0.32133090694634675044 0.32624210402360098726 0.33137439126944751022 0.33673091361564133628 0.34231487971473167908 0.34812954288465780550 0.35417817729447087505 0.36046404850389190955 0.36699037740725015677 0.37376029662741477866 0.38077679849694306968 0.38804267400380360042 0.39556044252968486363 0.40333227293344448006 0.41135989757600543992 
0.30019163175086899242 0.30404397133729360592 0.30810317212767174277 0.31237188719158404115 0.31685287998972605505 0.32154901885867959166 0.32646326963996619153 0.33159868603761905037 0.33695839720344400448 0.34254559195707184882 0.34836349895303991842 0.35441536201739054501 0.36070440980466150771 0.36723381889270328982 0.37400666946619831599 0.38102589287847654642 0.38829421067228858666 0.39581406513458566865 0.40358754220178377770 0.41161628853732129540 
0.30019163175086843731 0.30404397133729327285 0.30810317212767140971 0.31237188719158343053 0.31685287998972544443 0.32154901885867909206 0.32646326963996585846 0.33159868603761843975 0.33695839720344344936 0.34254559195707123820 0.34836349895303958535 0.35441536201739026746 0.36070440980466134118 0.36723381889270284573 0.37400666946619798292 0.38102589287847626887 0.38829421067228819808 0.39581406513458555763 0.40358754220178372218 0.41161628853732112887 
0.29998730922630123530 0.30383711013333902784 0.30789365785413663756 0.31215960945735304888 0.31663773391891336662 0.32133090694634541817 0.32624210402359965499 0.33137439126944612244 0.33673091361564017054 0.34231487971473056886 0.34812954288465680630 0.35417817729447009789 0.36046404850389113239 0.36699037740724971268 0.37376029662741455661 0.38077679849694251457 0.38804267400380276776 0.39556044252968419750 0.40333227293344414699 0.41135989757600543992 
0.29957878132282705907 0.30342350211562513218 0.30747473969818317485 0.31173515886477920489 0.31620753928223011009 0.32089477098418922596 0.32579984823864122090 0.33092586140092666858 0.33627598627494059702 0.34185347040155439347 0.34766161557638680657 0.35370375577194251848 0.35998322950918359986 0.36650334560499037151 0.37326734113926735015 0.38027833047807596545 0.38753924431629660496 0.39505275804690487274 0.40282120942630289528 0.41084650659322208277 
0.29896628336128622250 0.30280337730815115593 0.30684663995819183580 0.31109874702134998614 0.31556249336103875391 0.32024078946954004365 0.32513665654584938958 0.33025321982067867843 0.33559369968164148856 0.34116140004015932385 0.34695969324739289741 0.35299200070772973614 0.35926176815591026603 0.36577243436426043477 0.37252739184658789640 0.37952993795979728109 0.38678321473640286943 0.39429013591533579319 0.40205330013164070069 0.41007489028543470111 
0.29815017084578571138 0.30197708379750215490 0.30600969580508324830 0.31025069590139081610 0.31470289767103476475 0.31936923698708313824 0.32425276865453867003 0.32935666165429716701 0.33468419259078707739 0.34023873683004807189 0.34602375666529555653 0.35204278565567348469 0.35829940804246657171 0.36479723184955303861 0.37153985392302679713 0.37853081477812239308 0.38577354075418196500 0.39327127074639434134 0.40102696489949007930 0.40904319345708783917 
0.29713092234976468120 0.30094509123098828196 0.30496436356324863048 0.30919144310809487664 0.31362916443462662830 0.31828049215321918552 0.32314851943092492981 0.32823646555118390911 0.33354767219716169313 0.33908559802395049632 0.34485381092806821623 0.35085597720720240744 0.35709584650872955303 0.36357723106845846184 0.37030397721784308329 0.37727992647548319605 0.38450886275580831164 0.39199444141657019403 0.39974009526283726945 0.40774891270848595548 
0.29590914313268501523 0.29970799521343755023 0.30371122410882855913 0.30792154853311265450 0.31234182480615740873 0.31697504776024237882 0.32182435136475778803 0.32689300892235234608 0.33218443262272523420 0.33770217214052361543 0.34344991181582490425 0.34943146573633837582 0.35565076971679104867 0.36211186869770822794 0.36881889740440398917 0.37577605115015905168 0.38298754237699700331 0.39045753690124124224 0.39819006202680351514 0.40618887722024216158 
0.29448556929776675828 0.29826652238124840011 0.30225098912551545682 0.30644170210936982901 0.31084153849664808433 0.31545352271683513301 0.32028082934551160843 0.32532678615074256401 0.33059487723086378175 0.33608874609959399349 0.34181219845836929849 0.34776920420553475433 0.35396389792438842647 0.36040057660117957861 0.36708369255190603786 0.37401783834375218474 0.38120771870077951871 0.38865810178459408997 0.39637373872289322074 0.40435923605833906658 
0.29286107226562452244 0.29662153588827377959 0.30058450790261487251 0.30475273228220317590 0.30912910435423002209 0.31371667526493851597 0.31851865714971072663 0.32353842910424218671 0.32877954405039372388 0.33424573656861944482 0.33994093171252381946 0.34586925470304258345 0.35203504117404860185 0.35844284723071562215 0.36509745785828795483 0.37200389097216340906 0.37916739229777512987 0.38659341281346343289 0.39428755502183637782 0.40225546619896895839 
0.29103666331202621143 0.29477404100360754535 0.29871277431446702222 0.30285561476259859059 0.30720547137312981256 0.31176541683897868174 0.31653869488415120603 0.32152872906612173232 0.32673913329784970427 0.33217372441196618693 0.33783653712006433967 0.34373184172006310266 0.34986416483804821942 0.35623831328934657536 0.36285940067836713885 0.36973287538883886638 0.37686454670469404782 0.38426060214964774531 0.39192760235201973273 0.39987242759808450110 


==> test/01/zzz20z2.txt <==
0.18161333249451949712 0.18277171720176152436 0.18380887468078002667 0.18472386570267257389 0.18551579130964515607 0.18618379511958124684 0.18672706618038437121 0.18714484244018442238 0.18743641488705972686 0.18760113239510878280 0.18763840729282910136 0.18754772164517033439 0.18732863421270429249 0.18698078802058035186 0.18650391843700958594 0.18589786162692156779 0.18516256321254728756 0.18429808694079494180 0.18330462312963899385 0.18218249664488711526 
0.18392872778190300087 0.18510285207398533003 0.18615439302928973864 0.18708239233954740421 0.18788593015294552391 0.18856412715029879923 0.18911614721116226656 0.18954120075585048633 0.18983854883564166283 0.19000750802492272218 0.19004745614603787973 0.18995783883037731243 0.18973817688802757653 0.18938807442337543541 0.18890722759592928903 0.18829543388514241586 0.18755260167660492421 0.18667875994662913586 0.18567406778571884929 0.18453882347197236857 
0.18636571122196507466 0.18755657028298669542 0.18862345302284608262 0.18956538047328180818 0.19038140981229090265 0.19107063611750640941 0.19163219475811518744 0.19206526453641376007 0.19236907167473377145 0.19254289472290259111 0.19258607043602202213 0.19249800064227354235 0.19227816008565318251 0.19192610518896444094 0.19144148363818941361 0.19082404464111396569 0.19007364966210077428 0.18919028338339799467 0.18817406459463512092 0.18702525667047573132 
0.18892565710416522884 0.19013426481315037764 0.19121746830582603272 0.19217426671844253794 0.19300369250542986910 0.19370481274932097038 0.19427673116737811942 0.19471859095695548403 0.19502957860397721057 0.19520892875593176541 0.19525593023287415861 0.19516993321704181885 0.19495035762334730900 0.19459670260863998204 0.19410855712674995877 0.19348561137902328677 0.19272766894728582399 0.19183465933022694760 0.19080665053894804717 0.18964386134843125298 
0.19160997378742544717 0.19283736355962335929 0.19393788866886504940 0.19491052558923233073 0.19575428074166484338 0.19646819120696909500 0.19705132620512091912 0.19750278952005245747 0.19782172302828798793 0.19800731146397296256 0.19805878852250077826 0.19797544436967190462 0.19775663458205453016 0.19740179049549855250 0.19691043088114723592 0.19628217480094348191 0.19551675541779239831 0.19461403445127609113 0.19357401688249875615 0.19239686542832568072 
0.19442010180128724284 0.19566732696905281275 0.19678619722077875243 0.19777566622795700324 0.19863471366502813420 0.19936234513176961936 0.19995759292608381030 0.20041951788984579963 0.20074721252514934888 0.20093980554917120762 0.20099646802348417052 0.20091642115708993610 0.20069894583969985491 0.20034339391015218435 0.19984920110139695049 0.19921590152581095112 0.19844314347166386314 0.19753070617458640124 0.19647851711144548315 0.19528666924676524319 
0.19735751171398277504 0.19862564529452189643 0.19976390701724003329 0.20077122843678898989 0.20164656255872093205 0.20238888272899763221 0.20299718247759859779 0.20347047658809722104 0.20380780363329251137 0.20400823018407834852 0.20407085686517492662 0.20399482639550389762 0.20377933370950251923 0.20342363820401324070 0.20292707808847756934 0.20228908672923953671 0.20150921076846561864 0.20058712966396008426 0.19952267614193142098 0.19831585689052519395 
0.20042370182339058760 0.20171383547781174261 0.20287255711687066095 0.20389877794323801874 0.20479142540406905515 0.20554944074790135189 0.20617177766721581089 0.20665740235165183658 0.20700529523584504377 0.20721445468867472073 0.20728390285763334533 0.20721269385024818077 0.20699992439879319472 0.20664474710792091194 0.20614638631926063272 0.20550415653420428530 0.20471748320899893492 0.20378592557085736803 0.20270920090179489481 0.20148720950856960354 
0.20362019574364578767 0.20493343767646363118 0.20611370802919273815 0.20715990081522328570 0.20807092036641597343 0.20884567719132310359 0.20948308509171145730 0.20998205991544960369 0.21034152026976116190 0.21056039047714197876 0.21063760602643513686 0.21057212174906256297 0.21036292292750091715 0.21000903950961680167 0.20950956354643957003 0.20886366987931806460 0.20807063996246849547 0.20712988850867555812 0.20604099238582099241 0.20480372087796311353 
0.20694853997859730121 0.20828601145520408977 0.20948893650821359680 0.21055619692204607940 0.21148667805504808848 0.21227926255926371502 0.21293282559285708899 0.21344623194867393123 0.21381833545060818791 0.21404798092369670126 0.21413400902190288244 0.21407526419206623913 0.21387060605253108148 0.21351892445660583530 0.21301915847756303091 0.21237031947415951905 0.21157151825288145197 0.21062199611555551537 0.20952115925485056969 0.20826861553564510188 
0.21041030159123125243 0.21177313165754171886 0.21299982962641145212 0.21408927230969915234 0.21504033237246672483 0.21585186939782641247 0.21652272277177944670 0.21705170683578070556 0.21743760866030070744 0.21767918874513381144 0.21777518494541345251 0.21772431994476848516 0.21752531263395186167 0.21717689378671270473 0.21667782643304706047 0.21602693128687550095 0.21522311745934208371 0.21426541844581425966 0.21315303298238111318 0.21188536980812122668 
0.21400706609107769673 0.21539638395731988685 0.21664797803019081313 0.21776073031787249179 0.21873350972729332931 0.21956515988779562454 0.22025448926065394062 0.22080026396236915320 0.22120120360968020812 0.22145598045112421803 0.22156322206984863099 0.22152151800764280365 0.22132943075179517534 0.22098551162324642227 0.22048832218103719960 0.21983646178095336832 0.21902860185179720554 0.21806352722597802107 0.21694018442073809139 0.21565773605826032977 
0.21774043566050135801 0.21915736005046915214 0.22043496821915956052 0.22157216120430670014 0.22256781633103869811 0.22342077116540889903 0.22412981042067151027 0.22469365614336231363 0.22511096136492669828 0.22538030737983452689 0.22550020487521391099 0.22546909926415897862 0.22528538074233983579 0.22494739977344060944 0.22445348888690150324 0.22380199180410340065 0.22299130094091548782 0.22201990418556297180 0.22088644141633281825 0.21958977038630481116 
0.22161202780839445170 0.22305765236489619174 0.22436237359167152117 0.22552512994915599465 0.22654482322714580844 0.22742029802212945788 0.22815032511326094333 0.22873358882548175397 0.22916867832683021633 0.22945408282807283618 0.22958819078701320215 0.22956929343143950284 0.22939559317996460752 0.22906521784127467645 0.22857624178902441470 0.22792671560764293792 0.22711470592219834552 0.22613834715902569883 0.22499590667272534317 0.22368586380252050705 
0.22562347444367530924 0.22709884800904991953 0.22843174383347444878 0.22962116177350055946 0.23066604860625924966 0.23156527258270270808 0.23231760318476157856 0.23292169571847354259 0.23337608028883938260 0.23367915481861292748 0.23382918201332658636 0.23382429049462116755 0.23366248070480424848 0.23334163662266890760 0.23285954482027873547 0.23221392291524575735 0.23140245998120914650 0.23042287185561613483 0.22927297431302270936 0.22795077640350105974 
0.22977642114070584434 0.23128252139415367283 0.23264459195967612803 0.23386172470511212840 0.23493293684168797819 0.23585714051766051846 0.23663311932460925902 0.23725951057481126094 0.23773479229144123259 0.23805727414421304355 0.23822509195305918706 0.23823620582891433251 0.23808840252196228349 0.23777930312431791449 0.23730637795417550140 0.23666697125185218176 0.23585833923177643157 0.23487770596920723443 0.23372234232024838296 0.23238967309454536259 
0.23407252591310342971 0.23561022446718277168 0.23700237790596448417 0.23824820824558351484 0.23934683353771990522 0.24029723332164210081 0.24109822302120351156 0.24174843496472145365 0.24224630415790110449 0.24259005751373866056 0.24277770582578295233 0.24280703834601458091 0.24267562042981269399 0.24238079539846543731 0.24191969262025309062 0.24128924490621100896 0.24048621972483705256 0.23950727046918804386 0.23834901590421850304 0.23700815746695125252 
0.23851345592069420065 0.24008347265550958327 0.24150648695141577194 0.24278189683353759709 0.24390895574196602702 0.24488673620998430147 0.24571410447384103848 0.24638970210497002089 0.24691193186170323770 0.24727894592705762511 0.24748863549031929754 0.24753862129954826155 0.24742624545280861303 0.24714856541947813340 0.24670235222216058135 0.24608409602790182191 0.24529002429217228176 0.24431614027848941317 0.24315829336048630505 0.24181229676553708807 
0.24310087885773706828 0.24470372328274558882 0.24615820041065114565 0.24746393639518524110 0.24862035638662219328 0.24962665130248840040 0.25048175655920607019 0.25118433711961413168 0.25173277525688436684 0.25212515884246955444 0.25235926890888887852 0.25243256590905033265 0.25234217466239539096 0.25208486860447770761 0.25165705482100936274 0.25105476269106302700 0.25027364113746114471 0.24930897299211152163 0.24815572049370021590 0.24680862408144318976 
0.24783644274893479320 0.24947234120708491889 0.25095865501325803626 0.25229529194993022267 0.25348188210684907684 0.25451775605414161952 0.25540193334088118204 0.25613311455739601330 0.25670967320375054355 0.25712964527704729178 0.25739071539371632946 0.25749019876536871632 0.25742501868324518810 0.25719167951502791558 0.25678623576633646808 0.25620425877788011171 0.25544080457449769295 0.25449039005879497966 0.25334699154075984717 0.25200409174780930011 


==> test/01/zzz20z3.txt <==
0.09996810689863432076 0.09798190058713575346 0.09606515053655965974 0.09421613667533745851 0.09243321884638938668 0.09071485016878666485 0.08905957832154617893 0.08746604120873570365 0.08593296042925292755 0.08445913427926622641 0.08304343110225417823 0.08168478332373708961 0.08038218226581657355 0.07913467372033493319 0.07794135420905233536 0.07680136784260024885 0.07571390368997699127 0.07467819357795317525 0.07369351025024709068 0.07275916582736006999 
0.10056386654885013376 0.09857188875458461341 0.09664835320250833584 0.09479184807360263587 0.09300097274221549859 0.09127436446376185897 0.08961071180688351401 0.08800876029273091428 0.08646731367499302379 0.08498523292737647505 0.08356143414141298242 0.08219488601186859811 0.08088460727534226014 0.07962966428672052510 0.07842916881553804731 0.07728227608787097136 0.07618818306987396038 0.07514612697498601612 0.07415538397140954141 0.07321526806575555379 
0.10108980901368780358 0.09909343467984409182 0.09716452544528639268 0.09530192967434916729 0.09350445958510811284 0.09177092313716188332 0.09010014414949511774 0.08849097448031155444 0.08694230105061183378 0.08545304961383368147 0.08402218652415251177 0.08264871930698207414 0.08133169653696332990 0.08007020733566670712 0.07886338067850827416 0.07771038462347171216 0.07661042552666186278 0.07556274728070747071 0.07456663059464954668 0.07362139232378754616 
0.10154721930415942788 0.09954751550581748820 0.09761438422444400353 0.09574688559339943061 0.09394401278670587441 0.09220472435028252700 0.09052796717362344980 0.08891269242840843523 0.08735786643330892276 0.08586247795319383591 0.08442554303438126739 0.08304610815494389842 0.08172325222986226434 0.08045608784047472706 0.07924376193935661616 0.07808545620084560157 0.07698038713259422461 0.07592780602653245725 0.07492699880269361457 0.07397728578251393239 
0.10193722817621674037 0.09993502381482230468 0.09799861035327261938 0.09612721568809862172 0.09431998161803338554 0.09257599430363883108 0.09089430776630758047 0.08927396162638968902 0.08771399430102168326 0.08621345273125144426 0.08477139950523475409 0.08338691804854986289 0.08205911638706717137 0.08078712985701355653 0.07957012303759788963 0.07840729110795999213 0.07729786077633686581 0.07624109089013468565 0.07523627280707849418 0.07428273058678108720 
0.10226079836336415818 0.10025674122398249566 0.09831781768572572799 0.09644338518768912072 0.09463270369369024271 0.09288496347993176194 0.09119930796157833808 0.08957485200982114038 0.08801069641313669090 0.08650593916555553153 0.08505968420675641406 0.08367104814695348891 0.08233916541284279356 0.08106319216291447971 0.07984230924606139368 0.07867572441705958375 0.07756267397465844982 0.07650242395059099476 0.07549427094870461707 0.07453754271078404103 
0.10251872257044847281 0.10051332503201779178 0.09857253397795862071 0.09669580368324195985 0.09488248448910657773 0.09313184796081967753 0.09144310859025280014 0.08981544203817970473 0.08824800017614847780 0.08673992331107757692 0.08529035000928199273 0.08389842491966488514 0.08256330495443604811 0.08128416413574010568 0.08006019736667353837 0.07889062333955852713 0.07777468675464628556 0.07671165998886615711 0.07570084432636499383 0.07474157083965726756 
0.10271162664739340309 0.10070530235568141142 0.09876318951084905873 0.09688481107821358962 0.09506958261867438920 0.09331683528398768135 0.09162583640043345246 0.08999580737649620632 0.08842593894219989703 0.08691540389332431948 0.08546336759962909480 0.08406899656798801079 0.08273146534949640807 0.08144996205893639818 0.08022369274533426575 0.07905188481985486737 0.07793378971550202206 0.07686868492386247920 0.07585587552823191970 0.07489469533004083912 
0.10283997439308785460 0.10083306823246535044 0.09889011063154257153 0.09701066850008888132 0.09519419962338980523 0.09344007415602327560 0.09174759435099709426 0.09011601212517196535 0.08854454432283062615 0.08703238572039066756 0.08557871992792195903 0.08418272840316171068 0.08284359781662513356 0.08156052600517486872 0.08033272673587218971 0.07915943347902464067 0.07803990236364444222 0.07697341446284974853 0.07595927753265929727 0.07499682730590834234 
0.10290407213341599968 0.10089688554954941158 0.09895351628276707889 0.09707355266720946174 0.09525647321877250828 0.09350166736571845216 0.09180845472235973914 0.09017610245036382366 0.08860384050356001628 0.08709087473748568231 0.08563639798850647411 0.08423959930011185038 0.08289967150866749124 0.08161581740926576733 0.08038725471395496980 0.07921321999672699399 0.07809297179720138538 0.07702579303123277543 0.07601099283364717851 0.07504790793704954610 
0.10290407213341577763 0.10089688554954921729 0.09895351628276692624 0.09707355266720925357 0.09525647321877231399 0.09350166736571828563 0.09180845472235954485 0.09017610245036364325 0.08860384050355989138 0.08709087473748558517 0.08563639798850639084 0.08423959930011178099 0.08289967150866744960 0.08161581740926569795 0.08038725471395491429 0.07921321999672693848 0.07809297179720134374 0.07702579303123277543 0.07601099283364720627 0.07504790793704953222 
0.10283997439308714683 0.10083306823246465656 0.09889011063154201642 0.09701066850008831233 0.09519419962338923624 0.09344007415602278988 0.09174759435099663629 0.09011601212517147963 0.08854454432283026533 0.08703238572039034837 0.08557871992792173699 0.08418272840316151640 0.08284359781662492539 0.08156052600517474382 0.08033272673587212032 0.07915943347902451577 0.07803990236364431732 0.07697341446284962363 0.07595927753265922788 0.07499682730590832846 
0.10271162664739230674 0.10070530235568035671 0.09876318951084814279 0.09688481107821274307 0.09506958261867362592 0.09331683528398695970 0.09162583640043273081 0.08999580737649558182 0.08842593894219935580 0.08691540389332386152 0.08546336759962869234 0.08406899656798767773 0.08273146534949611663 0.08144996205893619001 0.08022369274533409922 0.07905188481985470084 0.07793378971550184164 0.07686868492386225715 0.07585587552823173929 0.07489469533004074198 
0.10251872257044701564 0.10051332503201641788 0.09857253397795741334 0.09669580368324084962 0.09488248448910555077 0.09313184796081866446 0.09144310859025178706 0.08981544203817877492 0.08824800017614770065 0.08673992331107693854 0.08529035000928142374 0.08389842491966439941 0.08256330495443560402 0.08128416413573975874 0.08006019736667327469 0.07889062333955829120 0.07777468675464602188 0.07671165998886589343 0.07570084432636471627 0.07474157083965703163 
0.10226079836336258999 0.10025674122398102461 0.09831781768572434022 0.09644338518768788560 0.09463270369368900758 0.09288496347993059621 0.09119930796157718622 0.08957485200982004403 0.08801069641313574721 0.08650593916555469887 0.08505968420675566466 0.08367104814695283665 0.08233916541284218293 0.08106319216291399399 0.07984230924606100510 0.07867572441705922293 0.07756267397465804736 0.07650242395059059231 0.07549427094870422850 0.07453754271078368021 
0.10193722817621504728 0.09993502381482070873 0.09799861035327112058 0.09612721568809722006 0.09431998161803202552 0.09257599430363748494 0.09089430776630628983 0.08927396162638845389 0.08771399430102060080 0.08621345273125045894 0.08477139950523382428 0.08338691804854901635 0.08205911638706639422 0.08078712985701293203 0.07957012303759739003 0.07840729110795950640 0.07729786077633638008 0.07624109089013419993 0.07523627280707799458 0.07428273058678058760 
0.10154721930415745723 0.09954751550581561470 0.09761438422444224106 0.09574688559339779304 0.09394401278670432009 0.09220472435028105596 0.09052796717362204815 0.08891269242840706133 0.08735786643330771539 0.08586247795319268405 0.08442554303438021268 0.08304610815494296860 0.08172325222986145943 0.08045608784047408868 0.07924376193935601942 0.07808545620084507421 0.07698038713259365562 0.07592780602653195765 0.07492699880269307333 0.07397728578251341891 
0.10108980901368574967 0.09909343467984207954 0.09716452544528449142 0.09530192967434734930 0.09350445958510647526 0.09177092313716037064 0.09010014414949366057 0.08849097448031020829 0.08694230105061047376 0.08545304961383240472 0.08402218652415135991 0.08264871930698108882 0.08133169653696241397 0.08007020733566594384 0.07886338067850760802 0.07771038462347107378 0.07661042552666121053 0.07556274728070686009 0.07456663059464896381 0.07362139232378697717 
0.10056386654884791332 0.09857188875458244848 0.09664835320250630968 0.09479184807360074849 0.09300097274221377774 0.09127436446376026302 0.08961071180688197357 0.08800876029272952650 0.08646731367499169152 0.08498523292737522605 0.08356143414141181669 0.08219488601186757115 0.08088460727534130257 0.07962966428671967856 0.07842916881553728403 0.07728227608787026359 0.07618818306987332201 0.07514612697498544713 0.07415538397140898630 0.07321526806575498481 
0.09996810689863196153 0.09798190058713349138 0.09606515053655761971 0.09421613667533559888 0.09243321884638770747 0.09071485016878501340 0.08905957832154459686 0.08746604120873426036 0.08593296042925153977 0.08445913427926501904 0.08304343110225309577 0.08168478332373613204 0.08038218226581565762 0.07913467372033412828 0.07794135420905162759 0.07680136784259949945 0.07571390368997633902 0.07467819357795257851 0.07369351025024648005 0.07275916582735945937 


==> test/01/zzz20z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz21z0.txt <==
0.09965513865696370988 0.09888176505023235641 0.09773969476905139397 0.09621997308336090182 0.09431170956742468414 0.09200187598616137163 0.08927508970678391109 0.08611337764327137156 0.08249592636246508293 0.07839883947980684498 0.07379495025497695426 0.06865378632179211515 0.06294187408918926196 0.05662373601429988856 0.04966422847532899615 0.04203336238951095594 0.03371548225897897516 0.02472545332000052401 0.01513425482895614307 0.00510174281601349575 
0.09370465436597864850 0.09291543374439946434 0.09176607142410024565 0.09024835446259851790 0.08835253960564229403 0.08606721684050036569 0.08337918870029822904 0.08027337172077485261 0.07673273936092929459 0.07273834490917895079 0.06826949325766794308 0.06330417946120116268 0.05781999060506972515 0.05179578937353294943 0.04521467353979510134 0.03806892224313840334 0.03036780272447011514 0.02214891407892101080 0.01349245426804138691 0.00453415153295853423 
0.08810747391576878584 0.08730924413728669009 0.08616080272035155085 0.08465483373729053296 0.08278287755204555287 0.08053526306989952643 0.07790107653313395331 0.07486818117860045974 0.07142331445129833367 0.06755230753831181767 0.06324049840531482947 0.05847344766027479795 0.05323811949635555429 0.04752475733496709653 0.04132975406718002870 0.03465985031877744094 0.02753789231684206085 0.02000994600317202235 0.01215249663132986040 0.00407656058073779630 
0.08285423460878139912 0.08205326616862697320 0.08091306158272872084 0.07942730021416648245 0.07758887379534989970 0.07538988135391826162 0.07282167318373766740 0.06987496200919478262 0.06654002972735185983 0.06280707238745521226 0.05866674516500474529 0.05411099327822768007 0.04913428238511059754 0.04373536640279986065 0.03791973507518048986 0.03170283264794930556 0.02511397022094871354 0.01820048098559513480 0.01103102567336822389 0.00369615473940059381 
0.07793465565659357663 0.07713652434571109662 0.07601087722776987687 0.07455243174129667916 0.07275543606126923246 0.07061371536668585580 0.06812077283870360267 0.06526996394708914351 0.06205477006145911079 0.05846920711915234992 0.05450841658902125242 0.05016949790252064889 0.04545265036305944084 0.04036269081594129338 0.03491098718279268820 0.02911777497689059524 0.02301467493340835294 0.01664698204489158812 0.01007497033714732301 0.00337318744289694409 
0.07333778411355074134 0.07254729832985397364 0.07144149124134312190 0.07001611346198116648 0.06826672334174438417 0.06618877121285228482 0.06377773885730182724 0.06102935087899909183 0.05793987945224316621 0.05450656943867373400 0.05072821616940721007 0.04660593137977415285 0.04214413034866526520 0.03735175931511313524 0.03224374786315833963 0.02684260514341204121 0.02117997249090253220 0.01529780192341554344 0.00924868618743252685 0.00309481213793680147 
0.06905221884932538634 0.06827339361881083757 0.06719167594576752611 0.06580380752354042517 0.06410657263087497781 0.06209690728567700269 0.05977206049865232962 0.05712982125936223732 0.05416882742984067273 0.05088897501389220979 0.04729194727015966632 0.04338188109850345253 0.03916618033671424859 0.03465646823268764970 0.02986963981131546264 0.02482892524269670123 0.01956480796337420336 0.01411556697043551273 0.00852716035123043253 0.00285218705935453816 
0.06506631361002071512 0.06430238135029647806 0.06324801139937567818 0.06190086805553817600 0.06025885237253817556 0.05832022480032851564 0.05608377459226833450 0.05354904622995691754 0.05071663399386514004 0.04758855591689477998 0.04416871679883577206 0.04046346540736580483 0.03648224166700063387 0.03223829346760771764 0.02774941790671914613 0.02303864805268508731 0.01813476714946205340 0.01307249764372188199 0.00789220118769916323 0.00263896280760545247 
0.06136835864573916832 0.06062180677297861892 0.05959712024590063661 0.05829280092669853613 0.05670774400341110910 0.05484136495083052898 0.05269376684013561685 0.05026595507433199300 0.04756010639876820378 0.04457989786098601886 0.04133089860092283713 0.03782102206512334003 0.03406102745631479911 0.03006504606402338881 0.02585109029526834468 0.02144148191186246583 0.01686311493806702880 0.01214745526729079338 0.00733018394823888465 0.00245042579097355705 
0.05794674030480175680 0.05721936684997828287 0.05622586188454957445 0.05496547140194417425 0.05343795776357712635 0.05164372415944689515 0.04958397274311160396 0.04726090082846711588 0.04467793866588976037 0.04184003052735824069 0.03875395767874623837 0.03542869679588993986 0.03187580002911187538 0.02810977303690267645 0.02414841529846841611 0.02001307436142937476 0.01572875542365283555 0.01132402453913535986 0.00683065354699201321 0.00228298219902344987 
0.05479007856658794917 0.05408305843758309805 0.05312148904037514857 0.05190526503295150168 0.05043489148950627832 0.04871160118026831437 0.04673749914439678799 0.04451573683053512698 0.04205071690896550196 0.03934832790381096596 0.03641620479081390110 0.03326400741057830568 0.02990370282734003057 0.02634983075600707061 0.02261972350027329284 0.01873364481173379198 0.01471480785597956836 0.01058923391860580251 0.00638542350157035327 0.00213383165715167258 
0.05188734321339984190 0.05120129929339101854 0.05027177080641642704 0.04909920819998047498 0.04768474198122831659 0.04603028992772324052 0.04413868582367211357 0.04201383044031109515 0.03966086423562624474 0.03708635938810621313 0.03429852617012004584 0.03130742522826933383 0.02812517311366287756 0.02476612365951228953 0.02124700313488387532 0.01758697352925292848 0.01380759726992583994 0.00993267977773791728 0.00598797488353191524 0.00200075258516455587 
0.04922794998239200803 0.04856302471616469330 0.04766508669191901054 0.04653505497932572399 0.04517457830770324478 0.04358613072572416897 0.04177312378225740003 0.03974003487141080510 0.03749255020512221037 0.03503771924286761680 0.03238411527329074918 0.02954199421871608888 0.02652344073952987713 0.02334248763349532768 0.02001519185049702165 0.01655964890046821361 0.01299592791673292308 0.00934591303888809323 0.00563304366965484016 0.00188195638513919219 
0.04680183849728991596 0.04615776289695679852 0.04529049626576914928 0.04420134671770023505 0.04289238554453476265 0.04136653088521276972 0.03962764370822248472 0.03768063505795245238 0.03553158247058417485 0.03318785210495123206 0.03065822146145930072 0.02795299563377438151 0.02508410799224524562 0.02206519428444209466 0.01891162773314064571 0.01564050230538999164 0.01227055245764956115 0.00882200079142669673 0.00531633037106015588 0.00177598567087656665 
0.04459953404353371453 0.04397569210860345634 0.04313778875650053218 0.04208745008117131814 0.04082708626752275943 0.03935996356236965560 0.03769028510746740696 0.03582327918159240732 0.03376529251431078377 0.03152388524489378729 0.02910792283382082277 0.02652765886267684919 0.02379480131123467429 0.02092255377888719431 0.01792562249223346449 0.01482018013030155304 0.01162377881704862274 0.00835520729810897665 0.00503429135228252063 0.00168164159818348646 
0.04261219534513879109 0.04200768273742283565 0.04119751657045827437 0.04018357858296174590 0.03896854588201528052 0.03755595198927564465 0.03595025397768503161 0.03415690404663904167 0.03218242316017281418 0.03003447352649230018 0.02772192576625339203 0.02525491567187750433 0.02264488461112940110 0.01990459702763855421 0.01704812832660448224 0.01409081690653414369 0.01104917538213439146 0.00794075823167807518 0.00478398614177746786 0.00159793096775834829 
0.04083165046599815384 0.04024532692549080692 0.03946101620494798373 0.03848080179820220770 0.03730756668830101375 0.03594504453503261088 0.03439787476735806787 0.03267165986710590664 0.03077302255324908253 0.02870965993464926966 0.02649039103282294430 0.02412519344745034378 0.02162522443376686115 0.01900282139393313918 0.01627147688001178913 0.01344578378709614455 0.01054134757327673290 0.00757466410469147169 0.00456296401539093080 0.00152402709883078758 
0.03925042283206375826 0.03868095829359421978 0.03792041952564059737 0.03697104571659814293 0.03583587453795395589 0.03451878469519573805 0.03302454068960869460 0.03135883810117744142 0.02952834725106837435 0.02754075262603273774 0.02540478498293877868 0.02313024265133403756 0.02072799828255456750 0.01820998723431533489 0.01558917401241338187 0.01287949378856190208 0.01009576701918492130 0.00725358659842014874 0.00436917871626400257 0.00145924051100466208 
0.03786174918775481180 0.03730766389118175125 0.03656865788742203610 0.03564708700459572055 0.03454610105172088719 0.03326967901818776718 0.03182266519470353106 0.03021080459692676232 0.02844077572381419755 0.02652021833547453175 0.02445775362156537083 0.02226299389239243948 0.01994653881080203292 0.01751995524836025622 0.01499573814676449096 0.01238725033555315887 0.00970864011648089192 0.00697473655354019419 0.00420092374024027149 0.00140299673992851917 
0.03665959108640098885 0.03611929019595591650 0.03539946112827008218 0.03450254336264184374 0.03343176364614618840 0.03219116513113089856 0.03078563647409086543 0.02922093936801184455 0.02750373271178718770 0.02564159137048579659 0.02364301727545574036 0.02151744048586829577 0.01927520781990085808 0.01692755680155917999 0.01448657299073117730 0.01196512929040535744 0.00937680655764528206 0.00673579575901946722 0.00405678295122837741 0.00135481944839766204 


==> test/01/zzz21z1.txt <==
0.03665959108643280367 0.03611929019598718316 0.03539946112830066882 0.03450254336267159078 0.03343176364617493623 0.03219116513115850148 0.03078563647411715690 0.02922093936803668926 0.02750373271181047810 0.02564159137050745288 0.02364301727547564805 0.02151744048588636812 0.01927520781991701529 0.01692755680157333534 0.01448657299074328220 0.01196512929041534945 0.00937680655765310046 0.00673579575902508252 0.00405678295123175492 0.00135481944839878962 
0.03786174918778765358 0.03730766389121403098 0.03656865788745361501 0.03564708700462644597 0.03454610105175058565 0.03326967901821625134 0.03182266519473064131 0.03021080459695239806 0.02844077572383825470 0.02652021833549687152 0.02445775362158590649 0.02226299389241108775 0.01994653881081869667 0.01751995524837486953 0.01499573814677698617 0.01238725033556347006 0.00970864011648895665 0.00697473655354598644 0.00420092374024376089 0.00140299673992968338 
0.03925042283209782129 0.03868095829362769300 0.03792041952567331425 0.03697104571662994388 0.03583587453798468131 0.03451878469522526305 0.03302454068963678324 0.03135883810120398268 0.02952834725109327110 0.02754075262605589283 0.02540478498296005680 0.02313024265135335197 0.02072799828257182800 0.01820998723433046862 0.01558917401242631944 0.01287949378857257063 0.01009576701919327052 0.00725358659842614828 0.00436917871626761600 0.00145924051100586858 
0.04083165046603358384 0.04024532692552561935 0.03946101620498199125 0.03848080179823530622 0.03730756668833300205 0.03594504453506330854 0.03439787476738729449 0.03267165986713353731 0.03077302255327500624 0.02870965993467336844 0.02649039103284510713 0.02412519344747043534 0.02162522443378480860 0.01900282139394887312 0.01627147688002525405 0.01344578378710724331 0.01054134757328541692 0.00757466410469770889 0.00456296401539468995 0.00152402709883204374 
0.04261219534517575458 0.04200768273745916770 0.04119751657049377375 0.04018357858299627383 0.03896854588204862191 0.03755595198930763989 0.03595025397771551418 0.03415690404666786584 0.03218242316019984117 0.03003447352651746755 0.02772192576627653324 0.02525491567189848754 0.02264488461114814305 0.01990459702765500286 0.01704812832661854738 0.01409081690654573338 0.01104917538214346233 0.00794075823168458733 0.00478398614178138833 0.00159793096775965801 
0.04459953404357239887 0.04397569210864149536 0.04313778875653768996 0.04208745008120740039 0.04082708626755755799 0.03935996356240309413 0.03769028510749926342 0.03582327918162257069 0.03376529251433908752 0.03152388524492008570 0.02910792283384502910 0.02652765886269880732 0.02379480131125431136 0.02092255377890442011 0.01792562249224818188 0.01482018013031368049 0.01162377881705810648 0.00835520729811578891 0.00503429135228662238 0.00168164159818485646 
0.04680183849733050849 0.04615776289699669022 0.04529049626580811116 0.04420134671773807283 0.04289238554457126124 0.04136653088524782501 0.03962764370825589549 0.03768063505798407292 0.03553158247061382474 0.03318785210497877947 0.03065822146148465543 0.02795299563379739088 0.02508410799226584026 0.02206519428446015660 0.01891162773315606047 0.01564050230540270023 0.01227055245765950112 0.00882200079143383512 0.00531633037106445192 0.00177598567087800213 
0.04922794998243471692 0.04856302471620668054 0.04766508669195999859 0.04653505497936553936 0.04517457830774164462 0.04358613072576103531 0.04177312378229253165 0.03974003487144402852 0.03749255020515337988 0.03503771924289657280 0.03238411527331740841 0.02954199421874027787 0.02652344073955150566 0.02334248763351427780 0.02001519185051320315 0.01655964890048156057 0.01299592791674336785 0.00934591303889559070 0.00563304366965935478 0.00188195638514070075 
0.05188734321344488920 0.05120129929343528175 0.05027177080645969104 0.04909920820002251773 0.04768474198126887442 0.04603028992776211914 0.04413868582370917421 0.04201383044034612962 0.03966086423565910041 0.03708635938813674426 0.03429852617014809979 0.03130742522829479263 0.02812517311368563713 0.02476612365953223191 0.02124700313490091377 0.01758697352926697974 0.01380759726993682421 0.00993267977774580507 0.00598797488353666838 0.00200075258516614228 
0.05479007856663561243 0.05408305843762993559 0.05312148904042091058 0.05190526503299592448 0.05043489148954917456 0.04871160118030941344 0.04673749914443593029 0.04451573683057213904 0.04205071690900021725 0.03934832790384319712 0.03641620479084351630 0.03326400741060517308 0.02990370282736405649 0.02634983075602810934 0.02261972350029125764 0.01873364481174860999 0.01471480785599116499 0.01058923391861412225 0.00638542350157536142 0.00213383165715334616 
0.05794674030485228583 0.05721936685002788209 0.05622586188459799406 0.05496547140199117137 0.05343795776362246508 0.05164372415949041589 0.04958397274315302222 0.04726090082850626511 0.04467793866592647406 0.04184003052739233841 0.03875395767877755360 0.03542869679591834770 0.03187580002913725091 0.02810977303692492948 0.02414841529848742174 0.02001307436144504626 0.01572875542366509657 0.01132402453914416011 0.00683065354699731019 0.00228298219902521712 
0.06136835864579282679 0.06062180677303128512 0.05959712024595201219 0.05829280092674838515 0.05670774400345920258 0.05484136495087666568 0.05269376684017949841 0.05026595507437346677 0.04756010639880711016 0.04457989786102212887 0.04133089860095598422 0.03782102206515341319 0.03406102745634166651 0.03006504606404693247 0.02585109029528845706 0.02144148191187904284 0.01686311493808001494 0.01214745526730010711 0.00733018394824448433 0.00245042579097542491 
0.06506631361007779446 0.06430238135035244718 0.06324801139943032890 0.06190086805559118915 0.06025885237258929439 0.05832022480037748341 0.05608377459231490836 0.05354904623000093788 0.05071663399390637095 0.04758855591693306186 0.04416871679887089674 0.04046346540739766823 0.03648224166702908333 0.03223829346763263520 0.02774941790674045894 0.02303864805270265312 0.01813476714947578894 0.01307249764373174389 0.00789220118770510119 0.00263896280760743222 
0.06905221884938618493 0.06827339361887041491 0.06719167594582561853 0.06580380752359679675 0.06410657263092929548 0.06209690728572898194 0.05977206049870174842 0.05712982125940889444 0.05416882742988437388 0.05088897501393277456 0.04729194727019691430 0.04338188109853726576 0.03916618033674440502 0.03465646823271405219 0.02986963981133802792 0.02482892524271532175 0.01956480796338878891 0.01411556697044598005 0.00852716035123673131 0.00285218705935663935 
0.07333778411361556449 0.07254729832991745064 0.07144149124140497520 0.07001611346204106301 0.06826672334180208801 0.06618877121290743515 0.06377773885735428527 0.06102935087904857309 0.05793987945228947639 0.05450656943871672044 0.05072821616944668544 0.04660593137980999917 0.04214413034869726044 0.03735175931514118225 0.03224374786318229963 0.02684260514343181706 0.02117997249091803022 0.01529780192342666129 0.00924868618743921941 0.00309481213793903536 
0.07793465565666281292 0.07713652434577887573 0.07601087722783583800 0.07455243174136041984 0.07275543606133048902 0.07061371536674443394 0.06812077283875929423 0.06526996394714169869 0.06205477006150830754 0.05846920711919794539 0.05450841658906317028 0.05016949790255872260 0.04545265036309348999 0.04036269081597111674 0.03491098718281816088 0.02911777497691163744 0.02301467493342484669 0.01664698204490343281 0.01007497033715444926 0.00337318744289932197 
0.08285423460885552038 0.08205326616869944301 0.08091306158279909511 0.07942730021423434483 0.07758887379541508367 0.07538988135398051738 0.07282167318379680065 0.06987496200925058520 0.06654002972740408195 0.06280707238750367349 0.05866674516504932768 0.05411099327826821709 0.04913428238514686713 0.04373536640283164773 0.03791973507520763481 0.03170283264797175288 0.02511397022096630710 0.01820048098560777053 0.01103102567337583065 0.00369615473940313128 
0.08810747391584819455 0.08730924413736419754 0.08616080272042668520 0.08465483373736296113 0.08278287755211498344 0.08053526306996575124 0.07790107653319683356 0.07486818117865977340 0.07142331445135384482 0.06755230753836338753 0.06324049840536222211 0.05847344766031788155 0.05323811949639411373 0.04752475733500093752 0.04132975406720898470 0.03465985031880137318 0.02753789231686085831 0.02000994600318551503 0.01215249663133798584 0.00407656058074051288 
0.09370465436606389975 0.09291543374448243964 0.09176607142418045926 0.09024835446267566452 0.08835253960571612386 0.08606721684057075383 0.08337918870036502283 0.08027337172083776062 0.07673273936098817805 0.07273834490923368479 0.06826949325771827781 0.06330417946124691775 0.05781999060511074096 0.05179578937356899004 0.04521467353982596554 0.03806892224316395928 0.03036780272449018242 0.02214891407893544370 0.01349245426805009002 0.00453415153296144770 
0.09965513865705519225 0.09888176505032118813 0.09773969476913710319 0.09621997308344318323 0.09431170956750327405 0.09200187598623607577 0.08927508970685467393 0.08611337764333802658 0.08249592636252747746 0.07839883947986478474 0.07379495025503028660 0.06865378632184070129 0.06294187408923290761 0.05662373601433834391 0.04966422847536199059 0.04203336238953828130 0.03371548225900044410 0.02472545332001601162 0.01513425482896551232 0.00510174281601663299 


==> test/01/zzz21z2.txt <==
0.06041481929195322009 0.05706037588590687909 0.05374816601783619779 0.05047540893404674212 0.04723939330272312886 0.04403749363867062033 0.04086717144538548618 0.03772596923197960722 0.03461150172746215586 0.03152144647296486329 0.02845353481869498241 0.02540554374821404199 0.02237528864624880112 0.01936061697841202564 0.01635940278638763762 0.01336954187969363085 0.01038894760337136583 0.00741554706834527712 0.00444727774170986662 0.00148208430472402731 
0.06075410564613422520 0.05738706774962137880 0.05406069745006721744 0.05077259964568791445 0.04752036168024847268 0.04430158660417455457 0.04111390966696555627 0.03795500494008537812 0.03482258640631120256 0.03171440612463072295 0.02862825098832401036 0.02556193892956875463 0.02251331502972774359 0.01948024776537073122 0.01646062548974246489 0.01345235317723702216 0.01045334942006479785 0.00746154364716621835 0.00447487352693870782 0.00149128251244845761 
0.06105040714934041601 0.05767309201637727673 0.05433495638712337178 0.05103393051838919781 0.04776786716840825814 0.04453458143081358983 0.04133187567821681313 0.03815755445508511173 0.03500943283306659493 0.03188534063092287457 0.02878312408040161266 0.02570064595200920524 0.02263578477772269434 0.01958643356360071502 0.01655049822997446338 0.01352589591944717944 0.01051055325248459633 0.00750240457331609410 0.00449939020643029194 0.00149945473057955486 
0.06130559763645827831 0.05791993677942396113 0.05457210556365976045 0.05126029887233726767 0.04798259504418174448 0.04473699627245476818 0.04152145716000306408 0.03833390436897166770 0.03517224983994727411 0.03203439948559255041 0.02891825875035036048 0.02582173602034379400 0.02274274456555309618 0.01967920348133497463 0.01662903794710750630 0.01359017901809265495 0.01056056309711033390 0.00753813118718325847 0.00452082799488680992 0.00150660093401902562 
0.06152132507697583019 0.05812895190120049432 0.05477323021575446205 0.05145256436311831244 0.04816521786352667700 0.04490935145482061186 0.04168305232036895874 0.03848435602085118618 0.03531126267215831116 0.03216174872114965083 0.02903377541506348483 0.02592529481346253495 0.02283425398281098764 0.01975859784907860531 0.01669627105902789926 0.01364521910870559844 0.01060338893068082933 0.00756872908341980032 0.00453918965191466538 0.00151272194462876374 
0.06169899405484535054 0.05830131553264775862 0.05493929903503931567 0.05161151050085484304 0.04831636059198599759 0.04505213936293203658 0.04181704464580095898 0.03860920472190584873 0.03542669610668514046 0.03226755731178425346 0.02912979937529135838 0.02601141383563182821 0.02291037870314975231 0.01982466287314054235 0.01675222933121985752 0.01369103742702101022 0.01063904443348759679 0.00759420656390045069 0.00455447958472328905 0.00151781913721012358 
0.06183976312539525566 0.05843801713950581844 0.05507113989090028222 0.05173781801327571178 0.04843657464063051005 0.04516580075912051545 0.04192378217799706125 0.03870872211428607462 0.03551875972089213462 0.03235198504401083641 0.02920645093868585312 0.02608018245062365681 0.02297118412101560939 0.01987744560911392996 0.01679694596568994530 0.01372765683467098811 0.01066754481234810474 0.00761457315397111312 0.00456670298586791222 0.00152189415669856556 
0.06194454873521507837 0.05853985000907994951 0.05516942537578032463 0.05183204702071732284 0.04852631919813986394 0.04525070685492249556 0.04200356119278078615 0.03878314183634926776 0.03558763561858652863 0.03241517220468113220 0.02926383688481754702 0.02613168090716134692 0.02301672972117511234 0.01991698947660959507 0.01683045208775502469 0.01375509913362490608 0.01068890482726270880 0.00762983825376798395 0.00457586504807868874 0.00152494866041478746 
0.06201403122019204933 0.05860740878581858354 0.05523466458242373700 0.05189462549567349509 0.04858594827628914120 0.04530714626964880976 0.04205661390185434084 0.03883264841974371634 0.03563346871242359382 0.03245723127130963059 0.02930204348874184545 0.02616597457202908192 0.02304706437991390494 0.01994333048839429245 0.01685277377509564536 0.01377338278481091832 0.01070313710930984215 0.00764000998575941736 0.00458197029226407003 0.00152698409729668081 
0.06204866053649355645 0.05864108933157865383 0.05526719867242246148 0.05192584210326375849 0.04861570214169435439 0.04533531604552933081 0.04208309972524398868 0.03885736922834761436 0.03565635954005454133 0.03247824067939191622 0.02932113122681113265 0.02618310951229924077 0.02306222273805715733 0.01995649432195801057 0.01686392973942236681 0.01378252112121326062 0.01071025083940633713 0.00764509428769577590 0.00458502203792148216 0.00152800153380454719 
0.06204866053649506913 0.05864108933157997222 0.05526719867242357170 0.05192584210326475075 0.04861570214169521481 0.04533531604553010103 0.04208309972524467563 0.03885736922834821805 0.03565635954005508257 0.03247824067939238113 0.02932113122681154205 0.02618310951229958772 0.02306222273805744530 0.01995649432195826384 0.01686392973942256804 0.01378252112121342542 0.01071025083940646203 0.00764509428769586351 0.00458502203792153507 0.00152800153380456259 
0.06201403122019656655 0.05860740878582252483 0.05523466458242715788 0.05189462549567647881 0.04858594827629179186 0.04530714626965117592 0.04205661390185638782 0.03883264841974552739 0.03563346871242520364 0.03245723127131101143 0.02930204348874303893 0.02616597457203010887 0.02304706437991477230 0.01994333048839502104 0.01685277377509624905 0.01377338278481140058 0.01070313710931021685 0.00764000998575967843 0.00458197029226422008 0.00152698409729673024 
0.06194454873522246829 0.05853985000908636799 0.05516942537578597289 0.05183204702072231884 0.04852631919814428402 0.04525070685492638134 0.04200356119278420702 0.03878314183635227924 0.03558763561858915847 0.03241517220468342203 0.02926383688481951073 0.02613168090716304348 0.02301672972117653482 0.01991698947661078509 0.01683045208775601695 0.01375509913362569885 0.01068890482726331075 0.00762983825376840723 0.00457586504807894028 0.00152494866041486942 
0.06183976312540534481 0.05843801713951461696 0.05507113989090803990 0.05173781801328256741 0.04843657464063657464 0.04516580075912584452 0.04192378217800174500 0.03870872211429018939 0.03551875972089574979 0.03235198504401397279 0.02920645093868855929 0.02608018245062599175 0.02297118412101757656 0.01987744560911556060 0.01679694596569130186 0.01372765683467207926 0.01066754481234893914 0.00761457315397169772 0.00456670298586826003 0.00152189415669867897 
0.06169899405485789606 0.05830131553265875677 0.05493929903504901624 0.05161151050086339176 0.04831636059199357486 0.04505213936293869792 0.04181704464580685010 0.03860920472191099739 0.03542669610668962993 0.03226755731178816006 0.02912979937529474456 0.02601141383563474949 0.02291037870315222949 0.01982466287314261014 0.01675222933122155061 0.01369103742702237718 0.01063904443348865324 0.00759420656390118534 0.00455447958472372447 0.00151781913721026757 
0.06152132507699058922 0.05812895190121353250 0.05477323021576595979 0.05145256436312842241 0.04816521786353560042 0.04490935145482848750 0.04168305232037591151 0.03848435602085731322 0.03531126267216366105 0.03216174872115429295 0.02903377541506752674 0.02592529481346603215 0.02283425398281398525 0.01975859784908109984 0.01669627105902993583 0.01364521910870723949 0.01060338893068208700 0.00756872908342068416 0.00453918965191519013 0.00151272194462893548 
0.06130559763647502880 0.05791993677943880342 0.05457210556367288190 0.05126029887234882093 0.04798259504419194466 0.04473699627246374710 0.04152145716001098830 0.03833390436897866904 0.03517224983995342891 0.03203439948559790723 0.02891825875035503382 0.02582173602034785326 0.02274274456555655868 0.01967920348133787162 0.01662903794710987593 0.01359017901809455621 0.01056056309711178413 0.00753813118718427936 0.00452082799488741534 0.00150660093401922446 
0.06105040714935894286 0.05767309201639372884 0.05433495638713790182 0.05103393051840205558 0.04776786716841959629 0.04453458143082359572 0.04133187567822568104 0.03815755445509293187 0.03500943283307349219 0.03188534063092889059 0.02878312408040684806 0.02570064595201373633 0.02263578477772654196 0.01958643356360394508 0.01655049822997712097 0.01352589591944930100 0.01051055325248622177 0.00750240457331723207 0.00449939020643096588 0.00149945473057977864 
0.06075410564615434106 0.05738706774963923951 0.05406069745008299648 0.05077259964570185469 0.04752036168026076146 0.04430158660418544864 0.04111390966697519439 0.03795500494009389214 0.03482258640631868268 0.03171440612463730102 0.02862825098832971066 0.02556193892957366043 0.02251331502973193122 0.01948024776537424230 0.01646062548974534800 0.01345235317723932240 0.01045334942006656206 0.00746154364716745608 0.00447487352693944247 0.00149128251244870112 
0.06041481929197464740 0.05706037588592590554 0.05374816601785302461 0.05047540893406162604 0.04723939330273625031 0.04403749363868220829 0.04086717144539573493 0.03772596923198866942 0.03461150172747013559 0.03152144647297185076 0.02845353481870104354 0.02540554374821926698 0.02237528864625325589 0.01936061697841575530 0.01635940278639070808 0.01336954187969608375 0.01038894760337323413 0.00741554706834658944 0.00444727774171064984 0.00148208430472428817 


==> test/01/zzz21z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz21z4.txt <==
0.71463408732777955468 0.72384765977648257707 0.73356722353890169153 0.74380207461949110481 0.75456258802872822056 0.76586037433454101642 0.77770846600972509677 0.79012153193820400254 0.80311611192523435498 0.81671084994917320099 0.83092667946878573382 0.84578686580752149293 0.86131672035353956662 0.87754263566009016451 0.89448979574739617693 0.91217742098571674703 0.93060967267081384779 0.94975956748892753634 0.96954350265988065161 0.98978862615812290837 
0.71904312716323282029 0.72829892552337838207 0.73805911869247264878 0.74833195888666137474 0.75912645220741292729 0.77045242662764312769 0.78232060007401948987 0.79474263692368130041 0.80773117123589510680 0.82129975790314746487 0.83546268395035683252 0.85023452408023458826 0.86562924646327965572 0.88165855306709783878 0.89832896282354246509 0.91563692878939884068 0.93356111682979436850 0.95205116935666533884 0.97101356664655502637 0.99029884194192274727 
0.72295533246593068899 0.73224579646132548216 0.74203836682094903576 0.75234019002726770786 0.76315883528661854207 0.77450227989459841105 0.78637887073502865665 0.79879724444660615834 0.81176617819151741795 0.82529432647716571836 0.83938977434926043131 0.85405930009977981676 0.86930718835224696228 0.88513336732147940289 0.90153057369027755907 0.91848021451854122699 0.93594669650229855851 0.95387042646138497926 0.97216075262775170085 0.99069201690493657875 
0.72637215365186846849 0.73569056103504437694 0.74550836210272986015 0.75583159911484154581 0.76666641901719567720 0.77801898692910376187 0.78989535852489134449 0.80230129193619859063 0.81524197060640435364 0.82872159546473811442 0.84274278686973924657 0.85730571361737717417 0.87240683952445030602 0.88803715417629558448 0.90417975009754680826 0.92080665909219050480 0.93787502819947510257 0.95532308735882343065 0.97306700049812999698 0.99100048995500833460 
0.72929546028439995453 0.73863593192425369693 0.74847292144008537029 0.75881142531217182778 0.76965625473821830393 0.78101189027972850454 0.79288228449923359165 0.80527059416689295013 0.81817881683316373564 0.83160729790564213992 0.84555406404758082228 0.86001392797553999348 0.87497730195188261337 0.89042865976170704201 0.90634461343142280754 0.92269164355319910342 0.93942366984458780532 0.95647989427630442094 0.97378367205093674386 0.99124343237197454215 
0.73172732415117991422 0.74108478493748475291 0.75093596642118676243 0.76128492595554264621 0.77213528434377698417 0.78349003495235736150 0.79535129502542178948 0.80771998339897599362 0.82059540465371605400 0.83397471527708544325 0.84785224343940013281 0.86221863228531891998 0.87705978054583455528 0.89235556948722583037 0.90807840031323683316 0.92419163184459518501 0.94064811334937326048 0.95738914785086981496 0.97434436105733845945 0.99143299985392896456 
0.73366981589110147333 0.74303991725331808293 0.75290123335163428031 0.76325702774503456638 0.77410992172899095731 0.78546167016050172371 0.79731287725112098830 0.80966263974987329188 0.82250810310563871042 0.83584391510958333527 0.84966156214761512366 0.86394857718050044326 0.87868761845890908102 0.89385543732812267059 0.90942178648970217747 0.92534837016257243114 0.94158800385744079176 0.95808422272046167567 0.97477162447361853648 0.99157720584032948974 
0.73512482403548651266 0.74450383483305249133 0.75437202198699782052 0.76473202994397115884 0.77558570466665133214 0.78693384670953836491 0.79877590406868781425 0.81110959524375825236 0.82393045290938260461 0.83723127990799439679 0.85100151286097591719 0.86522649583015875940 0.87988667878117865495 0.89495677487665392658 0.91040493815487699703 0.92619205845855201442 0.94227130919735524461 0.95858811469991755949 0.97508070827634518718 0.99168140487410016970 
0.73609390328378554447 0.74547857605640732714 0.75535098981933457285 0.76571336537720202653 0.77656702028410595773 0.78791210794231214543 0.79974729707033365145 0.81206938424708985380 0.82487283338013894785 0.83814923875203684034 0.85188671355813561092 0.86606921449798035528 0.88067582595899251974 0.89568004524243616249 0.91104913279460020270 0.92674361631940438411 0.94271705977351027972 0.95891621860550768641 0.97528168905774326181 0.99174911025382450624 
0.73657815695523520816 0.74596557628945758811 0.75583999585672956290 0.76620342146139586159 0.77705690315025754966 0.78840026770527149580 0.80023179202324390413 0.81254781129412712026 0.82534225761204782490 0.83860612816187807272 0.85232688812154966396 0.86648782264463519720 0.88106736531437557236 0.89603844733949833401 0.91136793146168393331 0.92701621425095415141 0.94293709497177469192 0.95907801089085897850 0.97538071909529455716 0.99178245733728076505 
0.73657815695523498611 0.74596557628945692198 0.75583999585672878574 0.76620342146139563955 0.77705690315025710557 0.78840026770527138478 0.80023179202324379311 0.81254781129412712026 0.82534225761204815797 0.83860612816187818375 0.85232688812154988600 0.86648782264463530822 0.88106736531437546134 0.89603844733949844503 0.91136793146168382229 0.92701621425095415141 0.94293709497177480294 0.95907801089085875645 0.97538071909529444614 0.99178245733728076505 
0.73609390328378498936 0.74547857605640643897 0.75535098981933346263 0.76571336537720091631 0.77656702028410529159 0.78791210794231203440 0.79974729707033309634 0.81206938424708996482 0.82487283338013950296 0.83814923875203717341 0.85188671355813561092 0.86606921449798035528 0.88067582595899240872 0.89568004524243616249 0.91104913279460020270 0.92674361631940405104 0.94271705977351039074 0.95891621860550724232 0.97528168905774204056 0.99174911025382361807 
0.73512482403548473631 0.74450383483305060395 0.75437202198699659927 0.76473202994397027066 0.77558570466665111010 0.78693384670953825388 0.79877590406868770323 0.81110959524375858543 0.82393045290938315972 0.83723127990799506293 0.85100151286097591719 0.86522649583015864838 0.87988667878117754473 0.89495677487665314942 0.91040493815487688600 0.92619205845855157033 0.94227130919735413439 0.95858811469991667131 0.97508070827634374389 0.99168140487409939254 
0.73366981589109869777 0.74303991725331530738 0.75290123335163194884 0.76325702774503279002 0.77410992172898995811 0.78546167016050094656 0.79731287725112021114 0.80966263974987318086 0.82250810310563871042 0.83584391510958344629 0.84966156214761490162 0.86394857718050011020 0.87868761845890763773 0.89385543732812111628 0.90942178648970084520 0.92534837016257176501 0.94158800385743979255 0.95808422272046056545 0.97477162447361731523 0.99157720584032849054 
0.73172732415117602844 0.74108478493748064508 0.75093596642118343176 0.76128492595553964861 0.77213528434377498577 0.78349003495235591821 0.79535129502542112334 0.80771998339897521646 0.82059540465371538787 0.83397471527708488814 0.84785224343939935565 0.86221863228531836487 0.87705978054583322301 0.89235556948722360993 0.90807840031323461272 0.92419163184459429683 0.94064811334937237230 0.95738914785086803860 0.97434436105733712719 0.99143299985392785434 
0.72929546028439495853 0.73863593192424892298 0.74847292144008126247 0.75881142531216771996 0.76965625473821486224 0.78101189027972572898 0.79288228449923192631 0.80527059416689195093 0.81817881683316340258 0.83160729790564102970 0.84555406404757982308 0.86001392797553988245 0.87497730195188250235 0.89042865976170593179 0.90634461343142080914 0.92269164355319788218 0.93942366984458691714 0.95647989427630297765 0.97378367205093518955 0.99124343237197332090 
0.72637215365186269533 0.73569056103503960298 0.74550836210272541926 0.75583159911483654980 0.76666641901719134733 0.77801898692910009814 0.78989535852488923506 0.80230129193619781347 0.81524197060640402057 0.82872159546473767033 0.84274278686973935759 0.85730571361737828440 0.87240683952445141625 0.88803715417629625062 0.90417975009754647520 0.92080665909219039378 0.93787502819947465849 0.95532308735882243145 0.97306700049812866471 0.99100048995500689131 
0.72295533246592436072 0.73224579646131993105 0.74203836682094348465 0.75234019002726260084 0.76315883528661432322 0.77450227989459485833 0.78637887073502688029 0.79879724444660582527 0.81176617819151797306 0.82529432647716671756 0.83938977434926154153 0.85405930009978103801 0.86930718835224818353 0.88513336732148040209 0.90153057369027767010 0.91848021451854144903 0.93594669650229900260 0.95387042646138453517 0.97216075262775081267 0.99069201690493635670 
0.71904312716322615895 0.72829892552337238687 0.73805911869246665358 0.74833195888665560158 0.75912645220740782026 0.77045242662763913088 0.78232060007401749147 0.79474263692368074530 0.80773117123589499577 0.82129975790314857509 0.83546268395035783172 0.85023452408023547644 0.86562924646328076594 0.88165855306709861594 0.89832896282354268713 0.91563692878939850761 0.93356111682979414645 0.95205116935666489475 0.97101356664655436024 0.99029884194192263625 
0.71463408732777200516 0.72384765977647624879 0.73356722353889514121 0.74380207461948566472 0.75456258802872311353 0.76586037433453657552 0.77770846600972221019 0.79012153193820289232 0.80311611192523435498 0.81671084994917397815 0.83092667946878617791 0.84578686580752193702 0.86131672035354001071 0.87754263566009038655 0.89448979574739595488 0.91217742098571619191 0.93060967267081373677 0.94975956748892698123 0.96954350265988042956 0.98978862615812246428 


==> test/01/zzz22z0.txt <==
0.00027450098362271453 0.00082258508859952542 0.00136791244245251407 0.00190863460239577148 0.00244288699781053950 0.00296878204472295851 0.00348440181486853705 0.00398779011714242917 0.00447694383993283828 0.00494980339475102615 0.00540424209882410522 0.00583805434478522605 0.00624894244417572003 0.00663450212613307926 0.00699220687565554194 0.00731939170445408249 0.00761323774092546781 0.00787076052874059219 0.00808880770140419682 0.00826407666245705837 
0.00025990410111444048 0.00077880361727970511 0.00129497430662652382 0.00180658767934920787 0.00231180118667043567 0.00280875229531958809 0.00329555226142599043 0.00377027952217950284 0.00423097263149997248 0.00467562268237886516 0.00510216519022298719 0.00550847146971568304 0.00589233964131095737 0.00625148558404795864 0.00658353446121412271 0.00688601396982493896 0.00715635133904861213 0.00739187752857413480 0.00758984432338816444 0.00774746334455700663 
0.00024621590466978276 0.00073775097277833067 0.00122659348742466855 0.00171094062170410030 0.00218897777420240438 0.00265887368845897339 0.00311877541333633549 0.00356680307864962274 0.00400104448150869190 0.00441954951304147220 0.00482032450997329533 0.00520132670254355896 0.00556045906730445565 0.00589556610753367433 0.00620443141532805824 0.00648477837458293852 0.00673427611686991043 0.00695055392311917479 0.00713122871901730911 0.00727395204295373191 
0.00023342444945614267 0.00069939088173916577 0.00116270804858972115 0.00162160354584012061 0.00207429559997610946 0.00251898927097756083 0.00295387262481075843 0.00337711289757395899 0.00378685270284370712 0.00418120637830503902 0.00455825663408516383 0.00491605176318080875 0.00525260381782963193 0.00556588836345422479 0.00585384671798149913 0.00611439199630884559 0.00634542083072891540 0.00654483332801533788 0.00671056458660815834 0.00684063172118383293 
0.00022151546087176437 0.00066368005613246992 0.00110324427935492978 0.00153846991309054934 0.00196761180888434944 0.00238891517066440072 0.00280061291735517279 0.00320092318399175374 0.00358804705398713597 0.00396016666324981118 0.00431544388488151135 0.00465201989826487857 0.00496801607737904719 0.00526153681047209464 0.00553067509683486443 0.00577352206194201890 0.00598818188172156856 0.00617279397160510560 0.00632556457821614303 0.00644480991230613875 
0.00021047279877020930 0.00063056960256402004 0.00104811909960697970 0.00146142001828279775 0.00186876655180633739 0.00226844668544052110 0.00265874068995378045 0.00303791986705074504 0.00340424566586327399 0.00375596933582556230 0.00409133234392619182 0.00440856786761814699 0.00470590378294959057 0.00498156770422024473 0.00523379479694384506 0.00546083927290279703 0.00566099066261022740 0.00583259609846736946 0.00597408984234517205 0.00608403101035563231 
0.00020027893041526189 0.00060000645574642046 0.00099724249822617014 0.00139032450862732371 0.00177758769461767974 0.00215736432933756866 0.00252798328996869113 0.00288776992839417154 0.00323504640658965181 0.00356813267026296916 0.00388534828737954058 0.00418501544533192351 0.00446546348258093032 0.00472503542651545039 0.00496209711381747753 0.00517504957011509850 0.00536234539734918494 0.00552250991730897107 0.00565416768234154685 0.00575607460033337667 
0.00019091539755967919 0.00057193479178022934 0.00095051992892395743 0.00132504782338264547 0.00169389538869948921 0.00205543964732338288 0.00240805821218924429 0.00275013014996759947 0.00308003736183818950 0.00339616665125711719 0.00369691268999708042 0.00398068214374907962 0.00424589927552675595 0.00449101340544316198 0.00471450866169551962 0.00491491649639093885 0.00509083143936243324 0.00524093049107778389 0.00536399636937866589 0.00545894447602587787 
0.00018236326560290515 0.00054629738489086056 0.00090785460230678500 0.00126545146727981262 0.00161750638947425070 0.00196244065906722633 0.00229867976149730540 0.00262465509744879300 0.00293880623953839040 0.00323958388293022750 0.00352545367760258169 0.00379490116414055688 0.00404643807033385622 0.00427861025803492282 0.00449000763113050014 0.00467927631439070749 0.00484513337263181836 0.00498638423826106795 0.00510194282806945495 0.00519085403510688697 
0.00017460354556398625 0.00052303687987352359 0.00086914962813250949 0.00121139705395557256 0.00154823804285047725 0.00187813683797396960 0.00219956507728395929 0.00251100423879187500 0.00281094861593635418 0.00309790896332281986 0.00337041697334246240 0.00362703076487671128 0.00386634158363318575 0.00408698192523217381 0.00428763529040085325 0.00446704775740957259 0.00462404149851306824 0.00475753026126521632 0.00486653666953119467 0.00495021096564991336 
0.00016761758234350280 0.00050209696090673802 0.00083430997639415475 0.00116274907755948968 0.00148591188999811332 0.00180230357269421399 0.00211043947087268370 0.00240884816449839657 0.00269607502209233147 0.00297068638108223104 0.00323127448756773458 0.00347646333839064401 0.00370491557408999563 0.00391534056885973862 0.00410650384783116558 0.00427723792633366139 0.00442645460274566915 0.00455315863875553183 0.00465646262314019840 0.00473560263786509516 
0.00016138740524678996 0.00048342340501577149 0.00080324423897788213 0.00111937738989011581 0.00143035686688827300 0.00173472609193209000 0.00203104106901416800 0.00231787392623669826 0.00259381692685234670 0.00285748705134603520 0.00310753125745559956 0.00334263252702812937 0.00356151680547641498 0.00376296092828561817 0.00394580160573040906 0.00410894549734823825 0.00425138034738041515 0.00437218706787104432 0.00447055254640897452 0.00454578282416477544 
0.00015589603887467595 0.00046696501493167543 0.00077586618461148609 0.00108115937613481746 0.00138141209573277310 0.00167520285913170500 0.00196112478701519896 0.00223778954458188351 0.00250383170773432490 0.00275791363999396523 0.00299873096388048998 0.00322501870678986065 0.00343555819250191720 0.00362918473307590915 0.00380479614945660946 0.00396136210994846565 0.00409793422155671494 0.00421365673893925752 0.00430777767045988254 0.00437965996509466146 
0.00015112777419491443 0.00045267443122476875 0.00075209610840157011 0.00104798183430489548 0.00133892928077629933 0.00162354846184675793 0.00190046567533304171 0.00216832775734130973 0.00242580671950910201 0.00267160483701500912 0.00290446025128253621 0.00312315314374890301 0.00332651252466548402 0.00351342366205949132 0.00368283614907165095 0.00383377257143229736 0.00396533768995871536 0.00407672799586938917 0.00416724143139663491 0.00423628699902873877 
0.00014706840087512745 0.00044050882737091564 0.00073186198346512985 0.00101974257190689524 0.00130277473122077147 0.00157959603214598288 0.00184886169512890044 0.00210924908994120910 0.00235946257594576514 0.00259823873727443345 0.00282435206048574665 0.00303662109225772640 0.00323391510035162238 0.00341516124142491771 0.00357935221333820176 0.00372555433675035835 0.00385291597097646866 0.00396067612318293672 0.00404817306022853002 0.00411485268267319359 
0.00014370540280980707 0.00043043049391863704 0.00071510042618113778 0.00099635173863678425 0.00127283104005390993 0.00154319924038750058 0.00180613598309537003 0.00206034433134886152 0.00230455575705831644 0.00253753547565121465 0.00275808816112828835 0.00296506406444463182 0.00315736554305835965 0.00333395398995035754 0.00349385712610587960 0.00363617659125446734 0.00376009573401385987 0.00386488746565736554 0.00394992200366135228 0.00401467429520019348 
0.00014102811925527091 0.00042240731931268808 0.00070175748870400078 0.00097773291640519395 0.00124899844997058301 0.00151423390625474120 0.00177213866551621671 0.00202143649530054986 0.00226088064528742185 0.00248925924714381687 0.00270540104393156679 0.00290818146133415591 0.00309652901748682600 0.00326943204921227321 0.00342594570988049522 0.00356519916814777198 0.00368640290816714573 0.00378885600177131503 0.00387195319355932441 0.00393519161341077377 
0.00013902787415385939 0.00041641317537284317 0.00069178929291698272 0.00096382398830940680 0.00123119593716848781 0.00149259926914466624 0.00174674827741420468 0.00199238233904969978 0.00222827108164700164 0.00245321982370506593 0.00266607530612000560 0.00286573171947359512 0.00305113701634251652 0.00322129947953141193 0.00337529449605605521 0.00351227146328898137 0.00363146072873563909 0.00373218043970142098 0.00381384315539386046 0.00387596205397717792 
0.00013769807614118289 0.00041242821510784322 0.00068516251928168201 0.00095457780674696314 0.00121936204124929531 0.00147821895574123323 0.00172987283594623728 0.00197307350183704554 0.00220660151854581554 0.00242927365990943831 0.00263994863736979500 0.00283753309409770938 0.00302098784887823088 0.00318933435651480492 0.00334166133152333580 0.00347713146021645615 0.00359498810378499874 0.00369456187290487497 0.00377527693433751029 0.00383665689385247937 
0.00013703429144421188 0.00041043908963566447 0.00068185476235493826 0.00094996267814746727 0.00121345546534049791 0.00147104167662473213 0.00172145060879246655 0.00196343731380642893 0.00219578783078977534 0.00241732466001707896 0.00262691248935202669 0.00282346417066920872 0.00300594692855789226 0.00317338876612624152 0.00332488501330602954 0.00345960494226850912 0.00357679835328303039 0.00367580201379557854 0.00375604581519882680 0.00381705849746339070 


==> test/01/zzz22z1.txt <==
0.00199822628909751467 0.00599559672956117076 0.00999572392114865538 0.01400045630664587502 0.01801165845667160315 0.02203121795519969589 0.02606105273049465557 0.03010311897366133721 0.03415941979631154091 0.03823201478693403349 0.04232303062830165830 0.04643467292778127170 0.05056923937383155099 0.05472913423731496502 0.05891688403323326606 0.06313515374987554996 0.06738676225884500381 0.07167469401647080796 0.07600210138924817782 0.08037228697363629770 
0.00201282317160581415 0.00603937820088106241 0.01006866205697476077 0.01410250322969260756 0.01814274426781191732 0.02219124770460331048 0.02624990228393748667 0.03032062956862457970 0.03440539100474475365 0.03850619549930657526 0.04262510753690319093 0.04676425580285126921 0.05092584217669680197 0.05511215077940057744 0.05932555644767521091 0.06356853148450528068 0.06784364866072249700 0.07215357701663793755 0.07650106476726493965 0.08088890029153711358 
0.00202651136805049453 0.00608043084538250310 0.01013704287617672728 0.01419815028733787017 0.01826556768028014810 0.02234112631146417671 0.02642667913202742871 0.03052410601215478289 0.03463531915473637424 0.03876226866864432991 0.04290694821715325402 0.04707140057002376365 0.05125772275070367839 0.05546807025591529716 0.05970465949356178886 0.06396976707974783016 0.06826572388290179372 0.07259490062209353334 0.07695968037163644637 0.08136241159314105964 
0.00203930282326415455 0.00611879093642172470 0.01020092831501177334 0.01428748736320199254 0.01838024985450662646 0.02248101072894580568 0.02659158192055326164 0.03071379619323072810 0.03484951093340168948 0.03900061180338110223 0.04316901609304174547 0.04735667550938688769 0.05156557800017887161 0.05579774799999515089 0.06005524419090880334 0.06434015345802243657 0.06865457916904334212 0.07300062121719794184 0.07738034450404615572 0.08179573191491153195 
0.00205121181184855089 0.00615450176202847650 0.01026039208424665665 0.01437062099595168632 0.01848693364559854391 0.02261108482925915791 0.02674484162800905979 0.03088998590681319573 0.03504831658225855684 0.03922165151843666486 0.04341182884224574490 0.04762070737430316308 0.05185016574062980416 0.05610209955297765921 0.06037841581205584396 0.06468102339238968046 0.06901181811805115474 0.07337266057360863902 0.07776534451243864721 0.08219155372378972313 
0.00206225447395012385 0.00618761221559698069 0.01031551726399469043 0.01444767089075955045 0.01858577890267669452 0.02273155331448319799 0.02688671385541065162 0.03105298922375445900 0.03523211797038270504 0.03942584884586122079 0.04363594038320139923 0.04786415940495022947 0.05211227803505961292 0.05638206865922986560 0.06067529611194723282 0.06499370618142927269 0.06933900933716288795 0.07371285844674682619 0.07811681924831005708 0.08255233262574072917 
0.00207244834230508592 0.00621817536241462201 0.01036639386537557134 0.01451876640041512706 0.01867695775986547707 0.02284263567058631567 0.02701747125539594174 0.03120313916241125238 0.03540131722965659394 0.03961368551142408628 0.04384192443974831155 0.04808771182723674958 0.05235271833542861492 0.05663860093693497133 0.06094699379507392822 0.06527949588421734506 0.06963765460242435368 0.07402294462790562357 0.07843674140831412289 0.08288028903576341588 
0.00208181187516067985 0.00624624702638085054 0.01041311643467784757 0.01458404308565989203 0.01876065006578378838 0.02294456035260065627 0.02713739633317557159 0.03134077894083803217 0.03555632627440825921 0.03978565153043016334 0.04403036003713104579 0.04829204512881991873 0.05257228254248309807 0.05687262295800761536 0.06119458224719625389 0.06553962895794185339 0.06990916856041146099 0.07430452405413719152 0.07872691272127740891 0.08317741916007136138 
0.00209036400711746584 0.00627188443327025662 0.01045578176129508333 0.01464363944176280512 0.01883703906500913683 0.02303755934085694596 0.02724677478386767701 0.03146625399335702122 0.03569755739670825434 0.03994223429875728287 0.04420181904952578955 0.04847782610842870515 0.05277174374767631959 0.05708502610541616590 0.06141908327776157001 0.06577526913994238833 0.07015486662714236210 0.07455907030695423099 0.07898896626258701537 0.08344550960099077208 
0.00209812372715639708 0.00629514493828763240 0.01049448673546942920 0.01469769385508714644 0.01890630741163302694 0.02312186316195034147 0.02734588946808116927 0.03157990485201408321 0.03582541502031047487 0.04008390921836491733 0.04435685575378615908 0.04864569650769280662 0.05295184023437727455 0.05727665443821921415 0.06162145561849152742 0.06598749769692381639 0.07037595850126138197 0.07478792428395035496 0.07922437242112553846 0.08368615267044803019 
0.00210510969037689061 0.00631608485725444670 0.01052932638720783382 0.01474634183148330543 0.01896863356448548130 0.02319769642723019942 0.02743501507449255805 0.03168206092630769521 0.03594028861415465848 0.04021113180060568310 0.04449599823956112282 0.04879626393417911545 0.05311326624392069540 0.05744829579459192342 0.06180258706106150912 0.06617730752799999561 0.07057354539702902219 0.07499229590646026844 0.07943444646751676719 0.08390076099823308431 
0.00211133986747361188 0.00633475841314544170 0.01056039212462414785 0.01478971351915273243 0.01902418858759540032 0.02326527390799242381 0.02751441347635119258 0.03177303516456952970 0.03604254670939478766 0.04032433113034202682 0.04461974146967342958 0.04893009474554183003 0.05325666501253448898 0.05760067543516628197 0.06196328930316249983 0.06634559995698570412 0.07074861965239451211 0.07517326747734499881 0.07962035654424821918 0.08409058081193362955 
0.00211683123384573358 0.00635121680322955559 0.01058777017899057392 0.01482793153290807436 0.01907313335875095855 0.02332479714079289251 0.02758432975835026224 0.03185311954622448150 0.03613253192851294260 0.04042390454169423469 0.04472854176324864844 0.04904770856578025140 0.05338262362550915546 0.05773445163037616706 0.06210429475943646943 0.06649318334438565625 0.07090206577821843437 0.07533179780627700939 0.07978313142019752280 0.08425670367100390745 
0.00212159949852550218 0.00636550738693648054 0.01061154025520052481 0.01486110907473804470 0.01911561617370750171 0.02337645153807792198 0.02764498887003252053 0.03192258133346516369 0.03621055691673827348 0.04051021334467328622 0.04482281247584670586 0.04914957412882133003 0.05349166929334574216 0.05785021270139271976 0.06222625475982156845 0.06662077288290192689 0.07103466230981654583 0.07546872654934702607 0.07992366765926089966 0.08440007663706995678 
0.00212565887184529550 0.00637767299079035170 0.01063177438013699315 0.01488934833713608831 0.01915177072326307642 0.02342040396777874192 0.02769659285023671688 0.03198166000086533761 0.03627690106030169448 0.04058357944441395165 0.04490292066664360732 0.04923610618031262071 0.05358426671765968707 0.05794847512202737361 0.06232973869555509527 0.06672899111758395785 0.07114708402879890703 0.07558477842203352448 0.08004273603042907914 0.08452151095342552711 
0.00212902186991062101 0.00638775132424264543 0.01064853593742100778 0.01491273917040623551 0.01918171441442997893 0.02345680075953726976 0.02773931856227030215 0.03203056475945774417 0.03633180787918922211 0.04064428270603726023 0.04496918456600111635 0.04930766320812575432 0.05366081627495302570 0.05802968237350201314 0.06241523378278748119 0.06681836886307991608 0.07123990426576157220 0.07568056707955915507 0.08014098708699628204 0.08462168934089857320 
0.00213169915346516107 0.00639577449884860989 0.01066187887489816744 0.01493135799263785139 0.01920554700451333752 0.02348576609367006643 0.02777331587984950556 0.03206947259550609053 0.03637548299096015486 0.04069255893454468836 0.04502187168319788518 0.04936454581123628227 0.05372165280052460662 0.05809420431424017900 0.06248314519901296271 0.06688934628618670164 0.07131359709160839389 0.07575659854344533872 0.08021895589709840402 0.08470117202268807877 
0.00213369939856657620 0.00640176864278846260 0.01067184707068519721 0.01494526692073365644 0.01922334951731545505 0.02350740073078017370 0.02779870626795154578 0.03209852675175696446 0.03640809255460061844 0.04072859835798348788 0.04506119742100947456 0.04940699555309685520 0.05376704480166895339 0.05814233688392105720 0.06253379641283746126 0.06694227399104560328 0.07136853927104003237 0.07581327410551529089 0.08027706593526398593 0.08476040158212178044 
0.00213502919657925644 0.00640575360305347796 0.01067847384432052404 0.01495451310229612904 0.01923518341323466815 0.02352178104418363447 0.02781558170941953595 0.03211783558896964125 0.03642976211770182493 0.04075254452177912157 0.04508732408975972550 0.04943519417847280079 0.05379719396913326679 0.05817430200693771841 0.06256742957737024269 0.06697741399411819008 0.07140501189599070264 0.07585089267231186205 0.08031563215632035735 0.08479970674224650284 
0.00213569298127623064 0.00640774272852566353 0.01068178160124728243 0.01495912823089564324 0.01924108998914348181 0.02352895832330014272 0.02782400393657332924 0.03212747177700028822 0.03644057580545787683 0.04076449352167147572 0.04510036023777747732 0.04944926310190129320 0.05381223488945360151 0.05819024759732630003 0.06258420589558762182 0.06699494051206626721 0.07142320164649276770 0.07586965253142124999 0.08033486327545906469 0.08481930513863558674 


==> test/01/zzz22z2.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz22z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz22z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz23z0.txt <==
0.04981273594744249633 0.05027369496568532409 0.05072374133696755383 0.05116001081827212249 0.05157968905870748827 0.05198001909299382328 0.05235829443393200111 0.05271184485268311931 0.05303801855737690085 0.05333416258454282133 0.05359760219262708902 0.05382561951841235287 0.05401543152286955585 0.05416416722380205939 0.05426884438338493155 0.05432634626685650669 0.05433340000345177057 0.05428655982898512866 0.05418220172265350576 0.05401654172215869520 
0.04941724377162767107 0.04985838487095172605 0.05028684328481054788 0.05070011930072512718 0.05109569292067449309 0.05147104657881968609 0.05182367238009260441 0.05215106991854740609 0.05245073848813681244 0.05272016599294340744 0.05295681593181097990 0.05315811330535765572 0.05332143005659646662 0.05344407065491901809 0.05352325866992375947 0.05355612572013943029 0.05353970515764183008 0.05347093448464871474 0.05334667309586881706 0.05316374579581990834 
0.04903200206052375082 0.04945575746168332648 0.04986512763059772202 0.05025793017914333138 0.05063191674444571244 0.05098480192151787910 0.05131427858907123413 0.05161802395327712289 0.05189369948367950069 0.05213894696728301609 0.05235138223631574661 0.05252858771461086512 0.05266810474323953967 0.05276742666935374526 0.05282399392125158161 0.05283519278613563186 0.05279836042232738391 0.05271079985609918028 0.05256981038035320880 0.05237274076897641822 
0.04865907705126591015 0.04906751528466003764 0.04945997959675369621 0.04983455704080475002 0.05018924195644709763 0.05052196577373493230 0.05083061610139726766 0.05111304782181037842 0.05136708852602106523 0.05159054015619327083 0.05178117833155813921 0.05193675057353053237 0.05205497453239715799 0.05213353735800493188 0.05217009755959318984 0.05216229108082414551 0.05210774388943278240 0.05200409413706739287 0.05184902780046840576 0.05164033241955914844 
0.04830034895152400531 0.04869524702893719692 0.04907271843095220576 0.04943107643087482628 0.04976852826680302350 0.05008320311557740157 0.05037317222097251884 0.05063646270654603709 0.05087106664240111098 0.05107494679991086972 0.05124604036019295844 0.05138226171555591165 0.05148150545481367663 0.05154165067067571077 0.05156056787829212118 0.05153613008813500568 0.05146622991751215181 0.05134880500226926547 0.05118187426489388681 0.05096358757276666512 
0.04795750373697763719 0.04834040544861258754 0.04870457066724315220 0.04904850198493933972 0.04937059156431274076 0.04966914620079912468 0.04994240696036932742 0.05018856414100019564 0.05040576853712649269 0.05059214004085610394 0.05074577459374685767 0.05086475047368638897 0.05094713490062582201 0.05099099199159208562 0.05099439319476461313 0.05095543147591152094 0.05087224069021153289 0.05074302168960369286 0.05056607668407119005 0.05033985302508685311 
0.04763203872677577999 0.04800430036129235689 0.04835665680446843417 0.04868776927732672288 0.04899618980470937107 0.04928038316293701510 0.04953874527870548439 0.04976961835995884209 0.04997130332424858795 0.05014207023264020263 0.05028016750025205567 0.05038383068481695065 0.05045129168241113682 0.05048078920030212718 0.05047058143326270396 0.05041896193053497371 0.05032427967781871736 0.05018496438186276914 0.04999955775670032049 0.04976675116555931422 
0.04732527460657400681 0.04768810046531256341 0.04802998691201155329 0.04834972851518977432 0.04864601521426106107 0.04891745136753413575 0.04916257263155671825 0.04937986069588106569 0.04956775616726880745 0.04972467006520404909 0.04984899448980423947 0.04993911308291824197 0.04999341194389967519 0.05001029169394262397 0.04998818140744917121 0.04992555513514701504 0.04982095170866556594 0.04967299840332845690 0.04948043879530805017 0.04924216472467363159 
0.04703836993743123335 0.04739283998137235748 0.04772546186307540655 0.04803514265715970455 0.04832069116961097005 0.04858083446138181105 0.04881423318410618717 0.04901949562473995048 0.04919519058374154791 0.04933985937110291209 0.04945202731084256953 0.04953021521315211645 0.04957295131632672575 0.04957878422411954311 0.04954629736744429330 0.04947412549393832848 0.04936097361836810915 0.04920563872747744927 0.04900703429652974313 0.04876421731605781046 
0.04677233608047835084 0.04711942765967017110 0.04744387790175805947 0.04774468908076266033 0.04802077234564120639 0.04827096212427588878 0.04849403001874620645 0.04868869803523102890 0.04885365117185452161 0.04898754952462343326 0.04908904016931100317 0.04915676914252101182 0.04918939388413550579 0.04918559651876455718 0.04914409834427014429 0.04906367585479387561 0.04894317854339103047 0.04878154859168350871 0.04857784234727566958 0.04833125320620185184 
0.04652805149670943829 0.04686865667507190275 0.04718593300352399295 0.04747896341849165008 0.04774674700791530640 0.04798821167133428961 0.04820222673137181807 0.04838761532558342321 0.04854316654382203472 0.04866764738622530312 0.04875981469925701889 0.04881842730348549125 0.04884225855892983942 0.04883010962253304943 0.04878082363607782329 0.04869330103757602002 0.04856651610871853125 0.04839953474858983001 0.04819153329468762320 0.04794181799741415589 
0.04630627493043012327 0.04664121454038394621 0.04695223401877426928 0.04723848458176464760 0.04749904059619407259 0.04773291082177410355 0.04793904990982344322 0.04811636999190887359 0.04826375229162484931 0.04838005877719873948 0.04846414393800626413 0.04851486681323414346 0.04853110342556539447 0.04851175977636004721 0.04845578553993209331 0.04836218855071390543 0.04823005010531730002 0.04805854099926960138 0.04784693808547078181 0.04759464098305099533 
0.04610765727276677772 0.04643769253725951729 0.04674330394942453892 0.04702370029359862619 0.04727801997332225364 0.04750534110974463653 0.04770469209423894297 0.04787506244060388272 0.04801541385356979802 0.04812469149293858300 0.04820183546233514776 0.04824579258587946562 0.04825552855373759636 0.04823004051740964471 0.04816837019657650709 0.04806961752003017369 0.04793295476256720367 0.04775764105770054224 0.04754303706487484488 0.04728861945549391044 
0.04593275204897488695 0.04625859438646282712 0.04655958894806572906 0.04683499266988302295 0.04708399789375165845 0.04730574154964323902 0.04749931491678386491 0.04766377382269794405 0.04779814918911191174 0.04790145787865058430 0.04797271383251620891 0.04801093951421096101 0.04801517768609590842 0.04798450354296440734 0.04791803720893402646 0.04781495657026302304 0.04767451036722081953 0.04749603140409056068 0.04727894966083413808 0.04702280500861846096 
0.04578202454549599315 0.04610434401155125844 0.04640146478649256195 0.04667268354411620995 0.04691723738215814593 0.04713431227829284476 0.04732305220055545159 0.04748256874429208213 0.04761195120152929977 0.04771027700003552946 0.04777662247486817726 0.04781007395235228885 0.04780973913347061344 0.04777475875941797345 0.04770431852593221694 0.04759766118486710718 0.04745409873196246991 0.04727302453060676368 0.04705392516575273437 0.04679639176501088071 
0.04565585962492425126 0.04597529232775363073 0.04626924264223712668 0.04653703933793101877 0.04677795581247186363 0.04699121798081451473 0.04717601286285297985 0.04733149775238559148 0.04745680987267774514 0.04755107644509405651 0.04761342511456875121 0.04764299468685940370 0.04763894613601624139 0.04760047383530464915 0.04752681695050969823 0.04741727091131067023 0.04727119884515525172 0.04708804282062128282 0.04686733470655918971 0.04660870641349410676 
0.04555456828806245251 0.04587172303230187265 0.04616317411677132998 0.04642827535289885399 0.04666632854898375427 0.04687659096964040539 0.04705828351765637546 0.04721059952971962126 0.04733271409170204669 0.04742379379309420023 0.04748300685145335348 0.04750953354450031946 0.04750257688843030623 0.04746137349527469046 0.04738520452949127743 0.04727340666471058911 0.04712538291672652840 0.04694061320016400946 0.04671866442636866956 0.04645919993232763834 
0.04547839304210910677 0.04579385739662011900 0.04608345543964742497 0.04634655940790936846 0.04658249206092388711 0.04679053383110692160 0.04696993070841252310 0.04711990275713453385 0.04723965317131667563 0.04732837778412733037 0.04738527495365020548 0.04740955575125816585 0.04740045437793000138 0.04735723872787258454 0.04727922100747017353 0.04716576830131388731 0.04701631295687623557 0.04683036263693952928 0.04660750986642384769 0.04634744088059166572 
0.04542751212808706501 0.04574185807242207163 0.04603023083728891018 0.04629201477816726612 0.04652654645569550412 0.04673312158545089162 0.04691100272775221292 0.04705942761908926686 0.04717761805230281935 0.04726478921844828873 0.04732015942776201384 0.04734296012895215094 0.04733244614415901136 0.04728790603081540339 0.04720867247120290322 0.04709413257619853715 0.04694373797252502506 0.04675701452429408683 0.04653357152179557477 0.04627311015574098185 
0.04540204265173575920 0.04571583192769224091 0.04600359505891886414 0.04626472241177535805 0.04649855739823995776 0.04670440332724902499 0.04688153099805623253 0.04702918693916748744 0.04714660220035705313 0.04723300160960091504 0.04728761340999743795 0.04730967919262939192 0.04729846403893852441 0.04725326678002716302 0.04717343027032749880 0.04705835155975240935 0.04690749183273121292 0.04672038596591621129 0.04649665154072335493 0.04623599713445831344 


==> test/01/zzz23z1.txt <==
0.17673238440853555886 0.17875800266177632736 0.18085436597051213203 0.18302247010486291656 0.18526337663094416541 0.18757821774674213189 0.18996820201028213893 0.19243462107664657812 0.19497885757796190598 0.19760239429565173985 0.20030682478240335875 0.20309386558340702944 0.20596537016529062325 0.20892334455442035379 0.21196996445321414360 0.21510759313096891598 0.21833879846626777499 0.22166636577447140777 0.22509329982948236837 0.22862280372769566705 
0.17808591842042961750 0.18012630853853095481 0.18223779595403838405 0.18442136216354657052 0.18667804999727188875 0.18900896766223646006 0.19141529345806329587 0.19389828122067431782 0.19645926654498635511 0.19909967382300994276 0.20182102410084595823 0.20462494369389350179 0.20751317338224745113 0.21048757780117657856 0.21355015428404788835 0.21670303980804442312 0.21994851367964401989 0.22328899194253226668 0.22672700688437466554 0.23026516116097334175 
0.17936927872204985746 0.18142351711787907398 0.18354914714356396210 0.18574713259801317600 0.18801849353236041451 0.19036430944686877353 0.19278572293906015567 0.19528394380300106992 0.19786025355829922612 0.20051601035055571787 0.20325265410407691857 0.20607171170907348512 0.20897480186862879559 0.21196363898399048220 0.21504003507375604731 0.21820589813751717356 0.22146322450173139273 0.22481408143163925106 0.22826057460451090741 0.23180479303042936245 
0.18058215769767385628 0.18264933406737152155 0.18478814290432526990 0.18699952755258178461 0.18928448208728759772 0.19164405365381803614 0.19407934504830720579 0.19659151749397049680 0.19918179353465387260 0.20185145991683661748 0.20460187025583237430 0.20743444716969475228 0.21035068339920395819 0.21335214119240061836 0.21644044888946864513 0.21961729316653669231 0.22288440475812487662 0.22624353467778227089 0.22969641707160023958 0.23324471411562783252 
0.18172429889234215095 0.18380351854960758073 0.18595456285378353378 0.18817835262070109481 0.19047585361039010010 0.19284807803280826222 0.19529608610638016231 0.19782098758991981113 0.20042394316950906674 0.20310616552630444964 0.20586891983272093132 0.20871352331466888619 0.21164134336609205511 0.21465379349693983202 0.21775232612518130582 0.22093842088103624044 0.22421356668644901178 0.22757923544976504937 0.23103684488847980871 0.23458770799264422324 
0.18279549271234088459 0.18488587838493333870 0.18704823734050046724 0.18928346646604890524 0.19159250170076327913 0.19397631876064475032 0.19643593375448512028 0.19897240358981965747 0.20158682602715838339 0.20428033918615123854 0.20705412023407790412 0.20990938289016736196 0.21284737325355518323 0.21586936330408529328 0.21897664123328067221 0.22217049754597786859 0.22545220565686974190 0.22882299554634941141 0.23228401903990969490 0.23583630560199045356 
0.18379557184570366468 0.18589626493728445000 0.18806904165723598021 0.19031477420223094632 0.19263436796596944411 0.19502876155452233964 0.19749892656109591105 0.20004586698771500974 0.20267061816315345979 0.20537424495706427252 0.20815783902727236221 0.21102251475836747430 0.21396940345387574500 0.21699964523256509707 0.22011437795787824889 0.22331472241272506962 0.22660176284870237051 0.22997652203885296518 0.23343993012281899491 0.23699278695597997269 
0.18472440652300387010 0.18683456786126445559 0.18901689014892808505 0.19127222071966953898 0.19360143440636129464 0.19600543293037941961 0.19848514394766095248 0.20104151963679095516 0.20367553468067595146 0.20638818345168008506 0.20918047615957974239 0.21205343366215473333 0.21500808057101528092 0.21804543621442137868 0.22116650295294232320 0.22437225129834215132 0.22766360128636184412 0.23104139963754155573 0.23450639245653345788 0.23805919362529093242 
0.18558189973016525620 0.18770070983584158375 0.18989173035754228214 0.19215578412115782991 0.19449371600942672034 0.19690639181297328597 0.19939469666237757961 0.20195953293111218452 0.20460181747107955563 0.20732247800940001303 0.21012244849721156692 0.21300266315965640795 0.21596404895360918341 0.21900751610116278578 0.22213394634112734738 0.22534417854133959036 0.22863899136086138220 0.23201908276841806678 0.23548504644048215417 0.23903734540475135573 
0.18636798247363003944 0.18849464139439420229 0.19069353732424168535 0.19296546939799258391 0.19531125369721433205 0.19773172164970939657 0.20022771795776383996 0.20280009795420053664 0.20544972426313007352 0.20817746261762895554 0.21098417666021027084 0.21387072152565059224 0.21683793598260200919 0.21988663289549342794 0.22301758776906469017 0.22623152516502725851 0.22952910284732591650 0.23291089363478720276 0.23637736513222570855 0.23992885778162906241 
0.18708260918521865679 0.18921633594386347288 0.19142230814703761754 0.19370130244935609976 0.19605410773172862737 0.19848152313088598953 0.20098435556476793029 0.20356341666479585428 0.20621951900961110749 0.20895347153777540927 0.21176607400034999640 0.21465811030013379201 0.21763034055565547153 0.22068349172914442091 0.22381824667461047706 0.22703523150237889250 0.23033500122862748949 0.23371802379117898041 0.23718466267200477571 0.24073515857217722691 
0.18772575334048965945 0.18986578504880344265 0.19207805687068885137 0.19436332452066568122 0.19672235164945814367 0.19915590757733803162 0.20166476450562628719 0.20424969413060414802 0.20691146357274323164 0.20965083052351166093 0.21246853750328054122 0.21536530511887932993 0.21834182421074194158 0.22139874679081877895 0.22453667569785384917 0.22775615294125037269 0.23105764677362639059 0.23444153762929606510 0.23790810319243707593 0.24145750301044910380 
0.18829740335120900840 0.19044299404017170363 0.19266080976624863630 0.19495158711315979660 0.19731606676810034551 0.19975499102338162283 0.20226910074979506660 0.20485913177925160755 0.20752581062724606564 0.21026984948024743383 0.21309194037038114988 0.21599274846136104489 0.21897290437761457449 0.22203299552553482088 0.22517355638473518509 0.22839505779114249728 0.23169789529533174610 0.23508237675994200777 0.23854870945799813708 0.24209698704425949844 
0.18879755878029930161 0.19094797799442603248 0.19317060104097411033 0.19546614739762460666 0.19783533728640159688 0.20027888899829301983 0.20279751569092085983 0.20539192160936101117 0.20806279767674221159 0.21081081639985058129 0.21363662603663535755 0.21654084397856915301 0.21952404931282037959 0.22258677454897038417 0.22572949652440951751 0.22895262654325224116 0.23225649985661628305 0.23564136465714216606 0.23910737083535410497 0.24265455882477129923 
0.18922622691676294071 0.19138075811625915312 0.19360746900559730466 0.19590706414996325591 0.19828024598158852654 0.20072771199246827734 0.20325015140623498011 0.20584824129052944897 0.20852264207051104949 0.21127399240577696138 0.21410290339774057378 0.21700995210345983000 0.21999567434612735117 0.22306055683311679094 0.22620502862068050942 0.22942945200084075008 0.23273411293073889561 0.23611921117665632397 0.23958485040150498402 0.24313102848131618039 
0.18958341973876061126 0.19174135854825016811 0.19397145271519308785 0.19627439421504222494 0.19865087049752111481 0.20110156158375669389 0.20362713665102130656 0.20622825007601064407 0.20890553690899574257 0.21165960775500583524 0.21449104304509028496 0.21740038669140221428 0.22038813913511248743 0.22345474981668872472 0.22660060912435450731 0.22982603990869127086 0.23313128868884239187 0.23651651671723936121 0.23998179111269332675 0.24352707631233141972 
0.18986915128535114539 0.19202980362278787574 0.19426258909188276469 0.19656818949749130243 0.19894728020969704163 0.20140052719401610459 0.20392858353808285266 0.20653208545349627245 0.20921164773445546925 0.21196785866016043531 0.21480127433621257205 0.21771241248194631024 0.22070174568623179834 0.22376969417417130748 0.22691661815135757974 0.23014280982072732318 0.23344848519869981773 0.23683377589076581859 0.24029872101969768083 0.24384325952900937073 
0.19008343545127900920 0.19224611556566759130 0.19448091053205882051 0.19678849447334323397 0.19916953364975978347 0.20162468344452755264 0.20415458485379756048 0.20675986046543617936 0.20944110991516959319 0.21219890481496775370 0.21503378315765339646 0.21794624321393843425 0.22093673695369711596 0.22400566304240721038 0.22715335948617729200 0.23038009602416067989 0.23368606639446362627 0.23707138062742613704 0.24053605754632231828 0.24408001767753656486 
0.19022628421450699099 0.19239031265654463199 0.19462644299734158104 0.19693534421406286294 0.19931767647147116684 0.20177408808053717837 0.20430521196714354626 0.20691166163928118027 0.20959402664581913700 0.21235286752688786738 0.21518871026549504788 0.21810204026245680331 0.22109329587221113189 0.22416286155558307058 0.22731106072678353147 0.23053814839527431158 0.23384430372756812022 0.23722962267815339565 0.24069411086062897365 0.24423767684760358532 
0.19029770630274212007 0.19246240784866225360 0.19469920458669998098 0.19700876291409574748 0.19939173994152456504 0.20184878043900680855 0.20438051329495873776 0.20698754747872585846 0.20967046750193804594 0.21242982838126941991 0.21526615011498231866 0.21817991169818246044 0.22117154471710798180 0.22424142658093032532 0.22738987347009964601 0.23061713310258497023 0.23392337744238114738 0.23730869549699029619 0.24077308637043637329 0.24431645275369004433 


==> test/01/zzz23z2.txt <==
-0.13336330217447106561 -0.13130442490051386084 -0.12930538003509109424 -0.12736429910530577825 -0.12547942932638156410 -0.12364914593102493967 -0.12187195099006216392 -0.12014646592973664274 -0.11847142159030471520 -0.11684564778971930077 -0.11526806333911418512 -0.11373766692046188842 -0.11225352896136138459 -0.11081478450598228336 -0.10942062701891748511 -0.10807030303470219201 -0.10676310756115479916 -0.10549838014945016329 -0.10427550155268774934 -0.10309389090496427765 
-0.13432134401054973694 -0.13225742068253429351 -0.13025191196645982683 -0.12830329964644182628 -0.12641010655467563306 -0.12457092333234445758 -0.12278442038400314007 -0.12104935113962793369 -0.11936455048808829182 -0.11772893072547731264 -0.11614147639673974566 -0.11460123881789276157 -0.11310733071204420730 -0.11165892118385452314 -0.11025523113628908634 -0.10889552916505987334 -0.10757912792872018071 -0.10630538097317376867 -0.10507367998079449045 -0.10388345241190227730 
-0.13521946260106562643 -0.13315200185261355514 -0.13114154750177206554 -0.12918688095932603921 -0.12728677391353468429 -0.12544002045967422854 -0.12364545607397794957 -0.12190196775668377116 -0.12020849849694323352 -0.11856404822736199556 -0.11696767270447468168 -0.11541848124232520489 -0.11391563388506796561 -0.11245833838110248781 -0.11104584717732436661 -0.10967745456052799269 -0.10835249401549229553 -0.10707033583373028185 -0.10583038498541419425 -0.10463207925451402380 
-0.13605941656743142376 -0.13398957662508231836 -0.13197539522868884099 -0.13001590277555555297 -0.12811008768046278083 -0.12625692851884001700 -0.12445541569555053363 -0.12270456531618591234 -0.12100342751563880617 -0.11935109098255251847 -0.11774668495147189162 -0.11618937956186539684 -0.11467838520480007347 -0.11321295127816316528 -0.11179236463137795510 -0.11041594788423536588 -0.10908305773899050484 -0.10779308336084086895 -0.10654544487261802255 -0.10533959199029457876 
-0.13684282966235755685 -0.13477149285159525927 -0.13275455401234531605 -0.13079124723374455086 -0.12888074551392075806 -0.12702219023967226130 -0.12521471287319818622 -0.12345745029687035799 -0.12174955526687356033 -0.12009020323573744993 -0.11847859655699473358 -0.11691396684886427859 -0.11539557609410391881 -0.11392271689537246393 -0.11249471218578892262 -0.11111091460604514969 -0.10977070569539337797 -0.10847349499802490247 -0.10721871915392239272 -0.10600584102051775759 
-0.13757117826780951297 -0.13549901110659601233 -0.13348008073535283513 -0.13151378663315657636 -0.12959945690180332822 -0.12773637405273011169 -0.12592379526069957807 -0.12416096773122387020 -0.12244714001924771052 -0.12078157013652904284 -0.11916353119190524479 -0.11759231518249282922 -0.11606723542737869270 -0.11458762802343365472 -0.11315285261036017728 -0.11176229265876277963 -0.11041535543851291323 -0.10911147178194305352 -0.10785009572452899929 -0.10663070408218355833 
-0.13824579239097017913 -0.13617329257162658074 -0.13415297118931332476 -0.13218436166172564672 -0.13026692140740581127 -0.12840005380874530694 -0.12658312638564617192 -0.12481548534807752893 -0.12309646694236449360 -0.12142540609922577999 -0.11980164289160442903 -0.11822452726182318405 -0.11669342240948422929 -0.11520770716062313233 -0.11376677757345537989 -0.11237004798013294771 -0.11101695161795234468 -0.10970694096670530193 -0.10843948788006702033 -0.10721408357664503896 
-0.13886786294806838238 -0.13679539559962664019 -0.13477414978854829197 -0.13280376741702698551 -0.13088381325734899097 -0.12901379338919921613 -0.12719317112506220435 -0.12542138033307539957 -0.12369783630290694110 -0.12202194442640500183 -0.12039310701346360444 -0.11881072856371130420 -0.11727421978811186642 -0.11578300063611941806 -0.11433650254270537328 -0.11293417007036150868 -0.11157546208645807706 -0.11025985258685899737 -0.10898683125238868563 -0.10775590380507001076 
-0.13943845148608691176 -0.13736627709026336119 -0.13534446494822613416 -0.13337274496048490136 -0.13145077081576408973 -0.12957813536564044554 -0.12775438439232800203 -0.12597902855625520147 -0.12425155350978296653 -0.12257142829002354301 -0.12093811217213353004 -0.11935106019144664513 -0.11780972754313244477 -0.11631357305303739735 -0.11486206189088506158 -0.11345466767214967829 -0.11209087407065954078 -0.11077017604188398037 -0.10949208073755863080 -0.10825610817591418966 
-0.13995850037259871534 -0.13788679632711364764 -0.13586468795360798212 -0.13389197666092242378 -0.13196838967958171573 -0.13009359286527036326 -0.12826720252235404574 -0.12648879598983431283 -0.12475792088994616669 -0.12307410305177274301 -0.12143685319360032759 -0.11984567248680939866 -0.11830005713993391181 -0.11679950214201274827 -0.11534350429564781126 -0.11393156465669244948 -0.11256319048214652456 -0.11123789677245866925 -0.10995520748004773692 -0.10871465644293543118 
-0.14042884250041831606 -0.13835771989198455967 -0.13633551387816969513 -0.13436208405001487387 -0.13243721837637001393 -0.13056064389350527377 -0.12873203684198364360 -0.12695103199078197620 -0.12521723100839454723 -0.12353020983352082374 -0.12188952506368577744 -0.12029471942225671011 -0.11874532638778133309 -0.11724087407943185879 -0.11578088849300090246 -0.11436489617682589481 -0.11299242642877535547 -0.11166301308575639351 -0.11037619596723829973 -0.10913152202469555974 
-0.14085021008940998288 -0.13877972686223655208 -0.13675756361707122610 -0.13478362728459739039 -0.13285775588237816458 -0.13097972749039696327 -0.12914926896129344525 -0.12736606412291553991 -0.12562976131932926394 -0.12393998021023015788 -0.12229631780536520669 -0.12069835375075047001 -0.11914565490950293492 -0.11763777929493270114 -0.11617427942009807273 -0.11475470512883491347 -0.11337860597037272004 -0.11204553317455301364 -0.11075504127845339775 -0.10950668944860379728 
-0.14122324244246597935 -0.13915341385048038414 -0.13713138644328123905 -0.13515710558892538029 -0.13323045037814840175 -0.13135124122441096950 -0.12951924738987757868 -0.12773419422025775183 -0.12599576993577688011 -0.12430363188270553143 -0.12265741219679439367 -0.12105672286587718101 -0.11950116020454733257 -0.11799030877069793810 -0.11652374476362359346 -0.11510103894804293856 -0.11372175914932773633 -0.11238547236362961268 -0.11109174652341827216 -0.10984015195485681560 
-0.14154849264776436790 -0.13947929965393796037 -0.13745746271664785465 -0.13548295824967454548 -0.13355569881687903711 -0.13167553963922090654 -0.12984228515354820366 -0.12805569543246106412 -0.12631549232081484835 -0.12462136518802045815 -0.12297297623322954452 -0.12136996531141659716 -0.11981195427211119298 -0.11829855081968808361 -0.11682935191565528565 -0.11540394675038535832 -0.11402191931526553526 -0.11268285060721952573 -0.11138632049673330426 -0.11013190928849289629 
-0.14182643328074898137 -0.13975782940085937356 -0.13773620651969781248 -0.13576156587624621519 -0.13383384700047232241 -0.13195293336204563794 -0.13011865815263365387 -0.12833081003522348040 -0.12658913872700100489 -0.12489336031533176952 -0.12324316223668661807 -0.12163820787444844240 -0.12007814075279271693 -0.11856258832028784833 -0.11709116532892416274 -0.11566347682257772933 -0.11427912075412965942 -0.11293769025324967847 -0.11163877556780250899 -0.11038196570142992659 
-0.14205746118217471574 -0.13998937814905268451 -0.13796796808503802856 -0.13599325173513990284 -0.13406518994671856593 -0.13218368865585558569 -0.13034860405971746000 -0.12855974782879811547 -0.12681689223663406008 -0.12511977510961908022 -0.12346810452373675748 -0.12186156319689779581 -0.12029981254432337012 -0.11878249637974640229 -0.11730924425717560722 -0.11587967445687162582 -0.11449339662542569462 -0.11315001408384713077 -0.11184912581979716828 -0.11059032818092832950 
-0.14224190139190348581 -0.14017425392813853691 -0.13815303593626176992 -0.13617828303255671840 -0.13424997239540625849 -0.13236802725494076216 -0.13053232160158223518 -0.12874268498361768343 -0.12699890728111801197 -0.12530074336277369218 -0.12364791755174357746 -0.12204012784508265488 -0.12047704984785659321 -0.11895834039719892228 -0.11748364086316016863 -0.11605258012230754150 -0.11466477720685429309 -0.11331984363691603723 -0.11201738544661078711 -0.11075700491643948598 
-0.14238001031187783041 -0.14031270023533640168 -0.13829163869931379582 -0.13631687206341902563 -0.13438838934740907072 -0.13250612636691877499 -0.13066997010805309065 -0.12887976322297245435 -0.12713530854144672322 -0.12543637350861414070 -0.12378269447538117753 -0.12217398078383255589 -0.12060991860482152271 -0.11909017449803258049 -0.11761439867595864517 -0.11618222796234410621 -0.11479328844276780186 -0.11344719781035186856 -0.11214356741329048472 -0.11088200401323063116 
-0.14247197816108370105 -0.14040489800201524928 -0.13838394656223795831 -0.13640917717439660084 -0.13448058656389200172 -0.13259811875727237074 -0.13076166924073887032 -0.12897108925877223684 -0.12722619015308239687 -0.12552674765485513642 -0.12387250605733454711 -0.12226318221004482678 -0.12069846928956452781 -0.11917804031415117627 -0.11770155138029757269 -0.11626864460834235304 -0.11487895079152093958 -0.11353209174843352514 -0.11222768238296873533 -0.11096533245844689142 
-0.14251793077296748269 -0.14045096704940301935 -0.13843007237322627057 -0.13645530350803755648 -0.13452666097648985355 -0.13264409285754011347 -0.13080749883885806062 -0.12901673441829522582 -0.12727161515725557428 -0.12557192090038926668 -0.12391739988905714487 -0.12230777270944763468 -0.12074273602924077975 -0.11922196608871010737 -0.11774512192273817179 -0.11631184829920683532 -0.11492177836654010603 -0.11357453600889252932 -0.11226973791170394290 -0.11100699534325066120 


==> test/01/zzz23z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz23z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz24z0.txt <==
0.08442249517066217901 0.08509232719515102961 0.08572717505897135826 0.08632448109219977017 0.08688170083391533183 0.08739630691847340149 0.08786578165319679223 0.08828760364455427723 0.08865923124932706401 0.08897808417695336758 0.08924152378503785732 0.08944683221036313359 0.08959119031474174766 0.08967165444306825217 0.08968513220886623061 0.08962835804206639723 0.08949787027738172196 0.08928999355099138946 0.08900083395212184112 0.08862630094538120895 
0.08361090696079605256 0.08426007085991124579 0.08487276920798307589 0.08544672745353369681 0.08597963246763221101 0.08646914832842066134 0.08691292005844979129 0.08730856991028215774 0.08765368908598858422 0.08794582663454865445 0.08818247657341643508 0.08836106390320999648 0.08847893004833215502 0.08853331833327744704 0.08852136041952629597 0.08844006526709885518 0.08828631331045237729 0.08805686040782341462 0.08774835908483064051 0.08735740898499076701 
0.08283358300370952110 0.08346428007571467245 0.08405710345951601659 0.08461002704631968852 0.08512095325465911244 0.08558773386912746362 0.08600818034189945671 0.08638006685213606151 0.08670112854979643291 0.08696905670183623094 0.08718149197086912106 0.08733601678072826224 0.08743014764209920686 0.08746132842218298786 0.08742692586886247064 0.08732422929635054454 0.08715045728950550352 0.08690277568501941774 0.08657833299438663643 0.08617432171216439507 
0.08209221354155983585 0.08270636297972192019 0.08328133750804660174 0.08381532401756992823 0.08430641963555701723 0.08475265355153065172 0.08515200058788444104 0.08550238860656612927 0.08580170155922495212 0.08604777965213056268 0.08623841782749556983 0.08637136360673482172 0.08644431531715353334 0.08645492184449296569 0.08640078533739001254 0.08627946875993536269 0.08608851086619946635 0.08582545204836196373 0.08548787549553212017 0.08507346890985506560 
0.08138832779297304476 0.08198762079356648746 0.08254655957537841704 0.08306351188035636379 0.08353674771846841818 0.08396446011355346295 0.08434477985154158197 0.08467578542701902078 0.08495550942840666975 0.08518194251996545618 0.08535303608024766286 0.08546670450156185206 0.08552082817528725012 0.08551325830124555105 0.08544182487626915401 0.08530434953980153834 0.08509866536699503548 0.08482264614669698943 0.08447424802952482881 0.08405156641421740460 
0.08072328932435116067 0.08130923282619266501 0.08185376811954439558 0.08235541621000874724 0.08281259924440674547 0.08322365933267311666 0.08358687327770933373 0.08390046382156186866 0.08416260820741719439 0.08437144491907694333 0.08452507947196781501 0.08462159014397740986 0.08465903458118798075 0.08463545830893276500 0.08454890632663945860 0.08439743915600657342 0.08417915491528214778 0.08389221914190628238 0.08353490406165274551 0.08310563861246192396 
0.08009830202423938450 0.08067225306730867185 0.08120386386659771139 0.08169178559572756737 0.08213457371647665817 0.08253070469502286899 0.08287859010506075375 0.08317658837410166206 0.08342301466062339299 0.08361614947695730771 0.08375424674456924401 0.08383554202119199161 0.08385826169655440088 0.08382063402665797247 0.08372090296534932807 0.08355734584230317674 0.08332829599622063044 0.08303217144399324678 0.08266751046271791914 0.08223301446302432038 
0.07951442105034174646 0.08007761355220477384 0.08059764868381034952 0.08107328858982713882 0.08150320533074946472 0.08188599562588104452 0.08222019407340909469 0.08250428490916068835 0.08273671258401728290 0.08291589158355969214 0.08304021600815997273 0.08310806949966696722 0.08311783615717970031 0.08306791313579552083 0.08295672566579677387 0.08278274525163623054 0.08254451178330386718 0.08224066017512833560 0.08186995188220140551 0.08143131116844258555 
0.07897256568861266146 0.07952613140735828590 0.08003582872661171854 0.08050051474902111814 0.08091896339081298961 0.08128987840434287460 0.08161190565353391990 0.08188364460511479703 0.08210365918272544139 0.08227048826510413582 0.08238265620484389040 0.08243868381213620422 0.08243710029670185679 0.08237645669354770606 0.08225534131040597441 0.08207239771514109050 0.08182634571023032766 0.08151600559101469801 0.08114032572251665687 0.08069841306724032104 
0.07847353250939011204 0.07901851766200392035 0.07951902006625716224 0.07997397828883258397 0.08038225507913838996 0.08074264894714348884 0.08105390553126885778 0.08131472867503899971 0.08152379127666557757 0.08167974608928756097 0.08178123673397516558 0.08182690924733224125 0.08181542452394376108 0.08174547203128763873 0.08161578516713834108 0.08142515858829173225 0.08117246775146168269 0.08085669075618344415 0.08047693234961031394 0.08003244963511454979 
0.07801800799476887871 0.07855538666501007961 0.07904775558758039833 0.07949412326091362391 0.07989342968976445580 0.08024455677382380525 0.08054633884935905042 0.08079757328710686359 0.08099703115961030819 0.08114346808140525391 0.08123563539443702519 0.08127229191927393126 0.08125221652045359899 0.08117422174052067729 0.08103716873856788017 0.08083998371942584249 0.08058167595114122672 0.08026135733264701255 0.07987826328462666048 0.07943177449547449143 
0.07760658023494196311 0.07813726541568710715 0.07862249235814063042 0.07906132947747712691 0.07945278364518199021 0.07979580960902819819 0.08008931980523674443 0.08033219446441922096 0.08052329199326350995 0.08066145968228614904 0.08074554484309373614 0.08077440651487298451 0.08074692789807605409 0.08066202967177379946 0.08051868432718677082 0.08031593159970246143 0.08005289500103048017 0.07972879933863667723 0.07934298896077475460 0.07889494628756370254 
0.07723974951553835844 0.07776460240465578322 0.07824361895181786153 0.07867591864567229087 0.07906056580445819382 0.07939657821187030839 0.07968293629814053591 0.07991859277206986301 0.08010248266673848649 0.08023353381138215168 0.08031067778077874419 0.08033286139904828593 0.08029905888520388890 0.08020828472131166786 0.08005960729870272019 0.07985216335116679387 0.07958517311464158306 0.07925795606009460037 0.07886994693227192266 0.07842071169826632382 
0.07691793773485729180 0.07743777573557990290 0.07791146239880269997 0.07833816034893596736 0.07871698271510831069 0.07904700113585418075 0.07932725440338522782 0.07955675765898126417 0.07973451209023835196 0.07985951511572504657 0.07993077106959074751 0.07994730241533758164 0.07990816152237954773 0.07981244302956617964 0.07965929679514549555 0.07944794139162027202 0.07917767804627440231 0.07884790485482826017 0.07845813100995197020 0.07800799069450166379 
0.07664149664901617753 0.07715710040400400316 0.07762629455887717911 0.07804827763616072056 0.07842220357118494245 0.07874718921305298713 0.07902232252056512474 0.07924667137023160002 0.07941929291950855507 0.07953924349168886576 0.07960558896652161764 0.07961741567033171763 0.07957384175941042970 0.07947402907942803518 0.07931719546069283810 0.07910262737389442411 0.07882969282400756339 0.07849785430299197064 0.07810668155820613134 0.07765586386853182144 
0.07641071497108162247 0.07692283467254260043 0.07738833779654141765 0.07780645206564472394 0.07817636472041772366 0.07849722962460768672 0.07876817509559071173 0.07898831238187145609 0.07915674472587547195 0.07927257696500041029 0.07933492563447513968 0.07934292954005729703 0.07929576076550239050 0.07919263606804272104 0.07903282859430330043 0.07881567981925699518 0.07854061157286945649 0.07820713797492612196 0.07781487705134877697 0.07736356175965211635 
0.07622582436154369534 0.07673518551854341396 0.07719776988910119486 0.07761282810945886734 0.07797957362023351380 0.07829718946936935209 0.07856483585531857938 0.07878165833578817945 0.07894679663712145246 0.07905939400796208050 0.07911860706632130313 0.07912361608991988482 0.07907363569449907259 0.07896792583293715806 0.07880580302922061964 0.07858665173596077191 0.07830993567328703442 0.07797520897249445027 0.07758212691261073823 0.07713045600580947792 
0.07608700434969389859 0.07659431315098609583 0.07705472813186119152 0.07746751686285607841 0.07783191218168809822 0.07814711877731761458 0.07841232052052597712 0.07862668846884118823 0.07878938947886017508 0.07889959536340512836 0.07895649253292807979 0.07895929205880185264 0.07890724008963694025 0.07879962853998635774 0.07863580595368127590 0.07841518842207852169 0.07813727041182337574 0.07780163532915372604 0.07740796562079031717 0.07695605218817699877 
0.07599438622271424693 0.07650033460384593476 0.07695931262450132759 0.07737059902841621206 0.07773343946634513058 0.07804705293768716967 0.07831063898062648465 0.07852338554019044903 0.07868447744607297289 0.07879310543387027521 0.07884847564318410440 0.07884981952272247796 0.07879640406526047802 0.07868754228369001513 0.07852260382343953515 0.07830102558684855218 0.07802232222277438733 0.07768609631150694139 0.07729204805321990279 0.07683998425036865643 
0.07594805591381828536 0.07645332641718206867 0.07691158873388197204 0.07732212715996236718 0.07768419371758900072 0.07799701452645951827 0.07825979692410241217 0.07847173726522126136 0.07863202933137103390 0.07873987328281895071 0.07879448508321554301 0.07879510632364358780 0.07874101436499258977 0.07863153270607368961 0.07846604146953836678 0.07824398787910184783 0.07796489658091866615 0.07762837964087973552 0.07723414603021364067 0.07678201039654132531 


==> test/01/zzz24z1.txt <==
0.20127854890978102986 0.20358550303152814220 0.20597302791092239604 0.20844225761948931286 0.21099440116308257331 0.21363074798940884236 0.21635267451177467302 0.21916165178180149753 0.22205925446385582633 0.22504717128122561642 0.22812721711336039765 0.23130134691450440765 0.23457167157720598683 0.23794047574260476785 0.24141023729400970521 0.24498364773256475768 0.24866363158665610866 0.25245336102100013331 0.25635625813920814853 0.26037597091217434819 
0.20282007375666083471 0.20514385139116578238 0.20754860094771668266 0.21003544024187947858 0.21260555694140073624 0.21526021317094448659 0.21800075088285911229 0.22082859805694460276 0.22374527578741196243 0.22675240629849527374 0.22985172189269831300 0.23304507476255895138 0.23633444746318515994 0.23972196360696651496 0.24320989793468203444 0.24680068422590140109 0.25049691835744625212 0.25430135193462566345 0.25821686895172502041 0.26224643354451898647 
0.20428167854461759534 0.20662122782875713689 0.20904208424689904589 0.21154534545891137687 0.21413217318969637870 0.21680379687010944978 0.21956151779177265904 0.22240671377570619960 0.22534084433035217465 0.22836545623264517535 0.23148218939637854596 0.23469278277984781389 0.23799907990600896457 0.24140303328739401434 0.24490670661185021117 0.24851227287891253237 0.25222200568260200182 0.25603825940833141450 0.25996343218854744972 0.26399990317362242997 
0.20566301293352309831 0.20801729713234609620 0.21045316275221084834 0.21297168415717049328 0.21557399348836395192 0.21826128332802435805 0.22103480963841568019 0.22389589492375522317 0.22684593152564538898 0.22988638490535445724 0.23301879668032277060 0.23624478705444479365 0.23956605609360900888 0.24298438302475061645 0.24650162234641245784 0.25011969499529651539 0.25384057208571736419 0.25766624782755048750 0.26159869722051093399 0.26563981329843250334 
0.20696378484967350997 0.20933178501489313472 0.21178158547242767473 0.21431423492919562945 0.21693083327856441112 0.21963253331520815603 0.22242054251011023069 0.22529612475525351289 0.22826060194311989515 0.23131535518280449404 0.23446182536511300798 0.23770151266399919265 0.24103597438923210494 0.24446682037158753986 0.24799570475375248835 0.25162431267014384595 0.25535433983742050756 0.25918746259564262591 0.26312529556751329540 0.26716933410281290540 
0.20818375558911683676 0.21056447260512559105 0.21302715919341114192 0.21557283680861991093 0.21820257138148993481 0.22091747414413345774 0.22371870233156354590 0.22660745964402873032 0.22958499630877646225 0.23265260851763042149 0.23581163693332557463 0.23906346384720617015 0.24240950842773217877 0.24585121931861478317 0.24939006362686616525 0.25302751109410570596 0.25676501199817797216 0.26060396715008654622 0.26454568835108688285 0.26859134804679118957 
0.20932273460211364702 0.21171519062308136183 0.21418974188747139098 0.21674738173038318734 0.21938914129464173741 0.22211608954827216644 0.22492933302798179263 0.22783001518052109491 0.23081931513032682979 0.23389844564561512730 0.23706865000335297644 0.24033119736376790110 0.24368737615587551804 0.24713848484827277696 0.25068581934099165576 0.25433065608123500700 0.25807422991109918442 0.26191770565543842642 0.26586214263995644469 0.26990845181105760364 
0.21038057409570595779 0.21278381339761459623 0.21526923600300995609 0.21783780693079968227 0.22049052251842160555 0.22322840972633201106 0.22605252505157014120 0.22896395291974683261 0.23196380338639455143 0.23505320893115014269 0.23823332007070346927 0.24150529944863705079 0.24487031398372929858 0.24832952457760945619 0.25188407280759278484 0.25553506397874375944 0.25928354590954499903 0.26313048292061202993 0.26707672474224286585 0.27112297051777345391 
0.21135716358164005624 0.21377025286866108145 0.21626558179615421040 0.21884408747138378581 0.22150673212191307471 0.22425450178706421434 0.22708840453221995626 0.23000946806050187599 0.23301873656435453941 0.23611726662188711745 0.23930612189967342962 0.24258636637634775624 0.24595905575279491950 0.24942522667084315868 0.25298588333302607367 0.25664198111660230239 0.26039440682772541091 0.26424395537522182842 0.26819130289062931283 0.27223697671104823970 
0.21225242448391967720 0.21467445269923518536 0.21717875084156221255 0.21976622903666809261 0.22243781671078252660 0.22519446076779167654 0.22803712322974348248 0.23096677822568609240 0.23398440818863461277 0.23709099909237041359 0.24028753452975556981 0.24357498840428581932 0.24695431598025932574 0.25042644301994232414 0.25399225273706621531 0.25765257032691363248 0.26140814490953262483 0.26525962886192033796 0.26920755473400437285 0.27325231025138163599 
0.21306630490545139245 0.21549638260279763147 0.21800873983419113977 0.22060426112294356793 0.22328384491675745682 0.22604840134357642722 0.22889884939327617697 0.23183611342386450938 0.23486111887212729465 0.23797478702920418780 0.24117802872269275549 0.24447173673078087530 0.24785677674401496162 0.25133397669160073562 0.25490411426838249787 0.25856790254445333188 0.26232597362157089593 0.26617886042892241472 0.27012697693208648220 0.27417059726283976584 
0.21379877463784355274 0.21623603297231278053 0.21875556476946084183 0.22135823070415749925 0.22404490048972736105 0.22681645029648037082 0.22967375957592070512 0.23261770720436864002 0.23564916684680575765 0.23876900142962625972 0.24197805660103058334 0.24527715305213021457 0.24866707757341927065 0.25214857273406338090 0.25572232510040998621 0.25938895196094613471 0.26314898660337548986 0.26700286230011160971 0.27095089530257915333 0.27499326731753859221 
0.21444982048338534497 0.21689340987914917935 0.21941925556718189227 0.22202819643449819842 0.22472107604151453364 0.22749873977669687886 0.23036203140955754942 0.23331178897088403201 0.23634883988110089170 0.23947399524146451011 0.24268804319967318683 0.24599174130329021226 0.24938580776346888634 0.25287091157082358661 0.25644766143824743176 0.26011659359554573090 0.26387815853087354112 0.26773270686556982501 0.27168047466057954065 0.27572156857826740639 
0.21501944194429395418 0.21746853049371669964 0.21999985118561943276 0.22261422342513884076 0.22531246746513575174 0.22809540135923511706 0.23096383731472885925 0.23391857738850882487 0.23696040846524948909 0.24009009645545717482 0.24330837965290746938 0.24661596119788858905 0.25001350060634247585 0.25350160434751439764 0.25708081548621009027 0.26075160245211531640 0.26451434705900334077 0.26836933197071466406 0.27231672789590177786 0.27635658088385056663 
0.21550764732193319895 0.21796141896580456532 0.22049739525644049265 0.22311637861530242422 0.22581916903465432123 0.22860656088037928368 0.23147933910161444526 0.23443827480317297463 0.23748412013593078740 0.24061760246220675885 0.24383941775861076029 0.24715022322901425422 0.25055062911649778057 0.25404118972668121579 0.25762239370696327079 0.26129465366770243673 0.26505829528230989700 0.26891354606238371261 0.27286052406846267315 0.27689922688158236097 
0.21591445025809724578 0.21837210279112781453 0.22091193225903579811 0.22353472674497590345 0.22624126917779990853 0.22903233402601347324 0.23190868340817683002 0.23487106258663784097 0.23792019481309403806 0.24105677549882875699 0.24428146569031472524 0.24759488484305999800 0.25099760290395328743 0.25449013173574941415 0.25807291594725884076 0.26174632322942120721 0.26551063434015009790 0.26936603292804794929 0.27331259543398289669 0.27735028135579431474 
0.21623986674171438715 0.21870060968157367665 0.22124350424359912060 0.22386932692776523313 0.22657884690555588070 0.22937282263769789847 0.23225199791844147734 0.23521709732210763222 0.23826882103097882237 0.24140783902969931152 0.24463478466075974649 0.24795024754895744756 0.25135476592050587374 0.25484881836510464570 0.25843281511690130436 0.26210708896257356448 0.26587188592082117156 0.26972735587567536752 0.27367354338362676058 0.27771037890812189097 
0.21648391259735452752 0.21894696494985338431 0.22149214810602183001 0.22412022981692991674 0.22683196887896078797 0.22962811170078054057 0.23250938830578329886 0.23547650775237266574 0.23853015295901447423 0.24167097492822997573 0.24489958637406741837 0.24821655477150417202 0.25162239486400811428 0.25511756068726232360 0.25870243719266827753 0.26237733158315057480 0.26614246450488565632 0.26999796127020531111 0.27394384331672710919 0.27798002013283351630 
0.21664660146658654138 0.21911118941446336428 0.22165789341370509269 0.22428747535497184362 0.22700068709257650856 0.22979826698068039903 0.23268093585153856728 0.23564939242258509111 0.23870430812447657187 0.24184632135013903187 0.24507603113577600129 0.24839399029898340254 0.25180069807676030980 0.25529659232726831242 0.25888204138335885185 0.26255733567247452331 0.26632267924536584536 0.27017818138353361102 0.27412384848024307082 0.27815957640985439214 
0.21672794328929878560 0.21919329782770854975 0.22174076077936336060 0.22437109109667602302 0.22708503715569297587 0.22988333327782642379 0.23276669569710586871 0.23573581796195269833 0.23879136576616749599 0.24193397121207360634 0.24516422651991426340 0.24848267721189326585 0.25188981481678174301 0.25538606916169159788 0.25897180034102440516 0.26264729047802271023 0.26641273542056953527 0.27026823653832005023 0.27421379281085711543 0.27824929341400839178 


==> test/01/zzz24z2.txt <==
-0.10161013499009176331 -0.10004146659088597460 -0.09851838478865887483 -0.09703946598501268783 -0.09560337472487966115 -0.09420887309032198453 -0.09285481980196914897 -0.09154016451791138764 -0.09026394025929633524 -0.08902525545885013603 -0.08782328635362696145 -0.08665727003465358014 -0.08552649825629106417 -0.08443031200457346008 -0.08336809677633338911 -0.08233927850264535775 -0.08134332004660908833 -0.08037971820911968268 -0.07944800118301482972 -0.07854772640379675819 
-0.10234007162710420658 -0.10076755861528263747 -0.09923955197446374110 -0.09775489496873550344 -0.09631246213691338487 -0.09491117968180363962 -0.09355003457830524116 -0.09222807705878105500 -0.09094441941951253439 -0.08969823293371351203 -0.08848874392134178923 -0.08731522957555343245 -0.08617701387585903483 -0.08507346375914287551 -0.08400398562766424326 -0.08296802222101319624 -0.08196504985046854097 -0.08099457597957585020 -0.08005613712823908545 -0.07914929707574963613 
-0.10302435245797361696 -0.10144914426867653046 -0.09991736952517796255 -0.09842809977855218606 -0.09698039917223469364 -0.09557334892167408669 -0.09420606177066714881 -0.09287768971939509843 -0.09158742742625920752 -0.09033451293514949132 -0.08911822682247325100 -0.08793789047035915907 -0.08679286391244871168 -0.08568254352847476385 -0.08460635975416741505 -0.08356377490327474011 -0.08255428115467597361 -0.08157739873047618884 -0.08063267427461613679 -0.07971967943202533380 
-0.10366431738472867141 -0.10208729647627190484 -0.10055268207901947586 -0.09905973544806051523 -0.09760768585179907531 -0.09619575506199098958 -0.09482317386329398856 -0.09348919262187303791 -0.09219308763097981696 -0.09093416455815195309 -0.08971175996304266154 -0.08852524157096132440 -0.08737400777510181960 -0.08625748668814019193 -0.08517513495725596850 -0.08412643648324240331 -0.08311090113448423022 -0.08212806351303675312 -0.08117748180772392519 -0.08025873675452492584 
-0.10426120355229151482 -0.10268304217266284450 -0.10114632686656738203 -0.09965047408287125430 -0.09819485372491003339 -0.09677881161119666897 -0.09540168599864475019 -0.09406281927382321995 -0.09276156591763499992 -0.09149729770343581481 -0.09026940690058397887 -0.08907730807534156026 -0.08792043892885727241 -0.08679826049172831293 -0.08571025690347398862 -0.08465593493795472990 -0.08363482338698176310 -0.08264647237946276537 -0.08169045268871784338 -0.08076635506326648728 
-0.10481613582311222199 -0.10323734179552072898 -0.10169910913171610611 -0.10020098029194721145 -0.09874244335377303783 -0.09732295165924083336 -0.09594193924626492898 -0.09459883255714031380 -0.09329305906230113410 -0.09202405343737238286 -0.09079126186051590663 -0.08959414490096338779 -0.08843217937325717481 -0.08730485944644170160 -0.08621169722695698479 -0.08515222297812068131 -0.08412598509602528529 -0.08313254992911474350 -0.08217150150441818179 -0.08124244120548813897 
-0.10533012753599660383 -0.10375108005459170168 -0.10221178757282892158 -0.10071189459942853084 -0.09925098773899412863 -0.09782861242572869764 -0.09644428677003384631 -0.09509751264617177791 -0.09378778433705686757 -0.09251459512323664813 -0.09127744220314396029 -0.09007583029473899272 -0.08890927421676624032 -0.08777730069382427835 -0.08667944957979151210 -0.08561527465154566974 -0.08458434408988402264 -0.08358624073655274156 -0.08262056219435194582 -0.08168692082031599189 
-0.10580408605569062430 -0.10422506331402041357 -0.10268506650557947257 -0.10118382279394393108 -0.09972100057704617881 -0.09829622353464603779 -0.09690908276196996685 -0.09555914692045598680 -0.09424597051651788238 -0.09296910051537329855 -0.09172808153408436305 -0.09052245985808242412 -0.08935178650524454314 -0.08821561953229770103 -0.08711352574683918493 -0.08604508195838658779 -0.08500987587541232460 -0.08400750673286044856 -0.08303758571612096517 -0.08209973623244939955 
-0.10623882017989534632 -0.10466002064021992513 -0.10311959234152459630 -0.10161732949372147272 -0.10015296824060057612 -0.09872619837383943275 -0.09733667382274399649 -0.09598402175716447271 -0.09466785029318541822 -0.09338775488765417576 -0.09214332355973772759 -0.09093414109826179759 -0.08975979241383175156 -0.08861986518328288098 -0.08751395191688093878 -0.08644165155974903314 -0.08540257072051829490 -0.08439632460335573516 -0.08342253770482196962 -0.08248084432452122694 
-0.10663504790295205704 -0.10505660672543931655 -0.10351595272657752866 -0.10201293459881681513 -0.10054734451779508142 -0.09911892789736712062 -0.09772739239800205813 -0.09637241599227250322 -0.09505365401140508652 -0.09377074518232028644 -0.09252331671895062948 -0.09131098856139537034 -0.09013337686853764574 -0.08899009687012134073 -0.08788076517765265605 -0.08680500164321028334 -0.08576243084355604507 -0.08475268325522219981 -0.08377539617528989568 -0.08283021443272797768 
-0.10699340380986230303 -0.10541540563200772762 -0.10387467724052942830 -0.10237111165717306671 -0.10090454733439573054 -0.09947477629983186853 -0.09808155187962468158 -0.09672459580251840938 -0.09540360457784201331 -0.09411825511127128174 -0.09286820957234911966 -0.09165311955983149184 -0.09047262962880242565 -0.08932638025101219403 -0.08821401028039790870 -0.08713515899188341296 -0.08608946775527326345 -0.08507658139868717884 -0.08409614930838751889 -0.08314782630454527201 
-0.10731444578242745058 -0.10573693475219980709 -0.10419623894635923755 -0.10269228745495027899 -0.10122495686278296101 -0.09979407808793991363 -0.09839944301814650129 -0.09704081076033450881 -0.09571791338617328948 -0.09443046111257372144 -0.09317814689934303396 -0.09196065047677919047 -0.09077764183582848201 -0.08962878422472719819 -0.08851373670104345504 -0.08743215628865223799 -0.08638369978696656959 -0.08536802527586564993 -0.08438479335502761802 -0.08343366815133253234 
-0.10759866090856542997 -0.10602164864800471544 -0.10448105633775742196 -0.10297684235348598947 -0.10150891457384610128 -0.10007713617099828207 -0.09868133134468688727 -0.09732129083450007101 -0.09599677709394292824 -0.09470752905350737771 -0.09345326643567009040 -0.09223369361211387896 -0.09104850301300518312 -0.08989737811102457843 -0.08877999601039625321 -0.08769602967471552823 -0.08664514982807516863 -0.08562702656278119162 -0.08464133068452472930 -0.08368773482276346820 
-0.10784647058879290316 -0.10626994259349623051 -0.10472949540317966211 -0.10322511104739016952 -0.10175672290811711707 -0.10032422067752018446 -0.09892745535510262533 -0.09756624413903598747 -0.09624037510159101638 -0.09494961157184264589 -0.09369369617771597381 -0.09247235452300112124 -0.09128529849305391797 -0.09013222919596945715 -0.08901283955480139565 -0.08792681657173838372 -0.08687384328783738507 -0.08585360046265926026 -0.08486576799752669487 -0.08391002612458145493 
-0.10805823488059075610 -0.10648215573400783562 -0.10494187163407488195 -0.10343738352477815923 -0.10196864533371206851 -0.10053556827586286604 -0.09913802525916780295 -0.09777585526495027879 -0.09644886760154242067 -0.09515684595455604911 -0.09389955218034996831 -0.09267672980912065872 -0.09148810724023989649 -0.09033340062499786716 -0.08921231644110148851 -0.08812455376959923981 -0.08706980628887671381 -0.08604776400249179724 -0.08505811471834134885 -0.08410054529634305998 
-0.10823425613881990093 -0.10665857382786940455 -0.10511845187433414839 -0.10361390608393530877 -0.10214490662609017335 -0.10071138183305142211 -0.09931322214075544164 -0.09795028406005480692 -0.09662239408507239391 -0.09532935246448927258 -0.09407093678000724712 -0.09284690529289164884 -0.09165700003378711436 -0.09050094962268062648 -0.08937847181500740978 -0.08828927577668038706 -0.08723306409557848862 -0.08620953454008986605 -0.08521838157700402372 -0.08425929766167521151 
-0.10837478201289893476 -0.10679943156431584428 -0.10525945595145702605 -0.10375488231053862920 -0.10228569325366176912 -0.10085183028949730455 -0.09945319741074773456 -0.09808966474944111336 -0.09676107221420303384 -0.09546723303832140017 -0.09420793718229820979 -0.09298295454865157517 -0.09179203797933625786 -0.09063492601693015627 -0.08951134541956708157 -0.08842101342653632678 -0.08736363977666695979 -0.08633892848528525177 -0.08534657938790964071 -0.08438628946015994114 
-0.10848000785668894530 -0.10690491446503798401 -0.10536505805663953783 -0.10386047395310038510 -0.10239115378852105265 -0.10095704866052820914 -0.09955807246329696769 -0.09819410531275907239 -0.09686499698397731117 -0.09557057029229509837 -0.09431062436221260281 -0.09308493774008010091 -0.09189327131797624115 -0.09073537104613678406 -0.08961097041979454447 -0.08851979273323085096 -0.08746155309926777199 -0.08643596023647451276 -0.08544271802918942949 -0.08448152686723889304 
-0.10855007859894098832 -0.10697516038250763637 -0.10543538785696272841 -0.10393080165670234849 -0.10246139928679379172 -0.10102713810079763657 -0.09962793846915281304 -0.09826368705432081407 -0.09693424011665212336 -0.09563942678466917646 -0.09437905223417705769 -0.09315290073147987349 -0.09196073850635186342 -0.09080231642984623597 -0.08967737248024325314 -0.08858563398732477445 -0.08752681965069876446 -0.08650064133215577822 -0.08550680562513478244 -0.08454501520645127388 
-0.10858509011275724321 -0.10701026060908878923 -0.10547053133200143260 -0.10396594552995258587 -0.10249650360115408754 -0.10106216598671588502 -0.09966285625819595873 -0.09829846431871924750 -0.09696884964364117787 -0.09567384449555232928 -0.09441325705834666127 -0.09318687444531062458 -0.09199446554610517246 -0.09083578368665301550 -0.08971056908400752705 -0.08861855108512631252 -0.08755945018404669156 -0.08653297981631501157 -0.08553884793274257881 -0.08457675835677799792 


==> test/01/zzz24z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz24z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz25z0.txt <==
0.11903225439390210938 0.11991095942463721180 0.12073060878099579896 0.12148895136614823453 0.12218371260914401288 0.12281259474397389353 0.12337326887248259433 0.12386336243644643917 0.12428044394129818262 0.12462200576938482766 0.12488544537746933127 0.12506804490233439098 0.12516694910663409002 0.12517914166235424855 0.12510142003436700020 0.12493036981729534196 0.12466234055133038061 0.12429342727301598281 0.12381946618160818985 0.12323606016862138912 
0.11780457014998436949 0.11866175684889088138 0.11945869513117592098 0.12019333560636268066 0.12086357201461041255 0.12146725007804225205 0.12200216773682757976 0.12246606990203749710 0.12285663968386092981 0.12317148727617435733 0.12340813721504215184 0.12356401450108236983 0.12363643004008761928 0.12362256601165536041 0.12351946216914805321 0.12332400481407729265 0.12303292146328152767 0.12264278633101641236 0.12215004507381044263 0.12155107217417925047 
0.11663516394691499090 0.11747280268976589834 0.11824907928845429517 0.11896212391351615456 0.11960998976489266299 0.12019066581675723338 0.12070208209474793393 0.12114210975101523393 0.12150855761593361282 0.12179916643640953389 0.12201160170544243788 0.12214344584686544215 0.12219219054097842092 0.12215523017503153447 0.12202985781649235142 0.12181326580658421999 0.12150255415670206671 0.12109475151395777959 0.12058685560843797335 0.11997590265537001752 
0.11552535003187326679 0.11634521067480339818 0.11710269541935920679 0.11779609099435492392 0.11842359731468682371 0.11898334132934622331 0.11947338507439157762 0.11989172939134179474 0.12023631459244868425 0.12050501914808761650 0.12069565732345266529 0.12080597663995862323 0.12083365610192919881 0.12077630633100008839 0.12063147311520559801 0.12039664643906521080 0.12006927784298455919 0.11964680995967463817 0.11912672319061369530 0.11850660540016853817 
0.11447630663444127719 0.11527999455821512365 0.11602040071982411273 0.11669594732985744123 0.11730496717015333197 0.11784571711154903650 0.11831638748213026135 0.11871510814751164153 0.11903995221443174068 0.11928893824003954094 0.11946003180032178925 0.11955114728758702014 0.11956015089577991251 0.11948486593183424431 0.11932308187426475532 0.11907256899148653539 0.11873110081649619618 0.11829648729114278227 0.11776662179417353438 0.11713954525568576193 
0.11348907491174368978 0.11427806020379188690 0.11500296557186485968 0.11566233043509742406 0.11625460692452004030 0.11677817246456637101 0.11723133959506867874 0.11761236350214285262 0.11791944787772720704 0.11815074979731703120 0.11830438435020787513 0.11837842981428742251 0.11837093426176896471 0.11827992462629211001 0.11810341945853275458 0.11783944683611988213 0.11748606914037088012 0.11704141659422678812 0.11650373143925198127 0.11587142419985446695 
0.11256456532172183505 0.11334020577334388835 0.11405107092874600117 0.11469580191414739667 0.11527295762826295089 0.11578102622712782566 0.11621843493143511894 0.11658355838826363338 0.11687472599701728693 0.11709022872129346005 0.11722832598890538247 0.11728725335758583004 0.11726523171071630280 0.11716047885303235154 0.11697122449745422923 0.11669572975408948334 0.11633231231464047362 0.11587937850614145330 0.11533546316875308013 0.11469927776050671542 
0.11170356749412808928 0.11246712663911564989 0.11316531045562791546 0.11379684866448329383 0.11436039544725669359 0.11485453988424687566 0.11527781551528039350 0.11562870912245919175 0.11590566900078466683 0.11610711310193415347 0.11623143752653439242 0.11627702591643429564 0.11624226037047820370 0.11612553457766679188 0.11592526992416257725 0.11563993536814345942 0.11526807185796002220 0.11480832194694580439 0.11425946496911223993 0.11362045761222883122 
0.11090676143981251234 0.11165942283336270646 0.11234619559016657819 0.11296588684090114185 0.11351723561203364010 0.11399892234732264540 0.11440957812298034602 0.11474779358550829533 0.11501212778172800744 0.11520111715912399741 0.11531328509886369649 0.11534715241113875639 0.11530124927709534122 0.11517412916299413217 0.11496438525338573133 0.11467066993636179650 0.11429171780211036524 0.11382637245456952990 0.11327361714852106356 0.11263260881844011640 
0.11017472893832001846 0.11091760766435594665 0.11159416223077464614 0.11220326749692099977 0.11274373781265403793 0.11321433577002956716 0.11361378104380999432 0.11394075931486552511 0.11419393138149513955 0.11437194265397010451 0.11447343329865769523 0.11449704935216180324 0.11444145516377027261 0.11430534754382874751 0.11408747199002446104 0.11378664132180743573 0.11340175695955011237 0.11293183292070095580 0.11237602235196239575 0.11173364606404448396 
0.10950796449284637413 0.11024211665496645718 0.11090957817165507382 0.11150928310335392335 0.11204011237163193082 0.11250090187633167427 0.11289045096736460838 0.11320753124864867123 0.11345089577541692116 0.11361928877660351644 0.11371145608963524609 0.11372615653508053035 0.11366217448199536499 0.11351833385852627689 0.11329351384107579082 0.11298666640129335914 0.11259683579358159555 0.11212317991672172968 0.11156499327458305193 0.11092173099355202848 
0.10890688553947172612 0.10963331629100832310 0.11029275069752508820 0.11088417437320773062 0.11140652669418808773 0.11185870839630054907 0.11223958970066830187 0.11254801893694778292 0.11278283169492038518 0.11294286058739169687 0.11302694574819932560 0.11303394621652988750 0.11296275237060462993 0.11281229956720539853 0.11258158311445916333 0.11226967464870865610 0.11187573989676119490 0.11139905767802121828 0.11083903983609603994 0.11019525159209353493 
0.10837184175832777211 0.10909151227207000701 0.10974393395422918362 0.11032813699776404526 0.11084311163561227920 0.11128781531401406302 0.11166118050206023937 0.11196212310355395381 0.11218955147992520915 0.11234237612984375454 0.11241952009924037481 0.11241993021223510574 0.11234258921668802134 0.11218652892523142683 0.11195084440084657196 0.11163470918232093476 0.11123739146673336520 0.11075827106250596410 0.11019685679968617420 0.10955280394105580688 
0.10790312342075741858 0.10861695708471481858 0.10926333584955759404 0.10984132802800687656 0.11034996753648296242 0.11078826072208311504 0.11115519389000458328 0.11144974149528259766 0.11167087499138278472 0.11181757235281750140 0.11188882830668321622 0.11188366531648206992 0.11180114535868095060 0.11164038251618568776 0.11140055638137455474 0.11108092621299502090 0.11068084572534539478 0.11019977830558322363 0.10963731235908696915 0.10899317638040187384 
0.10750096875255400752 0.10820985679647442124 0.10885112433127959453 0.10942387172822308494 0.10992716976022962050 0.11036006614783105961 0.11072159284059275575 0.11101077399618908270 0.11122663463750576129 0.11136820998336016686 0.11143455545819286323 0.11142475738832892385 0.11133794438536796789 0.11117329939945576334 0.11093007239547100773 0.11060759356293918543 0.11020528691607001104 0.10972268407539449708 0.10915943795067663269 0.10851533597206970694 
0.10716557031725651439 0.10787037701734920880 0.10850743295086341667 0.10907586479337613716 0.10957477362838137502 0.11000324126841873329 0.11036033732834631127 0.11064512701137521611 0.11085667957909109416 0.11099407748492462478 0.11105642615439935417 0.11104286439327290537 0.11095257539500620603 0.11078479830079837609 0.11053884023811443027 0.11021408872722075756 0.10981002430060098074 0.10932623312924819037 0.10876241939615539922 0.10811841710582698051 
0.10689708043504241031 0.10759864800480248292 0.10823236566144876780 0.10879738086603660263 0.10929281869150103690 0.10971778796911611786 0.11007138819299855381 0.11035271714187452896 0.11056087918255871894 0.11069499422284777290 0.11075420728120699554 0.11073769863535717906 0.11064469450058551925 0.11047447817061724351 0.11022640152896748256 0.10989989680722839216 0.10949448842986485297 0.10900980474484202321 0.10844558939886984883 0.10780171207930819288 
0.10669561565729614172 0.10739476890536962805 0.10802600082409255511 0.10858847431782048254 0.10908133230247002432 0.10950370372354610582 0.10985471033265724328 0.11013347418056573801 0.11033912578642150748 0.11047081294270075236 0.11052771011222371766 0.11050902836636324056 0.11041402580136149003 0.11024201835211769329 0.10999239089990987817 0.10966460854286054494 0.10925822786678786314 0.10877290802138510351 0.10820842137517383552 0.10756466349577921415 
0.10656126031735886628 0.10725881113528729083 0.10788839441173131428 0.10844918327868278973 0.10894033247701241651 0.10936098428994113496 0.10971027523351847832 0.10998734346130949191 0.11019133683986094552 0.11032142164931013628 0.11037679185862390996 0.11035667891651051997 0.11026036198637957642 0.11008717853658216146 0.10983653517569365310 0.10950791859751596302 0.10910090647304104827 0.10861517809873696971 0.10805052458466125886 0.10740685834501326190 
0.10649406917591822119 0.10719082090668941021 0.10781958240886263534 0.10837953190816702886 0.10886983003695571703 0.10928962572568771960 0.10963806285016630682 0.10991428759129279191 0.11011745646240277130 0.11024674495605474300 0.11030135675645134918 0.11028053345467543622 0.11018356469106425910 0.11000979863213776466 0.10975865266876669302 0.10942962419846864741 0.10902230132912336946 0.10853637331586041270 0.10797164051972092669 0.10732802365864120564 


==> test/01/zzz25z1.txt <==
0.22582471341104437546 0.22841300340129799817 0.23109168985135089547 0.23386204513413424988 0.23672542569523988276 0.23968327823209470417 0.24273714701328663601 0.24588868248697640095 0.24913965134977014704 0.25249194826682030968 0.25594760944433853078 0.25950882824562321316 0.26317797298914341608 0.26695760693081160841 0.27085051013482835947 0.27485970233418421937 0.27898846470706878398 0.28324035626755400541 0.28761921644895982464 0.29212913809667973020 
0.22755422909290995426 0.23016139424381878986 0.23285940594141332771 0.23564951832023114942 0.23853306388554856854 0.24151145867967180325 0.24458620830767463517 0.24775891489323503825 0.25103128502985805337 0.25440513877400139364 0.25788241968457181752 0.26146520583124593928 0.26515572154414496220 0.26895634941277901664 0.27286964158533927316 0.27689832864378194355 0.28104532303527296477 0.28531371192674404025 0.28970673101910104918 0.29422770592809111001 
0.22919407836720342986 0.23181893853965351848 0.23453502135025255937 0.23734355831982834051 0.24024585284705157751 0.24324328429336955493 0.24633731264450495213 0.24952948374843142432 0.25282143510242555129 0.25621490211475544951 0.25971172468870123984 0.26331385385064359772 0.26702335794341108821 0.27084242759082011176 0.27477337814996749543 0.27881864762033153893 0.28298078686349681377 0.28726243738504836367 0.29166628977260938838 0.29619501331684155998 
0.23074386816939060352 0.23338526019733915606 0.23611818260011507853 0.23894384076177802023 0.24186350488945948523 0.24487851300225019213 0.24799027422854394431 0.25120027235356012785 0.25451006951665755551 0.25792130989389316920 0.26143572310483437215 0.26505512693921629008 0.26878142878803595872 0.27261662485712301329 0.27656279580337911339 0.28062209682407979194 0.28479673941333394360 0.28908896097734326780 0.29350097736944680271 0.29803491248126279256 
0.23220327080702315992 0.23486005148019722943 0.23760860809109043967 0.24045011723770909340 0.24338581294675801225 0.24641698859762753426 0.24954499891386025534 0.25277126192060739296 0.25609726071675131820 0.25952454483932529961 0.26305473089752623439 0.26668950201335095418 0.27043060541239399841 0.27427984724625747992 0.27823908338234631943 0.28231020445927457185 0.28649511298841567886 0.29079568974154434979 0.29521374624657148455 0.29975096021300673410 
0.23357201846591121863 0.23624306682533652291 0.23900608104634066264 0.24186220715120992919 0.24481264106223571408 0.24785862952764173284 0.25100147090866187227 0.25424251569825806474 0.25758316659041508023 0.26102487784913031010 0.26456915363259436713 0.26821754480426646117 0.27197164360193104571 0.27583307533316636651 0.27980348602047405704 0.28388452464225638616 0.28807781833950951711 0.29238493875384735654 0.29680735766228821815 0.30134639049161654478 
0.23484989735854211457 0.23753411630889703643 0.24031044211772564778 0.24317998925855438541 0.24614391462333323757 0.24920341754204161644 0.25235973949488754720 0.25561416337334735838 0.25896801209752068340 0.26242264633418665998 0.26597946097945468491 0.26963987996918964418 0.27340534885789696817 0.27727732446400243926 0.28125726072412726708 0.28534658974976745416 0.28954669697351881341 0.29385888927204717458 0.29828435515711754222 0.30282411666615921542 
0.23603674166842644744 0.23873305893398333311 0.24152158185711078420 0.24440339314194892140 0.24737961063050134536 0.25045138652230419796 0.25361990615549911965 0.25688638620272286062 0.26025207209213357951 0.26371823441064090598 0.26728616398184823488 0.27095716523514074003 0.27473254739646479905 0.27861361294081937734 0.28260164266226528440 0.28669787665916768304 0.29090349053275088576 0.29521956620370543023 0.29964705702797556075 0.30418674741027945663 
0.23713242743313336924 0.23983979590149917538 0.24263943323478506797 0.24553239082162900409 0.24851974823441894125 0.25160261176117476589 0.25478211240208220589 0.25805940318991171800 0.26143565565764992353 0.26491205523439492753 0.26848979530215627554 0.27217006959306022651 0.27595406255200211065 0.27984293724054515318 0.28383782032494669911 0.28793978369188710786 0.29214982229461189389 0.29646882798204804432 0.30089755934079925881 0.30543660801736816079 
0.23813686649422785568 0.24085426400409482017 0.24366396435890166905 0.24656698867536283593 0.24956437972437028883 0.25265719988589357969 0.25584652850174294247 0.25913345849719182645 0.26251909211415952461 0.26600453556713243852 0.26959089239932171322 0.27327925528294216839 0.27707069597793793081 0.28096625314441270316 0.28496691770508947306 0.28907361548882187785 0.29328718697176153762 0.29760836408907576089 0.30203774433580543590 0.30657576272115683036 
0.23905000062570266883 0.24177642926175052507 0.24459517152136359130 0.24750721979655013194 0.25051358210180574293 0.25361527955628648812 0.25681334322180432439 0.26010881018295312073 0.26350271873466363237 0.26699610252065342220 0.27058998344505641453 0.27428536316144891405 0.27808321293239557370 0.28198446165407831110 0.28598998186217622353 0.29010057358654944837 0.29431694601453634030 0.29863969706668797022 0.30306929119219028212 0.30760603595352448147 
0.23987179593521612553 0.24260628089584096445 0.24543307266825178936 0.24835313688766844087 0.25136744933001614610 0.25447699301564241647 0.25768275464623496829 0.26098572027815303276 0.26438687012088835093 0.26788717233576114785 0.27148757569880138663 0.27518900098540199917 0.27899233093611763845 0.28289839867732924361 0.28690797450298760607 0.29102175098066346282 0.29524032643314640501 0.29956418697094905346 0.30399368741274296335 0.30852903162464989650 
0.24060223761558022226 0.24334382571814536234 0.24617770136813413306 0.24910480575585583485 0.25212608531494828945 0.25524248853003189685 0.25845496206933998851 0.26176444616253641273 0.26517186913497581280 0.26867814100270182021 0.27228414602898598496 0.27599073414524016856 0.27979871114934418141 0.28370882761613352985 0.28772176649178093921 0.29183812939997039182 0.29605842176643698549 0.30038303697121931934 0.30481223986318251029 0.30934615011229693593 
0.24124132510830703646 0.24398908299302618508 0.24682910133028376776 0.24976229945267236499 0.25278959764388925224 0.25591191372019689299 0.25913015893855667615 0.26244523316767659482 0.26585801925377677835 0.26936937651108394665 0.27298013326920000932 0.27669107841722873076 0.28050295189988533329 0.28441643414607936657 0.28843213444803172951 0.29255057836099979118 0.29677219426141193681 0.30109729928430867263 0.30552608495647093356 0.31005860294295106705 
0.24178906772712199791 0.24454207981536879579 0.24738732150730272097 0.25032569308066099367 0.25335809208773957257 0.25648540976831007976 0.25970852679701378340 0.26302830831583651205 0.26644559820137064809 0.26996121251865684565 0.27357593211950143042 0.27729049435458930084 0.28110558388688905440 0.28502182262026665160 0.28903975879326704312 0.29315985533458538415 0.29738247763390218692 0.30170788094813250080 0.30613619773544165081 0.31066742528186969130 
0.24224548077745264307 0.24500284703402433473 0.24785241180289757645 0.25079505927492884432 0.25383166785809813115 0.25696310646828990354 0.26019023016535208770 0.26351387509728491088 0.26693485271721240082 0.27045394324267191255 0.27407188833555973240 0.27778938299473820983 0.28160706667281470983 0.28552551365483097578 0.28954522277018407417 0.29366660655017234882 0.29788997999147909246 0.30221554913887771487 0.30664339975529353310 0.31117348639927822074 
0.24261058219809639169 0.24537141574037832359 0.24822441939533454458 0.25117046435805839844 0.25421041360143420418 0.25734511808139926003 0.26057541229881986400 0.26390210919073897600 0.26732599432752218727 0.27084781939925844929 0.27446829498532732128 0.27818808261598915177 0.28200778615480065481 0.28592794255605885612 0.28994901208246592894 0.29407136810444084452 0.29829528664296361962 0.30262093586060595518 0.30704836574757693457 0.31157749828725556096 
0.24288438974344872534 0.24564781433405805111 0.24850338568000404638 0.25145196516053591740 0.25449440410818119362 0.25763153995705306842 0.26086419175778891022 0.26419315503932905287 0.26761919600287931154 0.27114304504151243158 0.27476538959050178512 0.27848686632909031013 0.28230805277433973499 0.28622945833213825351 0.29025151489918021852 0.29437456714216142517 0.29859886261532869733 0.30292454191300538513 0.30735162908715302210 0.31188002258815145096 
0.24306691871868466026 0.24583206617240099812 0.24868934383008767242 0.25163960649590000340 0.25468369771370125143 0.25782244588084324288 0.26105665973595337803 0.26438712320590895821 0.26781458960315390749 0.27133977517341045793 0.27496335200607735505 0.27868594033553056866 0.28250810028132999907 0.28643032309897425991 0.29045302203995493340 0.29457652294969555173 0.29880105476318447044 0.30312674008893475408 0.30755358609987815122 0.31208147597212609892 
0.24315818027587401962 0.24592418780677360868 0.24878231697204575279 0.25173341927927544992 0.25477833436988073235 0.25791788611666549569 0.26115287809927267837 0.26448408844519932792 0.26791226403041695781 0.27143811404289797107 0.27506230292486655298 0.27878544272562449935 0.28260808491647604335 0.28653071174247352060 0.29055372721196992547 0.29467744785348132242 0.29890209339877882311 0.30322777757967078749 0.30765449925129884079 0.31218213407434775020 


==> test/01/zzz25z2.txt <==
-0.06985696780572960007 -0.06877850828127515803 -0.06773138954224353081 -0.06671463286473629239 -0.06572732012339439767 -0.06476860024963553009 -0.06383768861389249594 -0.06293386310610230017 -0.06205645892830399107 -0.06120486312799677808 -0.06037850936815540581 -0.05957687314886077334 -0.05879946755123613422 -0.05804583950317984686 -0.05731556653376439908 -0.05660825397060346292 -0.05592353253207812958 -0.05526105626880376681 -0.05462050081335630136 -0.05400156190264353284 
-0.07035879924367605120 -0.06927769654804827315 -0.06822719198248480832 -0.06720649029104613925 -0.06621481771916794268 -0.06525143603127953051 -0.06431564877262391233 -0.06340680297795055209 -0.06252428835095297233 -0.06166753514196567781 -0.06083601144595968124 -0.06002922033322970891 -0.05924669703968939855 -0.05848800633444663222 -0.05775274011905465882 -0.05704051527698165286 -0.05635097177223177128 -0.05568377098599266301 -0.05503859427569825213 -0.05441514173961137929 
-0.07082924231489919065 -0.06974628668475697790 -0.06869319154860123455 -0.06766931859779551361 -0.06667402443095171716 -0.06570667738369080635 -0.06476666746737307079 -0.06385341168212306517 -0.06296635635559166833 -0.06210497764295327267 -0.06126878094048789081 -0.06045729969840898249 -0.05967009393984507720 -0.05890674867586258301 -0.05816687233102588173 -0.05745009524603673229 -0.05675606829387465357 -0.05608446162723691730 -0.05543496356383274121 -0.05480727960955120853 
-0.07126921820204368263 -0.07018501632747918551 -0.06912996892936765225 -0.06810356812058286635 -0.06710528402315261987 -0.06613458160515905959 -0.06519093203105438827 -0.06427381992757699725 -0.06338274774633738395 -0.06251723813376776351 -0.06167683497462964071 -0.06086110358007326693 -0.06006963034541940721 -0.05930202209813282416 -0.05855790528314952503 -0.05783692508226476181 -0.05713874452999310322 -0.05646304366524754897 -0.05580951874284460074 -0.05517788151876991398 
-0.07167957744224361105 -0.07059459149374837372 -0.06953809972080723933 -0.06850970093201565192 -0.06750896193591676697 -0.06653543298273829898 -0.06558865912410835608 -0.06466818825079306832 -0.06377357656841313449 -0.06290439217115072201 -0.06206021724418959995 -0.06124064930183496097 -0.06044530176362653690 -0.05967380408809993403 -0.05892580162117465326 -0.05820095526987972140 -0.05749894107858539993 -0.05681944976091567179 -0.05616218622352815715 -0.05552686910602995518 
-0.07206109337843327745 -0.07097567248446358390 -0.06991813752809737659 -0.06888817395075576278 -0.06788542980576046937 -0.06690952926576902715 -0.06596008323184757161 -0.06503669738307386872 -0.06413897810537140531 -0.06326653673823237622 -0.06241899252914307611 -0.06159597461945023888 -0.06079712331915174822 -0.06002209086946565242 -0.05927054184356943256 -0.05854215329749404284 -0.05783661475355307557 -0.05715362807630166436 -0.05649290728432235231 -0.05585417832880756883 
-0.07241446268104177741 -0.07132886753757534948 -0.07027060395636287871 -0.06923942753714955323 -0.06823505407060032057 -0.06725717104272978253 -0.06630544715443902060 -0.06537953994428330473 -0.06447910173176628346 -0.06360378414726435004 -0.06275324151470011713 -0.06192713332767121881 -0.06112512602406443979 -0.06034689422704140466 -0.05959212158614341642 -0.05886050132297395571 -0.05815173656183116740 -0.05746554050641549533 -0.05680163650865206054 -0.05615975806400195364 
-0.07274030916333185104 -0.07165473102843303299 -0.07059598322262927717 -0.06956387817087925085 -0.06855818789676144942 -0.06757865368011081730 -0.06662499439889543740 -0.06569691350785399064 -0.06479410473014600436 -0.06391625660435855394 -0.06306305605472192766 -0.06223419115247007943 -0.06142935322239354012 -0.06064823842849213081 -0.05989054895098893522 -0.05915599384642728636 -0.05844428966438208056 -0.05775516087887724165 -0.05708834017986844783 -0.05644356865984385963 
-0.07303918887372305713 -0.07195376419019561265 -0.07089471973484197387 -0.06986191402697670971 -0.06885516566545546446 -0.06787426138205658599 -0.06691896325317789329 -0.06598901495809136875 -0.06508414707660520326 -0.06420408148530193371 -0.06334853494735885604 -0.06251722200509364502 -0.06170985728454748270 -0.06092615731354467795 -0.06016584194289284482 -0.05942863544736419479 -0.05871426737039261989 -0.05802247316484293593 -0.05735299467210057400 -0.05670558047314343264 
-0.07331159543332502193 -0.07222641712378435885 -0.07116721749956624044 -0.07013389253673008028 -0.06912629935602700171 -0.06814426292948215502 -0.06718758227366808389 -0.06625603599472840166 -0.06534938713288149237 -0.06446738731288516322 -0.06360978024431795941 -0.06277630463599821742 -0.06196669659715801914 -0.06118069159824630204 -0.06041802605967359907 -0.05967843862974400032 -0.05896167120498126829 -0.05826746973800134288 -0.05759558487054746573 -0.05694577242253574118 
-0.07355796511932628789 -0.07247309137205056040 -0.07141384060290853486 -0.07038013926435034151 -0.06937187629244025155 -0.06838890870617697626 -0.06743106691728389945 -0.06649815961427273103 -0.06558997814730713194 -0.06470630038903919801 -0.06384689408102964259 -0.06301151969742324610 -0.06219993286984025482 -0.06141188642260894670 -0.06064713206781115890 -0.05990542180695697383 -0.05918650908178706149 -0.05849014971163368076 -0.05781610264955223261 -0.05716413058441029149 
-0.07377868147546529087 -0.07269414264218300448 -0.07163491427566689995 -0.07060094762532252710 -0.06959215784320678388 -0.06860842868550154350 -0.06764961707501793153 -0.06671555739777156047 -0.06580606545303512023 -0.06492094201493484040 -0.06405997599333816683 -0.06322294720282500835 -0.06240962876217085592 -0.06161978915453820288 -0.06085319398200514374 -0.06010960744848572318 -0.05938879360357633697 -0.05869051737719400280 -0.05801454543161747163 -0.05736064685407670644 
-0.07397407937468555850 -0.07288988344554923893 -0.07183072623225347786 -0.07079657911806615245 -0.06978737876956299380 -0.06880303111760442680 -0.06784341529951466720 -0.06690838744876059785 -0.06599778425212696198 -0.06511142622432691818 -0.06424912067456320375 -0.06341066435836778536 -0.06259584582148003395 -0.06180444745136781659 -0.06103624725718537203 -0.06029102040140438268 -0.05956854050683867141 -0.05886858076194859818 -0.05819091484564687528 -0.05753531769068561535 
-0.07414444852984229672 -0.07306058553307502590 -0.07200152808973157847 -0.07096726384512554164 -0.06995774699937459817 -0.06897290171583848883 -0.06801262555667574039 -0.06707679284562925726 -0.06616525788238519779 -0.06527785795568259719 -0.06441441612221993074 -0.06357474373460290928 -0.06275864271401367100 -0.06196590757226757423 -0.06119632719396403409 -0.06044968639310772940 -0.05972576726042533313 -0.05902435031811491956 -0.05834521549833585757 -0.05768814296068561220 
-0.07429003648045365282 -0.07320648206717705886 -0.07214753674847232401 -0.07111320117333001789 -0.07010344366697132679 -0.06911820318969928711 -0.06815739236572070092 -0.06722090049469546524 -0.06630859647610193308 -0.06542033159379823104 -0.06455594212403094334 -0.06371525174381022227 -0.06289807372770415961 -0.06210421292972472668 -0.06133346755329548150 -0.06058563071663720240 -0.05986049182363999133 -0.05915783775174990322 -0.05847745386889605795 -0.05781912489127179200 
-0.07441105109548648566 -0.07332776950670716332 -0.07226893566365076571 -0.07123456043275076810 -0.07022462330548144560 -0.06923907501026657640 -0.06827784022181235257 -0.06734082029132996972 -0.06642789593352892152 -0.06553892981937743667 -0.06467376903629545870 -0.06383224738890290462 -0.06301418752326796990 -0.06221940286563172606 -0.06144769937285587957 -0.06069887709650557267 -0.05997273156574754738 -0.05926905499634866487 -0.05858763733422670678 -0.05792826714243772684 
-0.07450766263391607469 -0.07342460920051424589 -0.07236587596667294620 -0.07133148158854070442 -0.07032141411193708336 -0.06933563332407326196 -0.06837407321993219100 -0.06743664451528320891 -0.06652323714730638826 -0.06563372271388713541 -0.06476795681287057793 -0.06392578125223793983 -0.06310702611083310321 -0.06231151163667838361 -0.06153904997599076582 -0.06078944673078161276 -0.06006250234649593983 -0.05935801333367058535 -0.05867577332922439826 -0.05801557400389603658 
-0.07458000540152187607 -0.07349712869476089649 -0.07243847741398606876 -0.07140407584280206166 -0.07039391822965296308 -0.06940797095415712770 -0.06844617481855989893 -0.06750844740256439769 -0.06659468542652627332 -0.06570476707599412491 -0.06483855424906179166 -0.06399589469634511807 -0.06317662403114815417 -0.06238056759425800180 -0.06160754216364718733 -0.06085735750413416578 -0.06012981775578404159 -0.05942472266261324826 -0.05874186864510431288 -0.05808104972126286458 
-0.07462817903682032739 -0.07354542276302142301 -0.07248682915170837071 -0.07145242613902852424 -0.07044221200971556573 -0.06945615744434242844 -0.06849420769758586547 -0.06755628484988815408 -0.06664229008024026568 -0.06575210591450135478 -0.06488559841103744286 -0.06404261925293254498 -0.06322300772315644912 -0.06242659254555827514 -0.06165319358020570489 -0.06090262336632377288 -0.06017468850989288881 -0.05946919091589413647 -0.05878592886731675432 -0.05812469795447140763 
-0.07465224945256904165 -0.07356955416879601417 -0.07251099029079755010 -0.07147658755188811275 -0.07046634622583831942 -0.06948023911591127977 -0.06851821367755309145 -0.06758019421916215685 -0.06666608413004529443 -0.06577576809073355790 -0.06490911422765405225 -0.06406597618119118376 -0.06324619506298687077 -0.06244960128461297250 -0.06167601624529368137 -0.06092525387106233897 -0.06019712200156961124 -0.05949142362375361981 -0.05880795795379712559 -0.05814652137032103735 


==> test/01/zzz25z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz25z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz26z0.txt <==
0.15364201361714074912 0.15472959165412203397 0.15573404250301872698 0.15665342164009515846 0.15748572438437111187 0.15822888256947278962 0.15888075609176671721 0.15943912122833694966 0.15990165663326766365 0.16026592736181458076 0.16052936696989919541 0.16068925759430410793 0.16074270789852493357 0.16068662888163906532 0.16051770785986671508 0.16023238159252350954 0.15982681082527838701 0.15929686099504014596 0.15863809841109427490 0.15784581939186151378 
0.15199823333917139578 0.15306344283786918470 0.15404462105436736441 0.15493994375919023510 0.15574751156158705978 0.15646535182766224681 0.15709141541520380003 0.15762356989379130989 0.15805959028173172110 0.15839714791779854752 0.15863379785666636979 0.15876696509895346643 0.15879393003184180677 0.15871181369003223294 0.15851756391876878349 0.15820794436105481418 0.15777952961610997029 0.15722871225420886887 0.15655173106278988393 0.15574473536336752577 
0.15043674489011915618 0.15148132530381577809 0.15244105511739119985 0.15331422078071121895 0.15409902627512478412 0.15479359776438555985 0.15539598384759492622 0.15590415264989296307 0.15631598668206928004 0.15662927617098137967 0.15684171144001438081 0.15695087491300138693 0.15695423343985648312 0.15684913192787897085 0.15663278976412126076 0.15630230231681707664 0.15585465102389800540 0.15528672734289564183 0.15459537822248883843 0.15377748359857526528 
0.14895848652218535157 0.14998405836988359940 0.15092405333067049344 0.15177685797113854571 0.15254077499381521466 0.15321402910716050427 0.15379476956089735418 0.15428107017611603080 0.15467092762567100084 0.15496225864404331030 0.15515289681940841460 0.15524058967318116187 0.15522299688670376794 0.15509769081750618414 0.15486216089302032306 0.15451382411819425400 0.15405004481976886099 0.15346816787098668811 0.15276557088569470144 0.15193974189048159440 
0.14756428547590824674 0.14857236832286249695 0.14949424186426849004 0.15032838277935725579 0.15107318662183702451 0.15172697410954344432 0.15228799511271767786 0.15275443086800288839 0.15312439500045554874 0.15339593396011239057 0.15356702752039466664 0.15363559007361102249 0.15359947361627149243 0.15345647356242195225 0.15320433887225956560 0.15284078844317078305 0.15236353626599660749 0.15177032843558785347 0.15105899555882165708 0.15022752409715350863 
0.14625486049913494213 0.14724688758138984590 0.14815216302418407479 0.14896924466018485189 0.14969661460463218328 0.15033268559645848739 0.15087580591242677475 0.15132426318272254595 0.15167628754803594293 0.15193005467555589783 0.15208368922844678339 0.15213526948459632493 0.15208283394234894947 0.15192439094365053909 0.15165793259042523178 0.15128145451623248308 0.15079298336545890469 0.15019061404654665548 0.14947255881685062029 0.14863720978724648258 
0.14503082861920299496 0.14600815847937786973 0.14689827799089305582 0.14769981823256606024 0.14841134154004811951 0.14903134775923160271 0.14955827975780833228 0.14999052840242435569 0.15032643733340991798 0.15056430796562844665 0.15070240523324041071 0.15073896469397859987 0.15067220172487727492 0.15050032367940580080 0.15022154602955839486 0.14983411366587506830 0.14933632863305962291 0.14872658556828910470 0.14800341587478765826 0.14716554105798848595 
0.14389271393791316922 0.14485663972602530469 0.14573297222744427404 0.14652040873913832475 0.14721758556376279836 0.14782308414261149943 0.14833543695715042943 0.14875313333575651553 0.14907462541755078789 0.14929833462030744906 0.14942265904490778516 0.14944598233320066649 0.14936668458377577728 0.14918315601953716087 0.14889381418252758960 0.14849712548464996664 0.14799163193261546945 0.14737598371876267644 0.14664897805602242209 0.14580960405601448016 
0.14284095719101111421 0.14379271425936590578 0.14465656245372029987 0.14543125893278005534 0.14611550783325324976 0.14670796629030130598 0.14720725059242562027 0.14761194256590068341 0.14792059638072946326 0.14813174605314277654 0.14824391399288255888 0.14825562101014039262 0.14816539825748792358 0.14797180163243967010 0.14767342919636469722 0.14726894215758168372 0.14675708989398966731 0.14613673931812368179 0.14540690857452473472 0.14456680456963919013 
0.14187592536724880077 0.14281669766670684885 0.14366930439529099206 0.14443255670500823595 0.14510522054616861731 0.14568602259291463241 0.14617365655635009003 0.14656678995469096805 0.14686407148632368846 0.14706413921865166272 0.14716562986333922569 0.14716718945699036603 0.14706748580359579881 0.14686522305636906527 0.14655915881290976222 0.14614812405532229267 0.14563104616763777877 0.14500697508521773194 0.14427511235431367265 0.14343484249297369648 
0.14099792099092270381 0.14192884664492172453 0.14277140075572866684 0.14352444294579316808 0.14418679505349840664 0.14475724697883851633 0.14523456308536916715 0.14561748921018946579 0.14590476039122249330 0.14609510947180076590 0.14618727678483253718 0.14618002115088621351 0.14607213244353628445 0.14586244597653102995 0.14554985894358291043 0.14513334908316005700 0.14461199563602114559 0.14398500250079565577 0.14325172326453866622 0.14241168749162877449 
0.14020719084400037890 0.14112936716632842882 0.14196300903690847739 0.14270701926893739064 0.14336026974319321381 0.14392160718357183136 0.14438985959609879073 0.14476384340947529017 0.14504237139657624733 0.14522426149249628713 0.14530834665330391586 0.14529348591818583292 0.14517857684313231759 0.14496256946263613719 0.14464448190173073705 0.14422341769771404585 0.14369858479249111860 0.14306931601740491278 0.14233509071141647873 0.14149555689662257629 
0.13950393400111613107 0.14041842213948313445 0.14124424895663947876 0.14198035534985470330 0.14262565746676528211 0.14317905241615680456 0.14363942470597890200 0.14400565343503701765 0.14427662029311094649 0.14445121844830435820 0.14452836241770100623 0.14450699902542091246 0.14438611954817126559 0.14416477312915035314 0.14384208150298957718 0.14341725501347427074 0.14288960981882437018 0.14225858606491653680 0.14152376666709970410 0.14068489618384458217 
0.13888830910665650453 0.13979613843384872118 0.14061520930031140564 0.14134449570707671717 0.14198295235785657331 0.14252952030831106400 0.14298313337662299505 0.14334272533158293195 0.14360723789252621829 0.14377562958990897091 0.14384688554377475511 0.14382002821762562839 0.14369412919498147918 0.14346832200280434932 0.14314181596760275350 0.14271391103436892323 0.14218401340441552683 0.14155165175633735442 0.14081649370822113543 0.13997836206630137612 
0.13836044085609083831 0.13926261318894381236 0.14007595410368095523 0.14079946582028443625 0.14143213594927328547 0.14197294308260813289 0.14242086316061944307 0.14277487662214560782 0.14303397635550196831 0.14319717647503046876 0.14326352194986324839 0.14323209910632525577 0.14310204701132464566 0.14287256971948264495 0.14254294933024833081 0.14211255975198314183 0.14158088100813159826 0.14094751384779616310 0.14021219434314632912 0.13937480807560684304 
0.13792042566343040710 0.13881791936215481797 0.13962652810518438873 0.14034527752110659282 0.14097318253634408269 0.14150925291222873903 0.14195249956110095324 0.14230194164087794917 0.14255661443230566165 0.14271557800484779843 0.14277792667432256946 0.14274279924648761164 0.14260939002450911950 0.14237696053355317072 0.14204485188192464418 0.14161249763518365952 0.14107943702833167232 0.14044532828356942611 0.13970996174096125819 0.13887327245200117853 
0.13756833650854011220 0.13846211049106058044 0.13926696143379527215 0.13998193362261332484 0.14060606376276754692 0.14113838646886184280 0.14157794053067757067 0.14192377594795990703 0.14217496172799495846 0.14233059443773246611 0.14238980749609170262 0.14235178118079352960 0.14221575330667102222 0.14198103050829638527 0.14164700002871338791 0.14121314187849515198 0.14067904118644178335 0.14004440051718880511 0.13930905188512815451 0.13847296815280615845 
0.13730422696489730239 0.13819522465975209169 0.13899727351632290562 0.13970943177278388747 0.14033075242325096510 0.14086028866977357010 0.14129710014478749636 0.14164025989228917757 0.14188886209398185456 0.14204203052199534940 0.14209892769151830083 0.14205876467392364315 0.14192081151308511000 0.14168440816424812678 0.14134897584613759225 0.14091402866364172164 0.14037918532175144848 0.13974418071361566218 0.13900887712955653508 0.13817327480338059686 
0.13712813441200247255 0.13801728766672763382 0.13881747619896031565 0.13952776752894835433 0.14014722548767874488 0.14067491564219414268 0.14110991148640958381 0.14145130138242750784 0.14169819623364796057 0.14184973786474891488 0.14190510807406275795 0.14186353831029760442 0.14172431990749773112 0.14148681478947341961 0.14115046652794691062 0.14071481160818249956 0.14017949072330682103 0.13954425988596616537 0.13880900111610175451 0.13797373243965699308 
0.13704008243801715783 0.13792831539619573866 0.13872757608384234107 0.13943693665637069135 0.14005546635632143415 0.14058223692491494949 0.14101632877622927165 0.14135683791736336490 0.14160288359343356501 0.14175361662928959161 0.14180822842968623942 0.14176596058570636871 0.14162611501713501250 0.14138806455820090990 0.14105126386799413107 0.14061526051783457270 0.14007970607732722623 0.13944436699084025721 0.13870913500922743555 0.13787403692074032269 


==> test/01/zzz26z1.txt <==
0.25037087791232309764 0.25324050377108348053 0.25621035179179524333 0.25928183264879506309 0.26245645022741304064 0.26573580847479649769 0.26912161951481461397 0.27261571319216731935 0.27622004823570056598 0.27993672525243112892 0.28376800177533284542 0.28771630957675825568 0.29178427440109699909 0.29597473811903468599 0.30029078297566308420 0.30473575693581961277 0.30931329782749705792 0.31402735151412303205 0.31888217475872615569 0.32388230528119943408 
0.25228838442917478346 0.25517893709648759026 0.25817021093512598773 0.26126359639859875195 0.26446057082971247132 0.26776270418841530141 0.27117166573250633954 0.27468923172954179401 0.27831729427232049234 0.28205787124952397260 0.28591311747646180885 0.28988533689994944176 0.29397699562512119575 0.29819073521860806064 0.30252938523601302645 0.30699597306167875077 0.31159372771311555361 0.31632607191887818221 0.32119659308649251006 0.32620897831167844361 
0.25410647818980502954 0.25701664925056577626 0.26002795845362219884 0.26314177118076148565 0.26635953250442290230 0.26968277171664617464 0.27311310749725375979 0.27665225372117330238 0.28030202587451569229 0.28406434799688246029 0.28794125998104086461 0.29193492492145645123 0.29604763598083017051 0.30028182189426305682 0.30464004968810165508 0.30912502236176730985 0.31373956804440833457 0.31848661536178196618 0.32336914735668775833 0.32839012346007689924 
0.25582472340527390164 0.25875322326234828640 0.26178320244803560124 0.26491599736640192297 0.26815301629057147759 0.27149574267649267956 0.27494573881868888954 0.27850464978338179689 0.28217420750768651416 0.28595623488244886756 0.28985264952936307115 0.29386546682400510599 0.29799680148248020028 0.30224886668951267410 0.30662396926036300515 0.31112449865288022144 0.31575290674096773147 0.32051167412715331206 0.32540325751839976887 0.33043001166411029024 
0.25744275676438882483 0.26038831794551758891 0.26343563070976966367 0.26658599954623907191 0.26984079261496818347 0.27320144388006373237 0.27666945531762715538 0.28024639908597820392 0.28393391949039975541 0.28773373449586325812 0.29164763642995689130 0.29567749136272031274 0.29982523643557357218 0.30409287412094510028 0.30848246201095785857 0.31299609624842328337 0.31763588613942894678 0.32240391688746433685 0.32730219692564788136 0.33233258632321888149 
0.25896028134272169874 0.26192166104556374728 0.26498500289928667017 0.26815157749381668406 0.27142271074299845202 0.27479978491116691108 0.27828423948577735159 0.28187757175250455211 0.28558133687207104545 0.28939714718064785126 0.29332667033188097871 0.29737162576134479330 0.30153377877614795377 0.30581493134773618525 0.31021690841410037853 0.31474153819042566260 0.31939062468086010238 0.32416591035762731821 0.32906902697350881581 0.33410143293646149543 
0.26037706011498695791 0.26335304199472914233 0.26643114234799669671 0.26961259678674259765 0.27289868795204186291 0.27629074553582827489 0.27979014596181056573 0.28339831156619105235 0.28711670906473224507 0.29094684702277606725 0.29489027195557449001 0.29894856257462976146 0.30312332155993693128 0.30741616407975080882 0.31182870210728191873 0.31636252341831916368 0.32101916403595809335 0.32580007288867574022 0.33070656767429890133 0.33573978152128158836 
0.26169290924116356267 0.26468230447036883435 0.26777392771122848769 0.27096897935311514694 0.27426869874259823812 0.27767436331829381535 0.28118728725944575064 0.28480881948571662443 0.28854034079789059319 0.29238325989014984918 0.29633900789301143019 0.30040903102166299776 0.30459478080921925658 0.30889770130404858861 0.31331921251695749042 0.31786068933961159066 0.32252343515597714507 0.32730864948681953619 0.33221738931372940540 0.33725052430280716420 
0.26290769128464336335 0.26590933893435420021 0.26901328467343305073 0.27222069417189143081 0.27553276434694212726 0.27895072173530288673 0.28247582027196221910 0.28610933831933949012 0.28985257475096348756 0.29370684384692113955 0.29767346870465782871 0.30175377280979170935 0.30594906935122861968 0.31026064781026690964 0.31468975731688753061 0.31923758626719250797 0.32390523776151936008 0.32869370058889596509 0.33360381579099146476 0.33863623932371095249 
0.26402130850455279854 0.26703407530897149691 0.27014917787625825074 0.27336774831407500974 0.27669094273797556482 0.28011993900401332969 0.28365593377376041584 0.28730013876871574041 0.29105377603970289391 0.29491807204191328173 0.29889425026890709125 0.30298352216161794637 0.30718707597563638112 0.31150606326890317721 0.31594158267313332544 0.32049466065075121746 0.32516622903401204425 0.32995709931625344380 0.33486793393762942506 0.33989921519095556146 
0.26503369634597084836 0.26805647592072057162 0.27118160320855355661 0.27441017847017429299 0.27774331928687184812 0.28118215776901467340 0.28472783705035065172 0.28838150694206027280 0.29214431859721873286 0.29601741801212178018 0.30000193816743936370 0.30409898959213693681 0.30830964912079650286 0.31263494661657653673 0.31707584945599093240 0.32163324462866710318 0.32630791840752387811 0.33110053370447634080 0.33601160545231761878 0.34104147464423334446 
0.26594481723260565698 0.26897652881938632907 0.27211058056706033392 0.27534804307119720157 0.27868999817032286126 0.28213753573482258652 0.28569174971656752238 0.28935373335195629929 0.29312457339499015108 0.29700534324191557589 0.30099709479659192413 0.30510084891869404533 0.30931758429883665640 0.31364822462061625608 0.31809362390558681977 0.32265455000040282885 0.32733166626293991319 0.33212551164180992291 0.33703647952293103174 0.34206479593178623633 
0.26675465474779225250 0.26979424155715892031 0.27293614716910402640 0.27618141507723131811 0.27953109458840014190 0.28298623728338517802 0.28654789272914082954 0.29021710335420758398 0.29399489838887005178 0.29788228676395883676 0.30188024885831865607 0.30598972698721066399 0.31021161453524043194 0.31454674366146484488 0.31899587154533637356 0.32355966520441759027 0.32823868500202341147 0.33303336707689251694 0.33794400506581012689 0.34297073164635188958 
0.26746320827233754924 0.27050963549235312877 0.27365835147496581081 0.27691037548022379156 0.28026672782266104367 0.28372842608117709862 0.28729648056240314480 0.29097188894686337735 0.29475563004232357978 0.29864865656673073024 0.30265188688551292184 0.30676619563658957812 0.31099240319344939598 0.31533126394466604037 0.31978345340987573975 0.32434955426990719207 0.32903004146384384754 0.33382526659792671753 0.33873544201706501378 0.34376062500207749117 
0.26807048813232831064 0.27112274066495073432 0.27427724775818268510 0.27753500754603743772 0.28089701514084308709 0.28436425865625936105 0.28793771449243210636 0.29161834182851925634 0.29540707626683010423 0.29930482257512708300 0.30331244648041261192 0.30743076548018533067 0.31166053865730175554 0.31600245551387412535 0.32045712387959346401 0.32502505700149136869 0.32970665998551818010 0.33450221583390560287 0.33941187140244583054 0.34443562368218305636 
0.26857651129682535984 0.27163359127693842421 0.27479289134677714612 0.27805539180489990958 0.28142206653841483899 0.28489387891058504110 0.28847177692254644121 0.29215668760795138192 0.29594951062135060882 0.29985111098653510764 0.30386231098082511215 0.30798388114643754365 0.31221653044169783708 0.31656089557393485290 0.32101752959313212266 0.32558688987094663858 0.33026932564283184579 0.33506506534973212741 0.33997420407662976016 0.34499669144278838351 
0.26898129765449574347 0.27204222179920062308 0.27520533454708789867 0.27847160178836982691 0.28184198029733109614 0.28531741352511957865 0.28889882667921734649 0.29258712105938972092 0.29638316762408545291 0.30028779976883779312 0.30430180530991546295 0.30842591768304211675 0.31266080638911719625 0.31700706674703549304 0.32146520904805353513 0.32603564724633149474 0.33071868736513027054 0.33551451584556152286 0.34042318811155281022 0.34544461766641565426 
0.26928486688956043693 0.27234866371828042597 0.27551462325400422060 0.27878370050416012571 0.28215683933742008449 0.28563496821334449782 0.28921899520981358966 0.29290980232630503544 0.29670823904676418836 0.30061511515481526002 0.30463119280695694080 0.30875717788669793107 0.31299371068469322710 0.31734135597703649889 0.32180059260571514113 0.32637180270119581227 0.33105526072579583019 0.33585112255583055019 0.34075941485760458116 0.34578002504349597546 
0.26948723597080032066 0.27255294293035636777 0.27572079424648832102 0.27899173763684659288 0.28236670833484472931 0.28584662478102496053 0.28943238362038731237 0.29312485398925225422 0.29692487108185133815 0.30083322899670228434 0.30485067287639949773 0.30897789037209921759 0.31321550248592178178 0.31756405387070263391 0.32202400269657399656 0.32659571022694017239 0.33127943028102740941 0.33607529879436098819 0.34098332371953915532 0.34600337553442434002 
0.26958841726246679515 0.27265507778585645893 0.27582387316474615835 0.27909574746189319550 0.28247163158408711281 0.28595243895552358016 0.28953906050145883366 0.29323235892846571948 0.29703316229468651466 0.30094225687374287492 0.30496037932983982577 0.30908820823937721567 0.31332635501619227059 0.31767535432327792533 0.32213565408293853842 0.32670760522896363787 0.33139145137701248034 0.33618731862104656027 0.34109520569176632332 0.34611497473471358743 


==> test/01/zzz26z2.txt <==
-0.03810380062138808005 -0.03751554997168406180 -0.03694439429584710916 -0.03638979974447809768 -0.03585126552192661326 -0.03532832740896593715 -0.03482055742583213542 -0.03432756169430902643 -0.03384897759732698880 -0.03338447079715832488 -0.03293373238269836634 -0.03249647626308211495 -0.03207243684619497798 -0.03166136700179973673 -0.03126303629120860683 -0.03087722943857452648 -0.03050374501755989676 -0.03014239432850037564 -0.02979300044371010342 -0.02945539740150240546 
-0.03837752686026818516 -0.03778783448083330998 -0.03721483199052449259 -0.03665808561337472599 -0.03611717330143983384 -0.03559169238077215108 -0.03508126296695876500 -0.03458552889713575884 -0.03410415728240868277 -0.03363683735023270671 -0.03318327897059204085 -0.03274321109092014764 -0.03231638020353357066 -0.03190254890976387814 -0.03150149461045827909 -0.03111300833296306440 -0.03073689369400777957 -0.03037296599242202480 -0.03002105142316978739 -0.02968098640348531062 
-0.03863413217184458875 -0.03804342910085643792 -0.03746901357204278360 -0.03691053741705647290 -0.03636764968968583117 -0.03584000584572409609 -0.03532727316409501467 -0.03482913364486659585 -0.03434528528493925592 -0.03387544235077178528 -0.03341933505851691494 -0.03297670892647287799 -0.03254732396725525806 -0.03213095382326389138 -0.03172738490789753230 -0.03133641558881170713 -0.03095785543308612192 -0.03059152452401020170 -0.03023725285306172114 -0.02989487978708925409 
-0.03887411901937805336 -0.03828273617870506934 -0.03770725577973374487 -0.03714740079312253002 -0.03660288219452292185 -0.03607340814834340131 -0.03555869019883056009 -0.03505844723329631929 -0.03457240786170998753 -0.03410031170939821499 -0.03364190998623096257 -0.03319696558919921214 -0.03276525291575071303 -0.03234655750813893865 -0.03194067560905626546 -0.03154741368130009604 -0.03116658792551473683 -0.03079802381747092505 -0.03044155567797765180 -0.03009702628302709376 
-0.03909795133221440760 -0.03850614081485200652 -0.03792987257506456877 -0.03736892778117694575 -0.03682307014693993186 -0.03629205435429593701 -0.03577563224958753285 -0.03527355722777808511 -0.03478558721920613911 -0.03431148663888014538 -0.03385102758780943188 -0.03340399052834228805 -0.03297016459840947794 -0.03254934768448496801 -0.03214134633888848791 -0.03174597560181768169 -0.03136305877020179739 -0.03099242714238116883 -0.03063391975835084297 -0.03028738314880564941 
-0.03930605093377240872 -0.03871400317342396646 -0.03813716592449562653 -0.03757536760958076621 -0.03702841625776394363 -0.03649610687231288203 -0.03597822721744550756 -0.03547456220902239776 -0.03498489714845635229 -0.03450902003910677474 -0.03404672319778433848 -0.03359780433795091920 -0.03316206726505988717 -0.03273932229250294673 -0.03232938646019505036 -0.03193208361688035929 -0.03154724441109356403 -0.03117470622350110299 -0.03081431306423891917 -0.03046591545213921115 
-0.03949879782610427048 -0.03890665502057584491 -0.03832942033991321856 -0.03776696047488654895 -0.03721912040222215279 -0.03668572965974616767 -0.03616660753885918983 -0.03566156724240954895 -0.03517041912649013224 -0.03469297317130625585 -0.03422904082627025585 -0.03377843636061717003 -0.03334097783137619092 -0.03291648776027181200 -0.03250479359250841443 -0.03210572799441514108 -0.03171912903379099646 -0.03134484027629076686 -0.03098271082296449874 -0.03063259530770007580 
-0.03967653227098968949 -0.03908439874286179921 -0.03850689993969489550 -0.03794393354783007211 -0.03739537521649195090 -0.03686108382559047381 -0.03634090603583554902 -0.03583468009526645515 -0.03534223894378835107 -0.03486341269335785364 -0.03439803057537325903 -0.03394592244687131416 -0.03350691993955593612 -0.03308085732469973061 -0.03266757215515167512 -0.03226690573448084964 -0.03187870345336447919 -0.03150281502490651780 -0.03113909464362825397 -0.03078740108725048358 
-0.03983955756756661637 -0.03924750774018678778 -0.03866984712817450598 -0.03810649856024687920 -0.03755736309032509795 -0.03702232439028827621 -0.03650125268362609809 -0.03599400815903242706 -0.03550044386003897018 -0.03502040808296349311 -0.03455374633499359166 -0.03410030291193890534 -0.03365992215527646714 -0.03323244944381951310 -0.03281773196891766414 -0.03241561933499213788 -0.03202596402027955980 -0.03164862172634259896 -0.03128345163939146717 -0.03093031662177776753 
-0.03998814296371298177 -0.03939622752214418100 -0.03881848227256953776 -0.03825485047465781302 -0.03770525419427323693 -0.03716959796161135865 -0.03664777214934810540 -0.03613965599719819177 -0.03564512025437161641 -0.03516402944346357085 -0.03469624376969871610 -0.03424162071061430390 -0.03380001632579149318 -0.03337128632638423215 -0.03295528694170736517 -0.03255187561629042242 -0.03216091156641904397 -0.03178225622079285800 -0.03141577356581726904 -0.03106133041235560263 
-0.04012252642880439341 -0.03953077711210743750 -0.03895300396530162329 -0.03838916687154155655 -0.03783920525049865730 -0.03730304111253582994 -0.03678058195495679389 -0.03627172342604063210 -0.03577635171678569814 -0.03529434566682043695 -0.03482557858972339798 -0.03436991983502811487 -0.03392723611089105279 -0.03349739259421857102 -0.03308025385523712808 -0.03267568462204312879 -0.03228355040831330791 -0.03190371802459251310 -0.03153605599072916571 -0.03118043486428738117 
-0.04024291716851639139 -0.03965135053217953148 -0.03907358960498790584 -0.03850960779570813952 -0.03795935882364401270 -0.03742277928307650992 -0.03689979113190264975 -0.03639030403522186541 -0.03589421751991013487 -0.03541142291730906694 -0.03494180508734635177 -0.03448524392888372564 -0.03404161568852605291 -0.03361079408436194044 -0.03319265126297945429 -0.03278705860833169838 -0.03239388742019853884 -0.03201300947853468609 -0.03164429750821946830 -0.03128762555683286400 
-0.04034949784081814234 -0.03975811824310641202 -0.03918039612676227357 -0.03861631588265912463 -0.03806584296529280653 -0.03752892606422354727 -0.03700549925435545062 -0.03649548406303412124 -0.03599879141032392982 -0.03551532339515936498 -0.03504497491346918181 -0.03458763510463443852 -0.03414318862996753440 -0.03371151679172366966 -0.03329249850398698085 -0.03288601112810565774 -0.03249193118561448379 -0.03211013496112823801 -0.03174049900678110880 -0.03138290055861969047 
-0.04044242647090341702 -0.03985122847266577006 -0.03927356077629567954 -0.03870941664287327194 -0.03815877109064454153 -0.03762158275416936648 -0.03709779575826148423 -0.03658734155223521828 -0.03609014066319211206 -0.03560610433953524667 -0.03513513606673655115 -0.03467713294621731918 -0.03423198693498598344 -0.03379958594857819520 -0.03337981483313909314 -0.03297255621448941243 -0.03257769123302550751 -0.03219510017358271498 -0.03182466299915703845 -0.03146625979680164886 
-0.04052183808032758239 -0.03993080840035764106 -0.03935320186288142341 -0.03878901882189381145 -0.03823824200024270731 -0.03770083810354796922 -0.03717675947228602645 -0.03666594572445318334 -0.03616832535067399795 -0.03568381723305290298 -0.03521233206772444307 -0.03475377367851228971 -0.03430804021518087110 -0.03387502523446401376 -0.03345461866550179797 -0.03304670766368740520 -0.03265117735841542579 -0.03226791150102008288 -0.03189679301946271583 -0.03153770448621239647 
-0.04058784605216345792 -0.03999696518555569125 -0.03941941945297863792 -0.03885521478157776681 -0.03830433998488454173 -0.03776676818749373499 -0.03724245830288146902 -0.03673135652261746292 -0.03623339778199784200 -0.03574850717427797281 -0.03527660129259604926 -0.03481758948492652550 -0.03437137501276119750 -0.03393785610859516993 -0.03351692693071663814 -0.03310847841634295685 -0.03271239903592873532 -0.03232857545261950266 -0.03195689309146133861 -0.03159723662321209381 
-0.04064054325494303316 -0.04004978683672306972 -0.03947229598189971878 -0.03890808086655402759 -0.03835713497022393698 -0.03781943635866100162 -0.03729494902912863785 -0.03678362428113741978 -0.03628540208042190657 -0.03580021238946510392 -0.03532797644345523486 -0.03486860795583659328 -0.03442201424234223039 -0.03398809725643885116 -0.03356675453242662782 -0.03315788003503904180 -0.03276136491633702130 -0.03237709818206788159 -0.03200496727055106294 -0.03164485854764397671 
-0.04068000294636422987 -0.04008934292449386344 -0.03951189677134315376 -0.03894767773251470860 -0.03839668267079620473 -0.03785889324779762033 -0.03733427717383464017 -0.03682278949238169952 -0.03632437386908732302 -0.03583896385970529452 -0.03536648413592319989 -0.03490685165262236156 -0.03445997674433229352 -0.03402576414239141117 -0.03360411390751198019 -0.03319492227504956816 -0.03279808241231239180 -0.03241348508876393253 -0.03204101926103106179 -0.03168057257529866000 
-0.04070627947470871477 -0.04011568514354495879 -0.03953827044646435890 -0.03897405062136546222 -0.03842302473264848361 -0.03788517678789868337 -0.03736047692603060993 -0.03684888264546738040 -0.03635034004384041922 -0.03586478504434561371 -0.03539214458790992252 -0.03493233777439733873 -0.03448527693997319871 -0.03405086866128250594 -0.03362901468018031359 -0.03321961274533484498 -0.03282255736909907295 -0.03243774049964446432 -0.03206505210951061946 -0.03170438070250336526 
-0.04071940879238977740 -0.04012884772851287030 -0.03955144924960386082 -0.03898722957383430471 -0.03843618885053359802 -0.03789831224511803348 -0.03737357109692181906 -0.03686192411961683457 -0.03636331861646135283 -0.03587769168592684632 -0.03540497139697355161 -0.03494507791708389294 -0.03449792457988072603 -0.03406341888258507256 -0.03364146340659194406 -0.03323195665701044604 -0.03283479381910456990 -0.03244986743120419764 -0.03207706797486356565 -0.03171628438387591453 


==> test/01/zzz26z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz26z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz27z0.txt <==
0.18825177284039398828 0.18954822388362141394 0.19073747622505640709 0.19181789191405676509 0.19278773615961306009 0.19364517039498660433 0.19438824331106596688 0.19501488002024250368 0.19552286932525222984 0.19590984895425947454 0.19617328856234397816 0.19631047028628853535 0.19631846669043040432 0.19619411610093806519 0.19593399568538030775 0.19553439336776518020 0.19499128109923963281 0.19430029471707724320 0.19345673064059296098 0.19245557861511392028 
0.18619189652837286886 0.18746512882686189316 0.18863054697757325462 0.18968655191203226407 0.19063145110857845910 0.19146345357729702141 0.19218066309359480015 0.19278106988555981927 0.19326254087961722283 0.19362280855943742042 0.19385945849830518717 0.19396991569683880163 0.19395143002361014961 0.19380106136842298326 0.19351566566840325279 0.19309188390804576940 0.19252613776895161068 0.19181463817741420397 0.19095341705178187075 0.18993839855256824944 
0.18423832583333751844 0.18548984791787995197 0.18663303094634242640 0.18766631764792060522 0.18858806278537132428 0.18939652971202833309 0.19008988560045636529 0.19066619554878502796 0.19112341574821939405 0.19145938590556768610 0.19167182117460060398 0.19175830397915130665 0.19171627633874832597 0.19154303368074016012 0.19123572171176370094 0.19079133882706322822 0.19020674789110694758 0.18947870317184631328 0.18860390083655234617 0.18757906454179290590 
0.18239162301251146681 0.18362290606497774781 0.18474541124199594933 0.18575762494793635060 0.18665795267295784421 0.18744471688498884343 0.18811615404741718893 0.18867041096090450547 0.18910554065890755604 0.18941949814001324270 0.18961013631537829149 0.18967520270641766156 0.18961233767149196505 0.18941907530402579685 0.18909284867084835691 0.18863100179733638395 0.18803081179656627731 0.18728952578231164439 0.18640441858078837800 0.18537287838080704350 
0.18065226431738901081 0.18186474208752373416 0.18296808300872688391 0.18396081822887094814 0.18484140607353466423 0.18560823110755167442 0.18625960274331901378 0.18679375358850819344 0.18720883778649324847 0.18750292968019907636 0.18767402324048140794 0.18772003285964874997 0.18763879633677663095 0.18742808119302306613 0.18708559587026749038 0.18660900789486795093 0.18599597171550993902 0.18524416958004569222 0.18435136932348236694 0.18331550293863371759 
0.17902064608653994737 0.18021571495900148840 0.18130136047651704279 0.18227615888528606036 0.18313862228475799587 0.18388719872836437053 0.18452027222979869303 0.18503616286331611707 0.18543312721835847334 0.18570935955380846183 0.18586299410669934740 0.18589210915491877207 0.18579473362294229855 0.18556885726102220757 0.18521244572233078185 0.18472346219635790709 0.18409989759055953029 0.18333981149887898510 0.18244138619446165217 0.18140299537465073842 
0.17749709191669771347 0.17867611118542534032 0.17974548505305365520 0.18070383455099831016 0.18154972545184688837 0.18228166929134898000 0.18289812458419510421 0.18339749841659874763 0.18377814866981617703 0.18403838720997692247 0.18417648447758883101 0.18419067603038477565 0.18407917173905138930 0.18384016850579229518 0.18347186756167538357 0.18297249757767339307 0.18234034495149137323 0.18157379263044912121 0.18067136858083454598 0.17963180435548253833 
0.17608186038171158572 0.17724615281294833768 0.17830063399927398304 0.17924396881380671998 0.18007477568028232295 0.18079162840098964016 0.18139305839903410722 0.18187755754906728689 0.18224358183433039815 0.18248955613869419223 0.18261388056329450058 0.18261493874998016573 0.18249110879708643762 0.18224077746142050560 0.18186235844090536951 0.18135431560116907490 0.18071519200728342058 0.17994364549059188585 0.17903849114294489997 0.17799875049981225827 
0.17477515294222292774 0.17592600568538238615 0.17696692931728724707 0.17789663102467218048 0.17871378005448612658 0.17941701023329323372 0.18000492306188428659 0.18047609154630639416 0.18082906497974421400 0.18106237494717480896 0.18117454288691448028 0.18116408960915494908 0.18102954723789346780 0.18076947410189803112 0.18038247313935631966 0.17986721437881417196 0.17922246198588137611 0.17844710618169021266 0.17754020000054063222 0.17650100032085047630 
0.17357712179619061432 0.17471578766907083780 0.17574444655982049412 0.17666184591310862828 0.17746670327969638059 0.17815770941581288156 0.17873353206890335576 0.17919282059452962264 0.17953421159116536576 0.17975633578334626606 0.17985782642803377351 0.17983732956183190455 0.17969351644343423136 0.17942509856892202569 0.17903084563580770605 0.17850960678884966737 0.17786033537573775476 0.17708211724974676216 0.17617420235667716200 0.17513603892191501044 
0.17248787748901195371 0.17361557663488985659 0.17463322333981518009 0.17553960278824537466 0.17633347773537785819 0.17701359208135844514 0.17757867520338677103 0.17802744717174323608 0.17835862500704111056 0.17857093016701094945 0.17866309748004269298 0.17863388576670469199 0.17848209040508997147 0.17820655809454843954 0.17780620404610253393 0.17728003176503920324 0.17662715547847301911 0.17584682508488186370 0.17493845325450646522 0.17390164398971763582 
0.17150749614854179925 0.17262541804166134374 0.17363326737630468966 0.17452986416467988762 0.17531401279221117684 0.17598450597085607550 0.17654012949154226919 0.17697966788201582866 0.17730191109824502971 0.17750566239761378373 0.17758974755842135695 0.17755302561985458754 0.17739440131567277281 0.17711283935807950463 0.17670738068901481466 0.17617716074673184234 0.17552142968823336577 0.17473957435680093075 0.17383114158674919936 0.17279586220116371909 
0.17063602624391716045 0.17174533200690900170 0.17274456395906245820 0.17363257370195822604 0.17440820329793113586 0.17507028951831238306 0.17561766890991045709 0.17604918376653300172 0.17636368910630956242 0.17656006076677779881 0.17663720473617441908 0.17659406783861950063 0.17642964987966719415 0.17614301733308188047 0.17573331860514515568 0.17519980084464004122 0.17454182817092767088 0.17375890106733934970 0.17285067653452532155 0.17181698842664533400 
0.16987349479256813600 0.17097531978299512767 0.17196708275107791541 0.17284766338615931147 0.17361593717924295177 0.17427077989455180829 0.17481107286325417438 0.17523570916789613094 0.17554360079368241943 0.17573368682701318022 0.17580494278087890891 0.17575639111878174625 0.17558711303129462267 0.17529626148943550090 0.17488307555384341452 0.17434689585575519066 0.17368718108349798235 0.17290352520710372541 0.17199567505736745865 0.17096354775221278555 
0.16921991295964014523 0.17031536958142579063 0.17130078387609495860 0.17217505991235840246 0.17293710213832963474 0.17358582001739786271 0.17412013348065874530 0.17453897924811476172 0.17484131807351088739 0.17502614296671345495 0.17509248844154620683 0.17503944082433414708 0.17486614963729377181 0.17457184003952191942 0.17415582626503803287 0.17361752594103940783 0.17295647510020545345 0.17217234362020997218 0.17126495073562805760 0.17023428017915592791 
0.16867528100961676207 0.16976546170697287552 0.17074562325951792019 0.17161469024884953849 0.17237159144431929425 0.17301526455605140131 0.17354466179386821012 0.17395875627039339428 0.17425654928553294121 0.17443707852478365639 0.17449942719425842741 0.17444273409971486344 0.17426620465402448135 0.17396912276632037209 0.17355086352574725095 0.17301090654315889883 0.17234884975607456248 0.17156442343790276328 0.17065750408577912145 0.16962812779818731146 
0.16823959258205017919 0.16932557297733108470 0.17030155720615430814 0.17116648637920259257 0.17191930883404660246 0.17255898496862023817 0.17308449286836918857 0.17349483475405788613 0.17378904427344382677 0.17396619465262980198 0.17402540771098898298 0.17396586372624237016 0.17378681211276897356 0.17348758284598791990 0.17306759852847167225 0.17252638694977415201 0.17186359394303085679 0.17107899628954759130 0.17017251437139846448 0.16914422422631603116 
0.16791283827251085592 0.16899568041414697595 0.16996854620856569063 0.17083038922775978241 0.17158017254404442364 0.17221687361601362154 0.17273948995693036434 0.17314704560402524591 0.17343859840155473329 0.17361324810130249197 0.17367014527082547115 0.17360850098149657739 0.17342759722482120610 0.17312679797639091150 0.17270556079237756042 0.17216344878443509692 0.17150014277672720464 0.17071545340585825290 0.16980933288395122505 0.16878188611099398386 
0.16769500850665833291 0.16877576419818032805 0.16974655798620169600 0.17060635177922639505 0.17135411849835760489 0.17198884699445970980 0.17250954773931320707 0.17291525930355811091 0.17320505562744747952 0.17337805408020023901 0.17343342428951405432 0.17337039770409717887 0.17318827782862833420 0.17288645104237704286 0.17246439788021233896 0.17192170461886119304 0.17125807497358472298 0.17047334167320740694 0.16956747764755433772 0.16854060653431274241 
0.16758609570012836243 0.16866580988571441835 0.16963556975883439804 0.17049434140458680220 0.17124110267569966903 0.17187484812415471103 0.17239459470230472649 0.17279938824344645565 0.17308831072447686261 0.17326048830253687472 0.17331510010293355029 0.17325138771674969407 0.17306866534321815876 0.17276633048427642025 0.17234387506723383710 0.17180089683721269656 0.17113711082554319831 0.17035236066583214765 0.16944662949874589319 0.16842005018285130524 


==> test/01/zzz27z1.txt <==
0.27491704241367287409 0.27806800414094073881 0.28132901373231217201 0.28470162016352940082 0.28818747475966077776 0.29178833871757392515 0.29550609201641925283 0.29934274389743587008 0.30330044512170989401 0.30738150223812205075 0.31158839410640853940 0.31592379090797595431 0.32039057581313445944 0.32499186930734297318 0.32973105581658462837 0.33461181153754321338 0.33963813094801520442 0.34481434676078370760 0.35014513306858602304 0.35563547246581445060 
0.27702253976551100001 0.28019647994922869394 0.28348101592891178369 0.28687767447704048962 0.29038807777395148069 0.29401394969723487760 0.29775712315741525993 0.30161954856592670948 0.30560330351486242328 0.30971060372512726477 0.31394381526843362362 0.31830546796873587789 0.32279826970618186177 0.32742512102452286937 0.33218912888677387674 0.33709361747966437584 0.34214213239104851461 0.34733843191110425064 0.35268645515397789580 0.35819025069536153394 
0.27901887801247859944 0.28221435996155092019 0.28552089555706555712 0.28893998404176929329 0.29247321216186988879 0.29612225913999917770 0.29988890235008014429 0.30377502369399372872 0.30778261664668565833 0.31191379387909051735 0.31617079527346275691 0.32055599599235246044 0.32507191401833396283 0.32972121619779215518 0.33450672122632318928 0.33943139710329195413 0.34449834922541022753 0.34971079333860766170 0.35507200494085999765 0.36058523360340766217 
0.28090557864122972509 0.28412118632743066371 0.28744822229603017583 0.29088815397110096006 0.29444252769175954798 0.29811297235081207768 0.30190120340891191120 0.30580902721328256932 0.30983834549879574194 0.31399115987108600079 0.31826957595397442624 0.32267580670887768823 0.32721217417700959595 0.33188110852198898781 0.33668514271743499311 0.34162690048177007940 0.34670907406869228007 0.35193438727705561586 0.35730553766744677091 0.36282511084705310056 
0.28268224272182745915 0.28591658441091161169 0.28926265332852346690 0.29272188185484460110 0.29629577228325498783 0.29998589916257745180 0.30379391172147252043 0.30772153625142878441 0.31177057826412901687 0.31594292415248342865 0.32024054196247070392 0.32466548071217388172 0.32921986745883868863 0.33390590099571976213 0.33872584063965793799 0.34368198803766142335 0.34877665929053286442 0.35401214403347647242 0.35939064760481814753 0.36491421243352623049 
0.28434854421960564785 0.28760025526586519007 0.29096392475230786756 0.29444094783649937819 0.29803278042383812840 0.30174094029477016576 0.30556700806297171225 0.30951262780683114206 0.31357950715380827900 0.31776941651224765994 0.32208418703125080151 0.32652570671850744688 0.33109591395045057105 0.33579678736239315651 0.34063033080781529582 0.34559855173868464506 0.35070343102230144838 0.35594688196149942838 0.36133069628482300528 0.36685647538140103707 
0.28590422287150552005 0.28917196768063596624 0.29255184257834321304 0.29604520431500708222 0.29965346128082775978 0.30337807352969314856 0.30722055242881313175 0.31118245975911529300 0.31526540603202535262 0.31947104771144818613 0.32380108293177806145 0.32825724518015481079 0.33284129426206293667 0.33755500369558660845 0.34240014349052522169 0.34737845708696080127 0.35249163109848835607 0.35774125650539673194 0.36312878019157379672 0.36865544637649855231 
0.28734907681397453549 0.29063155000682922013 0.29402627356542199166 0.29753456556435819991 0.30115778685477273546 0.30489734011436192551 0.30875466836347209565 0.31273125276879099044 0.31682860950372926379 0.32104828536974172604 0.32539185180425866939 0.32986089680827068715 0.33445701422206031150 0.33918178966736539648 0.34403678237173845877 0.34902350202014548186 0.35414337977929449819 0.35939773277002606822 0.36478772159957661980 0.37031430119542951829 
0.28868295513622765913 0.29197888196728444266 0.29538713611215705601 0.29890899752223071273 0.30254578045954311216 0.30629883170950994442 0.31016952814192222387 0.31415927344884836403 0.31826949384435920809 0.32250163245953050728 0.32685714210724375883 0.33133747602660884590 0.33594407615054200367 0.34067835838007654026 0.34554169430891740200 0.35053538884258811370 0.35566065322851814212 0.36091857319583614538 0.36631007224127687394 0.37183587063014811314 
0.28990575051495243164 0.29321388661392361330 0.29663439139369129904 0.30016850795286437181 0.30381750575165905603 0.30758267812221240511 0.31146533904585815833 0.31546681904032103372 0.31958845996532864175 0.32383160851677755820 0.32819760813857695725 0.33268778904037943356 0.33730345597342165087 0.34204587339348191399 0.34691624764126643976 0.35191570581277098473 0.35704527109635392224 0.36230583454352355277 0.36769812353954700601 0.37322266766084888356 
0.29101739206631405121 0.29433652257976633537 0.29776803489581987749 0.30131313714387597535 0.30497305647201627954 0.30874903598182212860 0.31264233087897752572 0.31665420370124908178 0.32078591845985654496 0.32503873350367384898 0.32941389288990724493 0.33391261602291055777 0.33853608530928430698 0.34328543157916302508 0.34816171704989495872 0.35316591567087540771 0.35829889080060278728 0.36356137034235724848 0.36895391971253854724 0.37447691333503702049 
0.29201783853007035052 0.29534677674300774397 0.29878808846594551163 0.30234294925480353911 0.30601254701070812470 0.30979807845408241507 0.31370074478698095621 0.31772174642584127824 0.32186227666917466284 0.32612351414815388129 0.33050661389446739369 0.33501269685207196725 0.33964283766164266032 0.34439805056399130923 0.34927927330827518437 0.35428734902023278908 0.35942300609282495927 0.36468683631276321844 0.37007927163321269193 0.37560056023901722266 
0.29290707188007963913 0.29624465739624855631 0.29969459297015088595 0.30325802439868460025 0.30693610386193065365 0.31072998603681822871 0.31464082338902260583 0.31866976054596080070 0.32281792764284711339 0.32708643252529984169 0.33147635168773642578 0.33598871982926720170 0.34062451792122377947 0.34538465970688442264 0.35026997659898106985 0.35528120100895521638 0.36041894823770165290 0.36568369718265852919 0.37107577026853150182 0.37659531318050165627 
0.29368509143644350168 0.29703018799175640030 0.30048760161972504212 0.30405845150785321129 0.30774385800151177195 0.31154493844223718479 0.31546280218633065973 0.31949854472613214984 0.32365324083095337038 0.32792793662246144670 0.33232364050191087745 0.33684131285603680084 0.34148185448710083323 0.34624609374334119893 0.35113477237180923396 0.35614853017890507614 0.36128788866636768473 0.36655323391163785463 0.37194479907775318539 0.37746264706129906141 
0.29435190853761011853 0.29770340151460894518 0.30116717400913989300 0.30474432201149215249 0.30843593819402570499 0.31224310754428857839 0.31616690218793125355 0.32020837534128404611 0.32436855433237260504 0.32864843263168125320 0.33304896084140889201 0.33757103660586779137 0.34221549342780188674 0.34698308840757002836 0.35187448896600947990 0.35689025866848833601 0.36203084233722626628 0.36729655071977218572 0.37268754506954460126 0.37820382208259217816 
0.29490754181627393260 0.29826433551992914683 0.30173337089073420936 0.30531572433494919006 0.30901246521881059470 0.31282465135296022574 0.31675332367982195203 0.32079950011870017601 0.32496416852557191701 0.32924827873048267968 0.33365273362617597908 0.33817837929822336385 0.34282599421066828338 0.34759627749312721479 0.35248983641616998819 0.35750717319181224418 0.36264867129427713621 0.36791458156067996521 0.37330500839806057822 0.37881989648639452506 
0.29535201311097092347 0.29871302785809950020 0.30218624969891871856 0.30577273921875952611 0.30947354699330714700 0.31328970896891994435 0.31722224105969609731 0.32127213292812284440 0.32544034092073215181 0.32972778013850168044 0.33413531563458920282 0.33866375275018156810 0.34331382662352127877 0.34808619093810072576 0.35298140601373106939 0.35799992638831362735 0.36314208808738929202 0.36840809583061062682 0.37379801047562360994 0.37931173704567172633 
0.29568534403574797675 0.29904951310257943398 0.30252586082808197165 0.30611543584786293781 0.30981927456673852284 0.31363839646971614084 0.31757379866191964846 0.32162644961336328553 0.32579728209073249845 0.33008718526820252093 0.33449699602349758365 0.33902748944439203838 0.34367936859513453784 0.34845325362202389519 0.35334967031234004731 0.35836903826032140419 0.36351165883635572218 0.36877770319874958460 0.37416720062815117531 0.37968002749893681180 
0.29590755322299189256 0.29927381968838850934 0.30275224466296651871 0.30634386877787156411 0.31004971895606753263 0.31387080368128694730 0.31780810750490262606 0.32186258477267815081 0.32603515256063214656 0.33032668282007854321 0.33473799374680723862 0.33926984040875424187 0.34392290469060116109 0.34869778464251999228 0.35359498335328326535 0.35861489750427616441 0.36375780579896294098 0.36902385749988109165 0.37441306133929513900 0.37992527509681917053 
0.29601865424913559321 0.29938596776501619212 0.30286542935752430727 0.30645807564458960037 0.31016492879837304075 0.31398699179446210028 0.31792524290372636830 0.32198062941181443408 0.32615406055903944926 0.33044639970467221124 0.33485845573489864124 0.33939097375321658490 0.34404462511599642749 0.34881999690417142546 0.35371758095399741251 0.35873776260453743570 0.36388080935533895222 0.36914685966251631344 0.37453591213232917401 0.38004781539517618061 


==> test/01/zzz27z2.txt <==
-0.00635063343706269209 -0.00625259166210947927 -0.00615739904946752820 -0.00606496662423697177 -0.00597521092047607633 -0.00588805456831371660 -0.00580342623778923490 -0.00572126028253326473 -0.00564149626636753759 -0.00556407846633742969 -0.00548895539725883022 -0.00541607937732090528 -0.00534540614117122535 -0.00527689450043691312 -0.00521050604867000916 -0.00514620490656266753 -0.00508395750305861652 -0.00502373238821380262 -0.00496550007408058224 -0.00490923290037784208 
-0.00639625447687714333 -0.00629797241363547287 -0.00620247199858155358 -0.00610968093572087680 -0.00601952888372941225 -0.00593194873028254650 -0.00584687716131146278 -0.00576425481633883151 -0.00568402621388225480 -0.00560613955851758591 -0.00553054649524219091 -0.00545720184862831786 -0.00538606336739538231 -0.00531709148509865084 -0.00525024910187932205 -0.00518550138896178067 -0.00512281561580094167 -0.00506216099886841377 -0.00500350857065818937 -0.00494683106737597422 
-0.00643902202880756308 -0.00634057151697370834 -0.00624483559550233040 -0.00615175623633557045 -0.00606127494843814851 -0.00597333430777560303 -0.00588787886083523039 -0.00580485560762835934 -0.00572421421430506071 -0.00564590705860846566 -0.00556988917656402790 -0.00549611815455478686 -0.00542455399468333346 -0.00535515897068297980 -0.00528789748478684582 -0.00522273593160418968 -0.00515964257231496005 -0.00509858742080072837 -0.00503954214230778377 -0.00498247996464422794 
-0.00647901983673076620 -0.00638045602994946528 -0.00628454263011848837 -0.00619123346568091829 -0.00610048036591200656 -0.00601223469154649540 -0.00592644836662549034 -0.00584307453903430696 -0.00576206797710116739 -0.00568338528504718117 -0.00560698499785066903 -0.00553282759834346737 -0.00546087548610018920 -0.00539109291816308994 -0.00532344593498089783 -0.00525790228035317390 -0.00519443132105397096 -0.00513300396971174550 -0.00507359261312799285 -0.00501617104730141435 
-0.00651632522220441102 -0.00641769013597488780 -0.00632164542934123951 -0.00622815463035760516 -0.00613717835798245886 -0.00604867572587286604 -0.00596260537508592862 -0.00587892620478220815 -0.00579759787001812420 -0.00571858110662842260 -0.00564183793144799276 -0.00556733175486821396 -0.00549502743321087905 -0.00542489128088831287 -0.00535689105662047384 -0.00529099593377363713 -0.00522717646183600265 -0.00516540452386429847 -0.00510565329319102954 -0.00504789719159866746 
-0.00655100848913163416 -0.00645233386240444406 -0.00635619432091398019 -0.00626256126842580658 -0.00617140270978735681 -0.00608268447887658562 -0.00599637120306314563 -0.00591242703499047281 -0.00583081619156070041 -0.00575150334000039311 -0.00567445386644466806 -0.00559963405647050019 -0.00552701121098678715 -0.00545655371555880779 -0.00538823107683905535 -0.00532201393628489554 -0.00525787406865210055 -0.00519578437071841620 -0.00513571884417316112 -0.00507765257548837244 
-0.00658313297118780488 -0.00648444250359727931 -0.00638823672348443495 -0.00629449341264428676 -0.00620318673386456836 -0.00611428827678297225 -0.00602776792329959375 -0.00594359454055582489 -0.00586173652123381499 -0.00578216219536778746 -0.00570484013785978964 -0.00562973939358233418 -0.00555682963870695549 -0.00548608129352106278 -0.00541746559889205118 -0.00535095466587478565 -0.00528652150576909043 -0.00522414004618410120 -0.00516378513729482715 -0.00510543255141591035 
-0.00661275537866953551 -0.00651406645731242556 -0.00641781665678218920 -0.00632398892480234322 -0.00623256253624366284 -0.00614351397109114215 -0.00605681767279643221 -0.00597244668269941367 -0.00589037315745094981 -0.00581056878237714083 -0.00573300509604437319 -0.00565765374129210009 -0.00558448665673764392 -0.00551347622092643753 -0.00544459535933331049 -0.00537781762255311151 -0.00531311724236537258 -0.00525046917095408662 -0.00518984910740613592 -0.00513123351467498733 
-0.00663992626143313901 -0.00654125129020069647 -0.00644497452152955393 -0.00635108309353923060 -0.00625956051521659677 -0.00617038739854150822 -0.00608354211409558188 -0.00599900135999445992 -0.00591674064349342801 -0.00583673468064544940 -0.00575895772264845441 -0.00568338381880405079 -0.00560998702602507563 -0.00553874157411373812 -0.00546962199496163828 -0.00540260322263897818 -0.00533766067018519828 -0.00527477028786073939 -0.00521390860670063738 -0.00515505277043015742 
-0.00666469049412494845 -0.00656603792052765957 -0.00646974704559610727 -0.00637580841260842156 -0.00628420903254197760 -0.00619493299376270429 -0.00610796202504992111 -0.00602327599968941613 -0.00594085337588285464 -0.00586067157406277173 -0.00578270729509994339 -0.00570693678525057736 -0.00563333605444486709 -0.00556188105454180366 -0.00549254782376052807 -0.00542531260285595857 -0.00536015192787570125 -0.00529704270360303354 -0.00523596226110551507 -0.00517688840219370471 
-0.00668708773830755613 -0.00658846285218888782 -0.00649216732771878795 -0.00639819447875636296 -0.00630653420858018603 -0.00621717351891740849 -0.00613009699265198126 -0.00604528723783042624 -0.00596272528628579834 -0.00588239094462283778 -0.00580426309843797353 -0.00572831997265345252 -0.00565453935196202646 -0.00558289876584808654 -0.00551337564268270571 -0.00544594743714862072 -0.00538059173485861807 -0.00531728633757017673 -0.00525600933192469245 -0.00519673914418285719 
-0.00670715286159355006 -0.00660855842220154158 -0.00651226493433378420 -0.00641826796611806062 -0.00632655980410499683 -0.00623712988067475979 -0.00614996518881018653 -0.00606505067269451446 -0.00598236958680707816 -0.00590190381970481012 -0.00582363418137565696 -0.00574754065496324140 -0.00567360261490170575 -0.00560179901420581813 -0.00553210854397359272 -0.00546450976819720744 -0.00539898123683997880 -0.00533550157989435159 -0.00527404958484021906 -0.00521460425960757531 
-0.00672491630697780000 -0.00662635304068994683 -0.00653006602129674752 -0.00643605264727710111 -0.00634430716104698953 -0.00625482101086644472 -0.00616758320921948714 -0.00608258067733038338 -0.00599979856854319579 -0.00591922056601367104 -0.00584082915239659758 -0.00576460585092215382 -0.00569053143847574223 -0.00561858613209989012 -0.00554874975080862400 -0.00548100185482663926 -0.00541532186440973635 -0.00535168916032703959 -0.00529008316793424995 -0.00523048342657246416 
-0.00674040441199257913 -0.00664187141228370168 -0.00654559346288615188 -0.00645156944064661196 -0.00635979518193941461 -0.00627026379252453893 -0.00618296595987094088 -0.00609789025886433612 -0.00601502344402165059 -0.00593435072341006852 -0.00585585601127490418 -0.00577952215785304015 -0.00570533115597921751 -0.00563326432490937265 -0.00556330247233436347 -0.00549542603589098146 -0.00542961520564528601 -0.00536585002906982741 -0.00530411049999727439 -0.00524437663293648819 
-0.00675363968023043933 -0.00665513473356614278 -0.00655886697731755067 -0.00646483647048378979 -0.00637304033353951541 -0.00628347301742136679 -0.00619612657887541173 -0.00611099095423437138 -0.00602805422526900021 -0.00594730287233003786 -0.00586872201143990614 -0.00579229561323588420 -0.00571800670267870806 -0.00564583753922401257 -0.00557576977772848356 -0.00550778461075764319 -0.00544186289321059707 -0.00537798525030970878 -0.00531613217004853721 -0.00525628408117192851 
-0.00676464100887017288 -0.00666616086443288288 -0.00656990324233412606 -0.00647586913043147246 -0.00638405666431349651 -0.00629446136474599328 -0.00620707638397497655 -0.00612189275392873312 -0.00603889963048994879 -0.00595808452920118612 -0.00587943354891880179 -0.00580293158097188247 -0.00572856250227571449 -0.00565630935157948947 -0.00558615448859790288 -0.00551807973620051326 -0.00545206650612975463 -0.00538809590890987952 -0.00532614884871524148 -0.00526620610400547334 
-0.00677342387600043255 -0.00667496447296108981 -0.00657871599715460342 -0.00648468014459446969 -0.00639285582853700574 -0.00630323939327413589 -0.00621582483834976288 -0.00613060404701564615 -0.00604756701356087660 -0.00596670206506595170 -0.00588799607406223849 -0.00581143465945712420 -0.00573700237387278315 -0.00566468287622032794 -0.00559445908888312436 -0.00552631333931674889 -0.00546022748619802087 -0.00539618303048482791 -0.00533416121189707413 -0.00527414309141099619 
-0.00678000049123752505 -0.00668155715425644819 -0.00658531612872873071 -0.00649127962225479454 -0.00639944711196592259 -0.00630981554146377386 -0.00622237952913429291 -0.00613713158222321462 -0.00605406231167196322 -0.00597316064343949953 -0.00589441402280707714 -0.00581780860892159614 -0.00574332945753796772 -0.00567096069054592779 -0.00560068565139751860 -0.00553248704598533533 -0.00546634706886074510 -0.00540224751493433193 -0.00534016987697723353 -0.00528009542935360329 
-0.00678437991262841305 -0.00668594752409844197 -0.00658971174124907411 -0.00649567510373005863 -0.00640383745560810756 -0.00631419613148074925 -0.00622674615450041942 -0.00614148044107095878 -0.00605839000746426909 -0.00597746417421300691 -0.00589869076480498567 -0.00582205629588421029 -0.00574754615681156902 -0.00567514477702789084 -0.00560483578017568693 -0.00553660212436632437 -0.00547042622832530096 -0.00540629008341452638 -0.00534417535172393258 -0.00528406345055449072 
-0.00678656813224198709 -0.00668814128825983168 -0.00659190820843906251 -0.00649787159580827132 -0.00640603147525569544 -0.00631638537435071003 -0.00622892851631568541 -0.00614365402009592939 -0.00606055310290115352 -0.00597961528114326988 -0.00590082856631564921 -0.00582417965299869382 -0.00574965409679621241 -0.00567723648057837441 -0.00560691056791101389 -0.00553865944297897948 -0.00547246563665960452 -0.00540831123867453571 -0.00534617799594947797 -0.00528604739744996908 


==> test/01/zzz27z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz27z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz28z0.txt <==
0.22286153206362327439 0.22436685611309670207 0.22574090994706971780 0.22698236218799383579 0.22808974793483005605 0.22906145822047505045 0.22989573053033937611 0.23059063881212193969 0.23114408201721037273 0.23155377054667766745 0.23181721015476208780 0.23193168297824642843 0.23189422548230942400 0.23170160332021080829 0.23135028351086794896 0.23083640514298117696 0.23015575137317556553 0.22930372843908936042 0.22827536287006713889 0.22706533783834220719 
0.22038555971755052765 0.22186681481583067632 0.22321647290075494197 0.22443316006484986813 0.22551539065554498942 0.22646155532690667722 0.22726991077196040392 0.22793856987730271024 0.22846549147747688413 0.22884846920105025858 0.22908511913991802533 0.22917286629469826864 0.22910893001535267977 0.22889030904678803191 0.22851376741801221470 0.22797582345501157808 0.22727274592176832657 0.22640056410059494763 0.22535510304074962695 0.22413206174174493679 
0.21803990677653223296 0.21949837053192020053 0.22082500677526958888 0.22201841451510576086 0.22307709929559332851 0.22399946165964645939 0.22478378735329293536 0.22542823844765205732 0.22593084481434416722 0.22628949564012848517 0.22650193090916131977 0.22656573304527585777 0.22647831923761496675 0.22623693543357609181 0.22583865365938116110 0.22528037533728456632 0.22455884475829127056 0.22367067900077258757 0.22261242345059184533 0.22138064548498689876 
0.21582475950281410082 0.21726175376004835949 0.21856676915329739663 0.21973839192471006365 0.22077513035207615988 0.22167540466279281319 0.22243753853391254327 0.22305975174566822217 0.22354015369211924225 0.22387673763595800080 0.22406737581132302184 0.22410981573962907021 0.22400167845625534868 0.22374045979052056832 0.22332353644865166054 0.22274817947645411675 0.22201157877333924096 0.22111088369361231454 0.22004326627585818477 0.21880601487110898362 
0.21374024315884657121 0.21515711585216151791 0.21644192415316149125 0.21759325367836082621 0.21860962552520823987 0.21948948810553581268 0.22023121037389600807 0.22083307630898896257 0.22129328057250644002 0.22160992540026111519 0.22178101896054330799 0.22180447564566169172 0.22167811905725715027 0.22139968882359958857 0.22096685286825110128 0.22037722734654091594 0.21962840716499917870 0.21871801072447966119 0.21764374308811948455 0.21640348178009061186 
0.21178643167392169344 0.21318454233658984398 0.21445055792882647405 0.21558307311036356557 0.21658062996486004970 0.21744171186024627285 0.21816473854714643621 0.21874806254388540205 0.21918996688865671763 0.21948866443203665644 0.21964229898492745874 0.21964894882521682207 0.21950663330351127822 0.21921332357836956217 0.21876695885421218457 0.21816546987645943356 0.21740681181563656366 0.21648900895118788901 0.21541021357204945263 0.21416878096203201265 
0.20996335521416942260 0.21134406389144974603 0.21259269211519099541 0.21370785086940713438 0.21468810936362203723 0.21553199082344265403 0.21623796941055808962 0.21680446843074915875 0.21722986000619851077 0.21751246645430136195 0.21765056372191324274 0.21764238736676685959 0.21748614175320155062 0.21718001333215491977 0.21672218909376864127 0.21611088148944807008 0.21534436126989967009 0.21442099969258590630 0.21333932128685831331 0.21209806765295372011 
0.20827100682548729815 0.20963566589984847233 0.21086829577108071043 0.21196752888845193930 0.21293196579677844960 0.21376017265934418865 0.21445067984089405400 0.21500198176235443825 0.21541253825108636066 0.21568077765705714888 0.21580510208165740171 0.21578389516673590620 0.21561553301037328367 0.21529839890328017482 0.21483090269925966820 0.21421150571766481296 0.21343875208192816806 0.21251130726239808588 0.21142800422984447950 0.21018789694358741560 
0.20670934869341217599 0.20805929711137610694 0.20927729618083129592 0.21036200311654126849 0.21131205227569574423 0.21212605417626187454 0.21280259553131949946 0.21334024052668859595 0.21373753357873545577 0.21399300384118327689 0.21410517178092294821 0.21407255820814602432 0.21389369621827547530 0.21356714657133302193 0.21309151708232465516 0.21246548660002348430 0.21168783407775007555 0.21075747304523378967 0.20967349142653385341 0.20843519607203916943 
0.20527831822510997362 0.20661487767141220595 0.20781958872432723662 0.20889113512118612226 0.20982818601320105123 0.21062939623868784378 0.21129340758143333456 0.21181885123434485152 0.21220435169598367287 0.21244853234801755471 0.21255002299270503441 0.21250746966665007287 0.21231954708324940473 0.21198497408145194898 0.21150253245868258500 0.21087108952235417147 0.21008962458381499894 0.20915725941425311607 0.20807329235901811382 0.20683723535083398115 
0.20397783398707891589 0.20530230662483561765 0.20649504592387915580 0.20755476263067479392 0.20848016041723435587 0.20926993718385525356 0.20992278732138125452 0.21043740513327391373 0.21081248962283660742 0.21104675086219804037 0.21113891817522981165 0.21108775038250010558 0.21089204836662056586 0.21055067021254281201 0.21006254914859928684 0.20942671444689567317 0.20864231532090221632 0.20770864766894542308 0.20662518324445180995 0.20539160048778423717 
0.20280780145306101514 0.20412146891697194317 0.20530352571567841991 0.20635270906039968053 0.20726775584120646356 0.20804740475811747680 0.20869039938696284930 0.20919549235453330227 0.20956145079989088598 0.20978706330270821545 0.20987114846351584418 0.20981256532150036054 0.20961022578819016315 0.20926310925349994596 0.20877027947627616045 0.20813090379572704580 0.20734427458395296440 0.20640983269617432794 0.20532719246205941022 0.20409616750568268517 
0.20176811848669606864 0.20307224187431266449 0.20424487896146312216 0.20528479205403921126 0.20619074912907450758 0.20696152662044534076 0.20759591311381925260 0.20809271409800614294 0.20845075791948536326 0.20866890308522842434 0.20874604705462504461 0.20868113665179524596 0.20847318021114030762 0.20812126153699067599 0.20762455570727800236 0.20698234667578319090 0.20619404652300848957 0.20525921606973979161 0.20417758640192870678 0.20294908066942402014 
0.20085868047845789608 0.20215450113211957950 0.20331895620182219298 0.20435083106521947927 0.20524892200060690373 0.20601203948076993178 0.20663901234986267741 0.20712869300418657037 0.20747996369481597201 0.20769174406409479650 0.20776300001796041417 0.20769275401991527108 0.20748009686758506209 0.20712420097604405944 0.20662433514006159352 0.20597988067711905935 0.20519034876255809463 0.20425539865784780869 0.20317485640649163292 0.20194873343810232358 
0.20007938506316763627 0.20136812597388575874 0.20252561364848681302 0.20355065400441016421 0.20444206832736358526 0.20519869695216516603 0.20581940380067553775 0.20630308187406137810 0.20664865979149715791 0.20685510945837384811 0.20692145493320657224 0.20684678254232047312 0.20663025226324049921 0.20627111035953873963 0.20576870319980539170 0.20512249213007335835 0.20433206919225707643 0.20339717339260166007 0.20231770712808788693 0.20109375228268316915 
0.19943013635578130116 0.20071300405176906168 0.20186471841382938597 0.20288410297657044623 0.20377000035227235686 0.20452127619985169260 0.20513682402661301274 0.20561557089988635738 0.20595648413873762772 0.20615857904469697681 0.20622092771417172008 0.20614266895291960546 0.20592301928351744444 0.20556128499906523022 0.20505687516954754224 0.20440931545111176715 0.20361826248379527593 0.20268351859221409028 0.20160504643057500229 0.20038298314435154523 
0.19891084865553862460 0.20018903546357980083 0.20133615297849136172 0.20235103913576973911 0.20323255390530353681 0.20397958346835634580 0.20459104520603843547 0.20506589356013343872 0.20540312681887015755 0.20560179486750454481 0.20566100792586380908 0.20557994627166883972 0.20535787091884460942 0.20499413518365730558 0.20448819702820775213 0.20383963202103091983 0.20304814669959797557 0.20211359206188453386 0.20103597685764687530 0.19981548029980411574 
0.19852144958010284337 0.19979613616852018310 0.20093981890078663199 0.20195134668271369494 0.20282959266481584426 0.20357345856223152403 0.20418187976905094461 0.20465383131573902653 0.20498833470910524102 0.20518446568058731905 0.20524136285011032599 0.20515823728904716838 0.20493438293653495896 0.20456918778851151952 0.20406214573859537964 0.20341286890520632324 0.20262110023168092288 0.20168672609807897222 0.20060978863832404362 0.19939049741858555498 
0.19826188260129273822 0.19953424072961140068 0.20067563977342131598 0.20168493602948253662 0.20256101150901434371 0.20330277834670307247 0.20390918399219451485 0.20437921722466637076 0.20471191502122462746 0.20490637029562924765 0.20496174050494309071 0.20487725709787441009 0.20465223574973667731 0.20428608729525843390 0.20377832923245575714 0.20312859762951782083 0.20233665922384072577 0.20140242346042677712 0.20032595417898504953 0.19910748062894673138 
0.19813210896221811197 0.19940330437521144868 0.20054356343380472238 0.20155174615278098615 0.20242673899505586599 0.20316745932337232361 0.20377286062835800462 0.20424193856950731418 0.20457373785549790024 0.20476735997576195336 0.20482197177615862893 0.20473681484777081496 0.20451121566927904505 0.20414459641032969839 0.20363648626645139417 0.20298653315656875473 0.20219451557373718797 0.20126035434080213893 0.20018412398824256271 0.19896606344494063845 


==> test/01/zzz28z1.txt <==
0.29946320691504058065 0.30289550451081626026 0.30644767567284769694 0.31012140767828255683 0.31391849929192749968 0.31784086896037072600 0.32189056451804354264 0.32606977460272451586 0.33038084200773931709 0.33482627922383351171 0.33940878643750499455 0.34413127223921485820 0.34899687722519362465 0.35400900049567329830 0.35917132865752854354 0.36448786613929012868 0.36996296406855738725 0.37560134200746903010 0.38140809137847131449 0.38738863965045561288 
0.30175669510186536870 0.30521402280198817181 0.30879182092271617588 0.31249175255550099006 0.31631558471820969691 0.32026519520607404923 0.32434258058234383126 0.32854986540233160897 0.33288931275742439375 0.33736333620075092954 0.34197451306042642161 0.34672559903754401889 0.35161954378726434367 0.35665950683045960501 0.36184887253755748660 0.36719126189767326007 0.37269053706900545642 0.37835079190335502153 0.38417631722148848361 0.39017152307907027042 
0.30393127783517037699 0.30741207067255449381 0.31101383266052751164 0.31473819690279591921 0.31858689181933602663 0.32256174656337177620 0.32666469720292623524 0.33089779366683430561 0.33526320741887588595 0.33976323976131911353 0.34440033056590563243 0.34917706706327017452 0.35409619205585968205 0.35916061050134351351 0.36437339276456764958 0.36973777184484007963 0.37525713040643626783 0.38093497131545783763 0.38677486252505732800 0.39278034374676457086 
0.30598643387720386722 0.30948914939253163725 0.31311324214404351318 0.31686031057581892645 0.32073203909296688074 0.32473020202515123778 0.32885666799915475034 0.33311340464320354782 0.33750248348992556435 0.34202608485974395069 0.34668650237860687557 0.35148614659377191982 0.35642754687156091853 0.36151335035448739497 0.36674631617452951859 0.37212930231068330755 0.37766524139644069846 0.38335710042698240008 0.38920781781651875297 0.39522021003002205664 
0.30792172867928441216 0.31144485087632434173 0.31508967594729614392 0.31885776416346933715 0.32275075195156094354 0.32677035444511071116 0.33091836812533781398 0.33519667341689940443 0.33960723703787865091 0.34415211380912402728 0.34883344749500538873 0.35365347006164876698 0.35861449848212539893 0.36371892787051635088 0.36896921926838016637 0.37436787982692282251 0.37991743244166092941 0.38562037117951308840 0.39147909828401333820 0.39749583854385928117 
0.30973680709650780463 0.31327884948618517358 0.31694284660534771669 0.32073031817920111264 0.32464285010469695614 0.32868209567839279384 0.33284977664018589039 0.33714768386117777155 0.34157767743556577411 0.34614168584386806327 0.35084170373064194060 0.35567978767569169429 0.36065804912477511524 0.36577864337707211018 0.37104375320155247309 0.37645556528696666465 0.38201623736376644214 0.38772785356539585244 0.39359236559616223028 0.39961151782636639140 
0.31143138562804234537 0.31499089336656116433 0.31867254280870838112 0.32247781184329060711 0.32640823460963291902 0.33046540152357761766 0.33465095889583529321 0.33896660795205951766 0.34341410299933866623 0.34799524840014095517 0.35271189390800267160 0.35756592778570106539 0.36255926696421070243 0.36769384331144427946 0.37297158487379072911 0.37839439075562508741 0.38396409816104204449 0.38968244012214170446 0.39555099270887322804 0.40157111123174088485 
0.31300524438680399353 0.31658079554330809113 0.32027861941963414738 0.32410015177562018218 0.32804687496696666171 0.33212031691044957560 0.33632204946751809160 0.34065368605188572904 0.34511687820958841799 0.34971331084935430855 0.35444469571552683629 0.35931276259489935976 0.36431924763492257169 0.36946587803070385370 0.37475435222654140954 0.38018631470070174405 0.38576332440263483292 0.39148681605325597044 0.39735805388544798156 0.40337807808807657484 
0.31445821898783027359 0.31804842500023328133 0.32176098755089982406 0.32559730087258920150 0.32955879657216363698 0.33364694168373654204 0.33786323601190187960 0.34220920857837727747 0.34668641293777519019 0.35129642107216046965 0.35604081550985033910 0.36092117924344691016 0.36593908294987637086 0.37109606894990759818 0.37639363130096892274 0.38183319141800575736 0.38741606869553951720 0.39314344580279952934 0.39901632869158609740 0.40503550193660953216 
0.31579019252537027240 0.31939369791889427042 0.32311960491114305460 0.32696926759167271870 0.33094406876536169859 0.33504541724043074291 0.33927474431797555177 0.34363349931194603348 0.34812314389097442913 0.35274514499166209625 0.35750096600826730686 0.36239205591916179294 0.36741983597122807037 0.37258568351808163399 0.37789091260942092587 0.38333675097481251237 0.38892431315871811570 0.39465456977081647683 0.40052831314148767961 0.40654612013076596444 
0.31700108778667546172 0.32061656923883069537 0.32435446658310518320 0.32821609581759664254 0.33220279365718008435 0.33631591419464912374 0.34055682470762382863 0.34492690046045737517 0.34942751832251411903 0.35406004899524590179 0.35882584761239527671 0.36372624245370499541 0.36876252149779314982 0.37393591654177038563 0.37924758464382013479 0.38469858671310508402 0.39028986319370373437 0.39602220698026036061 0.40189623397278212424 0.40791235202586390018 
0.31809085982755347377 0.32171702466664769959 0.32546559636484961864 0.32933785543842902799 0.33333509585111281703 0.33745862117336161701 0.34170973985741376344 0.34608975949974574160 0.35059997994337904759 0.35524168505441228172 0.36001613299236318033 0.36492454478547031727 0.36996809102446948092 0.37514787650738729008 0.38046492271098458771 0.38592014804008378803 0.39151434592273165469 0.39724816098373860740 0.40312206374351655658 0.40913632454627080204 
0.31905948901238539994 0.32269507323535695509 0.32645303877121667480 0.33033463372015692272 0.33434111313548048328 0.33847373479027059728 0.34273375404892381102 0.34712241773773361286 0.35164095689684404800 0.35629057828666088614 0.36107245451717434603 0.36598771267134405649 0.37103742130722777715 0.37622257575232470606 0.38154408165264669384 0.38700273681351399224 0.39259921147340104408 0.39833402728844580221 0.40420753547127441507 0.41021989471467323884 
0.31990697460056777279 0.32355074049117832358 0.32731685176450309172 0.33120652753550167136 0.33522098818038159607 0.33936145080331669988 0.34362912381027760356 0.34802520050542068430 0.35255085161960308948 0.35720721667821236922 0.36199539411832903912 0.36691643007550395206 0.37197130578077253205 0.37716092354203667458 0.38248609133376321179 0.38794750608792377689 0.39354573586891228310 0.39928120122536975289 0.40515415613846234022 0.41116466912054178140 
0.32063332894291030062 0.32428406236428580778 0.32805710026011608571 0.33195363647696585208 0.33597486124722752976 0.34012195643233733566 0.34439608988345005169 0.34879840885406859785 0.35333003239793492334 0.35799204268825562947 0.36278547520242532265 0.36771130773157006955 0.37277044819832189093 0.37796372130128602640 0.38329185405244575735 0.38875546033550556491 0.39435502468895483608 0.40009088560565897463 0.40596321873666363356 0.41197202048302161703 
0.32123857233574076853 0.32489507976293846570 0.32867385043471003536 0.33257605686501762188 0.33660286389922555728 0.34075542379535511683 0.34503487043711700277 0.34944231262946839900 0.35397882642981309820 0.35864544647445023573 0.36344315627154688553 0.36837287745002922357 0.37343545797965899125 0.37863165941233967171 0.38396214323922800427 0.38942745651269777829 0.39502801694574235514 0.40076409777164789805 0.40663581271951160234 0.41264310153002053960 
0.32172272856746464420 0.32538383391701714009 0.32916716485076846777 0.33307387664916826564 0.33710511368930234921 0.34126200441273990549 0.34554565544019449908 0.34995714479687556331 0.35449751421739850166 0.35916776050818527422 0.36396882595928281567 0.36890158781734089244 0.37396684685794545633 0.37916531512918605351 0.38449760297942842113 0.38996420553031541090 0.39556548880966818649 0.40130167581567954826 0.40717283283971400509 0.41317885642494756038 
0.32208582118195411281 0.32575036248689731577 0.32953709840217859650 0.33344717119158462371 0.33748170979607611253 0.34164182472610726826 0.34592860211404502513 0.35034309690044113106 0.35488632513472034846 0.35955925538160943278 0.36436279924005809949 0.36929780100210596316 0.37436502650559561056 0.37956515126703088692 0.38489874801898471546 0.39036627381946703563 0.39596805694693526512 0.40170428384168793690 0.40757498639871725388 0.41358002995439674399 
0.32232787047520200518 0.32599469644643941368 0.32978369507946364569 0.33369599991891557567 0.33773272957730954280 0.34189498258156836297 0.34618383138943747968 0.35060031555612347631 0.35514543403943260591 0.35982013664347456405 0.36462531461723479698 0.36956179044542919465 0.37463030689530041339 0.37983151541435700160 0.38516596401001240713 0.39063408478163208493 0.39623618131691812350 0.40197241620542056850 0.40784279895907044056 0.41384717465923298585 
0.32244889123582287649 0.32611685774419452155 0.32990698555032121897 0.33382040382730493455 0.33785822601267806453 0.34202154463341993829 0.34631142530601327634 0.35072889989518274412 0.35527495882341203481 0.35995054253562130953 0.36475653213997727420 0.36969373926707582712 0.37476289521582029085 0.37996463948508457653 0.38529950782507593754 0.39076791998013077345 0.39637016733368474197 0.40210640070400532897 0.40797661857291095400 0.41398065605565737002 


==> test/01/zzz28z2.txt <==
0.02540253374731638730 0.02501036664751827773 0.02462959619696471203 0.02425986649605628084 0.02390084368102604606 0.02355221827238954818 0.02321370495030416689 0.02288504112929245701 0.02256598506464135498 0.02225631386453235869 0.02195582158822904917 0.02166431750848810817 0.02138162456389981064 0.02110757800097266823 0.02084202419391482930 0.02058481962549491701 0.02033583001148788275 0.02009492955211749504 0.01986200029559317612 0.01963693160079049010 
0.02558501790656809993 0.02519188965361604526 0.02480988799341454776 0.02443872374198560737 0.02407811553403309268 0.02372779492025859846 0.02338750864438684032 0.02305701926450853465 0.02273610485469406903 0.02242455823324687736 0.02212218598015645160 0.02182880739371175979 0.02154425346879051267 0.02126836593961375227 0.02100099640674628343 0.02074200555508564150 0.02049126246245150731 0.02024864399473031221 0.02001403428189802922 0.01978732426877750916 
0.02575608811428415149 0.02536228606696322788 0.02497934238109181596 0.02460702494443849087 0.02424509979286214312 0.02389333723022493694 0.02355151544247604395 0.02321942242966079303 0.02289685685637949178 0.02258362823360464400 0.02227955670543809580 0.02198447261741198755 0.02169821597793672105 0.02142063588194551005 0.02115158993837088983 0.02089094372564984439 0.02063857028850219974 0.02039434968245424154 0.02015816856849114713 0.01992991985784530948 
0.02591607934597172855 0.02552182411886087104 0.02513817051955099385 0.02476493386181438314 0.02440192146275205545 0.02404893876530297264 0.02370579346563157427 0.02337229815527909829 0.02304827190755846453 0.02273354113935409718 0.02242793999057928964 0.02213131039256138743 0.02184350194359887046 0.02156437167186073950 0.02129378373914190062 0.02103160912064064303 0.02077772528345315714 0.02053201587809328627 0.02029437045176701523 0.02006468418846912849 
0.02606530088786136040 0.02567076054295752002 0.02528658171643688099 0.02491261852051597850 0.02454871343102870557 0.02419470290260329268 0.02385042149946816833 0.02351570481826557174 0.02319039147922117433 0.02287432442567399055 0.02256735172496354691 0.02226932701865537781 0.02198010973203666854 0.02169956512275671157 0.02142756422569534747 0.02116398373431767690 0.02090870584657651340 0.02066161809469876584 0.02042261317201448170 0.02019158876565350577 
0.02620403395556555187 0.02580933544867099194 0.02542477728272306281 0.02505024507278397553 0.02468561083824347135 0.02433073791461334845 0.02398548481137222424 0.02364970813909382866 0.02332326476538671561 0.02300601335915712295 0.02269781546494552965 0.02239853622505984590 0.02210804484313565188 0.02182621486143407688 0.02155292430656511118 0.02128805574435818984 0.02103149627383643985 0.02078313748211081322 0.02054287537593861915 0.02031061030120798541 
0.02633253188378577650 0.02593777001343786429 0.02555294689300039584 0.02517797364965340678 0.02481274693454782812 0.02445715310623441247 0.02411107169231353417 0.02377437816135077528 0.02344694608407472611 0.02312864878062226640 0.02281936055060162366 0.02251895757350281732 0.02222731855401200579 0.02194432517327880861 0.02166986239477283402 0.02140381866271353142 0.02114608602230021867 0.02089656018396942455 0.02065514054842119279 0.02042173020491408128 
0.02645102151370850099 0.02605626582829426510 0.02567126662618723562 0.02529595569828145540 0.02493025014406003229 0.02457405588346292177 0.02422727069029673858 0.02388978672992098790 0.02356149262893912980 0.02324227512865557899 0.02293202038333587781 0.02263061496433783210 0.02233794662613073842 0.02205390488289632814 0.02177838143653392303 0.02151127048942292133 0.02125246896868146843 0.02100187668304552904 0.02075939642886262537 0.02052493405794662829 
0.02655970504475901883 0.02616500515984346992 0.02577989808517281919 0.02540433237322513305 0.02503824205994790303 0.02468154959326052805 0.02433416845548948965 0.02399600543909735303 0.02366696257310525395 0.02334693872172503848 0.02303583088974844525 0.02273353527438190524 0.02243994810327676684 0.02215496629564185985 0.02187848797904360168 0.02161041288976279021 0.02135064267995719078 0.02109908115066858741 0.02085563442603711667 0.02062021108096384614 
0.02665876197552266222 0.02626415168114774532 0.02587898818143545901 0.02550323364949834762 0.02513683612924588404 0.02477973197414178735 0.02443184809930333545 0.02409310399787368412 0.02376341350265947713 0.02344268629539087573 0.02313082917955096296 0.02282774714016459761 0.02253334421695253956 0.02224752421735076355 0.02197019129423581976 0.02170125041062740540 0.02144060771071594138 0.02118817081363452703 0.02094384904365341818 0.02070755360801484340 
0.02674835095224982126 0.02635385140778938318 0.02596866930992292738 0.02559277791408686928 0.02522613683339549467 0.02486869407475739840 0.02452038796970839457 0.02418114895043454657 0.02385090114426809821 0.02352956377762800005 0.02321705239289996794 0.02291327988977300348 0.02261815740701810656 0.02233159506257284196 0.02205350256992150842 0.02178378974779505636 0.02152236693864462841 0.02126914534950014382 0.02102403732692719601 0.02078695657596854596 
0.02682861144539080284 0.02643423368783702834 0.02604905973637996336 0.02567307186353073173 0.02530623921549182351 0.02494851952178390314 0.02459986075433832908 0.02426020268988804060 0.02392947834635037949 0.02360761527795305140 0.02329453672464788794 0.02299016261900936262 0.02269441045877405513 0.02240719605600102748 0.02212843417508232602 0.02185803907198670057 0.02159592494656738249 0.02134200631879419260 0.02109619833858666568 0.02085841703766481633 
0.02689966522692506870 0.02650541216178796053 0.02612026408422916252 0.02574421058816427077 0.02537722864325719224 0.02501928404254805810 0.02467033283597297455 0.02433032270842896971 0.02399919427329231386 0.02367688226318598321 0.02336331660872916285 0.02305842340284254208 0.02276212575306774816 0.02247434452757487641 0.02219499900242003637 0.02192400741850202700 0.02166128745684403958 0.02140675664052258884 0.02116033267096045084 0.02092193370552205070 
0.02696161764698174965 0.02656748564816060684 0.02618237385058443806 0.02580627776163999659 0.02543918072682460271 0.02508105516917817288 0.02473186383857653090 0.02439156103456255331 0.02406009377520391609 0.02373740289276938045 0.02342342404424021043 0.02311808863056392244 0.02282132462307949125 0.02253305729881066588 0.02225320988852088483 0.02198170414275730719 0.02171846082178416001 0.02146340011549167232 0.02121644199921050855 0.02097750653097612064 
0.02701455871993107064 0.02662053893328832077 0.02623546790830802791 0.02585934588098673034 0.02549216133322305261 0.02513389206876353796 0.02478450631459249917 0.02444396381604077920 0.02411221690019141328 0.02378921148844738084 0.02347488804489834130 0.02316918245209344251 0.02287202680987561118 0.02258335015606740409 0.02230307911009554722 0.02203113844222216039 0.02176745157204363137 0.02151194100044943880 0.02126452867941381816 0.02102513632391615067 
0.02705856403448826664 0.02666464345675357769 0.02627961296837265717 0.02590347652077580609 0.02553622665631734290 0.02517784545806043411 0.02482830553498914170 0.02448757101481663020 0.02415559852107362904 0.02383233811593040222 0.02351773419481237651 0.02321172632303588473 0.02291425000826211381 0.02262523740548778167 0.02234461795357171182 0.02207231894399213495 0.02180826602371876977 0.02155238363484865416 0.02130459539407917463 0.02106482441524889018 
0.02709369550300794530 0.02669985789086506620 0.02631486398765323781 0.02593872057742647660 0.02557142331321007184 0.02521295757217170697 0.02486329935248701370 0.02452241618716300559 0.02419026805335607044 0.02386680825938819819 0.02355198429538486737 0.02324573863697562692 0.02294800949464915335 0.02265873150404992820 0.02237783635471138691 0.02210525335645586661 0.02184090994399064470 0.02158473212114726120 0.02133664484680534296 0.02109657236486982973 
0.02712000196395536813 0.02672622861604551786 0.02634126451394875820 0.02596511848806680109 0.02559778844692475047 0.02523926216492927699 0.02488951811562416239 0.02454852632799232534 0.02421624924579947671 0.02389264257288144927 0.02357765609036328869 0.02327123443483257795 0.02297331782930896529 0.02268384276135140126 0.02240274260476806528 0.02212994818312932072 0.02186538827464065693 0.02160899005894439603 0.02136067950712510280 0.02112038171663938729 
0.02713751964951833379 0.02674379009541286503 0.02635884696402949340 0.02598270041396721561 0.02561534982149284850 0.02525678452499654017 0.02490698461708802311 0.02456592176338265668 0.02423356002896805833 0.02390985669597485430 0.02359476305835429485 0.02328822518268241701 0.02299018462640275290 0.02270057910727864281 0.02241934311988012449 0.02214640849665267669 0.02188170491249828362 0.02162516033286458750 0.02137670140611131614 0.02113625380144236801 
0.02714627252797235241 0.02675256515205811855 0.02636763283278913128 0.02599148638227973679 0.02562412590008287736 0.02526554149647606065 0.02491571406434876443 0.02457461607948221993 0.02424221241071528032 0.02391846112369559046 0.02360331426439664024 0.02329671861114003886 0.02299861638634102465 0.02270894592148027871 0.02242764227082113745 0.02215463777110300223 0.02188986254583520294 0.02163324495390432992 0.02138471198301320625 0.02114418958902398657 


==> test/01/zzz28z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz28z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz29z0.txt <==
0.25747129128694357103 0.25918548834266441627 0.26074434366917698114 0.26214683246202652445 0.26339175971014455735 0.26447774604606288928 0.26540321774971409319 0.26616639760410448767 0.26676529470927307086 0.26719769213920180340 0.26746113174728719519 0.26755289567031198539 0.26746998427429663492 0.26720909053959213120 0.26676657133646447528 0.26613841691830625313 0.26532022164722057767 0.26430716216121064033 0.26309399509965031294 0.26167509706167929595 
0.25457922290681916921 0.25626850080489177452 0.25780239882403049867 0.25917976821776284035 0.26039933020260846996 0.26145965707661489308 0.26235915845042623307 0.26309606986914724214 0.26366844207543954637 0.26407412984276723567 0.26431077978163591835 0.26437581689266353990 0.26426643000720156929 0.26397955672525980075 0.26351186916772822988 0.26285976300208452328 0.26201935407469229000 0.26098649002388291107 0.25975678902982446417 0.25832572493102845534 
0.25184148771981801351 0.25350689314605279190 0.25501698260429028764 0.25637051138238575732 0.25756613580591170010 0.25860239360736209102 0.25947768910622842631 0.26019028134661936758 0.26073827388057052579 0.26111960537479189659 0.26133204064382553611 0.26137316211150457557 0.26124036213658624606 0.26093083718651716163 0.26044158560710389816 0.25976941184761132009 0.25891094162558125902 0.25786265482980452735 0.25662094606473662139 0.25518222642828580771 
0.24925789599320760659 0.25090060145521092538 0.25238812706469210267 0.25371915890157820117 0.25489230803129014902 0.25590609244069367767 0.25675892302050590255 0.25744909253053116505 0.25797476672543118159 0.25833397713200406676 0.25852461530736980944 0.25854442877294314673 0.25839101924112184427 0.25806184427711892360 0.25755422422655882553 0.25686535715567576643 0.25599234575021623250 0.25493224160501709585 0.25368211397103174187 0.25223915136151431327 
0.24682822200039464255 0.24844948961689095057 0.24991576529768896875 0.25122568912794462914 0.25237784497697690611 0.25337074510361612401 0.25420281800457028565 0.25487239902956804194 0.25537772335861891326 0.25571692112042326839 0.25588801468070609957 0.25588891843177608010 0.25571744177783939378 0.25537129645427847358 0.25484810986633710250 0.25414544679831652108 0.25326084261459097524 0.25219185186901610374 0.25093611685285871493 0.24949146062164928583 
0.24455221726139383942 0.24615336971426954316 0.24759975538122841465 0.24888998733553457932 0.25002263764505661126 0.25099622499222362659 0.25180920486459068552 0.25245996222455208136 0.25294680655905316113 0.25326796931036382743 0.25342160386325524035 0.25340578849561506969 0.25321853298418089961 0.25285778989581791931 0.25232147198619475637 0.25160747755666218461 0.25071372604081471058 0.24963820640359787872 0.24837904094973792257 0.24693456654951354001 
0.24242961851173122634 0.24401201659756521778 0.24543989917742028983 0.24671186718790885650 0.24782649327549108320 0.24878231235563111334 0.24957781423701674850 0.25021143844499610376 0.25068157134267793351 0.25098654569872380637 0.25112464296633618677 0.25109409870324800318 0.25089311176745116017 0.25051985815861727014 0.24997251062596176352 0.24924926540132272268 0.24834837758840788702 0.24726820675482241718 0.24600727399298161213 0.24456433095052390603 
0.24046015326935277212 0.24202517898683933995 0.24343595754297900347 0.24469108896318969570 0.24578915591336802926 0.24672871691779307834 0.24750830128284909137 0.24812640597573729084 0.24858149466793866278 0.24887199917551711126 0.24899632360011780818 0.24895285158358965161 0.24873995722375857875 0.24835602034523845960 0.24779944695771263796 0.24706869583425938863 0.24616231215667158660 0.24507896903430276270 0.24381751731684231377 0.24237704338746032806 
0.23864354444469093597 0.24019258853746014437 0.24158766304446652184 0.24282737520850247726 0.24391032449699825979 0.24483509811932421818 0.24560026800084916454 0.24620438950716591608 0.24664600217782239877 0.24692363273528797341 0.24703580067502811657 0.24698102680723424407 0.24675784519875490486 0.24636481904086554584 0.24580056102539071805 0.24506375882133055177 0.24415320616971639134 0.24306783990887481650 0.24180678285262424687 0.24036939182332459075 
0.23697951465411856709 0.23851396767384361319 0.23989473088892476760 0.24112042432935534841 0.24218966874679812018 0.24310108306165614800 0.24385328309405723823 0.24444488187425469916 0.24487449180089709833 0.24514072891278437805 0.24524221955747227408 0.24517760977156466407 0.24494557772316111199 0.24454484959407846167 0.24397421928165413663 0.24323257225595534825 0.24231891379198874925 0.24123240157885589285 0.23997238236145526646 0.23853843177984865309 
0.23546779048523477917 0.23698903661487105698 0.23835686850803358694 0.23956992247319550127 0.24062684309918294656 0.24152628228644487662 0.24226689943946916328 0.24284736309489865502 0.24326635423872661201 0.24352257155748005535 0.24361473887051207643 0.24354161499839105387 0.24330200632824700024 0.24289478233063316326 0.24231889425119193526 0.24157339712884789984 0.24065747516342717027 0.23957047025310465593 0.23831191323449252284 0.23688155698594562382 
0.23410810675766893785 0.23561751979237194332 0.23697378405514243904 0.23817555395621051173 0.23922149889029331593 0.24011030354547119314 0.24084066928247629957 0.24141131682714428441 0.24182099050163055609 0.24206846420789704388 0.24215254936870500568 0.24207210502324100210 0.24182605026080283839 0.24141337914901569994 0.24083317826363268011 0.24008464684481731211 0.23916711947976770913 0.23808009103564276021 0.23682324333746426759 0.23539647281029571491 
0.23290021072956337833 0.23439915174180542268 0.23574519396395365867 0.23693701040621079068 0.23797329496030897311 0.23885276372267005840 0.23957415731782044643 0.24013624442957220984 0.24053782673275447834 0.24077774540377278045 0.24085488937316970603 0.24076820546506527698 0.24051671054270779004 0.24009950574099389597 0.23951579280950532902 0.23876489250702087608 0.23784626487518376048 0.23675953107223435268 0.23550449626942582260 0.23408117291229596502 
0.23184386616443572460 0.23333368248133276590 0.23467082965265606553 0.23585399874437001921 0.23688190682206169968 0.23775329906707959315 0.23846695183656321793 0.23902167684056949137 0.23941632659604233924 0.23964980130126953273 0.23972105725513553898 0.23962911692114258200 0.23937308070396939863 0.23895214046274654285 0.23836559472637372514 0.23761286549857671413 0.23669351644171196525 0.23560727210868537274 0.23435403775570895490 0.23293391912408450972 
0.23093885716678297371 0.23242088236643437815 0.23375044342096804040 0.23492624809655196505 0.23594703451648832426 0.23681157388702372968 0.23751867412078409014 0.23806718450010019850 0.23845600150957604879 0.23868407595012705591 0.23875042142496011310 0.23865412426040011340 0.23839435488928048534 0.23797038067964909613 0.23738158013466617580 0.23662745831920059536 0.23570766328440184711 0.23462200316508630138 0.23337046352064019783 0.23195322438630247563 
0.23018499170203357562 0.23166054639665370485 0.23298381356823005817 0.23415351570438111550 0.23516840926031576386 0.23602728784374304993 0.23672898625944926998 0.23727238552947108041 0.23765641899203462928 0.23788007956470283433 0.23794242823417785515 0.23784260380621738418 0.23757983391310347199 0.23715344723190312504 0.23656288681344084246 0.23580772435915761664 0.23488767521160874852 0.23380261374661787110 0.23255258877546314267 0.23113783849060751119 
0.22958210472911452782 0.23105249794991672418 0.23237074875091742743 0.23353559189242653615 0.23454579897665062127 0.23540018196818315865 0.23609759754379885943 0.23663695236630064023 0.23701720936438852583 0.23723739508247160268 0.23729660814083120002 0.23719402881718792964 0.23692892972501294890 0.23650068752141925610 0.23590879552803648012 0.23515287709238036351 0.23423269945625740940 0.23314818783431356941 0.23189943934398715708 0.23048673637338368270 
0.22913006088778214986 0.23059659192298145869 0.23191109159309633569 0.23307230413775698041 0.23407901278567719294 0.23493004350853979867 0.23562426958126231336 0.23616061702754409524 0.23653807101674745317 0.23675568325996407260 0.23681258042948732934 0.23670797359669010218 0.23644116864834124891 0.23601157760072460912 0.23541873068490565268 0.23466228902606994788 0.23374205768672684513 0.23265799879039153475 0.23141024439278851110 0.22999910872626830316 
0.22882875669601440705 0.23029271726113037522 0.23160472156072950400 0.23276352027982782911 0.23376790451976089957 0.23461670969903683504 0.23530882024516663886 0.23584317514586586317 0.23621877441509347983 0.23643468651115018275 0.23649005672046422011 0.23638411649174387308 0.23611619367093736321 0.23568572354823219550 0.23509226058479143484 0.23433549064026670816 0.23341524347418865504 0.23233150524773779622 0.23108443071050716044 0.22967435472367164762 
0.22867812222439501402 0.23014079886479638093 0.23145155710886355926 0.23260915090106437653 0.23361237531450179672 0.23446007052268019732 0.23515112655450204349 0.23568448889565932203 0.23605916498661042024 0.23627423164907879194 0.23632884344947571731 0.23622224197888408437 0.23595376599543227414 0.23552286233647534708 0.23492909746576126628 0.23417216947601696142 0.23325192032202313186 0.23216834801586380688 0.23092161847783052031 0.22951207670712081566 


==> test/01/zzz29z1.txt <==
0.32400937141653363138 0.32772300488081845815 0.33156633761351117506 0.33554119519316533138 0.33964952382432533895 0.34389339920329997646 0.34827503701980189188 0.35279680530814883088 0.35746123889390629680 0.36227105620968402810 0.36722917876874244802 0.37233875357059625921 0.37760317863739700783 0.38302613168414972877 0.38861160149862017388 0.39436392074118609141 0.40028779718925017184 0.40638833725430689725 0.41267104968851070490 0.41914180683525270599 
0.32649085043834613629 0.33023156565487532532 0.33410262591664974252 0.33810583063409238580 0.34224309166259997417 0.34651644071504666966 0.35092803800740790532 0.35548018223887373201 0.36017532200012519761 0.36501606867651498201 0.37000521085256132814 0.37514573010649576723 0.38044081786849232030 0.38589389263654388929 0.39150861618848986634 0.39728890631583269055 0.40323894174711472083 0.40936315189575983586 0.41566617928915472469 0.42215279546293660307 
0.32884367765798960814 0.33260978138368679780 0.33650676976411980634 0.34053640976395443962 0.34470057147693561328 0.34900123398687921128 0.35344049205590893914 0.35802056363981304976 0.36274379819120594615 0.36761268564368931866 0.37262986585849183774 0.37779813813433293923 0.38312047009353222826 0.38860000480504353071 0.39424006430296260062 0.40004414658654036119 0.40601591158761601852 0.41215914929246366682 0.41847772010941214349 0.42497545389028035245 
0.33106728911330629561 0.33485711245776234035 0.33877826199218824543 0.34283246718066984204 0.34702155049430843947 0.35134743169962617815 0.35581213258953514611 0.36041778207326363725 0.36516662148119610753 0.37006100984854439773 0.37510342880338387594 0.38029648647881220125 0.38564291956626040037 0.39114559218713584876 0.39680748963177597810 0.40263170413975007955 0.40862140872434460359 0.41477981357706650289 0.42111009796574988551 0.42761530921315160647 
0.33316121463687059512 0.33697311734186763399 0.34091669856620104850 0.34499364647222768854 0.34920573162000240197 0.35355480972778091653 0.35804282452934160785 0.36267181058251030112 0.36744389581177033799 0.37236130346590856632 0.37742635302768601235 0.38264145941127147843 0.38800912950556187830 0.39353195474546442956 0.39921259789725593858 0.40505377161633920879 0.41105820559294553584 0.41722859832570846628 0.42356754896336934468 0.43007746465435503502 
0.33512506997354024607 0.33895744370663688505 0.34292176845852090361 0.34701968852203762816 0.35125291978569234130 0.35562325106215358916 0.36013254521753984561 0.36478273991566584344 0.36957584771746648800 0.37451395517563357274 0.37959922043017968463 0.38483386863302460057 0.39022018429925020566 0.39576049939190383053 0.40145717559544424891 0.40731257883540511466 0.41332904370538992023 0.41950882516945275924 0.42585403490766376988 0.43236656027149611425 
0.33695854838471034354 0.34080981905261892306 0.34479324303920783068 0.34891041937170985676 0.35316300793857546836 0.35755272951760108668 0.36208136536299817543 0.36675075614514601741 0.37156279996679636435 0.37651944908897966302 0.38162270488437505245 0.38687461039139720009 0.39227723966651034671 0.39783268292745599393 0.40354302625721227837 0.40941032442444746930 0.41543656522375566054 0.42162362373904854751 0.42797320522633680584 0.43448677608714952880 
0.33866141195976534606 0.34253004107992046645 0.34653096527398130622 0.35066573798701872189 0.35493596307929858868 0.35934329370667728032 0.36388943057170586304 0.36857611933512363089 0.37340514691559267835 0.37837833632911371806 0.38349753962694377307 0.38876462838167896718 0.39418148104793804265 0.39974996639419763111 0.40547192208150162340 0.41134912738141743427 0.41738326902613670510 0.42357589933664979709 0.42992838617148537717 0.43644185498089177466 
0.34023348283956561522 0.34411796803331617944 0.34813483898977837239 0.35228560422308496936 0.35657181268492310622 0.36099505165810397145 0.36555694388202431000 0.37025914370805046438 0.37510333203133722213 0.38009120968493853576 0.38522448891260696602 0.39050488246043707496 0.39593408974936505906 0.40151377951989514203 0.40724556829317903883 0.41313099399358432784 0.41917148416272409506 0.42536831840992822551 0.43172258514206296454 0.43823513324324087082 
0.34167463453592167300 0.34557350922399993065 0.34960481842873125657 0.35377002723061928835 0.35807063177920439578 0.36250815635879080068 0.36708414959023649704 0.37180017958371652798 0.37665782781676748758 0.38165868146669590377 0.38680432387810903538 0.39209632279809747413 0.39753621596918992109 0.40312549364283933873 0.40886557757773539512 0.41475779613701624360 0.42080335522124684422 0.42700330499827615638 0.43335850274359744017 0.43986957260085457477 
0.34298478350717098717 0.34689661589803061359 0.35094089827052754593 0.35511905449145625413 0.35943253084248438789 0.36388279240761839395 0.36847131853641446053 0.37319959721981188494 0.37806911818531990788 0.38308136448696822329 0.38823780233503579762 0.39353986888465392058 0.39898895768645858961 0.40458640150453661910 0.41033345223790662626 0.41623125775549824068 0.42228083558697054878 0.42848304361833189358 0.43483854823319662009 0.44134779071686408569 
0.34416388112517110054 0.34808727259042382407 0.35214310426389139330 0.35633276162219379435 0.36065764469165845219 0.36511916389278381567 0.36971873492799156580 0.37445777257379730951 0.37933768321773231325 0.38435985596082145044 0.38952565209041195571 0.39483639271902426504 0.40029334438745406421 0.40589770245094347612 0.41165057211385663871 0.41755294706009982164 0.42360568575280566073 0.42980948565488374946 0.43616485585399294989 0.44267208885369951910 
0.34521190614482610837 0.34914548907460185578 0.35321148457242068641 0.35741124304176952187 0.36174612240917214390 0.36621748354386685076 0.37082668470897078850 0.37557507492965402918 0.38046398615099058516 0.38549472404817347604 0.39066855734676608769 0.39598670551357706415 0.40145032469339020365 0.40706049179792613835 0.41281818670647585368 0.41872427261823857991 0.42477947470926891160 0.43098435739440466019 0.43733930067419168886 0.44384447624902201301 
0.34612885776482754663 0.35007129299073730389 0.35414610190941997470 0.35835460356329079668 0.36269811835939386180 0.36717796316454032191 0.37179544543437076376 0.37655185628485726701 0.38144846240840296625 0.38648649673411539229 0.39166714773490157731 0.39699154729512808881 0.40246075707460371440 0.40807575334089407626 0.41383741029588161364 0.41974648199710945518 0.42580358307162680109 0.43200916853927451289 0.43836351319934713233 0.44486669117996330280 
0.34691474934834648503 0.35086472321410017150 0.35494702651123138937 0.35916295094258049447 0.36351378430057212920 0.36800080532053053295 0.37262527757911551030 0.37738844236700164192 0.38229151046364800992 0.38733565274498277242 0.39252198956359685145 0.39785157885743005490 0.40332540296900215582 0.40894435419516478314 0.41470921913904734701 0.42062066200269082605 0.42667920704085421368 0.43288522049171973549 0.43923889240395963540 0.44574021888363135613 
0.34756960285534399535 0.35152582400608567426 0.35561432997882552742 0.35983638939522721856 0.36419326257978373862 0.36868619623789450346 0.37331641719455893602 0.37808512514038566943 0.38299348433420521420 0.38804261421857100256 0.39323357891707322320 0.39856737560199317905 0.40404492174881040389 0.40966704133171549795 0.41543445006245188766 0.42134773983375223283 0.42740736259737927005 0.43361361398279069101 0.43996661704114037317 0.44646630657382818663 
0.34809344402409475583 0.35205463997607289173 0.35614808000275788302 0.36037501407971855860 0.36473668038544104775 0.36923429985670486175 0.37386906982083983886 0.37864215666577744068 0.38355468751421623042 0.38860774087802252286 0.39380233628413247038 0.39913942288465881214 0.40461986709253067174 0.41024443932043513916 0.41601379994529241735 0.42192848467248666999 0.42798888953211955410 0.43419525580092416250 0.44054765520398336820 0.44704597580440597060 
0.34848629832829680630 0.35245121187135336482 0.35654833597641505394 0.36077890653544797406 0.36514414502555714304 0.36964525298264372388 0.37428340556631806146 0.37905974418766857914 0.38397536817886013250 0.38903132549517049910 0.39422860245677499025 0.39956811255997887189 0.40505068441621816522 0.41067704891220219166 0.41644782572579647217 0.42236350937878236467 0.42842445505768778080 0.43463086448480275914 0.44098277216946307755 0.44748003241004041808 
0.34874818772754889729 0.35271557320462870733 0.35681514549610093834 0.36104813106010152923 0.36541574019869532686 0.36991916148199543990 0.37455955527411982642 0.37933804633971857090 0.38425571551838499929 0.38931359046702485038 0.39451263548781895230 0.39985374048226329791 0.40533770910016148070 0.41096524618635865700 0.41673694466690874849 0.42265327205915814712 0.42871455683504683387 0.43492097491113679286 0.44127253657902598682 0.44776907422183087615 
0.34887912822264693924 0.35284774772351135130 0.35694854174325840734 0.36118273201016221075 0.36555152322712691770 0.37005609747252343755 0.37469760770844801057 0.37947717037870087875 0.38439585708793666541 0.38945468536672467330 0.39465460854521250411 0.39999650478109416429 0.40548116531580602473 0.41110928206616237368 0.41688143469632188420 0.42279807735589464146 0.42885952531220422612 0.43506594174567142508 0.44141732501367342278 0.44791349671632313401 


==> test/01/zzz29z2.txt <==
0.05715570093161777276 0.05627332495706912491 0.05541659144332086034 0.05458469961627426120 0.05377689828245371673 0.05299249111301917309 0.05223083613832472938 0.05149134254104616865 0.05077346639557903107 0.05007670619533174938 0.04940059857364733492 0.04874471439422832508 0.04810865526890283073 0.04749205050231500302 0.04689455443643316540 0.04631584415748674771 0.04575561752596935677 0.04521359149238447783 0.04468950066520333692 0.04418309610189592035 
0.05756629028993504038 0.05668175172079002733 0.05582224798533389626 0.05498712841961615749 0.05417575995172048409 0.05338753857072542353 0.05262189445001163451 0.05187829334528322456 0.05115623592319855362 0.05045525602494032452 0.04977491845548486643 0.04911481663598241815 0.04847457030490778807 0.04785382336425830774 0.04725224191530479761 0.04666951249906672872 0.04610534054063836901 0.04555944898826418121 0.04503157713439012028 0.04452147960486755457 
0.05795119825729695001 0.05706514365082195062 0.05620352035760853293 0.05536580612513590516 0.05455147453408661778 0.05376000876815048568 0.05299090974571314672 0.05224370046687663166 0.05151792792699157880 0.05081316352574610784 0.05012900258736938119 0.04946506338930874852 0.04882098595048756789 0.04819643073450560061 0.04759107736146096779 0.04700462338283698666 0.04643678314925323014 0.04588728678564382019 0.04535587927922542228 0.04484231968027088677 
0.05831117852859461076 0.05742410426759231995 0.05656088366914235194 0.05572110118923234018 0.05490432329133959621 0.05411011222207675470 0.05333803529781380726 0.05258767084951854187 0.05185861179214498740 0.05115046756368309827 0.05046286497893782280 0.04979544838339563378 0.04914787937322814826 0.04851983626181558679 0.04791101341319651402 0.04732112052156704773 0.04674988188789364757 0.04619703572583242629 0.04566233351659685497 0.04514553942417522808 
0.05864692699784678637 0.05775921122181030404 0.05689480886213613836 0.05605339167131150740 0.05523460521996262362 0.05443808153100306718 0.05366344837394675105 0.05291033584123869260 0.05217838082838672370 0.05146722995790350280 0.05077654138130305306 0.05010598579210778086 0.04945524689721386008 0.04882402152633220221 0.04821201950794245378 0.04761896340234106351 0.04704458815492188611 0.04648864071319545876 0.04595087963715434320 0.04543107472284078213 
0.05895907640018156759 0.05807100475966599923 0.05720574888628044558 0.05636305141391492052 0.05554262438619629594 0.05474416030802616712 0.05396734082573137470 0.05321184331310280929 0.05247734572225970506 0.05176353005824113618 0.05107008479626310576 0.05039670650651843081 0.04974310089718719102 0.04910898343835690821 0.04849407968990005618 0.04789812542493285946 0.04732086661625736074 0.04676205933487320721 0.04622146959598430471 0.04569887317783897368 
0.05924819673867728897 0.05835998253039172828 0.05749413050940473807 0.05665044071187146785 0.05582868060288145862 0.05502859448917393065 0.05424991130784975746 0.05349235086318138849 0.05275562868930821353 0.05203945975653820333 0.05134356123898983076 0.05066765454051566642 0.05001146674665953723 0.04937473164000812792 0.04875719038836802410 0.04815859199123297824 0.04757869355030144853 0.04701726041405566298 0.04647406623407066006 0.04594889296117826705 
0.05951479840600351623 0.05862659811381873420 0.05776034990907528283 0.05691590032128476806 0.05609306282428415391 0.05529162573793838104 0.05451135905331228743 0.05375202014246473897 0.05301335841525355030 0.05229511903961360508 0.05159704586264236836 0.05091888366989492237 0.05026037990892717744 0.04962128598664804213 0.04900135823233097571 0.04840035860132961554 0.04781805517965977137 0.04725422253697741243 0.04670864196506441940 0.04618110163050202083 
0.05975933635086710938 0.05887126160980439560 0.05800477069179289097 0.05715974783990816072 0.05633604463503203569 0.05553348658498322848 0.05475187902499625836 0.05399101223811187539 0.05325066578962765057 0.05253061212402024976 0.05183061950207103891 0.05115045436749449115 0.05048988323250616639 0.04984867416532591522 0.04922659795297820023 0.04862342900209476459 0.04803894603003062286 0.04747293258912978209 0.04692517745870752183 0.04639547493229123631 
0.05998221444508503031 0.05909434128273883396 0.05822772340838373167 0.05738227571152287182 0.05655788129095257188 0.05575439694196618334 0.05497165822357758663 0.05420948399535883283 0.05346768038112492683 0.05274604416476867674 0.05204436565412704635 0.05136243106550591325 0.05070002448827704705 0.05005692948917134927 0.04943293041216109684 0.04882781342404055730 0.04824136734923822889 0.04767338433080355042 0.04712366034834460787 0.04659199561815641905 
0.06018378964272066284 0.05929616566768220604 0.05842950594748032994 0.05758375030684695361 0.05675880787528918281 0.05595456166835138107 0.05517087293198907894 0.05440758513862094942 0.05366452757474454022 0.05294151849980244934 0.05223836788416255650 0.05155487975212513091 0.05089085416592488420 0.05024608889092136571 0.04962038078245424588 0.04901352693266815275 0.04842532561207815722 0.04785557703650158284 0.04730408398571100959 0.04677065229605264357 
0.06036437575228723040 0.05947702579778895576 0.05861038440700835211 0.05776441169309545764 0.05693903823500583161 0.05613416892416100284 0.05534968669740649577 0.05458545605239144283 0.05384132627942981447 0.05311713437553402389 0.05241270763059562021 0.05172786589290719050 0.05106242353237604170 0.05041619112613507370 0.04978897689406640292 0.04918058791209968528 0.04859083112990469910 0.04801951421741352394 0.04746644626194516936 0.04693143833486960320 
0.06052424676073856619 0.05963717736417802062 0.05877059418966869286 0.05792447382352070712 0.05709876444747779417 0.05629338909588032375 0.05550824888108445848 0.05474322609410860185 0.05399818711504927177 0.05327298509230826012 0.05256746236977866138 0.05188145265653205246 0.05121478294453707392 0.05056727518717648445 0.04993874775557651663 0.04932901669175943776 0.04873789677802743692 0.04816520244130270689 0.04761074850978648521 0.04707435083754869798 
0.06066363970586535065 0.05977684270851593012 0.05891034116396767079 0.05806412496384080052 0.05723815663550429339 0.05643237413079798398 0.05564669363694245419 0.05488101232790918577 0.05413521099435047307 0.05340915650887102101 0.05270270409967864333 0.05201569941890531873 0.05134798040206370318 0.05069937892245723193 0.05006972224930364423 0.04945883432133404284 0.04886653684914297330 0.04829265025998342314 0.04773699449834938047 0.04719938969482061902 
0.06078275712000060643 0.05989621260005274783 0.05902980279384535678 0.05818352823237067650 0.05735736299990061571 0.05655125715486494786 0.05576513920797834117 0.05499891858623521396 0.05425248802557242067 0.05352572584914661036 0.05281849810115959304 0.05213066051734688289 0.05146206032235514649 0.05081253785128507505 0.05018192799784684105 0.04957006149513016463 0.04897676603722699029 0.04840186725113861110 0.04784518952880702919 0.04730655672893591124 
0.06088176907775361135 0.05999544777784907024 0.05912912917899039444 0.05828282217189583586 0.05745650997686259365 0.05665015228078285059 0.05586368745387074869 0.05509703478348085964 0.05435009667255743387 0.05362276076098345529 0.05291490193846625639 0.05222638422696752186 0.05155706251872489015 0.05090678416248108767 0.05027539039566836232 0.04966271762411277046 0.04906859855349622601 0.04849286317853700873 0.04793533963680424864 0.04739585493443475295 
0.06096081488192235665 0.06007468025459949262 0.05920844397237139817 0.05836212129935961640 0.05753570245487107243 0.05672915453753311216 0.05594242354324088784 0.05517543642126020859 0.05442810312019294439 0.05370031858376356909 0.05299196466475444151 0.05230291193333202332 0.05163302136309585316 0.05098214588424602317 0.05035013179823276397 0.04973682005215632196 0.04914204737410807905 0.04856564727270901161 0.04800745090543828003 0.04746728782108200484 
0.06102000441905369721 0.06013401438625520096 0.05926784515653608226 0.05842151659830016608 0.05759502400572900221 0.05678833987123758226 0.05600141576029943336 0.05523418423812617717 0.05448656080319060069 0.05375844578912340049 0.05304972620345592416 0.05236027747851022124 0.05168996511608050376 0.05103864621317440869 0.05040617086086036924 0.04979238341217168129 0.04919712361807068030 0.04862022763275263698 0.04806152889115784810 0.04752085886256360997 
0.06105941921157012620 0.06017352771483155255 0.05930740566921757079 0.05846107593157597038 0.05763453709850713258 0.05682776518138887151 0.05604071538859308615 0.05527332396775439666 0.05452551006531993621 0.05379717756608358437 0.05308821688143570972 0.05239850666117237127 0.05172791540954155276 0.05107630299151074554 0.05044352201986255363 0.04982941911759928427 0.04923383605325041407 0.04865661074907313283 0.04809757816387688623 0.04755657105337037643 
0.06107911318809158135 0.06019327159228327756 0.05932717387392667796 0.05848084436027909533 0.05765428327533465153 0.05684746836721774749 0.05606035664492973331 0.05529288617897840097 0.05454497792425117009 0.05381653752845524941 0.05310745709503100070 0.05241761687520204993 0.05174688686940268761 0.05109512832346444627 0.05046219510947984321 0.04984793498511252974 0.04925219072825851030 0.04867480114641260097 0.04811560196190617367 0.04757442657542904768 


==> test/01/zzz29z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz29z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz2z0.txt <==
0.21672794328924527285 0.21919329782765442638 0.22174076077930868212 0.22437109109662103923 0.22708503715563754799 0.22988333327777038528 0.23276669569704905305 0.23573581796189505000 0.23879136576610876519 0.24193397121201351552 0.24516422651985286807 0.24848267721183039947 0.25188981481671762763 0.25538606916162609473 0.25897180034095773626 0.26264729047795476458 0.26641273542050014633 0.27026823653824921800 0.27421379281078483992 0.27824929341393461746 
0.21664660146653294537 0.21911118941440937968 0.22165789341365063625 0.22428747535491702636 0.22700068709252113619 0.22979826698062452706 0.23268093585148180713 0.23564939242252730400 0.23870430812441773005 0.24184632135007896880 0.24507603113571468922 0.24839399029892067494 0.25180069807669636095 0.25529659232720292028 0.25888204138329223847 0.26255733567240646664 0.26632267924529634540 0.27017818138346255674 0.27412384848017068428 0.27815957640978039578 
0.21648391259730112579 0.21894696494979962176 0.22149214810596759562 0.22412022981687515499 0.22683196887890530458 0.22962811170072450206 0.23250938830572642768 0.23547650775231487863 0.23853015295895579895 0.24167097492817024573 0.24489958637400632835 0.24821655477144155544 0.25162239486394422094 0.25511756068719709800 0.25870243719260166415 0.26237733158308246262 0.26614246450481626738 0.26999796127013453440 0.27394384331665494470 0.27798002013275985300 
0.21623986674166129074 0.21870060968152013614 0.22124350424354496947 0.22386932692771047138 0.22657884690550059159 0.22937282263764166568 0.23225199791838452290 0.23521709732204981735 0.23826882103092006382 0.24140783902963947050 0.24463478466069865647 0.24795024754889499752 0.25135476592044209143 0.25484881836503969765 0.25843281511683485752 0.26210708896250578537 0.26587188592075200466 0.26972735587560470183 0.27367354338355465160 0.27771037890804817216 
0.21591445025804434366 0.21837210279107441280 0.22091193225898186903 0.22353472674492125272 0.22624126917774464718 0.22903233402595735146 0.23190868340811987558 0.23487106258657988733 0.23792019481303505746 0.24105677549876877719 0.24428146569025377399 0.24759488484299785327 0.25099760290388978268 0.25449013173568463264 0.25807291594719256045 0.26174632322935348361 0.26551063434008098652 0.26936603292797745013 0.27331259543391089872 0.27735028135572081798 
0.21550764732188065764 0.21796141896575138563 0.22049739525638681337 0.22311637861524799553 0.22581916903459922641 0.22860656088032346722 0.23147933910155760184 0.23443827480311507649 0.23748412013587177904 0.24061760246214669579 0.24383941775854955925 0.24715022322895216500 0.25055062911643438683 0.25404118972661637876 0.25762239370689676843 0.26129465366763476863 0.26505829528224100766 0.26891354606231354651 0.27286052406839073070 0.27689922688150869767 
0.21501944194424171819 0.21746853049366385302 0.21999985118556592001 0.22261422342508455086 0.22531246746508062917 0.22809540135917930059 0.23096383731467218237 0.23391857738845101000 0.23696040846519034195 0.24009009645539686195 0.24330837965284618507 0.24661596119782644432 0.25001350060627908212 0.25350160434744950511 0.25708081548614403200 0.26075160245204803688 0.26451434705893478450 0.26836933197064466450 0.27231672789583022398 0.27635658088377734742 
0.21444982048333283142 0.21689340987909605518 0.21941925556712815748 0.22202819643444374198 0.22472107604145935555 0.22749873977664092362 0.23036203140950076151 0.23331178897082610613 0.23634883988104182784 0.23947399524140411398 0.24268804319961187477 0.24599174130322798426 0.24938580776340557588 0.25287091157075886061 0.25644766143818142901 0.26011659359547867343 0.26387815853080526241 0.26773270686550004749 0.27168047466050820882 0.27572156857819452025 
0.21379877463779084490 0.21623603297225951758 0.21875556476940685724 0.22135823070410293179 0.22404490048967226623 0.22681645029642436007 0.22967375957586383395 0.23261770720431074189 0.23564916684674663827 0.23876900142956603013 0.24197805660096952107 0.24527715305206806984 0.24866707757335618223 0.25214857273399882143 0.25572232510034403896 0.25938895196087913275 0.26314898660330737767 0.26700286230004227628 0.27095089530250821008 0.27499326731746626118 
0.21306630490539835154 0.21549638260274406321 0.21800873983413684987 0.22060426112288883393 0.22328384491670216772 0.22604840134352027770 0.22889884939321933355 0.23183611342380675002 0.23486111887206828630 0.23797478702914423576 0.24117802872263199854 0.24447173673071917466 0.24785677674395234504 0.25133397669153678677 0.25490411426831721675 0.25856790254438677401 0.26232597362150322784 0.26617886042885335884 0.27012697693201609406 0.27417059726276798992 
0.21225242448386669181 0.21467445269918142281 0.21717875084150775611 0.21976622903661313657 0.22243781671072715422 0.22519446076773561027 0.22803712322968663906 0.23096677822562827753 0.23398440818857577095 0.23709099909231076686 0.24028753452969517368 0.24357498840422453501 0.24695431598019695896 0.25042644301987870836 0.25399225273700132277 0.25765257032684762972 0.26140814490946540083 0.26525962886185194822 0.26920755473393470636 0.27325231025131052620 
0.21135716358158693207 0.21377025286860731890 0.21626558179609994825 0.21884408747132894080 0.22150673212185764682 0.22425450178700817583 0.22708840453216314059 0.23000946806044419990 0.23301873656429616943 0.23611726662182802583 0.23930612189961336655 0.24258636637628680499 0.24595905575273294130 0.24942522667078018128 0.25298588333296190278 0.25664198111653685475 0.26039440682765879753 0.26424395537515399379 0.26819130289056020144 0.27223697671097762951 
0.21038057409565261158 0.21278381339756094470 0.21526923600295577721 0.21783780693074489276 0.22049052251836637195 0.22322840972627622236 0.22605252505151365860 0.22896395291968965613 0.23196380338633662554 0.23505320893109130087 0.23823332007064373927 0.24150529944857648812 0.24487031398366768120 0.24832952457754695064 0.25188407280752905804 0.25553506397867892241 0.25928354590947910729 0.26313048292054486144 0.26707672474217430958 0.27112297051770339884 
0.20932273460206057836 0.21171519062302784908 0.21418974188741743414 0.21674738173032870314 0.21938914129458650382 0.22211608954821648876 0.22492933302792533778 0.22783001518046394618 0.23081931513026895941 0.23389844564555650752 0.23706865000329374604 0.24033119736370783803 0.24368737615581451128 0.24713848484821085427 0.25068581934092853958 0.25433065608117083611 0.25807422991103384780 0.26191770565537197957 0.26586214263988838802 0.26990845181098799266 
0.20818375558906401790 0.21056447260507238362 0.21302715919335743489 0.21557283680856564878 0.21820257138143486775 0.22091747414407783556 0.22371870233150728535 0.22660745964397172036 0.22958499630871889718 0.23265260851757213478 0.23581163693326667730 0.23906346384714635689 0.24240950842767139406 0.24585121931855316579 0.24939006362680374296 0.25302751109404220120 0.25676501199811307963 0.26060396715002043244 0.26454568835101943680 0.26859134804672224472 
0.20696378484962091315 0.20933178501484009382 0.21178158547237410647 0.21431423492914150608 0.21693083327850962161 0.21963253331515278366 0.22242054251005435872 0.22529612475519700254 0.22826060194306277418 0.23131535518274654040 0.23446182536505419391 0.23770151266393949041 0.24103597438917165330 0.24446682037152639433 0.24799570475369056566 0.25162431267008078528 0.25535433983735622565 0.25918746259557723377 0.26312529556744668202 0.26716933410274479321 
0.20566301293347055701 0.20801729713229308305 0.21045316275215733559 0.21297168415711653644 0.21557399348830946773 0.21826128332796942977 0.22103480963836025230 0.22389589492369924018 0.22684593152558876761 0.22988638490529697544 0.23301879668026434511 0.23624478705438570203 0.23956605609354950093 0.24298438302469041461 0.24650162234635128455 0.25011969499523423188 0.25384057208565397046 0.25766624782748598355 0.26159869722044520879 0.26563981329836550138 
0.20428167854456527608 0.20662122782870442905 0.20904208424684597722 0.21154534545885778085 0.21413217318964231084 0.21680379687005496558 0.21956151779171767524 0.22240671377565060518 0.22534084433029594186 0.22836545623258816540 0.23148218939632070335 0.23469278277978936065 0.23799907990594992846 0.24140303328733436761 0.24490670661178962075 0.24851227287885085948 0.25222200568253921871 0.25603825940826768770 0.25996343218848250167 0.26399990317355614966 
0.20282007375660865423 0.20514385139111318557 0.20754860094766389156 0.21003544024182635441 0.21260555694134722349 0.21526021317089055751 0.21800075088280446156 0.22082859805688948018 0.22374527578735622924 0.22675240629843890217 0.22985172189264133080 0.23304507476250108100 0.23633444746312662343 0.23972196360690747885 0.24320989793462208239 0.24680068422584047760 0.25049691835738441270 0.25430135193456282483 0.25821686895166112707 0.26224643354445370536 
0.20127854890972934898 0.20358550303147585070 0.20597302791086985474 0.20844225761943660502 0.21099440116302953241 0.21363074798935524634 0.21635267451172029984 0.21916165178174662476 0.22205925446380048172 0.22504717128116977221 0.22812721711330410934 0.23130134691444734218 0.23457167157714831074 0.23794047574254623134 0.24141023729395047481 0.24498364773250438930 0.24866363158659493537 0.25245336102093823838 0.25635625813914519888 0.26037597091210989975 


==> test/01/zzz2z1.txt <==
0.07594805591393341548 0.07645332641729798984 0.07691158873399864260 0.07732212716007981490 0.07768419371770707293 0.07799701452657813172 0.07825979692422146972 0.07847173726534067972 0.07863202933149061880 0.07873987328293857724 0.07879448508333512791 0.07879510632376303392 0.07874101436511191099 0.07863153270619277491 0.07846604146965718840 0.07824398787922032250 0.07796489658103669673 0.07762837964099729426 0.07723414603033061654 0.07678201039665766281 
0.07599438622282940481 0.07650033460396191143 0.07695931262461810918 0.07737059902853372917 0.07773343946646325830 0.07804705293780586639 0.07831063898074559770 0.07852338554030990903 0.07868447744619262718 0.07879310543398997113 0.07884847564330377256 0.07884981952284204898 0.07879640406537992414 0.07868754228380918370 0.07852260382355845392 0.07830102558696712400 0.07802232222289245955 0.07768609631162451401 0.07729204805333693418 0.07683998425048503556 
0.07608700434980923688 0.07659431315110229455 0.07705472813197815352 0.07746751686297373429 0.07783191218180633697 0.07814711877743642232 0.07841232052064515956 0.07862668846896073149 0.07878938947897998202 0.07889959536352501857 0.07895649253304794224 0.07895929205892157632 0.07890724008975648351 0.07879962854010565121 0.07863580595380029181 0.07841518842219714902 0.07813727041194161449 0.07780163532927143744 0.07740796562090748734 0.07695605218829353056 
0.07622582436165931119 0.07673518551865984860 0.07719776988921843441 0.07761282810957680078 0.07797957362035200235 0.07829718946948829861 0.07856483585543791448 0.07878165833590783373 0.07894679663724139818 0.07905939400808212336 0.07911860706644134600 0.07912361609003985830 0.07907363569461887953 0.07896792583305675683 0.07880580302933989922 0.07858665173607967680 0.07830993567340546746 0.07797520897261235595 0.07758212691272811656 0.07713045600592619011 
0.07641071497119758527 0.07692283467265938202 0.07738833779665894863 0.07780645206576289330 0.07817636472053650365 0.07849722962472696630 0.07876817509571033826 0.07898831238199138793 0.07915674472599561196 0.07927257696512064744 0.07933492563459547398 0.07934292954017758970 0.07929576076562253051 0.07919263606816263901 0.07903282859442285757 0.07881567981937613598 0.07854061157298816709 0.07820713797504437459 0.07781487705146647449 0.07736356175976914773 
0.07664149664913261217 0.07715710040412114556 0.07762629455899511255 0.07804827763627927850 0.07842220357130408326 0.07874718921317259979 0.07902232252068509821 0.07924667137035185105 0.07941929291962898652 0.07953924349180943598 0.07960558896664221562 0.07961741567045235723 0.07957384175953088890 0.07947402907954825846 0.07931719546081270056 0.07910262737401393962 0.07882969282412669032 0.07849785430311066736 0.07810668155832417581 0.07765586386864915813 
0.07691793773497415665 0.07743777573569754491 0.07791146239892106362 0.07833816034905492776 0.07871698271522784007 0.07904700113597419586 0.07932725440350564539 0.07955675765910190378 0.07973451209035913034 0.07985951511584590823 0.07993077106971170631 0.07994730241545855431 0.07990816152250040938 0.07981244302968680537 0.07965929679526584373 0.07944794139174028713 0.07917767804639400109 0.07884790485494733159 0.07845813101007047263 0.07800799069461948620 
0.07723974951565555636 0.07776460240477378605 0.07824361895193659988 0.07867591864579163985 0.07906056580457811178 0.07939657821199069820 0.07968293629826134206 0.07991859277219093283 0.08010248266685969509 0.08023353381150342967 0.08031067778090007769 0.08033286139916970270 0.08029905888532523628 0.08020828472143276544 0.08005960729882348470 0.07985216335128728082 0.07958517311476166756 0.07925795606021418527 0.07886994693239092469 0.07842071169838465972 
0.07760658023505953573 0.07813726541580551244 0.07862249235825979898 0.07906132947759697549 0.07945278364530242166 0.07979580960914910148 0.08008931980535809181 0.08033219446454080426 0.08052329199338524590 0.08066145968240799602 0.08074554484321569414 0.08077440651499497026 0.08074692789819797045 0.08066202967189545214 0.08051868432730810432 0.08031593159982353125 0.08005289500115117529 0.07972879933875695602 0.07934298896089440889 0.07889494628768270457 
0.07801800799488689542 0.07855538666512894286 0.07904775558769998323 0.07949412326103394433 0.07989342968988537297 0.08024455677394524977 0.08054633884948093903 0.08079757328722907139 0.08099703115973266865 0.08114346808152776702 0.08123563539455967708 0.08127229191939663866 0.08125221652057625088 0.08117422174064312101 0.08103716873869001858 0.08083998371954764783 0.08058167595126268512 0.08026135733276798523 0.07987826328474705029 0.07943177449559421510 
0.07847353250950872550 0.07901851766212329709 0.07951902006637731612 0.07997397828895345950 0.08038225507925990387 0.08074264894726558561 0.08105390553139141252 0.08131472867516188752 0.08152379127678865967 0.08167974608941085124 0.08178123673409862238 0.08182690924745576744 0.08181542452406721788 0.08174547203141084573 0.08161578516726124277 0.08142515858841434251 0.08117246775158390437 0.08085669075630520786 0.08047693234973152254 0.08003244963523506450 
0.07897256568873192717 0.07952613140747832876 0.08003582872673259407 0.08050051474914270144 0.08091896339093519741 0.08128987840446569302 0.08161190565365716854 0.08188364460523837873 0.08210365918284937004 0.08227048826522834202 0.08238265620496812436 0.08243868381226056308 0.08243710029682616014 0.08237645669367189838 0.08225534131052984754 0.08207239771526457506 0.08182634571035342363 0.08151600559113733602 0.08114032572263872589 0.08069841306736165454 
0.07951442105046166442 0.08007761355232562162 0.08059764868393200221 0.08107328858994951315 0.08150320533087250519 0.08188599562600475112 0.08222019407353325926 0.08250428490928526926 0.08273671258414216911 0.08291589158368477264 0.08304021600828516425 0.08310806949979221425 0.08311783615730491959 0.08306791313592065684 0.08295672566592160457 0.08278274525176070042 0.08254451178342793460 0.08224066017525187566 0.08186995188232434884 0.08143131116856480722 
0.08009830202436021840 0.08067225306743035229 0.08120386386672029388 0.08169178559585087152 0.08213457371660060069 0.08253070469514742213 0.08287859010518579261 0.08317658837422713114 0.08342301466074915350 0.08361614947708335965 0.08375424674469549025 0.08383554202131832112 0.08385826169668070262 0.08382063402678416320 0.08372090296547522736 0.08355734584242872909 0.08332829599634578033 0.08303217144411792483 0.08266751046284188942 0.08223301446314749963 
0.08072328932447291050 0.08130923282631531690 0.08185376811966789401 0.08235541621013303670 0.08281259924453163168 0.08322365933279859962 0.08358687327783534404 0.08390046382168826755 0.08416260820754400962 0.08437144491920403611 0.08452507947209511596 0.08462159014410476632 0.08465903458131530945 0.08463545830905999656 0.08454890632676649587 0.08439743915613327763 0.08417915491540833850 0.08389221914203193187 0.08353490406177778438 0.08310563861258617180 
0.08138832779309571053 0.08198762079369011080 0.08254655957550295631 0.08306351188048166634 0.08353674771859433135 0.08396446011368004225 0.08434477985166871639 0.08467578542714665479 0.08495550942853465071 0.08518194252009371470 0.08535303608037607404 0.08546670450169031874 0.08552082817541574455 0.08551325830137397610 0.08544182487639737089 0.08530434953992938052 0.08509866536712243357 0.08482264614682390180 0.08447424802965100565 0.08405156641434284592 
0.08209221354168348694 0.08270636297984651497 0.08328133750817209857 0.08381532401769628549 0.08430641963568409614 0.08475265355165839676 0.08515200058801287997 0.08550238860669505392 0.08580170155935422371 0.08604777965226008407 0.08623841782762528552 0.08637136360686464842 0.08644431531728347107 0.08645492184462284790 0.08640078533751961720 0.08627946876006464816 0.08608851086632823835 0.08582545204849020837 0.08548787549565968480 0.08507346890998178368 
0.08283358300383421302 0.08346428007584037745 0.08405710345964270691 0.08461002704644721151 0.08512095325478742647 0.08558773386925654092 0.08600818034202917239 0.08638006685226626291 0.08670112854992706453 0.08696905670196712623 0.08718149197100025227 0.08733601678085954612 0.08743014764223051849 0.08746132842231425786 0.08742692586899347695 0.08732422929648121779 0.08715045728963562166 0.08690277568514899464 0.08657833299451553333 0.08617432171229245930 
0.08361090696092185470 0.08426007086003811652 0.08487276920811100134 0.08544672745366249655 0.08597963246776188506 0.08646914832855116806 0.08691292005858086700 0.08730856991041380244 0.08765368908612067300 0.08794582663468109018 0.08818247657354910674 0.08836106390334276528 0.08847893004846489606 0.08853331833341014645 0.08852136041965880109 0.08844006526723106887 0.08828631331058407750 0.08805686040795460134 0.08774835908496113335 0.08735740898512033004 
0.08442249517078925791 0.08509232719527910771 0.08572717505910053271 0.08632448109232999933 0.08688170083404640753 0.08739630691860519884 0.08786578165332929735 0.08828760364468733746 0.08865923124946065159 0.08897808417708738538 0.08924152378517220818 0.08944683221049759547 0.08959119031487620954 0.08967165444320260304 0.08968513220900038718 0.08962835804220015135 0.08949787027751501811 0.08928999355112421377 0.08900083395225397154 0.08862630094551236792 


==> test/01/zzz2z2.txt <==
-0.10858509011276554213 -0.10701026060909726856 -0.10547053133201007846 -0.10396594552996157867 -0.10249650360116324688 -0.10106216598672521090 -0.09966285625820542338 -0.09829846431872882317 -0.09696884964365071191 -0.09567384449556171067 -0.09441325705835594551 -0.09318687444531979780 -0.09199446554611430404 -0.09083578368666204994 -0.08971056908401658925 -0.08861855108513536083 -0.08755945018405569824 -0.08653297981632400437 -0.08553884793275158549 -0.08457675835678703236 
-0.10855007859894930111 -0.10697516038251614345 -0.10543538785697147142 -0.10393080165671138293 -0.10246139928680299269 -0.10102713810080701795 -0.09962793846916224993 -0.09826368705433027873 -0.09693424011666158802 -0.09563942678467853009 -0.09437905223418634193 -0.09315290073148912997 -0.09196073850636106439 -0.09080231642985529816 -0.08967737248025231533 -0.08858563398733382277 -0.08752681965070772951 -0.08650064133216471551 -0.08550680562514373362 -0.08454501520646025281 
-0.10848000785669727197 -0.10690491446504658823 -0.10536505805664835023 -0.10386047395310943342 -0.10239115378853019811 -0.10095704866053746562 -0.09955807246330630744 -0.09819410531276849541 -0.09686499698398677582 -0.09557057029230452139 -0.09431062436222192868 -0.09308493774008931576 -0.09189327131798540049 -0.09073537104614586013 -0.08961097041980353728 -0.08851979273323980213 -0.08746155309927673704 -0.08643596023648349169 -0.08544271802919843617 -0.08448152686724792748 
-0.10837478201290742796 -0.10679943156432451790 -0.10525945595146589395 -0.10375488231054764976 -0.10228569325367094234 -0.10085183028950649164 -0.09945319741075703268 -0.09808966474945050862 -0.09676107221421244298 -0.09546723303833076768 -0.09420793718230750791 -0.09298295454866079002 -0.09179203797934543108 -0.09063492601693930173 -0.08951134541957615764 -0.08842101342654534735 -0.08736363977667593872 -0.08633892848529421682 -0.08534657938791861964 -0.08438628946016886456 
-0.10823425613882850516 -0.10665857382787821694 -0.10511845187434309956 -0.10361390608394434321 -0.10214490662609933269 -0.10071138183306067859 -0.09931322214076471200 -0.09795028406006404953 -0.09662239408508163652 -0.09532935246449854294 -0.09407093678001654524 -0.09284690529290093308 -0.09165700003379632921 -0.09050094962268978582 -0.08937847181501641647 -0.08828927577668928273 -0.08723306409558741203 -0.08620953454009881722 -0.08521838157701300265 -0.08425929766168416268 
-0.10805823488059954074 -0.10648215573401673129 -0.10494187163408397190 -0.10343738352478724918 -0.10196864533372129724 -0.10053556827587215028 -0.09913802525917707331 -0.09777585526495947976 -0.09644886760155158001 -0.09515684595456520845 -0.09389955218035908602 -0.09267672980912987357 -0.09148810724024905583 -0.09033340062500692935 -0.08921231644111041192 -0.08812455376960813547 -0.08706980628888565110 -0.08604776400250076229 -0.08505811471835027227 -0.08410054529635190013 
-0.10784647058880185433 -0.10626994259350527883 -0.10472949540318877981 -0.10322511104739934273 -0.10175672290812631804 -0.10032422067752945483 -0.09892745535511195121 -0.09756624413904516069 -0.09624037510160006470 -0.09494961157185162481 -0.09369369617772493886 -0.09247235452301018344 -0.09128529849306298016 -0.09013222919597840832 -0.08901283955481034682 -0.08792681657174727938 -0.08687384328784632237 -0.08585360046266818368 -0.08486576799753559053 -0.08391002612459033672 
-0.10759866090857428400 -0.10602164864801362498 -0.10448105633776642864 -0.10297684235349507942 -0.10150891457385520511 -0.10007713617100739978 -0.09868133134469603274 -0.09732129083450916096 -0.09599677709395190717 -0.09470752905351625950 -0.09345326643567898606 -0.09223369361212285789 -0.09104850301301418980 -0.08989737811103340470 -0.08877999601040506561 -0.08769602967472439614 -0.08664514982808405041 -0.08562702656279007341 -0.08464133068453358333 -0.08368773482277226672 
-0.10731444578243622134 -0.10573693475220861948 -0.10419623894636814709 -0.10269228745495935506 -0.10122495686279209259 -0.09979407808794900359 -0.09839944301815559125 -0.09704081076034355713 -0.09571791338618218514 -0.09443046111258258934 -0.09317814689935188799 -0.09196065047678812776 -0.09077764183583741930 -0.08962878422473598283 -0.08851373670105215641 -0.08743215628866100875 -0.08638369978697536811 -0.08536802527587447620 -0.08438479335503638878 -0.08343366815134133085 
-0.10699340380987092114 -0.10541540563201638736 -0.10387467724053817131 -0.10237111165718193462 -0.10090454733440466784 -0.09947477629984081970 -0.09808155187963367438 -0.09672459580252736056 -0.09540360457785085346 -0.09411825511128013577 -0.09286820957235795981 -0.09165311955984042913 -0.09047262962881136295 -0.08932638025102108970 -0.08821401028040672110 -0.08713515899189218372 -0.08608946775528211748 -0.08507658139869593572 -0.08409614930839626190 -0.08314782630455404278 
-0.10663504790296066127 -0.10505660672544789302 -0.10351595272658620228 -0.10201293459882553039 -0.10054734451780386606 -0.09911892789737598852 -0.09772739239801095379 -0.09637241599228134337 -0.09505365401141384341 -0.09377074518232916822 -0.09252331671895952514 -0.09131098856140430764 -0.09013337686854658304 -0.08899009687013020864 -0.08788076517766144069 -0.08680500164321904022 -0.08576243084356482971 -0.08475268325523101220 -0.08377539617529869420 -0.08283021443273670681 
-0.10623882017990383952 -0.10466002064022844609 -0.10311959234153321441 -0.10161732949373014634 -0.10015296824060929137 -0.09872619837384825903 -0.09733667382275282276 -0.09598402175717329898 -0.09466785029319427225 -0.09338775488766308530 -0.09214332355974658162 -0.09093414109827066549 -0.08975979241384059171 -0.08861986518329181828 -0.08751395191688976505 -0.08644165155975779002 -0.08540257072052705178 -0.08439632460336451980 -0.08342253770483072650 -0.08248084432452995607 
-0.10580408605569904812 -0.10422506331402900392 -0.10268506650558809068 -0.10118382279395257695 -0.09972100057705489407 -0.09829622353465490570 -0.09690908276197883475 -0.09555914692046488246 -0.09424597051652679192 -0.09296910051538212483 -0.09172808153409320320 -0.09052245985809125040 -0.08935178650525336941 -0.08821561953230661057 -0.08711352574684798344 -0.08604508195839531692 -0.08500987587542108148 -0.08400750673286919157 -0.08303758571612965267 -0.08209973623245803154 
-0.10533012753600515254 -0.10375108005460026428 -0.10221178757283759519 -0.10071189459943727385 -0.09925098773900277449 -0.09782861242573744065 -0.09644428677004261707 -0.09509751264618056255 -0.09378778433706566608 -0.09251459512324543277 -0.09127744220315280044 -0.09007583029474786063 -0.08890927421677505271 -0.08777730069383313238 -0.08667944957980032450 -0.08561527465155445438 -0.08458434408989277953 -0.08358624073656151232 -0.08262056219436059168 -0.08168692082032445734 
-0.10481613582312082622 -0.10323734179552933321 -0.10169910913172473810 -0.10020098029195595446 -0.09874244335378168369 -0.09732295165924946534 -0.09594193924627360259 -0.09459883255714898742 -0.09329305906230983547 -0.09202405343738113974 -0.09079126186052471903 -0.08959414490097217243 -0.08843217937326589007 -0.08730485944645048624 -0.08621169722696576943 -0.08515222297812942431 -0.08412598509603393115 -0.08313254992912333385 -0.08217150150442666112 -0.08124244120549646564 
-0.10426120355230021619 -0.10268304217267157363 -0.10114632686657606953 -0.09965047408287996955 -0.09819485372491863762 -0.09677881161120530096 -0.09540168599865339605 -0.09406281927383194907 -0.09276156591764371517 -0.09149729770344453006 -0.09026940690059263861 -0.08907730807535015061 -0.08792043892886587664 -0.08679826049173701430 -0.08571025690348273163 -0.08465593493796336189 -0.08363482338699029794 -0.08264647237947123082 -0.08169045268872619781 -0.08076635506327474456 
-0.10366431738473733115 -0.10208729647628055071 -0.10055268207902808009 -0.09905973544806914721 -0.09760768585180769341 -0.09619575506199964932 -0.09482317386330270381 -0.09348919262188182255 -0.09219308763098854609 -0.09093416455816066835 -0.08971175996305129352 -0.08852524157096999802 -0.08737400777511060423 -0.08625748668814897657 -0.08517513495726475314 -0.08412643648325106305 -0.08311090113449275119 -0.08212806351304520469 -0.08117748180773226574 -0.08025873675453314149 
-0.10302435245798234609 -0.10144914426868521795 -0.09991736952518665005 -0.09842809977856081805 -0.09698039917224331175 -0.09557334892168280194 -0.09420606177067585019 -0.09287768971940385532 -0.09158742742626795053 -0.09033451293515820657 -0.08911822682248191074 -0.08793789047036786044 -0.08679286391245739918 -0.08568254352848352073 -0.08460635975417611643 -0.08356377490328334434 -0.08255428115468442518 -0.08157739873048457102 -0.08063267427462438020 -0.07971967943203345230 
-0.10234007162711294958 -0.10076755861529129721 -0.09923955197447238696 -0.09775489496874412154 -0.09631246213692204461 -0.09491117968181236875 -0.09355003457831390090 -0.09222807705878974249 -0.09094441941952122188 -0.08969823293372219952 -0.08848874392135047673 -0.08731522957556205056 -0.08617701387586768069 -0.08507346375915157688 -0.08400398562767287525 -0.08296802222102177271 -0.08196504985047699254 -0.08099457597958424626 -0.08005613712824735662 -0.07914929707575768525 
-0.10161013499010053407 -0.10004146659089459270 -0.09851838478866745130 -0.09703946598502127818 -0.09560337472488834865 -0.09420887309033061652 -0.09285481980197771157 -0.09154016451791990860 -0.09026394025930491172 -0.08902525545885874025 -0.08782328635363563507 -0.08665727003466225375 -0.08552649825629975167 -0.08443031200458209207 -0.08336809677634199334 -0.08233927850265383708 -0.08134332004661752602 -0.08037971820912803711 -0.07944800118302303149 -0.07854772640380472404 


==> test/01/zzz2z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz2z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz30z0.txt <==
0.29208105051029126242 0.29400412057225888685 0.29574777739131014043 0.29731130273608363801 0.29869377148548192924 0.29989403387167185011 0.30091070496910771181 0.30174215639610391104 0.30238650740135097905 0.30284161373173951182 0.30310505333982479259 0.30317410836238900540 0.30304574306629455949 0.30271657775898369591 0.30218285916207071606 0.30144042869364057191 0.30048469192127447158 0.29931059588334002486 0.29791262732924106427 0.29628485628502321259 
0.28877288609611351244 0.29067018679397799152 0.29238832474733028599 0.29392637637069884970 0.29528326974969376639 0.29645775882634334275 0.29744840612891060294 0.29825356986100887147 0.29887139267341772397 0.29929979048449850687 0.29953644042336696751 0.29957876749064099586 0.29942392999906186635 0.29906880440374239427 0.29850997091745445911 0.29774370254916715517 0.29676596222762552379 0.29557241594717958977 0.29415847501890746152 0.29251938812031952342 
0.28564306866312794142 0.28751541576020905877 0.28920895843333399577 0.29072260824968776394 0.29205517231625083285 0.29320532555509742911 0.29417159085918237471 0.29495232424560374751 0.29554570294681259401 0.29594971510946987969 0.29616215037850329717 0.29618059117774592215 0.29600240503556940475 0.29562473893946944470 0.29504451755483729336 0.29425844835794812138 0.29326303849288065662 0.29205463065884534890 0.29062946867888989066 0.28898380737159273801 
0.28269103248362409397 0.28453944915039602881 0.28620948497610876338 0.28769992587846743293 0.28900948571052426095 0.29013678021861355472 0.29108030750711733070 0.29183843331541092780 0.29240937975875874733 0.29279121662806484316 0.29298185480343041931 0.29297904180627026838 0.29278036002600071885 0.29238322876372885295 0.29178491200447703724 0.29098253483490776894 0.28997311272710313279 0.28875359951643109202 0.28732096166621412525 0.28567228785192799734 
0.27991620084196466856 0.28174186338164181054 0.28338960644223737395 0.28485812457754866589 0.28614606442876494574 0.28725200210171492055 0.28817442563526213251 0.28891172175016371915 0.28946216614474690187 0.28982391684060010428 0.28999501040088293546 0.28997336121790368013 0.28975676449843434934 0.28934290408496898817 0.28872936686443440024 0.28791366625010278435 0.28689327806419301359 0.28566569301356226074 0.28422849061760735445 0.28257943946321689710 
0.27731800284888696861 0.27912219709196989248 0.28074895283365036702 0.28219690156072502196 0.28346464532527188007 0.28455073812421910473 0.28545367118205228207 0.28617186190523524747 0.28670364622946525879 0.28704727418870584765 0.28720090874159709404 0.28716262816602666774 0.28693043266486323306 0.28650225621327829462 0.28587598511818879121 0.28504948523687589912 0.28402064026600343238 0.28278740385601786045 0.28134786832743613472 0.27970035213700450427 
0.27489588180931318062 0.27667996930370047926 0.27828710623966912419 0.27971588350642956344 0.28096487718737855888 0.28203263388783728072 0.28291765906349242155 0.28361840845925934129 0.28413328267917303815 0.28446062494316098901 0.28459872221077325838 0.28454581003974249720 0.28430008178171356503 0.28385970298509188847 0.28322283215816662638 0.28238764931320864404 0.28135239390692690087 0.28011541381706933640 0.27867522669911493072 0.27703059424810377864 
0.27264929971323770275 0.27441469207384922013 0.27600361931489603151 0.27741464903794571528 0.27864634602997540025 0.27969726117625914874 0.28056592272482072659 0.28125083018913626942 0.28175045108480639700 0.28206322069399181185 0.28218754511859239775 0.28212180800045694173 0.28186438143715680793 0.28141364178720923439 0.28076799121617768140 0.27992588595086542735 0.27888587223142613514 0.27764663080621820868 0.27620703040385052862 0.27456618983134328804 
0.27057774019598845872 0.27232587996356272253 0.27389802990812012196 0.27529274730048153286 0.27650859671831823361 0.27754414206240340945 0.27839794047039523317 0.27906853848765911241 0.27955447077692457958 0.27985426162940740813 0.27996642956914735700 0.27988949540633611957 0.27962199417924749056 0.27916249151041078180 0.27850960496846893788 0.27766203104264924884 0.27661857826169411467 0.27537820677252677903 0.27394007427872524296 0.27230358757462042041 
0.26868071108314539597 0.27041305767629308932 0.27196987305354014541 0.27334971353754194956 0.27455115148041236983 0.27557276988464091128 0.27641315860669729565 0.27707091251418014544 0.27754463190582556731 0.27783292547756582858 0.27793441612225355808 0.27784774987649279998 0.27757160836308603091 0.27710472510671768642 0.27644590610463809499 0.27559405498956840441 0.27454820300017412915 0.27330754374346982738 0.27187147236390324379 0.27023962820887387215 
0.26695774698340835052 0.26867576660492403784 0.27021869109220536531 0.27158508231573330605 0.27277352578114827386 0.27378262738905079221 0.27461101155757294823 0.27525732105653866189 0.27572021885463143809 0.27599839225277650323 0.27609055956580841329 0.27599547961429571341 0.27571196428988659077 0.27523889444873628207 0.27457523935379701818 0.27372007981081225569 0.27267263500596394810 0.27143229283727526857 0.26999864322454419918 0.26837151348411786289 
0.26540841206229409677 0.26711357066778917968 0.26864404239462336133 0.26999839885203796852 0.27117524193939662736 0.27217320233284092446 0.27299093917800543174 0.27362714129977050437 0.27408053020338513095 0.27434986511310022195 0.27443395027390810048 0.27433164472499527164 0.27404187473342861425 0.27356364904454422149 0.27289607705100171753 0.27203838989391976311 0.27098996437559424999 0.26975034937512254452 0.26831929421288031046 0.26669677811491970809 
0.26403230297244767444 0.26572606160931511177 0.26724550896646093179 0.26858922875839885691 0.26975584079155967565 0.27074400082491073549 0.27155240152183718338 0.27217977476115345903 0.27262489554603841491 0.27288658772233154171 0.27296373169172832851 0.27285527427834893599 0.27256024087428876168 0.27207774994501027210 0.27140702991174542325 0.27054743833827082922 0.26949848322737096629 0.26825984607474068211 0.26683140613693456800 0.26521326515517917866 
0.26282905185043026197 0.26451286383056271667 0.26602270310350645266 0.26735716642353674066 0.26851489164353259387 0.26949455865340499194 0.27029489132327921830 0.27091466067696762243 0.27135268949728358345 0.27160785853845870186 0.27167911449232456933 0.27156547982238354866 0.27126606454036722438 0.27078007994946223791 0.27010685431269865209 0.26924585032004694218 0.26819668412087793730 0.26695914555953487168 0.26553321910493787872 0.26391910481007802014 
0.26179832927041479795 0.26347363875899942887 0.26497527319346553254 0.26630184218870978086 0.26745200070562874517 0.26842445082189780869 0.26921794444090790810 0.26983128712615406242 0.27026334322766965013 0.27051304244189466885 0.27057938791672764278 0.27046146597849352045 0.27015845751533412722 0.26966965099977269205 0.26899445706953983848 0.26813242450834051667 0.26708325737655896903 0.26584683293758293310 0.26442321991320427710 0.26281269648993343946 
0.26093984704830208710 0.26260808874155450177 0.26410290872264668982 0.26542292843220771648 0.26656681816837490828 0.26753329948764964508 0.26832114849230070952 0.26892920015907079145 0.26935635384534623027 0.26960158008472301372 0.26966392875419803454 0.26954253865952887415 0.26923664854270301650 0.26874560946475434253 0.26806889845734721556 0.26720613326721620595 0.26615708793943465560 0.26492170890103378111 0.26350013112036313467 0.26189269383687518999 
0.26025336080270666805 0.26191596043626974577 0.26340534452335939708 0.26472014464909909837 0.26585904404801324885 0.26682078046802526483 0.26760414988157438243 0.26820801117248266321 0.26863129190992157680 0.26887299529745312121 0.26893220835581266304 0.26880811136272086959 0.26849998853119483311 0.26800723985919461256 0.26732939402787825323 0.26646612216374249149 0.26541725221292933323 0.26418278360675478966 0.26276290183033940151 0.26115799244697490700 
0.25973867219547758234 0.26139704767745869374 0.26288236428542194334 0.26419326159281597555 0.26532843290655400148 0.26628662845486344990 0.26706665939348900318 0.26766740273936417971 0.26808780732440440353 0.26832690083935528680 0.26838379800887851578 0.26825770990434699703 0.26794795436016105583 0.26745396741295102139 0.26677531563122897085 0.26591170914694628458 0.26486301514178522964 0.26362927148271636524 0.26221070014726494124 0.26060772003396281971 
0.25939563079075206309 0.26105119379266539248 0.26253380334805365148 0.26384210453018891451 0.26497479753052310958 0.26593064105138586317 0.26670845649815400069 0.26730713306708031585 0.26772563380897690388 0.26796300272668543974 0.26801837293599944934 0.26789097588562721386 0.26758015159215153833 0.26708535980121922426 0.26640619193714010216 0.26554238365102833530 0.26449382772454904655 0.26326058703506116654 0.26184290724204134504 0.26024122881840844324 
0.25922413548658795879 0.26087829335439727263 0.26235955078393830009 0.26366655564936347655 0.26479801163396332608 0.26575268172200344763 0.26652939248066120914 0.26712703922182623462 0.26754459211773756744 0.26778110332240995239 0.26783571512280685001 0.26770766911001114829 0.26739631632159899244 0.26690112826263423518 0.26622170866508404474 0.26535780579547790792 0.26430932507032156575 0.26307634169093774279 0.26165911296743055159 0.26005808996931284449 


==> test/01/zzz30z1.txt <==
0.34855553591805904512 0.35255050525085335211 0.35668499955420773784 0.36096098270808152364 0.36538054835675726206 0.36994592944626364384 0.37465950952159532417 0.37952383601360889509 0.38454163578010946978 0.38971583319557140390 0.39504957110001714948 0.40054623490201596292 0.40620948004963947087 0.41204326287266579421 0.41805187433975260491 0.42423997534312385405 0.43061263030998558898 0.43717533250118800758 0.44393400799859444872 0.45089497402009520721 
0.35122500577485921136 0.35524910850779534144 0.35941343091061650483 0.36371990871271719925 0.36817059860702450180 0.37276768622405404008 0.37751349543250706242 0.38241049907545138220 0.38746133124286247229 0.39266880115231611592 0.39803590864473370470 0.40356586117548581827 0.40926209194975926575 0.41512827844266808608 0.42116835983946326882 0.42738655073403392093 0.43378734642526667331 0.44037551188820839299 0.44715604135686581877 0.45413406784684900996 
0.35375607748084125781 0.35780749209485201989 0.36199970686774540773 0.36633462262514654428 0.37081425113456928377 0.37544072141042145185 0.38021628690892689262 0.38514333361282770962 0.39022438896357264371 0.39546213152609682728 0.40085940115111573512 0.40641920920543411766 0.41214474813124379882 0.41803939910878357145 0.42410673584139813030 0.43035052132828227611 0.43677469276883862381 0.44338332726951351637 0.45018057769381197852 0.45717056403384265240 
0.35614814434944147559 0.36022507552302612810 0.36444328184036656193 0.36880462378555456393 0.37331106189568458165 0.37796466137413586850 0.38276759717995095800 0.38772215950335991996 0.39283075947250334359 0.39809593483738231479 0.40352035522819845736 0.40910682636389106293 0.41485829226099901756 0.42077783401982432610 0.42686866308906340484 0.43313410596885859594 0.43957757605229125231 0.44620252672719457054 0.45301237811502637065 0.46001040839632789670 
0.35840070059448952966 0.36250138380744417743 0.36674372118513948182 0.37112952878101995724 0.37566071128847811078 0.38033926501048609392 0.38516728093338098438 0.39014694774815728007 0.39528055458569860692 0.40057049312273029784 0.40601925856040416152 0.41162944876093243707 0.41740376052903732651 0.42334498162045253178 0.42945597652617262252 0.43573966340579761702 0.44219897874427327444 0.44883682547194792001 0.45565599964277059275 0.46265909076489752927 
0.36051333285060560563 0.36463603792712190321 0.36890069031172767477 0.37330905886490822754 0.37786298946672208787 0.38256440644594924549 0.38741531379492921694 0.39241779597018988657 0.39757401799940378373 0.40288622450743621917 0.40835673712975539829 0.41398794959039608710 0.41978231947376465349 0.42574235540677562994 0.43187059798937699195 0.43816959238388558662 0.44464185004705614190 0.45128979677355340883 0.45811570421921049556 0.46512160271667246647 
0.36248571114141125982 0.36662874473871004399 0.37091394326974069795 0.37534302690016313475 0.37991778126755254563 0.38464005751165958324 0.38951177183019664030 0.39453490433826882144 0.39971149693429042227 0.40504364977785556334 0.41053351586078529190 0.41618329299713169300 0.42199521236884901532 0.42797152254350750988 0.43411446764067457282 0.44042625809331159559 0.44690903228651196466 0.45356480735599907783 0.46039541774384523665 0.46740244094260419150 
0.36431757953275967221 0.36847928661656609295 0.37278331112836227135 0.37723132419845151198 0.38182505119166532115 0.38656627050294001258 0.39145681167592910610 0.39649855261839761500 0.40169341562163346504 0.40704336180891037555 0.41255038353839862397 0.41821649416849698833 0.42404371446099242693 0.43003405475773109901 0.43618949193650274898 0.44251194006217481336 0.44900321364968098781 0.45566498262008675590 0.46249871845756723721 0.46950563187375271568 
0.36600874669133404149 0.37018751106643249527 0.37450869042869072700 0.37897390757361498759 0.38358482879771726992 0.38834316163250648390 0.39325065175218210101 0.39830907883775962253 0.40352025112493583592 0.40888599829775357231 0.41440816231540134051 0.42008858567746520940 0.42592909654889249405 0.43193149008992209881 0.43809750528542967807 0.44442879656920386555 0.45092689962995041730 0.45759319101709977629 0.46442884159258379650 0.47143476454991761759 
0.36755907654650604721 0.37175332052913900860 0.37609003194635343137 0.38057078686960010838 0.38519719479308178745 0.38997089547718599700 0.39489355486253291394 0.39996685985552293818 0.40519251174259685033 0.41057221794176640417 0.41610768174798784536 0.42180058967707073636 0.42765259596719007451 0.43366530376763590127 0.43984024254608988791 0.44617884129926066450 0.45268239728381687303 0.45935204022577813543 0.46618869234575061045 0.47319302507098776056 
0.36896847922769959727 0.37317666255726400504 0.37752732995798393700 0.38202201316535006059 0.38666226802782327487 0.39144967062062280272 0.39638581236524056406 0.40147229397920247695 0.40671071804816205653 0.41210267997872729318 0.41764975705771323344 0.42335349531564009373 0.42921539387516194353 0.43523688646734193242 0.44141931983203269718 0.44776392879793169843 0.45427180798027827491 0.46094388025644511542 0.46778086249365363747 0.47478322940790756990 
0.37023690242282186746 0.37445752051423331075 0.37882061216296714079 0.38332766780599286660 0.38798019353223889283 0.39277970661224109739 0.39772772999860478427 0.40282578564788457109 0.40807538649212188320 0.41347802686726720101 0.41903517118849775702 0.42474824065261534978 0.43061859775047628407 0.43664752839453779831 0.44283622151676771406 0.44918574608015537919 0.45569702558291991235 0.46237081032606974773 0.46920764796451086553 0.47620785316117048014 
0.37136432327730023450 0.37559590491388050726 0.37996993037365861534 0.38448785236341598281 0.38915113168289844348 0.39396123229749796524 0.39891961536905290453 0.40402773212161008365 0.40928701540517337110 0.41469886980972281432 0.42026466017639496631 0.42598569835584754184 0.43186322807959043324 0.43789840784356542924 0.44409229176034364928 0.45044580842300241397 0.45695973794517652511 0.46363468750040343069 0.47047106587714926373 0.47746905778341158788 
0.37235074092912079369 0.37659184549032986844 0.38097535205437060846 0.38550267959111389482 0.39017524853844054444 0.39499447552579891596 0.39996176705849911803 0.40507851206432959890 0.41034607319723875873 0.41576577679005494170 0.42133890135151114142 0.42706666451478958457 0.43295020836847236678 0.43899058313978950308 0.44518872925803837370 0.45154545790633365820 0.45806143027438012139 0.46473713585321846375 0.47157287026027144838 0.47856871323942434815 
0.37319616975381586510 0.37744538406394834151 0.38183695276238055483 0.38637226540822933174 0.39105270735395120107 0.39587965420875892431 0.40085446527481610746 0.40597847587997037966 0.41125298852939723426 0.41667926280174621967 0.42225850392480501760 0.42799184998332701069 0.43388035773971983522 0.43992498708908128746 0.44612658422568690630 0.45248586366991411234 0.45900338939279172745 0.46567955537781879904 0.47251456607129421750 0.47950841728427956445 
0.37390063337498025131 0.37815656824926641155 0.38255480952297471475 0.38709672192547106562 0.39178366126037639239 0.39661696868046902864 0.40159796395203606334 0.40672793765133857802 0.41200814223863335695 0.41743978196272801817 0.42302400156263625375 0.42876187375399388291 0.43465438551799878697 0.44070242325112862769 0.44690675688571329660 0.45326802315484426842 0.45978670824905404357 0.46646313019397128707 0.47329742136280689158 0.48028951161767302613 
0.37446415948075817415 0.37872544603516222761 0.38312899515478143764 0.38767615151030304643 0.39236824708161416320 0.39720659530070473453 0.40219248420152053924 0.40732716853471501173 0.41261186081106987489 0.41804772124789607579 0.42363584660901842938 0.42937725795201336920 0.43527288732715274655 0.44132356351172125075 0.44752999691119371706 0.45389276381469517707 0.46041229025460822522 0.46708883578620585819 0.47392247756828953520 0.48091309518390074063 
0.37488677547467291751 0.37915206125584322017 0.38355957355068565073 0.38811064187934579683 0.39280658025507275699 0.39764868123921515153 0.40263820901862623636 0.40777639147493149885 0.41306441122303555469 0.41850339560876764766 0.42409440567352840734 0.42983842411788841797 0.43573634232687757928 0.44178894655741035580 0.44799690343264519932 0.45436074493813455311 0.46088085316847704487 0.46755744512795416323 0.47439055794024520551 0.48138003486571973033 
0.37516850497992909608 0.37943644996285158522 0.38384659591277209278 0.38840026220132167767 0.39309875082011552783 0.39794334038245737784 0.40293527915883747825 0.40807577712334919262 0.41336599699737325286 0.41880704429061110794 0.42439995635843935640 0.43014569051913398301 0.43604511130505901884 0.44209897695839700527 0.44830792532384183824 0.45467245933672079117 0.46119293235321184854 0.46786953361688932151 0.47470227419901744881 0.48169097378446396052 
0.37530936520950441970 0.37957863770286187632 0.38399009793622945752 0.38854506019305379283 0.39324482044161040983 0.39809065031166196436 0.40308379011091793886 0.40822544086225454052 0.41351675535249710070 0.41895882819786406381 0.42455268495048409383 0.43029927029514897230 0.43619943541582834046 0.44225392464727686370 0.44846336156760457925 0.45482823473169509132 0.46134888329076018110 0.46802548278737371446 0.47485803145447164075 0.48184633737702398104 


==> test/01/zzz30z2.txt <==
0.08890886811590104077 0.08753628326660257974 0.08620358668966025817 0.08490953273647602884 0.08365295288386569161 0.08243276395363360876 0.08124796732633059182 0.08009764395278554105 0.07898094772650274265 0.07789709852611753638 0.07684537555905232575 0.07582511127995553157 0.07483568597389311794 0.07387652300364484781 0.07294708467893927517 0.07204686868946660883 0.07117540504043905203 0.07033225343263987961 0.06951700103480204507 0.06872926060299007489 
0.08954756267328392583 0.08817161378794667603 0.08683460797723652203 0.08553553309723049836 0.08427340436939222135 0.08304728222117710446 0.08185628025562174948 0.08069956742604360300 0.07957636699168904593 0.07848595381662014370 0.07742765093080002103 0.07640082587824012506 0.07540488714101234446 0.07443928078889039401 0.07350348742385108547 0.07259701944303580123 0.07171941861881341029 0.07087025398178642410 0.07004911998687070318 0.06925563494094626182 
0.09014630840029182191 0.08876800123466349612 0.08742769833410862779 0.08612458730581726285 0.08485784927529556321 0.08362668030606096314 0.08243030404893562924 0.08126797850407820045 0.08013899899758970824 0.07904269881787394370 0.07797844846928735085 0.07694565416119250600 0.07594375592302567146 0.07497222558705320117 0.07403056478453882983 0.07311830304001211422 0.07223499600999241932 0.07138022388882174496 0.07055358998994817887 0.06975471950268512245 
0.09070627771119982308 0.08932638441630674775 0.08798359681871727178 0.08667726851663441756 0.08540672511991172222 0.08417128567883561119 0.08297027712998149285 0.08180304354374377807 0.08066895167671761513 0.07956739398799854424 0.07849778996728309921 0.07745958637421689053 0.07645225680284468972 0.07547530085175796488 0.07452824308723887681 0.07361063192248140652 0.07272203849232226902 0.07186205557355987428 0.07103029658141518654 0.07022639465986996177 
0.09122855310781485816 0.08984766190064631675 0.08850303600781919688 0.08719416482209134400 0.08592049700888131081 0.08468146015938804450 0.08347647524841089739 0.08230496686419773444 0.08116637017753848549 0.08006013549011957442 0.07898573103762937531 0.07794264456554725329 0.07693038406237835691 0.07594847792989524449 0.07499647479017730600 0.07407394307035239378 0.07318047046325538985 0.07231566333168043537 0.07147914610228267573 0.07067056068001666136 
0.09171411884478061771 0.09033267407064458909 0.08898672048982193827 0.08767585775503046464 0.08639963793413416027 0.08515758270142442798 0.08394919684007630389 0.08277397848709787398 0.08163142667911907346 0.08052104675731179551 0.07944235412756757431 0.07839487678796419612 0.07737815695122608750 0.07639175201526730852 0.07543523507322276445 0.07450819510549547275 0.07361023695866639183 0.07274098118762387100 0.07190006381601843355 0.07108713605445857175 
0.09216386159355226260 0.09078219504732952527 0.08943531412579351636 0.08812290777407440212 0.08684461427120039601 0.08560003587209913389 0.08438875092337194683 0.08321032356499827309 0.08206431129452824991 0.08095027073244090432 0.07986776192736502744 0.07881635150751574448 0.07779561493929447458 0.07680513810672504049 0.07584451838195101214 0.07491336531974039648 0.07401130107829079208 0.07313796064413018161 0.07229299191970860183 0.07147605571743106956 
0.09257857529828246446 0.09119693039932759426 0.08984943319194815814 0.08853584494427332863 0.08725587550449392937 0.08600919559239977863 0.08479544741631403482 0.08361425355499496614 0.08246522420155465161 0.08134796295055850279 0.08026207134193595605 0.07920715237543930753 0.07818281319171110910 0.07718866709038740836 0.07622433502811588879 0.07528944671322432280 0.07438364139062624003 0.07350656839089760031 0.07265788750125468098 0.07183726920304603358 
0.09295896765695958741 0.09157751805975018755 0.09022964329839820719 0.08891516330657679712 0.08763384721010210321 0.08638542357669211358 0.08516958959448944766 0.08398601903711309935 0.08283436900613691534 0.08171428552630248532 0.08062540811438086152 0.07956737346059454541 0.07853981836172319042 0.07754238203499777549 0.07657470792690072858 0.07563644511441480756 0.07472724938009227269 0.07384678402757931248 0.07299472049136639107 0.07217073878360724670 
0.09330566691463239304 0.09192453088431533359 0.09057645863531774144 0.08926131777353342456 0.08797892645264554501 0.08672906190977709706 0.08551146834783854289 0.08432586399283087397 0.08317194725957742507 0.08204940203413370325 0.08095790212869050095 0.07989711499083478052 0.07886670475958927617 0.07786633476097980233 0.07689566953007437311 0.07595437643744186451 0.07504212698774880008 0.07415859784796098586 0.07330347165302432411 0.07247643762828663572 
0.09361922833317715131 0.09223847992756098457 0.09089034258502401431 0.08957472269959348976 0.08829147891716954133 0.08704042926193217289 0.08582135789425675287 0.08463402132679448409 0.08347815400520823548 0.08235347322196426290 0.08125968337541267239 0.08019647961446488282 0.07916355092481944244 0.07816058271925784007 0.07718725899497504150 0.07624326411752944954 0.07532828428550000788 0.07444200872349145126 0.07358413064448338092 0.07275434801612544466 
0.09390014005917009243 0.09251981790772752234 0.09117170907762356391 0.08985575152264711762 0.08857183725450691603 0.08731981832652527253 0.08609951264046193653 0.08491070941488222668 0.08375317421249671435 0.08262665347310255148 0.08153087853653100125 0.08046556916679280247 0.07943043660596592337 0.07842518619625714338 0.07744951961303860044 0.07650313675220092591 0.07558573731323037226 0.07469702211602133324 0.07383669418529226203 0.07300445963206309008 
0.09414882829453939672 0.09276894256655544846 0.09142092429509558749 0.09010473705886450080 0.08882030025168581588 0.08756749414920003693 0.08634616492618349404 0.08515612947977584113 0.08399717995679395477 0.08286908792141829683 0.08177160813081596480 0.08070448191020947182 0.07966744013599441621 0.07866020584676620964 0.07768249650872120771 0.07673402596500517037 0.07581450609919930528 0.07492364824207135843 0.07406116434860113285 0.07322676796956406609 
0.09436566176473713818 0.09298619976885930116 0.09163830847733886453 0.09032197216602948220 0.08903713254417183753 0.08778369309240560692 0.08656152343529623094 0.08537046362124368903 0.08421032821348491126 0.08308091012496059136 0.08198198415510506154 0.08091331020723477319 0.07987463618103601837 0.07886570054609198799 0.07788623461007469773 0.07693596449989915931 0.07601461287649026455 0.07512190040446371786 0.07425754699747688647 0.07342127285865386599 
0.09455095552005915449 0.09317188626680589225 0.09182413767937121218 0.09050771058374297573 0.08922256466656643126 0.08796862224095448879 0.08674577210135227257 0.08555387335641770341 0.08439275915094146541 0.08326224020983391538 0.08216210815740893070 0.08109213858258848551 0.08005209383482286833 0.07904172554649099847 0.07806077688558643590 0.07710898454802660174 0.07618608050239886187 0.07529179350181637587 0.07442585037818889859 0.07358797713394442386 
0.09470497412100875589 0.09332625209893390117 0.09197864538959717173 0.09066216782300463850 0.08937679329739640910 0.08812245910349368605 0.08689906937274065324 0.08570649855213338664 0.08454459482402945647 0.08341318340602472958 0.08231206968210834363 0.08124104213088738369 0.08019987502917592936 0.07918833091946267388 0.07820616283775337629 0.07725311630422183884 0.07632893108326219145 0.07543334272221398351 0.07456608387951801920 0.07372688545360939205 
0.09482793426082718191 0.09344950261832378480 0.09210202395707899059 0.09078552202128184478 0.08949998159652093610 0.08824535150288316532 0.08702154773398326770 0.08582845665534581669 0.08466593818701817487 0.08353382890812724448 0.08243194503411231666 0.08136008522967672074 0.08031803323153083318 0.07930556026443046080 0.07832242724174252879 0.07736838674784525527 0.07644318480421406770 0.07554656242425941692 0.07467825696405994140 0.07383800327728297364 
0.09492000687414289817 0.09354180015645516266 0.09219442579911320268 0.09087791470852291109 0.08959225956452233908 0.08833741757753472978 0.08711331340496338005 0.08591984214824854860 0.08475687236057019569 0.08362424900535375683 0.08252179631653693004 0.08144932052217618290 0.08040661240284041611 0.07939344966498584899 0.07840959911694110607 0.07745481864120254412 0.07652885896148931000 0.07563146520654956406 0.07476237827517932810 0.07392133600847665409 
0.09498131877361318254 0.09360326533424077888 0.09225596437439567699 0.09093945144917431334 0.08965372437551065443 0.08839874583777014572 0.08717444616008693248 0.08598072617211477420 0.08481746010166031635 0.08368449843618075423 0.08258167070450554703 0.08150878813965074798 0.08046564619266878549 0.07945202687573130196 0.07846770091983346074 0.07751242973853443574 0.07658596719399116126 0.07568806116527038164 0.07481845492163120837 0.07397688830528725834 
0.09501195384820224077 0.09363397803249914886 0.09228671491505437141 0.09097020233826813573 0.08968444065057575021 0.08842939523794848822 0.08720499922549954097 0.08601115627846325773 0.08484774343777562455 0.08371461393320339672 0.08261159992565382526 0.08153851513925250427 0.08049515735245278691 0.07948131072543708486 0.07849674794812705469 0.07754123219911063236 0.07661451891067044828 0.07571635733890957898 0.07484649194078792089 0.07400466356182298922 


==> test/01/zzz30z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz30z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz31z0.txt <==
0.32669080973372471854 0.32882275280194017686 0.33075121111353122938 0.33247577301023045759 0.33399578326091056146 0.33531032169737412518 0.33641819218859719820 0.33731791518820147813 0.33800772009352914038 0.33848553532437947178 0.33874897493246591829 0.33879532105457105251 0.33862150185839878791 0.33822406497848250817 0.33759914698778503706 0.33674244046908385908 0.33564916219543800002 0.33431402960558020965 0.33273125955894311545 0.33089461550847903970 
0.32296654928549406449 0.32507187278315136103 0.32697425067071839155 0.32867298452372484263 0.33016720929687043418 0.33145586057616499565 0.33253765380749028546 0.33341106985296764531 0.33407434327149498898 0.33452545112633041979 0.33476210106519993515 0.33478171808872175808 0.33458142999102669091 0.33415805208233057000 0.33350807266728704770 0.33262764209635681256 0.33151257038066639371 0.33015834187058457072 0.32856016100809931624 0.32671305130971983743 
0.31944464960652424468 0.32152393837445264468 0.32340093426246618868 0.32507470511707975414 0.32654420882668144799 0.32780825750292591492 0.32886549261223091412 0.32971436714468438378 0.33035313201315252840 0.33077982484424722776 0.33099226011328169994 0.33098802024408913169 0.33076444793465537009 0.33031864069252547811 0.32964744950267521606 0.32874748486839039385 0.32761513536028613602 0.32624660648799269635 0.32463799129314996339 0.32278538831500674933 
0.31612416897412703998 0.31817829684566856230 0.32003084288761390885 0.32168069285544648173 0.32312666338984963321 0.32436746799662624641 0.32540169199382285026 0.32622777410038628076 0.32684399279218340206 0.32724845612422376329 0.32743909429959044965 0.32741365483969775418 0.32716970081098079026 0.32670461325044108936 0.32601559978249816663 0.32509971251424357730 0.32395387970409428302 0.32257495742794978222 0.32095980936150148022 0.31910542434244681953 
0.31300417968362120869 0.31503423714648026710 0.31686344758687418066 0.31849056002724240866 0.31991428388064407917 0.32113325909990603213 0.32214603326604757116 0.32295104447085432042 0.32354660893097109131 0.32393091256087430674 0.32410200612115785956 0.32405780400413053410 0.32379608721912922498 0.32331451171576053305 0.32261062386263317237 0.32168188570199118814 0.32052571351389752552 0.31913953415821127990 0.31752086438245896716 0.31566741830488753706 
0.31008378843646638989 0.31209102446975750533 0.31389815028616080417 0.31550381578600511512 0.31690665300557790962 0.31810525125630639831 0.31909813749960680429 0.31988376158601256050 0.32046048589997261358 0.32082657906714406870 0.32098021362003620327 0.32091946783653629849 0.32064233234564459840 0.32014672253083836795 0.31943049825028307920 0.31849149291719031085 0.31732755449129323999 0.31593660130853912227 0.31431669570523562696 0.31246613772459669311 
0.30736214510698128821 0.30934792200992289324 0.31113431330200602698 0.31271989982503956007 0.31410326109935621242 0.31528295542013479169 0.31625750389006052066 0.31702537847361600409 0.31758499401576256727 0.31793470418769370633 0.31807280145530664184 0.31799752137633424676 0.31770705179607372504 0.31719954781166498359 0.31647315369047057665 0.31552603322519390261 0.31435641022554555724 0.31296262087941606467 0.31134317940534811386 0.30949685754578343255 
0.30483844615720862015 0.30680420516094619732 0.30857128108690112800 0.31013820911279083026 0.31150353614667286584 0.31266580543481620191 0.31362354416688437153 0.31437525440262809040 0.31491940750176800057 0.31525444221256138100 0.31537876663716257752 0.31529076441742043269 0.31498880565065184856 0.31447126322927732023 0.31373653547474045222 0.31278307606756955428 0.31160943230627896616 0.31021429257823202041 0.30859654349095694270 0.30675533627532458603 
0.30251193594737196824 0.30445917138975231442 0.30620839677186145744 0.30775811939254937855 0.30910686893972794120 0.31025318600557327819 0.31119561294003272867 0.31193268746824459603 0.31246293937611996361 0.31278489052362085099 0.31289705846336129946 0.31279796400553311342 0.31248614315983580525 0.31196016398005227410 0.31121864891164385813 0.31026030326406500714 0.30908395035376889926 0.30768857363627599710 0.30607336570492321703 0.30423778332601303376 
0.30038190751225812836 0.30231214767882935712 0.30404501521824306431 0.30557900274581706324 0.30691263421411596468 0.30804445670771607446 0.30897303411942833584 0.30969694315419743491 0.31021477201084651787 0.31052512204244042682 0.31062661268712876694 0.31051788998151541588 0.31019763900310581839 0.30966460061945239035 0.30891759292771786560 0.30795553772327749487 0.30677749220845562661 0.30538268590817996273 0.30377056236644728315 0.30194082463799493121 
0.29844770348166788088 0.30036249659506369936 0.30208051367646465701 0.30360024215835951233 0.30492020846320277982 0.30603897249174660811 0.30695512367576732737 0.30766727901827017888 0.30817408347062846818 0.30847421294816573800 0.30856638026119809215 0.30844934423029413129 0.30812192225162043924 0.30758300656693404740 0.30683158445649710844 0.30586676249287170215 0.30468779484859576101 0.30329411542154094406 0.30168537321469091061 0.29986146998238477623 
0.29670871736700510368 0.29860962154329284690 0.30031430073419157489 0.30182124374795366029 0.30312898498858881213 0.30423610112030019526 0.30514120907362490831 0.30584296577248781812 0.30634006990523132696 0.30663126601839574281 0.30671535117920395441 0.30659118442684285544 0.30625769920614814845 0.30571391894016675117 0.30495897583846492962 0.30399213294311649980 0.30281280927151510429 0.30142060771469658675 0.29981534508839036146 0.29799708341963748737 
0.29516439521541754099 0.29705297147691112070 0.29874582396905524639 0.30024144711067474178 0.30153838662289905725 0.30263523792724067452 0.30353064572594384840 0.30422330509282541344 0.30471196435941355629 0.30499543004098217391 0.30507257401037929379 0.30494234309172540964 0.30460377120596265899 0.30405599414911976819 0.30329826701407891498 0.30232998416961431865 0.30115070157965162512 0.29976016107734032579 0.29815831600453635009 0.29634535739815548450 
0.29381423753651020325 0.29569204517987879299 0.29737457655444360372 0.29886033410279111422 0.30014787646509166752 0.30123581823981931960 0.30212283081008489694 0.30280764451345593136 0.30328905239861558840 0.30356591577573932561 0.30363717172960552615 0.30350184272371677485 0.30315904837685742068 0.30260801943627047006 0.30184811389911625490 0.30087883514161001264 0.29969985180013669623 0.29831101901047696323 0.29671240045425933962 0.29490429049616373458 
0.29265780137413194284 0.29452639515165046635 0.29620010296604964983 0.29767743628095499897 0.29895696689485723452 0.30003732775686059453 0.30091721476112115452 0.30159538975229771562 0.30207068494585370688 0.30234200893375345887 0.30240835440858676586 0.30226880769667874294 0.30192256014147972332 0.30136892131998843647 0.30060733400450573294 0.29963739069757272526 0.29845885146880840599 0.29707166271017171333 0.29547597630586031059 0.29367216859365591342 
0.29169470239465583594 0.29355563108654120219 0.29522200387715002989 0.29669234116012149771 0.29796522707652195461 0.29903931113164494704 0.29991331072524146650 0.30058601478876029178 0.30105628869874817566 0.30132308060483392609 0.30138542927430939100 0.30124247351293176322 0.30089346317239418216 0.30033777169769731996 0.29957491010134534859 0.29860454217536674948 0.29742650066735237813 0.29604080405554139555 0.29444767346535455355 0.29264754918323387933 
0.29092461687638387913 0.29277942292270858760 0.29443994029588776984 0.29590469740585872982 0.29717228911946375058 0.29824137896795588354 0.29911070221943908409 0.29977906997875430894 0.30024537445554472237 0.30050859551252512292 0.30056780857088488679 0.30042219390834495885 0.30007104733746803316 0.29951379219706136814 0.29874999252781164749 0.29777936723519626838 0.29660180496969268393 0.29521737937928727025 0.29362636431678268423 0.29182924852065689203 
0.29034728350325800239 0.29219750343202161025 0.29385363697783395409 0.29531421904796201217 0.29657785302751860090 0.29764321340127547488 0.29850904920580467738 0.29917418845127363713 0.29963754363215128196 0.29989811841883684540 0.29995501558836035194 0.29980744621209465262 0.29945474007207195655 0.29889635722526863848 0.29813190057764366037 0.29716112926791404814 0.29598397259693481898 0.29460054417513226177 0.29301115590183207660 0.29121633134174779167 
0.28996250488557462344 0.29180967032428600794 0.29346288513546398002 0.29492068878063698589 0.29618169054137272189 0.29724457240382318179 0.29810809275123018036 0.29877109098838405821 0.29923249320295014497 0.29949131894231084683 0.29954668915162518950 0.29939783527960139864 0.29904410951345672398 0.29848499605429734682 0.29772012328957991878 0.29674927666188105624 0.29557241197500055963 0.29418966882247532535 0.29260138377366595730 0.29080810291323538896 
0.28977014874886569684 0.29161578784408365150 0.29326754445909919422 0.29472396039774945153 0.29598364795351234102 0.29704529292141484964 0.29790765840690902611 0.29856958954808232587 0.29903001924895439290 0.29928797499583120745 0.29934258679622843813 0.29919309624122897295 0.29883886664785663800 0.29827939418888416157 0.29751431986449800027 0.29654344211502992046 0.29536672981871092691 0.29398433536610241168 0.29239660745712103829 0.29060410323159491242 


==> test/01/zzz31z1.txt <==
0.37310170041959672682 0.37737800562090084711 0.38180366149491734573 0.38638077022301087204 0.39111157288920256336 0.39599845968924135553 0.40104398202340291180 0.40625086671908300362 0.41162203266632702015 0.41716061018147349015 0.42286996343130689446 0.42875371623345093219 0.43481578146189758804 0.44106039406119834645 0.44749214718090174481 0.45411602994507893616 0.46093746343073921379 0.46796232774808838029 0.47519696630869845411 0.48264814120495874716 
0.37595916111138505400 0.38026665136072829165 0.38472423590459636777 0.38933398679135550191 0.39409810555146251865 0.39901893173307523277 0.40409895285762015282 0.40934081591204324324 0.41474734048561395783 0.42032153362813190478 0.42606660643692123580 0.43198599224449124589 0.43808336603104219842 0.44436266424880843662 0.45082810349045321363 0.45748419515225247078 0.46433575110343633385 0.47138787188067526879 0.47864590342459584216 0.48611534023078079025 
0.37866847730370578606 0.38300520280603034262 0.38749264397138410976 0.39213283548635213815 0.39692793079221666552 0.40188020883397745919 0.40699208176195883491 0.41226610358585652483 0.41770497973595349661 0.42331157740851882432 0.42908893644375462051 0.43504028027655050614 0.44116902616897113454 0.44747879341253943286 0.45397340737985003578 0.46065689607004117745 0.46753347395007849308 0.47460750524658079641 0.48188343527822974366 0.48936567417742316000 
0.38122899958558942313 0.38559303858830284994 0.39010830168855775701 0.39477678039045249747 0.39960057329707415752 0.40458189104865949215 0.40972306177038064767 0.41502653693347013597 0.42049489746382490152 0.42613085982623472026 0.43193728165302802680 0.43791716624898513466 0.44407366495575306686 0.45041007585252851309 0.45692983654636648572 0.46363650779798337709 0.47053374338025455437 0.47762523987733929154 0.48491465826431945363 0.49240550757952089578 
0.38364018655212139830 0.38802965027303359946 0.39257074380409101577 0.39726541108982565964 0.40211569095696758636 0.40712372029320503808 0.41229173733743418317 0.41762208491381841435 0.42311721335964130875 0.42877968277956679533 0.43461216409313735420 0.44061743811060860576 0.44679839155252820682 0.45315800849545606610 0.45969935515510468305 0.46642555519527162389 0.47333975189561683372 0.48044505261820313891 0.48774445032218738394 0.49524071687545551113 
0.38590159572768367724 0.39031463214761979996 0.39487961216494765759 0.39959842920779209408 0.40447305914776537916 0.40950556182975855757 0.41469808237233252157 0.42005285202472808503 0.42557218828135540134 0.43125849383925352054 0.43711425382934576689 0.44314203054778228408 0.44934445464829397832 0.45572421142166241737 0.46228402038332500057 0.46902660593238115760 0.47595465638873768466 0.48307076837766932398 0.49037737353077198721 0.49787664516186319608 
0.38801287389812505468 0.39244767042481437658 0.39703464350028705443 0.40177563442862973542 0.40667255459654289007 0.41172738550573162453 0.41694217829740898296 0.42231905253140566980 0.42786019390179913513 0.43356785046674606310 0.43944432683721024180 0.44549197560288100739 0.45171318507120256092 0.45811036215957379181 0.46468590902415168875 0.47144219176219043232 0.47838149934928314577 0.48550599097296437412 0.49281763026136804484 0.50031810579807278749 
0.38997374710576693246 0.39442853215322498661 0.39903565698275655915 0.40379691040989745821 0.40871413930404537629 0.41378924729921623404 0.41902419278016617143 0.42442098590168564343 0.42998168432768862912 0.43570838728872163248 0.44160322744986796328 0.44766835995532955339 0.45390594787406157717 0.46031814312127922184 0.46690706179151814093 0.47367475274294662535 0.48062315827323975892 0.48775406590353809211 0.49506905074366303054 0.50256940876662703488 
0.39178401054311540186 0.39625705409956202274 0.40088254186761634879 0.40566221092415827298 0.41059784491052475630 0.41569127160692237455 0.42094435962235365878 0.42635901396748293601 0.43193717021854866056 0.43768078691058298624 0.44359183571821009240 0.44967228889450810980 0.45592410334843469499 0.46234920065996393257 0.46894944227769463918 0.47572659914483800270 0.48268231509719111694 0.48981806362428542689 0.49713509804311817319 0.50463439585660685438 
0.39344351855710341104 0.39793313183429113167 0.40257524546398876231 0.40737154650859419558 0.41232375780697233525 0.41743363459559457151 0.42270296013484293107 0.42813354012734322618 0.43372719566844036843 0.43948575441685139298 0.44541103961788131027 0.45150485655605876456 0.45776897596520488287 0.46420511389244706324 0.47081490751445853604 0.47759988646151912972 0.48456143934640122373 0.49170077545329415880 0.49901888194791738096 0.50651647754113360289 
0.39495217494824119697 0.39945670921651033058 0.40411376164545320666 0.40892497183925702320 0.41389200521317559556 0.41901654883364070070 0.42430030619408037884 0.42974499073860666920 0.43535231791101808296 0.44112399547050035187 0.44706171178040510217 0.45316712174664103285 0.45944183006388000789 0.46588737143016145659 0.47250518742617297896 0.47929659984037925602 0.48626278037360010087 0.49340471689457215954 0.50072317675412414406 0.50821866809896398820 
0.39630992372048567951 0.40082776843805600908 0.40549812006205609993 0.41032257398980537255 0.41530274237283265615 0.42044024933171203484 0.42573672506923171399 0.43119379872198571046 0.43681308976652510889 0.44259619777372705141 0.44854469028659771368 0.45466008858622086741 0.46094385111351288131 0.46739735433814660892 0.47402187091969277821 0.48081854510022531413 0.48778836541304826380 0.49493213499726951277 0.50225044007504227039 0.50974361746865448630 
0.39751674040978723923 0.40204632075317198181 0.40672837617490958939 0.41156446168507587746 0.41655614095663795471 0.42170498105114251342 0.42701254602914884284 0.43248038931357990489 0.43811004465936986829 0.44390301557128586385 0.44986076300603750067 0.45598469119813189732 0.46227613146580465164 0.46873632388921904202 0.47536639681422560022 0.48216734422778045888 0.48914000118109807191 0.49628501760641607898 0.50360283108012071640 0.51109363931781470747 
0.39857262409342675280 0.40311239798993542260 0.40780460219933450938 0.41265075561895048217 0.41765237871750082732 0.42281098788707122127 0.42812808868264118356 0.43360516784381553101 0.43924368398608848452 0.44504505684600820237 0.45101065496813452782 0.45714178173446479159 0.46343965966235500797 0.46990541293869891870 0.47654004822020934462 0.48334443381557218311 0.49031927747714759702 0.49746510316717634792 0.50478222732120958671 0.51227073529889921577 
0.39947759015929817927 0.40402604491380927909 0.40872687901354298745 0.41358157987389160271 0.41859163040734387318 0.42375850309700069385 0.42908365297053036036 0.43456850939295282865 0.44021446659515994781 0.44602287285852360021 0.45199501828602717257 0.45813212110923801079 0.46443531251045155894 0.47090561998301183610 0.47754394931234062094 0.48435106533715183152 0.49132757174474367412 0.49847389026393218447 0.50579023973864301045 0.51327661568494198363 
0.40023166389462955239 0.40478731249246008295 0.40949528906713716925 0.41435705445572806882 0.41937405994098247985 0.42454774112305704303 0.42987951070952690191 0.43537075016230519786 0.44102280014307543299 0.44683694970689896708 0.45281442420821321759 0.45895637190600868660 0.46526384928720121437 0.47173780517055585726 0.47837906370898913844 0.48518830647595051486 0.49216605390074297244 0.49931264640516620501 0.50662822568448795391 0.51411271666153268711 
0.40083487493743430452 0.40539625209426438657 0.41010991030681781533 0.41497728894090080143 0.41999981377780082337 0.42517889074471831856 0.43051589858221489537 0.43601218040366634954 0.44166903410793745266 0.44748770161778339549 0.45346935693391859923 0.45961509301938213712 0.46592590756178892120 0.47240268770302162871 0.47904619387710928313 0.48585704295691817256 0.49283569097711121820 0.49998241577150215331 0.50729729993261074572 0.51478021456341072071 
0.40128725262106168525 0.40585291064034556552 0.41057081112496907060 0.41544237722325660922 0.42046901548460180464 0.42565210949580017941 0.43099301247094801148 0.43649303876220818532 0.44215345426722468813 0.44797546572237861850 0.45396020889029553569 0.46010873567581178634 0.46642200023755081562 0.47290084420263273079 0.47954598113950847038 0.48635798049750145200 0.49333725127928118592 0.50048402577112038880 0.50779834371104226598 0.51528003732141425264 
0.40158882223232189590 0.40615732672108717516 0.41087804632945612582 0.41575239334255503776 0.42078176144154916249 0.42596751928293263845 0.43131100304356861930 0.43681350790699335906 0.44247627847637505116 0.44830049811421113226 0.45428727722907352726 0.46043764055601837937 0.46675251350997076782 0.47323270773044961990 0.47987890598078936089 0.48669164661429820118 0.49367130787139185122 0.50081809232265672716 0.50813201181902423187 0.51561287334711258801 
0.40173960219637450120 0.40630952768222505789 0.41103165412921344180 0.41590738837595836452 0.42093811765610700260 0.42612520315081364730 0.43146997251340124535 0.43697371134582169150 0.44263765361707119173 0.44846297102901722109 0.45445076135576945031 0.46060203580921776911 0.46691770551586470051 0.47339856722840545356 0.48004528843890159617 0.48685839210751008510 0.49383824126933090204 0.50098502382909082531 0.50829873789528501327 0.51577917803774020467 


==> test/01/zzz31z2.txt <==
0.12066203530019288526 0.11879924157614452085 0.11699058193600803124 0.11523436585668617171 0.11352900748528603481 0.11187303679425632252 0.11026509851434464216 0.10870394536453312218 0.10718842905743462823 0.10571749085691141412 0.10429015254446535876 0.10290550816569073167 0.10156271667889130161 0.10026099550498251967 0.09899961492145312181 0.09777789322145408191 0.09659519255491630374 0.09545091537290274764 0.09434450140440822641 0.09327542510409159160 
0.12152883505664122121 0.11966147585511170692 0.11784696796914755079 0.11608393777485327691 0.11437104878707232691 0.11270702587163711206 0.11109066606124014254 0.10952084150681222485 0.10799649806018779552 0.10651665160830811607 0.10508038340612321782 0.10368683512050577700 0.10233520397712481120 0.10102473821353032124 0.09975473293240517958 0.09852452638701258980 0.09733349669699611906 0.09618105897531621651 0.09506666283935881478 0.09398979027703242839 
0.12234141854329498578 0.12047085881851331279 0.11865187631061710483 0.11688336848650703048 0.11516422401651287000 0.11349335184397980891 0.11186969835216641067 0.11029225654128810286 0.10876007006819615741 0.10727223411001006459 0.10582789435121359167 0.10442624493308437506 0.10306652589557178945 0.10174802043960870512 0.10047005220762451894 0.09923198269719502029 0.09803320887073933843 0.09687316099200729558 0.09575130070067851273 0.09466711932510681049 
0.12310137689381316084 0.12122866456502942589 0.11940630996830056687 0.11763343584404488407 0.11590912694849232756 0.11423245913560288456 0.11260251896215761613 0.11101841623797746583 0.10947929156129866668 0.10798432041232236545 0.10653271495563663984 0.10512372436504639761 0.10375663423246937744 0.10243076544170838516 0.10114547276128921238 0.09990014332340364789 0.09869419509675869673 0.09752707542129503138 0.09639825964624111621 0.09530724989557222415 
0.12381017921779098601 0.12193611257949060755 0.12011126315351064453 0.11833493797287963911 0.11660638879780857446 0.11492483878778161910 0.11328950212288364796 0.11169959788716533888 0.11015435952669876130 0.10865304102234404904 0.10719492069396406586 0.10577930333899498994 0.10440552122755107634 0.10307293433346642608 0.10178093007242025592 0.10052892273837177317 0.09931635277159679698 0.09814268595017322516 0.09700741256741869656 0.09591004663720013868 
0.12446916128938777246 0.12259434338163151257 0.12076769209337187561 0.11898866409615453665 0.11725665148208065658 0.11557100509483131390 0.11393105285442985120 0.11233611366110157759 0.11078550763598704609 0.10927856345639093416 0.10781462345888048748 0.10639304706941823953 0.10501321300527328984 0.10367452059218593141 0.10237639045655365366 0.10111826478606616986 0.09989960730108340958 0.09871990304038240349 0.09757865803606032007 0.09647539893108585118 
0.12507952644843550738 0.12320440756427582241 0.12137649774219091969 0.11959537483628608634 0.11786054793952811803 0.11617147725503310096 0.11452759053890290697 0.11292829626682389377 0.11137299389975693908 0.10986108170835223730 0.10839196261574879365 0.10696504847452427411 0.10557976313193784268 0.10423554457345028668 0.10293184637554218808 0.10166813864825594016 0.10044390860628821249 0.09925866087421265915 0.09811191760535435680 0.09700321847369160200 
0.12564235219056987813 0.12376726268484518345 0.12193851647482993605 0.12015578956727085425 0.11841868818471262825 0.11672676544687012046 0.11507953577932474032 0.11347648696753405428 0.11191708998786456530 0.11040080686151218514 0.10892709682123820347 0.10749542108099230386 0.10610524647450356173 0.10475604819413522617 0.10344731182390907998 0.10217853482512725960 0.10094922760160086883 0.09975891424482580261 0.09860713303745285985 0.09749343677559789423 
0.12615859896306097498 0.12428377450970509721 0.12245451590501270356 0.12067057877325461368 0.11893164978518137864 0.11723736056841019271 0.11558730016399176854 0.11398102583612328143 0.11241807222265513821 0.11089795892859365123 0.10942019672669947572 0.10798429255370320390 0.10658975349094877705 0.10523608990467804569 0.10392281790083160442 0.10264946122674316331 0.10141555273016213123 0.10022063546603696138 0.09906426352403326085 0.09794600263493119519 
0.12662911938418916491 0.12475472048590131868 0.12292519386226127831 0.12114035983555343501 0.11939997161434795503 0.11770372687759740604 0.11605127847210880421 0.11444224399031212303 0.11287621413803906878 0.11135275990350775033 0.10987143860326284428 0.10843179891617242550 0.10703338503091011646 0.10567574003279678330 0.10435840864799610095 0.10308093945085150533 0.10184288662626762856 0.10064381136512656756 0.09948328295771215191 0.09836087963842486681 
0.12705466702364365261 0.12518079418744976206 0.12335117922257753109 0.12156569509234982362 0.11982414995905955879 0.11812629685552258896 0.11647184285653396085 0.11486045751497740708 0.11329178043568118028 0.11176542794413529824 0.11028099886667182272 0.10883807947681359285 0.10743624768372281308 0.10607507654760295335 0.10475413720750438584 0.10347300130239917015 0.10223124295893017133 0.10102844041048952839 0.09986417730326388464 0.09873804373620626018 
0.12743590436606350158 0.12556261001767649033 0.12373303374824902445 0.12194709135220888063 0.12020463627401792306 0.11850546772889936076 0.11684933858352705704 0.11523596277738250293 0.11366502214557304418 0.11213617257068034250 0.11064904944247554164 0.10920327244068746275 0.10779844967956470070 0.10643418126638794219 0.10511006233201941606 0.10382568559231061811 0.10258064349656442760 0.10137453001463743452 0.10020694210864755647 0.09907748092926467465 
0.12777340982835130867 0.12590070776894371485 0.12407125440053314025 0.12228500029421876527 0.12054183605590411410 0.11884159920252987397 0.11718408097129241752 0.11556903286545275322 0.11399617279854810936 0.11246519075053769410 0.11097575389186251082 0.10952751116389602970 0.10812009732746070967 0.10675313650636476803 0.10542624526187455158 0.10413903523825944475 0.10289111542037954194 0.10168209404284833663 0.10051158018742401001 0.09937918510158760821 
0.12806768382362054837 0.12619555682921398954 0.12436627579072109806 0.12257981936822893998 0.12083610845284990798 0.11913501205402354799 0.11747635323366004134 0.11585991491458799696 0.11428544543262901534 0.11275266374105963330 0.11126126421054081950 0.10981092099557338004 0.10840129196001736800 0.10703202216973563277 0.10570274697085446647 0.10441309467847287307 0.10316268890384600043 0.10195115054895238782 0.10077809949661269140 0.09964315602249529391 
0.12831915392012982480 0.12644755993357076340 0.12461847256490839186 0.12283189293512632168 0.12108776633324297434 0.11938598732705452132 0.11772640499473642495 0.11610882812661017793 0.11453303027632032174 0.11299875457053083772 0.11150571821366769831 0.11005361664783933073 0.10864212734729968013 0.10727091324170587305 0.10593962577333485009 0.10464790760093167776 0.10339539496757921277 0.10218171975250253669 0.10100651122757915712 0.09986939753896119376 
0.12852817916427650147 0.12665705642003086129 0.12482816160021562024 0.12304151347412475848 0.12129707661794122964 0.11959476592621517965 0.11793445129162097307 0.11631596232079600972 0.11473909297551133923 0.11320360605107571139 0.11170923742575988857 0.11025570003481653669 0.10884268753963614873 0.10746987767645328760 0.10613693527984723042 0.10484351498433967798 0.10358926361303678887 0.10237382226589941681 0.10119682812224017887 0.10005791597279230232 
0.12869505363974501067 0.12682432498206053229 0.12499560394179852485 0.12320892274321565418 0.12146426073818190894 0.11976154846824403621 0.11810067192473618081 0.11648147688944165967 0.11490377325385334184 0.11336733923250066902 0.11187192540347971892 0.11041725852603076485 0.10900304509997507663 0.10762897464462395369 0.10629472268526124479 0.10499995344354295934 0.10374432223432868139 0.10252747757581830157 0.10134906302268997802 0.10020871873349225523 
0.12882000932924536629 0.12694958592666777397 0.12512100644170240371 0.12333431281875732732 0.12158949512332692389 0.11988649528384280607 0.11822521104963792937 0.11660550005838123122 0.11502718391795979658 0.11349005222159391781 0.11199386642962753935 0.11053836356585161615 0.10912325968960956413 0.10774825311680631679 0.10641302737303082182 0.10511725387024221934 0.10386059430491662026 0.10264270278035506068 0.10146322765920924580 0.10032181315439801794 
0.12890321833566956156 0.12703300295366276584 0.12520452307958596094 0.12341782696678441078 0.12167291165252551444 0.11996972649416245971 0.11830817693159143000 0.11668812837648545599 0.11510941013801080646 0.11357181930628783284 0.11207512452758504329 0.11061906961813858241 0.10920337697580530245 0.10782775075996094138 0.10649187981981333984 0.10519544035947842042 0.10393809833474058901 0.10271951158147621386 0.10153933167939400983 0.10039720555721243223 
0.12894479450832621592 0.12707468447272776690 0.12524625595619429119 0.12345956031626895144 0.12171459802582822174 0.12001132210869024097 0.11834964180608002760 0.11672942637795850895 0.11515050895131020980 0.11361269033796145278 0.11211574275628630182 0.11065941340331242326 0.10924342783551219127 0.10786749312741886198 0.10653130078678325898 0.10523452941311756126 0.10397684709309107376 0.10275791353141511264 0.10157738191967809194 0.10043490054822522273 


==> test/01/zzz31z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz31z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz32z0.txt <==
0.10486179911170886991 0.10400776663437279190 0.10275907921795227051 0.10110730270994480740 0.09904219487204811434 0.09655150083275408635 0.09362073345793811563 0.09023293362837679632 0.08636841603743518336 0.08200452162581381432 0.07711542455827190279 0.07167209067840189796 0.06564257498819139891 0.05899301137240595128 0.05168994232432756047 0.04370513085709819279 0.03502473033265549041 0.02566546194269479428 0.01570019794312654468 0.00529071404910758276 
0.09908444139953571927 0.09821194636496864694 0.09695249564332578118 0.09529841110597120357 0.09324061593946304793 0.09076849581194217087 0.08786977516811333988 0.08453041502999367185 0.08073455159371231704 0.07646451412742960585 0.07170099104269905821 0.06642346205319160646 0.06061109295161985766 0.05424441141346954959 0.04730825807634024549 0.03979672380013321575 0.03172094683062709475 0.02312044648772525884 0.01407737969414257079 0.00472946156847581147 
0.09368760291328566414 0.09280308178264044805 0.09154054588441093432 0.08989323013115105288 0.08785336196789057805 0.08541209130743820932 0.08255945637257948444 0.07928439972977212313 0.07557486117999090425 0.07141799224749334485 0.06680056343190310386 0.06170967354004557037 0.05613392335162686181 0.05006528325351215086 0.04350195476743067696 0.03645255943646728836 0.02894188670199447644 0.02101799748343656862 0.01275941277724268637 0.00427921409912891335 
0.08866292159088570712 0.08777223196789650517 0.08651337598052646904 0.08488060156633145392 0.08286751049351009923 0.08046705107734060392 0.07767155928499437645 0.07447286633652455690 0.07086250114898595687 0.06683203025064980707 0.06237359689737453916 0.05748074532346073712 0.05214964366132992385 0.04638084348152153591 0.04018171830340303702 0.03356967247631085366 0.02657604305744695403 0.01925024396678383723 0.01166305983226268578 0.00390719614992607236 
0.08400125636131254570 0.08310954851753345196 0.08186012450346709379 0.08024828966013805576 0.07826902736247774717 0.07591704322341956412 0.07318686335353290218 0.07007300518234571562 0.06657024682877861477 0.06267403070874524862 0.05838104858348453635 0.05369006719509297754 0.04860306248871064383 0.04312672870784110130 0.03727440248834904685 0.03106836910792614564 0.02454236908469865225 0.01774387549398914049 0.01073538643509814282 0.00359370681823875616 
0.07969293806914082290 0.07880458123745766319 0.07756928385567038453 0.07598340520827594202 0.07404326607284324180 0.07174523110032701712 0.06908584572337186924 0.06606204421054688580 0.06267145027503755184 0.05891279717206804323 0.05478649953272527601 0.05029541238471588877 0.04544581039057866284 0.04024860637278305370 0.03472079383422588955 0.02888703238234603676 0.02278118867943238271 0.01644750248937593834 0.00994090359590198841 0.00332595150616956476 
0.07572799897751024412 0.07484655450748595173 0.07362902447348081136 0.07207278124445212764 0.07017540062029239967 0.06793476938167337942 0.06534924422908068575 0.06241787566143244814 0.05914071288875666355 0.05551920817176401318 0.05155673999063261487 0.04725927242046661786 0.04263616031610498180 0.03770109255848656110 0.03247313409342536539 0.02697777790779972568 0.02124785076130888267 0.01532404218818022093 0.00925477395296430902 0.00309514711670707751 
0.07209638188906809797 0.07122461334149507439 0.07002747828631479543 0.06850329467575948239 0.06665078578220093308 0.06446920157699335963 0.06195848614984519886 0.05911950131734561992 0.05595431744679264796 0.05246658263559873803 0.04866197983757451079 0.04454877699041297906 0.04013846589488812011 0.03544646945163278801 0.03049287207318929216 0.02530309439411864217 0.01990839426982319790 0.01434604154907176236 0.00865900291106794923 0.00289501012440151551 
0.06878812834662365039 0.06792803868311146631 0.06675298065452389684 0.06526213339007017056 0.06345524625575856004 0.06133276499425394102 0.05889599747596108853 0.05614732601131219858 0.05309047294546963280 0.04973082508626381487 0.04607581973365370426 0.04213538980872271605 0.03792245682140172464 0.03345344727996711620 0.02874879035358036614 0.02383333332566237028 0.01873659037479350267 0.01349272682721567793 0.00814018601783421912 0.00272090059423254257 
0.06579354528957055692 0.06494643238980324362 0.06379427225859911343 0.06233701197423871521 0.06057530085650914692 0.05851061466830284608 0.05614541274843298790 0.05348333230647236980 0.05052942323750993225 0.04729042503033319134 0.04377508420205372675 0.03999450568942247014 0.03596252430202897393 0.03169607249325358950 0.02721550873550271366 0.02254485818015697363 0.01771190707647278192 0.01274808936716321714 0.00768811373882067987 0.00256930682892698515 
0.06310335010372244979 0.06226987332793181007 0.06114066401583040378 0.05971634139177647849 0.05799833052773643860 0.05598898007401527377 0.05369170654299567497 0.05111116722863440903 0.04825346266776460447 0.04512636759550531923 0.04173958635480555512 0.03810502444488449852 0.03423706220403802125 0.03015280965551563747 0.02587231391501996006 0.02141868358299000435 0.01681809038377743426 0.01209960982614374098 0.00729487274135829245 0.00243751981158169375 
0.06070879471770582181 0.05988904680237111533 0.05878216908501426863 0.05738935904930037024 0.05571269978864502176 0.05375526855702602441 0.05152126612090004304 0.04901616739730499384 0.04624689260940880592 0.04322199632911794681 0.03995186917677864824 0.03644894353127187125 0.03272789041372302365 0.02880579000975096171 0.02470225368607153332 0.02043947185300564948 0.01604216104950318897 0.01153738681227601572 0.00695424758888703830 0.00232341948762318420 
0.05860177002343204544 0.05779535007883254000 0.05670960647255515741 0.05534622593176577454 0.05370784102051724684 0.05179812824454371745 0.04962192198627352752 0.04718534363027668960 0.04449594404344765081 0.04156285593477898610 0.03839695049191922671 0.03501099008970138399 0.03141976590983122652 0.02764020628369362811 0.02369143896650956205 0.01959478909345787126 0.01537369514895363387 0.01105352878457008421 0.00666131131429067210 0.00222533003764718938 
0.05677489233658503109 0.05598097701697185569 0.05491468079460801871 0.05357809718469040000 0.05197431011711443199 0.05010748141435798081 0.04798294994937365998 0.04560734109408056541 0.04298868399932611467 0.04013653287463108538 0.03706208676641793709 0.03377830042578319064 0.03029997685220689463 0.02664383024868275524 0.02282850680281517386 0.01887455040536263964 0.01480430166828342053 0.01064172186276002643 0.00641213884605837045 0.00214191938632209188 
0.05522157385189897100 0.05443898485786187458 0.05339004250421464787 0.05207717189527336088 0.05050382084889214196 0.04867453734640014157 0.04659505530278264251 0.04427238679734580434 0.04171491798514514321 0.03893250479800126895 0.03593656327333821093 0.03274014799480649135 0.02935801082453044428 0.02580663105601534862 0.02210420759070576974 0.01827060405689407904 0.01432723925605737005 0.01029691815212823228 0.00620360282086069789 0.00207212804790490304 
0.05393607911185297615 0.05316334605836207233 0.05212933246911541363 0.05083672704329627451 0.04928926403678060564 0.04749179181956776630 0.04545034711801092947 0.04317223280737491481 0.04066609634590746120 0.03794200505889061548 0.03501151353412721573 0.03188771745557406750 0.02858528739509304598 0.02512047556014242525 0.02151108844709848783 0.01777641897545057664 0.01393713314692373965 0.01001510866883483820 0.00603322623735128363 0.00201511803234172672 
0.05291356943426708814 0.05214898779461801803 0.05112721427058870838 0.04985113977201575258 0.04832471643536632305 0.04655301877707932606 0.04454230854231842202 0.04230010096823545729 0.03983522953221915741 0.03715790555752655072 0.03427976834870601064 0.03121392089826950308 0.02797494574012523647 0.02457889534236280815 0.02104325166209521439 0.01738685025088597402 0.01362976568735218413 0.00979315713893610593 0.00589907542736787041 0.00197023587645244868 
0.05215013707248684904 0.05139182141525414083 0.05037939704660557294 0.04911590133881182235 0.04760544315558956630 0.04585325831106488309 0.04386576730594796830 0.04165063299102929328 0.03921681525720718819 0.03657461929029049569 0.03373573340490074179 0.03071325204867266304 0.02752167932477559559 0.02417690840708832181 0.02069617260803357714 0.01709796467864590358 0.01340192221266291867 0.00962867877218954483 0.00579968245673164341 0.00193698592255265320 
0.05164283064405292972 0.05088876374730613716 0.04988265116176765490 0.04862762538103627963 0.04712789653711523669 0.04538880400564273415 0.04341686937937922625 0.04121984843272658711 0.03880677921528977170 0.03618802294152746735 0.03337529393193376659 0.03038167456674478392 0.02722161110321613328 0.02391088635318130290 0.02046656568430487919 0.01690691364300113755 0.01325127971246403517 0.00951995328042749833 0.00573398970481650908 0.00191501127957917697 
0.05138967308502079279 0.05063775176814985096 0.04963481847212265069 0.04838405248645045315 0.04688971360619242218 0.04515719179501158365 0.04319305777319959461 0.04100511214520801556 0.03860243022969787191 0.03599539932859579378 0.03319574481456204207 0.03021654118315656584 0.02707220416816286113 0.02377846021811589466 0.02035229013300350609 0.01681184449658973748 0.01317632971376456706 0.00946586493223992159 0.00570131180252771846 0.00190408077052672451 


==> test/01/zzz32z1.txt <==
0.06222370604390473070 0.05884033655922799033 0.05549008568999180824 0.05217039658732448848 0.04887882870942324154 0.04561307150945264483 0.04237094263520373161 0.03915037886993660843 0.03594942420203706829 0.03276621726051475586 0.02959897918978878981 0.02644600242286546457 0.02330564049566254820 0.02017629888805974603 0.01705642680397050082 0.01394450977286203035 0.01083906294704569014 0.00773862497118688476 0.00464175230674205349 0.00154701390123179370 
0.06262366474163294505 0.05922663078736863790 0.05586083381915221691 0.05252411509200265866 0.04921434695558708772 0.04592946305611634444 0.04266747157101095228 0.03942645845925073222 0.03620458513757429664 0.03300008325427002120 0.02981124812839910931 0.02663643174552284346 0.02347403579498839876 0.02032250499395050689 0.01718032080350839416 0.01404599556213162806 0.01091806701650096904 0.00779509320537465512 0.00467564763937669808 0.00155831471349624547 
0.06299025413642179994 0.05958168802946147563 0.05620250370724567263 0.05285088300594679295 0.04952498096480607154 0.04622296218841465132 0.04294302213347309799 0.03968339825848107155 0.03644237463473934402 0.03321828249059199240 0.03000949832401481054 0.02681444063583835608 0.02363156594481771733 0.02045936448924549206 0.01729635585398093742 0.01414108465565510828 0.01099211635145189853 0.00784803319443407033 0.00470743033189383996 0.00156891202687273797 
0.06332572793392034216 0.05990736348680979900 0.05651660997442214951 0.05315193225973276203 0.04981173170927578886 0.04649438259926310518 0.04319825651598575150 0.03992173780646116055 0.03666323265231013345 0.03342117374934375218 0.03019402204122981909 0.02698026652899807032 0.02377842285919863283 0.02058703116423283436 0.01740465346751477599 0.01422987085505597431 0.01106128053921745166 0.00789749288901588596 0.00473712846689185608 0.00157881508897360530 
0.06363217062466365592 0.06020542800943525646 0.05680464044390044764 0.05342850434928627518 0.05007563101330118199 0.04674457998337612497 0.04343388352474566311 0.04014206379906766486 0.03686764441869630482 0.03360915781324302909 0.03036514956256262596 0.02713418057972551145 0.02391482779874593706 0.02070568384097247125 0.01750535599678932838 0.01431246475783655783 0.01112564206134604959 0.00794352935552016838 0.00476477555768409309 0.00158803495110343244 
0.06391148332294732670 0.06047753748236706778 0.05706801944245817187 0.05368181368021066047 0.05031770801126651121 0.04697442279619450795 0.04365063380055314579 0.04034498944636751711 0.03705612341016441269 0.03378266352236942299 0.03052323781605208869 0.02727647842859535696 0.02404102391508718128 0.02081552040412177132 0.01759862192083347723 0.01438899011815489987 0.01118529359281001875 0.00798620691403464401 0.00479040945722091806 0.00159658410885946144 
0.06416538505973828910 0.06072521915462748832 0.05730808616335456712 0.05391302291783166278 0.05053896455535980548 0.04718476938958227063 0.04384923943490486725 0.04053113677568483814 0.03722919625322439197 0.03394213505001815456 0.03066865975068093150 0.02740747140351664293 0.02415726902888561123 0.02091675193959392429 0.01768462116426786426 0.01445958020113954565 0.01124033527770449195 0.00802559525058746392 0.00481407124830547303 0.00160447613597295715 
0.06439542128500826135 0.06094986791305000845 0.05752608313850094551 0.05412322727240172215 0.05074035790275883279 0.04737645077186992959 0.04403041777379925609 0.04070112196824264561 0.03738738977703019023 0.03408802067379786832 0.03080179473313684330 0.02752747840590465817 0.02426382885734470682 0.02100959716110043299 0.01776353059550451335 0.01452437424443093865 0.01129087206628093427 0.00806176756230524670 0.00483580414944055539 0.00161172532269984910 
0.06460297517475176166 0.06115274807406333168 0.05772315120519751902 0.05431344513051550998 0.05092278901140395025 0.04755025802133937274 0.04419485892017960271 0.04085554354645629105 0.03753122021285593135 0.03422076313500629907 0.03092302010216391173 0.02763681862962045002 0.02436097083348812836 0.02109427725195854933 0.01783552981221883313 0.01458351411479876826 0.01133701118068304765 0.00809479878291204102 0.00485565246445165011 0.00161834632808572796 
0.06478927948658928793 0.06133499800325409312 0.05790032847771026808 0.05448461303305882075 0.05108709499100200918 0.04770693338190406391 0.04434321633912344240 0.04099497308454691513 0.03766118439293096587 0.03434079155120749183 0.03103270391089205105 0.02773580517692510183 0.02444895859502884544 0.02117101120102682366 0.01790079728661350678 0.01463714122186225187 0.01137885975874046440 0.00812476392420820662 0.00487366059736826871 0.00162435385327714082 
0.06495542786939034752 0.06149763597465343623 0.05805855166933045902 0.05463758353300757903 0.05123404453764122263 0.04784716417615138273 0.04447609996986320174 0.04111994805967692651 0.03777775272311355986 0.03444851476600067214 0.03113119881327173002 0.02782473957215905042 0.02452804716867527934 0.02124001167050641736 0.01795950691134612712 0.01468539372729626459 0.01141652270820834279 0.00815173655781205146 0.00488987214753607968 0.00162976234093169920 
0.06510238514451315017 0.06164156635663879669 0.05819865869195060132 0.05477312489199989698 0.05136433545040398202 0.04797157881519696632 0.04459407130450107615 0.04123096646118408481 0.03788136367384570963 0.03454431597640995194 0.03121883700403510140 0.02790390712976407311 0.02459847883700680068 0.02130148140097743586 0.01801182496096833882 0.01472840406776833137 0.01145010078898458031 0.00817578745129557936 0.00490432909403228437 0.00163458570384527311 
0.06523099639024478036 0.06176758561543799209 0.05832139184983314850 0.05489192189263749494 0.05147859355677789767 0.04808074432973139661 0.04469763997176008641 0.04132848280671261310 0.03797241953467522108 0.03462854846175831419 0.03129592609669465397 0.02797357310585535731 0.02466047964861043523 0.02135561013542816924 0.01805790746378148001 0.01476629679382414871 0.01147968892866604688 0.00819698336435339611 0.00491707107345220815 0.00163883708426238719 
0.06534199481558612688 0.06187638786503527055 0.05842740119930649179 0.05499457727193907131 0.05157737255433868240 0.04817516497519057361 0.04478726144609523896 0.04141290525923101151 0.03805128319638422657 0.03470153223925339508 0.03136274581512990545 0.02803397954835223221 0.02471425651615144839 0.02140257202834331546 0.01809789796490524419 0.01479918671508072443 0.01150537476750207976 0.00821538600399975526 0.00492813475116076274 0.00164252864401445448 
0.06543600847986129343 0.06196856982981048534 0.05851724781041847678 0.05508161344147360222 0.05166115441344718007 0.04825528157059704587 0.04486333557819934675 0.04148459358773195355 0.03811827575237729249 0.03476355148374113413 0.03141954537621929888 0.02808534275627216567 0.02475999483929986617 0.02144252349688841042 0.01813192565241547247 0.01482717733409141293 0.01152723742226179245 0.00823105113298278242 0.00493755328317663396 0.00164567138464912269 
0.06551356594113065535 0.06204463516392696998 0.05859140677108337636 0.05515347427008972236 0.05173035008737938284 0.04832147131555099978 0.04492620570837310701 0.04154385776112023282 0.03817367474165189040 0.03481485256711457088 0.03146654144973398681 0.02812785126121723073 0.02479785658788745059 0.02147560146749498064 0.01816010381377684488 0.01485035954660766412 0.01154534645447088427 0.00824402782249295495 0.00494535586391387037 0.00164827499605452827 
0.06557510092058048412 0.06210499811368335593 0.05865026983989836407 0.05521052678042263212 0.05178530035042968466 0.04837404789585446341 0.04497615817862189030 0.04159095700672396645 0.03821771288599544458 0.03485564259333136239 0.03150391659438483982 0.02816166425097531636 0.02482797878353773177 0.02150192197142720973 0.01818252858858928830 0.01486881058409151440 0.01155976102652113424 0.00825435783860427319 0.00495156735393137079 0.00165034773170964939 
0.06562095606336773579 0.06214998653032752229 0.05869414769440402940 0.05525306266127282678 0.05182627663806227414 0.04841326173881527195 0.04501342210353608680 0.04162609920115822870 0.03825057720227456604 0.03488608832583063590 0.03153181808349869719 0.02818691036476141804 0.02485047232386094693 0.02152157904608680353 0.01819927798506158420 0.01488259317464795881 0.01157052922891785990 0.00826207515147163105 0.00495620798149769542 0.00165189630856235354 
0.06565138586475456617 0.06217984424985497499 0.05872327174611744610 0.05528129953220230208 0.05185348180173127847 0.04843930031780832590 0.04503816929554893544 0.04164944049209828858 0.03827240839611393414 0.03490631542421788330 0.03155035704901786725 0.02820368680071069778 0.02486542110105781703 0.02153464390399746978 0.01821041113092228964 0.01489175490052086631 0.01157768756303071203 0.00826720555686668961 0.00495929311202543063 0.00165292582960442462 
0.06566655881679768492 0.06219473285822037234 0.05873779550800849181 0.05529538191968768474 0.05186705071885226725 0.04845228843513784550 0.04505051426875293641 0.04166108507557208379 0.03828330046586504026 0.03491640792590903347 0.03155960788764419767 0.02821205868800567840 0.02487288137566214669 0.02154116433792295504 0.01821596773410925213 0.01489632773348250824 0.01158126056581740802 0.00826976640093900206 0.00496083308013292416 0.00165343972743433785 


==> test/01/zzz32z2.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz32z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz32z4.txt <==
0.74427813120750452303 0.75306098771499452305 0.76220538054612940737 0.77172230070228275967 0.78162443096355971317 0.79192633674830392732 0.80264468754284801211 0.81379850568315603709 0.82540943248747777883 0.83750198838610201424 0.85010377806985182314 0.86324554326212676880 0.87696087542502221268 0.89128523519389302177 0.90625363087154331421 0.92189581391536401522 0.93822711581110640466 0.95523227672240951236 0.97283986793190557751 0.99088954477691815192 
0.74965553022195485777 0.75847051375626339809 0.76764121599160084486 0.77717747380158341830 0.78709049164998579062 0.79739295022245626487 0.80809911689686930725 0.81922494469222906233 0.83078813599566692094 0.84280812989073417008 0.85530594264681680805 0.86830374256468290106 0.88182396216227054708 0.89588762904694085876 0.91051142111999483486 0.92570273518306123162 0.94145189524368089184 0.95772082394319191234 0.97442879084825584357 0.99143949644528661658 
0.75468577931342095688 0.76352432109650347769 0.77271149586242648954 0.78225588686246361192 0.79216711161234298899 0.80245585559466570125 0.81313388512994466684 0.82421402019322342891 0.83571003691222611742 0.84763645253435204729 0.86000812006200033633 0.87283952218751570395 0.88614360161243677094 0.89992989771160547541 0.91420168937843393486 0.92895181045320529556 0.94415690603736346365 0.95977033295842240079 0.97571497507263937887 0.99187914660125708899 
0.75937498683832638235 0.76822949545390306625 0.77742455949913780167 0.78696746617350077369 0.79686621234225785138 0.80712947541391910633 0.81776654783502145118 0.82878721403849509031 0.84020153892566418197 0.85201952327244767638 0.86425056287931767418 0.87690262451094391771 0.88998102438835524630 0.90348667080861144729 0.91741362822893035567 0.93174591121396277416 0.94645358549414682070 0.96148862678049418218 0.97678162988262173805 0.99224126148835889438 
0.76373020937715951906 0.77259411438164415920 0.78178978050672243150 0.79132320599014416285 0.80120079616926775934 0.81142928588372986720 0.82201561675772583104 0.83296674920007029996 0.84428938147948862092 0.85598953875045635797 0.86807198367187865529 0.88053938858858804561 0.89339120062143029255 0.90662213290555537792 0.92022024151471215614 0.93416462067956851367 0.94842289794476797304 0.96294895878678554713 0.97768165618899482983 0.99254553095791708817 
0.76775921497105059643 0.77662697218879150896 0.78581724215596460148 0.79533478111108468767 0.80518448046093926695 0.81537125519400677209 0.82589988411208203889 0.83677478452457187963 0.84799969904176453195 0.85957726657800981318 0.87150844446915065600 0.88379174555009765157 0.89642225660322427672 0.90939041867746650549 0.92268058424479282298 0.93626943204483192851 0.95012442681857189886 0.96420265423288542550 0.97845050512865505699 0.99280473711223060640 
0.77147025232589372390 0.78033731724650590156 0.78951743481726088802 0.79901419583728983120 0.80883108936939962508 0.81897137031927513817 0.82943787997202389484 0.84023280574437142487 0.85135736358498770304 0.86281138405066692965 0.87459278207661617088 0.88669689253942718388 0.89911566156390076987 0.91183670095629210106 0.92484224474216025769 0.93810809643639481159 0.95160272305180215735 0.96528672619752931006 0.97911297298050836702 0.99302764947457933253 
0.77487183318906904805 0.78373460965407726331 0.79290098402928332888 0.80237347805141545631 0.81215431086009504114 0.82224525674167026068 0.83264745971236797661 0.84336119489590344322 0.85438556550314803673 0.86571812396305458659 0.87735440724722024708 0.88928738096709458727 0.90150679615666018396 0.91399847884164087120 0.92674359733116074000 0.93971798590678567997 0.95289164275471238685 0.96622855452492095729 0.97968701112127076769 0.99322053728015846641 
0.77797253284177325661 0.78682830415145055269 0.79597841359438137321 0.80542442147899429017 0.81516741927789548861 0.82520788607494310885 0.83554550723987452976 0.84617894862372600162 0.85710557956864752427 0.86832113905118302188 0.87981934198211597664 0.89159142792507062314 0.90362566325400439649 0.91590682092244901646 0.92841567983405615117 0.94112860710487511451 0.95401730753534075280 0.96704883802617103150 0.98018597969949416981 0.99338802580494234284 
0.78078081158699186304 0.78962766051557131686 0.79875994471779632189 0.80817837499228462050 0.81788305869754918120 0.82787336104033204531 0.83814773454846103196 0.84870351279047706594 0.85953666509653425809 0.87064151069091444413 0.88201039370498934833 0.89363332549706775421 0.90549760801183765135 0.91758746176009464701 0.92988369397773962266 0.94236345514331765205 0.95500014225560514447 0.96776351034492813508 0.98062004384559153802 0.99353361204505730164 
0.78330485839004093673 0.79214158160604553061 0.80125532976894664472 0.81064607507480024307 0.82031307947968434835 0.83025476484037441516 0.84046855712316059783 0.85095070289318697210 0.86169605733609910825 0.87269784491095103718 0.88394739664985955141 0.89543387234637339400 0.90714398153618325260 0.91906172412835451802 0.93116817917349059552 0.94344137723505150372 0.95585629599883326080 0.96838501725234382711 0.98099707329288632351 0.99365999057474752032 
0.78555245650093663556 0.79437847774962255798 0.80347371767714437230 0.81283751605828569176 0.82246841930601499726 0.83236406171831989198 0.84252102621061997212 0.85293468432301133841 0.86359901644372494278 0.87450641496693115595 0.88564747563712453715 0.89701078570238190757 0.90858272165816789112 0.92034727404364957692 0.93228592135281806996 0.94437757862456428448 0.95659864725233145766 0.96892318937272781110 0.98132324149886029918 0.99376926753579108986 
0.78753086994947962829 0.79634615521436247221 0.80542354713172203962 0.81476185217518448667 0.82435901996777083411 0.83421203651626918418 0.84431680167798917047 0.85466799174451268950 0.86525890914885816851 0.87608132287592310750 0.88712530522932575572 0.89837907316786258516 0.90982884535045682739 0.92145872903525705144 0.93325065356956771190 0.94518436865805666169 0.95723752501319891994 0.96938585148737566044 0.98160343579403686043 0.99386310560535040537 
0.78924674921098625369 0.79805172602662677317 0.80711246346019682729 0.81642732554295938119 0.82599377187361378017 0.83580826270099672914 0.84586615224055472506 0.85616157182819108140 0.86668730553127149019 0.87743466215857701673 0.88839334923639323716 0.89955135638928540587 0.91089485754054133615 0.92240814317735309036 0.93407359523213873143 0.94587171742489584148 0.95778123265503367634 0.96977925576953938336 0.98184154458455996650 0.99394282469692341042 
0.79070605403139759826 0.79950153622096220563 0.80854725513947867110 0.81784121466284243063 0.82738047928272884235 0.83716109017354967126 0.84717797275504314047 0.85742483779642575392 0.86789407898945991615 0.87857667099071956596 0.88946207316838410417 0.90053814561234302172 0.91179108524507046507 0.92320539090147624162 0.93476386675673839299 0.94644767315435407440 0.95823643241250022751 0.97010839435118789709 0.98204066207774165509 0.99400947329470490388 
0.79191399131017470303 0.80070110968634666815 0.80973380621391399803 0.81900979868620404911 0.82852584042090848815 0.83827764595542841874 0.84825981080964163450 0.85846572761300943277 0.86888750163942429783 0.87951586964645733779 0.89034012683408125799 0.90134806764663133460 0.91252594692592137182 0.92385846842674368418 0.93532880773898474658 0.94691867602328194664 0.95860842948942492914 0.97037722714497109955 0.98220323608051363085 0.99406387969886256251 
0.79287496600831186555 0.80165510500033554386 0.81067706134362693682 0.81993833344715261191 0.82943543775927319750 0.83916384241761377005 0.84911789691508610112 0.85929076020654626689 0.86967433030876994948 0.88025917912160589474 0.89103449687485281050 0.90198805121417890973 0.91310616638523989241 0.92437372814059193260 0.93577421974917684988 0.94728979371036359236 0.95890138237694688694 0.97058884865875882930 0.98233117540047987237 0.99410668911909716439 
0.79359254322730532483 0.80236728296305548369 0.81138100071310481631 0.82063103599950748546 0.83011373475141836398 0.83982438904066814001 0.84975717422654339916 0.85990508598931902906 0.87025988026750422666 0.88081201965634414730 0.89155063032954551261 0.90246347394999038016 0.91353693926026668937 0.92475605800120730393 0.93610454940676646185 0.94756489669204735371 0.95911845764923986390 0.97074560971263845754 0.98242592774354975393 0.99413839049614460830 
0.79406941985435286480 0.80284048291147624976 0.81184862254622935929 0.82109107508635359451 0.83056407620622352272 0.84026280476709780398 0.85018132496109999341 0.86031252925668244558 0.87064808511558255955 0.88117838890672040009 0.89189253083699338021 0.90277827499596885463 0.91382205870462951403 0.92500901519720368782 0.93632302318463456192 0.94774678600181927468 0.95926194181532575822 0.97084920479900538304 0.98248853536493729877 0.99415933561807590113 
0.79430740446134184829 0.80307660628226695820 0.81208193147398355372 0.82132056559345434366 0.83078869022002588274 0.84048142886039967081 0.85039279159407532571 0.86051562096072709007 0.87084154203142394302 0.88136092001796106921 0.89206282911573897554 0.90293503649226203311 0.91396400536507815815 0.92513492089834381549 0.93643174213274915640 0.94783728231526898078 0.95933331881123828921 0.97090073230312012864 0.98251967329911882310 0.99416975222929893086 


==> test/01/zzz3z0.txt <==
0.24315818027580465843 0.24592418780670352585 0.24878231697197494832 0.25173341927920422911 0.25477833436980890092 0.25791788611659294261 0.26115287809919918161 0.26448408844512483196 0.26791226403034118508 0.27143811404282069955 0.27506230292478761612 0.27878544272554384165 0.28260808491639394235 0.28653071174238969876 0.29055372721188477136 0.29467744785339461400 0.29890209339869050487 0.30322777757958085942 0.30765449925120713637 0.31218213407425421391 
0.24306691871861524357 0.24583206617233105407 0.24868934383001711774 0.25163960649582894913 0.25468369771362947551 0.25782244588077074532 0.26105665973587977025 0.26438712320583424020 0.26781458960307802375 0.27133977517333313090 0.27496335200599841819 0.27868594033545002198 0.28250810028124812012 0.28643032309889060461 0.29045302203986983480 0.29457652294960873229 0.29880105476309598567 0.30312674008884460397 0.30755358609978633577 0.31208147597203245160 
0.24288438974337953069 0.24564781433398830135 0.24850338567993365824 0.25145196516046475210 0.25449440410810919566 0.25763153995698040433 0.26086419175771513590 0.26419315503925433486 0.26761919600280359433 0.27114304504143532659 0.27476538959042312582 0.27848686632900992999 0.28230805277425785604 0.28622945833205465371 0.29025151489909500890 0.29437456714207449471 0.29859886261524026807 0.30292454191291545706 0.30735162908706142870 0.31188002258805824773 
0.24261058219802753011 0.24537141574030874036 0.24822441939526429522 0.25117046435798734416 0.25421041360136237275 0.25734511808132642940 0.26057541229874597866 0.26390210919066414696 0.26732599432744635903 0.27084781939918128879 0.27446829498524860647 0.27818808261590893816 0.28200778615471888688 0.28592794255597570041 0.28994901208238099688 0.29407136810435435814 0.29829528664287546791 0.30262093586051613814 0.30704836574748556322 0.31157749828716224672 
0.24224548077738400353 0.24500284703395511232 0.24785241180282754914 0.25079505927485801209 0.25383166785802646626 0.25696310646821718393 0.26019023016527836889 0.26351387509721002633 0.26693485271713618401 0.27045394324259453001 0.27407188833548112861 0.27778938299465838480 0.28160706667273333048 0.28552551365474804212 0.28954522277009930864 0.29366660655008575143 0.29788997999139088524 0.30221554913878811988 0.30664339975520243931 0.31117348639918529507 
0.24178906772705394124 0.24454207981529985094 0.24738732150723299896 0.25032569308059032798 0.25335809208766812972 0.25648540976823758220 0.25970852679694006460 0.26302830831576157200 0.26644559820129432026 0.26996121251857935208 0.27357593211942260458 0.27729049435450947581 0.28110558388680767505 0.28502182262018360692 0.28903975879318211106 0.29315985533449895328 0.29738247763381442379 0.30170788094804323887 0.30613619773535061253 0.31066742528177665461 
0.24124132510823925735 0.24398908299295749003 0.24682910133021437882 0.24976229945260186582 0.25278959764381780939 0.25591191372012445093 0.25913015893848317939 0.26244523316760165477 0.26585801925370045051 0.26936937651100628655 0.27298013326912112797 0.27669107841714873919 0.28050295189980395394 0.28441643414599637740 0.28843213444794724154 0.29255057836091380441 0.29677219426132445124 0.30109729928421957723 0.30552608495638017283 0.31005860294285858547 
0.24060223761551208232 0.24334382571807647300 0.24617770136806452208 0.24910480575578525242 0.25212608531487668007 0.25524248852995928827 0.25845496206926638072 0.26176444616246147268 0.26517186913489954048 0.26867814100262410459 0.27228414602890693708 0.27599073414516012148 0.27979871114926285758 0.28370882761605048517 0.28772176649169628471 0.29183812939988457158 0.29605842176634977747 0.30038303697113050150 0.30481223986309208263 0.30934615011220478742 
0.23987179593514781906 0.24260628089577185307 0.24543307266818195633 0.24835313688759783068 0.25136744932994459223 0.25447699301556969687 0.25768275464616124948 0.26098572027807820373 0.26438687012081213412 0.26788717233568365428 0.27148757569872267181 0.27518900098532206311 0.27899233093603653666 0.28289839867724642097 0.28690797450290311810 0.29102175098057775360 0.29524032643305941903 0.29956418697086067970 0.30399368741265297977 0.30852903162455824759 
0.23905000062563402929 0.24177642926168110837 0.24459517152129334194 0.24750721979647921644 0.25051358210173396701 0.25361527955621371300 0.25681334322173055007 0.26010881018287829169 0.26350271873458741556 0.26699610252057603965 0.27058998344497792177 0.27428536316136936657 0.27808321293231486049 0.28198446165399615460 0.28598998186209229067 0.29010057358646423875 0.29431694601444963189 0.29863969706659981851 0.30306929119210063162 0.30760603595343327665 
0.23813686649415921615 0.24085426400402520919 0.24366396435883122540 0.24656698867529164287 0.24956437972429837413 0.25265719988582086009 0.25584652850166927918 0.25913345849711688640 0.26251909211408330780 0.26600453556705533353 0.26959089239924372006 0.27327925528286306500 0.27707069597785760617 0.28096625314433082421 0.28496691770500603980 0.28907361548873711232 0.29328718697167532881 0.29760836408898816430 0.30203774433571650704 0.30657576272106623616 
0.23713242743306450766 0.23983979590142959215 0.24263943323471481861 0.24553239082155781103 0.24851974823434694328 0.25160261176110210180 0.25478211240200848708 0.25805940318983699999 0.26143565565757426183 0.26491205523431826663 0.26848979530207844890 0.27217006959298145619 0.27595406255192195255 0.27984293724046388485 0.28383782032486404301 0.28793978369180284194 0.29214982229452629570 0.29646882798196111386 0.30089755934071077403 0.30543660801727789966 
0.23603674166835744708 0.23873305893391394417 0.24152158185704061810 0.24440339314187789488 0.24737961063042956944 0.25045138652223181142 0.25361990615542584493 0.25688638620264864221 0.26025207209205836190 0.26371823441056452264 0.26728616398177079683 0.27095716523506219175 0.27473254739638497401 0.27861361294073844208 0.28260164266218290585 0.28669787665908397223 0.29090349053266584267 0.29521956620361888834 0.29964705702788729802 0.30418674741018952856 
0.23484989735847350278 0.23753411630882764749 0.24031044211765570373 0.24317998925848371972 0.24614391462326173921 0.24920341754196928541 0.25235973949481432799 0.25561416337327308446 0.25896801209744557681 0.26242264633411055419 0.26597946097937769094 0.26963987996911165101 0.27340534885781764274 0.27727732446392200361 0.28125726072404549916 0.28534658974968435396 0.28954669697343426993 0.29385888927196124332 0.29828435515702977909 0.30282411666606967593 
0.23357201846584285665 0.23624306682526752255 0.23900608104627091288 0.24186220715113956881 0.24481264106216438226 0.24785862952756942956 0.25100147090858881960 0.25424251569818395735 0.25758316659034019569 0.26102487784905453738 0.26456915363251770623 0.26821754480418863453 0.27197164360185194232 0.27583307533308620840 0.27980348602039289974 0.28388452464217378557 0.28807781833942525118 0.29238493875376159181 0.29680735766220089911 0.30134639049152728285 
0.23220327080695501998 0.23486005148012853438 0.23760860809102093971 0.24045011723763884404 0.24338581294668690247 0.24641698859755567508 0.24954499891378756349 0.25277126192053389619 0.25609726071667693326 0.25952454483924974893 0.26305473089744962900 0.26668950201327312755 0.27043060541231522809 0.27427984724617771040 0.27823908338226555070 0.28231020445919224882 0.28649511298833180151 0.29079568974145919569 0.29521374624648466511 0.29975096021291813830 
0.23074386816932257460 0.23338526019727054428 0.23611818260004574510 0.23894384076170804843 0.24186350488938873626 0.24487851300217877704 0.24799027422847180757 0.25120027235348724171 0.25451006951658367017 0.25792130989381817363 0.26143572310475826637 0.26505512693913929612 0.26878142878795829862 0.27261662485704424297 0.27656279580329912182 0.28062209682399824606 0.28479673941325084341 0.28908896097725889085 0.29350097736936070492 0.29803491248117497392 
0.22919407836713581728 0.23181893853958532303 0.23453502135018378105 0.23734355831975878504 0.24024585284698121712 0.24324328429329866719 0.24633731264443328723 0.24952948374835903778 0.25282143510235227657 0.25621490211468095355 0.25971172468862585569 0.26331385385056738091 0.26702335794333387220 0.27084242759074200757 0.27477337814988800346 0.27881864762025065918 0.28298078686341437971 0.28726243738496459734 0.29166628977252384569 0.29619501331675429645 
0.22755422909284248045 0.23016139424375078870 0.23285940594134482695 0.23564951832016201028 0.23853306388547895756 0.24151145867960152613 0.24458620830760335885 0.24775891489316317906 0.25103128502978533376 0.25440513877392773034 0.25788241968449721053 0.26146520583117033310 0.26515572154406835681 0.26895634941270157858 0.27286964158526044733 0.27689832864370184096 0.28104532303519136338 0.28531371192666116210 0.28970673101901645019 0.29422770592800467915 
0.22582471341097740125 0.22841300340123033008 0.23109168985128275553 0.23386204513406577687 0.23672542569517082689 0.23968327823202487115 0.24273714701321588705 0.24588868248690487484 0.24913965134969789927 0.25249194826674725700 0.25594760944426481197 0.25950882824554849515 0.26317797298906775438 0.26695760693073483649 0.27085051013475036630 0.27485970233410472741 0.27898846470698790423 0.28324035626747190442 0.28761921644887605831 0.29212913809659385445 


==> test/01/zzz3z1.txt <==
0.10649406917606717149 0.10719082090683940134 0.10781958240901365342 0.10837953190831906003 0.10886983003710859474 0.10928962572584131896 0.10963806285032053067 0.10991428759144745986 0.11011745646255770292 0.11024674495620971626 0.11030135675660632244 0.11028053345483025682 0.11018356469121895480 0.11000979863229214117 0.10975865266892081973 0.10942962419862238554 0.10902230132927658024 0.10853637331601299898 0.10797164051987281908 0.10732802365879222373 
0.10656126031750785821 0.10725881113543740686 0.10788839441188247115 0.10844918327883494580 0.10894033247716539137 0.10936098429009487309 0.10971027523367279932 0.10998734346146418761 0.11019133684001593265 0.11032142164946516505 0.11037679185877896648 0.11035667891666549323 0.11026036198653443865 0.11008717853673670450 0.10983653517584786308 0.10950791859766974279 0.10910090647319427293 0.10861517809888954211 0.10805052458481312350 0.10740685834516427999 
0.10669561565744534182 0.10739476890551995225 0.10802600082424389238 0.10858847431797281902 0.10908133230262309632 0.10950370372369989946 0.10985471033281155040 0.11013347418072050310 0.11033912578657666115 0.11047081294285605868 0.11052771011237899623 0.11050902836651840810 0.11041402580151647717 0.11024201835227236124 0.10999239090006419917 0.10966460854301444960 0.10925822786694125432 0.10877290802153792570 0.10820842137532594995 0.10756466349593050980 
0.10689708043519197123 0.10759864800495312631 0.10823236566160038263 0.10879738086618914727 0.10929281869165435870 0.10971778796927007804 0.11007138819315311073 0.11035271714202954385 0.11056087918271405302 0.11069499422300327351 0.11075420728136255166 0.11073769863551265191 0.11064469450074081169 0.11047447817077232779 0.11022640152912215050 0.10989989680738265765 0.10949448843001853560 0.10900980474499510908 0.10844558939902225470 0.10780171207945971057 
0.10716557031740646388 0.10787037701750026852 0.10850743295101544783 0.10907586479352904263 0.10957477362853509928 0.11000324126857305429 0.11036033732850117350 0.11064512701153050855 0.11085667957924665028 0.11099407748508036131 0.11105642615455527111 0.11104286439342883619 0.11095257539516198420 0.11078479830095389058 0.11053884023826948679 0.11021408872737534224 0.10981002430075502418 0.10932623312940170646 0.10876241939630822142 0.10811841710597901167 
0.10750096875270453989 0.10820985679662592505 0.10885112433143215305 0.10942387172837644838 0.10992716976038378884 0.11036006614798585246 0.11072159284074804819 0.11101077399634479148 0.11122663463766170600 0.11136820998351626422 0.11143455545834911324 0.11142475738848527100 0.11133794438552419015 0.11117329939961166640 0.11093007239562649446 0.11060759356309426971 0.11020528691622460959 0.10972268407554852665 0.10915943795082992673 0.10851533597222209893 
0.10790312342090850606 0.10861695708486694689 0.10926333584971069379 0.10984132802816076735 0.11034996753663760261 0.11078826072223843524 0.11115519389016048635 0.11144974149543884767 0.11167087499153920127 0.11181757235297404285 0.11188882830683989644 0.11188366531663880565 0.11180114535883765858 0.11164038251634209042 0.11140055638153065209 0.11108092621315072968 0.11068084572550064559 0.11019977830573784994 0.10963731235924085994 0.10899317638055493196 
0.10837184175847924816 0.10909151227222253777 0.10974393395438267196 0.11032813699791842177 0.11084311163576739123 0.11128781531416982731 0.11166118050221657265 0.11196212310371071730 0.11218955148008218081 0.11234237613000083722 0.11241952009939756851 0.11241993021239242434 0.11234258921684535382 0.11218652892538848176 0.11195084440100326606 0.11163470918247736519 0.11123739146688933765 0.11075827106266128430 0.11019685679984077276 0.10955280394120955889 
0.10890688553962364626 0.10963331629116132571 0.11029275069767909001 0.11088417437336273164 0.11140652669434386590 0.11185870839645692398 0.11223958970082527353 0.11254801893710515703 0.11278283169507802297 0.11294286058754952895 0.11302694574835731034 0.11303394621668796938 0.11296275237076272568 0.11281229956736316122 0.11258158311461660683 0.11226967464886579429 0.11187573989691790288 0.11139905767817734339 0.11083903983625138789 0.11019525159224810573 
0.10950796449299877999 0.11024211665511993163 0.11090957817180956135 0.11150928310350942396 0.11204011237178826410 0.11250090187648870144 0.11289045096752227393 0.11320753124880683638 0.11345089577557534999 0.11361928877676218119 0.11371145608979413288 0.11372615653523958368 0.11366217448215440444 0.11351833385868512205 0.11329351384123427515 0.11298666640145148266 0.11259683579373926110 0.11212317991687875685 0.11156499327473935745 0.11092173099370757072 
0.11017472893847320148 0.11091760766451012887 0.11159416223092986920 0.11220326749707712488 0.11274373781281107898 0.11321433577018739924 0.11361378104396842315 0.11394075931502441190 0.11419393138165440105 0.11437194265412972682 0.11447343329881758123 0.11449704935232182801 0.11444145516393025575 0.11430534754398859187 0.11408747199018397234 0.11378664132196657233 0.11340175695970879099 0.11293183292085909319 0.11237602235211982538 0.11173364606420110867 
0.11090676143996638925 0.11165942283351766584 0.11234619559032262004 0.11296588684105815514 0.11351723561219155545 0.11399892234748131015 0.11440957812313962139 0.11474779358566809806 0.11501212778188836527 0.11520111715928471607 0.11531328509902463719 0.11534715241129987751 0.11530124927725642070 0.11517412916315515614 0.11496438525354649163 0.11467066993652212659 0.11429171780227026511 0.11382637245472894405 0.11327361714867972831 0.11263260881859789297 
0.11170356749428274334 0.11246712663927156683 0.11316531045578487324 0.11379684866464126469 0.11436039544741559426 0.11485453988440662287 0.11527781551544077909 0.11562870912262022960 0.11590566900094614877 0.11610711310209595459 0.11623143752669651274 0.11627702591659655473 0.11624226037064047667 0.11612553457782906485 0.11592526992432454491 0.11563993536830510789 0.11526807185812124046 0.11480832194710649530 0.11425946496927215368 0.11362045761238785679 
0.11256456532187757158 0.11334020577350079062 0.11405107092890408305 0.11469580191430649163 0.11527295762842293403 0.11578102622728862758 0.11621843493159664251 0.11658355838842569818 0.11687472599717983746 0.11709022872145649630 0.11722832598906877954 0.11728725335774940752 0.11726523171087992192 0.11716047885319598454 0.11697122449761768181 0.11669572975425258898 0.11633231231480313517 0.11587937850630358749 0.11533546316891438166 0.11469927776066703162 
0.11348907491190060592 0.11427806020394999653 0.11500296557202405179 0.11566233043525768476 0.11625460692468114754 0.11677817246472831092 0.11723133959523132641 0.11761236350230608316 0.11791944787789103433 0.11815074979748134421 0.11830438435037257672 0.11837842981445229062 0.11837093426193392998 0.11827992462645714467 0.11810341945869766433 0.11783944683628445882 0.11748606914053486006 0.11704141659439018519 0.11650373143941467058 0.11587142420001621257 
0.11447630663459935907 0.11527999455837446841 0.11602040071998458159 0.11669594733001892317 0.11730496717031571596 0.11784571711171228092 0.11831638748229426905 0.11871510814767634312 0.11903995221459703902 0.11928893824020524173 0.11946003180048779535 0.11955114728775326216 0.11956015089594632106 0.11948486593200076389 0.11932308187443121938 0.11907256899165261088 0.11873110081666179982 0.11829648729130783080 0.11776662179433787514 0.11713954525584915900 
0.11552535003203252828 0.11634521067496390867 0.11710269541952088301 0.11779609099451769649 0.11842359731485055385 0.11898334132951089714 0.11947338507455709800 0.11989172939150806452 0.12023631459261555077 0.12050501914825489935 0.12069565732362025345 0.12080597664012654446 0.12083365610209746699 0.12077630633116843983 0.12063147311537379680 0.12039664643923306264 0.12006927784315193919 0.11964680995984153244 0.11912672319077981242 0.11850660540033376711 
0.11663516394707562629 0.11747280268992781049 0.11824907928861741468 0.11896212391368035655 0.11960998976505789193 0.12019066581692347540 0.12070208209491500861 0.12114210975118307190 0.12150855761610204753 0.12179916643657848208 0.12201160170561180240 0.12214344584703515362 0.12219219054114838219 0.12215523017520160676 0.12202985781666228493 0.12181326580675388982 0.12150255415687130633 0.12109475151412650573 0.12058685560860596397 0.11997590265553707833 
0.11780457015014636490 0.11866175684905416743 0.11945869513134051154 0.12019333560652845083 0.12086357201477729295 0.12146725007821018716 0.12200216773699631978 0.12246606990220708366 0.12285663968403115476 0.12317148727634517902 0.12340813721521341761 0.12356401450125396868 0.12363643004025938466 0.12362256601182732008 0.12351946216931987410 0.12332400481424886374 0.12303292146345279345 0.12264278633118720629 0.12215004507398057043 0.12155107217434849010 
0.11903225439406570074 0.11991095942480196890 0.12073060878116186057 0.12148895136631562841 0.12218371260931260025 0.12281259474414346622 0.12337326887265302744 0.12386336243661774659 0.12428044394147023943 0.12462200576955752285 0.12488544537764260933 0.12506804490250800210 0.12516694910680792319 0.12517914166252819275 0.12510142003454088888 0.12493036981746900860 0.12466234055150375581 0.12429342727318899720 0.12381946618178060748 0.12323606016879279368 


==> test/01/zzz3z2.txt <==
-0.07465224945254293754 -0.07356955416877072884 -0.07251099029077306968 -0.07147658755186449275 -0.07046634622581543494 -0.06948023911588906143 -0.06851821367753146985 -0.06758019421914109037 -0.06666608413002471367 -0.06577576809071333797 -0.06490911422763420702 -0.06406597618117164383 -0.06324619506296769167 -0.06244960128459410564 -0.06167601624527516840 -0.06092525387104417989 -0.06019712200155173665 -0.05949142362373603665 -0.05880795795377984081 -0.05814652137030403706 
-0.07462817903679425102 -0.07354542276299622094 -0.07248682915168401519 -0.07145242613900498752 -0.07044221200969273677 -0.06945615744432027949 -0.06849420769756429939 -0.06755628484986710147 -0.06664229008021968492 -0.06575210591448114872 -0.06488559841101758374 -0.06404261925291301893 -0.06322300772313731165 -0.06242659254553944992 -0.06165319358018722662 -0.06090262336630558604 -0.06017468850987497953 -0.05946919091587649780 -0.05878592886729944872 -0.05812469795445438653 
-0.07458000540149596624 -0.07349712869473588872 -0.07243847741396185203 -0.07140407584277860820 -0.07039391822963017575 -0.06940797095413499262 -0.06844617481853833285 -0.06750844740254335896 -0.06659468542650573419 -0.06570476707597401600 -0.06483855424904202969 -0.06399589469632566141 -0.06317662403112901670 -0.06238056759423915576 -0.06160754216362866048 -0.06085735750411595119 -0.06012981775576615312 -0.05942472266259566510 -0.05874186864508702810 -0.05808104972124589899 
-0.07450766263389042854 -0.07342460920048944628 -0.07236587596664889599 -0.07133148158851737586 -0.07032141411191442093 -0.06933563332405115465 -0.06837407321991068043 -0.06743664451526222570 -0.06652323714728587689 -0.06563372271386704038 -0.06476795681285085760 -0.06392578125221853869 -0.06310702611081403512 -0.06231151163665963472 -0.06153904997597231530 -0.06078944673076346061 -0.06006250234647809300 -0.05935801333365301607 -0.05867577332920713429 -0.05801557400387904323 
-0.07441105109546114482 -0.07332776950668259963 -0.07226893566362696530 -0.07123456043272760607 -0.07022462330545892195 -0.06923907501024463562 -0.06827784022179093915 -0.06734082029130904201 -0.06642789593350843791 -0.06553892981935735551 -0.06467376903627579388 -0.06383224738888362837 -0.06301418752324901285 -0.06221940286561306738 -0.06144769937283748457 -0.06069887709648742052 -0.05997273156572972136 -0.05926905499633115110 -0.05858763733420949832 -0.05792826714242077513 
-0.07429003648042872832 -0.07320648206715280049 -0.07214753674844880116 -0.07111320117330707791 -0.07010344366694902518 -0.06911820318967751287 -0.06815739236569941240 -0.06722090049467463468 -0.06630859647608149110 -0.06542033159377814988 -0.06455594212401125076 -0.06371525174379097378 -0.06289807372768523031 -0.06210421292970608187 -0.06133346755327707261 -0.06058563071661910576 -0.05986049182362223470 -0.05915783775173243803 -0.05847745386887884950 -0.05781912489125480559 
-0.07414444852981778855 -0.07306058553305116998 -0.07200152808970834706 -0.07096726384510287922 -0.06995774699935244922 -0.06897290171581689500 -0.06801262555665463228 -0.06707679284560853772 -0.06616525788236481131 -0.06527785795566254379 -0.06441441612220027979 -0.06357474373458366079 -0.06275864271399478334 -0.06196590757224895718 -0.06119632719394570847 -0.06044968639308972991 -0.05972576726040763895 -0.05902435031809753069 -0.05834521549831871851 -0.05768814296066870212 
-0.07397407937466134176 -0.07288988344552564669 -0.07183072623223045461 -0.07079657911804364268 -0.06978737876954099750 -0.06880303111758294399 -0.06784341529949367011 -0.06690838744874000321 -0.06599778425210668653 -0.06511142622430696192 -0.06424912067454362219 -0.06341066435834859238 -0.06259584582146118792 -0.06180444745134924117 -0.06103624725716706723 -0.06029102040138646645 -0.05956854050682106050 -0.05886858076193125788 -0.05819091484562978478 -0.05753531769066873303 
-0.07377868147544137944 -0.07269414264215966204 -0.07163491427564408487 -0.07060094762530029489 -0.06959215784318506515 -0.06860842868548021334 -0.06764961707499704546 -0.06671555739775107685 -0.06580606545301496968 -0.06492094201491500904 -0.06405997599331872405 -0.06322294720280591251 -0.06240962876215210009 -0.06161978915451970379 -0.06085319398198690138 -0.06010960744846783471 -0.05938879360355878850 -0.05869051737717674577 -0.05801454543160042970 -0.05736064685405992819 
-0.07355796511930269566 -0.07247309137202745388 -0.07141384060288594182 -0.07038013926432830358 -0.06937187629241871323 -0.06838890870615581263 -0.06743106691726317992 -0.06649815961425238620 -0.06558997814728710629 -0.06470630038901953318 -0.06384689408101033858 -0.06301151969740433068 -0.06219993286982167247 -0.06141188642259065578 -0.06064713206779310389 -0.05990542180693922414 -0.05918650908176959630 -0.05849014971161646537 -0.05781610264953529477 -0.05716413058439362427 
-0.07331159543330184603 -0.07222641712376158540 -0.07116721749954392495 -0.07013389253670822276 -0.06912629935600561604 -0.06814426292946121344 -0.06718758227364753088 -0.06625603599470820948 -0.06534938713286160550 -0.06446738731286566493 -0.06360978024429884969 -0.06277630463597944077 -0.06196669659713957556 -0.06118069159822810826 -0.06041802605965565509 -0.05967843862972637553 -0.05896167120496390024 -0.05826746973798425933 -0.05759558487053066667 -0.05694577242251916416 
-0.07303918887370025592 -0.07195376419017318614 -0.07089471973481994982 -0.06986191402695511588 -0.06885516566543428696 -0.06787426138203585257 -0.06691896325315749294 -0.06598901495807134310 -0.06508414707658555232 -0.06420408148528267134 -0.06334853494733989898 -0.06251722200507503491 -0.06170985728452915015 -0.06092615731352666458 -0.06016584194287507431 -0.05942863544734670878 -0.05871426737037539062 -0.05802247316482601197 -0.05735299467208386515 -0.05670558047312695277 
-0.07274030916330941066 -0.07165473102841099506 -0.07059598322260762782 -0.06956387817085796232 -0.06855818789674056335 -0.06757865368009031981 -0.06662499439887530073 -0.06569691350783425643 -0.06479410473012658933 -0.06391625660433944423 -0.06306305605470312325 -0.06223419115245159422 -0.06142935322237536716 -0.06064823842847426316 -0.05989054895097131043 -0.05915599384640991831 -0.05844428966436499007 -0.05775516087886039401 -0.05708834017985181530 -0.05644356865982744914 
-0.07241446268101978112 -0.07132886753755365850 -0.07027060395634156242 -0.06923942753712858389 -0.06823505407057967043 -0.06725717104270950708 -0.06630544715441907822 -0.06537953994426368154 -0.06447910173174697945 -0.06360378414724537910 -0.06275324151468153477 -0.06192713332765294176 -0.06112512602404648193 -0.06034689422702371742 -0.05959212158612595123 -0.05886050132295674725 -0.05815173656181420875 -0.05746554050639881422 -0.05680163650863550434 -0.05615975806398554315 
-0.07206109337841172524 -0.07097567248444232313 -0.06991813752807637949 -0.06888817395073511263 -0.06788542980574005514 -0.06690952926574893211 -0.06596008323182780964 -0.06503669738305442594 -0.06413897810535230948 -0.06326653673821361346 -0.06241899252912463253 -0.06159597461943205898 -0.06079712331913383200 -0.06002209086944804151 -0.05927054184355212696 -0.05854215329747695928 -0.05783661475353615161 -0.05715362807628498326 -0.05649290728430588632 -0.05585417832879122774 
-0.07167957744222244743 -0.07059459149372748765 -0.06953809972078657531 -0.06850970093199526545 -0.06750896193589663030 -0.06653543298271848150 -0.06558865912408881615 -0.06466818825077387534 -0.06377357656839424682 -0.06290439217113209802 -0.06206021724417123964 -0.06124064930181686434 -0.06044530176360876639 -0.05967380408808246189 -0.05892580162115747255 -0.05820095526986272805 -0.05749894107856860087 -0.05681944976089910171 -0.05616218622351176748 -0.05552686910601373205 
-0.07126921820202283819 -0.07018501632745853536 -0.06912996892934721027 -0.06810356812056271580 -0.06710528402313276075 -0.06613458160513949191 -0.06519093203103512590 -0.06427381992755805407 -0.06338274774631873221 -0.06251723813374934768 -0.06167683497461147468 -0.06086110358005538540 -0.06006963034540188651 -0.05930202209811561570 -0.05855790528313253168 -0.05783692508224794887 -0.05713874452997644987 -0.05646304366523112461 -0.05580951874282833597 -0.05517788151875382963 
-0.07082924231487865152 -0.06974628668473661919 -0.06869319154858112564 -0.06766931859777561287 -0.06667402443093212172 -0.06570667738367155786 -0.06476666746735407210 -0.06385341168210435792 -0.06296635635557319699 -0.06210497764293504419 -0.06126878094046993989 -0.06045729969839132301 -0.05967009393982770915 -0.05890674867584549251 -0.05816687233100899940 -0.05745009524602005813 -0.05675606829385815288 -0.05608446162722061784 -0.05543496356381658746 -0.05480727960953518663 
-0.07035879924365577576 -0.06927769654802817811 -0.06822719198246493533 -0.06720649029102654382 -0.06621481771914865255 -0.06525143603126053182 -0.06431564877260513569 -0.06340680297793202524 -0.06252428835093470916 -0.06166753514194767832 -0.06083601144594196625 -0.06002922033321224371 -0.05924669703967219009 -0.05848800633442970826 -0.05775274011903794302 -0.05704051527696513135 -0.05635097177221545101 -0.05568377098597654395 -0.05503859427568227880 -0.05441514173959550310 
-0.06985696780570962994 -0.06877850828125529892 -0.06773138954222393537 -0.06671463286471698839 -0.06572732012337535734 -0.06476860024961671181 -0.06383768861387388582 -0.06293386310608395373 -0.06205645892828592913 -0.06120486312797898676 -0.06037850936813791286 -0.05957687314884352325 -0.05879946755121915475 -0.05804583950316309637 -0.05731556653374784288 -0.05660825397058708713 -0.05592353253206196195 -0.05526105626878781429 -0.05462050081334048068 -0.05400156190262773992 


==> test/01/zzz3z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz3z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz4z0.txt <==
0.26958841726236559833 0.27265507778575415188 0.27582387316464274107 0.27909574746178905658 0.28247163158398203020 0.28595243895541727630 0.28953906050135114203 0.29323235892835658456 0.29703316229457554787 0.30094225687362979871 0.30496037932972469564 0.30908820823925975407 0.31332635501607297712 0.31767535432315641142 0.32213565408281513713 0.32670760522883823818 0.33139145137688486020 0.33618731862091660867 0.34109520569163437331 0.34611497473457930596 
0.26948723597069906832 0.27255294293025422725 0.27572079424638512579 0.27899173763674250948 0.28236670833473959119 0.28584662478091871218 0.28943238362027962074 0.29312485398914300827 0.29692487108174031585 0.30083322899658920813 0.30485067287628436761 0.30897789037198175599 0.31321550248580254383 0.31756405387058112000 0.32202400269645065078 0.32659571022681466168 0.33127943028089956723 0.33607529879423075903 0.34098332371940670571 0.34600337553428978099 
0.26928486688945935112 0.27234866371817845199 0.27551462325390124741 0.27878370050405620884 0.28215683933731483535 0.28563496821323808295 0.28921899520970562047 0.29290980232619562296 0.29670823904665333259 0.30061511515470246136 0.30463119280684219925 0.30875717788658080254 0.31299371068457404466 0.31734135597691509600 0.32180059260559151779 0.32637180270106991298 0.33105526072566809903 0.33585112255570059858 0.34075941485747224258 0.34578002504336158296 
0.26898129765439510175 0.27204222179909892665 0.27520533454698520304 0.27847160178826591004 0.28184198029722595802 0.28531741352501294173 0.28889882667910948832 0.29258712105928041947 0.29638316762397459714 0.30028779976872504998 0.30430180530980077691 0.30842591768292515475 0.31266080638899806932 0.31700706674691431219 0.32146520904793018936 0.32603564724620603954 0.33071868736500237285 0.33551451584543134921 0.34042318811142041612 0.34544461766628092869 
0.26857651129672505119 0.27163359127683717187 0.27479289134667478356 0.27805539180479621475 0.28142206653830992291 0.28489387891047862622 0.28847177692243863856 0.29215668760784196945 0.29594951062123936447 0.29985111098642230898 0.30386231098071059264 0.30798388114632113677 0.31221653044157920975 0.31656089557381400512 0.32101752959300899892 0.32558688987082112787 0.33026932564270405912 0.33506506534960212029 0.33997420407649747709 0.34499669144265382448 
0.26807048813222855710 0.27112274066484970403 0.27427724775808060009 0.27753500754593402045 0.28089701514073855959 0.28436425865615322373 0.28793771449232430371 0.29161834182840989937 0.29540707626671891539 0.29930482257501406229 0.30331244648029775934 0.30743076548006897930 0.31166053865718307270 0.31600245551375311104 0.32045712387947000721 0.32502505700136580247 0.32970665998539055996 0.33450221583377581780 0.33941187140231349195 0.34443562368204821977 
0.26746320827223823979 0.27050963549225259808 0.27365835147486422541 0.27691037548012070735 0.28026672782255657168 0.28372842608107129436 0.28729648056229595277 0.29097188894675418691 0.29475563004221239094 0.29864865656661765403 0.30265188688539806927 0.30676619563647311573 0.31099240319333087967 0.31533126394454519259 0.31978345340975267153 0.32434955426978190340 0.32903004146371656047 0.33382526659779715450 0.33873544201693284172 0.34376062500194276561 
0.26675465474769277652 0.26979424155705822308 0.27293614716900221895 0.27618141507712806737 0.27953109458829544787 0.28298623728327926274 0.28654789272903352648 0.29021710335409850456 0.29399489838875897396 0.29788228676384581606 0.30188024885820380350 0.30598972698709414608 0.31021161453512208217 0.31454674366134410812 0.31899587154521336085 0.32355966520429263467 0.32823868500189645747 0.33303336707676317596 0.33794400506567817688 0.34297073164621721952 
0.26594481723250606997 0.26897652881928552082 0.27211058056695824892 0.27534804307109406185 0.27868999817021850030 0.28213753573471678227 0.28569174971646033034 0.28935373335184727539 0.29312457339487923980 0.29700534324180283274 0.30099709479647746013 0.30510084891857780498 0.30931758429871858418 0.31364822462049585239 0.31809362390546408461 0.32265455000027820631 0.32733166626281323675 0.33212551164168091500 0.33703647952279947031 0.34206479593165212139 
0.26503369634587098380 0.26805647592061954132 0.27118160320845113853 0.27441017847007115327 0.27774331928676737613 0.28118215776890881363 0.28472783705024345968 0.28838150694195147095 0.29214431859710809913 0.29601741801200942561 0.30000193816732528829 0.30409898959202119606 0.30830964912067904127 0.31263494661645707673 0.31707584945586914094 0.32163324462854325780 0.32630791840739770127 0.33110053370434777698 0.33601160545218661246 0.34104147464410000667 
0.26402130850445298949 0.26703407530887046661 0.27014917787615605471 0.27336774831397159247 0.27669094273787114835 0.28011993900390769197 0.28365593377365344585 0.28730013876860710509 0.29105377603959242672 0.29491807204180137125 0.29889425026879373748 0.30298352216150292726 0.30718707597551958566 0.31150606326878438335 0.31594158267301208909 0.32049466065062798270 0.32516622903388658905 0.32995709931612576815 0.33486793393749936243 0.33989921519082277879 
0.26290769128454344328 0.26590933893425328094 0.26901328467333107675 0.27222069417178818007 0.27553276434683782181 0.27895072173519747105 0.28247582027185536013 0.28610933831923113235 0.28985257475085374201 0.29370684384680995072 0.29767346870454497454 0.30175377280967746740 0.30594906935111237933 0.31026064781014900396 0.31468975731676729346 0.31923758626707010588 0.32390523776139479306 0.32869370058876923313 0.33360381579086223480 0.33863623932357889146 
0.26169290924106358709 0.26468230447026819263 0.26777392771112679126 0.27096897935301234028 0.27426869874249432124 0.27767436331818884376 0.28118728725933955781 0.28480881948560904382 0.28854034079778151378 0.29238325989003921546 0.29633900789289907562 0.30040903102154914439 0.30459478080910373787 0.30889770130393134906 0.31331921251683791940 0.31786068933949002124 0.32252343515585346623 0.32730864948669363690 0.33221738931360078606 0.33725052430267593584 
0.26037706011488753743 0.26335304199462872266 0.26643114234789533334 0.26961259678664017958 0.27289868795193822359 0.27629074553572358086 0.27979014596170459495 0.28339831156608369378 0.28711670906462355424 0.29094684702266598864 0.29489027195546296811 0.29894856257451668524 0.30312332155982207871 0.30741616407963445745 0.31182870210716340242 0.31636252341819870448 0.32101916403583563575 0.32580007288855117320 0.33070656767417139221 0.33573978152115108164 
0.25896028134262272236 0.26192166104546382721 0.26498500289918569539 0.26815157749371471008 0.27142271074289509025 0.27479978491106243910 0.27828423948567160284 0.28187757175239741558 0.28558133687196279871 0.28939714718053821674 0.29332667033177006743 0.29737162576123216118 0.30153377877603371182 0.30581493134762044450 0.31021690841398297245 0.31474153819030620260 0.31939062468073814438 0.32416591035750330629 0.32906902697338241692 0.33410143293633215444 
0.25744275676429034805 0.26038831794541816844 0.26343563070966924400 0.26658599954613754202 0.26984079261486537682 0.27320144387995987101 0.27666945531752201726 0.28024639908587190007 0.28393391949029223031 0.28773373449575428973 0.29164763642984620207 0.29567749136260806919 0.29982523643545994085 0.30409287412083013669 0.30848246201084134066 0.31299609624830454502 0.31763588613930787696 0.32240391688734137965 0.32730219692552270372 0.33233258632309115033 
0.25582472340517575793 0.25875322326224908798 0.26178320244793540361 0.26491599736630083717 0.26815301629046928156 0.27149574267638942882 0.27494573881858458408 0.27850464978327638121 0.28217420750757971071 0.28595623488234056531 0.28985264952925310356 0.29386546682389380614 0.29799680148236795674 0.30224886668939909828 0.30662396926024765298 0.31112449865276287087 0.31575290674084816045 0.32051167412703185366 0.32540325751827603451 0.33043001166398427992 
0.25410647818970738543 0.25701664925046713295 0.26002795845352277837 0.26314177118066106598 0.26635953250432148343 0.26968277171654370106 0.27311310749715023150 0.27665225372106855284 0.28030202587440961048 0.28406434799677487968 0.28794125998093206276 0.29193492492134626159 0.29604763598071870412 0.30028182189415036918 0.30464004968798702455 0.30912502236165090297 0.31373956804428992928 0.31848661536166161801 0.32336914735656535624 0.32839012345995211017 
0.25228838442907741690 0.25517893709638944655 0.25817021093502706686 0.26126359639849899841 0.26446057082961188511 0.26776270418831382703 0.27117166573240347738 0.27468923172943787714 0.27831729427221535422 0.28205787124941755772 0.28591311747635417273 0.28988533689984041786 0.29397699562501067305 0.29819073521849626118 0.30252938523589956166 0.30699597306156362064 0.31159372771299853611 0.31632607191875938835 0.32119659308637193984 0.32620897831155548641 
0.25037087791222656374 0.25324050377098589193 0.25621035179169698859 0.25928183264869614222 0.26245645022731328710 0.26573580847469563393 0.26912161951471241794 0.27261571319206401309 0.27622004823559626052 0.27993672525232560222 0.28376800177522631952 0.28771630957665045303 0.29178427440098780865 0.29597473811892388573 0.30029078297555084065 0.30473575693570548184 0.30931329782738142820 0.31402735151400590352 0.31888217475860708428 0.32388230528107803119 


==> test/01/zzz4z1.txt <==
0.13704008243825316349 0.13792831539643343741 0.13872757608408162189 0.13943693665661160974 0.14005546635656374033 0.14058223692515842140 0.14101632877647371500 0.14135683791760861316 0.14160288359367931288 0.14175361662953550601 0.14180822842993223709 0.14176596058595225536 0.14162611501738078812 0.14138806455844632470 0.14105126386823912954 0.14061526051807898829 0.14007970607757080916 0.13944436699108286870 0.13870913500946896457 0.13787403692098057495 
0.13712813441223856148 0.13801728766696552686 0.13881747619919984627 0.13952776752918949477 0.14014722548792121759 0.14067491564243783664 0.14110991148665413819 0.14145130138267278386 0.14169819623389376395 0.14184973786499496806 0.14190510807430894991 0.14186353831054374086 0.14172431990774375654 0.14148681478971902870 0.14115046652819207562 0.14071481160842702618 0.14017949072355051499 0.13954425988620880461 0.13880900111634339456 0.13797373243989741187 
0.13730422696513377989 0.13819522465999034555 0.13899727351656271379 0.13970943177302524996 0.14033075242349360434 0.14086028867001740283 0.14129710014503218951 0.14164025989253467563 0.14188886209422793550 0.14204203052224184667 0.14209892769176493688 0.14205876467417014042 0.14192081151333138522 0.14168440816449404118 0.14134897584638300705 0.14091402866388644255 0.14037918532199544774 0.13974418071385874551 0.13900887712979856370 0.13817327480362148751 
0.13756833650877708930 0.13846211049129922288 0.13926696143403555217 0.13998193362285507590 0.14060606376301060250 0.14113838646910598085 0.14157794053092262465 0.14192377594820571041 0.14217496172824140022 0.14233059443797932420 0.14238980749633875500 0.14235178118104049871 0.14221575330691782479 0.14198103050854291030 0.14164700002895941333 0.14121314187874048351 0.14067904118668630997 0.14004440051743238804 0.13930905188537071049 0.13847296815304738216 
0.13792042566366796708 0.13881791936239407104 0.13962652810542527937 0.14034527752134889900 0.14097318253658766563 0.14150925291247340443 0.14195249956134647906 0.14230194164112430766 0.14255661443255257526 0.14271557800509510061 0.14277792667457017695 0.14274279924673533015 0.14260939002475664372 0.14237696053380038963 0.14204485188217133573 0.14161249763542960167 0.14107943702857683732 0.14044532828381373069 0.13970996174120450806 0.13887327245224309613 
0.13836044085632920320 0.13926261318918384258 0.14007595410392265078 0.14079946582052743631 0.14143213594951764556 0.14197294308285354769 0.14242086316086563502 0.14277487662239260469 0.14303397635574949254 0.14319717647527838156 0.14326352195011138324 0.14323209910657364041 0.14310204701157291929 0.14287256971973055775 0.14254294933049566074 0.14211255975222988890 0.14158088100837770695 0.14094751384804132810 0.14021219434339038390 0.13937480807584948228 
0.13888830910689575759 0.13979613843408961182 0.14061520930055390610 0.14134449570732057766 0.14198295235810168280 0.14252952030855728371 0.14298313337687015845 0.14334272533183076148 0.14360723789277451967 0.14377562959015760535 0.14384688554402366711 0.14382002821787479019 0.14369412919523064098 0.14346832200305312255 0.14314181596785116590 0.14271391103461672500 0.14218401340466269023 0.14155165175658354637 0.14081649370846624492 0.13997836206654509783 
0.13950393400135602251 0.14041842213972474673 0.14124424895688261761 0.14198035535009931318 0.14262565746701116876 0.14317905241640380143 0.14363942470622692582 0.14400565343528576312 0.14427662029336019156 0.14445121844855390858 0.14452836241795088967 0.14450699902567107347 0.14438611954842148211 0.14416477312940023658 0.14384208150323898878 0.14341725501372321050 0.14288960981907267156 0.14225858606516397775 0.14152376666734595156 0.14068489618408944186 
0.14020719084424104750 0.14112936716657079050 0.14196300903715244890 0.14270701926918288871 0.14336026974344004414 0.14392160718381979967 0.14438985959634784151 0.14476384340972511811 0.14504237139682657487 0.14522426149274705875 0.14530834665355502056 0.14529348591843715965 0.14517857684338375535 0.14496256946288721412 0.14464448190198139765 0.14422341769796429012 0.14369858479274069674 0.14306931601765368600 0.14233509071166408622 0.14149555689686893478 
0.14099792099116423283 0.14192884664516491888 0.14277140075597349878 0.14352444294603963759 0.14418679505374623617 0.14475724697908753935 0.14523456308561930039 0.14561748921044045946 0.14590476039147409759 0.14609510947205289755 0.14618727678508508516 0.14618002115113906680 0.14607213244378924877 0.14586244597678377222 0.14554985894383520861 0.14513334908341196661 0.14461199563627233355 0.14398500250104595555 0.14325172326478793905 0.14241168749187682607 
0.14187592536749146777 0.14281669766695120893 0.14366930439553701748 0.14443255670525584344 0.14510522054641769585 0.14568602259316493219 0.14617365655660150003 0.14656678995494326623 0.14686407148657662503 0.14706413921890529317 0.14716562986359343901 0.14716718945724488465 0.14706748580385040071 0.14686522305662347287 0.14655915881316378124 0.14614812405557589536 0.14563104616789065981 0.14500697508546986358 0.14427511235456488836 0.14343484249322355217 
0.14284095719125494695 0.14379271425961151487 0.14465656245396762980 0.14543125893302893958 0.14611550783350363281 0.14670796629055307680 0.14720725059267852908 0.14761194256615448039 0.14792059638098414842 0.14813174605339823886 0.14824391399313843753 0.14825562101039663210 0.14816539825774430184 0.14797180163269607611 0.14767342919662077017 0.14726894215783722930 0.14675708989424460227 0.14613673931837786735 0.14540690857477789333 0.14456680456989107197 
0.14389271393815822320 0.14485663972627232932 0.14573297222769304726 0.14652040873938870780 0.14721758556401476348 0.14782308414286493559 0.14833543695740514234 0.14875313333601222765 0.14907462541780738818 0.14929833462056474325 0.14942265904516557895 0.14944598233345884886 0.14936668458403415394 0.14918315601979567631 0.14889381418278571645 0.14849712548490764941 0.14799163193287256934 0.14737598371901902694 0.14664897805627769012 0.14580960405626844367 
0.14503082861944960325 0.14600815847962636540 0.14689827799114349438 0.14769981823281824740 0.14841134154030177772 0.14903134775948667645 0.14955827975806465502 0.14999052840268176090 0.15032643733366829464 0.15056430796588765597 0.15070240523350031392 0.15073896469423905820 0.15067220172513789977 0.15050032367966659219 0.15022154602981885319 0.14983411366613519355 0.14933632863331916529 0.14872658556854786993 0.14800341587504525775 0.14716554105824472543 
0.14625486049938324351 0.14724688758164011793 0.14815216302443620644 0.14896924466043884316 0.14969661460488756233 0.15033268559671536524 0.15087580591268492936 0.15132426318298189405 0.15167628754829642901 0.15193005467581718881 0.15208368922870890705 0.15213526948485886492 0.15208283394261182253 0.15192439094391357868 0.15165793259068821586 0.15128145451649507858 0.15079298336572077854 0.15019061404680783545 0.14947255881711074554 0.14863720978750522006 
0.14756428547615829672 0.14857236832311462860 0.14949424186452256458 0.15032838277961305118 0.15107318662209442972 0.15172697410980237609 0.15228799511297796965 0.15275443086826454020 0.15312439500071833853 0.15339593396037598527 0.15356702752065898299 0.15363559007387583843 0.15359947361653675246 0.15345647356268751760 0.15320433887252513094 0.15284078844343595982 0.15236353626626125690 0.15177032843585180899 0.15105899555908464116 0.15022752409741516044 
0.14895848652243715016 0.14998405837013742414 0.15092405333092634434 0.15177685797139639501 0.15254077499407478480 0.15321402910742165648 0.15379476956116003294 0.15428107017638020837 0.15467092762593628863 0.15496225864430951402 0.15515289681967531221 0.15524058967344878113 0.15522299688697194231 0.15509769081777469157 0.15486216089328880274 0.15451382411846245613 0.15405004482003659128 0.15346816787125378001 0.15276557088596079415 0.15193974189074638259 
0.15043674489037289765 0.15148132530407171226 0.15244105511764927119 0.15331422078097126094 0.15409902627538668574 0.15479359776464923781 0.15539598384786018626 0.15590415265015955537 0.15631598668233709359 0.15662927617125027568 0.15684171144028405398 0.15695087491327186502 0.15695423344012748856 0.15684913192815042038 0.15663278976439271029 0.15630230231708838740 0.15585465102416884431 0.15528672734316587012 0.15459537822275817853 0.15377748359884324536 
0.15199823333942708015 0.15306344283812708951 0.15404462105462760069 0.15493994375945255304 0.15574751156185148715 0.15646535182792850605 0.15709141541547155807 0.15762356989406065000 0.15805959028200233796 0.15839714791807027461 0.15863379785693915158 0.15876696509922696987 0.15879393003211592084 0.15871181369030679109 0.15851756391904350818 0.15820794436132942784 0.15777952961638430640 0.15722871225448267762 0.15655173106306280451 0.15574473536363919735 
0.15364201361739865392 0.15472959165438207596 0.15573404250328129472 0.15665342164035997441 0.15748572438463814827 0.15822888256974160237 0.15888075609203727856 0.15943912122860898206 0.15990165663354116710 0.16026592736208944423 0.16052936697017516909 0.16068925759458094205 0.16074270789880254484 0.16068662888191698190 0.16051770786014493697 0.16023238159280156490 0.15982681082555630359 0.15929686099531775723 0.15863809841137116452 0.15784581939213698787 


==> test/01/zzz4z2.txt <==
-0.04071940879236538025 -0.04012884772848878540 -0.03955144924958012287 -0.03898722957381096227 -0.03843618885051063722 -0.03789831224509542656 -0.03737357109689956602 -0.03686192411959492155 -0.03636331861643972430 -0.03587769168590547453 -0.03540497139695245044 -0.03494507791706302768 -0.03449792457986014527 -0.03406341888256474160 -0.03364146340657189066 -0.03323195665699067020 -0.03283479381908503691 -0.03244986743118492140 -0.03207706797484454614 -0.03171628438385713789 
-0.04070627947468427599 -0.04011568514352086695 -0.03953827044644063482 -0.03897405062134211978 -0.03842302473262551588 -0.03788517678787609033 -0.03736047692600836384 -0.03684888264544545350 -0.03635034004381877681 -0.03586478504432424885 -0.03539214458788882828 -0.03493233777437650123 -0.03448527693995265264 -0.03405086866126219580 -0.03362901468016027406 -0.03321961274531506220 -0.03282255736907953303 -0.03243774049962516032 -0.03206505210949157220 -0.03170438070248456780 
-0.04068000294633975639 -0.04008934292446977160 -0.03951189677131943662 -0.03894767773249135923 -0.03839668267077319536 -0.03785889324777499260 -0.03733427717381235245 -0.03682278949235974486 -0.03632437386906569449 -0.03583896385968397130 -0.03536648413590213341 -0.03490685165260154488 -0.03445997674431174052 -0.03402576414237109409 -0.03360411390749193372 -0.03319492227502977150 -0.03279808241229285187 -0.03241348508874465628 -0.03204101926101204922 -0.03168057257527990417 
-0.04064054325491855968 -0.04004978683669896400 -0.03947229598187600164 -0.03890808086653067821 -0.03835713497020094842 -0.03781943635863833225 -0.03729494902910632931 -0.03678362428111545124 -0.03628540208040026416 -0.03580021238944375989 -0.03532797644343416837 -0.03486860795581579742 -0.03442201424232169821 -0.03398809725641858265 -0.03356675453240660911 -0.03315788003501927983 -0.03276136491631749525 -0.03237709818204861922 -0.03200496727053205037 -0.03164485854762520006 
-0.04058784605213893587 -0.03999696518553157859 -0.03941941945295491384 -0.03885521478155440356 -0.03830433998486155317 -0.03776676818747108644 -0.03724245830285916048 -0.03673135652259548051 -0.03623339778197615796 -0.03574850717425660795 -0.03527660129257498278 -0.03481758948490577821 -0.03437137501274070694 -0.03393785610857492918 -0.03351692693069663331 -0.03310847841632318100 -0.03271239903590920928 -0.03232857545260026111 -0.03195689309144236073 -0.03159723662319335186 
-0.04052183808030306728 -0.03993080840033348677 -0.03935320186285770627 -0.03878901882187044819 -0.03823824200021973263 -0.03770083810352533454 -0.03717675947226371791 -0.03666594572443118705 -0.03616832535065231391 -0.03568381723303151037 -0.03521233206770334190 -0.03475377367849152160 -0.03430804021516037361 -0.03387502523444375913 -0.03345461866548177926 -0.03304670766366765017 -0.03265117735839594831 -0.03226791150100087602 -0.03189679301944373796 -0.03153770448619364064 
-0.04044242647087889497 -0.03985122847264165741 -0.03927356077627195546 -0.03870941664284991562 -0.03815877109062152522 -0.03762158275414673181 -0.03709779575823921732 -0.03658734155221322198 -0.03609014066317039332 -0.03560610433951381937 -0.03513513606671544304 -0.03467713294619653025 -0.03423198693496549289 -0.03379958594855794751 -0.03337981483311912301 -0.03297255621446969903 -0.03257769123300607167 -0.03219510017356353587 -0.03182466299913810220 -0.03146625979678293467 
-0.04034949784079351620 -0.03975811824308222997 -0.03918039612673848010 -0.03861631588263571280 -0.03806584296526976940 -0.03752892606420087096 -0.03700549925433314208 -0.03649548406301211800 -0.03599879141030221802 -0.03551532339513792380 -0.03504497491344805982 -0.03458763510461364959 -0.03414318862994705078 -0.03371151679170343585 -0.03329249850396699684 -0.03288601112808597210 -0.03249193118559507570 -0.03211013496110908666 -0.03174049900676220032 -0.03138290055860101790 
-0.04024291716849170281 -0.03965135053215526617 -0.03907358960496403605 -0.03850960779568472075 -0.03795935882362098251 -0.03742277928305383361 -0.03689979113188032733 -0.03639030403519986911 -0.03589421751988842307 -0.03541142291728766045 -0.03494180508732526447 -0.03448524392886297141 -0.03404161568850559705 -0.03361079408434172744 -0.03319265126295949109 -0.03278705860831201968 -0.03239388742017915157 -0.03201300947851556944 -0.03164429750820058757 -0.03128762555681424695 
-0.04012252642877961462 -0.03953077711208308892 -0.03895300396527770492 -0.03838916687151806839 -0.03783920525047556466 -0.03730304111251311894 -0.03678058195493445065 -0.03627172342601864274 -0.03577635171676401410 -0.03529434566679907903 -0.03482557858970236619 -0.03436991983500740228 -0.03392723611087065244 -0.03349739259419845516 -0.03308025385521726203 -0.03267568462202354723 -0.03228355040829398309 -0.03190371802457344502 -0.03153605599071034743 -0.03118043486426881616 
-0.03998814296368816135 -0.03939622752211981160 -0.03881848227254559164 -0.03825485047463427629 -0.03770525419425013042 -0.03716959796158865459 -0.03664777214932577604 -0.03613965599717620242 -0.03564512025434995318 -0.03516402944344226150 -0.03469624376967774676 -0.03424162071059365375 -0.03380001632577114140 -0.03337128632636416486 -0.03295528694168756156 -0.03255187561627088944 -0.03216091156639978160 -0.03178225622077386625 -0.03141577356579853403 -0.03106133041233710701 
-0.03983955756754174737 -0.03924750774016239063 -0.03866984712815058761 -0.03810649856022336329 -0.03755736309030199838 -0.03702232439026557215 -0.03650125268360376179 -0.03599400815901046546 -0.03550044386001736940 -0.03502040808294226010 -0.03455374633497267783 -0.03410030291191833152 -0.03365992215525617781 -0.03323244944379953603 -0.03281773196889796462 -0.03241561933497268816 -0.03202596402026038069 -0.03164862172632369741 -0.03128345163937280848 -0.03093031662175933089 
-0.03967653227096483437 -0.03908439874283745064 -0.03850689993967100488 -0.03794393354780661171 -0.03739537521646889295 -0.03686108382556783913 -0.03634090603581330292 -0.03583468009524458375 -0.03534223894376682662 -0.03486341269333665532 -0.03439803057535240766 -0.03394592244685078891 -0.03350691993953571618 -0.03308085732467982987 -0.03266757215513203111 -0.03226690573446148319 -0.03187870345334539030 -0.03150281502488768565 -0.03113909464360964385 -0.03078740108723210592 
-0.03949879782607947781 -0.03890665502055150327 -0.03832942033988936958 -0.03776696047486315100 -0.03721912040219915035 -0.03668572965972357464 -0.03616660753883698537 -0.03566156724238771225 -0.03517041912646864943 -0.03469297317128511998 -0.03422904082624948080 -0.03377843636059672805 -0.03334097783135606119 -0.03291648776025199452 -0.03250479359248886063 -0.03210572799439587177 -0.03171912903377199083 -0.03134484027627202490 -0.03098271082294596496 -0.03063259530768173977 
-0.03930605093374769932 -0.03871400317339974279 -0.03813716592447184001 -0.03757536760955742378 -0.03702841625774096895 -0.03649610687229030981 -0.03597822721742333085 -0.03547456220900058882 -0.03498489714843493192 -0.03450902003908570825 -0.03404672319776362588 -0.03359780433793053966 -0.03316206726503982682 -0.03273932229248318476 -0.03232938646017560064 -0.03193208361686117325 -0.03154724441107461391 -0.03117470622348240267 -0.03081431306422044436 -0.03046591545212093063 
-0.03909795133218978841 -0.03850614081482785223 -0.03792987257504086551 -0.03736892778115368657 -0.03682307014691706820 -0.03629205435427346194 -0.03577563224956544635 -0.03527355722775638719 -0.03478558721918481589 -0.03431148663885916217 -0.03385102758778877480 -0.03340399052832195015 -0.03297016459838947311 -0.03254934768446529625 -0.03214134633886912840 -0.03174597560179857197 -0.03136305877018291666 -0.03099242714236254137 -0.03063391975833244796 -0.03028738314878745216 
-0.03887411901935349662 -0.03828273617868097056 -0.03770725577971009712 -0.03714740079309934023 -0.03660288219450015534 -0.03607340814832101644 -0.03555869019880860543 -0.03505844723327473933 -0.03457240786168877533 -0.03410031170937734973 -0.03364190998621041651 -0.03319696558917901302 -0.03276525291573086779 -0.03234655750811942648 -0.03194067560903703085 -0.03154741368128110429 -0.03116658792549597753 -0.03079802381745241902 -0.03044155567795935741 -0.03009702628300901101 
-0.03863413217182016385 -0.03804342910083247098 -0.03746901357201926075 -0.03691053741703338026 -0.03636764968966317568 -0.03584000584570185693 -0.03532727316407317797 -0.03482913364484514079 -0.03434528528491816862 -0.03387544235075103799 -0.03341933505849650765 -0.03297670892645282459 -0.03254732396723553078 -0.03213095382324449023 -0.03172738490787840177 -0.03133641558879282640 -0.03095785543306747711 -0.03059152452399179628 -0.03023725285304352042 -0.02989487978707124072 
-0.03837752686024384352 -0.03778783448080943325 -0.03721483199050107382 -0.03665808561335176519 -0.03611717330141732407 -0.03559169238075006458 -0.03508126296693705320 -0.03458552889711444950 -0.03410415728238773425 -0.03363683735021211901 -0.03318327897057180009 -0.03274321109090022608 -0.03231638020351396828 -0.03190254890974459495 -0.03150149461043927346 -0.03111300833294432244 -0.03073689369398927701 -0.03037296599240376163 -0.03002105142315172198 -0.02968098640346742215 
-0.03810380062136388413 -0.03751554997166030303 -0.03694439429582383611 -0.03638979974445529647 -0.03585126552190425614 -0.03532832740894397555 -0.03482055742581054159 -0.03432756169428782811 -0.03384897759730617905 -0.03338447079713788984 -0.03293373238267829212 -0.03249647626306234605 -0.03207243684617553520 -0.03166136700178059232 -0.03126303629118974692 -0.03087722943855590943 -0.03050374501754152951 -0.03014239432848225125 -0.02979300044369217332 -0.02945539740148463148 


==> test/01/zzz4z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz4z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz5z0.txt <==
0.29601865424900641877 0.29938596776488568540 0.30286542935739246829 0.30645807564445670668 0.31016492879823881479 0.31398699179432632000 0.31792524290358886718 0.32198062941167504558 0.32615406055889772929 0.33044639970452777122 0.33485845573475153669 0.33939097375306681581 0.34404462511584399387 0.34881999690401621628 0.35371758095383953879 0.35873776260437700847 0.36388080935517574943 0.36914685966235055714 0.37453591213216058664 0.38004781539500470666 
0.29590755322286277362 0.29927381968825822467 0.30275224466283495728 0.30634386877773883695 0.31004971895593336217 0.31387080368115138906 0.31780810750476506943 0.32186258477253854027 0.32603515256049031557 0.33032668281993410320 0.33473799374666024509 0.33926984040860463931 0.34392290469044900503 0.34869778464236500515 0.35359498335312555817 0.35861489750411573718 0.36375780579879968268 0.36902385749971489126 0.37441306133912632959 0.37992527509664741903 
0.29568534403561907986 0.29904951310244942686 0.30252586082795057676 0.30611543584773009963 0.30981927456660407483 0.31363839646958030505 0.31757379866178181427 0.32162644961322367498 0.32579728209059083399 0.33008718526805846949 0.33449699602335103421 0.33902748944424254685 0.34367936859498238178 0.34845325362186874152 0.35334967031218211808 0.35836903826016075492 0.36351165883619229735 0.36877770319858338421 0.37416720062798236590 0.37968002749876539337 
0.29535201311084241516 0.29871302785796982615 0.30218624969878754571 0.30577273921862679895 0.30947354699317286553 0.31328970896878388652 0.31722224105955842965 0.32127213292798323385 0.32544034092059043184 0.32972778013835757349 0.33413531563444265338 0.33866375275003235412 0.34331382662336940026 0.34808619093794607169 0.35298140601357341772 0.35799992638815314461 0.36314208808722603372 0.36840809583044459297 0.37379801047545474502 0.37931173704550003034 
0.29490754181614581286 0.29826433551979980585 0.30173337089060336957 0.30531572433481674045 0.30901246521867659078 0.31282465135282450097 0.31675332367968428438 0.32079950011856034342 0.32496416852542997500 0.32924827873033857273 0.33365273362602965168 0.33817837929807470498 0.34282599421051695998 0.34759627749297306032 0.35248983641601283612 0.35750717319165198349 0.36264867129411398894 0.36791458156051431994 0.37330500839789210188 0.37881989648622310662 
0.29435190853748272044 0.29770340151447999277 0.30116717400900960833 0.30474432201136003595 0.30843593819389208965 0.31224310754415313118 0.31616690218779369692 0.32020837534114443557 0.32436855433223055201 0.32864843263153703523 0.33304896084126228706 0.33757103660571891046 0.34221549342765050783 0.34698308840741576287 0.35187448896585221680 0.35689025866832840839 0.36203084233706367412 0.36729655071960676249 0.37268754506937595838 0.37820382208242053768 
0.29368509143631649216 0.29703018799162794750 0.30048760161959509052 0.30405845150772148333 0.30774385800137821212 0.31154493844210184861 0.31546280218619343616 0.31949854472599276134 0.32365324083081131734 0.32792793662231700669 0.33232364050176427250 0.33684131285588808646 0.34148185448694995392 0.34624609374318726651 0.35113477237165252598 0.35614853017874570362 0.36128788866620559217 0.36655323391147293099 0.37194479907758520865 0.37746264706112803156 
0.29290707187995240757 0.29624465739611993698 0.29969459297002076781 0.30325802439855281678 0.30693610386179709382 0.31072998603668283701 0.31464082338888543777 0.31866976054582135669 0.32281792764270539342 0.32708643252515556821 0.33147635168758976532 0.33598871982911859835 0.34062451792107301118 0.34538465970673082328 0.35026997659882458391 0.35528120100879623244 0.36041894823754000443 0.36568369718249404965 0.37107577026836402467 0.37659531318033090397 
0.29201783852994311896 0.29534677674287895810 0.29878808846581528247 0.30234294925467192217 0.30601254701057489793 0.30979807845394713439 0.31370074478684384367 0.31772174642570194525 0.32186227666903294287 0.32612351414800977434 0.33050661389432123283 0.33501269685192364145 0.33964283766149233612 0.34439805056383798743 0.34927927330811897599 0.35428734902007402718 0.35942300609266381040 0.36468683631259934952 0.37007927163304560336 0.37560056023884713650 
0.29101739206618648659 0.29433652257963738297 0.29776803489568931527 0.30131313714374424739 0.30497305647188305278 0.30874903598168701446 0.31264233087884057971 0.31665420370111008186 0.32078591845971510255 0.32503873350353018612 0.32941389288976163918 0.33391261602276312015 0.33853608530913470442 0.34328543157901081351 0.34816171704973980505 0.35316591567071753399 0.35829889080044241556 0.36356137034219387916 0.36895391971237223583 0.37447691333486793352 
0.28990575051482503355 0.29321388661379460538 0.29663439139356073682 0.30016850795273236630 0.30381750575152577376 0.30758267812207751302 0.31146533904572165641 0.31546681904018242237 0.31958845996518764343 0.32383160851663467250 0.32819760813843223968 0.33268778904023266207 0.33730345597327249241 0.34204587339333003548 0.34691624764111178569 0.35191570581261383266 0.35704527109619427216 0.36230583454336129368 0.36769812353938186034 0.37322266766068068478 
0.28868295513610031655 0.29197888196715554576 0.29538713611202688236 0.29890899752209909579 0.30254578045941016295 0.30629883170937544090 0.31016952814178583298 0.31415927344871014126 0.31826949384421909794 0.32250163245938862078 0.32685714210709970740 0.33133747602646279606 0.33594407615039345583 0.34067835837992577197 0.34554169430876385816 0.35053538884243184981 0.35566065322835943574 0.36091857319567494100 0.36631007224111267195 0.37183587062998058048 
0.28734907681384730394 0.29063155000670076733 0.29402627356529209557 0.29753456556422691603 0.30115778685464023035 0.30489734011422786608 0.30875466836333637088 0.31273125276865371136 0.31682860950359004182 0.32104828536960033913 0.32539185180411533960 0.32986089680812519243 0.33445701422191270735 0.33918178966721568290 0.34403678237158591413 0.34902350201999038370 0.35414337977913684652 0.35939773276986575201 0.36478772159941330600 0.37031430119526292932 
0.28590422287137873258 0.28917196768050779099 0.29255184257821387206 0.29604520431487646448 0.29965346128069553222 0.30337807352955958873 0.30722055242867785108 0.31118245975897818045 0.31526540603188640821 0.31947104771130752088 0.32380108293163561983 0.32825724518001037078 0.33284129426191633172 0.33755500369543778305 0.34240014349037395380 0.34737845708680709089 0.35249163109833209218 0.35774125650523780351 0.36312878019141159314 0.36865544637633296254 
0.28434854421947958203 0.28760025526573790300 0.29096392475217902618 0.29444094783636931556 0.29803278042370628942 0.30174094029463693900 0.30556700806283693117 0.30951262780669452912 0.31357950715367011174 0.31776941651210777184 0.32208418703110935910 0.32652570671836383953 0.33109591395030474326 0.33579678736224521929 0.34063033080766524918 0.34559855173853210042 0.35070343102214590614 0.35594688196134127711 0.36133069628466202294 0.36685647538123677958 
0.28268224272170194844 0.28591658441078493524 0.28926265332839545819 0.29272188185471520461 0.29629577228312392601 0.29998589916244494669 0.30379391172133851651 0.30772153625129322618 0.31177057826399184881 0.31594292415234415117 0.32024054196232953906 0.32466548071203066295 0.32921986745869358248 0.33390590099557276860 0.33872584063950877953 0.34368198803750987791 0.34877665929037865444 0.35401214403331965341 0.35939064760465833093 0.36491421243336330527 
0.28090557864110476949 0.28412118632730437584 0.28744822229590261120 0.29088815397097211868 0.29444252769162920780 0.29811297235068051625 0.30190120340877896199 0.30580902721314812132 0.30983834549865946206 0.31399115987094783353 0.31826957595383420507 0.32267580670873580173 0.32721217417686632167 0.33188110852184365962 0.33668514271728733345 0.34162690048162003276 0.34670907406853940236 0.35193438727690035117 0.35730553766728867515 0.36282511084689206271 
0.27901887801235430997 0.28221435996142535396 0.28552089555693882517 0.28893998404164117355 0.29247321216174043679 0.29612225913986867099 0.29988890234994808326 0.30377502369386022441 0.30778261664655026664 0.31191379387895329378 0.31617079527332381250 0.32055599599221207274 0.32507191401819163223 0.32972121619764782618 0.33450672122617658433 0.33943139710314312874 0.34449834922525873759 0.34971079333845372927 0.35507200494070328967 0.36058523360324801210 
0.27702253976538715463 0.28019647994910368283 0.28348101592878571786 0.28687767447691325806 0.29038807777382319442 0.29401394969710542560 0.29775712315728419810 0.30161954856579431539 0.30560330351472814181 0.30971060372499131796 0.31394381526829606699 0.31830546796859671144 0.32279826970604064140 0.32742512102437970611 0.33218912888662843752 0.33709361747951682720 0.34214213239089869001 0.34733843191095226111 0.35268645515382307520 0.35819025069520366023 
0.27491704241355002791 0.27806800414081656037 0.28132901373218693886 0.28470162016340327948 0.28818747475953360171 0.29178833871744519479 0.29550609201628902367 0.29934274389730425314 0.30330044512157666725 0.30738150223798732519 0.31158839410627225952 0.31592379090783795359 0.32039057581299473787 0.32499186930720125321 0.32973105581644057693 0.33461181153739688598 0.33963813094786698965 0.34481434676063343892 0.35014513306843336737 0.35563547246565863080 


==> test/01/zzz5z1.txt <==
0.16758609570047663939 0.16866580988606505453 0.16963556975918728242 0.17049434140494187928 0.17124110267605663349 0.17187484812451328531 0.17239459470266466079 0.17279938824380738915 0.17308831072483846225 0.17326048830289872416 0.17331510010329539972 0.17325138771711126595 0.17306866534357939758 0.17276633048463699294 0.17234387506759366038 0.17180089683757154839 0.17113711082590071788 0.17035236066618816841 0.16944662949910010985 0.16842005018320360676 
0.16769500850700683192 0.16877576419853132506 0.16974655798655494121 0.17060635177958177744 0.17135411849871476364 0.17198884699481861715 0.17250954773967325240 0.17291525930391912769 0.17320505562780927344 0.17337805408056233825 0.17343342428987618131 0.17337039770445900055 0.17318827782898987833 0.17288645104273786535 0.17246439788057246756 0.17192170461922015590 0.17125807497394238132 0.17047334167356345547 0.16956747764790866539 0.16854060653466509945 
0.16791283827285985453 0.16899568041449850031 0.16996854620891943544 0.17083038922811555338 0.17158017254440197097 0.17221687361637277869 0.17273948995729065947 0.17314704560438665126 0.17343859840191688804 0.17361324810166509081 0.17367014527118818101 0.17360850098185895418 0.17342759722518319432 0.17312679797675220583 0.17270556079273796657 0.17216344878479439284 0.17150014277708527932 0.17071545340621491205 0.16980933288430613559 0.16878188611134697927 
0.16823959258239992720 0.16932557297768324744 0.17030155720650869133 0.17116648637955900192 0.17191930883440487143 0.17255898496897986716 0.17308449286873009432 0.17349483475441981883 0.17378904427380648112 0.17396619465299284490 0.17402540771135222020 0.17396586372660546860 0.17378681211313173893 0.17348758284635004689 0.17306759852883291106 0.17252638695013425285 0.17186359394338970863 0.17107899628990494434 0.17017251437175409667 0.16914422422666960943 
0.16867528100996734275 0.16976546170732603747 0.17074562325987324707 0.17161469024920691928 0.17237159144467845140 0.17301526455641200175 0.17354466179422994854 0.17395875627075615966 0.17425654928589626169 0.17443707852514747647 0.17449942719462252505 0.17444273410007901659 0.17426620465438830143 0.17396912276668355379 0.17355086352610943345 0.17301090654351983233 0.17234884975643421923 0.17156442343826108776 0.17065750408613575284 0.16962812779854186118 
0.16921991295999203042 0.17031536958178014607 0.17130078387645153448 0.17217505991271686572 0.17293710213868987435 0.17358582001775960113 0.17412013348102156618 0.17453897924847849854 0.17484131807387520707 0.17502614296707816322 0.17509248844191119265 0.17503944082469929944 0.17486614963765861885 0.17457184003988607257 0.17415582626540121458 0.17361752594140150707 0.17295647510056644247 0.17217234362056951791 0.17126495073598585472 0.17023428017951156010 
0.16987349479292140897 0.17097531978335075986 0.17196708275143579581 0.17284766338651905149 0.17361593717960438488 0.17427077989491471244 0.17481107286361838304 0.17523570916826106125 0.17554360079404796036 0.17573368682737908197 0.17580494278124511598 0.17575639111914811985 0.17558711303166066320 0.17529626148980093081 0.17488307555420812278 0.17434689585611889973 0.17368718108386052568 0.17290352520746468667 0.17199567505772664355 0.17096354775256997205 
0.17063602624427148813 0.17174533200726579962 0.17274456395942153208 0.17363257370231910404 0.17440820329829387347 0.17507028951867656397 0.17561766891027597026 0.17604918376689937531 0.17636368910667657439 0.17656006076714517161 0.17663720473654204168 0.17659406783898723425 0.17642964988003476123 0.17614301733344878143 0.17573331860551119621 0.17519980084500536011 0.17454182817129185179 0.17375890106770205956 0.17285067653488617179 0.17181698842700407481 
0.17150749614889751471 0.17262541804201952944 0.17363326737666515132 0.17452986416504229217 0.17531401279257544101 0.17598450597122178296 0.17654012949190936443 0.17697966788238386759 0.17730191109861370702 0.17750566239798290513 0.17758974755879078367 0.17755302562022409751 0.17739440131604214401 0.17711283935844818194 0.17670738068938271481 0.17617716074709899310 0.17552142968859935079 0.17473957435716547248 0.17383114158711188146 0.17279586220152451381 
0.17248787748936916797 0.17361557663524951334 0.17463322334017708504 0.17553960278860947231 0.17633347773574375994 0.17701359208172595672 0.17757867520375564263 0.17802744717211321790 0.17835862500741173076 0.17857093016738212476 0.17866309748041422911 0.17863388576707647792 0.17848209040546161863 0.17820655809491958710 0.17780620404647282107 0.17728003176540868546 0.17662715547884130785 0.17584682508524865363 0.17493845325487156206 0.17390164399008076201 
0.17357712179654974372 0.17471578766943238192 0.17574444656018428645 0.17666184591347450228 0.17746670328006414197 0.17815770941618236378 0.17873353206927425352 0.17919282059490154735 0.17953421159153803988 0.17975633578371968957 0.17985782642840775214 0.17983732956220607746 0.17969351644380823774 0.17942509856929564349 0.17903084563618043568 0.17850960678922161984 0.17786033537610854149 0.17708211725011616111 0.17617420235704489562 0.17513603892228069014 
0.17477515294258405554 0.17592600568574595643 0.17696692931765323209 0.17789663102504027492 0.17871378005485608065 0.17941701023366501966 0.18000492306225746031 0.18047609154668070586 0.18082906498011955265 0.18106237494755084150 0.18117454288729090139 0.18116408960953164775 0.18102954723826997219 0.18076947410227439672 0.18038247313973190811 0.17986721437918884448 0.17922246198625493840 0.17844710618206241493 0.17754020000091116915 0.17650100032121882054 
0.17608186038207482293 0.17724615281331429495 0.17830063399964238280 0.17924396881417722915 0.18007477568065488605 0.18079162840136400736 0.18139305839940994547 0.18187755754944454067 0.18224358183470859562 0.18248955613907297257 0.18261388056367375277 0.18261493875035963996 0.18249110879746582858 0.18224077746179975779 0.18186235844128387229 0.18135431560154671726 0.18071519200766003599 0.17994364549096708572 0.17903849114331832348 0.17799875050018362788 
0.17749709191706350420 0.17867611118579382334 0.17974548505342466398 0.18070383455137162265 0.18154972545222211600 0.18228166929172601174 0.18289812458457374578 0.18339749841697858268 0.18377814867019712231 0.18403838721035870041 0.18417648447797124733 0.18419067603076749728 0.18407917173943411093 0.18384016850617479477 0.18347186756205724478 0.18297249757805442161 0.18234034495187126379 0.18157379263082770726 0.18067136858121121690 0.17963180435585698880 
0.17902064608690845815 0.18021571495937283025 0.18130136047689091039 0.18227615888566225943 0.18313862228513599906 0.18388719872874420558 0.18452027223018011015 0.18503616286369894972 0.18543312721874252724 0.18570935955419340391 0.18586299410708495561 0.18589210915530471335 0.18579473362332821207 0.18556885726140798232 0.18521244572271611251 0.18472346219674240508 0.18409989759094277928 0.18333981149926084631 0.18244138619484176478 0.18140299537502871385 
0.18065226431776065796 0.18186474208789815687 0.18296808300910380463 0.18396081822925025584 0.18484140607391594258 0.18560823110793492341 0.18625960274370384484 0.18679375358889449554 0.18720883778688079957 0.18750292968058737686 0.18767402324087023580 0.18772003286003802192 0.18763879633716604167 0.18742808119341250461 0.18708559587065659580 0.18660900789525616816 0.18599597171589687949 0.18524416958043127268 0.18435136932386619879 0.18331550293901546778 
0.18239162301288616708 0.18362290606535527915 0.18474541124237597867 0.18575762494831890570 0.18665795267334253649 0.18744471688537561738 0.18811615404780582250 0.18867041096129463784 0.18910554065929885414 0.18941949814040529021 0.18961013631577094962 0.18967520270681087480 0.18961233767188573340 0.18941907530441945418 0.18909284867124159790 0.18863100179772882004 0.18803081179695743663 0.18728952578270147145 0.18640441858117640095 0.18537287838119301253 
0.18423832583371563265 0.18548984791826086949 0.18663303094672617499 0.18766631764830679630 0.18858806278575981907 0.18939652971241896506 0.19008988560084882913 0.19066619554917901835 0.19112341574861457794 0.19145938590596378592 0.19167182117499748095 0.19175830397954884976 0.19171627633914617439 0.19154303368113800854 0.19123572171216121629 0.19079133882745991091 0.19020674789150254780 0.18947870317224066450 0.18860390083694492103 0.18757906454218331582 
0.18619189652875436924 0.18746512882724650217 0.18863054697796075021 0.18968655191242242419 0.19063145110897097845 0.19146345357769176121 0.19218066309399123304 0.19278106988595786198 0.19326254088001651454 0.19362280855983782235 0.19385945849870653279 0.19396991569724070237 0.19395143002401235566 0.19380106136882524481 0.19351566566880523679 0.19309188390844717054 0.19252613776935204037 0.19181463817781344017 0.19095341705217946937 0.18993839855296351660 
0.18825177284077937445 0.18954822388400982547 0.19073747622544787172 0.19181789191445114406 0.19278773616000993707 0.19364517039538553522 0.19438824331146656310 0.19501488002064470972 0.19552286932565576816 0.19590984895466420634 0.19617328856274982019 0.19631047028669504351 0.19631846669083741208 0.19619411610134512847 0.19593399568578720449 0.19553439336817146632 0.19499128109964511402 0.19430029471748169745 0.19345673064099580540 0.19245557861551437773 


==> test/01/zzz5z2.txt <==
-0.00678656813219565957 -0.00668814128821431167 -0.00659190820839432399 -0.00649787159576429088 -0.00640603147521243751 -0.00631638537430814512 -0.00622892851627378230 -0.00614365402005466119 -0.00606055310286048986 -0.00597961528110318649 -0.00590082856627612441 -0.00582417965295970851 -0.00574965409675775359 -0.00567723648054041866 -0.00560691056787355254 -0.00553865944294199344 -0.00547246563662307645 -0.00540831123863844913 -0.00534617799591382073 -0.00528604739741472471 
-0.00678437991258210547 -0.00668594752405295145 -0.00658971174120436768 -0.00649567510368611028 -0.00640383745556487739 -0.00631419613143821210 -0.00622674615445853973 -0.00614148044102970879 -0.00605839000742362625 -0.00597746417417294174 -0.00589869076476547995 -0.00582205629584524667 -0.00574754615677313015 -0.00567514477698995243 -0.00560483578013824205 -0.00553660212432935221 -0.00547042622828878503 -0.00540629008337845020 -0.00534417535168828749 -0.00528406345051926022 
-0.00678000049119127993 -0.00668155715421102792 -0.00658531612868409368 -0.00649127962221090690 -0.00639944711192274619 -0.00630981554142128268 -0.00622237952909245485 -0.00613713158218200799 -0.00605406231163136375 -0.00597316064339947772 -0.00589441402276761478 -0.00581780860888267068 -0.00574332945749956442 -0.00567096069050802495 -0.00560068565136010409 -0.00553248704594839092 -0.00546634706882426127 -0.00540224751489829045 -0.00534016987694162053 -0.00528009542931840315 
-0.00677342387595429671 -0.00667496447291577796 -0.00657871599711006786 -0.00648468014455067226 -0.00639285582849391347 -0.00630323939323171583 -0.00621582483830799594 -0.00613060404697450285 -0.00604756701352033525 -0.00596670206502598627 -0.00588799607402283164 -0.00581143465941825511 -0.00573700237383443362 -0.00566468287618248321 -0.00559445908884576102 -0.00552631333927985566 -0.00546022748616158127 -0.00539618303044883240 -0.00533416121186150623 -0.00527414309137583595 
-0.00676464100882420618 -0.00666616086438772109 -0.00656990324228972668 -0.00647586913038779820 -0.00638405666427051873 -0.00629446136470367991 -0.00620707638393330069 -0.00612189275388767655 -0.00603889963044948463 -0.00595808452916129615 -0.00587943354887947040 -0.00580293158093308711 -0.00572856250223743781 -0.00565630935154171066 -0.00558615448856060459 -0.00551807973616367815 -0.00545206650609337488 -0.00538809590887394645 -0.00532614884867973343 -0.00526620610397037295 
-0.00675363968018469728 -0.00665513473352117614 -0.00655886697727332477 -0.00646483647044026992 -0.00637304033349667814 -0.00628347301737918005 -0.00619612657883385556 -0.00611099095419342410 -0.00602805422522863840 -0.00594730287229024157 -0.00586872201140065889 -0.00579229561319717558 -0.00571800670264051292 -0.00564583753918631356 -0.00557576977769126073 -0.00550778461072088787 -0.00544186289317430058 -0.00537798525027385205 -0.00531613217001310027 -0.00525628408113689664 
-0.00674040441194710422 -0.00664187141223896837 -0.00654559346284212806 -0.00645156944060327163 -0.00635979518189673521 -0.00627026379248250224 -0.00618296595982952522 -0.00609789025882351548 -0.00601502344398140588 -0.00593435072337038065 -0.00585585601123576188 -0.00577952215781442954 -0.00570533115594111864 -0.00563326432487176731 -0.00556330247229724038 -0.00549542603585432502 -0.00542961520560907972 -0.00536585002903405828 -0.00530411049996192506 -0.00524437663290154392 
-0.00672491630693260352 -0.00662635304064545377 -0.00653006602125293795 -0.00643605264723395507 -0.00634430716100448707 -0.00625482101082457109 -0.00616758320917822501 -0.00608258067728970585 -0.00599979856850308378 -0.00591922056597410894 -0.00584082915235757325 -0.00576460585088366031 -0.00569053143843775786 -0.00561858613206239667 -0.00554874975077160413 -0.00548100185479008691 -0.00541532186437363502 -0.00535168916029137194 -0.00529008316789899690 -0.00523048342653761617 
-0.00670715286154865455 -0.00660855842215731220 -0.00651226493429020795 -0.00641826796607512882 -0.00632655980406269299 -0.00623712988063306831 -0.00614996518876909093 -0.00606505067265399652 -0.00598236958676711967 -0.00590190381966539546 -0.00582363418133677747 -0.00574754065492488406 -0.00567360261486385322 -0.00560179901416845046 -0.00553210854393669516 -0.00546450976816077651 -0.00539898123680399456 -0.00533550157985880104 -0.00527404958480508137 -0.00521460425957284267 
-0.00668708773826296073 -0.00658846285214492473 -0.00649216732767545282 -0.00639819447871365493 -0.00630653420853808863 -0.00621717351887591044 -0.00613009699261107040 -0.00604528723779008351 -0.00596272528624600725 -0.00588239094458358879 -0.00580426309839925016 -0.00572831997261525130 -0.00565453935192432658 -0.00558289876581086978 -0.00551337564264595646 -0.00544594743711233117 -0.00538059173482277261 -0.00531728633753475715 -0.00525600933188968746 -0.00519673914414825380 
-0.00666469049408066703 -0.00656603792048397836 -0.00646974704555302975 -0.00637580841256594338 -0.00628420903250009790 -0.00619493299372141266 -0.00610796202500920281 -0.00602327599964925815 -0.00594085337584324309 -0.00586067157402369969 -0.00578270729506139870 -0.00570693678521254615 -0.00563333605440732941 -0.00556188105450474389 -0.00549254782372393235 -0.00542531260281981734 -0.00536015192784000324 -0.00529704270356776315 -0.00523596226107065840 -0.00517688840215924442 
-0.00663992626138916638 -0.00654125129015729802 -0.00644497452148674009 -0.00635108309349699789 -0.00625956051517494606 -0.00617038739850043431 -0.00608354211405507002 -0.00599900135995450404 -0.00591674064345401943 -0.00583673468060657338 -0.00575895772261009360 -0.00568338381876619912 -0.00560998702598771229 -0.00553874157407685530 -0.00546962199492521430 -0.00540260322260300435 -0.00533766067014966161 -0.00527477028782562859 -0.00521390860666593511 -0.00515505277039585152 
-0.00661275537862586211 -0.00651406645726930987 -0.00641781665673963903 -0.00632398892476036117 -0.00623256253620225412 -0.00614351397105030242 -0.00605681767275615020 -0.00597244668265967983 -0.00589037315741175287 -0.00581056878233846778 -0.00573300509600621188 -0.00565765374125444011 -0.00558448665670046966 -0.00551347622088974119 -0.00544459535929706952 -0.00537781762251731982 -0.00531311724233001197 -0.00525046917091914755 -0.00518984910737160104 -0.00513123351464084450 
-0.00658313297114442465 -0.00648444250355443251 -0.00638823672344214499 -0.00629449341260256146 -0.00620318673382340164 -0.00611428827674236584 -0.00602776792325953898 -0.00594359454051630962 -0.00586173652119483489 -0.00578216219532932951 -0.00570484013782184430 -0.00562973939354488757 -0.00555682963866998766 -0.00548608129348456680 -0.00541746559885601144 -0.00535095466583918739 -0.00528652150573392324 -0.00522414004614935382 -0.00516378513726047442 -0.00510543255138194187 
-0.00655100848908851240 -0.00645233386236185747 -0.00635619432087194524 -0.00626256126838433107 -0.00617140270974643294 -0.00608268447883621687 -0.00599637120302332419 -0.00591242703495118826 -0.00583081619152195016 -0.00575150333996216415 -0.00567445386640694563 -0.00559963405643326695 -0.00552701121095003009 -0.00545655371552251998 -0.00538823107680322638 -0.00532201393624950284 -0.00525787406861712939 -0.00519578437068385704 -0.00513571884413900007 -0.00507765257545459217 
-0.00651632522216151044 -0.00641769013593253973 -0.00632164542929945089 -0.00622815463031637772 -0.00613717835794178653 -0.00604867572583274882 -0.00596260537504635785 -0.00587892620474317427 -0.00579759786997961941 -0.00571858110659042955 -0.00564183793141049845 -0.00556733175483120450 -0.00549502743317434837 -0.00542489128085225144 -0.00535689105658486518 -0.00529099593373845867 -0.00522717646180124226 -0.00516540452382994748 -0.00510565329315707320 -0.00504789719156509102 
-0.00647901983668805644 -0.00638045602990733839 -0.00628454263007693827 -0.00619123346563994151 -0.00610048036587159184 -0.00601223469150663752 -0.00592644836658618238 -0.00584307453899553329 -0.00576206797706291848 -0.00568338528500943879 -0.00560698499781342105 -0.00553282759830670424 -0.00546087548606390832 -0.00539109291812727397 -0.00532344593494552334 -0.00525790228031822789 -0.00519443132101944042 -0.00513300396967761915 -0.00507359261309425682 -0.00501617104726805388 
-0.00643902202876504934 -0.00634057151693181130 -0.00624483559546103271 -0.00615175623629485302 -0.00606127494839800527 -0.00597333430773602011 -0.00588787886079619391 -0.00580485560758985542 -0.00572421421426707634 -0.00564590705857098609 -0.00556988917652704359 -0.00549611815451828394 -0.00542455399464730412 -0.00535515897064740669 -0.00528789748475171593 -0.00522273593156948567 -0.00515964257228066804 -0.00509858742076683621 -0.00503954214227427845 -0.00498247996461109472 
-0.00639625447683484904 -0.00629797241359382476 -0.00620247199854052130 -0.00610968093568043952 -0.00601952888368955351 -0.00593194873024325067 -0.00584687716127270472 -0.00576425481630060948 -0.00568402621384454798 -0.00560613955848038477 -0.00553054649520548589 -0.00545720184859208816 -0.00538606336735961925 -0.00531709148506334141 -0.00525024910184445064 -0.00518550138892733166 -0.00512281561576690553 -0.00506216099883477662 -0.00500350857062493212 -0.00494683106734308386 
-0.00635063343702067275 -0.00625259166206811132 -0.00615739904942678388 -0.00606496662419683287 -0.00597521092043651770 -0.00588805456827471395 -0.00580342623775077174 -0.00572126028249533153 -0.00564149626633011960 -0.00556407846630051564 -0.00548895539722241057 -0.00541607937728496181 -0.00534540614113574505 -0.00527689450040187951 -0.00521050604863540837 -0.00514620490652848393 -0.00508395750302484579 -0.00502373238818042914 -0.00496550007404758607 -0.00490923290034520499 


==> test/01/zzz5z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz5z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz6z0.txt <==
0.32244889123580122714 0.32611685774417270567 0.32990698555029945860 0.33382040382728356276 0.33785822601265680376 0.34202154463339862200 0.34631142530599190454 0.35072889989516109477 0.35527495882338955280 0.35995054253559771729 0.36475653213995296031 0.36969373926705056954 0.37476289521579447817 0.37996463948505798669 0.38529950782504912565 0.39076791998010362850 0.39637016733365704191 0.40210640070397735135 0.40797661857288275433 0.41398065605562883729 
0.32232787047518035584 0.32599469644641770882 0.32978369507944216288 0.33369599991889437041 0.33773272957728828203 0.34189498258154726873 0.34618383138941599686 0.35060031555610154941 0.35514543403940984634 0.35982013664345097181 0.36462531461721048309 0.36956179044540410361 0.37463030689527487826 0.37983151541433057830 0.38516596400998559524 0.39063408478160466242 0.39623618131689009036 0.40197241620539192475 0.40784279895904163027 0.41384717465920400903 
0.32208582118193251898 0.32575036248687583296 0.32953709840215711369 0.33344717119156314089 0.33748170979605451869 0.34164182472608561891 0.34592860211402315374 0.35034309690041892660 0.35488632513469769991 0.35955925538158622912 0.36436279924003417419 0.36929780100208103866 0.37436502650556996441 0.37956515126700429708 0.38489874801895757050 0.39036627381943905801 0.39596805694690689892 0.40170428384165929314 0.40757498639868838808 0.41358002995436798921 
0.32172272856744343894 0.32538383391699599034 0.32916716485074720699 0.33307387664914678282 0.33710511368928092191 0.34126200441271786756 0.34554565544017235013 0.34995714479685313680 0.35449751421737563106 0.35916776050816179300 0.36396882595925861281 0.36890158781731585691 0.37396684685791969915 0.37916531512915957469 0.38449760297940127618 0.38996420553028748879 0.39556548880963970927 0.40130167581565073798 0.40717283283968480623 0.41317885642491802844 
0.32123857233571967429 0.32489507976291748248 0.32867385043468888561 0.33257605686499608355 0.33660286389920412997 0.34075542379533302340 0.34503487043709474280 0.34944231262944563943 0.35397882642978961698 0.35864544647442631042 0.36344315627152273818 0.36837287745000457662 0.37343545797963362265 0.37863165941231335943 0.38396214323920063727 0.38942745651266957863 0.39502801694571354485 0.40076409777161897674 0.40663581271948218143 0.41264310152999078563 
0.32063332894288976149 0.32428406236426499110 0.32805710026009521352 0.33195363647694464682 0.33597486124720615797 0.34012195643231557529 0.34439608988342768070 0.34879840885404572726 0.35333003239791144212 0.35799204268823120456 0.36278547520240050916 0.36771130773154514504 0.37277044819829635580 0.37796372130125938105 0.38329185405241794626 0.38875546033547719871 0.39435502468892597028 0.40009088560562983128 0.40596321873663382407 0.41197202048299114141 
0.31990697460054745571 0.32355074049115778445 0.32731685176448233054 0.33120652753548046610 0.33522098818035994672 0.33936145080329460644 0.34362912381025517705 0.34802520050539748064 0.35255085161957894213 0.35720721667818722267 0.36199539411830378155 0.36691643007547852795 0.37197130578074660834 0.37716092354200969616 0.38248609133373545621 0.38794750608789535518 0.39354573586888341730 0.39928120122534055403 0.40515415613843236420 0.41116466912051113924 
0.31905948901236430570 0.32269507323533574983 0.32645303877119524749 0.33033463372013510684 0.33434111313545827882 0.33847373479024822629 0.34273375404890105145 0.34712241773771007614 0.35164095689681978962 0.35629057828663551755 0.36107245451714853335 0.36598771267131807727 0.37103742130720118730 0.37622257575229728355 0.38154408165261849417 0.38700273681348529298 0.39259921147337190073 0.39833402728841621476 0.40420753547124416150 0.41021989471464215260 
0.31809085982753182442 0.32171702466662588371 0.32546559636482758071 0.32933785543840676802 0.33333509585109027951 0.33745862117333869090 0.34170973985739055978 0.34608975949972198283 0.35059997994335440064 0.35524168505438669108 0.36001613299233725662 0.36492454478544400498 0.36996809102444272455 0.37514787650735959001 0.38046492271095611049 0.38592014804005470019 0.39151434592270223378 0.39724816098370857587 0.40312206374348563687 0.40913632454623916068 
0.31700108778665314624 0.32061656923880815784 0.32435446658308231260 0.32821609581757388296 0.33220279365715710274 0.33631591419462586456 0.34055682470760034741 0.34492690046043328334 0.34942751832248925004 0.35406004899522042217 0.35882584761236929749 0.36372624245367868312 0.36876252149776628242 0.37393591654174290762 0.37924758464379176859 0.38469858671307588516 0.39028986319367414692 0.39602220698022999601 0.40189623397275098249 0.40791235202583198127 
0.31579019252534773488 0.31939369791887123329 0.32311960491111968441 0.32696926759164918197 0.33094406876533832840 0.33504541724040709516 0.33927474431795168197 0.34363349931192155307 0.34812314389094906053 0.35274514499163650560 0.35750096600824143867 0.36239205591913542515 0.36741983597120098093 0.37258568351805398944 0.37789091260939228212 0.38333675097478320248 0.38892431315868825070 0.39465456977078594569 0.40052831314145648234 0.40654612013073376797 
0.31445821898780701442 0.31804842500020963358 0.32176098755087623182 0.32559730087256533171 0.32955879657213976719 0.33364694168371245020 0.33786323601187745469 0.34220920857835229745 0.34668641293774976608 0.35129642107213493452 0.35604081550982419335 0.36092117924342037583 0.36593908294984911489 0.37109606894987995362 0.37639363130094050103 0.38183319141797650298 0.38741606869550965220 0.39314344580276894270 0.39901632869155478911 0.40503550193657694711 
0.31300524438678012373 0.31658079554328444338 0.32027861941961027759 0.32410015177559603483 0.32804687496694245885 0.33212031691042553927 0.33632204946749372221 0.34065368605186097106 0.34511687820956316042 0.34971331084932832933 0.35444469571550030196 0.35931276259487265889 0.36431924763489537122 0.36946587803067620914 0.37475435222651282130 0.38018631470067248967 0.38576332440260485690 0.39148681605322510624 0.39735805388541617367 0.40337807808804360121 
0.31143138562801842006 0.31499089336653707250 0.31867254280868428928 0.32247781184326645976 0.32640823460960860514 0.33046540152355324826 0.33465095889581047972 0.33896660795203420458 0.34341410299931313110 0.34799524840011492044 0.35271189390797635932 0.35756592778567436453 0.36255926696418344646 0.36769384331141669042 0.37297158487376236291 0.37839439075559583303 0.38396409816101201296 0.38968244012211078475 0.39555099270884103158 0.40157111123170724509 
0.30973680709648376830 0.31327884948616113725 0.31694284660532340281 0.32073031817917690978 0.32464285010467225367 0.32868209567836792484 0.33284977664016079935 0.33714768386115212540 0.34157767743553990591 0.34614168584384208405 0.35084170373061546178 0.35567978767566477138 0.36065804912474769273 0.36577864337704435460 0.37104375320152416240 0.37645556528693746579 0.38201623736373579998 0.38772785356536432211 0.39359236559612953421 0.39961151782633219653 
0.30792172867926020929 0.31144485087630008335 0.31508967594727188555 0.31885776416344485673 0.32275075195153624108 0.32677035444508573114 0.33091836812531244538 0.33519667341687398032 0.33960723703785294925 0.34415211380909788152 0.34883344749497874338 0.35365347006162151100 0.35861449848209780988 0.36371892787048831774 0.36896921926835185568 0.37436787982689329057 0.37991743244163006521 0.38562037117948150255 0.39147909828398058663 0.39749583854382519732 
0.30598643387717955333 0.30948914939250710132 0.31311324214401892174 0.31686031057579433501 0.32073203909294201175 0.32473020202512614674 0.32885666799912965930 0.33311340464317845678 0.33750248348989997371 0.34202608485971786045 0.34668650237858017471 0.35148614659374488589 0.35642754687153388460 0.36151335035446008348 0.36674631617450137444 0.37212930231065388664 0.37766524139641016733 0.38335710042695103628 0.38920781781648605691 0.39522021002998791728 
0.30393127783514600759 0.30741207067253006890 0.31101383266050303122 0.31473819690277127226 0.31858689181931126866 0.32256174656334701822 0.32666469720290131074 0.33089779366680932560 0.33526320741885046184 0.33976323976129330084 0.34440033056587920912 0.34917706706324358468 0.35409619205583270363 0.35916061050131609100 0.36437339276453917236 0.36973777184481082525 0.37525713040640562568 0.38093497131542630729 0.38677486252502452091 0.39278034374673004292 
0.30175669510184066624 0.30521402280196341383 0.30879182092269158444 0.31249175255547650965 0.31631558471818510547 0.32026519520604951330 0.32434258058231890676 0.32854986540230673997 0.33288931275739919169 0.33736333620072544992 0.34197451306040060892 0.34672559903751770660 0.35161954378723747627 0.35665950683043234903 0.36184887253752912040 0.36719126189764406121 0.37269053706897525835 0.37835079190332410182 0.38417631722145600959 0.39017152307903607555 
0.29946320691501610023 0.30289550451079144677 0.30644767567282299447 0.31012140767825813192 0.31391849929190318580 0.31784086896034602354 0.32189056451801856262 0.32606977460269936930 0.33038084200771417054 0.33482627922380808760 0.33940878643747951493 0.34413127223918887898 0.34899687722516714583 0.35400900049564620886 0.35917132865750062143 0.36448786613926087430 0.36996296406852730021 0.37560134200743833244 0.38140809137843917354 0.38738863965042158455 


==> test/01/zzz6z1.txt <==
0.19813210896266431060 0.19940330437566070043 0.20054356343425674969 0.20155174615323576126 0.20242673899551291705 0.20316745932383123430 0.20377286062881849737 0.20424193856996891716 0.20457373785596014160 0.20476735997622433350 0.20482197177662092580 0.20473681484823263999 0.20451121566974045374 0.20414459641079013563 0.20363648626691077670 0.20298653315702677724 0.20219451557419335086 0.20126035434125624790 0.20018412398869436797 0.19896606344538980693 
0.19826188260173921440 0.19953424073006101325 0.20067563977387378737 0.20168493602993764480 0.20256101150947167233 0.20330277834716237173 0.20390918399265525740 0.20437921722512816802 0.20471191502168717413 0.20490637029609198860 0.20496174050540572065 0.20487725709833656818 0.20465223575019833580 0.20428608729571906544 0.20377832923291541722 0.20312859762997600988 0.20233665922429702744 0.20140242346088099712 0.20032595417943699356 0.19910748062939609415 
0.19852144958054998569 0.19979613616897048956 0.20093981890123976952 0.20195134668316933046 0.20282959266527358921 0.20357345856269121187 0.20418187976951196472 0.20465383131620126789 0.20498833470956834280 0.20518446568105069838 0.20524136285057367757 0.20515823728950999261 0.20493438293699717256 0.20456918778897273392 0.20406214573905542831 0.20341286890566484535 0.20262110023213780741 0.20168672609853385835 0.20060978863877668155 0.19939049741903569490 
0.19891084865598690490 0.20018903546403107874 0.20133615297894544294 0.20235103913622631833 0.20323255390576225321 0.20397958346881672753 0.20459104520650031600 0.20506589356059648499 0.20540312681933403649 0.20560179486796872905 0.20566100792632804883 0.20557994627213260763 0.20535787091930779447 0.20499413518411954693 0.20448819702866882775 0.20383963202149052441 0.20304814670005574828 0.20211359206234028041 0.20103597685810048468 0.19981548030025500506 
0.19943013635623080271 0.20071300405222167185 0.20186471841428474394 0.20288410297702816343 0.20377000035273221124 0.20452127620031332333 0.20513682402707603125 0.20561557090035043061 0.20595648413920245035 0.20615857904516218801 0.20622092771463715333 0.20614266895338481667 0.20592301928398201727 0.20556128499952880384 0.20505687517000983910 0.20440931545157250970 0.20361826248425424213 0.20268351859267111359 0.20160504643102983291 0.20038298314480362805 
0.20007938506361877540 0.20136812597433986771 0.20252561364894372531 0.20355065400486935245 0.20444206832782499395 0.20519869695262837883 0.20581940380114002731 0.20630308187452686686 0.20664865979196328505 0.20685510945884025280 0.20692145493367308795 0.20684678254278704435 0.20663025226370640430 0.20627111036000372879 0.20576870320026890981 0.20512249213053551644 0.20433206919271759694 0.20339717339306023769 0.20231770712854399430 0.20109375228313644546 
0.20085868047891089483 0.20215450113257552034 0.20331895620228090937 0.20435083106568041611 0.20524892200106981122 0.20601203948123469889 0.20663901235032888781 0.20712869300465364120 0.20747996369528359795 0.20769174406456269999 0.20776300001842853971 0.20769275402038339662 0.20748009686805263252 0.20712420097651063067 0.20662433514052699901 0.20597988067758302155 0.20519034876302044701 0.20425539865830819042 0.20317485640694957216 0.20194873343855743175 
0.20176811848715056619 0.20307224187477018740 0.20424487896192347613 0.20528479205450189671 0.20619074912953916368 0.20696152662091182872 0.20759591311428723936 0.20809271409847507339 0.20845075791995487657 0.20866890308569824297 0.20874604705509497427 0.20868113665226514786 0.20847318021160982093 0.20812126153745919011 0.20762455570774523972 0.20698234667624929028 0.20619404652347292362 0.20525921607020219950 0.20417758640238867218 0.20294908066988118223 
0.20280780145351751109 0.20412146891743140897 0.20530352571614080004 0.20635270906086450315 0.20726775584167339561 0.20804740475858612969 0.20869039938743300100 0.20919549235500456419 0.20956145080036259198 0.20978706330318036555 0.20987114846398816081 0.20981256532197253839 0.20961022578866211896 0.20926310925397087481 0.20877027947674575703 0.20813090379619531012 0.20734427458441970216 0.20640983269663912281 0.20532719246252170708 0.20409616750614228975 
0.20397783398753741024 0.20530230662529716512 0.20649504592434345107 0.20755476263114178148 0.20848016041770353612 0.20926993718432626568 0.20992278732185382095 0.21043740513374767365 0.21081248962331092245 0.21104675086267279949 0.21113891817570482057 0.21108775038297517002 0.21089204836709529722 0.21055067021301676622 0.21006254914907182552 0.20942671444736682407 0.20864231532137175740 0.20770864766941282697 0.20662518324491691013 0.20539160048824667282 
0.20527831822557107699 0.20661487767187633469 0.20781958872479414091 0.20889113512165555231 0.20982818601367281275 0.21062939623916160370 0.21129340758190864880 0.21181885123482130373 0.21220435169646076345 0.21244853234849533918 0.21255002299318320746 0.21250746966712835695 0.21231954708372718921 0.21198497408192881752 0.21150253245915814904 0.21087108952282837548 0.21008962458428750986 0.20915725941472371185 0.20807329235948643364 0.20683723535129944215 
0.20670934869387599941 0.20805929711184303899 0.20927729618130117006 0.21036200311701366839 0.21131205227617042008 0.21212605417673865982 0.21280259553179781129 0.21334024052716810127 0.21373753357921598806 0.21399300384166453082 0.21410517178140434091 0.21407255820862755580 0.21389369621875647942 0.21356714657181335992 0.21309151708280385518 0.21246548660050121327 0.21168783407822608367 0.21075747304570782714 0.20967349142700550391 0.20843519607250798886 
0.20827100682595409142 0.20963566590031867953 0.21086829577155383197 0.21196752888892764211 0.21293196579725662265 0.21376017265982441562 0.21445067984137597406 0.21500198176283774609 0.21541253825157058444 0.21568077765754195552 0.21580510208214240264 0.21578389516722090713 0.21561553301085795153 0.21529839890376428757 0.21483090269974247644 0.21421150571814626118 0.21343875208240795094 0.21251130726287575934 0.21142800423031965495 0.21018789694405973223 
0.20996335521463985185 0.21134406389192342268 0.21259269211566769742 0.21370785086988655643 0.21468810936410376300 0.21553199082392640595 0.21623796941104356240 0.21680446843123596379 0.21722986000668637052 0.21751246645479010988 0.21765056372240237925 0.21764238736725599610 0.21748614175369035406 0.21718001333264308483 0.21672218909425566835 0.21611088148993370939 0.21534436127038353304 0.21442099969306771534 0.21333932128733748557 0.21209806765342972823 
0.21178643167439595296 0.21318454233706743417 0.21445055792930706184 0.21558307311084698443 0.21658062996534566125 0.21744171186073391056 0.21816473854763596130 0.21874806254437631492 0.21918996688914885174 0.21948866443252956770 0.21964229898542086961 0.21964894882571017742 0.21950663330400427276 0.21921332357886194608 0.21876695885470362479 0.21816546987694937498 0.21740681181612445116 0.21648900895167372260 0.21541021357253264945 0.21416878096251207308 
0.21374024315932493856 0.21515711585264327144 0.21644192415364632565 0.21759325367884840841 0.21860962552569820905 0.21948948810602805781 0.22023121037439000180 0.22083307630948459388 0.22129328057300320931 0.22160992540075855062 0.22178101896104107649 0.22180447564615946021 0.22167811905775466896 0.22139968882409657991 0.22096685286874712117 0.22037722734703543703 0.21962840716549161812 0.21871801072497001894 0.21764374308860720553 0.21640348178057527972 
0.21582475950329677028 0.21726175376053435961 0.21856676915378653314 0.21973839192520222552 0.22077513035257084750 0.22167540466328986004 0.22243753853441161628 0.22305975174616893275 0.22354015369262097979 0.22387673763646048775 0.22406737581182581409 0.22410981574013189022 0.22400167845675822420 0.22374045979102291648 0.22332353644915289848 0.22274817947695363385 0.22201157877383675965 0.22111088369410780707 0.22004326627635090174 0.21880601487159861973 
0.21803990677701956535 0.21949837053241103013 0.22082500677576374915 0.22201841451560283547 0.22307709929609312316 0.22399946166014866877 0.22478378735379722642 0.22542823844815801371 0.22593084481485131709 0.22628949564063635669 0.22650193090966963538 0.22656573304578436767 0.22647831923812319910 0.22623693543408371354 0.22583865365988756158 0.22528037533778932922 0.22455884475879411832 0.22367067900127335367 0.22261242345108983587 0.22138064548548172517 
0.22038555971804255074 0.22186681481632636315 0.22321647290125423702 0.22443316006535227181 0.22551539065605033518 0.22646155532741463201 0.22726991077247027384 0.22793856987781438428 0.22846549147798980717 0.22884846920156404204 0.22908511914043230839 0.22917286629521257946 0.22910893001586665751 0.22889030904730134353 0.22851376741852436059 0.22797582345552208638 0.22727274592227700301 0.22640056410110148688 0.22535510304125352943 0.22413206174224553635 
0.22286153206412076533 0.22436685611359771797 0.22574090994757439743 0.22698236218850184609 0.22808974793534114722 0.22906145822098863962 0.22989573053085499144 0.23059063881263941465 0.23114408201772929097 0.23155377054719755714 0.23181721015528269914 0.23193168297876695649 0.23189422548282961900 0.23170160332073017062 0.23135028351138617331 0.23083640514349768047 0.23015575137369032044 0.22930372843960195040 0.22827536287057706432 0.22706533783884869093 


==> test/01/zzz6z2.txt <==
0.02714627252797431958 0.02675256515206026614 0.02636763283279145234 0.02599148638228223826 0.02562412590008553148 0.02526554149647882927 0.02491571406435162325 0.02457461607948516202 0.02424221241071825711 0.02391846112369857072 0.02360331426439962743 0.02329671861114302259 0.02299861638634402572 0.02270894592148327978 0.02242764227082415587 0.02215463777110602758 0.02188986254583823177 0.02163324495390735527 0.02138471198301624202 0.02114418958902701540 
0.02713751964952030443 0.02674379009541503691 0.02635884696403184221 0.02598270041396974137 0.02561534982149551998 0.02525678452499933307 0.02490698461709088887 0.02456592176338558836 0.02423356002897102818 0.02390985669597783803 0.02359476305835729246 0.02328822518268541808 0.02299018462640577132 0.02270057910728165776 0.02241934311988315331 0.02214640849665569858 0.02188170491250129857 0.02162516033286759204 0.02137670140611433456 0.02113625380144538296 
0.02712000196395739429 0.02672622861604775565 0.02634126451395116947 0.02596511848806936154 0.02559778844692742542 0.02523926216493206989 0.02488951811562701774 0.02454852632799526049 0.02421624924580245350 0.02389264257288445728 0.02357765609036631752 0.02327123443483559290 0.02297331782931199065 0.02268384276135440927 0.02240274260477107676 0.02212994818313232526 0.02186538827464366494 0.02160899005894741098 0.02136067950712812469 0.02112038171664241612 
0.02709369550301008248 0.02669985789086738726 0.02631486398765571499 0.02593872057742908563 0.02557142331321278841 0.02521295757217449640 0.02486329935248987946 0.02452241618716594768 0.02419026805335905417 0.02386680825939121314 0.02355198429538790314 0.02324573863697865922 0.02294800949465219259 0.02265873150405296743 0.02237783635471442267 0.02210525335645889197 0.02184090994399365965 0.02158473212115027268 0.02133664484680836138 0.02109657236487284468 
0.02705856403449052872 0.02666464345675600978 0.02627961296837522803 0.02590347652077849491 0.02553622665632012192 0.02517784545806327906 0.02482830553499204562 0.02448757101481958270 0.02415559852107661276 0.02383233811593341023 0.02351773419481541921 0.02321172632303895519 0.02291425000826517386 0.02262523740549083826 0.02234461795357475453 0.02207231894399514990 0.02180826602372179165 0.02155238363485167952 0.02130459539408220693 0.02106482441525191901 
0.02701455871993352006 0.02662053893329089510 0.02623546790831072020 0.02585934588098950243 0.02549216133322590797 0.02513389206876645923 0.02478450631459544473 0.02444396381604375598 0.02411221690019442129 0.02378921148845039579 0.02347488804490137707 0.02316918245209650951 0.02287202680987868511 0.02258335015607045373 0.02230307911009857605 0.02203113844222518228 0.02176745157204667061 0.02151194100045248497 0.02126452867941684699 0.02102513632391916562 
0.02696161764698438296 0.02656748564816333036 0.02618237385058725178 0.02580627776164287276 0.02543918072682752052 0.02508105516918114619 0.02473186383857954931 0.02439156103456556479 0.02406009377520693104 0.02373740289277239540 0.02342342404424323579 0.02311808863056698249 0.02282132462308255130 0.02253305729881371552 0.02225320988852393447 0.02198170414276034990 0.02171846082178721313 0.02146340011549472196 0.02121644199921355126 0.02097750653097914600 
0.02689966522692781997 0.02650541216179078119 0.02612026408423203522 0.02574421058816719898 0.02537722864326015862 0.02501928404255106611 0.02467033283597601379 0.02433032270843201589 0.02399919427329534616 0.02367688226318901204 0.02336331660873219515 0.02305842340284560213 0.02276212575307080474 0.02247434452757792259 0.02219499900242306867 0.02192400741850507317 0.02166128745684709270 0.02140675664052563154 0.02116033267096349355 0.02092193370552506912 
0.02682861144539368595 0.02643423368783994962 0.02604905973638292627 0.02567307186353373974 0.02530623921549487315 0.02494851952178696319 0.02459986075434141342 0.02426020268989113188 0.02392947834635343954 0.02360761527795611492 0.02329453672465095146 0.02299016261901244348 0.02269441045877713600 0.02240719605600408060 0.02212843417508536178 0.02185803907198973633 0.02159592494657042866 0.02134200631879724225 0.02109619833858969451 0.02085841703766783128 
0.02674835095225280845 0.02635385140779238772 0.02596866930992594927 0.02559277791408993280 0.02522613683339857901 0.02486869407476049315 0.02452038796971151707 0.02418114895043766907 0.02385090114427119642 0.02352956377763109480 0.02321705239290306616 0.02291327988977610516 0.02261815740702121519 0.02233159506257594365 0.02205350256992458235 0.02178378974779811988 0.02152236693864768846 0.02126914534950318653 0.02102403732693023525 0.02078695657597158519 
0.02665876197552578125 0.02626415168115084006 0.02587898818143856416 0.02550323364950145624 0.02513683612924902736 0.02477973197414494108 0.02443184809930649612 0.02409310399787683091 0.02376341350266261351 0.02344268629539401558 0.02313082917955412016 0.02282774714016774439 0.02253334421695567594 0.02224752421735387564 0.02197019129423890757 0.02170125041063048626 0.02144060771071901184 0.02118817081363759403 0.02094384904365647129 0.02070755360801787223 
0.02655970504476221072 0.02616500515984664446 0.02577989808517600762 0.02540433237322832147 0.02503824205995110533 0.02468154959326373729 0.02433416845549269195 0.02399600543910054146 0.02366696257310844584 0.02334693872172824078 0.02303583088975161980 0.02273353527438507632 0.02243994810327992057 0.02215496629564500317 0.02187848797904672071 0.02161041288976588148 0.02135064267996028206 0.02109908115067167522 0.02085563442604017326 0.02062021108096687497 
0.02645102151371176574 0.02605626582829755067 0.02567126662619051425 0.02529595569828473056 0.02493025014406330397 0.02457405588346619693 0.02422727069030000333 0.02388978672992425611 0.02356149262894239108 0.02324227512865880904 0.02293202038333908704 0.02263061496434102746 0.02233794662613390949 0.02205390488289949574 0.02177838143653705941 0.02151127048942604036 0.02125246896868456664 0.02100187668304860644 0.02075939642886566808 0.02052493405794965364 
0.02633253188378916268 0.02593777001344125394 0.02555294689300377509 0.02517797364965678950 0.02481274693455117614 0.02445715310623774313 0.02411107169231684402 0.02377437816135406085 0.02344694608407799780 0.02312864878062552421 0.02281936055060486759 0.02251895757350605431 0.02222731855401521156 0.02194432517328199703 0.02166986239477600162 0.02140381866271667127 0.02114608602230332729 0.02089656018397251583 0.02065514054842423897 0.02042173020491707888 
0.02620403395556906642 0.02580933544867450649 0.02542477728272654613 0.02505024507278745538 0.02468561083824688182 0.02433073791461673810 0.02398548481137558613 0.02364970813909715239 0.02332326476539000812 0.02300601335916041199 0.02269781546494879440 0.02239853622506307249 0.02210804484313886112 0.02182621486143727571 0.02155292430656828920 0.02128805574436133663 0.02103149627383952766 0.02078313748211388021 0.02054287537594164798 0.02031061030121097261 
0.02606530088786502067 0.02567076054296115253 0.02528658171644047881 0.02491261852051954162 0.02454871343103220971 0.02419470290260676212 0.02385042149947159615 0.02351570481826896139 0.02319039147922452929 0.02287432442567729693 0.02256735172496681166 0.02226932701865860439 0.02198010973203987431 0.02169956512275990693 0.02142756422569852895 0.02116398373432081675 0.02090870584657960121 0.02066161809470183283 0.02042261317201749665 0.02019158876565648603 
0.02591607934597554147 0.02552182411886463539 0.02513817051955468534 0.02476493386181802606 0.02440192146275564633 0.02404893876530651148 0.02370579346563506801 0.02337229815528256080 0.02304827190756187152 0.02273354113935744866 0.02242793999058257867 0.02213131039256464871 0.02184350194360212827 0.02156437167186397996 0.02129378373914509945 0.02103160912064379329 0.02077772528345626230 0.02053201587809635673 0.02029437045177003018 0.02006468418847210874 
0.02575608811428814482 0.02536228606696713100 0.02497934238109564622 0.02460702494444223440 0.02424509979286582073 0.02389333723022854863 0.02355151544247958972 0.02321942242966429024 0.02289685685638292653 0.02258362823360801977 0.02227955670544141606 0.02198447261741528699 0.02169821597793999274 0.02142063588194875745 0.02115158993837408172 0.02089094372565299118 0.02063857028850529449 0.02039434968245729812 0.02015816856849415514 0.01992991985784826198 
0.02558501790657226327 0.02519188965362008717 0.02480988799341848558 0.02443872374198944458 0.02407811553403686050 0.02372779492026228301 0.02338750864439043120 0.02305701926451207001 0.02273610485469753154 0.02242455823325029476 0.02212218598015982043 0.02182880739371508352 0.02154425346879379477 0.02126836593961699273 0.02100099640674947185 0.02074200555508878482 0.02049126246245460553 0.02024864399473337573 0.02001403428190104417 0.01978732426878045125 
0.02540253374732074146 0.02501036664752244801 0.02462959619696875394 0.02425986649606020826 0.02390084368102988674 0.02355221827239326743 0.02321370495030778552 0.02288504112929601320 0.02256598506464483136 0.02225631386453578997 0.02195582158823244229 0.02166431750849145271 0.02138162456390311356 0.02110757800097591216 0.02084202419391802466 0.02058481962549806379 0.02033583001149098443 0.02009492955212055509 0.01986200029559617719 0.01963693160079341138 


==> test/01/zzz6z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz6z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz7z0.txt <==
0.34887912822257022283 0.35284774772343391325 0.35694854174318030315 0.36118273201008394002 0.36555152322704820289 0.37005609747244400110 0.37469760770836768593 0.37947717037861961042 0.38439585708785406482 0.38945468536664035186 0.39465460854512646183 0.39999650478100617912 0.40548116531571659626 0.41110928206607122437 0.41688143469622951365 0.42279807735580099415 0.42885952531210896899 0.43506594174557472465 0.44141732501357539009 0.44791349671622365802 
0.34874818772747212536 0.35271557320455132478 0.35681514549602311170 0.36104813106002342504 0.36541574019861650102 0.36991916148191605895 0.37455955527403950178 0.37933804633963708053 0.38425571551830223216 0.38931359046694047343 0.39451263548773285450 0.39985374048217553478 0.40533770910007227428 0.41096524618626767422 0.41673694466681637794 0.42265327205906422225 0.42871455683495118816 0.43492097491103975937 0.44127253657892767658 0.44776907422173106710 
0.34848629832822025643 0.35245121187127625983 0.35654833597633756037 0.36077890653536992538 0.36514414502547803965 0.36964525298256400987 0.37428340556623729274 0.37905974418758692224 0.38397536817877730986 0.38903132549508634419 0.39422860245668933654 0.39956811255989121978 0.40505068441612879226 0.41067704891211093132 0.41644782572570382406 0.42236350937868805122 0.42842445505759213509 0.43463086448470589218 0.44098277216936487832 0.44748003240994094210 
0.34809344402401853902 0.35205463997599611981 0.35614808000268050048 0.36037501407964039890 0.36473668038536211089 0.36923429985662481467 0.37386906982075895911 0.37864215666569567276 0.38355468751413324124 0.38860774087793814591 0.39380233628404653912 0.39913942288457121554 0.40461986709244140981 0.41024443932034421190 0.41601379994520004679 0.42192848467239263410 0.42798888953202396390 0.43419525580082724003 0.44054765520388511346 0.44704597580430616155 
0.34756960285526794507 0.35152582400600917989 0.35561432997874836692 0.35983638939514911437 0.36419326257970491278 0.36868619623781462291 0.37331641719447788974 0.37808512514030367946 0.38299348433412178094 0.38804261421848623703 0.39323357891698734745 0.39856737560190591552 0.40404492174872164156 0.40966704133162484824 0.41543445006235951711 0.42134773983365786387 0.42740736259728356883 0.43361361398269399059 0.43996661704104239599 0.44646630657372859963 
0.34691474934827115639 0.35086472321402401020 0.35494702651115467296 0.35916295094250277886 0.36351378430049352541 0.36800080532045087445 0.37262527757903440850 0.37738844236691948542 0.38229151046356435462 0.38733565274489750729 0.39252198956351030956 0.39785157885734262484 0.40332540296891322695 0.40894435419507391138 0.41470921913895464339 0.42062066200259656812 0.42667920704075862348 0.43288522049162297956 0.43923889240386149169 0.44574021888353149157 
0.34612885776475260657 0.35007129299066147565 0.35414610190934331380 0.35835460356321297004 0.36269811835931503596 0.36717796316446060789 0.37179544543428982850 0.37655185628477488846 0.38144846240831864481 0.38648649673402957205 0.39166714773481470235 0.39699154729504021466 0.40246075707451439696 0.40807575334080298246 0.41383741029578913206 0.41974648199701547480 0.42580358307153143294 0.43200916853917781246 0.43836351319924909964 0.44486669117986371580 
0.34521190614475066871 0.34914548907452558346 0.35321148457234352591 0.35741124304169114012 0.36174612240909292948 0.36621748354378674817 0.37082668470888952017 0.37557507492957131756 0.38046398615090631923 0.38549472404808737824 0.39066855734667871314 0.39598670551348880142 0.40145032469330049762 0.40706049179783454495 0.41281818670638276147 0.41872427261814454402 0.42477947470917365447 0.43098435739430790425 0.43733930067409348963 0.44384447624892231499 
0.34416388112509516128 0.34808727259034705215 0.35214310426381384422 0.35633276162211546811 0.36065764469157918226 0.36511916389270343553 0.36971873492791013094 0.37445777257371443136 0.37933768321764782527 0.38435985596073524162 0.38952565209032447013 0.39483639271893550271 0.40029334438736413615 0.40589770245085166067 0.41165057211376326896 0.41755294706000545268 0.42360568575271018155 0.42980948565478693801 0.43616485585389463964 0.44267208885359987658 
0.34298478350709438178 0.34689661589795317553 0.35094089827044910868 0.35511905449137737278 0.35943253084240461837 0.36388279240753751420 0.36847131853633269261 0.37319959721972900679 0.37806911818523530888 0.38308136448688218101 0.38823780233494842307 0.39353986888456538029 0.39898895768636893910 0.40458640150444569183 0.41033345223781392264 0.41623125775540420479 0.42228083558687523613 0.42848304361823497111 0.43483854823309836535 0.44134779071676427664 
0.34167463453584495658 0.34557350922392238157 0.34960481842865281932 0.35377002723053996291 0.35807063177912429319 0.36250815635870969889 0.36708414959015422951 0.37180017958363315023 0.37665782781668272206 0.38165868146661013904 0.38680432387802210492 0.39209632279800915589 0.39753621596910021507 0.40312549364274818942 0.40886557757764274701 0.41475779613692226322 0.42080335522115147606 0.42700330499817928942 0.43335850274349940747 0.43986957260075487675 
0.34023348283948851023 0.34411796803323824179 0.34813483898969971309 0.35228560422300536636 0.35657181268484267056 0.36099505165802270312 0.36555694388194182043 0.37025914370796686459 0.37510333203125273416 0.38009120968485293757 0.38522448891252020209 0.39050488246034908979 0.39593408974927568611 0.40151377951980465886 0.40724556829308683481 0.41313099399349029195 0.41917148416262867139 0.42536831840983152508 0.43172258514196465429 0.43823513324314078421 
0.33866141195968790800 0.34253004107984258431 0.34653096527390264692 0.35066573798693917441 0.35493596307921820854 0.35934329370659617853 0.36388943057162370653 0.36857611933504053070 0.37340514691550852344 0.37837833632902828640 0.38349753962685700914 0.38876462838159103752 0.39418148104784889174 0.39974996639410736998 0.40547192208140953040 0.41134912738132373144 0.41738326902604144797 0.42357589933655276360 0.42992838617138662283 0.43644185498079107743 
0.33695854838463301650 0.34080981905254092990 0.34479324303912911587 0.34891041937163053133 0.35316300793849497719 0.35755272951751981836 0.36208136536291596341 0.36675075614506269517 0.37156279996671198740 0.37651944908889423136 0.38162270488428851056 0.38687461039130949247 0.39227723966642125131 0.39783268292736567728 0.40354302625712040742 0.40941032442435393301 0.41543656522366045891 0.42162362373895168055 0.42797320522623755190 0.43448677608704788788 
0.33512506997346314108 0.33895744370655911393 0.34292176845844224431 0.34701968852195835824 0.35125291978561185013 0.35562325106207215430 0.36013254521745746706 0.36478273991558241018 0.36957584771738227758 0.37451395517554830761 0.37959922043009330928 0.38483386863293678193 0.39022018429916105475 0.39576049939181340287 0.40145717559535259999 0.40731257883531168940 0.41332904370529405247 0.41950882516935500410 0.42585403490756401634 0.43236656027139391822 
0.33316121463679360115 0.33697311734178997389 0.34091669856612266676 0.34499364647214847412 0.34920573161992213285 0.35355480972769987025 0.35804282452925961788 0.36267181058242742298 0.36744389581168646064 0.37236130346582330120 0.37742635302759924842 0.38264145941118338223 0.38800912950547261637 0.39353195474537411291 0.39921259789716428967 0.40505377161624561699 0.41105820559284983462 0.41722859832561065563 0.42356754896326914706 0.43007746465425256144 
0.33106728911322946818 0.33485711245768468025 0.33877826199210986369 0.34283246718059062763 0.34702155049422866995 0.35134743169954540942 0.35581213258945365574 0.36041778207318136973 0.36516662148111256325 0.37006100984845957669 0.37510342880329738957 0.38029648647872466016 0.38564291956617197110 0.39114559218704630927 0.39680748963168477328 0.40263170413965670980 0.40862140872424906890 0.41477981357696896980 0.42111009796564979890 0.42761530921304896635 
0.32884367765791294724 0.33260978138360958178 0.33650676976404192420 0.34053640976387561379 0.34470057147685601029 0.34900123398679910869 0.35344049205582789286 0.35802056363973117081 0.36274379819112290146 0.36761268564360505273 0.37262986585840618403 0.37779813813424611979 0.38312047009344418758 0.38860000480495421327 0.39424006430287122926 0.40004414658644710245 0.40601591158752065036 0.41215914929236613373 0.41847772010931200137 0.42497545389017743478 
0.32649085043826953090 0.33023156565479833136 0.33410262591657202691 0.33810583063401405957 0.34224309166252109282 0.34651644071496717769 0.35092803800732708108 0.35548018223879218613 0.36017532200004270804 0.36501606867643132670 0.37000521085247628505 0.37514573010640950290 0.38044081786840466819 0.38589389263645496042 0.39150861618839905010 0.39728890631573987591 0.40323894174701979676 0.40936315189566291339 0.41566617928905508217 0.42215279546283379641 
0.32400937141645763662 0.32772300488074163072 0.33156633761343390354 0.33554119519308756026 0.33964952382424712374 0.34389339920322081756 0.34827503701972167827 0.35279680530806761807 0.35746123889382414029 0.36227105620960076138 0.36722917876865818210 0.37233875357051082755 0.37760317863731029941 0.38302613168406124400 0.38861160149853002377 0.39436392074109377637 0.40028779718915591390 0.40638833725421036336 0.41267104968841167301 0.41914180683515012138 


==> test/01/zzz7z1.txt <==
0.22867812222486072482 0.23014079886526520036 0.23145155710933529303 0.23260915090153902463 0.23361237531497877629 0.23446007052315917529 0.23515112655498257577 0.23568448889614115882 0.23605916498709295093 0.23627423164956137813 0.23632884344995827575 0.23622224197936617096 0.23595376599591375011 0.23552286233695579609 0.23492909746624066059 0.23417216947649505121 0.23325192032249936203 0.23216834801633806640 0.23092161847830244836 0.22951207670758999591 
0.22882875669648033989 0.23029271726159958322 0.23160472156120168186 0.23276352028030283803 0.23376790452023821221 0.23461670969951620158 0.23530882024564753197 0.23584317514634783874 0.23621877441557620481 0.23643468651163312977 0.23649005672094711161 0.23638411649222640376 0.23611619367141931103 0.23568572354871306085 0.23509226058527127323 0.23433549064074502000 0.23341524347466505174 0.23233150524821213900 0.23108443071097917176 0.22967435472414096664 
0.22913006088824877660 0.23059659192345127732 0.23191109159356912417 0.23307230413823237791 0.23407901278615478313 0.23493004350901952604 0.23562426958174359504 0.23616061702802651490 0.23653807101723084427 0.23675568326044785228 0.23681258042997099800 0.23670797359717329900 0.23644116864882372409 0.23601157760120602958 0.23541873068538593516 0.23466228902654864830 0.23374205768720382470 0.23265799879086657143 0.23141024439326124407 0.22999910872673839934 
0.22958210472958215376 0.23105249795038754201 0.23237074875139110408 0.23353559189290287734 0.23454579897712915515 0.23540018196866344113 0.23609759754428086276 0.23663695236678378153 0.23701720936487258307 0.23723739508295613176 0.23729660814131567359 0.23719402881767204239 0.23692892972549645103 0.23650068752190184229 0.23590879552851784506 0.23515287709286011864 0.23423269945673533265 0.23314818783478941100 0.23189943934446080598 0.23048673637385450053 
0.23018499170250253383 0.23166054639712588270 0.23298381356870503933 0.23415351570485862243 0.23516840926079551899 0.23602728784422455366 0.23672898625993230026 0.23727238552995527643 0.23765641899251957470 0.23788007956518822383 0.23794242823466343895 0.23784260380670291246 0.23757983391358833414 0.23715344723238698799 0.23656288681392342865 0.23580772435963853750 0.23488767521208783751 0.23380261374709501720 0.23255258877593804057 0.23113783849107966128 
0.23093885716725373602 0.23242088236690816583 0.23375044342144465914 0.23492624809703105404 0.23594703451696957819 0.23681157388750684323 0.23751867412126861923 0.23806718450058575454 0.23845600151006227096 0.23868407595061372217 0.23875042142544686263 0.23865412426088697395 0.23839435488976679078 0.23797038068013431911 0.23738158013514995548 0.23662745831968295951 0.23570766328488265695 0.23462200316556508506 0.23337046352111651126 0.23195322438677595800 
0.23184386616490837429 0.23333368248180855198 0.23467082965313454390 0.23585399874485085681 0.23688190682254461894 0.23775329906756437204 0.23846695183704957888 0.23902167684105674050 0.23941632659653019899 0.23964980130175764228 0.23972105725562375955 0.23962911692163091359 0.23937308070445734165 0.23895214046323351442 0.23836559472685947547 0.23761286549906113219 0.23669351644219460695 0.23560727210916604379 0.23435403775618715572 0.23293391912455987947 
0.23290021073003761010 0.23439915174228273531 0.23574519396443380237 0.23693701040669332136 0.23797329496079361322 0.23885276372315658588 0.23957415731830850048 0.24013624443006123532 0.24053782673324416996 0.24077774540426274963 0.24085488937365986950 0.24076820546555555147 0.24051671054319775922 0.24009950574148281044 0.23951579280999313326 0.23876489250750737581 0.23784626487566856712 0.23675953107271716092 0.23550449626990618834 0.23408117291277344418 
0.23410810675814505699 0.23561751979285117109 0.23697378405562449788 0.23817555395669520735 0.23922149889078025975 0.24011030354595980230 0.24084066928296651855 0.24141131682763558586 0.24182099050212246816 0.24206846420838940004 0.24215254936919763940 0.24207210502373363581 0.24182605026129508352 0.24141337914950694588 0.24083317826412270479 0.24008464684530611555 0.23916711948025504153 0.23808009103612806645 0.23682324333794696480 0.23539647281077571983 
0.23546779048571295223 0.23698903661535228315 0.23835686850851767193 0.23956992247368244509 0.24062684309967211083 0.24152628228693592827 0.24226689943996182475 0.24284736309539242671 0.24326635423922102208 0.24352257155797507604 0.24361473887100740243 0.24354161499888654641 0.24330200632874215971 0.24289478233112760108 0.24231889425168509633 0.24157339712933978415 0.24065747516391741700 0.23957047025359273773 0.23831191323497818990 0.23688155698642865410 
0.23697951465459940468 0.23851396767432753165 0.23989473088941157264 0.24112042432984473472 0.24218966874728997674 0.24310108306214994744 0.24385328309455270301 0.24444488187475130192 0.24487449180139436722 0.24514072891328245185 0.24524221955797081973 0.24517760977206320971 0.24494557772365938009 0.24454484959457595261 0.24397421928215046183 0.24323257225645036894 0.24231891379248210461 0.24123240157934727756 0.23997238236194437522 0.23853843178033493078 
0.23864354444517457687 0.24019258853794694941 0.24158766304495635224 0.24282737520899491668 0.24391032449749308619 0.24483509811982107074 0.24560026800134765468 0.24620438950766571073 0.24664600217832319262 0.24692363273578957217 0.24703580067552990962 0.24698102680773625917 0.24675784519925653138 0.24636481904136667276 0.24580056102589073475 0.24506375882182912518 0.24415320617021346594 0.24306783990936986495 0.24180678285311693609 0.24036939182381442115 
0.24046015326983952165 0.24202517898732950341 0.24343595754347216453 0.24469108896368549355 0.24578915591386632511 0.24672871691829351137 0.24750830128335118974 0.24812640597624088801 0.24858149466844325914 0.24887199917602226273 0.24899632360062334824 0.24895285158409524717 0.24873995722426395227 0.24835602034574338903 0.24779944695821642942 0.24706869583476184782 0.24616231215717254699 0.24507896903480164141 0.24381751731733866673 0.24237704338795390546 
0.24242961851222175063 0.24401201659805904498 0.24543989917791733668 0.24671186718840862340 0.24782649327599309830 0.24878231235613523786 0.24957781423752253835 0.25021143844550319812 0.25068157134318613810 0.25098654569923278812 0.25112464296684577914 0.25109409870375776208 0.25089311176796069702 0.25051985815912636291 0.24997251062646988484 0.24924926540182951173 0.24834837758891309401 0.24726820675532565352 0.24600727399348215618 0.24456433095102131370 
0.24455221726188838827 0.24615336971476753369 0.24759975538172940279 0.24888998733603842628 0.25002263764556253989 0.25099622499273160914 0.25180920486510044443 0.25245996222506317253 0.25294680655956541804 0.25326796931087697251 0.25342160386376905157 0.25340578849612893642 0.25321853298469471083 0.25285778989633128644 0.25232147198670740185 0.25160747755717355334 0.25071372604132419193 0.24963820640410530616 0.24837904095024290752 0.24693456655001549960 
0.24682822200089363229 0.24844948961739338200 0.24991576529819439778 0.25122568912845283373 0.25237784497748727564 0.25337074510412854744 0.25420281800508442993 0.25487239903008368502 0.25537772335913572208 0.25571692112094079885 0.25588801468122412963 0.25588891843229433221 0.25571744177835764589 0.25537129645479639262 0.25484810986685457745 0.25414544679883260825 0.25326084261510523055 0.25219185186952852717 0.25093611685336864037 0.24949146062215615816 
0.24925789599371112049 0.25090060145571785322 0.25238812706520213913 0.25371915890209106870 0.25489230803180529250 0.25590609244121093058 0.25675892302102504283 0.25744909253105180413 0.25797476672595281988 0.25833397713252648220 0.25852461530789266897 0.25854442877346645036 0.25839101924164553648 0.25806184427764244926 0.25755422422708168506 0.25686535715619723819 0.25599234575073603892 0.25493224160553490387 0.25368211397154699638 0.25223915136202662568 
0.25184148772032649566 0.25350689314656471574 0.25501698260480548663 0.25637051138290367636 0.25756613580643195061 0.25860239360788461749 0.25947768910675272913 0.26019028134714500267 0.26073827388109727110 0.26111960537531941906 0.26133204064435366920 0.26137316211203326377 0.26124036213711515630 0.26093083718704607188 0.26044158560763208676 0.25976941184813850949 0.25891094162610672758 0.25786265483032810852 0.25662094606525770457 0.25518222642880378226 
0.25457922290733281390 0.25626850080540902743 0.25780239882455113776 0.25917976821828631051 0.26039933020313449363 0.26145965707714308168 0.26235915845095580945 0.26309606986967837283 0.26366844207597167626 0.26407412984330030925 0.26431077978216971358 0.26437581689319772371 0.26426643000773608616 0.26397955672579442865 0.26351186916826235818 0.26285976300261770788 0.26201935407522414234 0.26098649002441298705 0.25975678903035215317 0.25832572493155281368 
0.25747129128746315541 0.25918548834318744234 0.26074434366970339338 0.26214683246255604532 0.26339175971067657622 0.26447774604659674003 0.26540321775024927620 0.26616639760464083642 0.26676529470981064085 0.26719769213974031707 0.26746113174782670807 0.26755289567085205338 0.26746998427483714700 0.26720909054013275430 0.26676657133700482083 0.26613841691884582152 0.26532022164775914685 0.26430716216174754418 0.26309399510018482982 0.26167509706221026011 


==> test/01/zzz7z2.txt <==
0.06107911318803443262 0.06019327159222673251 0.05932717387387079905 0.05848084436022397969 0.05765428327528029223 0.05684746836716413065 0.05606035664487686587 0.05529288617892623436 0.05454497792419963492 0.05381653752840430405 0.05310745709498068678 0.05241761687515231194 0.05174688686935359494 0.05109512832341594341 0.05046219510943197178 0.04984793498506528975 0.04925219072821182542 0.04867480114636649896 0.04811560196186064758 0.04757442657538406977 
0.06105941921151290114 0.06017352771477498669 0.05930740566916169881 0.05846107593152086862 0.05763453709845275941 0.05682776518133526161 0.05604071538854021178 0.05527332396770217454 0.05452551006526838023 0.05379717756603263901 0.05308821688138540273 0.05239850666112266797 0.05172791540949249478 0.05107630299146226349 0.05044352201981470996 0.04982941911755203040 0.04923383605320371531 0.04865661074902698918 0.04809757816383133933 0.04755657105332539158 
0.06102000441899638888 0.06013401438619860734 0.05926784515648016866 0.05842151659824500187 0.05759502400567455965 0.05678833987118390991 0.05600141576024646878 0.05523418423807393424 0.05448656080313906552 0.05375844578907252452 0.05304972620340567269 0.05236027747846053182 0.05168996511603144578 0.05103864621312592664 0.05040617086081248394 0.04979238341212437191 0.04919712361802400930 0.04862022763270656273 0.04806152889111234283 0.04752085886251867369 
0.06096081488186494424 0.06007468025454279492 0.05920844397231542211 0.05836212129930439668 0.05753570245481660905 0.05672915453747935655 0.05594242354318788857 0.05517543642120794484 0.05442810312014138147 0.05370031858371266537 0.05299196466470418310 0.05230291193328237553 0.05163302136304682988 0.05098214588419760357 0.05035013179818494805 0.04973682005210908197 0.04914204737406142887 0.04856564727266294429 0.04800745090539280946 0.04746728782103706856 
0.06088176907769599078 0.05999544777779222682 0.05912912917893434900 0.05828282217184056757 0.05745650997680808170 0.05665015228072906722 0.05586368745381770085 0.05509703478342857508 0.05435009667250581544 0.05362276076093254462 0.05291490193841602574 0.05222638422691795040 0.05155706251867595014 0.05090678416243272358 0.05027539039562057416 0.04966271762406554435 0.04906859855344960358 0.04849286317849100386 0.04793533963675884746 0.04739585493438987218 
0.06078275711994279157 0.05989621259999574482 0.05902980279378920725 0.05818352823231531801 0.05735736299984609682 0.05655125715481118531 0.05576513920792529333 0.05499891858618288776 0.05425248802552079530 0.05352572584909567194 0.05281849810110931381 0.05213066051729732531 0.05146206032230622729 0.05081253785123673872 0.05018192799779904595 0.04957006149508299403 0.04897676603718043031 0.04840186725109266175 0.04784518952876164882 0.04730655672889103741 
0.06066363970580732762 0.05977684270845879527 0.05891034116391143105 0.05806412496378538651 0.05723815663544967736 0.05643237413074417286 0.05564669363688944798 0.05488101232785685957 0.05413521099429883382 0.05340915650882004789 0.05270270409962837105 0.05201569941885576115 0.05134798040201479785 0.05069937892240893723 0.05006972224925596709 0.04945883432128698326 0.04886653684909653128 0.04829265025993755706 0.04773699449830407643 0.04719938969477585622 
0.06052424676068021703 0.05963717736412064291 0.05877059418961224496 0.05792447382346511964 0.05709876444742307405 0.05629338909582645017 0.05550824888103140370 0.05474322609405626178 0.05399818711499767415 0.05327298509225728701 0.05256746236972838215 0.05188145265648251570 0.05121478294448821023 0.05056727518712823138 0.04993874775552886724 0.04932901669171245451 0.04873789677798109898 0.04816520244125693795 0.04761074850974127137 0.04707435083750401150 
0.06036437575222861063 0.05947702579773137682 0.05861038440695174462 0.05776441169303980772 0.05693903823495110456 0.05613416892410710846 0.05534968669735342711 0.05458545605233912357 0.05384132627937820992 0.05311713437548311323 0.05241270763054541731 0.05172786589285772313 0.05106242353232726822 0.05041619112608689696 0.04978897689401882293 0.04918058791205276448 0.04859083112985841668 0.04801951421736785908 0.04746644626190004573 0.04693143833482503469 
0.06018378964266180714 0.05929616566762442587 0.05842950594742356979 0.05758375030679120654 0.05675880787523436555 0.05595456166829743117 0.05517087293193599640 0.05440758513856867179 0.05366452757469297730 0.05294151849975163582 0.05223836788411245768 0.05155487975207576762 0.05089085416587623562 0.05024608889087337632 0.04962038078240685324 0.04901352693262139154 0.04842532561203202052 0.04785557703645600819 0.04730408398566601780 0.04677065229600824853 
0.05998221444502609828 0.05909434128268099828 0.05822772340832692989 0.05738227571146706230 0.05655788129089773381 0.05575439694191226120 0.05497165822352451797 0.05420948399530657602 0.05346768038107343329 0.05274604416471797425 0.05204436565407710019 0.05136243106545668874 0.05070002448822853031 0.05005692948912347090 0.04943293041211383604 0.04882781342399393487 0.04824136734919221708 0.04767338433075814924 0.04712366034829978956 0.04659199561811214196 
0.05975933635080813572 0.05887126160974655992 0.05800477069173611694 0.05715974783985237895 0.05633604463497725312 0.05553348658492938267 0.05475187902494324521 0.05399101223805968797 0.05325066578957628888 0.05253061212396968604 0.05183061950202121071 0.05115045436744542623 0.05048988323245778842 0.04984867416527825196 0.04922659795293111984 0.04862342900204830176 0.04803894602998479840 0.04747293258908454744 0.04692517745866284229 0.04639547493224709801 
0.05951479840594461196 0.05862659811376098873 0.05776034990901860594 0.05691590032122909731 0.05609306282422948930 0.05529162573788468094 0.05451135905325944775 0.05375202014241278747 0.05301335841520238984 0.05229511903956318014 0.05159704586259269976 0.05091888366984599623 0.05026037990887894519 0.04962128598660052459 0.04900135823228406184 0.04840035860128334005 0.04781805517961411345 0.04725422253693233737 0.04670864196501989252 0.04618110163045802824 
0.05924819673861857899 0.05835998253033408689 0.05749413050934817915 0.05665044071181597057 0.05582868060282691197 0.05502859448912033463 0.05424991130779703574 0.05349235086312952719 0.05275562868925719184 0.05203945975648795880 0.05134356123894037033 0.05066765454046694150 0.05001146674661151315 0.04937473163996080466 0.04875719038832133923 0.04815859199118691092 0.04757869355025599878 0.04701726041401080997 0.04647406623402632747 0.04594889296113442018 
0.05895907640012307965 0.05807100475960859376 0.05720574888622408094 0.05636305141385959672 0.05554262438614189501 0.05474416030797270294 0.05396734082567881952 0.05321184331305111453 0.05247734572220885685 0.05176353005819107206 0.05107008479621383268 0.05039670650646989325 0.04974310089713935429 0.04910898343830978618 0.04849407968985361417 0.04789812542488702807 0.04732086661621208445 0.04676205933482849297 0.04622146959594013171 0.04569887317779528640 
0.05864692699778855517 0.05775921122175312755 0.05689480886208000965 0.05605339167125637095 0.05523460521990843086 0.05443808153094982505 0.05366344837389441791 0.05291033584118724764 0.05217838082833609753 0.05146722995785366073 0.05077654138125395344 0.05010598579205940983 0.04945524689716621070 0.04882402152628530917 0.04821201950789624074 0.04761896340229544722 0.04704458815487682494 0.04648864071315096658 0.04595087963711037143 0.04543107472279728914 
0.05831117852853662936 0.05742410426753538633 0.05656088366908643833 0.05572110118917747434 0.05490432329128567407 0.05411011222202378318 0.05333803529776175861 0.05258767084946737447 0.05185861179209462490 0.05115046756363351987 0.05046286497888897299 0.04979544838334754031 0.04914787937318083888 0.04851983626176900599 0.04791101341315057854 0.04732112052152170900 0.04674988188784887089 0.04619703572578820472 0.04566233351655313993 0.04514553942413199183 
0.05795119825723928780 0.05706514365076536394 0.05620352035755298015 0.05536580612508135157 0.05455147453403302177 0.05376000876809782641 0.05299090974566139645 0.05224370046682574181 0.05151792792694149387 0.05081316352569681394 0.05012900258732087139 0.04946506338926100199 0.04882098595044053607 0.04819643073445928350 0.04759107736141529599 0.04700462338279191160 0.04643678314920870326 0.04588728678559984842 0.04535587927918194318 0.04484231968022787257 
0.05756629028987771124 0.05668175172073375290 0.05582224798527867654 0.05498712841956190922 0.05417575995166723501 0.05338753857067315284 0.05262189444996021037 0.05187829334523267472 0.05115623592314880869 0.05045525602489139838 0.04977491845543671051 0.04911481663593499775 0.04847457030486106849 0.04785382336421228899 0.04725224191525941725 0.04666951249902193816 0.04610534054059416825 0.04555944898822052169 0.04503157713434696036 0.04452147960482484568 
0.05715570093156088077 0.05627332495701323906 0.05541659144326602227 0.05458469961622044314 0.05377689828240087011 0.05299249111296722159 0.05223083613827365218 0.05149134254099593105 0.05077346639552963309 0.05007670619528317713 0.04940059857359956064 0.04874471439418126550 0.04810865526885649279 0.04749205050226929653 0.04689455443638811810 0.04631584415744227634 0.04575561752592547521 0.04521359149234117913 0.04468950066516051006 0.04418309610185348901 


==> test/01/zzz7z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz7z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz8z0.txt <==
0.37530936520949409463 0.37957863770285160676 0.38399009793621941000 0.38854506019304430042 0.39324482044160125049 0.39809065031165297155 0.40308379011090894606 0.40822544086224543669 0.41351675535248755278 0.41895882819785357221 0.42455268495047282507 0.43029927029513681536 0.43619943541581562840 0.44225392464726348551 0.44846336156759097902 0.45482823473168104700 0.46134888329074569269 0.46802548278735894849 0.47485803145445676376 0.48184633737700882650 
0.37516850497991865998 0.37943644996284142668 0.38384659591276215629 0.38840026220131235180 0.39309875082010647951 0.39794334038244860707 0.40293527915882854096 0.40807577712333992226 0.41336599699736342739 0.41880704429060056082 0.42439995635842808763 0.43014569051912188158 0.43604511130504652883 0.44209897695838379361 0.44830792532382823801 0.45467245933670652480 0.46119293235319708257 0.46786953361687405595 0.47470227419900229426 0.48169097378444869495 
0.37488677547466253692 0.37915206125583317265 0.38355957355067593628 0.38811064187933630443 0.39280658025506337561 0.39764868123920599219 0.40263820901861691048 0.40777639147492195093 0.41306441122302578473 0.41850339560875732259 0.42409440567351741613 0.42983842411787637205 0.43573634232686475620 0.44178894655739675557 0.44799690343263109948 0.45436074493812006470 0.46088085316846222339 0.46755744512793906420 0.47439055794023010648 0.48138003486570468681 
0.37446415948074818214 0.37872544603515251316 0.38312899515477183421 0.38767615151029372056 0.39236824708160494835 0.39720659530069518661 0.40219248420151104684 0.40732716853470535279 0.41261186081105988288 0.41804772124788547316 0.42363584660900738266 0.42937725795200143430 0.43527288732713997899 0.44132356351170787256 0.44752999691117967274 0.45389276381468063315 0.46041229025459312618 0.46708883578619053711 0.47392247756827426963 0.48091309518388514199 
0.37390063337497053686 0.37815656824925703017 0.38255480952296555541 0.38709672192546162872 0.39178366126036717754 0.39661696868045953623 0.40159796395202634889 0.40672793765132841948 0.41200814223862286534 0.41743978196271702696 0.42302400156262504050 0.42876187375398217005 0.43465438551798629696 0.44070242325111536053 0.44690675688569919677 0.45326802315482916939 0.45978670824903861147 0.46646313019395591049 0.47329742136279157050 0.48028951161765726097 
0.37319616975380681678 0.37744538406393901564 0.38183695276237161753 0.38637226540822017240 0.39105270735394215276 0.39587965420874943190 0.40085446527480611545 0.40597847587995999907 0.41125298852938618754 0.41667926280173445130 0.42225850392479297168 0.42799184998331502028 0.43388035773970712317 0.43992498708906763172 0.44612658422567225136 0.45248586366989912433 0.45900338939277651740 0.46567955537780342246 0.47251456607127811926 0.47950841728426307764 
0.37235074092911185639 0.37659184549032093114 0.38097535205436178218 0.38550267959110473548 0.39017524853843121857 0.39499447552578925702 0.39996176705848929256 0.40507851206431888524 0.41034607319722726793 0.41576577679004250720 0.42133890135149842937 0.42706666451477692803 0.43295020836845926615 0.43899058313977540324 0.44518872925802371876 0.45154545790631855917 0.45806143027436468929 0.46473713585320264308 0.47157287026025518362 0.47856871323940763929 
0.37136432327729063108 0.37559590491387079281 0.37996993037364884538 0.38448785236340604632 0.38915113168288817391 0.39396123229748747363 0.39891961536904241292 0.40402773212159898142 0.40928701540516149171 0.41469886980970993573 0.42026466017638164363 0.42598569835583421916 0.43186322807957683301 0.43789840784355088532 0.44409229176032838371 0.45044580842298709289 0.45695973794516081545 0.46363468750038727695 0.47047106587713266590 0.47746905778339437942 
0.37023690242281170892 0.37445752051422309670 0.37882061216295681572 0.38332766780598265255 0.38798019353222845673 0.39277970661223032822 0.39772772999859379306 0.40282578564787296926 0.40807538649210933768 0.41347802686725415588 0.41903517118848437883 0.42474824065260174955 0.43061859775046235077 0.43664752839452281030 0.44283622151675178236 0.44918574608013950300 0.45569702558290370309 0.46237081032605320541 0.46920764796449371259 0.47620785316115288310 
0.36896847922768855055 0.37317666255725273627 0.37752732995797255722 0.38202201316533884734 0.38666226802781200611 0.39144967062061125640 0.39638581236522901774 0.40147229397919048655 0.40671071804814928896 0.41210267997871402601 0.41764975705769974423 0.42335349531562660452 0.42921539387514801023 0.43523688646732733298 0.44141931983201720957 0.44776392879791593327 0.45427180798026201014 0.46094388025642818452 0.46778086249363615146 0.47478322940788963979 
0.36755907654649450089 0.37175332052912724023 0.37609003194634155198 0.38057078686958806246 0.38519719479306968601 0.38997089547717395108 0.39489355486252075700 0.39996685985551044817 0.40519251174258374970 0.41057221794175319252 0.41610768174797452268 0.42180058967705719164 0.42765259596717597468 0.43366530376762113530 0.43984024254607428928 0.44617884129924445524 0.45268239728380044173 0.45935204022576120453 0.46618869234573323546 0.47319302507096927535 
0.36600874669132155148 0.37018751106642006077 0.37450869042867834802 0.37897390757360238656 0.38358482879770461338 0.38834316163249399390 0.39325065175216938895 0.39830907883774668843 0.40352025112492290182 0.40888599829774030514 0.41440816231538774028 0.42008858567745160917 0.42592909654887822768 0.43193149008990766591 0.43809750528541430148 0.44442879656918782283 0.45092689962993365294 0.45759319101708267885 0.46442884159256592191 0.47143476454989846625 
0.36431757953274662709 0.36847928661655338090 0.37278331112834955929 0.37723132419843857788 0.38182505119165266461 0.38656627050292763359 0.39145681167591650507 0.39649855261838495846 0.40169341562162053094 0.40704336180889677532 0.41255038353838474618 0.41821649416848294400 0.42404371446097799403 0.43003405475771644406 0.43618949193648703933 0.44251194006215860410 0.44900321364966416793 0.45566498262006932540 0.46249871845754875199 0.46950563187373306473 
0.36248571114139793714 0.36662874473869699887 0.37091394326972781936 0.37534302690015025616 0.37991778126753938949 0.38464005751164659364 0.38951177183018365069 0.39453490433825549877 0.39971149693427698857 0.40504364977784196311 0.41053351586077158064 0.41618329299711787073 0.42199521236883463793 0.42797152254349285494 0.43411446764065908521 0.44042625809329555286 0.44690903228649525580 0.45356480735598170284 0.46039541774382630734 0.46740244094258359686 
0.36051333285059222744 0.36463603792710858054 0.36890069031171440761 0.37330905886489496037 0.37786298946670859866 0.38256440644593570077 0.38741531379491572773 0.39241779597017617531 0.39757401799939001696 0.40288622450742239689 0.40835673712974135396 0.41398794959038170971 0.41978231947374977651 0.42574235540676036438 0.43187059798936161537 0.43816959238386937736 0.44464185004703871140 0.45128979677353509015 0.45811570421919090013 0.46512160271665131672 
0.35840070059447609596 0.36250138380743074373 0.36674372118512610363 0.37112952878100652354 0.37566071128846467708 0.38033926501047249369 0.38516728093336727312 0.39014694774814362432 0.39528055458568489566 0.40057049312271614250 0.40601925856038950657 0.41162944876091750457 0.41740376052902211645 0.42334498162043715519 0.42945597652615691286 0.43573966340578107470 0.44219897874425562190 0.44883682547192937928 0.45565599964275066425 0.46265909076487615748 
0.35614814434942748678 0.36022507552301219480 0.36444328184035257312 0.36880462378554074165 0.37331106189567092590 0.37796466137412232378 0.38276759717993752430 0.38772215950334643075 0.39283075947248957682 0.39809593483736810393 0.40352035522818374691 0.40910682636387640798 0.41485829226098441813 0.42077783401980972666 0.42686866308904808376 0.43313410596884238668 0.43957757605227398834 0.44620252672717636289 0.45301237811500677521 0.46001040839630696899 
0.35375607748082738002 0.35780749209483825313 0.36199970686773180750 0.36633462262513294405 0.37081425113455568354 0.37544072141040801815 0.38021628690891345892 0.38514333361281427592 0.39022438896355876592 0.39546213152608261643 0.40085940115110141324 0.40641920920541974027 0.41214474813122936592 0.41803939910876891650 0.42410673584138269820 0.43035052132826612237 0.43677469276882135985 0.44338332726949525320 0.45018057769379254962 0.45717056403382172469 
0.35122500577484483397 0.35524910850778107507 0.35941343091060257153 0.36371990871270354351 0.36817059860701101259 0.37276768622404093945 0.37751349543249335117 0.38241049907543794850 0.38746133124284865001 0.39266880115230223813 0.39803590864471988242 0.40356586117547138537 0.40926209194974488836 0.41512827844265348665 0.42116835983944789223 0.42738655073401787821 0.43378734642524974241 0.44037551188819074044 0.44715604135684700049 0.45413406784682824879 
0.34855553591804461222 0.35255050525083880819 0.35668499955419358249 0.36096098270806781239 0.36538054835674388388 0.36994592944625037667 0.37465950952158166842 0.37952383601359512832 0.38454163578009570301 0.38971583319555763714 0.39504957110000366027 0.40054623490200191860 0.40620948004962542655 0.41204326287265130579 0.41805187433973733935 0.42423997534310786683 0.43061263030996899115 0.43717533250117091015 0.44393400799857618555 0.45089497402007483462 


==> test/01/zzz8z1.txt <==
0.25922413548715789178 0.26087829335497098038 0.26235955078451556055 0.26366655564994428973 0.26479801163454713686 0.26575268172258970090 0.26652939248124951632 0.26712703922241598509 0.26754459211832820609 0.26778110332300081309 0.26783571512339765519 0.26770766911060150939 0.26739631632218863189 0.26690112826322265338 0.26622170866567129721 0.26535780579606343954 0.26430932507090482142 0.26307634169151844494 0.26165911296800842267 0.26005808996988744042 
0.25939563079132227363 0.26105119379323959983 0.26253380334863152257 0.26384210453077028280 0.26497479753110725342 0.26593064105197261604 0.26670845649874269645 0.26730713306767034387 0.26772563380956787560 0.26796300272727668901 0.26801837293659069861 0.26789097588621801904 0.26758015159274173289 0.26708535980180814207 0.26640619193772768769 0.26554238365161408897 0.26449382772513263529 0.26326058703564209074 0.26184290724261938266 0.26024122881898320570 
0.25973867219604873657 0.26139704767803378926 0.26288236428600059158 0.26419326159339795446 0.26532843290713870044 0.26628662845545070237 0.26706665939407808752 0.26766740273995470734 0.26808780732499615240 0.26832690083994753527 0.26838379800947070875 0.26825770990493852386 0.26794795436075186101 0.26745396741354054981 0.26677531563181716701 0.26591170914753264887 0.26486301514236948451 0.26362927148329817761 0.26221070014784386704 0.26060772003453863688 
0.26025336080327904353 0.26191596043684606254 0.26340534452393921105 0.26472014464968207648 0.26585904404859911354 0.26682078046861329446 0.26760414988216452148 0.26820801117307424555 0.26863129191051421385 0.26887299529804625786 0.26893220835640579969 0.26880811136331367317 0.26849998853178691505 0.26800723985978547326 0.26732939402846778165 0.26646612216433018805 0.26541725221351475383 0.26418278360733771226 0.26276290183091954855 0.26115799244755161235 
0.26093984704887601689 0.26260808874213237285 0.26410290872322816913 0.26542292843279219339 0.26656681816896210524 0.26753329948823917350 0.26832114849289206981 0.26892920015966365055 0.26935635384594003305 0.26960158008531742713 0.26966392875479267000 0.26954253866012339858 0.26923664854329687479 0.26874560946534697958 0.26806889845793824279 0.26720613326780523478 0.26615708794002157500 0.26492170890161831354 0.26350013112094483603 0.26189269383745350517 
0.26179832927099083717 0.26347363875957913182 0.26497527319404884372 0.26630184218929614515 0.26745200070621788502 0.26842445082248928001 0.26921794444150110026 0.26983128712674858685 0.27026334322826500722 0.27051304244249063657 0.27057938791732377704 0.27046146597908982123 0.27015845751592970636 0.26966965100036699443 0.26899445707013247553 0.26813242450893143287 0.26708325737714799786 0.26584683293816951943 0.26442321991378786583 0.26281269649051341997 
0.26282905185100857715 0.26451286383114480660 0.26602270310409198428 0.26735716642412532540 0.26851489164412367661 0.26949455865399846166 0.27029489132387479744 0.27091466067756425629 0.27135268949788099446 0.27160785853905650145 0.27167911449292275750 0.27156547982298184785 0.27126606454096485743 0.27078007995005870523 0.27010685431329373163 0.26924585032064035639 0.26819668412146935310 0.26695914556012384500 0.26553321910552374341 0.26391910481066038763 
0.26403230297302809904 0.26572606160989925561 0.26724550896704851732 0.26858922875898955107 0.26975584079215297884 0.27074400082550637014 0.27155240152243481644 0.27217977476175242435 0.27262489554663826841 0.27288658772293172827 0.27296373169232884814 0.27285527427894962216 0.27256024087488900376 0.27207774994560929294 0.27140702991234305630 0.27054743833886696347 0.26949848322796504663 0.26825984607533226445 0.26683140613752304171 0.26521326515576432170 
0.26540841206287690834 0.26711357066837571050 0.26864404239521338935 0.26999839885263138273 0.27117524193999281712 0.27217320233343933467 0.27299093917860578484 0.27362714130037230076 0.27408053020398770450 0.27434986511370340612 0.27443395027451161772 0.27433164472559889990 0.27404187473403185393 0.27356364904514623992 0.27289607705160234818 0.27203838989451889496 0.27098996437619138344 0.26975034937571723548 0.26831929421347183728 0.26669677811550795976 
0.26695774698399366009 0.26867576660551317769 0.27021869109279805787 0.27158508231632949581 0.27277352578174718367 0.27378262738965214451 0.27461101155817635444 0.27525732105714362241 0.27572021885523728679 0.27599839225338307358 0.27609055956641553875 0.27599547961490283887 0.27571196429049338317 0.27523889444934218629 0.27457523935440142360 0.27372007981141505129 0.27267263500656468977 0.27143229283787334571 0.26999864322513938975 0.26837151348470977830 
0.26868071108373392519 0.27041305767688539330 0.27196987305413605762 0.27334971353814108141 0.27455115148101455480 0.27557276988524570527 0.27641315860730403253 0.27707091251478838112 0.27754463190643491322 0.27783292547817617368 0.27793441612286451381 0.27784774987710386673 0.27757160836369659807 0.27710472510732742091 0.27644590610524644170 0.27559405499017514130 0.27454820300077881212 0.27330754374407212337 0.27187147236450254217 0.27023962820946967334 
0.27057774019658037412 0.27232587996415863474 0.27389802990871975341 0.27529274730108443947 0.27650859671892413783 0.27754414206301203372 0.27839794047100580032 0.27906853848827128939 0.27955447077753831087 0.27985426163002219413 0.27996642956976247607 0.27988949540695140517 0.27962199417986233208 0.27916249151102501269 0.27850960496908183650 0.27766203104326042661 0.27661857826230323854 0.27537820677313357143 0.27394007427932892673 0.27230358757522055146 
0.27264929971383339291 0.27441469207444924017 0.27600361931549982630 0.27741464903855272972 0.27864634603058552331 0.27969726117687204736 0.28056592272543584565 0.28125083018975322036 0.28175045108542484673 0.28206322069461103874 0.28218754511921212424 0.28212180800107677925 0.28186438143777642340 0.28141364178782829475 0.28076799121679524296 0.27992588595148137909 0.27888587223204008847 0.27764663080682966401 0.27620703040445881982 0.27456618983194813755 
0.27489588180991353372 0.27667996930430488467 0.27828710624027735987 0.27971588350704129633 0.28096487718799312283 0.28203263388845467574 0.28291765906411209253 0.28361840845988073312 0.28413328267979598429 0.28446062494378498986 0.28459872221139798087 0.28454581004036760827 0.28430008178233839855 0.28385970298571616688 0.28322283215878968354 0.28238764931382998036 0.28135239390754618327 0.28011541381768617631 0.27867522669972838445 0.27703059424871351313 
0.27731800284949220670 0.27912219709257934941 0.28074895283426359871 0.28219690156134186187 0.28346464532589149554 0.28455073812484132922 0.28545367118267683804 0.28617186190586163530 0.28670364623009325644 0.28704727418933506655 0.28720090874222709010 0.28716262816665688584 0.28693043266549334014 0.28650225621390795760 0.28587598511881751051 0.28504948523750295308 0.28402064026662804386 0.28278740385663986290 0.28134786832805508405 0.27970035213761956783 
0.27991620084257518020 0.28174186338225665205 0.28338960644285587920 0.28485812457817066834 0.28614606442938994579 0.28725200210234264064 0.28817442563589218407 0.28891172175079588014 0.28946216614538072820 0.28982391684123498532 0.28999501040151826059 0.28997336121853944935 0.28975676449907011856 0.28934290408560447982 0.28872936686506905923 0.28791366625073572250 0.28689327806482356475 0.28566569301419036941 0.28422849061823229899 0.28257943946383806688 
0.28269103248423987917 0.28453944915101608837 0.28620948497673259769 0.28769992587909493098 0.28900948571115486763 0.29013678021924710349 0.29108030750775343298 0.29183843331604919502 0.29240937975939862437 0.29279121662870583043 0.29298185480407212822 0.29297904180691247689 0.29278036002664331594 0.29238322876437128350 0.29178491200511841308 0.29098253483554742393 0.28997311272774051183 0.28875359951706597306 0.28732096166684578664 0.28567228785255593948 
0.28564306866374972182 0.28751541576083505802 0.28920895843396404734 0.29072260825032131271 0.29205517231688754576 0.29320532555573719513 0.29417159085982458322 0.29495232424624823198 0.29554570294745874381 0.29594971511011747278 0.29616215037915183395 0.29618059117839518057 0.29600240503621882970 0.29562473894011870312 0.29504451755548544156 0.29425844835859488180 0.29326303849352503006 0.29205463065948711332 0.29062946867952849095 0.28898380737222756354 
0.28877288609674151010 0.29067018679461020803 0.29238832474796655481 0.29392637637133878226 0.29528326975033702961 0.29645775882698977011 0.29744840612955941728 0.29825356986166007278 0.29887139267407097920 0.29929979048515331641 0.29953644042402283176 0.29957876749129747074 0.29942392999971861878 0.29906880440439898017 0.29850997091811010131 0.29774370254982124306 0.29676596222827744675 0.29557241594782907024 0.29415847501955377785 0.29251938812096189846 
0.29208105051092608795 0.29400412057289759815 0.29574777739195279302 0.29731130273673045394 0.29869377148613207584 0.29989403387232488329 0.30091070496976335402 0.30174215639676199574 0.30238650740201133971 0.30284161373240164883 0.30310505334048831738 0.30317410836305336286 0.30304574306695930552 0.30271657775964799786 0.30218285916273412983 0.30144042869430243137 0.30048469192193449917 0.29931059588399788751 0.29791262732989565176 0.29628485628567363674 


==> test/01/zzz8z2.txt <==
0.09501195384816496503 0.09363397803246291395 0.09228671491501910795 0.09097020233823391311 0.08968444065054249903 0.08842939523791611134 0.08720499922546798288 0.08601115627843242128 0.08484774343774541261 0.08371461393317368438 0.08261159992562458476 0.08153851513922376337 0.08049515735242458725 0.07948131072540934317 0.07849674794809981260 0.07754123219908384823 0.07661451891064409436 0.07571635733888364139 0.07484649194076239964 0.07400466356179789817 
0.09498131877357596231 0.09360326533420464112 0.09225596437436049679 0.09093945144914018786 0.08965372437547744489 0.08839874583773786598 0.08717444616005538827 0.08598072617208391000 0.08481746010163013216 0.08368449843615109740 0.08258167070447638980 0.08150878813962207647 0.08046564619264065521 0.07945202687570358802 0.07846770091980623252 0.07751242973850763773 0.07658596719396476571 0.07568806116524440242 0.07481845492160567324 0.07397688830526212567 
0.09492000687410585835 0.09354180015641917756 0.09219442579907818902 0.09087791470848891051 0.08959225956448914341 0.08833741757750245005 0.08711331340493182196 0.08591984214821769827 0.08475687236054003926 0.08362424900532419714 0.08252179631650786995 0.08144932052214758078 0.08040661240281227196 0.07939344966495812117 0.07840959911691387785 0.07745481864117571835 0.07652885896146295608 0.07563146520652366811 0.07476237827515383461 0.07392133600845160468 
0.09482793426079033638 0.09344950261828795235 0.09210202395704412959 0.09078552202124795523 0.08949998159648786533 0.08824535150285087171 0.08702154773395170961 0.08582845665531499413 0.08466593818698797680 0.08353382890809765704 0.08243194503408325657 0.08136008522964817413 0.08031803323150285556 0.07930556026440288564 0.07832242724171539772 0.07736838674781852665 0.07644318480418772765 0.07554656242423350709 0.07467825696403446178 0.07383800327725788260 
0.09470497412097210466 0.09332625209889824913 0.09197864538956247726 0.09066216782297083221 0.08937679329736349099 0.08812245910346150346 0.08689906937270917842 0.08570649855210259183 0.08454459482399930004 0.08341318340599521153 0.08231206968207939456 0.08124104213085898973 0.08019987502914804889 0.07918833091943518199 0.07820616283772625910 0.07725311630419516573 0.07632893108323589304 0.07543334272218811531 0.07456608387949263672 0.07372688545358437040 
0.09455095552002278081 0.09317188626677044838 0.09182413767933673976 0.09050771058370936373 0.08922256466653367968 0.08796862224092250049 0.08674577210132093652 0.08555387335638703350 0.08439275915091142000 0.08326224020980441121 0.08216210815737999551 0.08109213858256013319 0.08005209383479501561 0.07904172554646353432 0.07806077688555931871 0.07710898454799992863 0.07618608050237264673 0.07529179350179057706 0.07442585037816355775 0.07358797713391938833 
0.09436566176470104206 0.09298619976882416260 0.09163830847730465579 0.09032197216599613387 0.08903713254413923861 0.08778369309237378515 0.08656152343526508919 0.08537046362121314402 0.08421032821345492136 0.08308091012493111494 0.08198198415507616799 0.08091331020720646250 0.07987463618100822116 0.07886570054606460711 0.07788623461004771931 0.07693596449987262498 0.07601461287646414655 0.07512190040443801620 0.07425754699745161502 0.07342127285862892760 
0.09414882829450336998 0.09276894256652036541 0.09142092429506150364 0.09010473705883126350 0.08882030025165335574 0.08756749414916835395 0.08634616492615247718 0.08515612947974540714 0.08399717995676406201 0.08286908792138893143 0.08177160813078715451 0.08070448191018124440 0.07966744013596671614 0.07866020584673885652 0.07768249650869421541 0.07673402596497871930 0.07581450609917328443 0.07492364824204578166 0.07406116434857594466 0.07322676796953918321 
0.09390014005913423223 0.09251981790769264746 0.09117170907758961884 0.08985575152261407461 0.08857183725447469180 0.08731981832649375608 0.08609951264043112784 0.08491070941485195922 0.08375317421246697425 0.08262665347307333874 0.08153087853650232975 0.08046556916676471383 0.07943043660593834820 0.07842518619622990128 0.07744951961301176080 0.07650313675217453036 0.07558573731320447631 0.07469702211599585362 0.07383669418526712935 0.07300445963203833211 
0.09361922833314148540 0.09223847992752631786 0.09089034258499018026 0.08957472269956064104 0.08829147891713746976 0.08704042926190080909 0.08582135789422612460 0.08463402132676446643 0.08347815400517866191 0.08235347322193525832 0.08125968337538419517 0.08019647961443697459 0.07916355092479204769 0.07816058271923086165 0.07718725899494843778 0.07624326411750328991 0.07532828428547426458 0.07444200872346608266 0.07358413064445840090 0.07275434801610083935 
0.09330566691459712958 0.09192453088428101382 0.09057645863528428209 0.08926131777350077012 0.08797892645261369549 0.08672906190974599694 0.08551146834780812278 0.08432586399280102285 0.08317194725954808743 0.08204940203410490684 0.08095790212866227353 0.07989711499080709434 0.07886670475956204795 0.07786633476095300432 0.07689566953004793592 0.07595437643741582978 0.07504212698772319556 0.07415859784793579768 0.07330347165299953838 0.07247643762826218305 
0.09295896765692479580 0.09157751805971633963 0.09022964329836519193 0.08891516330654453126 0.08763384721007062839 0.08638542357666134652 0.08516958959445924959 0.08398601903708344252 0.08283436900610786913 0.08171428552627402198 0.08062540811435285615 0.07956737346056703963 0.07853981836169615649 0.07754238203497121340 0.07657470792687449956 0.07563644511438898099 0.07472724938006690409 0.07384678402755434634 0.07299472049134173024 0.07217073878358290506 
0.09257857529824822795 0.09119693039929428757 0.08984943319191567024 0.08853584494424154849 0.08725587550446284313 0.08600919559236938627 0.08479544741628423921 0.08361425355496575340 0.08246522420152596622 0.08134796295053027537 0.08026207134190820047 0.07920715237541205156 0.07818281319168429722 0.07718866709036110996 0.07622433502808986794 0.07528944671319870441 0.07438364139060105185 0.07350656839087277294 0.07265788750123013118 0.07183726920302178909 
0.09216386159351887264 0.09078219504729687084 0.08943531412576161133 0.08812290777404319098 0.08684461427116976773 0.08560003587206907461 0.08438875092334245653 0.08321032356496931015 0.08206431129449978656 0.08095027073241292670 0.07986776192733756330 0.07881635150748875218 0.07779561493926792637 0.07680513810669893637 0.07584451838192524109 0.07491336531971500012 0.07401130107826581206 0.07313796064410553466 0.07229299191968417693 0.07147605571740688057 
0.09171411884474814369 0.09033267407061272569 0.08898672048979065774 0.08767585775499976697 0.08639963793410396220 0.08515758270139471564 0.08394919684004714666 0.08277397848706920247 0.08163142667909092931 0.08052104675728405381 0.07944235412754033221 0.07839487678793737035 0.07737815695119971970 0.07639175201524135705 0.07543523507319725707 0.07450819510547034008 0.07361023695864149508 0.07274098118759927956 0.07190006381599413354 0.07108713605443449379 
0.09122855310778328619 0.08984766190061525826 0.08850303600778856861 0.08719416482206120145 0.08592049700885161234 0.08468146015935885951 0.08347647524838217037 0.08230496686416949315 0.08116637017751068828 0.08006013549009212416 0.07898573103760232750 0.07794264456552060794 0.07693038406235216953 0.07594847792986952895 0.07499647479015203455 0.07407394307032741376 0.07318047046323067351 0.07231566333165605209 0.07147914610225854226 0.07067056067999274993 
0.09070627771116911153 0.08932638441627635539 0.08798359681868721249 0.08667726851660483012 0.08540672511988255111 0.08417128567880684253 0.08297027712995319604 0.08180304354371595310 0.08066895167669017874 0.07956739398797145479 0.07849778996725635671 0.07745958637419060600 0.07645225680281890479 0.07547530085173259629 0.07452824308721385516 0.07361063192245667630 0.07272203849229780248 0.07186205557353571305 0.07103029658139124736 0.07022639465984625851 
0.09014630840026198466 0.08876800123463382541 0.08742769833407929014 0.08612458730578829991 0.08485784927526691945 0.08362668030603272185 0.08243030404890777652 0.08126797850405072243 0.08013899899756260492 0.07904269881784722895 0.07797844846926101081 0.07694565416116654066 0.07594375592300013633 0.07497222558702804074 0.07403056478451397471 0.07311830303998757830 0.07223499600996813319 0.07138022388879773639 0.07055358998992440622 0.06975471950266153021 
0.08954756267325476859 0.08817161378791765758 0.08683460797720779500 0.08553553309720210440 0.08427340436936416046 0.08304728222114937664 0.08185628025559429921 0.08069956742601652744 0.07957636699166233119 0.07848595381659377590 0.07742765093077400018 0.07640082587821442339 0.07540488714098703138 0.07443928078886545563 0.07350348742382649403 0.07259701944301150123 0.07171941861878938784 0.07087025398176266533 0.07004911998684719421 0.06925563494092290551 
0.08890886811587267458 0.08753628326657421355 0.08620358668963205850 0.08490953273644814836 0.08365295288383813033 0.08243276395360626951 0.08124796732630348850 0.08009764395275878468 0.07898094772647636097 0.07789709852609151552 0.07684537555902667960 0.07582511127993021849 0.07483568597386816568 0.07387652300362022861 0.07294708467891494741 0.07204686868944250311 0.07117540504041526550 0.07033225343261638451 0.06951700103477877202 0.06872926060296685735 


==> test/01/zzz8z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz8z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz9z0.txt <==
0.40173960219653376269 0.40630952768238637329 0.41103165412937692214 0.41590738837612473144 0.42093811765627603405 0.42612520315098517676 0.43146997251357532832 0.43697371134599805043 0.44263765361724954905 0.44846297102919757682 0.45445076135595185995 0.46060203580940195511 0.46691770551605144002 0.47339856722859480209 0.48004528843909416436 0.48685839210770576191 0.49383824126952957645 0.50098502382929288590 0.50829873789549107066 0.51577917803795025886 
0.40158882223248104637 0.40615732672124854608 0.41087804632961982820 0.41575239334272140468 0.42078176144171813844 0.42596751928310427893 0.43131100304374248022 0.43681350790716938493 0.44247627847655313094 0.44830049811439121044 0.45428727722925565935 0.46043764055620267639 0.46675251351015767387 0.47323270773063880190 0.47987890598098181805 0.48669164661449343390 0.49367130787159002603 0.50081809232285845468 0.50813201181922973415 0.51561287334732208709 
0.40128725262122072470 0.40585291064050704746 0.41057081112513288401 0.41544237722342286512 0.42046901548477011445 0.42565210949597115375 0.43099301247112115076 0.43649303876238371158 0.44215345426740271240 0.44797546572255864117 0.45396020889047761226 0.46010873567599575029 0.46642200023773738859 0.47290084420282135769 0.47954598113969998385 0.48635798049769601858 0.49333725127947902767 0.50048402577132189428 0.50779834371124765724 0.51528003732162386274 
0.40083487493759356601 0.40539625209442575748 0.41010991030698135118 0.41497728894106661324 0.41999981377796880011 0.42517889074488851575 0.43051589858238753505 0.43601218040384126517 0.44166903410811464425 0.44748770161796275202 0.45346935693410000967 0.45961509301956571250 0.46592590756197488355 0.47240268770321014458 0.47904619387730046354 0.48585704295711229506 0.49283569097730850483 0.49998241577170299266 0.50729729993281535982 0.51478021456361899855 
0.40023166389478853633 0.40478731249262128733 0.40949528906730053857 0.41435705445589349205 0.41937405994115006802 0.42454774112322674062 0.42987951070969876444 0.43537075016247928083 0.44102280014325151436 0.44683694970707726890 0.45281442420839429497 0.45895637190619209544 0.46526384928738706570 0.47173780517074398455 0.47837906370917981924 0.48518830647614380469 0.49216605390093937089 0.49931264640536621169 0.50662822568469201290 0.51411271666174040984 
0.39947759015945727423 0.40402604491397020592 0.40872687901370619024 0.41358157987405641531 0.41859163040751101725 0.42375850309716994735 0.42908365297070155675 0.43456850939312591242 0.44021446659533514101 0.44602287285870079181 0.45199501828620691768 0.45813212110942064248 0.46443531251063641108 0.47090561998319879766 0.47754394931252996948 0.48435106533734406664 0.49132757174493929542 0.49847389026413141400 0.50579023973884540410 0.51327661568514804102 
0.39857262409358562572 0.40311239799009623841 0.40780460219949721257 0.41265075561911496171 0.41765237871766713873 0.42281098788723958659 0.42812808868281188035 0.43360516784398783763 0.43924368398626234544 0.44504505684618422823 0.45101065496831288515 0.45714178173464597998 0.46343965966253880540 0.46990541293888471452 0.47654004822039786049 0.48334443381576369658 0.49031927747734221912 0.49746510316737435620 0.50478222732141098117 0.51227073529910405192 
0.39751674040994472437 0.40204632075333140984 0.40672837617507096031 0.41156446168523913576 0.41655614095680298936 0.42170498105130954647 0.42701254602931804083 0.43248038931375104577 0.43811004465954273002 0.44390301557146050193 0.44986076300621435919 0.45598469119831158691 0.46227613146598711680 0.46873632388940350557 0.47536639681441239524 0.48216734422797047355 0.48914000118129130623 0.49628501760661253295 0.50360283108032033450 0.51109363931801765624 
0.39630992372064177687 0.40082776843821393831 0.40549812006221591654 0.41032257398996746511 0.41530274237299663609 0.42044024933187773563 0.42573672506939969074 0.43119379872215540805 0.43681308976669658284 0.44259619777390057926 0.44854469028677346198 0.45466008858639905821 0.46094385111369373664 0.46739735433832946265 0.47402187091987801892 0.48081854510041344142 0.48778836541323961074 0.49493213499746424588 0.50225044007524000111 0.50974361746885576974 
0.39495217494839568451 0.39945670921666676101 0.40411376164561146895 0.40892497183941756145 0.41389200521333807670 0.41901654883380490269 0.42430030619424680127 0.42974499073877525657 0.43535231791118833566 0.44112399547067271399 0.44706171178057974025 0.45316712174681816894 0.45944183006405975300 0.46588737143034358867 0.47250518742635722047 0.47929659984056621758 0.48626278037379000452 0.49340471689476467221 0.50072317675431976536 0.50821866809916316221 
0.39344351855725662181 0.39793313183444606329 0.40257524546414552580 0.40737154650875295747 0.41232375780713309554 0.41743363459575738572 0.42270296013500779919 0.42813354012751009270 0.43372719566860906681 0.43948575441702242284 0.44541103961805489364 0.45150485655623484593 0.45776897596538312918 0.46420511389262764101 0.47081490751464116773 0.47759988646170448146 0.48456143934658912897 0.49170077545348495063 0.49901888194811133692 0.50651647754133044543 
0.39178401054326689179 0.39625705409971545556 0.40088254186777172450 0.40566221092431559159 0.41059784491068412882 0.41569127160708402302 0.42094435962251708361 0.42635901396764830373 0.43193717021871647077 0.43768078691075301689 0.44359183571838223248 0.44967228889468274788 0.45592410334861144250 0.46234920066014306705 0.46894944227787593860 0.47572659914502152256 0.48268231509737719032 0.48981806362447422032 0.49713509804330957564 0.50463439585680114341 
0.38997374710591697911 0.39442853215337703165 0.39903565698291054709 0.40379691041005355556 0.40871413930420347205 0.41378924729937671678 0.41902419278032848604 0.42442098590185017848 0.42998168432785532911 0.43570838728889010882 0.44160322745003860456 0.44766835995550263716 0.45390594787423677037 0.46031814312145702406 0.46690706179169771950 0.47367475274312842437 0.48062315827342383390 0.48775406590372466509 0.49506905074385176846 0.50256940876681821528 
0.38801287389827382457 0.39244767042496492282 0.39703464350043987663 0.40177563442878494460 0.40667255459669982010 0.41172738550589049744 0.41694217829756974325 0.42231905253156831748 0.42786019390196378120 0.43356785046691304064 0.43944432683737949530 0.44549197560305270338 0.45171318507137625531 0.45811036215974987318 0.46468590902432976852 0.47144219176237062152 0.47838149934946538888 0.48550599097314900421 0.49281763026155428475 0.50031810579826074825 
0.38590159572783150344 0.39031463214776929149 0.39487961216509892548 0.39959842920794569343 0.40447305914792053283 0.40950556182991576515 0.41469808237249145000 0.42005285202488912288 0.42557218828151854861 0.43125849383941883275 0.43711425382951329954 0.44314203054795181513 0.44934445464846561880 0.45572421142183627829 0.46228402038350108194 0.46902660593255907084 0.47595465638891704119 0.48307076837785067891 0.49037737353095528503 0.49787664516204793719 
0.38364018655226767018 0.38802965027318181424 0.39257074380424111792 0.39726541108997781571 0.40211569095712129673 0.40712372029336069135 0.41229173733759189036 0.41762208491397817545 0.42311721335980312375 0.42877968277973022015 0.43461216409330255539 0.44061743811077586086 0.44679839155269768236 0.45315800849562792862 0.45969935515527882153 0.46642555519544726117 0.47333975189579380327 0.48044505261838199583 0.48774445032236785069 0.49524071687563714361 
0.38122899958573408519 0.38559303858844928836 0.39010830168870597179 0.39477678039060293269 0.39960057329722642461 0.40458189104881381315 0.40972306177053718912 0.41502653693362884235 0.42049489746398521772 0.42613085982639675731 0.43193728165319184020 0.43791716624915111300 0.44407366495592154321 0.45041007585269920988 0.45692983654653912540 0.46363650779815718250 0.47053374338042958103 0.47762523987751592802 0.48491465826449720034 0.49240550757969980822 
0.37866847730384906034 0.38300520280617533775 0.38749264397153132533 0.39213283548650129662 0.39692793079236754483 0.40188020883413061446 0.40699208176211382204 0.41226610358601356587 0.41770497973611242504 0.42331157740867936257 0.42908893644391721267 0.43504028027671515222 0.44116902616913794555 0.44747879341270824227 0.45397340738002034399 0.46065689607021276242 0.46753347395025118827 0.47460750524675493489 0.48188343527840488134 0.48936567417759890830 
0.37595916111152671846 0.38026665136087189900 0.38472423590474214006 0.38933398679150321708 0.39409810555161234324 0.39901893173322727781 0.40409895285777358565 0.40934081591219895202 0.41474734048577138745 0.42032153362829133281 0.42606660643708260672 0.43198599224465439317 0.43808336603120712205 0.44436266424897524763 0.45082810349062157895 0.45748419515242205735 0.46433575110360714167 0.47138787188084729785 0.47864590342476887042 0.48611534023095392953 
0.37310170041973722554 0.37737800562104301116 0.38180366149506161921 0.38638077022315747699 0.39111157288935116672 0.39599845968939167973 0.40104398202355484582 0.40625086671923693604 0.41162203266648289546 0.41716061018163136387 0.42286996343146709965 0.42875371623361269169 0.43481578146206117941 0.44106039406136343661 0.44749214718106827826 0.45411602994524657984 0.46093746343090802320 0.46796232774825841094 0.47519696630886903987 0.48264814120512899986 


==> test/01/zzz9z1.txt <==
0.28977014874945916656 0.29161578784468106251 0.29326754445970015794 0.29472396039835396797 0.29598364795411974404 0.29704529292202458413 0.29790765840752070348 0.29856958954869544653 0.29903001924956823521 0.29928797499644504976 0.29934258679684200288 0.29919309624184176055 0.29883886664846859293 0.29827939418949461770 0.29751431986510712413 0.29654344211563715694 0.29536672981931572091 0.29398433536670431909 0.29239660745771978156 0.29060410323219010298 
0.28996250488616837071 0.29180967032488375201 0.29346288513606549886 0.29492068878124194642 0.29618169054198051349 0.29724457240443336037 0.29810809275184219080 0.29877109098899734541 0.29923249320356420933 0.29949131894292513323 0.29954668915223919834 0.29939783528021463033 0.29904410951406923402 0.29848499605490835807 0.29772012329018954224 0.29674927666248851477 0.29557241197560552015 0.29418966882307734378 0.29260138377426486711 0.29080810291383069055 
0.29034728350385258233 0.29219750343262029801 0.29385363697843625008 0.29531421904856763883 0.29657785302812678108 0.29764321340188615306 0.29850904920641707641 0.29917418845188747945 0.29963754363276606796 0.29989811841945207549 0.29995501558897530447 0.29980744621270888350 0.29945474007268513272 0.29889635722588026034 0.29813190057825361690 0.29716112926852183973 0.29598397259754039013 0.29460054417573511287 0.29301115590243187459 0.29121633134234409246 
0.29092461687697984685 0.29277942292330855212 0.29443994029649128708 0.29590469740646552221 0.29717228912007320751 0.29824137896856744989 0.29911070222005253783 0.29977906997936920597 0.30024537445616039655 0.30050859551314124118 0.30056780857150083852 0.30042219390896035547 0.30007104733808243058 0.29951379219767426676 0.29874999252842276976 0.29777936723580539224 0.29660180497029942082 0.29521737937989117606 0.29362636431738348142 0.29182924852125402548 
0.29169470239525363553 0.29355563108714294307 0.29522200387775521246 0.29669234116072984442 0.29796522707713291034 0.29903931113225806770 0.29991331072585619699 0.30058601478937652107 0.30105628869936512659 0.30132308060545137662 0.30138542927492673051 0.30124247351354893620 0.30089346317301024492 0.30033777169831193943 0.29957491010195813619 0.29860454217597709459 0.29742650066796044728 0.29604080405614685567 0.29444767346595696056 0.29264754918383267812 
0.29265780137473201838 0.29452639515225420563 0.29620010296665710836 0.29767743628156534408 0.29895696689547041069 0.30003732775747582462 0.30091721476173788341 0.30159538975291572127 0.30207068494647221213 0.30234200893437224167 0.30240835440920560417 0.30226880769729758125 0.30192256014209761794 0.30136892132060461025 0.30060733400512007485 0.29963739069818501326 0.29845885146941847355 0.29707166271077911635 0.29547597630646443845 0.29367216859425626652 
0.29381423753711277680 0.29569204518048514130 0.29737457655505344922 0.29886033410340384631 0.30014787646570684210 0.30123581824043665911 0.30212283081070406832 0.30280764451407599092 0.30328905239923620307 0.30356591577636005130 0.30363717173022641838 0.30350184272433755606 0.30315904837747748024 0.30260801943688897531 0.30184811389973303930 0.30087883514222479864 0.29969985180074920628 0.29831101901108669772 0.29671240045486579895 0.29490429049676653017 
0.29516439521602233498 0.29705297147751963394 0.29874582396966731235 0.30024144711128969432 0.30153838662351645228 0.30263523792786028999 0.30353064572656546227 0.30422330509344780447 0.30471196436003666896 0.30499543004160539761 0.30507257401100262850 0.30494234309234857783 0.30460377120658527206 0.30405599414974077144 0.30329826701469814187 0.30232998417023188020 0.30115070158026679970 0.29976016107795255827 0.29815831600514536293 0.29634535739876077809 
0.29670871736761245119 0.29860962154390413570 0.30031430073480630538 0.30182124374857149940 0.30312898498920937129 0.30423610112092286384 0.30514120907424924223 0.30584296577311326226 0.30634006990585732622 0.30663126601902201962 0.30671535117983050878 0.30659118442746907673 0.30625769920677370362 0.30571391894079069651 0.30495897583908704309 0.30399213294373683691 0.30281280927213322096 0.30142060771531192787 0.29981534508900237190 0.29799708342024588958 
0.29844770348227800394 0.30036249659567781922 0.30208051367708210755 0.30360024215898034905 0.30492020846382639210 0.30603897249237244083 0.30695512367639493645 0.30766727901889895369 0.30817408347125779811 0.30847421294879551201 0.30856638026182819923 0.30844934423092401632 0.30812192225224971365 0.30758300656756193403 0.30683158445712299667 0.30586676249349575851 0.30468779484921754142 0.30329411542215967135 0.30168537321530636275 0.29986146998299673117 
0.30038190751287197067 0.30231214767944691868 0.30404501521886412307 0.30557900274644123062 0.30691263421474296313 0.30804445670834540438 0.30897303412005960865 0.30969694315482981795 0.31021477201147967806 0.31052512204307430865 0.31062661268776303736 0.31051788998214929771 0.31019763900373892307 0.30966460062008416276 0.30891759292834763961 0.30795553772390554803 0.30677749220908112626 0.30538268590880285336 0.30377056236706678760 0.30194082463861071641 
0.30251193594798969633 0.30445917139037392829 0.30620839677248667954 0.30775811939317759824 0.30910686894035899197 0.31025318600620688247 0.31119561294066783175 0.31193268746888108689 0.31246293937675750918 0.31278489052425906269 0.31289705846399962219 0.31279796400617138064 0.31248614316047318429 0.31196016398068854292 0.31121864891227840610 0.31026030326469733467 0.30908395035439878429 0.30768857363690321760 0.30607336570554710686 0.30423778332663303781 
0.30483844615783056708 0.30680420516157236310 0.30857128108753084650 0.31013820911342360187 0.31150353614730852403 0.31266580543545441362 0.31362354416752435959 0.31437525440326957726 0.31491940750241037561 0.31525444221320414462 0.31537876663780534114 0.31529076441806308528 0.31498880565129383502 0.31447126322991830749 0.31373653547537944108 0.31278307606820660025 0.31160943230691362515 0.31021429257886373732 0.30859654349158532893 0.30675533627594886443 
0.30736214510760850871 0.30934792201055405503 0.31113431330264090802 0.31271989982567754973 0.31410326109999686661 0.31528295542077783287 0.31625750389070528268 0.31702537847426209838 0.31758499401640971627 0.31793470418834146596 0.31807280145595456800 0.31799752137698222842 0.31770705179672104057 0.31719954781231102237 0.31647315369111489458 0.31552603322583616663 0.31435641022618532325 0.31296262088005288859 0.31134317940598116303 0.30949685754641237390 
0.31008378843709905048 0.31209102447039432926 0.31389815028680106979 0.31550381578664865589 0.31690665300622389289 0.31810525125695454651 0.31909813750025683987 0.31988376158666398386 0.32046048590062498063 0.32082657906779732393 0.32098021362068956952 0.32091946783718927616 0.32064233234629685443 0.32014672253148979131 0.31943049825093305927 0.31849149291783812599 0.31732755449193805752 0.31593660130918094220 0.31431669570587406071 0.31246613772523074148 
0.31300417968425964244 0.31503423714712291970 0.31686344758752049700 0.31849056002789177811 0.31991428388129583560 0.32113325910056006451 0.32214603326670337990 0.32295104447151168348 0.32354660893162956459 0.32393091256153311308 0.32410200612181672142 0.32405780400478906289 0.32379608721978725416 0.32331451171641772957 0.32261062386328892559 0.32168188570264460990 0.32052571351454817172 0.31913953415885898401 0.31752086438310311856 0.31566741830552741410 
0.31612416897477174649 0.31817829684631726561 0.32003084288826622039 0.32168069285610195740 0.32312666339050771791 0.32436746799728660706 0.32540169199448509829 0.32622777410105013862 0.32684399279284820361 0.32724845612488884239 0.32743909430025536222 0.32741365484036255573 0.32716970081164553630 0.32670461325110500272 0.32601559978316052568 0.32509971251490354938 0.32395387970475147954 0.32257495742860403665 0.32095980936215195989 0.31910542434309319137 
0.31944464960717566804 0.32152393837510817587 0.32340093426312543912 0.32507470511774205768 0.32654420882734647158 0.32780825750359321447 0.32886549261290004553 0.32971436714535490298 0.33035313201382376924 0.33077982484491885717 0.33099226011395349589 0.33098802024476092765 0.33076444793532683297 0.33031864069319605282 0.32964744950334429197 0.32874748486905713829 0.32761513536095004939 0.32624660648865366763 0.32463799129380727093 0.32278538831565978251 
0.32296654928615275981 0.32507187278381421969 0.32697425067138502497 0.32867298452439447365 0.33016720929754300728 0.33145586057684001124 0.33253765380816657782 0.33341106985364532544 0.33407434327217339076 0.33452545112700932117 0.33476210106587900306 0.33478171808940060394 0.33458142999170498166 0.33415805208300813911 0.33350807266796306250 0.33262764209703093998 0.33151257038133774557 0.33015834187125309152 0.32856016100876411778 0.32671305131038014258 
0.32669080973439157400 0.32882275280261069605 0.33075121111420552333 0.33247577301090813773 0.33399578326159112818 0.33531032169805663479 0.33641819218928098456 0.33731791518888631920 0.33800772009421481412 0.33848553532506570063 0.33874897493315259123 0.33879532105525766994 0.33862150185908485023 0.33822406497916757129 0.33759914698846882342 0.33674244046976553602 0.33564916219611728998 0.33431402960625661303 0.33273125955961568856 0.33089461550914683885 


==> test/01/zzz9z2.txt <==
0.12894479450832727063 0.12707468447272937673 0.12524625595619637286 0.12345956031627160210 0.12171459802583130261 0.12001132210869371042 0.11834964180608381623 0.11672942637796250576 0.11515050895131427600 0.11361269033796549122 0.11211574275629035413 0.11065941340331639231 0.10924342783551621583 0.10786749312742288653 0.10653130078678743620 0.10523452941312182174 0.10397684709309534812 0.10275791353141940088 0.10157738191968253283 0.10043490054822973301 
0.12890321833567061627 0.12703300295366443118 0.12520452307958818139 0.12341782696678715858 0.12167291165252863694 0.11996972649416599854 0.11830817693159520476 0.11668812837648942504 0.11510941013801487265 0.11357181930629187128 0.11207512452758910948 0.11061906961814262085 0.10920337697580941028 0.10782775075996502145 0.10649187981981750317 0.10519544035948262539 0.10393809833474478010 0.10271951158148043270 0.10153933167939838134 0.10039720555721687312 
0.12882000932924667080 0.12694958592666966135 0.12512100644170479069 0.12333431281876013064 0.12158949512333003251 0.11988649528384627552 0.11822521104964160699 0.11660550005838510312 0.11502718391796390440 0.11349005222159812278 0.11199386642963168881 0.11053836356585569622 0.10912325968961363032 0.10774825311681038298 0.10641302737303488801 0.10511725387024631329 0.10386059430492082523 0.10264270278035933504 0.10146322765921360343 0.10032181315440251435 
0.12869505363974670376 0.12682432498206264171 0.12499560394180107836 0.12320892274321852689 0.12146426073818514246 0.11976154846824746403 0.11810067192473981679 0.11648147688944553158 0.11490377325385739415 0.11336733923250477685 0.11187192540348381287 0.11041725852603485880 0.10900304509997918445 0.10762897464462810315 0.10629472268526538037 0.10499995344354709492 0.10374432223433288636 0.10252747757582256205 0.10134906302269432177 0.10020871873349665448 
0.12852817916427858314 0.12665705642003333153 0.12482816160021839580 0.12304151347412776996 0.12129707661794456031 0.11959476592621867685 0.11793445129162460905 0.11631596232079979836 0.11473909297551526665 0.11320360605107968044 0.11170923742576399640 0.11025570003482072778 0.10884268753964032594 0.10746987767645746481 0.10613693527985139375 0.10484351498434375805 0.10358926361304092445 0.10237382226590370504 0.10119682812224457813 0.10005791597279674321 
0.12831915392013246158 0.12644755993357356672 0.12461847256491150049 0.12283189293512954132 0.12108776633324649930 0.11938598732705815730 0.11772640499474011644 0.11610882812661399432 0.11453303027632420752 0.11299875457053470962 0.11150571821367163960 0.11005361664784343856 0.10864212734730378795 0.10727091324170993925 0.10593962577333888853 0.10464790760093573008 0.10339539496758341774 0.10218171975250683881 0.10100651122758344536 0.09986939753896546812 
0.12806768382362360148 0.12619555682921715367 0.12436627579072441485 0.12257981936823232616 0.12083610845285340518 0.11913501205402719785 0.11747635323366384386 0.11585991491459177172 0.11428544543263279010 0.11275266374106336642 0.11126126421054466364 0.10981092099557734909 0.10840129196002140644 0.10703202216973961569 0.10570274697085854654 0.10441309467847699477 0.10316268890385021928 0.10195115054895664830 0.10077809949661697964 0.09964315602249958215 
0.12777340982835436178 0.12590070776894685123 0.12407125440053641541 0.12228500029422215145 0.12054183605590756967 0.11884159920253345444 0.11718408097129613676 0.11556903286545648635 0.11399617279855182861 0.11246519075054133008 0.11097575389186625783 0.10952751116389988773 0.10812009732746465096 0.10675313650636866769 0.10542624526187849288 0.10413903523826351094 0.10289111542038373304 0.10168209404285254160 0.10051158018742827049 0.09937918510159182706 
0.12743590436606658245 0.12556261001767962671 0.12373303374825223022 0.12194709135221228069 0.12020463627402144802 0.11850546772890289959 0.11684933858353073466 0.11523596277738619442 0.11366502214557665240 0.11213617257068399236 0.11064904944247924701 0.10920327244069126527 0.10779844967956861423 0.10643418126639180021 0.10511006233202328797 0.10382568559231458716 0.10258064349656853542 0.10137453001464162561 0.10020694210865173368 0.09907748092926894901 
0.12705466702364659470 0.12518079418745275966 0.12335117922258059808 0.12156569509235312654 0.11982414995906295885 0.11812629685552601677 0.11647184285653748581 0.11486045751498104306 0.11329178043568476075 0.11176542794413890647 0.11028099886667554197 0.10883807947681743700 0.10743624768372676825 0.10607507654760692239 0.10475413720750838265 0.10347300130240319471 0.10223124295893430691 0.10102844041049369173 0.09986417730326810349 0.09873804373621052066 
0.12662911938419219027 0.12475472048590430241 0.12292519386226431755 0.12114035983555658527 0.11939997161435121631 0.11770372687760073671 0.11605127847211227365 0.11444224399031564798 0.11287621413804256598 0.11135275990351134467 0.10987143860326661904 0.10843179891617631128 0.10703338503091407163 0.10567574003280076622 0.10435840864800005612 0.10308093945085552989 0.10184288662627169475 0.10064381136513077253 0.09948328295771637075 0.09836087963842911341 
0.12615859896306397259 0.12428377450970803930 0.12245451590501577055 0.12067057877325775006 0.11893164978518461217 0.11723736056841357889 0.11558730016399516860 0.11398102583612673699 0.11241807222265871868 0.11089795892859735660 0.10942019672670325048 0.10798429255370711743 0.10658975349095270446 0.10523608990468212576 0.10392281790083564286 0.10264946122674718787 0.10141555273016625294 0.10022063546604118023 0.09906426352403752134 0.09794600263493540016 
0.12564235219057276471 0.12376726268484822269 0.12193851647483300304 0.12015578956727396287 0.11841868818471587566 0.11672676544687352052 0.11507953577932819589 0.11347648696753764863 0.11191708998786824292 0.11040080686151589051 0.10892709682124197823 0.10749542108099616189 0.10610524647450747526 0.10475604819413927848 0.10344731182391313229 0.10217853482513131191 0.10094922760160497666 0.09975891424482999370 0.09860713303745702318 0.09749343677560201593 
0.12507952644843844947 0.12320440756427882001 0.12137649774219402832 0.11959537483628930599 0.11786054793953130992 0.11617147725503644551 0.11452759053890633478 0.11292829626682736321 0.11137299389976053343 0.10986108170835587328 0.10839196261575259617 0.10696504847452817377 0.10557976313194177009 0.10423554457345433899 0.10293184637554626815 0.10166813864826002023 0.10044390860629233420 0.09925866087421683637 0.09811191760535845074 0.09700321847369559880 
0.12446916128939078394 0.12259434338163459344 0.12076769209337501199 0.11898866409615778406 0.11725665148208383459 0.11557100509483454742 0.11393105285443318186 0.11233611366110494989 0.11078550763599055717 0.10927856345639459790 0.10781462345888426224 0.10639304706942206979 0.10501321300527718949 0.10367452059218991434 0.10237639045655771985 0.10111826478607026381 0.09989960730108739251 0.09871990304038638642 0.09757865803606430299 0.09647539893108973696 
0.12381017921779406687 0.12193611257949368842 0.12011126315351373928 0.11833493797288283100 0.11660638879781173860 0.11492483878778485262 0.11328950212288697863 0.11169959788716879445 0.11015435952670231401 0.10865304102234761563 0.10719492069396766021 0.10577930333899866755 0.10440552122755485109 0.10307293433347033962 0.10178093007242428047 0.10052892273837570059 0.09931635277160069664 0.09814268595017715258 0.09700741256742262397 0.09591004663720396894 
0.12310137689381613069 0.12122866456503242349 0.11940630996830352284 0.11763343584404800657 0.11590912694849549169 0.11423245913560614584 0.11260251896216097456 0.11101841623798093528 0.10947929156130226103 0.10798432041232597367 0.10653271495564026194 0.10512372436505008910 0.10375663423247329098 0.10243076544171240971 0.10114547276129325082 0.09990014332340765857 0.09869419509676267965 0.09752707542129902818 0.09639825964624501586 0.09530724989557605442 
0.12234141854329785848 0.12047085881851625488 0.11865187631062014406 0.11688336848651013911 0.11516422401651602025 0.11349335184398309795 0.11186969835216981073 0.11029225654129158618 0.10876007006819969625 0.10727223411001365894 0.10582789435121724153 0.10442624493308816369 0.10306652589557570299 0.10174802043961274356 0.10047005220762854349 0.09923198269719900322 0.09803320887074325196 0.09687316099201122299 0.09575130070068234300 0.09466711932511054362 
0.12152883505664399677 0.11966147585511449636 0.11784696796915047901 0.11608393777485633003 0.11437104878707553268 0.11270702587164047048 0.11109066606124345933 0.10952084150681573593 0.10799649806019136211 0.10651665160831177981 0.10508038340612697870 0.10368683512050956563 0.10233520397712866923 0.10102473821353430417 0.09975473293240916250 0.09852452638701657273 0.09733349669700008810 0.09618105897532019943 0.09506666283936267281 0.09398979027703610600 
0.12066203530019566081 0.11879924157614725477 0.11699058193601087619 0.11523436585668925258 0.11352900748528921282 0.11187303679425959768 0.11026509851434793119 0.10870394536453650836 0.10718842905743809768 0.10571749085691502235 0.10429015254446914740 0.10290550816569454806 0.10156271667889524291 0.10026099550498648871 0.09899961492145714637 0.09777789322145800932 0.09659519255492027279 0.09545091537290677219 0.09434450140441209831 0.09327542510409519982 


==> test/01/zzz9z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/01/zzz9z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz0z0.txt <==
0.00165343972743507424 0.00496083308013513333 0.00826976640094268141 0.01158126056582253587 0.01489632773348907764 0.01821596773411724920 0.02154116433793236071 0.02487288137567294360 0.02821205868801783881 0.03155960788765767300 0.03491640792592379944 0.03828330046588102747 0.04166108507558929919 0.04505051426877130366 0.04845228843515727440 0.05186705071887266066 0.05529538191970895938 0.05873779550803055055 0.06219473285824308334 0.06566655881682090246 
0.00165292582960516340 0.00495929311202764588 0.00826720555687037416 0.01157768756303584855 0.01489175490052745479 0.01821041113093030753 0.02153464390400689973 0.02486542110106864170 0.02820368680072288248 0.03155035704903139115 0.03490631542423269090 0.03827240839612999768 0.04164944049211554561 0.04503816929556733045 0.04843930031782783807 0.05185348180175178290 0.05528129953222365306 0.05872327174613959505 0.06217984424987781089 0.06565138586477792249 
0.00165189630856309643 0.00495620798149991847 0.00826207515147532080 0.01157052922892301897 0.01488259317465456810 0.01819927798506964026 0.02152157904609628206 0.02485047232387182711 0.02818691036477367559 0.03153181808351229048 0.03488608832584553371 0.03825057720229074060 0.04162609920117561757 0.04501342210355464141 0.04841326173883495065 0.05182627663808292429 0.05525306266129437899 0.05869414769442642121 0.06214998653035061493 0.06562095606339141129 
0.00165034773171039554 0.00495156735393360338 0.00825435783860798376 0.01155976102652632280 0.01486881058409816186 0.01818252858859739640 0.02150192197143675071 0.02482797878354871257 0.02816166425098768841 0.03150391659439859965 0.03485564259334647530 0.03821771288601184119 0.04159095700674157042 0.04497615817864069471 0.04837404789587437109 0.05178530035045060542 0.05521052678044452433 0.05865026983992110282 0.06210499811370683715 0.06557510092060457596 
0.00164827499605528093 0.00494535586391612204 0.00824402782249669501 0.01154534645447611099 0.01485035954661437403 0.01816010381378504318 0.02147560146750464305 0.02479785658789856670 0.02812785126122975543 0.03146654144974793399 0.03481485256712991277 0.03817367474166853680 0.04154385776113812823 0.04492620570839221672 0.04832147131557126829 0.05173035008740072688 0.05515347427011207948 0.05859140677110662859 0.06204463516395099937 0.06551356594115537169 
0.00164567138464988250 0.00493755328317890992 0.00823105113298656758 0.01152723742226707641 0.01482717733409819917 0.01813192565242376444 0.02144252349689818038 0.02475999483931111064 0.02808534275628486385 0.03141954537623346810 0.03476355148375671889 0.03811827575239421645 0.04148459358775016814 0.04486333557821881035 0.04825528157061768908 0.05166115441346896819 0.05508161344149647975 0.05851724781044234658 0.06196856982983520862 0.06543600847988674529 
0.00164252864401522101 0.00492813475116306212 0.00821538600400358379 0.01150537476750743311 0.01479918671508759741 0.01809789796491364719 0.02140257202835323114 0.02471425651616288369 0.02803397954836513509 0.03136274581514428977 0.03470153223926920882 0.03805128319640142809 0.04141290525924955918 0.04478726144611512583 0.04817516497521171642 0.05157737255436101176 0.05499457727196254558 0.05842740119933099996 0.06187638786506072935 0.06534199481561242528 
0.00163883708426316305 0.00491707107345453528 0.00819698336435727322 0.01147968892867147483 0.01476629679383111710 0.01805790746379000791 0.02135561013543825493 0.02466047964862206135 0.02797357310586848569 0.03129592609670930198 0.03462854846177439855 0.03797241953469273484 0.04132848280673153546 0.04469763997178040349 0.04808074432975302515 0.05147859355680083071 0.05489192189266167698 0.05832139184985844771 0.06176758561546438764 0.06523099639027214736 
0.00163458570384606133 0.00490432909403464273 0.00817578745129950851 0.01145010078899008459 0.01472840406777540904 0.01801182496097700550 0.02130148140098768114 0.02459847883701861762 0.02790390712977742702 0.03121883700404998879 0.03454431597642633467 0.03788136367386359116 0.04123096646120344433 0.04459407130452191365 0.04797157881521919853 0.05136433545042764365 0.05477312489202488394 0.05819865869197679564 0.06164156635666619838 0.06510238514454165515 
0.00162976234093249544 0.00488987214753846839 0.00815173655781604306 0.01141652270821393381 0.01468539372730346196 0.01795950691135494298 0.02124001167051683264 0.02452804716868727669 0.02782473957217264371 0.03113119881328689151 0.03444851476601740181 0.03777775272313185773 0.04111994805969675093 0.04447609996988456660 0.04784716417617425332 0.05123404453766559202 0.05463758353303340559 0.05805855166935761785 0.06149763597468194815 0.06495542786942018476 
0.00162435385327794747 0.00487366059737069472 0.00812476392421225373 0.01137885975874613695 0.01463714122186956200 0.01790079728662245795 0.02117101120103740200 0.02444895859504103014 0.02773580517693893452 0.03103270391090752131 0.03434079155122456845 0.03766118439294968701 0.04099497308456721140 0.04434321633914534155 0.04770693338192757982 0.05108709499102712104 0.05448461303308551468 0.05790032847773839142 0.06133499800328373608 0.06478927948662042968 
0.00161834632808654805 0.00485565246445411255 0.00809479878291614885 0.01133701118068881908 0.01458351411480619114 0.01783552981222791961 0.02109427725196930115 0.02436097083350054204 0.02763681862963452210 0.03092302010217964914 0.03422076313502371570 0.03753122021287503413 0.04085554354647704528 0.04419485892020205697 0.04755025802136356172 0.05092278901142981151 0.05431344513054307127 0.05772315120522677340 0.06115274807409422364 0.06460297517478430507 
0.00161172532270068133 0.00483580414944305252 0.00806176756230942045 0.01129087206628678203 0.01452437424443847082 0.01776353059551373167 0.02100959716111132358 0.02426382885735730091 0.02752747840591894535 0.03080179473315285132 0.03408802067381561107 0.03738738977704970934 0.04070112196826389250 0.04403041777382227934 0.04737645077189477083 0.05074035790278553365 0.05412322727243024101 0.05752608313853126848 0.06094986791308212859 0.06439542128504220642 
0.00160447613597380087 0.00481407124830800399 0.00802559525059168451 0.01124033527771041603 0.01445958020114718190 0.01768462116427719708 0.02091675193960495366 0.02415726902889837532 0.02740747140353114522 0.03066865975069720668 0.03394213505003623038 0.03722919625324427884 0.04053113677570653606 0.04384923943492843174 0.04718476938960775025 0.05053896455538721411 0.05391302291786102818 0.05730808616338586847 0.06072521915466074643 0.06416538505977358031 
0.00159658410886031514 0.00479040945722348198 0.00798620691403891664 0.01118529359281601222 0.01438899011816261418 0.01759862192084291413 0.02081552040413293947 0.02404102391510010150 0.02727647842861005700 0.03052323781606859632 0.03378266352238778331 0.03705612341018462569 0.04034498944638960360 0.04365063380057717518 0.04697442279622051492 0.05031770801129453741 0.05368181368024070588 0.05706801944249031977 0.06047753748240132510 0.06391148332298382528 
0.00158803495110429482 0.00476477555768668477 0.00794352935552448611 0.01112564206135210898 0.01431246475784436409 0.01750535599679886936 0.02070568384098379205 0.02391482779875904810 0.02713418057974040232 0.03036514956257935216 0.03360915781326163920 0.03686764441871683701 0.04014206379909013300 0.04343388352477013659 0.04674457998340262460 0.05007563101332974942 0.05342850434931699366 0.05680464044393340739 0.06020542800947045053 0.06363217062470123697 
0.00157881508897447548 0.00473712846689446944 0.00789749288902024532 0.01106128053922356656 0.01422987085506385342 0.01740465346752442799 0.02058703116424430435 0.02377842285921191734 0.02698026652901317976 0.03019402204124676733 0.03342117374936261209 0.03666323265233097095 0.03992173780648398257 0.04319825651601062744 0.04649438259929004197 0.04981173170930488364 0.05315193225976406338 0.05651660997445576845 0.05990736348684581186 0.06332572793395888078 
0.00156891202687361488 0.00470743033189647241 0.00784803319443846265 0.01099211635145806373 0.01414108465566304984 0.01729635585399067269 0.02045936448925705919 0.02363156594483111286 0.02681444063585362858 0.03000949832403198431 0.03321828249061109517 0.03644237463476047989 0.03968339825850421970 0.04294302213349833475 0.04622296218844201832 0.04952498096483564510 0.05285088300597862859 0.05620250370727988831 0.05958168802949820320 0.06299025413646121285 
0.00155831471349712693 0.00467564763937934006 0.00779509320537906739 0.01091806701650715854 0.01404599556213960952 0.01718032080351818494 0.02032250499396213994 0.02347403579500188797 0.02663643174553820964 0.02981124812841642185 0.03300008325428931133 0.03620458513759559210 0.03942645845927408854 0.04266747157103645272 0.04592946305614398900 0.04921434695561698047 0.05252411509203488288 0.05586083381918690444 0.05922663078740594833 0.06262366474167299635 
0.00154701390123267537 0.00464175230674469981 0.00773862497119130223 0.01083906294705189351 0.01394450977287004304 0.01705642680398033323 0.02017629888807141725 0.02330564049567610332 0.02644600242288091055 0.02959897918980620296 0.03276621726053416395 0.03594942420205850253 0.03915037886996011740 0.04237094263522936388 0.04561307150948046979 0.04887882870945336328 0.05217039658735702495 0.05549008569002687741 0.05884033655926573098 0.06222370604394526772 


==> test/10/zz0z1.txt <==
0.00190408077052954192 0.00570131180253615876 0.00946586493225394336 0.01317632971378408444 0.01681184449661465852 0.02035229013303370069 0.02377846021815121710 0.02707220416820313100 0.03021654118320158192 0.03319574481461157189 0.03599539932864959102 0.03860243022975565902 0.04100511214526952886 0.04319305777326454959 0.04515719179507963338 0.04688971360626321278 0.04838405248652361684 0.04963481847219783361 0.05063775176822667839 0.05138967308509884840 
0.00191501127958200934 0.00573398970482499014 0.00951995328044158776 0.01325127971248364969 0.01690691364302618696 0.02046656568433523338 0.02391088635321681269 0.02722161110325660438 0.03038167456679002551 0.03337529393198353928 0.03618802294158154215 0.03880677921534787106 0.04121984843278839183 0.04341686937944447960 0.04538880400571112389 0.04712789653718639504 0.04862762538110981109 0.04988265116184321252 0.05088876374738336011 0.05164283064413138780 
0.00193698592255551550 0.00579968245674021120 0.00962867877220376436 0.01340192221268272747 0.01709796467867119932 0.02069617260806423664 0.02417690840712418895 0.02752167932481647955 0.03071325204871836259 0.03373573340495102796 0.03657461929034511866 0.03921681525726589124 0.04165063299109176415 0.04386576730601390861 0.04585325831113398753 0.04760544315566142548 0.04911590133888606852 0.05037939704668189383 0.05139182141533213399 0.05215013707256609815 
0.00197023587645535304 0.00589907542737656398 0.00979315713895054576 0.01362976568737229652 0.01738685025091164793 0.02104325166212633186 0.02457889534239920959 0.02797494574016676575 0.03121392089831592082 0.03427976834875710865 0.03715790555758208963 0.03983522953227881802 0.04230010096829891347 0.04454230854238538234 0.04655301877714945746 0.04832471643543925083 0.04985113977209114366 0.05112721427066615337 0.05214898779469715612 0.05291356943434750992 
0.00201511803234469006 0.00603322623736015241 0.01001510866884956774 0.01393713314694424756 0.01777641897547675709 0.02151108844713024021 0.02512047556017957955 0.02858528739513541486 0.03188771745562143239 0.03501151353417938927 0.03794200505894729930 0.04066609634596833611 0.04317223280743968244 0.04545034711807924982 0.04749179181963931323 0.04928926403685503221 0.05083672704337319909 0.05212933246919443375 0.05316334605844279249 0.05393607911193501470 
0.00207212804790793794 0.00620360282086978611 0.01029691815214332611 0.01432723925607838796 0.01827060405692092562 0.02210420759073831315 0.02580663105605341887 0.02935801082457386094 0.03274014799485504279 0.03593656327339170287 0.03893250479805935443 0.04171491798520753080 0.04427238679741216099 0.04659505530285262126 0.04867453734647341629 0.05050382084896835877 0.05207717189535214508 0.05339004250429562476 0.05443898485794458619 0.05522157385198302182 
0.00214191938632521481 0.00641213884606772321 0.01064172186277556088 0.01480430166830505601 0.01887455040539026685 0.02282850680284867484 0.02664383024872195305 0.03029997685225160539 0.03377830042583317149 0.03706208676647296946 0.04013653287469083619 0.04298868399939027168 0.04560734109414882331 0.04798294994944568570 0.05010748141443337883 0.05197431011719284843 0.05357809718477143240 0.05491468079469125074 0.05598097701705688489 0.05677489233667142032 
0.00222533003765041639 0.00666131131430033625 0.01105352878458614081 0.01537369514897599966 0.01959478909348642828 0.02369143896654418713 0.02764020628373416513 0.03141976590987745344 0.03501099008975305793 0.03839695049197609789 0.04156285593484071450 0.04449594404351393112 0.04718534363034720264 0.04962192198634791246 0.05179812824462157878 0.05370784102059825843 0.05534622593184951311 0.05670960647264111643 0.05779535007892035864 0.05860177002352127268 
0.00232341948762653308 0.00695424758889706587 0.01153738681229266906 0.01604216104952639263 0.02043947185303528549 0.02470225368610747679 0.02880579000979301488 0.03272789041377097835 0.03644894353132547421 0.03995186917683760802 0.04322199632918195117 0.04624689260947754954 0.04901616739737813672 0.05152126612097723823 0.05375526855710681395 0.05571269978872908646 0.05738935904938723825 0.05878216908510342648 0.05988904680246218137 0.06070879471779829645 
0.00243751981158517707 0.00729487274136872942 0.01209960982616108648 0.01681809038380159896 0.02141868358302088590 0.02587231391505741621 0.03015280965555943923 0.03423706220408795353 0.03810502444494029417 0.04173958635486694352 0.04512636759557198118 0.04825346266783621385 0.05111116722871057727 0.05369170654307604124 0.05598898007409942174 0.05799833052782399356 0.05971634139186689921 0.06114066401592321148 0.06226987332802658148 0.06310335010381870613 
0.00256930682893062329 0.00768811373883158435 0.01274808936718133806 0.01771190707649802215 0.02254485818018922907 0.02721550873554183861 0.03169607249329933762 0.03596252430208108503 0.03999450568948075685 0.04377508420211786988 0.04729042503040282314 0.05052942323758478210 0.05348333230655195891 0.05614541274851695546 0.05851061466839076880 0.06057530085660058072 0.06233701197433317437 0.06379427225869602203 0.06494643238990220613 0.06579354528967104598 
0.00272090059423635766 0.00814018601784564227 0.01349272682723466968 0.01873659037481997802 0.02383333332569619045 0.02874879035362134724 0.03345344728001503620 0.03792245682145635455 0.04213538980878376444 0.04607581973372085887 0.04973082508633677040 0.05309047294554802843 0.05614732601139556939 0.05889599747604905983 0.06133276499434609647 0.06345524625585434453 0.06526213339016914694 0.06675298065462553776 0.06792803868321518890 0.06878812834672894116 
0.00289501012440552619 0.00865900291107996045 0.01434604154909172209 0.01990839426985100899 0.02530309439415416584 0.03049287207323232718 0.03544646945168308805 0.04013846589494549089 0.04454877699047708750 0.04866197983764505852 0.05246658263567536423 0.05595431744687499875 0.05911950131743319570 0.06195848614993760411 0.06446920157709014332 0.06665078578230164419 0.06850329467586355192 0.07002747828642164052 0.07122461334160408442 0.07209638188917875945 
0.00309514711671130547 0.00925477395297696730 0.01532404218820124057 0.02124785076133817174 0.02697777790783714366 0.03247313409347067636 0.03770109255853951874 0.04263616031616536406 0.04725927242053410554 0.05155673999070688185 0.05551920817184472640 0.05914071288884336502 0.06241787566152468686 0.06534924422917802456 0.06793476938177531177 0.07017540062039845372 0.07207278124456170665 0.07362902447359330471 0.07484655450760074880 0.07572799897762676202 
0.00332595150617402821 0.00994090359591535966 0.01644750248939813586 0.02278118867946330242 0.02888703238238551907 0.03472079383427371241 0.04024860637283896037 0.04544581039064236189 0.05029541238478708876 0.05478649953280363694 0.05891279717215318346 0.06267145027512900646 0.06606204421064421073 0.06908584572347455099 0.07174523110043451446 0.07404326607295506901 0.07598340520839144685 0.07756928385578895635 0.07880458123757869138 0.07969293806926372459 
0.00359370681824347938 0.01073538643511229469 0.01774387549401264252 0.02454236908473138648 0.03106836910796792472 0.03727440248839964526 0.04312672870790026231 0.04860306248877808294 0.05369006719516829923 0.05838104858356740756 0.06267403070883525995 0.06657024682887532907 0.07007300518244864718 0.07318686335364144036 0.07591704322353320933 0.07826902736259590265 0.08024828966026013866 0.08186012450359245185 0.08310954851766137741 0.08400125636144245567 
0.00390719614993108050 0.01166305983227768940 0.01925024396680875480 0.02657604305748165890 0.03356967247635515156 0.04018171830345668161 0.04638084348158431208 0.05214964366140147078 0.05748074532354066624 0.06237359689746241331 0.06683203025074521686 0.07086250114908845821 0.07447286633663358080 0.07767155928510940943 0.08046705107746093821 0.08286751049363520749 0.08488060156646067000 0.08651337598065916845 0.08777223196803195238 0.08866292159102324988 
0.00427921409913423808 0.01275941277725862848 0.02101799748346304050 0.02894188670203133931 0.03645255943651434100 0.04350195476748763140 0.05006528325357877118 0.05613392335170280106 0.06170967354013046080 0.06680056343199650137 0.07141799224759474984 0.07557486118009984488 0.07928439972988789164 0.08255945637270156734 0.08541209130756594048 0.08785336196802331910 0.08989323013128810991 0.09154054588455164121 0.09280308178278409703 0.09368760291343154745 
0.00472946156848148488 0.01407737969415954332 0.02312044648775343075 0.03172094683066631338 0.03979672380018321742 0.04730825807640078734 0.05424441141354036100 0.06061109295170056394 0.06642346205328179820 0.07170099104279833990 0.07646451412753745014 0.08073455159382809943 0.08453041503011667068 0.08786977516824302781 0.09076849581207781237 0.09324061593960394911 0.09529841110611669830 0.09695249564347516169 0.09821194636512120546 0.09908444139969065090 
0.00529071404911363175 0.01570019794314464479 0.02566546194272481540 0.03502473033269723479 0.04370513085715143492 0.05168994232439201586 0.05899301137248130072 0.06564257498827733017 0.07167209067849794613 0.07711542455837763765 0.08200452162592868077 0.08636841603755840424 0.09023293362850773325 0.09362073345807601921 0.09655150083289826268 0.09904219487219795282 0.10110730271009955861 0.10275907921811112955 0.10400776663453502324 0.10486179911187362701 


==> test/10/zz0z2.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz0z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz0z4.txt <==
0.99416975222929904188 0.98251967329911993332 0.97090073230312201602 0.95933331881123962148 0.94783728231526964692 0.93643174213274971152 0.92513492089834448162 0.91396400536507937939 0.90293503649226325436 0.89206282911574019678 0.88136092001796295659 0.87084154203142616346 0.86051562096073064279 0.85039279159408009967 0.84048142886040522193 0.83078869022003232203 0.82132056559346133806 0.81208193147399154732 0.80307660628227595101 0.79430740446135106314 
0.99415933561807667829 0.98248853536493852001 0.97084920479900671531 0.95926194181532675742 0.94774678600181971877 0.93632302318463511703 0.92500901519720446498 0.91382205870463029118 0.90277827499596996486 0.89189253083699493452 0.88117838890672250951 0.87064808511558555715 0.86031252925668544318 0.85018132496110443430 0.84026280476710368816 0.83056407620623018406 0.82109107508636058892 0.81184862254623724187 0.80284048291148490950 0.79406941985436196862 
0.99413839049614549648 0.98242592774355119722 0.97074560971263901266 0.95911845764924019697 0.94756489669204735371 0.93610454940676701696 0.92475605800120774802 0.91353693926026746652 0.90246347394999093527 0.89155063032954706692 0.88081201965634636775 0.87025988026750733528 0.85990508598932291484 0.84975717422654850619 0.83982438904067446828 0.83011373475142458123 0.82063103599951425782 0.81138100071311269890 0.80236728296306403241 0.79359254322731476172 
0.99410668911909794154 0.98233117540048053851 0.97058884865875927339 0.95890138237694722001 0.94728979371036314827 0.93577421974917673886 0.92437372814059226567 0.91310616638524122468 0.90198805121418024200 0.89103449687485558606 0.88025917912161000256 0.86967433030877483446 0.85929076020655115187 0.84911789691509165223 0.83916384241761965423 0.82943543775927952577 0.81993833344715982836 0.81067706134363470838 0.80165510500034387054 0.79287496600832108040 
0.99406387969886378375 0.98220323608051451902 0.97037722714497165466 0.95860842948942470709 0.94691867602328116948 0.93532880773898519067 0.92385846842674457235 0.91252594692592292613 0.90134806764663322198 0.89034012683408481070 0.87951586964646277789 0.86888750163942995997 0.85846572761301531695 0.84825981080964751868 0.83827764595543474702 0.82852584042091548255 0.81900979868621182067 0.80973380621392232470 0.80070110968635543891 0.79191399131018436197 
0.99400947329470557001 0.98204066207774232122 0.97010839435118811913 0.95823643241249989444 0.94644767315435351929 0.93476386675673839299 0.92320539090147712979 0.91179108524507190836 0.90053814561234557523 0.88946207316838887813 0.87857667099072533912 0.86789407898946613340 0.85742483779643197117 0.84717797275504913568 0.83716109017355577748 0.82738047928273561471 0.81784121466285020219 0.80854725513948733084 0.79950153622097142048 0.79070605403140725720 
0.99394282469692296633 0.98184154458455996650 0.96977925576953927234 0.95778123265503312123 0.94587171742489539739 0.93407359523213895347 0.92240814317735442263 0.91089485754054388966 0.89955135638928862551 0.88839334923639790009 0.87743466215858212376 0.86668730553127715233 0.85616157182819707661 0.84586615224056116435 0.83580826270100339048 0.82599377187362099662 0.81642732554296726377 0.80711246346020437681 0.79805172602663498882 0.78924674921099491343 
0.99386310560534962821 0.98160343579403652736 0.96938585148737477226 0.95723752501319869790 0.94518436865805621760 0.93325065356956848905 0.92145872903525927189 0.90982884535046049113 0.89837907316786647094 0.88712530522933052968 0.87608132287592821452 0.86525890914886316452 0.85466799174451835164 0.84431680167799538772 0.83421203651627540143 0.82435901996777793954 0.81476185217519225823 0.80542354713172936709 0.79634615521437057684 0.78753086994948784394 
0.99376926753579153395 0.98132324149885985509 0.96892318937272681190 0.95659864725233101357 0.94437757862456428448 0.93228592135281929121 0.92034727404365179737 0.90858272165817155486 0.89701078570238601539 0.88564747563712897804 0.87450641496693548582 0.86359901644372993879 0.85293468432301688953 0.84252102621062641141 0.83236406171832655332 0.82246841930602299087 0.81283751605829390741 0.80347371767715169977 0.79437847774962988545 0.78555245650094407406 
0.99365999057474629907 0.98099707329288499125 0.96838501725234338302 0.95585629599883303875 0.94344137723505228088 0.93116817917349303801 0.91906172412835773766 0.90714398153618713838 0.89543387234637772387 0.88394739664986443639 0.87269784491095592216 0.86169605733610499243 0.85095070289319307832 0.84046855712316759224 0.83025476484038196467 0.82031307947969267502 0.81064607507480879178 0.80125532976895397219 0.79214158160605274706 0.78330485839004848625 
0.99353361204505552529 0.98062004384559009473 0.96776351034492702485 0.95500014225560481140 0.94236345514331887330 0.92988369397774250924 0.91758746176009842177 0.90549760801184131509 0.89363332549707219510 0.88201039370499456638 0.87064151069091988422 0.85953666509654091943 0.84870351279048372728 0.83814773454846824841 0.82787336104033992790 0.81788305869755784094 0.80817837499229372433 0.79875994471780420447 0.78962766051557897740 0.78078081158699907949 
0.99338802580494145467 0.98018597969949305959 0.96704883802617025435 0.95401730753534164098 0.94112860710487711291 0.92841567983405903774 0.91590682092245279122 0.90362566325400861533 0.89159142792507517505 0.87981934198212063958 0.86832113905118868402 0.85710557956865440765 0.84617894862373266296 0.83554550723988207928 0.82520788607495143552 0.81516741927790448141 0.80542442147900350502 0.79597841359439058806 0.78682830415145954550 0.77797253284178147226 
0.99322053728015902152 0.97968701112127032360 0.96622855452492084627 0.95289164275471360810 0.93971798590678790042 0.92674359733116362658 0.91399847884164375778 0.90150679615666384770 0.88928738096709825101 0.87735440724722502104 0.86571812396306024873 0.85438556550315503113 0.84336119489591065967 0.83264745971237597022 0.82224525674167892042 0.81215431086010514417 0.80237347805142611445 0.79290098402929420907 0.78373460965408714429 0.77487183318907804086 
0.99302764947457999867 0.97911297298050870008 0.96528672619752919903 0.95160272305180348962 0.93810809643639725408 0.92484224474216292222 0.91183670095629465457 0.89911566156390398952 0.88669689253943084761 0.87459278207662127791 0.86281138405067303587 0.85135736358499480847 0.84023280574437897439 0.82943787997203211049 0.81897137031928446405 0.80883108936940983913 0.79901419583730071139 0.78951743481727176821 0.78033731724651567152 0.77147025232590304977 
0.99280473711222994027 0.97845050512865516801 0.96420265423288620266 0.95012442681857367521 0.93626943204483437100 0.92268058424479559854 0.90939041867746872594 0.89642225660322705227 0.88379174555010098224 0.87150844446915509689 0.85957726657801536430 0.84799969904177108226 0.83677478452457942915 0.82589988411209047658 0.81537125519401532081 0.80518448046094881487 0.79533478111109412456 0.78581724215597459349 0.77662697218880050176 0.76775921497105947822 
0.99254553095791642203 0.97768165618899527392 0.96294895878678710144 0.94842289794477041553 0.93416462067957151127 0.92022024151471459863 0.90662213290555826450 0.89339120062143428935 0.88053938858859159833 0.86807198367188265209 0.85598953875046146500 0.84428938147949494919 0.83296674920007773846 0.82201561675773393567 0.81142928588373819387 0.80120079616927653010 0.79132320599015337770 0.78178978050673220146 0.77259411438165281893 0.76373020937716751266 
0.99224126148835900540 0.97678162988262240418 0.96148862678049562547 0.94645358549414959626 0.93174591121396577176 0.91741362822893346429 0.90348667080861599921 0.88998102438836035333 0.87690262451094913576 0.86425056287932267018 0.85201952327245356056 0.84020153892567117637 0.82878721403850241778 0.81776654783502944479 0.80712947541392698891 0.79686621234226628907 0.78696746617350932240 0.77742455949914635038 0.76822949545391072679 0.75937498683833382085 
0.99187914660125731103 0.97571497507264037807 0.95977033295842428817 0.94415690603736668329 0.92895181045320840418 0.91420168937843704349 0.89992989771160991630 0.88614360161244165592 0.87283952218752147711 0.86000812006200699766 0.84763645253435926374 0.83571003691223466614 0.82421402019323153354 0.81313388512995343760 0.80245585559467424996 0.79216711161235175975 0.78225588686247160553 0.77271149586243459417 0.76352432109651080516 0.75468577931342806231 
0.99143949644528694964 0.97442879084825639868 0.95772082394319368870 0.94145189524368322331 0.92570273518306411820 0.91051142111999805451 0.89588762904694529965 0.88182396216227565411 0.86830374256468811911 0.85530594264682380246 0.84280812989074171959 0.83078813599567491455 0.81922494469223716695 0.80809911689687796699 0.79739295022246448053 0.78709049164999356218 0.77717747380159096782 0.76764121599160795029 0.75847051375627017045 0.74965553022196118604 
0.99088954477691848499 0.97283986793190602160 0.95523227672241028952 0.93822711581110807000 0.92189581391536679078 0.90625363087154675590 0.89128523519389724061 0.87696087542502765277 0.86324554326213276401 0.85010377806985903959 0.83750198838611034091 0.82540943248748632755 0.81379850568316458581 0.80264468754285611674 0.79192633674831147683 0.78162443096356726269 0.77172230070229008714 0.76220538054613651280 0.75306098771500140643 0.74427813120751062925 


==> test/10/zz10z0.txt <==
0.00381705849747288528 0.00375604581520816742 0.00367580201380471924 0.00357679835329192345 0.00345960494227711074 0.00332488501331430287 0.00317338876613414405 0.00300594692856538193 0.00282346417067624476 0.00262691248935857484 0.00241732466002310626 0.00219578783079524970 0.00196343731381132605 0.00172145060879676064 0.00147104167662840258 0.00121345546534352608 0.00094996267814983679 0.00068185476235663905 0.00041043908963668855 0.00013703429144455378 
0.00383665689386202078 0.00377527693434689905 0.00369456187291406597 0.00359498810379394167 0.00347713146022510591 0.00334166133153165424 0.00318933435652274692 0.00302098784888575611 0.00283753309410477708 0.00263994863737637307 0.00242927365991549423 0.00220660151855131721 0.00197307350184196739 0.00172987283595055284 0.00147821895574492082 0.00121936204125233823 0.00095457780674934514 0.00068516251928339169 0.00041242821510887250 0.00013769807614152652 
0.00387596205398681734 0.00381384315540334463 0.00373218043971070522 0.00363146072874467049 0.00351227146329771830 0.00337529449606445604 0.00322129947953943329 0.00305113701635011765 0.00286573171948073697 0.00266607530612664916 0.00245321982371117997 0.00222827108165255666 0.00199238233905466933 0.00174674827741856230 0.00149259926914839113 0.00123119593717156066 0.00096382398831181264 0.00069178929291870996 0.00041641317537388292 0.00013902787415420655 
0.00393519161342056455 0.00387195319356895646 0.00378885600178073805 0.00368640290817631461 0.00356519916815664206 0.00342594570988902138 0.00326943204922041037 0.00309652901749453814 0.00290818146134140141 0.00270540104393830836 0.00248925924715002068 0.00226088064529305667 0.00202143649530558966 0.00177213866552063701 0.00151423390625851986 0.00124899844997370052 0.00097773291640763449 0.00070175748870575253 0.00042240731931374235 0.00014102811925562289 
0.00401467429521018462 0.00394992200367118036 0.00386488746566698155 0.00376009573402321480 0.00363617659126351609 0.00349385712611457663 0.00333395398995865689 0.00315736554306622185 0.00296506406445201914 0.00275808816113516393 0.00253753547565753945 0.00230455575706405924 0.00206034433135399717 0.00180613598309987424 0.00154319924039135123 0.00127283104005708643 0.00099635173863927098 0.00071510042618292303 0.00043043049391971148 0.00014370540281016580 
0.00411485268268342932 0.00404817306023859923 0.00396067612319278995 0.00385291597098605257 0.00372555433675962914 0.00357935221334711043 0.00341516124143341916 0.00323391510035967236 0.00303662109226528892 0.00282435206049278355 0.00259823873728091004 0.00235946257595164586 0.00210924908994646748 0.00184886169513351199 0.00157959603214992330 0.00130277473122402234 0.00101974257190944008 0.00073186198346695619 0.00044050882737201518 0.00014706840087549462 
0.00423628699903927635 0.00416724143140700075 0.00407672799587952862 0.00396533768996858507 0.00383377257144184051 0.00368283614908081897 0.00351342366206823737 0.00332651252467376429 0.00312315314375668064 0.00290446025128977435 0.00267160483702166872 0.00242580671951514882 0.00216832775734671600 0.00190046567533778228 0.00162354846185080786 0.00133892928077964063 0.00104798183430751036 0.00075209610840344698 0.00045267443122589893 0.00015112777419529170 
0.00437965996510555813 0.00430777767047060053 0.00421365673894974393 0.00409793422156691598 0.00396136210995833016 0.00380479614946608409 0.00362918473308494662 0.00343555819251047069 0.00322501870679788895 0.00299873096388795753 0.00275791364000083734 0.00250383170774056644 0.00223778954458746411 0.00196112478702009218 0.00167520285913588525 0.00138141209573622087 0.00108115937613751539 0.00077586618461342269 0.00046696501493284100 0.00015589603887506513 
0.00454578282417608844 0.00447055254642010191 0.00437218706788193058 0.00425138034739100563 0.00410894549735847398 0.00394580160574023800 0.00376296092829499088 0.00356151680548528462 0.00334263252703645214 0.00310753125746333556 0.00285748705135315450 0.00259381692685881375 0.00231787392624247966 0.00203104106901923469 0.00173472609193641922 0.00143035686689184285 0.00111937738989290872 0.00080324423897988649 0.00048342340501697782 0.00016138740524719280 
0.00473560263787688521 0.00465646262315179329 0.00455315863876687345 0.00442645460275669853 0.00427723792634431953 0.00410650384784139611 0.00391534056886949297 0.00370491557409922305 0.00347646333839930028 0.00323127448757578239 0.00297068638108963093 0.00269607502209905309 0.00240884816450440608 0.00211043947087795032 0.00180230357269871235 0.00148591189000182194 0.00116274907756239122 0.00083430997639623718 0.00050209696090799168 0.00016761758234392130 
0.00495021096566224204 0.00486653666954331692 0.00475753026127706969 0.00462404149852459114 0.00446704775742070258 0.00428763529041153828 0.00408698192524236011 0.00386634158364281650 0.00362703076488574616 0.00337041697335085976 0.00309790896333053851 0.00281094861594336203 0.00251100423879813952 0.00219956507728944622 0.00187813683797865639 0.00154823804285434178 0.00121139705395859726 0.00086914962813467974 0.00052303687987482995 0.00017460354556442253 
0.00519085403511981326 0.00510194282808216267 0.00498638423827349377 0.00484513337264389551 0.00467927631440236830 0.00449000763114168998 0.00427861025804558617 0.00404643807034393756 0.00379490116415001372 0.00352545367761136893 0.00323958388293830220 0.00293880623954572004 0.00262465509745534158 0.00229867976150304344 0.00196244065907212736 0.00161750638947829261 0.00126545146728297675 0.00090785460230905434 0.00054629738489222633 0.00018236326560336111 
0.00545894447603947463 0.00536399636939202673 0.00524093049109084115 0.00509083143937511754 0.00491491649640318860 0.00471450866170726977 0.00449101340545435702 0.00424589927553733777 0.00398068214375900224 0.00369691269000629614 0.00339616665126558481 0.00308003736184587302 0.00275013014997446334 0.00240805821219525771 0.00205543964732851723 0.00169389538870372454 0.00132504782338596053 0.00095051992892633520 0.00057193479178166049 0.00019091539756015697 
0.00575607460034771763 0.00565416768235563281 0.00552250991732272743 0.00536234539736254404 0.00517504957012799704 0.00496209711382984611 0.00472503542652723176 0.00446546348259206031 0.00418501544534235874 0.00388534828738923334 0.00356813267027186916 0.00323504640659772608 0.00288776992840138408 0.00252798328997500855 0.00215736432934296105 0.00177758769462212627 0.00139032450863080226 0.00099724249822866575 0.00060000645574792230 0.00020027893041576301 
0.00608403101037078772 0.00597408984236005598 0.00583259609848189604 0.00566099066262433070 0.00546083927291640334 0.00523379479695688585 0.00498156770423266015 0.00470590378296132077 0.00440856786762913906 0.00409133234393639720 0.00375596933583493588 0.00340424566587177544 0.00303791986705833792 0.00265874068996043138 0.00226844668544619625 0.00186876655181101442 0.00146142001828645628 0.00104811909960960390 0.00063056960256559897 0.00021047279877073644 
0.00644480991232218841 0.00632556457823189519 0.00617279397162047525 0.00598818188173647764 0.00577352206195639456 0.00553067509684863901 0.00526153681048520481 0.00496801607739143138 0.00465201989827647867 0.00431544388489227965 0.00396016666325970084 0.00358804705399610405 0.00320092318399976036 0.00280061291736218281 0.00238891517067038204 0.00196761180888927736 0.00153846991309440368 0.00110324427935769537 0.00066368005613413384 0.00022151546087231989 
0.00684063172120086098 0.00671056458662486113 0.00654483332803162867 0.00634542083074470659 0.00611439199632406519 0.00585384671799607861 0.00556588836346809303 0.00525260381784272389 0.00491605176319306805 0.00455825663409654015 0.00418120637831548205 0.00378685270285317697 0.00337711289758241273 0.00295387262481815660 0.00251898927098387218 0.00207429559998130886 0.00162160354584418766 0.00116270804859263917 0.00069939088174092185 0.00023342444945672868 
0.00727395204297183549 0.00713122871903505619 0.00695055392313647432 0.00673427611688667219 0.00648477837459907839 0.00620443141534350335 0.00589556610754835529 0.00556045906731830568 0.00520132670255652688 0.00482032450998532216 0.00441954951305251111 0.00400104448151869952 0.00356680307865855310 0.00311877541334415432 0.00265887368846564470 0.00218897777420790042 0.00171094062170839894 0.00122659348742775159 0.00073775097278018487 0.00024621590467040178 
0.00774746334457629155 0.00758984432340705905 0.00739187752859254109 0.00715635133906643121 0.00688601396984207803 0.00658353446123050457 0.00625148558406351390 0.00589233964132562099 0.00550847146972940384 0.00510216519023571138 0.00467562268239054071 0.00423097263151056037 0.00377027952218895318 0.00329555226143426333 0.00280875229532664885 0.00231180118667625046 0.00180658767935375371 0.00129497430662978250 0.00077880361728166524 0.00025990410111509490 
0.00826407666247763392 0.00808880770142433869 0.00787076052876019977 0.00761323774094442747 0.00731939170447229968 0.00699220687567293168 0.00663450212614957301 0.00624894244419125708 0.00583805434479975783 0.00540424209883757709 0.00494980339476338866 0.00447694383994404633 0.00398779011715243246 0.00348440181487729393 0.00296878204473043084 0.00244288699781669214 0.00190863460240058101 0.00136791244245596097 0.00082258508860159863 0.00027450098362340685 


==> test/10/zz10z1.txt <==
0.08481930513860808096 0.08033486327543297445 0.07586965253139660303 0.07142320164646953629 0.06699494051204447909 0.06258420589556737412 0.05819024759730759971 0.05381223488943638611 0.04944926310188550722 0.04510036023776312075 0.04076449352165853468 0.03644057580544629582 0.03212747177699010886 0.02782400393656452725 0.02352895832329271117 0.01924108998913739987 0.01495912823089090571 0.01068178160124390319 0.00640774272852364084 0.00213569298127555670 
0.08479970674221895544 0.08031563215629426711 0.07585089267228727061 0.07140501189596755449 0.06697741399409651297 0.06256742957735006438 0.05817430200691901809 0.05379719396911603058 0.04943519417845698705 0.04508732408974534811 0.04075254452176615971 0.03642976211769025086 0.03211783558895950352 0.02781558170941075131 0.02352178104417620638 0.01923518341322861397 0.01495451310229140539 0.01067847384431715348 0.00640575360305145874 0.00213502919657858467 
0.08476040158209423303 0.08027706593523789569 0.07581327410549068557 0.07136853927101687034 0.06694227399102395393 0.06253379641281729684 0.05814233688390239158 0.05376704480165174493 0.04940699555308110391 0.04506119742099513881 0.04072859835797051214 0.03640809255458904437 0.03209852675174681286 0.02779870626794276461 0.02350740073077275949 0.01922334951730940780 0.01494526692072895187 0.01067184707068184746 0.00640176864278645726 0.00213369939856590920 
0.08470117202266058687 0.08021895589707235541 0.07575659854342073340 0.07131359709158528737 0.06688934628616510780 0.06248314519899282604 0.05809420431422146480 0.05372165280050739122 0.04936454581122051710 0.04502187168318356331 0.04069255893453174733 0.03637548299094858079 0.03206947259549592505 0.02777331587984072092 0.02348576609366266610 0.01920554700450730415 0.01493135799263316070 0.01066187887489481942 0.00639577449884660195 0.00213169915346449277 
0.08462168934087116456 0.08014098708697031670 0.07568056707953466078 0.07123990426573854895 0.06681836886305836387 0.06241523378276739309 0.05802968237348334751 0.05366081627493581030 0.04930766320810999609 0.04496918456598682223 0.04064428270602432614 0.03633180787917764110 0.03203056475944757175 0.02773931856226154180 0.02345680075952987637 0.01918171441442394903 0.01491273917040154655 0.01064853593741767017 0.00638775132424064269 0.00212902186990995270 
0.08452151095339810460 0.08004273603040307217 0.07558477842200905794 0.07114708402877588378 0.06672899111756244728 0.06232973869553504881 0.05794847512200875655 0.05358426671764249249 0.04923610618029684166 0.04490292066662928544 0.04058357944440105919 0.03627690106029015510 0.03198166000085517907 0.02769659285022797041 0.02342040396777135894 0.01915177072325704652 0.01488934833713140282 0.01063177438013365381 0.00637767299078835243 0.00212565887184462850 
0.08440007663704252039 0.07992366765923494820 0.07546872654932257340 0.07103466230979366136 0.06662077288288052734 0.06222625475980158444 0.05785021270137415128 0.05349166929332858922 0.04914957412880562038 0.04482281247583244643 0.04051021334466042845 0.03621055691672678961 0.03192258133345503984 0.02764498887002380181 0.02337645153807055634 0.01911561617370149263 0.01486110907473337135 0.01061154025519718894 0.00636550738693448821 0.00212159949852483909 
0.08425670367097656821 0.07978313142017166848 0.07533179780625268163 0.07090206577819570255 0.06649318334436436773 0.06210429475941663113 0.05773445163035772348 0.05338262362549210660 0.04904770856576456256 0.04472854176323438902 0.04042390454168139774 0.03613253192850150730 0.03185311954621442704 0.02758432975834159556 0.02332479714078556851 0.01907313335874498764 0.01482793153290342357 0.01058777017898725366 0.00635121680322756500 0.00211683123384507092 
0.08409058081190640133 0.07962035654422255915 0.07517326747732087922 0.07074861965237196071 0.06634559995696455437 0.06196328930314279337 0.05760067543514795635 0.05325666501251753726 0.04893009474552622445 0.04461974146965919097 0.04032433113032922456 0.03604254670938338706 0.03177303516455953075 0.02751441347634255713 0.02326527390798513450 0.01902418858758943981 0.01478971351914808510 0.01056039212462083106 0.00633475841314345457 0.00211133986747295051 
0.08390076099820609201 0.07943444646749128757 0.07499229590643637089 0.07057354539700665119 0.06617730752797904015 0.06180258706104191369 0.05744829579457374352 0.05311326624390385470 0.04879626393416362090 0.04449599823954698830 0.04021113180059294329 0.03594028861414331338 0.03168206092629775178 0.02743501507448396770 0.02319769642722294134 0.01896863356447954507 0.01474634183147867719 0.01052932638720453611 0.00631608485725247346 0.00210510969037623358 
0.08368615267042120442 0.07922437242110028088 0.07478792428392666558 0.07037595850123914976 0.06598749769690298583 0.06162145561847213321 0.05727665443820120772 0.05295184023436058651 0.04864569650767745085 0.04435685575377217027 0.04008390921835226772 0.03582541502029919223 0.03157990485200418834 0.02734588946807259974 0.02312186316194310767 0.01890630741162712194 0.01469769385508255637 0.01049448673546615404 0.00629514493828567303 0.00209812372715574569 
0.08344550960096418224 0.07898896626256195208 0.07455907030693069426 0.07015486662712032417 0.06577526913992176594 0.06141908327774232845 0.05708502610539828437 0.05277174374765976339 0.04847782610841350898 0.04420181904951195340 0.03994223429874475817 0.03569755739669707578 0.03146625399334717493 0.02724677478385917687 0.02303755934084978155 0.01883703906500329428 0.01464363944175828269 0.01045578176129185154 0.00627188443326831720 0.00209036400711682053 
0.08317741916004511848 0.07872691272125260931 0.07430452405411382133 0.06990916856038956184 0.06553962895792139753 0.06119458224717715805 0.05687262295798991424 0.05257228254246670840 0.04829204512880485439 0.04403036003711732760 0.03978565153041775659 0.03555632627439715698 0.03134077894082826221 0.02713739633316714084 0.02294456035259354043 0.01876065006577800481 0.01458404308565540777 0.01041311643467464527 0.00624624702637893107 0.00208181187516004148 
0.08288028903573754769 0.07843674140828961472 0.07402294462788251705 0.06963765460240267657 0.06527949588419708349 0.06094699379505504055 0.05663860093691743675 0.05235271833541237790 0.04808771182722185872 0.04384192443973475989 0.03961368551141178362 0.03540131722964559580 0.03120313916240158997 0.02701747125538760466 0.02284263567057927269 0.01867695775985973861 0.01451876640041066709 0.01036639386537238812 0.00621817536241271122 0.00207244834230444885 
0.08255233262571518016 0.07811681924828589585 0.07371285844672396947 0.06933900933714141901 0.06499370618140920541 0.06067529611192847006 0.05638206865921243510 0.05211227803504352857 0.04786415940493546350 0.04363594038318794471 0.03942584884584906385 0.03523211797037185261 0.03105298922374491455 0.02688671385540241168 0.02273155331447622787 0.01858577890267100463 0.01444767089075512691 0.01031551726399153150 0.00618761221559508377 0.00206225447394949371 
0.08219155372376450719 0.07776534451241473578 0.07337266057358604598 0.06901181811802986621 0.06468102339236973808 0.06037841581203724078 0.05610209955296042300 0.05185016574061391409 0.04762070737428855671 0.04341182884223245692 0.03922165151842468833 0.03504831658224787094 0.03088998590680377618 0.02674484162800090312 0.02261108482925225718 0.01848693364559289912 0.01437062099594730094 0.01026039208424352894 0.00615450176202660387 0.00205121181184792683 
0.08179573191488655193 0.07738034450402248021 0.07300062121717554309 0.06865457916902224789 0.06434015345800270236 0.06005524419089044302 0.05579774799997812978 0.05156557800016314114 0.04735667550937245479 0.04316901609302861015 0.03900061180336925754 0.03484951093339114236 0.03071379619322142651 0.02659158192054520212 0.02248101072893897434 0.01838024985450104065 0.01428748736319765053 0.01020092831500868380 0.00611879093641987462 0.00203930282326353742 
0.08136241159311639881 0.07695968037161304842 0.07259490062207143990 0.06826572388288099091 0.06396976707972831799 0.05970465949354359508 0.05546807025589840789 0.05125772275068807282 0.04707140057000945566 0.04290694821714022278 0.03876226866863256154 0.03463531915472591038 0.03052410601214556110 0.02642667913201945940 0.02234112631145743558 0.01826556768027463862 0.01419815028733358887 0.01013704287617367243 0.00608043084538066516 0.00202651136804988261 
0.08088890029151278582 0.07650106476724190252 0.07215357701661617718 0.06784364866070199951 0.06356853148448603219 0.05932555644765723224 0.05511215077938384777 0.05092584217668130048 0.04676425580283705835 0.04262510753689026377 0.03850619549929489710 0.03440539100473440082 0.03032062956861548281 0.02624990228392963879 0.02219124770459667689 0.01814274426780648070 0.01410250322968837136 0.01006866205697173541 0.00603937820087924356 0.00201282317160520917 
0.08037228697361238627 0.07600210138922544600 0.07167469401644936677 0.06738676225882479776 0.06313515374985655126 0.05891688403321549555 0.05472913423729840188 0.05056923937381619522 0.04643467292776719962 0.04232303062828886298 0.03823201478692247329 0.03415941979630127134 0.03010311897365232359 0.02606105273048687360 0.02203121795519312129 0.01801165845666621163 0.01400045630664167873 0.00999572392114565604 0.00599559672955936752 0.00199822628909691663 


==> test/10/zz10z2.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz10z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz10z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz11z0.txt <==
0.00510174281601443597 0.01513425482895896547 0.02472545332000519736 0.03371548225898545609 0.04203336238951924098 0.04966422847533904367 0.05662373601431167081 0.06294187408920275117 0.06865378632180728358 0.07379495025499378802 0.07839883947982523305 0.08249592636248490041 0.08611337764329250744 0.08927508970680617106 0.09200187598618449203 0.09431170956744866496 0.09621997308338557653 0.09773969476907672094 0.09888176505025828011 0.09965513865698999441 
0.00453415153295941634 0.01349245426804402542 0.02214891407892538924 0.03036780272447621096 0.03806892224314619572 0.04521467353980451742 0.05179578937354400309 0.05781999060508238170 0.06330417946121535966 0.06826949325768370824 0.07273834490919614537 0.07673273936094783532 0.08027337172079458683 0.08337918870031901797 0.08606721684052197341 0.08835253960566474829 0.09024835446262162442 0.09176607142412400442 0.09291543374442379211 0.09370465436600333708 
0.00407656058073862290 0.01215249663133233064 0.02000994600317613364 0.02753789231684780972 0.03465985031878477535 0.04132975406718891048 0.04752475733497749794 0.05323811949636744756 0.05847344766028810675 0.06324049840532955380 0.06755230753832788815 0.07142331445131563927 0.07486818117861890332 0.07790107653315336833 0.08053526306991980188 0.08278287755206660548 0.08465483373731221006 0.08616080272037389409 0.08730924413730950517 0.08810747391579186460 
0.00369615473940137010 0.01103102567337054668 0.01820048098559900324 0.02511397022095411893 0.03170283264795620282 0.03791973507518881653 0.04373536640280965143 0.04913428238512179691 0.05411099327824020477 0.05866674516501854675 0.06280707238747021415 0.06654002972736801358 0.06987496200921194944 0.07282167318375577791 0.07538988135393719092 0.07758887379536960616 0.07942730021418684117 0.08091306158274966243 0.08205326616864837275 0.08285423460880306235 
0.00337318744289767138 0.01007497033714950183 0.01664698204489521716 0.02301467493341341833 0.02911777497689705882 0.03491098718280048058 0.04036269081595043190 0.04545265036306991857 0.05016949790253235480 0.05450841658903415182 0.05846920711916640118 0.06205477006147425839 0.06526996394710521399 0.06812077283872058908 0.07061371536670361937 0.07275543606128771768 0.07455243174131581663 0.07601087722778956945 0.07713652434573113614 0.07793465565661389371 
0.00309481213793748799 0.00924868618743458076 0.01529780192341895391 0.02117997249090728881 0.02684260514341810927 0.03224374786316566016 0.03735175931512171171 0.04214413034867507679 0.04660593137978517181 0.05072821616941936007 0.05450656943868698034 0.05793987945225739788 0.06102935087901419087 0.06377773885731775894 0.06618877121286897980 0.06826672334176180079 0.07001611346199915209 0.07144149124136160711 0.07254729832987275029 0.07333778411356979554 
0.00285218705935518261 0.00852716035123236328 0.01411556697043872023 0.01956480796337867201 0.02482892524270239806 0.02986963981132236684 0.03465646823269572657 0.03916618033672351895 0.04338188109851388863 0.04729194727017114325 0.05088897501390469980 0.05416882742985407867 0.05712982125937648287 0.05977206049866733151 0.06209690728569272622 0.06410657263089135360 0.06580380752355739771 0.06719167594578488723 0.06827339361882850399 0.06905221884934328869 
0.00263896280760605572 0.00789220118770097429 0.01307249764372489347 0.01813476714946624796 0.02303864805269046148 0.02774941790672567909 0.03223829346761534348 0.03648224166700939769 0.04046346540737561642 0.04416871679884660368 0.04758855591690657610 0.05071663399387778270 0.05354904622997033042 0.05608377459228246903 0.05832022480034332323 0.06025885237255360072 0.06190086805555414240 0.06324801139939204009 0.06430238135031310365 0.06506631361003757663 
0.00245042579097412474 0.00733018394824058554 0.01214745526729362965 0.01686311493807099438 0.02144148191186753122 0.02585109029527451682 0.03006504606403060526 0.03406102745632307027 0.03782102206513259651 0.04133089860093304424 0.04457989786099712803 0.04756010639878014562 0.05026595507434464954 0.05269376684014895340 0.05484136495084449697 0.05670774400342559751 0.05829280092671349639 0.05959712024591595769 0.06062180677299428694 0.06136835864575505145 
0.00228298219902398633 0.00683065354699362824 0.01132402453913806083 0.01572875542365659643 0.02001307436143419383 0.02414841529847426560 0.02810977303690953555 0.03187580002911966776 0.03542869679589867593 0.03875395767875588343 0.04184003052736875311 0.04467793866590105689 0.04726090082847912710 0.04958397274312422581 0.05164372415946009293 0.05343795776359081678 0.05496547140195831571 0.05622586188456404205 0.05721936684999304190 0.05794674030481673788 
0.00213383165715218129 0.00638542350157188243 0.01058923391860835603 0.01471480785598314016 0.01873364481173836124 0.02261972350027882314 0.02634983075601355501 0.02990370282734741703 0.03326400741058657684 0.03641620479082303963 0.03934832790382094408 0.04205071690897622949 0.04451573683054649982 0.04673749914440877146 0.04871160118028083907 0.05043489148951930956 0.05190526503296492150 0.05312148904038886676 0.05408305843759705911 0.05479007856660212533 
0.00200075258516504029 0.00598797488353337241 0.00993267977774034069 0.01380759726992922265 0.01758697352925726182 0.02124700313488914194 0.02476612365951844780 0.02812517311366989625 0.03130742522827719559 0.03429852617012872640 0.03708635938811568472 0.03966086423563641716 0.04201383044032187819 0.04413868582368351418 0.04603028992773514766 0.04768474198124070251 0.04909920819999321479 0.05027177080642945828 0.05120129929340430652 0.05188734321341331723 
0.00188195638513965406 0.00563304366965622361 0.00934591303889039694 0.01299592791673613579 0.01655964890047232491 0.02001519185050201766 0.02334248763350117370 0.02652344073953656969 0.02954199421872356901 0.03238411527329900647 0.03503771924287658185 0.03749255020513186237 0.03974003487142106078 0.04177312378226823164 0.04358613072573549324 0.04517457830771501315 0.04653505497933788787 0.04766508669193145198 0.04856302471617739147 0.04922794998240489356 
0.00177598567087700835 0.00531633037106147687 0.00882200079142889462 0.01227055245765261947 0.01564050230539391559 0.01891162773314541620 0.02206519428444768394 0.02508410799225162940 0.02795299563378149735 0.03065822146146713820 0.03318785210495975302 0.03553158247059337582 0.03768063505796227786 0.03962764370823283061 0.04136653088522356664 0.04289238554454596897 0.04420134671771179524 0.04529049626578104948 0.04615776289696894852 0.04680183849730223944 
0.00168164159818390995 0.00503429135228378524 0.00835520729811108087 0.01162377881705154922 0.01482018013030529831 0.01792562249223801640 0.02092255377889252338 0.02379480131124075623 0.02652765886268364584 0.02910792283382831677 0.03152388524490194743 0.03376529251431958922 0.03582327918160178176 0.03769028510747726018 0.03935996356237995292 0.04082708626753345921 0.04208745008118239955 0.04313778875651191197 0.04397569210861508593 0.04459953404354551759 
0.00159793096775875422 0.00478398614177868216 0.00794075823168009266 0.01104917538213720171 0.01409081690653773110 0.01704812832660883640 0.01990459702764364736 0.02264488461113521589 0.02525491567188401648 0.02772192576626057031 0.03003447352650010643 0.03218242316018120330 0.03415690404664799978 0.03595025397769448239 0.03755595198928551870 0.03896854588202556396 0.04018357858297236934 0.04119751657046917537 0.04200768273743394482 0.04261219534515008761 
0.00152402709883117876 0.00456296401539210087 0.00757466410469341198 0.01054134757327942866 0.01344578378709958104 0.01627147688001595247 0.01900282139393802763 0.02162522443377244002 0.02412519344745659225 0.02649039103282982074 0.02870965993465674285 0.03077302255325714206 0.03267165986711449005 0.03439787476736713701 0.03594504453504211716 0.03730756668831089473 0.03848080179821241481 0.03946101620495846146 0.04024532692550149976 0.04083165046600904791 
0.00145924051100503830 0.00436917871626512841 0.00725358659842201357 0.01009576701918751991 0.01287949378856522060 0.01558917401241739949 0.01820998723432004987 0.02072799828255994514 0.02313024265134005705 0.02540478498294540532 0.02754075262603994032 0.02952834725107611816 0.03135883810118569870 0.03302454068961743067 0.03451878469520490433 0.03583587453796349687 0.03697104571660800310 0.03792041952565072122 0.03868095829360461424 0.03925042283207432620 
0.00140299673992888454 0.00420092374024136697 0.00697473655354201045 0.00970864011648341595 0.01238725033555638025 0.01499573814676839929 0.01751995524836482895 0.01994653881080723709 0.02226299389239826815 0.02445775362157178931 0.02652021833548151575 0.02844077572382172625 0.03021080459693475592 0.03182266519471197569 0.03326967901819664897 0.03454610105173017143 0.03564708700460529622 0.03656865788743186158 0.03730766389119181264 0.03786174918776503279 
0.00135481944839801766 0.00405678295122943993 0.00673579575902123404 0.00937680655764774190 0.01196512929040849382 0.01448657299073497287 0.01692755680156362089 0.01927520781990594081 0.02151744048587397873 0.02364301727546197149 0.02564159137049257242 0.02750373271179446660 0.02922093936801961611 0.03078563647409909496 0.03219116513113955830 0.03343176364615521590 0.03450254336265118349 0.03539946112827968561 0.03611929019596572116 0.03665959108641094616 


==> test/10/zz11z1.txt <==
0.00148208430472702968 0.00444727774171887764 0.00741554706836030069 0.01038894760339242017 0.01336954187972073417 0.01635940278642081594 0.01936061697845129978 0.02237528864629422312 0.02540554374826565001 0.02845353481875283544 0.03152144647302902725 0.03461150172753264115 0.03772596923205647629 0.04086717144546878761 0.04403749363876036799 0.04723939330281941990 0.05047540893414969448 0.05374816601794593640 0.05706037588602350802 0.06041481929207673240 
0.00149128251245147754 0.00447487352694777001 0.00746154364718133040 0.01045334942008597882 0.01345235317726427640 0.01646062548977581322 0.01948024776541022393 0.02251331502977340845 0.02556193892962062286 0.02862825098838216176 0.03171440612469520609 0.03482258640638205560 0.03795500494016262882 0.04111390966704925320 0.04430158660426472550 0.04752036168034525637 0.05077259964579138030 0.05406069745017747646 0.05738706774973854202 0.06075410564625827181 
0.00149945473058258911 0.00449939020643939577 0.00750240457333127553 0.01051055325250587792 0.01352589591947456725 0.01655049823000798517 0.01958643356364039509 0.02263578477776856737 0.02570064595206131286 0.02878312408046000345 0.03188534063098759364 0.03500943283313771165 0.03815755445516265387 0.04133187567830082926 0.04453458143090413546 0.04776786716850542347 0.05103393051849307999 0.05433495638723405408 0.05767309201649484934 0.06105040714946489283 
0.00150660093402207136 0.00452082799489594758 0.00753813118719850062 0.01056056309713169356 0.01359017901812013818 0.01662903794714113218 0.01967920348137480041 0.02274274456559914268 0.02582173602039608204 0.02891825875040893862 0.03203439948565746376 0.03517224984001859206 0.03833390436904939719 0.04152145716008728837 0.04473699627254557054 0.04798259504427922900 0.05126029887244148292 0.05457210556377079663 0.05791993677954188069 0.06130559763658312983 
0.00151272194463181729 0.00453918965192382992 0.00756872908343508583 0.01060338893070224622 0.01364521910873315452 0.01669627105906160494 0.01975859784911851089 0.02283425398285714517 0.02592529481351494441 0.02903377541512220522 0.03216174872121473072 0.03531126267222979564 0.03848435602092910995 0.04168305232045339120 0.04490935145491165015 0.04816521786362439744 0.05145256436322279830 0.05477323021586576884 0.05812895190131867063 0.06152132507710096621 
0.00151781913721318429 0.00455447958473247441 0.00759420656391576656 0.01063904443350905532 0.01369103742704861661 0.01675222933125362218 0.01982466287318050691 0.02291037870319598269 0.02601141383568435564 0.02912979937535021407 0.03226755731184946518 0.03542669610675674985 0.03860920472198389047 0.04181704464588553022 0.04505213936302320671 0.04831636059208387762 0.05161151050095947462 0.05493929903515079594 0.05830131553276606676 0.06169899405497068778 
0.00152189415670162887 0.00456670298587710626 0.00761457315398644287 0.01066754481236958235 0.01372765683469863440 0.01679694596572377241 0.01987744560915396044 0.02297118412106191263 0.02608018245067627097 0.02920645093874479209 0.03235198504407615222 0.03551875972096383421 0.03870872211436421351 0.04192378217808171575 0.04516580075921176191 0.04843657464072845253 0.05173781801338044745 0.05507113989101179718 0.05843801713962418903 0.06183976312552062760 
0.00152494866041785054 0.00457586504808788364 0.00762983825378331631 0.01068890482728419335 0.01375509913365256104 0.01683045208778887608 0.01991698947664965330 0.02301672972122144681 0.02613168090721397843 0.02926383688487651374 0.03241517220474646882 0.03558763561865825598 0.03878314183642742746 0.04200356119286544759 0.04525070685501376283 0.04852631919823778561 0.05183204702082200993 0.05516942537589175632 0.05853985000919825765 0.06194454873534036704 
0.00152698409729974259 0.00458197029227325886 0.00764000998577474971 0.01070313710933132323 0.01377338278483856808 0.01685277377512950023 0.01994333048843436110 0.02304706437996023941 0.02616597457208169608 0.02930204348880078441 0.03245723127137492559 0.03563346871249529341 0.03883264841982182747 0.04205661390193891902 0.04530714626973998682 0.04858594827638694491 0.05189462549577798095 0.05523466458253496747 0.05860740878593669739 0.06201403122031712289 
0.00152800153380760508 0.00458502203793066838 0.00764509428771110132 0.01071025083942781127 0.01378252112124090691 0.01686392973945620780 0.01995649432199806880 0.02306222273810342935 0.02618310951235179596 0.02932113122687002651 0.03247824067945715570 0.03565635954012615766 0.03885736922842565610 0.04208309972532846971 0.04533531604562035522 0.04861570214179199850 0.05192584210336805700 0.05526719867253343521 0.05864108933169646237 0.06204866053661831082 
0.00152800153380761765 0.00458502203793070568 0.00764509428771116724 0.01071025083942791015 0.01378252112124102834 0.01686392973945635351 0.01995649432199823187 0.02306222273810363405 0.02618310951235204229 0.02932113122687031101 0.03247824067945750959 0.03565635954012656011 0.03885736922842610019 0.04208309972532900400 0.04533531604562095196 0.04861570214179265770 0.05192584210336879252 0.05526719867253428176 0.05864108933169744770 0.06204866053661946268 
0.00152698409729978032 0.00458197029227337595 0.00764000998577494747 0.01070313710933160946 0.01377338278483893411 0.01685277377512994779 0.01994333048843489539 0.02304706437996086391 0.02616597457208243854 0.02930204348880165524 0.03245723127137595254 0.03563346871249647996 0.03883264841982318055 0.04205661390194048721 0.04530714626974174930 0.04858594827638891556 0.05189462549578018752 0.05523466458253748629 0.05860740878593959785 0.06201403122032046744 
0.00152494866041791191 0.00457586504808806752 0.00762983825378363116 0.01068890482728464091 0.01375509913365315258 0.01683045208778960813 0.01991698947665054148 0.02301672972122249805 0.02613168090721521009 0.02926383688487793275 0.03241517220474811334 0.03558763561866018499 0.03878314183642966179 0.04200356119286799417 0.04525070685501660778 0.04852631919824100526 0.05183204702082561816 0.05516942537589588497 0.05853985000920298304 0.06194454873534586264 
0.00152189415670171170 0.00456670298587735692 0.00761457315398686961 0.01066754481237018951 0.01372765683469943411 0.01679694596572478549 0.01987744560915518169 0.02297118412106335938 0.02608018245067794671 0.02920645093874672804 0.03235198504407840042 0.03551875972096648487 0.03870872211436727356 0.04192378217808520602 0.04516580075921567544 0.04843657464073283098 0.05173781801338536018 0.05507113989101744544 0.05843801713963064914 0.06183976312552807303 
0.00151781913721328902 0.00455447958473278753 0.00759420656391629825 0.01063904443350981166 0.01369103742704961581 0.01675222933125488506 0.01982466287318205081 0.02291037870319780415 0.02601141383568646506 0.02912979937535265310 0.03226755731185231013 0.03542669610676005970 0.03860920472198768605 0.04181704464588984621 0.04505213936302802924 0.04831636059208931772 0.05161151050096560861 0.05493929903515776259 0.05830131553277408119 0.06169899405497984018 
0.00151272194463194349 0.00453918965192421069 0.00756872908343572681 0.01060338893070315869 0.01364521910873434628 0.01669627105906310027 0.01975859784912033928 0.02283425398285932051 0.02592529481351749446 0.02903377541512514384 0.03216174872121810302 0.03531126267223368836 0.03848435602093357166 0.04168305232045844966 0.04490935145491731229 0.04816521786363078816 0.05145256436323000782 0.05477323021587398449 0.05812895190132804507 0.06152132507711165904 
0.00150660093402221686 0.00452082799489638993 0.00753813118719924308 0.01056056309713274133 0.01359017901812150687 0.01662903794714283914 0.01967920348137688555 0.02274274456560163027 0.02582173602039900678 0.02891825875041230745 0.03203439948566132178 0.03517224984002303295 0.03833390436905446952 0.04152145716009304072 0.04473699627255204453 0.04798259504428652872 0.05126029887244972633 0.05457210556378016414 0.05791993677955248332 0.06130559763659516881 
0.00149945473058275239 0.00449939020643988670 0.00750240457333210386 0.01051055325250705580 0.01352589591947610248 0.01655049823000989684 0.01958643356364272309 0.02263578477777134293 0.02570064595206458108 0.02878312408046376086 0.03188534063099188187 0.03500943283314261745 0.03815755445516822580 0.04133187567830717141 0.04453458143091131721 0.04776786716851357667 0.05103393051850230178 0.05433495638724443466 0.05767309201650659689 0.06105040714947815306 
0.00149128251245165774 0.00447487352694831125 0.00746154364718224113 0.01045334942008726772 0.01345235317726595561 0.01646062548977793305 0.01948024776541278091 0.02251331502977644075 0.02556193892962417211 0.02862825098838623489 0.03171440612469985515 0.03482258640638735692 0.03795500494016863791 0.04111390966705608802 0.04430158660427253869 0.04752036168035409652 0.05077259964580134455 0.05406069745018872441 0.05738706774975121938 0.06075410564627257981 
0.00148208430472722462 0.00444727774171945964 0.00741554706836127994 0.01038894760339380621 0.01336954187972253655 0.01635940278642306414 0.01936061697845404064 0.02237528864629747052 0.02540554374826943171 0.02845353481875716531 0.03152144647303396080 0.03461150172753827553 0.03772596923206286701 0.04086717144547604569 0.04403749363876867384 0.04723939330282885679 0.05047540893416033875 0.05374816601795794763 0.05706037588603699723 0.06041481929209190777 


==> test/10/zz11z2.txt <==
0.00135481944839890909 0.00405678295123211487 0.00673579575902567926 0.00937680655765394007 0.01196512929041642671 0.01448657299074458844 0.01692755680157487577 0.01927520781991878471 0.02151744048588836652 0.02364301727547788237 0.02564159137050990925 0.02750373271181313917 0.02922093936803954115 0.03078563647412015797 0.03219116513116161010 0.03343176364617816976 0.03450254336267490757 0.03539946112830408970 0.03611929019599068730 0.03665959108643631476 
0.00140299673992980655 0.00420092374024412952 0.00697473655354660053 0.00970864011648982228 0.01238725033556456988 0.01499573814677831844 0.01751995524837644813 0.01994653881082051466 0.02226299389241312432 0.02445775362158819979 0.02652021833549939034 0.02844077572384098862 0.03021080459695532627 0.03182266519473372218 0.03326967901821943630 0.03454610105175390244 0.03564708700462987379 0.03656865788745714690 0.03730766389121766002 0.03786174918779130344 
0.00145924051100599543 0.00436917871626799591 0.00725358659842678059 0.01009576701919416390 0.01287949378857371208 0.01558917401242770721 0.01820998723433210620 0.02072799828257371191 0.02313024265135546834 0.02540478498296241602 0.02754075262605847410 0.02952834725109606748 0.03135883810120698723 0.03302454068963994738 0.03451878469522855902 0.03583587453798812994 0.03697104571663349659 0.03792041952567697799 0.03868095829363144000 0.03925042283210159605 
0.00152402709883217363 0.00456296401539507852 0.00757466410469836201 0.01054134757328633806 0.01344578378710841599 0.01627147688002667306 0.01900282139395056968 0.02162522443378675843 0.02412519344747261416 0.02649039103284751839 0.02870965993467601909 0.03077302255327788241 0.03267165986713659043 0.03439787476739052802 0.03594504453506670166 0.03730756668833655476 0.03848080179823901159 0.03946101620498581458 0.04024532692552949820 0.04083165046603750431 
0.00159793096775979093 0.00478398614178178905 0.00794075823168525520 0.01104917538214439908 0.01409081690654693207 0.01704812832661999414 0.01990459702765671676 0.02264488461115014492 0.02525491567190072187 0.02772192576627901736 0.03003447352652020494 0.03218242316020283184 0.03415690404667102997 0.03595025397771886566 0.03755595198931117873 0.03896854588205232728 0.04018357858300014573 0.04119751657049775667 0.04200768273746319920 0.04261219534517984853 
0.00168164159818499350 0.00503429135228703351 0.00835520729811647413 0.01162377881705906925 0.01482018013031490868 0.01792562249224966334 0.02092255377890616871 0.02379480131125636527 0.02652765886270113532 0.02910792283384763118 0.03152388524492295840 0.03376529251434219614 0.03582327918162587360 0.03769028510750276062 0.03935996356240677868 0.04082708626756148540 0.04208745008121145964 0.04313778875654186717 0.04397569210864571421 0.04459953404357668710 
0.00177598567087814156 0.00531633037106487086 0.00882200079143453247 0.01227055245766048817 0.01564050230540397005 0.01891162773315760437 0.02206519428446197806 0.02508410799226798091 0.02795299563379983684 0.03065822146148737895 0.03318785210498178401 0.03553158247061706521 0.03768063505798754931 0.03962764370825958699 0.04136653088525169691 0.04289238554457537600 0.04420134671774234719 0.04529049626581248267 0.04615776289700114499 0.04680183849733500490 
0.00188195638514083953 0.00563304366965977632 0.00934591303889630194 0.01299592791674437399 0.01655964890048286162 0.02001519185051480604 0.02334248763351618253 0.02652344073955373652 0.02954199421874281750 0.03238411527332026030 0.03503771924289972306 0.03749255020515679382 0.03974003487144767838 0.04177312378229640355 0.04358613072576512232 0.04517457830774598143 0.04653505497937002189 0.04766508669196459214 0.04856302471621135042 0.04922794998243946313 
0.00200075258516628322 0.00598797488353709252 0.00993267977774652672 0.01380759726993785290 0.01758697352926831201 0.02124700313490257217 0.02476612365953421990 0.02812517311368796513 0.03130742522829745023 0.03429852617015109045 0.03708635938814005412 0.03966086423566269475 0.04201383044034998765 0.04413868582371326121 0.04603028992776644207 0.04768474198127339164 0.04909920820002718761 0.05027177080646448581 0.05120129929344021530 0.05188734321344989908 
0.00213383165715348754 0.00638542350157579857 0.01058923391861486818 0.01471480785599222144 0.01873364481174999083 0.02261972350029297155 0.02634983075603016672 0.02990370282736642960 0.03326400741060792088 0.03641620479084663881 0.03934832790384667350 0.04205071690900401282 0.04451573683057623299 0.04673749914444026016 0.04871160118031396535 0.05043489148955395546 0.05190526503300089967 0.05312148904042595515 0.05408305843763510506 0.05479007856664087905 
0.00228298219902536023 0.00683065354699774561 0.01132402453914490605 0.01572875542366616516 0.02001307436144644097 0.02414841529848915994 0.02810977303692700421 0.03187580002913969340 0.03542869679592118570 0.03875395767878080100 0.04184003052739599521 0.04467793866593047086 0.04726090082851058805 0.04958397274315762965 0.05164372415949525230 0.05343795776362755823 0.05496547140199645881 0.05622586188460340639 0.05721936685003339157 0.05794674030485789246 
0.00245042579097556976 0.00733018394824492235 0.01214745526730084436 0.01686311493808107312 0.02144148191188043756 0.02585109029529020913 0.03006504606404904537 0.03406102745634418533 0.03782102206515634835 0.04133089860095936346 0.04457989786102593832 0.04756010639881129431 0.05026595507437799787 0.05269376684018441115 0.05484136495088182822 0.05670774400346464267 0.05829280092675401259 0.05959712024595780616 0.06062180677303720400 0.06136835864579881505 
0.00263896280760757230 0.00789220118770552100 0.01307249764373246380 0.01813476714947683324 0.02303864805270402355 0.02774941790674220407 0.03223829346763477932 0.03648224166703168542 0.04046346540740070052 0.04416871679887439395 0.04758855591693699622 0.05071663399391076327 0.05354904623000571878 0.05608377459232009865 0.05832022480038298595 0.06025885237259508836 0.06190086805559721211 0.06324801139943653228 0.06430238135035881708 0.06506631361008426151 
0.00285218705935677292 0.00852716035123713377 0.01411556697044666700 0.01956480796338978118 0.02482892524271667137 0.02986963981133977653 0.03465646823271622406 0.03916618033674703486 0.04338188109854033969 0.04729194727020049477 0.05088897501393687545 0.05416882742988900906 0.05712982125941401534 0.05977206049870729260 0.06209690728573488000 0.06410657263093545721 0.06580380752360322216 0.06719167594583232150 0.06827339361887725666 0.06905221884939309607 
0.00309481213793915636 0.00924868618743958197 0.01529780192342729619 0.02117997249091896003 0.02684260514343310075 0.03224374786318397884 0.03735175931514330555 0.04214413034869989721 0.04660593137981311473 0.05072821616945039080 0.05450656943872102950 0.05793987945229438219 0.06102935087905398542 0.06377773885736014170 0.06618877121291370791 0.06826672334180866608 0.07001611346204797415 0.07144149124141212226 0.07254729832992476424 0.07333778411362297522 
0.00337318744289942388 0.01007497033715475630 0.01664698204490397404 0.02301467493342567242 0.02911777497691280317 0.03491098718281972907 0.04036269081597315678 0.04545265036309608514 0.05016949790256190062 0.05450841658906699361 0.05846920711920241404 0.06205477006151343539 0.06526996394714743022 0.06812077283876555311 0.07061371536675115079 0.07275543606133758057 0.07455243174136780282 0.07601087722784347078 0.07713652434578670281 0.07793465565667076489 
0.00369615473940320587 0.01103102567337605963 0.01820048098560818339 0.02511397022096694895 0.03170283264797269657 0.03791973507520898096 0.04373536640283350735 0.04913428238514934432 0.05411099327827138122 0.05866674516505319958 0.06280707238750829480 0.06654002972740952204 0.06987496200925667755 0.07282167318380354526 0.07538988135398777546 0.07758887379542277196 0.07942730021424238007 0.08091306158280736627 0.08205326616870785295 0.08285423460886398583 
0.00407656058074054497 0.01215249663133809166 0.02000994600318572667 0.02753789231686125036 0.03465985031880206013 0.04132975406721006023 0.04752475733500257510 0.05323811949639641744 0.05847344766032099711 0.06324049840536617728 0.06755230753836817537 0.07142331445135953472 0.07486818117866626821 0.07790107653320409165 0.08053526306997361994 0.08278287755212336563 0.08465483373737170414 0.08616080272043562249 0.08730924413737331524 0.08810747391585735389 
0.00453415153296142601 0.01349245426805004665 0.02214891407893541941 0.03036780272449025181 0.03806892224316423684 0.04521467353982668025 0.05179578937357030149 0.05781999060511280875 0.06330417946124991535 0.06826949325772227462 0.07273834490923870855 0.07673273936099428427 0.08027337172084478278 0.08337918870037289154 0.08606721684057934418 0.08835253960572538035 0.09024835446268525407 0.09176607142419022922 0.09291543374449227899 0.09370465436607371135 
0.00510174281601653932 0.01513425482896524170 0.02472545332001563345 0.03371548225900006246 0.04203336238953801762 0.04966422847536210161 0.05662373601433911413 0.06294187408923461458 0.06865378632184357399 0.07379495025503435279 0.07839883947987008606 0.08249592636253400002 0.08611337764334570100 0.08927508970686337531 0.09200187598624562368 0.09431170956751348811 0.09621997308345371647 0.09773969476914790011 0.09888176505033201280 0.09965513865706579488 


==> test/10/zz11z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz11z4.txt <==
0.98978862615812257530 0.96954350265988087365 0.94975956748892809145 0.93060967267081529108 0.91217742098571852338 0.89448979574739784226 0.87754263566009227393 0.86131672035354267525 0.84578686580752560076 0.83092667946879172902 0.81671084994918119460 0.80311611192524301472 0.79012153193821388353 0.77770846600973519980 0.76586037433455056433 0.75456258802873765745 0.74380207461950031966 0.73356722353891079536 0.72384765977649245805 0.71463408732778865851 
0.99029884194192296931 0.97101356664655535944 0.95205116935666611599 0.93356111682979592281 0.91563692878940083908 0.89832896282354435247 0.88165855306710028128 0.86562924646328320843 0.85023452408023869609 0.83546268395036271670 0.82129975790315501438 0.80773117123590387756 0.79474263692369107037 0.78232060007402914881 0.77045242662765223152 0.75912645220742214214 0.74833195888667047857 0.73805911869248208568 0.72829892552338848510 0.71904312716324270127 
0.99069201690493691181 0.97216075262775225596 0.95387042646138586743 0.93594669650230066793 0.91848021451854355846 0.90153057369028011259 0.88513336732148240049 0.86930718835225095908 0.85405930009978414663 0.83938977434926598242 0.82529432647717293481 0.81176617819152596667 0.79879724444661537319 0.78637887073503798252 0.77450227989460773692 0.76315883528662797897 0.75234019002727714476 0.74203836682095913879 0.73224579646133602928 0.72295533246594079202 
0.99100048995500877869 0.97306700049813055209 0.95532308735882487394 0.93787502819947743404 0.92080665909219305831 0.90417975009754936178 0.88803715417629902618 0.87240683952445419180 0.85730571361738183711 0.84274278686974435360 0.82872159546474433167 0.81524197060641190316 0.80230129193620647321 0.78989535852489956014 0.77801898692911242161 0.76666641901720489205 0.75583159911485109372 0.74550836210274051830 0.73569056103505503508 0.72637215365187857152 
0.99124343237197520828 0.97378367205093752101 0.95647989427630564219 0.93942366984458991475 0.92269164355320143489 0.90634461343142436185 0.89042865976170892939 0.87497730195188605506 0.86001392797554399028 0.84555406404758559624 0.83160729790564835717 0.81817881683317117414 0.80527059416690027760 0.79288228449924169627 0.78101189027973705326 0.76965625473822774083 0.75881142531218226388 0.74847292144009602843 0.73863593192426424405 0.72929546028441016858 
0.99143299985392896456 0.97434436105733923661 0.95738914785087070314 0.94064811334937514786 0.92419163184459740545 0.90807840031323805441 0.89235556948722682957 0.87705978054583744186 0.86221863228532336088 0.84785224343940601699 0.83397471527709254868 0.82059540465372371454 0.80771998339898376518 0.79535129502543000513 0.78349003495236646533 0.77213528434378686516 0.76128492595555286027 0.75093596642119775364 0.74108478493749530003 0.73172732415119046134 
0.99157720584032948974 0.97477162447361909159 0.95808422272046223078 0.94158800385744190198 0.92534837016257420750 0.90942178648970439792 0.89385543732812511308 0.87868761845891285578 0.86394857718050599438 0.84966156214762178500 0.83584391510959099580 0.82250810310564659300 0.80966263974988150753 0.79731287725112942599 0.78546167016051116061 0.77410992172900117136 0.76325702774504566861 0.75290123335164538254 0.74303991725332907414 0.73366981589111202045 
0.99168140487409950357 0.97508070827634429900 0.95858811469991722642 0.94227130919735557768 0.92619205845855356873 0.91040493815487966156 0.89495677487665659111 0.87988667878118298482 0.86522649583016464359 0.85100151286098335568 0.83723127990800294551 0.82393045290939126435 0.81110959524376691210 0.79877590406869680706 0.78693384670954824589 0.77558570466666187926 0.76473202994398248311 0.75437202198700914479 0.74450383483306337151 0.73512482403549694876 
0.99174911025382406216 0.97528168905774181852 0.95891621860550724232 0.94271705977351072381 0.92674361631940582740 0.91104913279460320030 0.89568004524244004827 0.88067582595899795983 0.86606921449798690560 0.85188671355814349351 0.83814923875204550008 0.82487283338014838474 0.81206938424709929070 0.79974729707034297732 0.78791210794232258152 0.77656702028411639382 0.76571336537721268467 0.75535098981934478690 0.74547857605641798528 0.73609390328379631363 
0.99178245733727921074 0.97538071909529333592 0.95907801089085942259 0.94293709497177602419 0.92701621425095681595 0.91136793146168781909 0.89603844733950321899 0.88106736531438067939 0.86648782264464174752 0.85232688812155799063 0.83860612816188739860 0.82534225761205792793 0.81254781129413744534 0.80023179202325422921 0.78840026770528182087 0.77705690315026831883 0.76620342146140674178 0.75583999585673955490 0.74596557628946769114 0.73657815695524597732 
0.99178245733727909972 0.97538071909529300285 0.95907801089085908952 0.94293709497177635726 0.92701621425095737106 0.91136793146168793012 0.89603844733950310797 0.88106736531438056836 0.86648782264464185854 0.85232688812155821267 0.83860612816188795371 0.82534225761205848304 0.81254781129413800045 0.80023179202325500636 0.78840026770528259803 0.77705690315026876291 0.76620342146140707484 0.75583999585673999899 0.74596557628946791318 0.73657815695524575528 
0.99174911025382384011 0.97528168905774215158 0.95891621860550779743 0.94271705977351194505 0.92674361631940738171 0.91104913279460419950 0.89568004524244093645 0.88067582595899818187 0.86606921449798757173 0.85188671355814427066 0.83814923875204694337 0.82487283338015005008 0.81206938424710084501 0.79974729707034508674 0.78791210794232424686 0.77656702028411783711 0.76571336537721312876 0.75535098981934523099 0.74547857605641842937 0.73609390328379620261 
0.99168140487409883743 0.97508070827634374389 0.95858811469991744847 0.94227130919735635484 0.92619205845855445691 0.91040493815488066076 0.89495677487665770133 0.87988667878118453913 0.86522649583016619790 0.85100151286098479897 0.83723127990800449982 0.82393045290939359582 0.81110959524377024277 0.79877590406870013773 0.78693384670955079940 0.77558570466666398868 0.76473202994398337129 0.75437202198700958888 0.74450383483306381560 0.73512482403549772592 
0.99157720584032915667 0.97477162447361820341 0.95808422272046211976 0.94158800385744201300 0.92534837016257487363 0.90942178648970573018 0.89385543732812688944 0.87868761845891485418 0.86394857718050721562 0.84966156214762311727 0.83584391510959288318 0.82250810310564970163 0.80966263974988561536 0.79731287725113342280 0.78546167016051438026 0.77410992172900339181 0.76325702774504644577 0.75290123335164638174 0.74303991725332962925 0.73366981589111279760 
0.99143299985392840945 0.97434436105733801536 0.95738914785087025905 0.94064811334937525888 0.92419163184459773852 0.90807840031323949770 0.89235556948722927206 0.87705978054583966230 0.86221863228532547030 0.84785224343940779335 0.83397471527709488015 0.82059540465372682316 0.80771998339898753994 0.79535129502543355784 0.78349003495236890782 0.77213528434378886356 0.76128492595555397049 0.75093596642119775364 0.74108478493749574412 0.73172732415119101645 
0.99124343237197509726 0.97378367205093774306 0.95647989427630586423 0.93942366984459058088 0.92269164355320210102 0.90634461343142580514 0.89042865976171159392 0.87497730195188927471 0.86001392797554754299 0.84555406404758870487 0.83160729790565068864 0.81817881683317406072 0.80527059416690416338 0.79288228449924491592 0.78101189027973905166 0.76965625473822896208 0.75881142531218237490 0.74847292144009591741 0.73863593192426391099 0.72929546028441005756 
0.99100048995500866766 0.97306700049813144027 0.95532308735882565109 0.93787502819947821120 0.92080665909219394649 0.90417975009755036098 0.88803715417630146867 0.87240683952445774452 0.85730571361738583391 0.84274278686974790631 0.82872159546474710723 0.81524197060641523382 0.80230129193620980388 0.78989535852490244672 0.77801898692911419797 0.76666641901720589125 0.75583159911485153781 0.74550836210274051830 0.73569056103505459099 0.72637215365187846050 
0.99069201690493691181 0.97216075262775281107 0.95387042646138686663 0.93594669650230222224 0.91848021451854533481 0.90153057369028233303 0.88513336732148584218 0.86930718835225506691 0.85405930009978903161 0.83938977434926997923 0.82529432647717582139 0.81176617819152852018 0.79879724444661770466 0.78637887073503964785 0.77450227989460895817 0.76315883528662931123 0.75234019002727814396 0.74203836682095924981 0.73224579646133658439 0.72295533246594168020 
0.99029884194192407953 0.97101356664655724682 0.95205116935666855849 0.93356111682979869837 0.91563692878940339259 0.89832896282354846029 0.88165855306710516626 0.86562924646328842648 0.85023452408024402516 0.83546268395036715759 0.82129975790315878914 0.80773117123590665312 0.79474263692369262468 0.78232060007403048107 0.77045242662765378583 0.75912645220742347441 0.74833195888667169982 0.73805911869248264079 0.72829892552338915124 0.71904312716324358945 
0.98978862615812412962 0.96954350265988320512 0.94975956748893108905 0.93060967267081906584 0.91217742098572174303 0.89448979574740217213 0.87754263566009782505 0.86131672035354878147 0.84578686580753159596 0.83092667946879605889 0.81671084994918452526 0.80311611192524545721 0.79012153193821521580 0.77770846600973619900 0.76586037433455222967 0.75456258802873987790 0.74380207461950242909 0.73356722353891290478 0.72384765977649390134 0.71463408732779021282 


==> test/10/zz12z0.txt <==
0.25200409174753801711 0.25334699154048612169 0.25449039005851864514 0.25544080457421891595 0.25620425877759944733 0.25678623576605413836 0.25719167951474447564 0.25742501868296085998 0.25749019876508355553 0.25739071539343078010 0.25712964527676174242 0.25670967320346554930 0.25613311455711162967 0.25540193334059752006 0.25451775605385895673 0.25348188210656757979 0.25229529194964978034 0.25095865501297887068 0.24947234120680752967 0.24783644274865956891 
0.24680862408117729134 0.24815572049343187500 0.24930897299184079374 0.25027364113718836292 0.25105476269078841334 0.25165705482073319477 0.25208486860420037390 0.25234217466211716907 0.25243256590877138912 0.25235926890860965743 0.25212515884219033335 0.25173277525660542331 0.25118433711933568775 0.25048175655892845892 0.24962665130221167731 0.24862035638634630286 0.24746393639491057193 0.24615820041037772548 0.24470372328247383398 0.24310087885746720082 
0.24181229676527607464 0.24315829336022312668 0.24431614027822418089 0.24529002429190510659 0.24608409602763284263 0.24670235222189021429 0.24714856541920671162 0.24742624545253627533 0.24753862129927528546 0.24748863549004621043 0.24727894592678442698 0.24691193186143001181 0.24638970210469698929 0.24571410447356858975 0.24488673620971285194 0.24390895574169554894 0.24278189683326847903 0.24150648695114787512 0.24008347265524321301 0.23851345592042969002 
0.23700815746669504080 0.23834901590396020965 0.23950727046892780758 0.24048621972457490115 0.24128924490594744201 0.24191969261998830243 0.24238079539819953889 0.24267562042954587964 0.24280703834574707267 0.24277770582551519429 0.24259005751347095803 0.24224630415763351299 0.24174843496445386215 0.24109822302093628088 0.24029723332137570280 0.23934683353745456191 0.23824820824531944830 0.23700237790570172214 0.23561022446692156396 0.23407252591284402610 
0.23238967309429367503 0.23372234231999472476 0.23487770596895168884 0.23585833923151910962 0.23666697125159349979 0.23730637795391565370 0.23777930312405720636 0.23808840252170060392 0.23823620582865195905 0.23822509195279656380 0.23805727414395039254 0.23773479229117883138 0.23725951057454916504 0.23663311932434746843 0.23585714051739931074 0.23493293684142765865 0.23386172470485297459 0.23264459195941827874 0.23128252139389732234 0.22977642114045118693 
0.22795077640325372981 0.22927297431277357531 0.23042287185536525218 0.23140245998095651525 0.23221392291499173832 0.23285954482002346744 0.23334163662241283466 0.23366248070454745389 0.23382429049436370683 0.23382918201306879258 0.23367915481835499492 0.23337608028858169984 0.23292169571821619289 0.23231760318450475622 0.23156527258244641310 0.23066604860600373184 0.22962116177324615185 0.22843174383322142895 0.22709884800879828748 0.22562347444342528702 
0.22368586380227750698 0.22499590667248070552 0.22613834715877920156 0.22711470592195018292 0.22792671560739341530 0.22857624178877375409 0.22906521784102307215 0.22939559317971228158 0.22956929343118662179 0.22958819078675998804 0.22945408282781931675 0.22916867832657689119 0.22873358882522884516 0.22815032511300867291 0.22742029802187779808 0.22654482322689492579 0.22552512994890627773 0.22436237359142288672 0.22305765236464913936 0.22161202780814898139 
0.21958977038606586341 0.22088644141609214966 0.22201990418532074889 0.22299130094067165508 0.22380199180385806912 0.22445348888665495046 0.22494739977319330726 0.22528538074209183972 0.22546909926391053847 0.22550020487496511001 0.22538030737958561489 0.22511096136467798057 0.22469365614311384571 0.22412981042042351421 0.22342077116516154134 0.22256781633079211757 0.22157216120406111881 0.22043496821891517268 0.21915736005022623534 0.21774043566025982899 
0.21565773605802524004 0.21694018442050136408 0.21806352722573982272 0.21902860185155759165 0.21983646178071236665 0.22048832218079497669 0.22098551162300344997 0.22132943075155156465 0.22152151800739866561 0.22156322206960410437 0.22145598045087958039 0.22120120360943554272 0.22080026396212495965 0.22025448926041002462 0.21956515988755243018 0.21873350972705102313 0.21776073031763099053 0.21664797802995036657 0.21539638395708071705 0.21400706609084005350 
0.21188536980788988395 0.21315303298214810512 0.21426541844557969729 0.21522311745910624459 0.21602693128663841282 0.21667782643280897314 0.21717689378647384024 0.21752531263371224779 0.21772431994452845494 0.21777518494517297820 0.21767918874489305958 0.21743760866005998333 0.21705170683554025901 0.21652272277153955526 0.21585186939758713165 0.21504033237222822117 0.21408927230946148135 0.21299982962617466931 0.21177313165730624056 0.21041030159099732844 
0.20826861553541733962 0.20952115925462133639 0.21062199611532467225 0.21157151825264916556 0.21237031947392603914 0.21301915847732860732 0.21351892445637066231 0.21387060605229529786 0.21407526419182995592 0.21413400902166623840 0.21404798092345980742 0.21381833545037118305 0.21344623194843712066 0.21293282559262083353 0.21227926255902809793 0.21148667805481322080 0.21055619692181198888 0.20948893650798069976 0.20828601145497235847 0.20694853997836692994 
0.20480372087773879297 0.20604099238559514529 0.20712988850844826771 0.20807063996223981728 0.20886366987908805415 0.20950956354620878241 0.21000903950938520914 0.21036292292726857522 0.21057212174882988798 0.21063760602620215656 0.21056039047690877641 0.21034152026952798731 0.20998205991521659564 0.20948308509147897660 0.20884567719109131678 0.20807092036618465847 0.20715990081499274789 0.20611370802896331056 0.20493343767623542484 0.20362019574341894135 
0.20148720950834844712 0.20270920090157212856 0.20378592557063329727 0.20471748320877361516 0.20550415653397788307 0.20614638631903323129 0.20664474710769276111 0.20699992439856435000 0.20721269385001903074 0.20728390285740383447 0.20721445468844509885 0.20700529523561553291 0.20665740235142260328 0.20617177766698704944 0.20554944074767317330 0.20479142540384143167 0.20389877794301106140 0.20287255711664464730 0.20171383547758686694 0.20042370182316712746 
0.19831585689030692410 0.19952267614171173560 0.20058712966373923314 0.20150921076824343525 0.20228908672901643739 0.20292707808825341531 0.20342363820378822625 0.20377933370927697743 0.20399482639527802275 0.20407085686494885746 0.20400823018385214058 0.20380780363306633118 0.20347047658787129065 0.20299718247737313925 0.20238888272877267327 0.20164656255849655597 0.20077122843656544648 0.19976390701701737806 0.19862564529430026816 0.19735751171376253454 
0.19528666924655008197 0.19647851711122896190 0.19753070617436860323 0.19844314347144498267 0.19921590152559101594 0.19984920110117604386 0.20034339390993033403 0.20069894583947736622 0.20091642115686711434 0.20099646802326115447 0.20093980554894810830 0.20074721252492638834 0.20041951788962295011 0.19995759292586137712 0.19936234513154788006 0.19863471366480700553 0.19777566622773676275 0.19678619722055931685 0.19566732696883454290 0.19442010180107036077 
0.19239686542811362813 0.19357401688228539904 0.19461403445106140175 0.19551675541757654320 0.19628217480072662759 0.19691043088092946567 0.19740179049527981081 0.19775663458183498356 0.19797544436945191393 0.19805878852228081533 0.19800731146375294411 0.19782172302806810826 0.19750278951983274434 0.19705132620490145579 0.19646819120675027004 0.19575428074144676782 0.19491052558901517111 0.19393788866864872245 0.19283736355940808704 0.19160997378721150719 
0.18964386134822211472 0.19080665053873760439 0.19183465933001528358 0.19272766894707296648 0.19348561137880943006 0.19410855712653526939 0.19459670260842451550 0.19495035762313106531 0.19516993321682488127 0.19525593023265708226 0.19520892875571463354 0.19502957860376032850 0.19471859095673860196 0.19427673116716162593 0.19370481274910500424 0.19300369250521468012 0.19217426671822818163 0.19121746830561253683 0.19013426481293793646 0.18892565710395414769 
0.18702525667026942413 0.18817406459442756472 0.18919028338318918947 0.19007364966189069233 0.19082404464090299556 0.19144148363797749979 0.19192610518875186099 0.19227816008543999193 0.19249800064205976891 0.19258607043580791562 0.19254289472268831807 0.19236907167451974821 0.19206526453619979233 0.19163219475790163604 0.19107063611729355190 0.19038140981207860025 0.18956538047307011641 0.18862345302263525126 0.18755657028277711307 0.18636571122175685233 
0.18453882347176880918 0.18567406778551412416 0.18667875994642313398 0.18755260167639761781 0.18829543388493419354 0.18890722759571995648 0.18938807442316549223 0.18973817688781710600 0.18995783883016639781 0.19004745614582657653 0.19000750802471136347 0.18983854883543038738 0.18954120075563934966 0.18911614721095154623 0.18856412715008874503 0.18788593015273608033 0.18708239233933865453 0.18615439302908173835 0.18510285207377835670 0.18392872778169730430 
0.18218249664468608162 0.18330462312943684999 0.18429808694059171548 0.18516256321234275672 0.18589786162671589897 0.18650391843680313997 0.18698078802037329527 0.18732863421249659752 0.18754772164496213982 0.18763840729262068474 0.18760113239490028292 0.18743641488685117147 0.18714484243997586699 0.18672706618017628766 0.18618379511937382942 0.18551579130943837703 0.18472386570246648874 0.18380887468057471867 0.18277171720155718782 0.18161333249431649284 


==> test/10/zz12z1.txt <==
0.07275916582748592765 0.07369351025037459979 0.07467819357808233582 0.07571390369010781718 0.07680136784273279560 0.07794135420918683888 0.07913467372047143511 0.08038218226595508775 0.08168478332387771323 0.08304343110239692516 0.08445913427941116602 0.08593296042940015700 0.08746604120888536171 0.08905957832169837662 0.09071485016894154096 0.09243321884654707998 0.09421613667549785798 0.09606515053672284865 0.09798190058730191221 0.09996810689880362977 
0.07321526806588228575 0.07415538397153791095 0.07514612697511603712 0.07618818307000564671 0.07728227608800444792 0.07842916881567336962 0.07962966428685787357 0.08088460727548163476 0.08219488601201008215 0.08356143414155661753 0.08498523292752241387 0.08646731367514132183 0.08800876029288172420 0.08961071180703689132 0.09127436446391792857 0.09300097274237427436 0.09479184807376417332 0.09664835320267274599 0.09857188875475200729 0.10056386654902070565 
0.07362139232391494426 0.07456663059477859623 0.07556274728083821335 0.07661042552679429851 0.07771038462360593813 0.07886338067864442913 0.08007020733580492988 0.08133169653710356495 0.08264871930712439085 0.08402218652429703505 0.08545304961398049459 0.08694230105076102000 0.08849097448046326642 0.09010014414964936935 0.09177092313731889661 0.09350445958526791557 0.09530192967451188435 0.09716452544545202408 0.09909343468001274857 0.10108980901385972162 
0.07397728578264201049 0.07492699880282333025 0.07592780602666390766 0.07698038713272736810 0.07808545620098064632 0.07924376193949357605 0.08045608784061371310 0.08172325223000324879 0.08304610815508692290 0.08442554303452655395 0.08586247795334152333 0.08735786643345902491 0.08891269242856095212 0.09052796717377853408 0.09220472435044038684 0.09394401278686660695 0.09574688559356313300 0.09761438422461067577 0.09954751550598731069 0.10154721930433253940 
0.07428273058690967878 0.07523627280720873722 0.07624109089026662178 0.07729786077647055054 0.07840729110809559199 0.07957012303773543238 0.08078712985715312545 0.08205911638720872481 0.08338691804869351187 0.08477139950538076230 0.08621345273139986720 0.08771399430117263196 0.08927396162654314959 0.09089430776646359456 0.09257599430379753747 0.09431998161819506177 0.09612721568826332330 0.09799861035344040183 0.09993502381499327902 0.10193722817639107314 
0.07453754271091314609 0.07549427094883534584 0.07650242395072340273 0.07756267397479262027 0.07867572441719566934 0.07984230924619942216 0.08106319216305453434 0.08233916541298497149 0.08367104814709779015 0.08505968420690306064 0.08650593916570455122 0.08801069641328822246 0.08957485200997519770 0.09119930796173507381 0.09288496348009128711 0.09463270369385261283 0.09644338518785462722 0.09831781768589437087 0.10025674122415437206 0.10226079836353947627 
0.07474157083978681670 0.07570084432649618056 0.07671165998899900917 0.07777468675478091398 0.07889062333969507068 0.08006019736681205257 0.08128416413588064604 0.08256330495457869789 0.08389842491980975536 0.08529035000942913891 0.08673992331122708233 0.08824800017630046733 0.08981544203833423390 0.09144310859041010486 0.09313184796097988272 0.09488248448926965561 0.09669580368340817411 0.09857253397812798523 0.10051332503219044534 0.10251872257062462357 
0.07489469533017077685 0.07585587552836339786 0.07686868492399562269 0.07793378971563694191 0.07905188481999166072 0.08022369274547302975 0.08144996205907725773 0.08273146534963934928 0.08406899656813325572 0.08546336759977664344 0.08691540389347428286 0.08842593894235237229 0.08999580737665134611 0.09162583640059129841 0.09331683528414845552 0.09506958261883813321 0.09688481107838040063 0.09876318951101913102 0.10070530235585482826 0.10271162664757030325 
0.07499682730603844660 0.07595927753279096972 0.07697341446298308631 0.07803990236377959799 0.07915943347916164219 0.08033272673601121738 0.08156052600531596419 0.08284359781676839396 0.08418272840330727480 0.08557871992806986849 0.08703238572054093625 0.08854454432298343447 0.09011601212532745209 0.09174759435115534267 0.09344007415618445223 0.09519419962355402109 0.09701066850025621968 0.09889011063171322669 0.10083306823263935015 0.10283997439326542089 
0.07504790793717966424 0.07601099283377893423 0.07702579303136622424 0.07809297179733663830 0.07921321999686409265 0.08038725471409406687 0.08161581740940694607 0.08289967150881094593 0.08423959930025760878 0.08563639798865456398 0.08709087473763620080 0.08860384050371306053 0.09017610245051960183 0.09180845472251837613 0.09350166736588005900 0.09525647321893715436 0.09707355266737724420 0.09895351628293820589 0.10089688554972393864 0.10290407213359417660 
0.07504790793717953934 0.07601099283377885096 0.07702579303136615485 0.07809297179733655503 0.07921321999686403714 0.08038725471409402523 0.08161581740940689056 0.08289967150881086266 0.08423959930025755327 0.08563639798865456398 0.08709087473763622855 0.08860384050371310216 0.09017610245051968509 0.09180845472251843165 0.09350166736588012839 0.09525647321893723762 0.09707355266737731359 0.09895351628293838631 0.10089688554972414680 0.10290407213359434313 
0.07499682730603815517 0.07595927753279074768 0.07697341446298289203 0.07803990236377938983 0.07915943347916144790 0.08033272673601105085 0.08156052600531586705 0.08284359781676826906 0.08418272840330724704 0.08557871992806988237 0.08703238572054107502 0.08854454432298358713 0.09011601212532766025 0.09174759435115571737 0.09344007415618489631 0.09519419962355438192 0.09701066850025656663 0.09889011063171362914 0.10083306823263987750 0.10283997439326598988 
0.07489469533017040215 0.07585587552836305092 0.07686868492399531738 0.07793378971563670599 0.07905188481999146644 0.08022369274547286322 0.08144996205907711895 0.08273146534963930765 0.08406899656813322796 0.08546336759977676834 0.08691540389347449103 0.08842593894235264984 0.08999580737665174857 0.09162583640059188128 0.09331683528414910778 0.09506958261883879935 0.09688481107838103901 0.09876318951101975552 0.10070530235585560541 0.10271162664757114980 
0.07474157083978637262 0.07570084432649573647 0.07671165998899863447 0.07777468675478058091 0.07889062333969480700 0.08006019736681177501 0.08128416413588039624 0.08256330495457858687 0.08389842491980975536 0.08529035000942929157 0.08673992331122738764 0.08824800017630088367 0.08981544203833478901 0.09144310859041081263 0.09313184796098064600 0.09488248448927054379 0.09669580368340904841 0.09857253397812895668 0.10051332503219148617 0.10251872257062580318 
0.07453754271091271588 0.07549427094883497114 0.07650242395072304191 0.07756267397479235659 0.07867572441719540566 0.07984230924619920011 0.08106319216305438169 0.08233916541298486047 0.08367104814709783178 0.08505968420690321330 0.08650593916570482877 0.08801069641328861104 0.08957485200997576669 0.09119930796173580934 0.09288496348009220305 0.09463270369385370917 0.09644338518785575132 0.09831781768589556436 0.10025674122415574596 0.10226079836354098895 
0.07428273058690933184 0.07523627280720837640 0.07624109089026630259 0.07729786077647027298 0.07840729110809534219 0.07957012303773522421 0.08078712985715295891 0.08205911638720861379 0.08338691804869360902 0.08477139950538095658 0.08621345273140014476 0.08771399430117302054 0.08927396162654370471 0.09089430776646441335 0.09257599430379863381 0.09431998161819625526 0.09612721568826469720 0.09799861035344188676 0.09993502381499494436 0.10193722817639293277 
0.07397728578264162191 0.07492699880282295555 0.07592780602666354683 0.07698038713272707667 0.07808545620098038265 0.07924376193949338176 0.08045608784061360208 0.08172325223000323491 0.08304610815508704780 0.08442554303452680375 0.08586247795334187027 0.08735786643345960778 0.08891269242856174315 0.09052796717377956104 0.09220472435044162196 0.09394401278686803636 0.09574688559356470119 0.09761438422461250763 0.09954751550598936460 0.10154721930433487087 
0.07362139232391465282 0.07456663059477830480 0.07556274728083794967 0.07661042552679406259 0.07771038462360579935 0.07886338067864429036 0.08007020733580483274 0.08133169653710362046 0.08264871930712457126 0.08402218652429731260 0.08545304961398093868 0.08694230105076172777 0.08849097448046416847 0.09010014414965054896 0.09177092313732031215 0.09350445958526948376 0.09530192967451357744 0.09716452544545403636 0.09909343468001512167 0.10108980901386242779 
0.07321526806588200820 0.07415538397153760564 0.07514612697511580119 0.07618818307000543855 0.07728227608800432302 0.07842916881567327247 0.07962966428685781806 0.08088460727548178741 0.08219488601201037359 0.08356143414155703386 0.08498523292752299674 0.08646731367514214062 0.08800876029288272340 0.08961071180703811256 0.09127436446391935798 0.09300097274237596745 0.09479184807376619948 0.09664835320267509133 0.09857188875475469958 0.10056386654902377265 
0.07275916582748571948 0.07369351025037437775 0.07467819357808221092 0.07571390369010772003 0.07680136784273276784 0.07794135420918685275 0.07913467372047150450 0.08038218226595526816 0.08168478332387803242 0.08304343110239746639 0.08445913427941192930 0.08593296042940115620 0.08746604120888651357 0.08905957832169980604 0.09071485016894319242 0.09243321884654893961 0.09421613667550007842 0.09606515053672537441 0.09798190058730479879 0.09996810689880693268 


==> test/10/zz12z2.txt <==
0.18218249664492086604 0.18330462312967316096 0.18429808694082924769 0.18516256321258145467 0.18589786162695565164 0.18650391843704386408 0.18698078802061479653 0.18732863421273859839 0.18754772164520441824 0.18763840729286299092 0.18760113239514247807 0.18743641488709311682 0.18714484244021759030 0.18672706618041745585 0.18618379511961427597 0.18551579130967812969 0.18472386570270518669 0.18380887468081222313 0.18277171720179347103 0.18161333249455152705 
0.18453882347200670222 0.18567406778575351600 0.18667875994666385808 0.18755260167663953541 0.18829543388517702707 0.18890722759596387248 0.18938807442341018539 0.18973817688806215997 0.18995783883041181261 0.19004745614607210236 0.19000750802495691705 0.18983854883567563565 0.18954120075588432037 0.18911614721119585081 0.18856412715033235572 0.18788593015297885835 0.18708239233958043335 0.18615439302932235144 0.18510285207401769303 0.18392872778193530836 
0.18702525667051037028 0.18817406459467000968 0.18919028338343304996 0.19007364966213574631 0.19082404464114902098 0.19144148363822455217 0.19192610518899974603 0.19227816008568832107 0.19249800064230848662 0.19258607043605682763 0.19254289472293723007 0.19236907167476818836 0.19206526453644789942 0.19163219475814907700 0.19107063611754024346 0.19038140981232457016 0.18956538047331528141 0.18862345302287933380 0.18755657028301969680 0.18636571122199796502 
0.18964386134846628051 0.19080665053898326899 0.19183465933026236372 0.19272766894732129561 0.19348561137905886942 0.19410855712678565244 0.19459670260867575897 0.19495035762338283614 0.19516993321707695741 0.19525593023290929717 0.19520892875596695948 0.19502957860401232137 0.19471859095699009523 0.19427673116741248083 0.19370481274935510974 0.19300369250546386968 0.19217426671847648301 0.19121746830585972798 0.19013426481318393413 0.18892565710419861880 
0.19239686542836095806 0.19357401688253431105 0.19461403445131178480 0.19551675541782811973 0.19628217480097939762 0.19691043088118331816 0.19740179049553449597 0.19775663458209016832 0.19797544436970740400 0.19805878852253644418 0.19800731146400862848 0.19782172302832370936 0.19750278952008795685 0.19705132620515600217 0.19646819120700392824 0.19575428074169956560 0.19491052558926699745 0.19393788866889952183 0.19283736355965766518 0.19160997378745950326 
0.19528666924680099237 0.19647851711148145437 0.19753070617462253900 0.19844314347170002866 0.19921590152584736644 0.19984920110143342131 0.20034339391018862742 0.20069894583973621471 0.20091642115712621264 0.20099646802352041930 0.20093980554920731763 0.20074721252518537562 0.20041951788988163208 0.19995759292611947622 0.19936234513180509098 0.19863471366506343929 0.19777566622799228058 0.19678619722081375221 0.19566732696908753497 0.19442010180132174302 
0.19831585689056152599 0.19952267614196803058 0.20058712966399688815 0.20150921076850233926 0.20228908672927642387 0.20292707808851451201 0.20342363820405023889 0.20377933370953946191 0.20399482639554078478 0.20407085686521173051 0.20400823018411493037 0.20380780363332898220 0.20347047658813352533 0.20299718247763481882 0.20238888272903371446 0.20164656255875684776 0.20077122843682485009 0.19976390701727558818 0.19862564529455714601 0.19735751171401783033 
0.20148720950860660173 0.20270920090183189299 0.20378592557089456050 0.20471748320903621066 0.20550415653424161655 0.20614638631929793622 0.20664474710795838197 0.20699992439883055373 0.20721269385028565080 0.20728390285767064882 0.20721445468871196871 0.20700529523588212522 0.20665740235168889027 0.20617177766725267030 0.20554944074793826680 0.20479142540410577578 0.20389877794327446181 0.20287255711690685422 0.20171383547784771384 0.20042370182342625351 
0.20480372087800050029 0.20604099238585851794 0.20712988850871311142 0.20807063996250615978 0.20886366987935578443 0.20950956354647745639 0.21000903950965479905 0.21036292292753894229 0.21057212174910061586 0.21063760602647318976 0.21056039047717972634 0.21034152026979885397 0.20998205991548726801 0.20948308509174901060 0.20884567719136065689 0.20807092036645338795 0.20715990081526042266 0.20611370802922979184 0.20493343767650029630 0.20362019574368214747 
0.20826861553568259966 0.20952115925488834502 0.21062199611559340173 0.21157151825291942160 0.21237031947419757194 0.21301915847760127809 0.21351892445664424902 0.21387060605256966173 0.21407526419210490265 0.21413400902194143494 0.21404798092373511498 0.21381833545064643509 0.21344623194871212291 0.21293282559289547495 0.21227926255930210098 0.21148667805508639117 0.21055619692208416005 0.20948893650825148316 0.20828601145524167082 0.20694853997863474349 
0.21188536980815891875 0.21315303298241905505 0.21426541844585250685 0.21522311745938044192 0.21602693128691391466 0.21667782643308564072 0.21717689378675147927 0.21752531263399071948 0.21772431994480764827 0.21777518494545261563 0.21767918874517291905 0.21743760866033978729 0.21705170683581992419 0.21652272277181869309 0.21585186939786571436 0.21504033237250599897 0.21408927230973823219 0.21299982962645033768 0.21177313165758041014 0.21041030159126983268 
0.21565773605829816062 0.21694018442077631081 0.21806352722601662908 0.21902860185183592456 0.21983646178099200408 0.22048832218107597414 0.22098551162328550213 0.22132943075183442172 0.22152151800768235534 0.22156322206988826595 0.22145598045116415831 0.22120120360972017615 0.22080026396240942654 0.22025448926069429723 0.21956515988783611992 0.21873350972733368591 0.21776073031791262635 0.21664797803023075340 0.21539638395735979937 0.21400706609111747047 
0.21958977038634305834 0.22088644141637142626 0.22201990418560191287 0.22299130094095451216 0.22380199180414242499 0.22445348888694063860 0.22494739977348013338 0.22528538074237963729 0.22546909926419908543 0.22550020487525429536 0.22538030737987505003 0.22511096136496755449 0.22469365614340339188 0.22412981042071283833 0.22342077116545028259 0.22256781633108002616 0.22157216120434783391 0.22043496821920052775 0.21915736005051020263 0.21774043566054215870 
0.22368586380255911505 0.22499590667276445077 0.22613834715906500072 0.22711470592223778620 0.22792671560768260064 0.22857624178906416068 0.22906521784131458896 0.22939559318000493637 0.22956929343148022027 0.22958819078705430816 0.22945408282811405321 0.22916867832687173867 0.22873358882552363713 0.22815032511330321507 0.22742029802217178514 0.22654482322718796916 0.22552512994919815537 0.22436237359171351535 0.22305765236493813042 0.22161202780843633486 
0.22795077640354050041 0.22927297431306253861 0.23042287185565615837 0.23140245998124939208 0.23221392291528611396 0.23285954482031923085 0.23334163662270962503 0.23366248070484527122 0.23382429049466252335 0.23382918201336830299 0.23367915481865494942 0.23337608028888179312 0.23292169571851611964 0.23231760318480446093 0.23156527258274578474 0.23066604860630221530 0.22962116177354333080 0.22843174383351727563 0.22709884800909260760 0.22562347444371788630 
0.23238967309458566368 0.23372234232028887835 0.23487770596924786859 0.23585833923181737104 0.23666697125189331552 0.23730637795421680170 0.23777930312435960336 0.23808840252200408338 0.23823620582895638220 0.23822509195310165309 0.23805727414425581490 0.23773479229148442027 0.23725951057485467066 0.23663311932465272425 0.23585714051770423350 0.23493293684173172098 0.23386172470515587118 0.23264459195971987082 0.23128252139419727684 0.22977642114074930957 
0.23700815746699219200 0.23834901590425963680 0.23950727046922937191 0.24048621972487849163 0.24128924490625280885 0.24191969262029519583 0.24238079539850779232 0.24267562042985521553 0.24280703834605735225 0.24277770582582616776 0.24259005751378229232 0.24224630415794509708 0.24174843496476564053 0.24109822302124778171 0.24029723332168662076 0.23934683353776459169 0.23824820824562825683 0.23700237790600925392 0.23561022446722743040 0.23407252591314800516 
0.24181229676557880470 0.24315829336052821597 0.24431614027853160165 0.24529002429221458126 0.24608409602794420468 0.24670235222220318616 0.24714856541952104352 0.24742624545285188398 0.24753862129959172678 0.24748863549036337339 0.24727894592710206179 0.24691193186174811847 0.24638970210501504043 0.24571410447388630782 0.24488673621003001490 0.24390895574201174045 0.24278189683358322726 0.24150648695146115230 0.24008347265555510242 0.23851345592073966428 
0.24680862408148551701 0.24815572049374273744 0.24930897299215412644 0.25027364113750388830 0.25105476269110610366 0.25165705482105255042 0.25208486860452117284 0.25234217466243941130 0.25243256590909463055 0.25235926890893373153 0.25212515884251479603 0.25173277525693005252 0.25118433711966009492 0.25048175655925247751 0.24962665130253508528 0.24862035638666887816 0.24746393639523195374 0.24615820041069774726 0.24470372328279227370 0.24310087885778361438 
0.25200409174785221023 0.25334699154080292383 0.25449039005883827835 0.25544080457454099164 0.25620425877792368796 0.25678623576638026638 0.25719167951507215797 0.25742501868328993009 0.25749019876541373586 0.25739071539376195963 0.25712964527709347706 0.25670967320379739496 0.25613311455744303125 0.25540193334092853306 0.25451775605418924808 0.25348188210689664990 0.25229529194997790675 0.25095865501330549829 0.24947234120713249195 0.24783644274898264381 


==> test/10/zz12z3.txt <==
0.39987242759794794367 0.39192760235188561779 0.38426060214951557326 0.37686454670456359661 0.36973287538871041358 0.36285940067824062893 0.35623831328922211936 0.34986416483792570631 0.34373184171994225489 0.33783653711994510171 0.33217372441184855880 0.32673913329773390801 0.32152872906600732383 0.31653869488403824084 0.31176541683886704881 0.30720547137301962293 0.30285561476248956669 0.29871277431435905303 0.29477404100350101945 0.29103666331192112882 
0.40225546619883101318 0.39428755502170076408 0.38659341281332992857 0.37916739229764362396 0.37200389097203401256 0.36509745785816044572 0.35844284723059022246 0.35203504117392508954 0.34586925470292073648 0.33994093171240402640 0.33424573656850120607 0.32877954405027720597 0.32353842910412705658 0.31851865714959726184 0.31371667526482643895 0.30912910435411888876 0.30475273228209354137 0.30058450790250629270 0.29662153588816653205 0.29286107226551860716 
0.40435923605819917848 0.39637373872275610820 0.38865810178445947543 0.38120771870064701359 0.37401783834362134495 0.36708369255177719648 0.36040057660105317971 0.35396389792426402598 0.34776920420541196366 0.34181219845824867276 0.33608874609947503309 0.33059487723074643117 0.32532678615062649019 0.32028082934539697790 0.31545352271672200128 0.31084153849653622936 0.30644170210925958386 0.30225098912540637741 0.29826652238114054194 0.29448556929766017687 
0.40618887722010083019 0.39819006202666479277 0.39045753690110485135 0.38298754237686299939 0.37577605115002726821 0.36881889740427448166 0.36211186869758077433 0.35565076971666559347 0.34943146573621453044 0.34344991181570316829 0.33770217214040382236 0.33218443262260716198 0.32689300892223555062 0.32182435136464226932 0.31697504776012835892 0.31234182480604472110 0.30792154853300146566 0.30371122410871864705 0.29970799521332902593 0.29590914313257787871 
0.40774891270834284773 0.39974009526269688175 0.39199444141643219330 0.38450886275567247585 0.37727992647534980275 0.37030397721771207697 0.36357723106832984250 0.35709584650860293209 0.35085597720707761837 0.34485381092794564761 0.33908559802382942650 0.33354767219704273273 0.32823646555106661404 0.32314851943080885599 0.31828049215310455500 0.31362916443451316351 0.30919144310798279962 0.30496436356313810778 0.30094509123087914704 0.29713092234965693406 
0.40904319345694301058 0.40102696489934819279 0.39327127074625517489 0.38577354075404485245 0.37853081477798750099 0.37153985392289418099 0.36479723184942303149 0.35829940804233884055 0.35204278565554769642 0.34602375666517176667 0.34023873682992589185 0.33468419259066684024 0.32935666165417865070 0.32425276865442187457 0.31936923698696773055 0.31470289767092074484 0.31025069590127812846 0.30600969580497211497 0.30197708379739235385 0.29815017084567740913 
0.41007489028528865127 0.40205330013149781498 0.39429013591519512794 0.38678321473626459115 0.37952993795966111223 0.37252739184645405901 0.36577243436412887334 0.35926176815578081403 0.35299200070760272663 0.34695969324726771976 0.34116140004003586705 0.33559369968152008568 0.33025321982055910741 0.32513665654573176145 0.32024078946942385882 0.31556249336092384583 0.31109874702123668788 0.30684663995807986980 0.30280337730804091079 0.29896628336117742064 
0.41084650659307470066 0.40282120942615839976 0.39505275804676309725 0.38753924431615716095 0.38027833047793863086 0.37326734113913218049 0.36650334560485747781 0.35998322950905298212 0.35370375577181434323 0.34766161557626062972 0.34185347040143010400 0.33627598627481841698 0.33092586140080620938 0.32579984823852248255 0.32089477098407215294 0.31620753928211459138 0.31173515886466496294 0.30747473969807043170 0.30342350211551394334 0.29957878132271698046 
0.41135989757585678106 0.40333227293329843022 0.39556044252954136731 0.38804267400366238006 0.38077679849680434732 0.37376029662727855429 0.36699037740711631939 0.36046404850375995954 0.35417817729434114549 0.34812954288452979679 0.34231487971460555775 0.33673091361551699130 0.33137439126932488609 0.32624210402347986193 0.32133090694622745698 0.31663773391879729280 0.31215960945723830733 0.30789365785402317277 0.30383711013322695083 0.29998730922619037953 
0.41161628853717135978 0.40358754220163678417 0.39581406513444139517 0.38829421067214675567 0.38102589287833715792 0.37400666946606120344 0.36723381889256867527 0.36070440980452950219 0.35441536201726070443 0.34836349895291202072 0.34254559195694556095 0.33695839720331932643 0.33159868603749614868 0.32646326963984528824 0.32154901885856046473 0.31685287998960853795 0.31237188719146802285 0.30810317212755716776 0.30404397133718019663 0.30019163175075674888 
0.41161628853717024956 0.40358754220163584048 0.39581406513444050699 0.38829421067214575647 0.38102589287833615872 0.37400666946606053731 0.36723381889256789812 0.36070440980452878055 0.35441536201725998279 0.34836349895291129908 0.34254559195694506135 0.33695839720331893785 0.33159868603749598215 0.32646326963984512171 0.32154901885856018717 0.31685287998960831590 0.31237188719146780080 0.30810317212755716776 0.30404397133718008561 0.30019163175075663785 
0.41135989757585339488 0.40333227293329548813 0.39556044252953864726 0.38804267400365971552 0.38077679849680168278 0.37376029662727638936 0.36699037740711415445 0.36046404850375796114 0.35417817729433953566 0.34812954288452829799 0.34231487971460439201 0.33673091361551588108 0.33137439126932399791 0.32624210402347941784 0.32133090694622706840 0.31663773391879679320 0.31215960945723780773 0.30789365785402278419 0.30383711013322667327 0.29998730922619015749 
0.41084650659306953813 0.40282120942615357029 0.39505275804675848983 0.38753924431615299762 0.38027833047793496712 0.37326734113912868329 0.36650334560485431368 0.35998322950905020656 0.35370375577181178972 0.34766161557625852030 0.34185347040142843866 0.33627598627481669613 0.33092586140080487711 0.32579984823852159437 0.32089477098407143130 0.31620753928211392525 0.31173515886466424130 0.30747473969806971006 0.30342350211551311068 0.29957878132271642535 
0.41007489028528176789 0.40205330013149098711 0.39429013591518907722 0.38678321473625898452 0.37952993795965622725 0.37252739184644922954 0.36577243436412421040 0.35926176815577687274 0.35299200070759917391 0.34695969324726488869 0.34116140004003336905 0.33559369968151780972 0.33025321982055738657 0.32513665654573026265 0.32024078946942258206 0.31556249336092279112 0.31109874702123557766 0.30684663995807875958 0.30280337730803968954 0.29896628336117642144 
0.40904319345693490595 0.40102696489934064328 0.39327127074624806946 0.38577354075403852418 0.37853081477798150578 0.37153985392288835232 0.36479723184941731384 0.35829940804233367802 0.35204278565554325553 0.34602375666516776986 0.34023873682992239464 0.33468419259066373161 0.32935666165417581963 0.32425276865441954310 0.31936923698696595419 0.31470289767091913502 0.31025069590127635211 0.30600969580497039413 0.30197708379739068851 0.29815017084567591032 
0.40774891270833379942 0.39974009526268849957 0.39199444141642447725 0.38450886275566531491 0.37727992647534286386 0.37030397721770541564 0.36357723106832351423 0.35709584650859715893 0.35085597720707256686 0.34485381092794081814 0.33908559802382520765 0.33354767219703873593 0.32823646555106300582 0.32314851943080585839 0.31828049215310216802 0.31362916443451110959 0.30919144310798074571 0.30496436356313610938 0.30094509123087709312 0.29713092234965488014 
0.40618887722009022756 0.39819006202665507832 0.39045753690109608058 0.38298754237685467272 0.37577605115001944114 0.36881889740426709867 0.36211186869757400197 0.35565076971665932071 0.34943146573620875728 0.34344991181569783922 0.33770217214039893738 0.33218443262260294313 0.32689300892223183137 0.32182435136463910519 0.31697504776012558336 0.31234182480604227861 0.30792154853299902317 0.30371122410871637110 0.29970799521332686099 0.29590914313257576929 
0.40435923605818824278 0.39637373872274589415 0.38865810178444987200 0.38120771870063796527 0.37401783834361318481 0.36708369255176953594 0.36040057660104590775 0.35396389792425736465 0.34776920420540580192 0.34181219845824273307 0.33608874609946975953 0.33059487723074193477 0.32532678615062243788 0.32028082934539342519 0.31545352271671894817 0.31084153849653356483 0.30644170210925664177 0.30225098912540349083 0.29826652238113798843 0.29448556929765778989 
0.40225546619881918931 0.39428755502168971736 0.38659341281331982554 0.37916739229763424257 0.37200389097202551936 0.36509745785815239660 0.35844284723058267295 0.35203504117391820616 0.34586925470291440821 0.33994093171239814222 0.33424573656849598802 0.32877954405027248752 0.32353842910412267120 0.31851865714959343157 0.31371667526482294175 0.30912910435411578014 0.30475273228209071030 0.30058450790250357265 0.29662153588816397853 0.29286107226551605365 
0.39987242759793556468 0.39192760235187418250 0.38426060214950524818 0.37686454670455410421 0.36973287538870192037 0.36285940067823257982 0.35623831328921456985 0.34986416483791854537 0.34373184171993564906 0.33783653711993927304 0.33217372441184356280 0.32673913329772941161 0.32152872906600282743 0.31653869488403424404 0.31176541683886344059 0.30720547137301612572 0.30285561476248662460 0.29871277431435622196 0.29477404100349824390 0.29103666331191835326 


==> test/10/zz12z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz13z0.txt <==
0.22569669519498117283 0.22688281613260902203 0.22788780873884226241 0.22871785212547129928 0.22937867241515311201 0.22987549935435921955 0.23021306831171242657 0.23039564324915476345 0.23042704760872739778 0.23031069641067369869 0.23004962629400607654 0.22964652204711333283 0.22910373912331200019 0.22842332213757429726 0.22760701964217511239 0.22665629574413453939 0.22557233950091765129 0.22435607369331997396 0.22300816579894991443 0.22152904619612381887 
0.22102391340007418452 0.22221574976826286019 0.22323175333897174455 0.22407692653011582196 0.22475607221292553950 0.22527370186677603270 0.22563399359549773937 0.22584077930508278387 0.22589754795258426556 0.22580745692161202642 0.22557334685519389583 0.22519775730042179696 0.22468294176230704795 0.22403088155023379024 0.22324329834826456276 0.22232166590849547494 0.22126722178785201978 0.22008098075752438594 0.21876375255732219416 0.21731616817638288452 
0.21653199399222580745 0.21772451620139626760 0.21874652831866589486 0.21960202844309470449 0.22029498803965708031 0.22082924230432185442 0.22120842489841968659 0.22143593242309456137 0.22151490797491502072 0.22144823646799619010 0.22123854690473540585 0.22088821853707293896 0.22039938907526049339 0.21977396395278875341 0.21901362629215365141 0.21811984775373069456 0.21709390098447053918 0.21593687499160355014 0.21464969549643181379 0.21323315314739607618 
0.21221443728870936773 0.21340379272643034136 0.21442781529120094608 0.21528967088393979878 0.21599260919828613958 0.21653985441243497889 0.21693453127076420262 0.21717961751396072656 0.21727791505598484378 0.21723203407072205762 0.21704438575867870953 0.21671718086787417068 0.21625243204887351078 0.21565195889350752267 0.21491739511383056715 0.21405019782980308496 0.21305165940469558694 0.21192292272798740616 0.21066500128940551795 0.20927880573487317450 
0.20806514181866850310 0.20924840212441447873 0.21027126923576752726 0.21113623060317726621 0.21184592345711264483 0.21240303487636721935 0.21281022825824155720 0.21307009130599913194 0.21318510066434176453 0.21315759900022843154 0.21298978119138303744 0.21268368712687116262 0.21224119935885196742 0.21166404445853770344 0.21095379743985820387 0.21011188904695554669 0.20913961607652115093 0.20803815522624535816 0.20680858119832948305 0.20545188986483933768 
0.20407844741121378140 0.20525340471679184851 0.20627262892427758456 0.20713805883588923273 0.20785181915061987090 0.20841613337767969649 0.20883325557983548060 0.20910541878745256272 0.20923479729515465086 0.20922348007446686657 0.20907345287975384607 0.20878658708937489208 0.20836463380112507648 0.20780922214193273123 0.20712186114010924798 0.20630394484163974700 0.20535676062818783438 0.20428150090214380885 0.20307927841282757964 0.20175114545139721800 
0.20024913266477972762 0.20141414040726152157 0.20242778290866150770 0.20329155666548243131 0.20400716093179788180 0.20457642390389627063 0.20500124189596813373 0.20528353096882057116 0.20542518965435752065 0.20542807112273062109 0.20529396316379064369 0.20502457454974973294 0.20462152661434052092 0.20408634916795842518 0.20342048013700628206 0.20262526855130644221 0.20170198069244660299 0.20065180934131429669 0.19947588609943986415 0.19817529667066180465 
0.19657239112036531403 0.19772624133881286368 0.19873280563762465989 0.19959322398558107525 0.20030884400719312088 0.20088115941013939825 0.20131175713132012928 0.20160227353750390100 0.20175435923072398969 0.20176965159830745344 0.20164975410292854119 0.20139622133149329142 0.20101054893852893235 0.20049416777855447180 0.19984844168865120717 0.19907466853413338659 0.19817408424897778318 0.19714786967122721606 0.19599715997295583114 0.19472305639456871651 
0.19304379910271965426 0.19418562818999993147 0.19518397431744313741 0.19603968963202408893 0.19675383170125396171 0.19732761259814818322 0.19776235368166925066 0.19805944681915127470 0.19822032213272730572 0.19824642193684641200 0.19813918031812235987 0.19790000773476582041 0.19753028002972733423 0.19703133131907951681 0.19640445030491032741 0.19565087964759828032 0.19477181809810395485 0.19376842512166092547 0.19264182772658722254 0.19139312913554293316 
0.18965928183942745711 0.19078849800102390399 0.19177777381012378610 0.19262772852381801481 0.19333918056765023175 0.19391310559952990022 0.19435059817805722115 0.19465283792470450264 0.19482106054418760199 0.19485653369822839021 0.19476053749794891568 0.19453434925972049041 0.19417923212653484533 0.19369642716312629460 0.19308714856431227758 0.19235258165324509161 0.19149388337417905248 0.19051218499072530843 0.18940859667618917261 0.18818421362254247886 
0.18641508103459389356 0.18753130816454441354 0.18851089439821017146 0.18935427008547361938 0.19006205644599902249 0.19063503105426396478 0.19107409550632542539 0.19138024615742185719 0.19155454842109007063 0.19159811481393068666 0.19151208671572464426 0.19129761967963254676 0.19095587205356581717 0.19048799664257856645 0.18989513513596731342 0.18917841502689081157 0.18833894875464174401 0.18737783479087197214 0.18629616036490179165 0.18509500547755020072 
0.18330772526600283556 0.18441075922434974066 0.18538022553269833947 0.18621640097386757406 0.18691974407660838509 0.18749086666520145550 0.18793050663555890822 0.18823950277756776317 0.18841877216882016444 0.18846929042067944726 0.18839207487138642794 0.18818817068951940175 0.18785863976551767096 0.18740455221765539573 0.18682698031008745931 0.18612699456370923601 0.18530566182662530639 0.18436404505321868363 0.18330320451499571011 0.18212420013168906241 
0.18033400364870080801 0.18142377793415334630 0.18238284753436587171 0.18321136420068984130 0.18390965222136584911 0.18447818489437464717 0.18491756159314093333 0.18522848614847012283 0.18541174705594362648 0.18546819982858064879 0.18539875165962224624 0.18520434844154112786 0.18488596410133020798 0.18444459215243766415 0.18388123932301761454 0.18319692109123314472 0.18239265893493156190 0.18146947908038191244 0.18042841251017319171 0.17927049596352487293 
0.17749094275315810409 0.17856750132919718688 0.17951602246992195977 0.18033655607316004255 0.18102931571379055065 0.18159465909779001769 0.18203306869415994407 0.18234513316722844589 0.18253153007790356988 0.18259301017807696987 0.18253038349698055831 0.18234450731569284976 0.18203627604582434119 0.18160661296774699425 0.18105646373831210671 0.18038679154327413867 0.17959857374148585629 0.17869279982320440681 0.17767047048179032687 0.17653259757661868279 
0.17477578655974232436 0.17583926215955539285 0.17677718494296487672 0.17758952190823823480 0.17827639546284643202 0.17883806708883537295 0.17927492091848093447 0.17958744774838017455 0.17977622991036520950 0.17984192730884285272 0.17978526483453002860 0.17960702127842526066 0.17930801979852717398 0.17888911993441386494 0.17835121111920973491 0.17769520760206547472 0.17692204466453348433 0.17603267598915950387 0.17502807201716508168 0.17390921911426693303 
0.17218597915353348049 0.17323657580631696140 0.17416393323414439132 0.17496795115398131037 0.17564867714052165293 0.17620629287622413539 0.17664110014254819081 0.17695350699744621936 0.17714401450633421309 0.17721320431239936943 0.17716172725387169251 0.17699029316495107356 0.17669966193544520139 0.17629063585217155663 0.17576405320204724347 0.17512078308124459647 0.17436172132542307467 0.17348778745173520921 0.17249992248344353518 0.17139908751263532860 
0.16971914985065122972 0.17075712867803463646 0.17167402103331452778 0.17246967233302079592 0.17314406906903484495 0.17369732713299129712 0.17412967977804127973 0.17444146559252243778 0.17463311680512613733 0.17470514818054869166 0.17465814670360643723 0.17449276219206216743 0.17420969892613105690 0.17380970833677994447 0.17329358275556308588 0.17266215019544250975 0.17191627010417878663 0.17105683000891505618 0.17008474295223854900 0.16900094560638684316 
0.16737310046533929175 0.16839876802185599347 0.16930534988805834296 0.17009264807575247280 0.17076059966960557834 0.17130926680866476186 0.17173882624410324871 0.17204955878947633674 0.17224183894109937332 0.17231612490106254509 0.17227294918794322509 0.17211290997355993548 0.17183666324023713634 0.17144491581325435603 0.17093841928798264584 0.17031796484078343124 0.16958437888693442264 0.16873851952750740235 0.16778127371020876146 0.16671355501683002287 
0.16514579445834307037 0.16615949305599181374 0.16705596242131040552 0.16783497041232509073 0.16849641472497015049 0.16904031418795908981 0.16946679960023044997 0.16977610438018003736 0.16996855526873258513 0.17004456329465922337 0.17000461517354417684 0.16984926527399712981 0.16957912824800322471 0.16919487238801780848 0.16869721374232954370 0.16808691099277414671 0.16736476107526851442 0.16653159550397172994 0.16558827734425904388 0.16453569876827472962 
0.16303534774254907491 0.16403744732245773008 0.16492403632886640241 0.16569485642726752839 0.16634977462999075981 0.16688877561797146876 0.16731195358867978484 0.16761950386228088861 0.16781171445899170647 0.16788895783529736438 0.16785168293757718461 0.16770040770088132098 0.16743571208976110176 0.16705823174848413726 0.16656865230054374027 0.16596770431271515300 0.16525615891739356411 0.16443482406885190361 0.16350454139458087122 0.16246618359218251149 


==> test/10/zz13z1.txt <==
0.05361201692547767905 0.05430048123707937463 0.05502603737328456979 0.05578919219267119978 0.05659048156828905274 0.05743047152251778281 0.05830975958346371751 0.05922897640645105599 0.06018878771228810404 0.06118989660172262368 0.06223304631110083973 0.06331902347424991917 0.06444866194334353260 0.06562284718436288411 0.06684252117706755703 0.06810868757109185545 0.06942241649768632339 0.07078484776385121635 0.07219718990638226974 0.07366071034643525972 
0.05394809225903265254 0.05464080924214681501 0.05537083040267755385 0.05613866120943777210 0.05694483501217317140 0.05778991386413916825 0.05867448947448500318 0.05959918430820716068 0.06056465285091168493 0.06157158305162948458 0.06262069794655092392 0.06371275744479570902 0.06484856021576156093 0.06602894554198034116 0.06725479486810241603 0.06852703254696412838 0.06984662489640845739 0.07121457604402441077 0.07263191802976609601 0.07409969114133158063 
0.05424734171231965218 0.05494383306979764431 0.05567781378584103769 0.05644978723022918421 0.05726028340682668555 0.05810985944738076420 0.05899910014212997322 0.05992861850098095411 0.06089905633152196962 0.06191108480733267805 0.06296540497867766928 0.06406274814262045980 0.06520387593292657769 0.06638957989969448970 0.06762068020639751265 0.06889802285225382628 0.07022247449695900867 0.07159491348607188721 0.07301621502732623392 0.07448722769437039759 
0.05450957899769728193 0.05520936753888301685 0.05594680444065975450 0.05672239051881124150 0.05753665193752360851 0.05839014037642729221 0.05928343314567308120 0.06021713322206471986 0.06119186916686254751 0.06220829486750156789 0.06326708901820657371 0.06436895421408189710 0.06551461547362988358 0.06670481791747356892 0.06794032320553936022 0.06922190415869464153 0.07055033675310168340 0.07192638837597789547 0.07335080089909655487 0.07482426685577098224 
0.05473464359031538634 0.05543725364737735195 0.05617764591910369421 0.05695631846683234245 0.05777379344802917316 0.05863061697513160392 0.05952735884207033951 0.06046461207474222721 0.06144299224636194656 0.06246313647760444454 0.06352570201256514670 0.06463136422187061580 0.06578081383003754612 0.06697475309103072261 0.06821389053959173165 0.06949893382388371010 0.07083057998077520179 0.07220950236564155356 0.07363633333731110786 0.07511164181412953444 
0.05492239989221253671 0.05562735754120733817 0.05637020712154536956 0.05715144398138528176 0.05797158641262906836 0.05883117523399963161 0.05973077317273437631 0.06067096398847193761 0.06165235126623860862 0.06267555678398911700 0.06374121833257891112 0.06484998683079766513 0.06600252253361883759 0.06719949007702000210 0.06844155203791316144 0.06972936061647325157 0.07106354698047377683 0.07244470776850205074 0.07387338827037684408 0.07535006195202793855 
0.05507273640822461097 0.05577956950369415690 0.05652438104448519185 0.05730766392453442992 0.05812993298710217305 0.05899172437550352643 0.05989359462639554099 0.06083611944017240647 0.06181989204613142636 0.06284552105953447598 0.06391362770296377116 0.06502484223512230987 0.06617979939662008149 0.06737913264551721737 0.06862346691856768821 0.06991340962362241340 0.07124953955614454770 0.07263239345751601461 0.07406245002366623753 0.07554011136777454005 
0.05518556498008637262 0.05589380302085936170 0.05664008362816678327 0.05742489768516511467 0.05824875723574168135 0.05911219465451679478 0.06001576151717188945 0.06096002709969067929 0.06194557641858021435 0.06297300770505356859 0.06404292918461947093 0.06515595501010777724 0.06631270017222198887 0.06751377418986108381 0.06875977336721805777 0.07005127140330422164 0.07138880816296597209 0.07277287648175133350 0.07420390699899760689 0.07568225121394470123 
0.05526082012019931100 0.05596999397149014788 0.05671725276215748568 0.05750308595221751556 0.05832800361618265678 0.05919253548965010270 0.06009722968808454274 0.06104265102283830402 0.06202937882344518317 0.06305800415748004373 0.06412912632035269733 0.06524334844846739478 0.06640127209229898519 0.06760349057448709897 0.06885058095713916804 0.07014309445941051269 0.07148154521066375777 0.07286639730752576816 0.07429805027662808592 0.07577682323708821721 
0.05529845847998753755 0.05600809998274438456 0.05675584749675552376 0.05754218974536474268 0.05836763578712122341 0.05923271399981638874 0.06013797072267785399 0.06108396848013276231 0.06207128369488221220 0.06310050378106871194 0.06417222349084385213 0.06528704037111021652 0.06644554917401941652 0.06764833505864920049 0.06889596542744107210 0.07018898026653480615 0.07152788091275281979 0.07291311726105982605 0.07434507356290079305 0.07582405315101449494 
0.05529845847998745428 0.05600809998274432211 0.05675584749675547519 0.05754218974536468023 0.05836763578712115402 0.05923271399981632629 0.06013797072267780541 0.06108396848013269292 0.06207128369488217057 0.06310050378106867031 0.06417222349084383826 0.06528704037111020264 0.06644554917401944427 0.06764833505864918661 0.06889596542744108598 0.07018898026653482003 0.07152788091275281979 0.07291311726105986768 0.07434507356290086244 0.07582405315101452270 
0.05526082012019906814 0.05596999397148993971 0.05671725276215730527 0.05750308595221732128 0.05832800361618243473 0.05919253548964994310 0.06009722968808438315 0.06104265102283814443 0.06202937882344507908 0.06305800415747996046 0.06412912632035265570 0.06524334844846739478 0.06640127209229899907 0.06760349057448719612 0.06885058095713930681 0.07014309445941059595 0.07148154521066381328 0.07286639730752583755 0.07429805027662822470 0.07577682323708836987 
0.05518556498008603955 0.05589380302085904251 0.05664008362816649184 0.05742489768516483017 0.05824875723574141767 0.05911219465451657967 0.06001576151717168128 0.06096002709969051275 0.06194557641858008945 0.06297300770505348533 0.06404292918461942929 0.06515595501010780499 0.06631270017222203050 0.06751377418986122259 0.06875977336721822430 0.07005127140330440205 0.07138880816296609699 0.07277287648175145840 0.07420390699899775955 0.07568225121394489552 
0.05507273640822418770 0.05577956950369373362 0.05652438104448481715 0.05730766392453409686 0.05812993298710186080 0.05899172437550321418 0.05989359462639522874 0.06083611944017215667 0.06181989204613125288 0.06284552105953437884 0.06391362770296374340 0.06502484223512232375 0.06617979939662013700 0.06737913264551735615 0.06862346691856788250 0.06991340962362260769 0.07124953955614471424 0.07263239345751622278 0.07406245002366644570 0.07554011136777472046 
0.05492239989221213425 0.05562735754120694959 0.05637020712154500179 0.05715144398138498338 0.05797158641262874224 0.05883117523399931936 0.05973077317273402936 0.06067096398847162536 0.06165235126623837270 0.06267555678398893659 0.06374121833257881398 0.06484998683079762349 0.06600252253361885146 0.06719949007702009924 0.06844155203791336961 0.06972936061647348749 0.07106354698047399887 0.07244470776850225890 0.07387338827037708000 0.07535006195202817447 
0.05473464359031499776 0.05543725364737695643 0.05617764591910331951 0.05695631846683200938 0.05777379344802882621 0.05863061697513126391 0.05952735884206999950 0.06046461207474190802 0.06144299224636172452 0.06246313647760429189 0.06352570201256500793 0.06463136422187050478 0.06578081383003751836 0.06697475309103080587 0.06821389053959192594 0.06949893382388397378 0.07083057998077549322 0.07220950236564184499 0.07363633333731141317 0.07511164181412978424 
0.05450957899769683090 0.05520936753888257970 0.05594680444065935204 0.05672239051881085292 0.05753665193752323381 0.05839014037642693139 0.05928343314567275507 0.06021713322206440067 0.06119186916686229771 0.06220829486750136667 0.06326708901820644881 0.06436895421408185547 0.06551461547362995297 0.06670481791747374933 0.06794032320553959614 0.06922190415869494684 0.07055033675310205810 0.07192638837597832568 0.07335080089909698509 0.07482426685577145409 
0.05424734171231923585 0.05494383306979722104 0.05567781378584063523 0.05644978723022881645 0.05726028340682634554 0.05810985944738043113 0.05899910014212964016 0.05992861850098068349 0.06089905633152171288 0.06191108480733249070 0.06296540497867757213 0.06406274814262048756 0.06520387593292670259 0.06638957989969469786 0.06762068020639781796 0.06889802285225418710 0.07022247449695935562 0.07159491348607233130 0.07301621502732677516 0.07448722769437100821 
0.05394809225903225008 0.05464080924214641949 0.05537083040267717915 0.05613866120943742516 0.05694483501217287302 0.05778991386413885600 0.05867448947448468399 0.05959918430820693169 0.06056465285091148371 0.06157158305162935275 0.06262069794655088228 0.06371275744479576453 0.06484856021576165808 0.06602894554198054933 0.06725479486810270746 0.06852703254696451696 0.06984662489640894312 0.07121457604402500752 0.07263191802976681766 0.07409969114133234391 
0.05361201692547731129 0.05430048123707900687 0.05502603737328426448 0.05578919219267093610 0.05659048156828881682 0.05743047152251753301 0.05830975958346346771 0.05922897640645082701 0.06018878771228794444 0.06118989660172258205 0.06223304631110090218 0.06331902347425005795 0.06444866194334372689 0.06562284718436317554 0.06684252117706795948 0.06810868757109229954 0.06942241649768692013 0.07078484776385192412 0.07219718990638307465 0.07366071034643616178 


==> test/10/zz13z2.txt <==
0.16303534774276440267 0.16403744732267444562 0.16492403632908406164 0.16569485642748621457 0.16634977463021016764 0.16688877561819151496 0.16731195358890033065 0.16761950386250173972 0.16781171445921266860 0.16788895783551807672 0.16785168293779759163 0.16770040770110139494 0.16743571208998081490 0.16705823174870310099 0.16656865230076201012 0.16596770431293264569 0.16525615891760986331 0.16443482406906712034 0.16350454139479486670 0.16246618359239514695 
0.16514579445856128470 0.16615949305621136034 0.16705596242153103459 0.16783497041254671900 0.16849641472519250041 0.16904031418818216137 0.16946679960045402114 0.16977610438040369178 0.16996855526895643385 0.17004456329488290556 0.17000461517376766474 0.16984926527422017362 0.16957912824822590769 0.16919487238823974207 0.16869721374255072788 0.16808691099299435945 0.16736476107548761694 0.16653159550418958346 0.16558827734447564839 0.16453569876849002962 
0.16737310046556039267 0.16839876802207842665 0.16930534988828194187 0.17009264807597707092 0.17076059966983092586 0.17130926680889077551 0.17173882624432967869 0.17204955878970304428 0.17224183894132627515 0.17231612490128944692 0.17227294918816979385 0.17211290997378600465 0.17183666324046265039 0.17144491581347912068 0.17093841928820663334 0.17031796484100655831 0.16958437888715660602 0.16873851952772833673 0.16778127371042819704 0.16671355501704815394 
0.16971914985087546701 0.17075712867826026153 0.17167402103354131859 0.17246967233324853042 0.17314406906926335661 0.17369732713322047490 0.17412967977827090160 0.17444146559275236497 0.17463311680535620329 0.17470514818077859109 0.17465814670383619789 0.17449276219229134521 0.17420969892635962406 0.17380970833700767897 0.17329358275578998771 0.17266215019566841238 0.17191627010440366230 0.17105683000913868286 0.17008474295246095442 0.16900094560660786080 
0.17218597915376077090 0.17323657580654569510 0.17416393323437431850 0.17496795115421218125 0.17564867714075343974 0.17620629287645653283 0.17664110014278100458 0.17695350699767931069 0.17714401450656741543 0.17721320431263243300 0.17716172725410456179 0.17699029316518358201 0.17669966193567701596 0.17629063585240251077 0.17576405320227722617 0.17512078308147363548 0.17436172132565100346 0.17348778745196202777 0.17249992248366904923 0.17139908751285939936 
0.17477578655997319523 0.17583926215978754048 0.17677718494319838438 0.17758952190847246411 0.17827639546308160501 0.17883806708907118432 0.17927492091871716218 0.17958744774861670757 0.17977622991060168700 0.17984192730907916369 0.17978526483476603426 0.17960702127866082223 0.17930801979876209717 0.17888911993464803873 0.17835121111944290950 0.17769520760229770562 0.17692204466476468827 0.17603267598938954208 0.17502807201739373211 0.17390921911449405690 
0.17749094275339261095 0.17856750132943297049 0.17951602247015885361 0.18033655607339788007 0.18102931571402916533 0.18159465909802932626 0.18203306869439969673 0.18234513316746842060 0.18253153007814346132 0.18259301017831658376 0.18253038349721983913 0.18234450731593165873 0.18203627604606248402 0.18160661296798433217 0.18105646373854861197 0.18038679154350970024 0.17959857374172036315 0.17869279982343755364 0.17767047048202219695 0.17653259757684891529 
0.18033400364893878431 0.18142377793439259936 0.18238284753460623500 0.18321136420093120378 0.18390965222160798875 0.18447818489461728642 0.18491756159338407217 0.18522848614871356698 0.18541174705618701513 0.18546819982882381539 0.18539875165986510752 0.18520434844178351730 0.18488596410157198680 0.18444459215267844376 0.18388123932325764476 0.18319692109147223125 0.18239265893516951045 0.18146947908061861199 0.18042841251040844797 0.17927049596375840834 
0.18330772526624444785 0.18441075922459260195 0.18538022553294228323 0.18621640097411260029 0.18691974407685432724 0.18749086666544792501 0.18793050663580573856 0.18823950277781484330 0.18841877216906730008 0.18846929042092644413 0.18839207487163309174 0.18818817068976556595 0.18785863976576328005 0.18740455221790000562 0.18682698031033118102 0.18612699456395195852 0.18530566182686691867 0.18436404505345896365 0.18330320451523446357 0.18212420013192612278 
0.18641508103483903080 0.18753130816479088305 0.18851089439845777895 0.18935427008572244811 0.19006205644624862838 0.19063503105451415354 0.19107409550657605823 0.19138024615767279535 0.19155454842134098103 0.19159811481418145829 0.19151208671597511057 0.19129761967988256899 0.19095587205381525653 0.19048799664282728417 0.18989513513621508745 0.18917841502713747537 0.18833894875488721432 0.18737783479111588814 0.18629616036514423660 0.18509500547779109136 
0.18965928183967636911 0.19078849800127428704 0.19177777381037547366 0.19262772852407050728 0.19333918056790361240 0.19391310559978394701 0.19435059817831168427 0.19465283792495916004 0.19482106054444242593 0.19485653369848318639 0.19476053749820346206 0.19453434925997448168 0.19417923212678836475 0.19369642716337900912 0.19308714856456399289 0.19235258165349564119 0.19149388337442835306 0.19051218499097322123 0.18940859667643564213 0.18818421362278717202 
0.19304379910297264633 0.19418562819025436683 0.19518397431769882178 0.19603968963228071698 0.19675383170151139467 0.19732761259840631007 0.19776235368192782160 0.19805944681941012320 0.19822032213298632075 0.19824642193710531601 0.19813918031838109735 0.19790000773502403053 0.19753028002998493373 0.19703133131933653344 0.19640445030516631708 0.19565087964785296548 0.19477181809835736326 0.19376842512191286283 0.19264182772683768885 0.19139312913579184516 
0.19657239112062269148 0.19772624133907171218 0.19873280563788478514 0.19959322398584225522 0.20030884400745510576 0.20088115941040207701 0.20131175713158319662 0.20160227353776730141 0.20175435923098750113 0.20176965159857093712 0.20164975410319163629 0.20139622133175591467 0.20101054893879094498 0.20049416777881584606 0.19984844168891147120 0.19907466853439242938 0.19817408424923541044 0.19714786967148328900 0.19599715997321032201 0.19472305639482170858 
0.20024913266504165699 0.20141414040752497749 0.20242778290892635140 0.20329155666574832972 0.20400716093206466839 0.20457642390416352907 0.20500124189623569748 0.20528353096908844022 0.20542518965462558400 0.20542807112299868444 0.20529396316405837397 0.20502457455001707465 0.20462152661460714098 0.20408634916822424032 0.20342048013727107025 0.20262526855156992589 0.20170198069270861563 0.20065180934157472725 0.19947588609969857387 0.19817529667091890455 
0.20407844741148106760 0.20525340471706066126 0.20627262892454753529 0.20713805883616043246 0.20785181915089170901 0.20841613337795197869 0.20883325558010809586 0.20910541878772528901 0.20923479729542746042 0.20922348007473959286 0.20907345288002615602 0.20878658708964675794 0.20836463380139613744 0.20780922214220293176 0.20712186114037858808 0.20630394484190783810 0.20535676062845426015 0.20428150090240859704 0.20307927841309064698 0.20175114545165850899 
0.20806514181894139592 0.20924840212468875933 0.21027126923604291808 0.21113623060345373950 0.21184592345738975649 0.21240303487664485838 0.21281022825851941827 0.21307009130627704852 0.21318510066461970887 0.21315759900050612607 0.21298978119166023237 0.21268368712714769142 0.21224119935912771906 0.21166404445881256691 0.21095379744013220691 0.21011188904722821746 0.20913961607679221189 0.20803815522651480929 0.20680858119859699129 0.20545188986510487528 
0.21221443728898764514 0.21340379272671006206 0.21442781529148183250 0.21528967088422173992 0.21599260919856888563 0.21653985441271814127 0.21693453127104758704 0.21717961751424408323 0.21727791505626814494 0.21723203407100497020 0.21704438575896109476 0.21671718086815586202 0.21625243204915445272 0.21565195889378757643 0.21491739511410942742 0.21405019783008050194 0.21305165940497139410 0.21192292272826163124 0.21066500128967771688 0.20927880573514345830 
0.21653199399251021884 0.21772451620168198350 0.21874652831895285976 0.21960202844338255757 0.22029498803994573830 0.22082924230461095649 0.22120842489870881642 0.22143593242338374671 0.22151490797520381748 0.22144823646828448727 0.22123854690502320341 0.22088821853736009815 0.22039938907554676439 0.21977396395307408072 0.21901362629243764646 0.21811984775401316305 0.21709390098475120356 0.21593687499188246592 0.21464969549670892546 0.21323315314767113393 
0.22102391340036484091 0.22221574976855487660 0.22323175333926500996 0.22407692653041003106 0.22475607221322047025 0.22527370186707124100 0.22563399359579294767 0.22584077930537801993 0.22589754795287914080 0.22580745692190631879 0.22557334685548743880 0.22519775730071450726 0.22468294176259862027 0.22403088155052416908 0.22324329834855363708 0.22232166590878307821 0.22126722178813804098 0.22008098075780863079 0.21876375255760441285 0.21731616817666288277 
0.22569669519527846280 0.22688281613290767202 0.22788780873914230019 0.22871785212577239177 0.22937867241545475960 0.22987549935466106144 0.23021306831201415743 0.23039564324945632778 0.23042704760902846250 0.23031069641097423606 0.23004962629430567023 0.22964652204741192731 0.22910373912360931792 0.22842332213787039374 0.22760701964246973783 0.22665629574442744398 0.22557233950120911259 0.22435607369360946461 0.22300816579923718463 0.22152904619640881312 


==> test/10/zz13z3.txt <==
0.37356503104513233415 0.36614289167052938012 0.35898029937621744878 0.35207082652633503450 0.34540834411284732086 0.33898707168596753370 0.33280158215149585610 0.32684678557200097515 0.32111790476441648412 0.31561044915126645893 0.31032018991081272707 0.30524313768578925643 0.30037552320615434898 0.29571378074668747127 0.29125453415186058903 0.28699458509824365970 0.28293090326472580820 0.27906061810923871169 0.27538101198988773621 0.27188951440959907568 
0.37579129079069362174 0.36834758429627706411 0.36115963565425368564 0.35422216911986947885 0.34752995077621445796 0.34107788826194423981 0.33486108096514133337 0.32887484109642028951 0.32311469847219809193 0.31757639673106236033 0.31225588547821070406 0.30714931088882185817 0.30225300613650185610 0.29756348233687951454 0.29307742031295286322 0.28879166327795363634 0.28470321042119667299 0.28080921132974345777 0.27710696115845556697 0.27359389645835324734 
0.37775665473826119944 0.37029651906963106933 0.36308848982465052879 0.35612826352267451524 0.34941140161019690336 0.34293344962045402280 0.33669001235070455946 0.33067679937634136822 0.32488965129689284517 0.31932455382257429743 0.31397764438214575966 0.30884521425478550505 0.30392370811415153620 0.29920972215137553452 0.29470000148511743543 0.29039143727942157147 0.28628106381236395617 0.28236605563008326802 0.27864372485583815964 0.27511151868574768020 
0.37946592477109059027 0.37199334741933559600 0.36476954105204317802 0.35779099353598153854 0.35105394252144417333 0.34455449625897077714 0.33828871944088118040 0.33225269276134750118 0.32644255351645767860 0.32085452288019550293 0.31548492397301286516 0.31033019363402314372 0.30538688991394352668 0.30065169666935398496 0.29612142619671988353 0.29179302054225092489 0.28766355191875347952 0.28373022252238733198 0.27999036394906606784 0.27644143634731471737 
0.38092332634563330629 0.37344140478457649168 0.36620533342820443812 0.35921222704776428758 0.35245887868062725223 0.34594187345310317694 0.33965767639250166177 0.33360269871170955547 0.32777334712739508715 0.32216606020873733707 0.31677733499568633269 0.31160374639435062250 0.30664196123824566387 0.30188874841537738369 0.29734098609015752190 0.29299566677410904258 0.28884990079801164953 0.28490091859164690113 0.28114607207072389583 0.27758283535274308473 
0.38213245704498444155 0.37464361194513290387 0.36739816082843418377 0.36039370254624414347 0.35362747170019687148 0.34709644248031285008 0.34079741396431240119 0.33472707856559436035 0.32888207607267627708 0.32325903583167203692 0.31785460940664461704 0.31266549570944640601 0.30768846022931040096 0.30292034966375225302 0.29835810297442399985 0.29399875966601540789 0.28983946590753711936 0.28587747897546506026 0.28211017038943980717 0.27853502802665647264 
0.38309627908199284096 0.37560242512253694258 0.36834999539415524961 0.36133695060858161963 0.35456086309360296260 0.34801901080363878416 0.34170845841884062155 0.33562612551367876357 0.32976884276604356838 0.32413339763863024956 0.31871657108977352602 0.31351516680748026111 0.30852603430579739197 0.30374608703589695002 0.29917231647777092762 0.29480180300799180282 0.29063172419065608221 0.28665936101323663543 0.28288210248491374443 0.27929744892929425637 
0.38381713115900495392 0.37631981406886610975 0.36906244501706853001 0.36204324140032445589 0.35526001926199451963 0.34871027922179920200 0.34239128339373225973 0.33630012230423578234 0.33043377183918887230 0.32478914086703164488 0.31936311050633936492 0.31415256612490372046 0.30915442315050195576 0.30436564769626717197 0.29978327289277134637 0.29540441169752512662 0.29122626683385866020 0.28724613840191187686 0.28346142960768444530 0.27986965097231131239 
0.38429674641923716738 0.37679725497685351288 0.36953672920492841580 0.36251355071365276572 0.35572569333225151356 0.34917080342783157754 0.34284627363005365508 0.33674930847034434400 0.33087698141944482666 0.32522628348396781517 0.31979416394364840182 0.31457756403529352207 0.30957344447503926110 0.30477880770589882431 0.30019071569952182621 0.29580630405547880812 0.29162279304534166613 0.28763749615286765549 0.28384782657160051444 0.28025130204002979273 
0.38453626955415121103 0.37703573021438158142 0.36977366611213913217 0.36274853891710656661 0.35595839992552663622 0.34940096752722166196 0.34307369922830605047 0.33697385652764294539 0.33109856188427816415 0.32544484770574638732 0.32000969774899268305 0.31479008159758298246 0.30978298300846290880 0.30498542295276670488 0.30039447814393843705 0.29600729577952633598 0.29182110513916159622 0.28783322659261656451 0.28404107848582016427 0.28044218229324335834 
0.38453626955415209920 0.37703573021438241408 0.36977366611213990932 0.36274853891710695519 0.35595839992552713582 0.34940096752722216156 0.34307369922830649456 0.33697385652764316744 0.33109856188427844170 0.32544484770574660937 0.32000969774899296061 0.31479008159758326002 0.30978298300846324187 0.30498542295276698244 0.30039447814393860359 0.29600729577952655802 0.29182110513916176275 0.28783322659261684207 0.28404107848582049733 0.28044218229324352487 
0.38429674641923983192 0.37679725497685578883 0.36953672920493069176 0.36251355071365465310 0.35572569333225301236 0.34917080342783302083 0.34284627363005482081 0.33674930847034528769 0.33087698141944588137 0.32522628348396875886 0.31979416394364934551 0.31457756403529435474 0.30957344447503992724 0.30477880770589965698 0.30019071569952271439 0.29580630405547941875 0.29162279304534211022 0.28763749615286809957 0.28384782657160106956 0.28025130204003045886 
0.38381713115900994993 0.37631981406887032859 0.36906244501707241579 0.36204324140032784207 0.35526001926199746173 0.34871027922180197756 0.34239128339373448018 0.33630012230423805830 0.33043377183919087070 0.32478914086703353226 0.31936311050634108577 0.31415256612490521926 0.30915442315050334354 0.30436564769626867077 0.29978327289277273415 0.29540441169752645889 0.29122626683385960389 0.28724613840191254299 0.28346142960768505592 0.27986965097231208954 
0.38309627908200016844 0.37560242512254327085 0.36834999539416096725 0.36133695060858667114 0.35456086309360723696 0.34801901080364233687 0.34170845841884334160 0.33562612551368142810 0.32976884276604617741 0.32413339763863285858 0.31871657108977591299 0.31351516680748231503 0.30852603430579933486 0.30374608703589883740 0.29917231647777270398 0.29480180300799341264 0.29063172419065730345 0.28665936101323774565 0.28288210248491463261 0.27929744892929508904 
0.38213245704499476663 0.37464361194514206321 0.36739816082844201084 0.36039370254625119339 0.35362747170020253362 0.34709644248031762404 0.34079741396431645351 0.33472707856559791306 0.32888207607267944121 0.32325903583167503452 0.31785460940664728158 0.31266549570944890402 0.30768846022931267692 0.30292034966375430693 0.29835810297442610928 0.29399875966601735078 0.28983946590753867367 0.28587747897546639253 0.28211017038944086188 0.27853502802665741633 
0.38092332634564657345 0.37344140478458787147 0.36620533342821420808 0.35921222704777294732 0.35245887868063441317 0.34594187345310917214 0.33965767639250682430 0.33360269871171416289 0.32777334712739925049 0.32216606020874083427 0.31677733499568949682 0.31160374639435323152 0.30664196123824799534 0.30188874841537965965 0.29734098609015979786 0.29299566677411098548 0.28884990079801353691 0.28490091859164851096 0.28114607207072522810 0.27758283535274402842 
0.37946592477110596686 0.37199334741934869664 0.36476954105205455781 0.35779099353599164157 0.35105394252145272205 0.34455449625897810462 0.33828871944088739765 0.33225269276135294128 0.32644255351646256358 0.32085452288019977729 0.31548492397301647339 0.31033019363402647439 0.30538688991394657979 0.30065169666935687154 0.29612142619672260357 0.29179302054225325636 0.28766355191875558894 0.28373022252238921936 0.27999036394906756664 0.27644143634731604964 
0.37775665473827901852 0.37029651906964650143 0.36308848982466396249 0.35612826352268617258 0.34941140161020689536 0.34293344962046262703 0.33669001235071177591 0.33067679937634775200 0.32488965129689834077 0.31932455382257890486 0.31397764438215003402 0.30884521425478950185 0.30392370811415519993 0.29920972215137886518 0.29470000148512054405 0.29039143727942406947 0.28628106381236595457 0.28236605563008509989 0.27864372485583982497 0.27511151868574929003 
0.37579129079071338371 0.36834758429629410603 0.36115963565426861814 0.35422216911988246846 0.34752995077622583775 0.34107788826195389875 0.33486108096514949350 0.32887484109642767249 0.32311469847220436469 0.31757639673106796696 0.31225588547821558905 0.30714931088882624355 0.30225300613650574189 0.29756348233688295624 0.29307742031295586083 0.28879166327795641189 0.28470321042119928201 0.28080921132974584475 0.27710696115845767640 0.27359389645835496818 
0.37356503104515387248 0.36614289167054803187 0.35898029937623399110 0.35207082652634952291 0.34540834411285992189 0.33898707168597824735 0.33280158215150495993 0.32684678557200896876 0.32111790476442347853 0.31561044915127284272 0.31032018991081855575 0.30524313768579441897 0.30037552320615878987 0.29571378074669146807 0.29125453415186397521 0.28699458509824660180 0.28293090326472863927 0.27906061810924126521 0.27538101198988990115 0.27188951440960090755 


==> test/10/zz13z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz14z0.txt <==
0.19938929864243307155 0.20041864072473869474 0.20128522741917034833 0.20199489967672587531 0.20255308605270641586 0.20296476294266141416 0.20323445710867496516 0.20336626781534095088 0.20336389645236094270 0.20323067742790393297 0.20296960731123528388 0.20258337089074415771 0.20207436368949363570 0.20144471093453081290 0.20069628323046981300 0.19983070938167896147 0.19884938705216223531 0.19775349237363690214 0.19654399039106751346 0.19522164964356275574 
0.19523920271897782230 0.19627577904309886914 0.19715453368610585949 0.19788021192304439122 0.19845738173506155544 0.19889034891281559547 0.19918311858678966475 0.19933938394804071037 0.19936252999638731653 0.19925564493460232174 0.19902153486818341399 0.19866273934422246095 0.19818154640526106092 0.19758000654152019226 0.19685994539429738093 0.19602297543062358054 0.19507050718077165175 0.19400376110464859214 0.19282378183214748946 0.19153145749527514252 
0.19125169121918048076 0.19229073904257293348 0.19317691635910946846 0.19391403259428435790 0.19450588005167965266 0.19495613238674999734 0.19526828437762711044 0.19544561939364532566 0.19549119465054526357 0.19540783744593484550 0.19519814788267336736 0.19486450521270107239 0.19440907604580776047 0.19383382343199143105 0.19314051637457577137 0.19233073976574621700 0.19140590513565236552 0.19036726303203843624 0.18921591833759895951 0.18795285037434059094 
0.18742071711072708085 0.18845856954890261026 0.18934836011347486173 0.19009312204330403029 0.19069597349062261671 0.19116001620487765855 0.19148826714332328747 0.19168361459836816274 0.19174879176621356658 0.19168636231591817953 0.19149871400387413756 0.19118805757810092283 0.19075642913327781058 0.19020569476606233317 0.18953755690626808428 0.18875356212213331708 0.18785511056405271302 0.18684346755025360576 0.18571977811186929364 0.18448508555688189481 
0.18374061054304552387 0.18477446192883534293 0.18566483250258328241 0.18641412197483406277 0.18702487566262895879 0.18749969179881456616 0.18784115339242016263 0.18805178009029033248 0.18813399550002266047 0.18809010604764997421 0.18792228823880405275 0.18763258196255044874 0.18722288814314042016 0.18669496959271253411 0.18605045436230099876 0.18529084125246636505 0.18441750744817156371 0.18343171849305414667 0.18233464100274271447 0.18112735858920822607 
0.18020611841917483220 0.18123383512081020497 0.18212238599318894550 0.18287365769081989630 0.18348971538624478383 0.18397272193533137363 0.18432487453725235338 0.18454835687035039959 0.18464530409593696292 0.18461777813585505958 0.18446775094114151172 0.18419709389015581635 0.18380757188402055413 0.18330084109934613457 0.18267844969775678954 0.18194184107725966393 0.18109235948311286357 0.18013125797104898029 0.17905970881683921925 0.17787881645935099684 
0.17681240152728205928 0.17783237414204169924 0.17871721865854223177 0.17946840740901201516 0.18008760625619865681 0.18057660601901401320 0.18093726595090720011 0.18117146875792158878 0.18128108587751987080 0.18126795145869165071 0.18113384349975131249 0.18088047077291097287 0.18050946440343945687 0.18002237322289457722 0.17942066225212027764 0.17870571387570277633 0.17787883143597113533 0.17694124509118944188 0.17589411983421396335 0.17473856553315769702 
0.17355501185466404301 0.17456604126153210665 0.17544570708992632269 0.17619514703048733129 0.17681569621052392605 0.17730882993361865574 0.17767611448944087282 0.17791916633290874583 0.17803961919752922527 0.17803909832164049876 0.17791920082626122568 0.17768148129829738902 0.17732744173393197307 0.17685852513667257857 0.17627611221212718950 0.17558152073746036148 0.17477600729387951506 0.17386077112352379959 0.17283695989566955076 0.17170567712886167233 
0.17042986214741254192 0.17143107195949630617 0.17230442140914348226 0.17305077741248695022 0.17367120162179108811 0.17416690301549600517 0.17453919574032875084 0.17478946288674374054 0.17491912625804786896 0.17492962180407975459 0.17482238018535542490 0.17459881186008546772 0.17426029609731821801 0.17380817337773682429 0.17324374072225529053 0.17256824956813196503 0.17178290587856290261 0.17088887221335691269 0.16988727149607871225 0.16877919218023068604 
0.16743319387096280981 0.16842396301989703833 0.16929012917466448873 0.17003233958852576047 0.17065142984865735998 0.17114838476624533170 0.17152430256963432931 0.17178036321568948552 0.17191780114383869993 0.17193788245127511471 0.17184188625099539038 0.17163108985937081119 0.17130675741751846819 0.17087013155470140435 0.17032242773102512778 0.16966483093424911122 0.16889849443888324543 0.16802454035526204201 0.16704406169505792157 0.16595812565407319639 
0.16456154653376775521 0.16554145707446438207 0.16639979268109186816 0.16713702191829382659 0.16775379341806717637 0.16825090363119371561 0.16862926655627374917 0.16888988626254125558 0.16903383265034227501 0.16906222060618653069 0.16897619250798026624 0.16877690390888400174 0.16846551215868396656 0.16804316769252516939 0.16751100771289464952 0.16687015199895613438 0.16612170058745881485 0.16526673307375014388 0.16430630927481790216 0.16324147097672001006 
0.16181172965426374177 0.16278052606310083883 0.16363056255694444219 0.16436216198549088996 0.16497581827412377553 0.16547216978418849420 0.16585197376172616801 0.16611608262785973467 0.16626542258880272485 0.16630097481514835578 0.16622375926585516992 0.16603482110950126827 0.16573521961580844897 0.16532601934382090691 0.16480828342907227757 0.16418306876122204518 0.16345142283824568019 0.16261438207746159446 0.16167297135374331107 0.16062820451994630488 
0.15918079778904953292 0.16013835496673065051 0.16097976949809414404 0.16170524519260137675 0.16231514790874870813 0.16280998346971017887 0.16319037607858261074 0.16345704789836895676 0.16361080026186064496 0.16365249679974921970 0.16358304863079059510 0.16340340164745750795 0.16311452585122790393 0.16271740663787778725 0.16221303789835125886 0.16160241677861364451 0.16088653992684046057 0.16006640104410735370 0.15914298954274744280 0.15811729010387035044 
0.15666602861600542607 0.15761232651667833604 0.15844491527610016224 0.15916390137807176486 0.15976954469855944585 0.16026224010732081915 0.16064249918452525034 0.16091093262517303097 0.16106823376052165075 0.16111516349119700542 0.16105253681010042732 0.16088121099831032002 0.16060207550376781604 0.16021604345811088499 0.15972404474784104855 0.15912702052804078567 0.15842591904639516387 0.15762169262937997249 0.15671529566926864496 0.15570768343946295165 
0.15426490387293040341 0.15520000720787729964 0.15602366371155657054 0.15673590034502643542 0.15733688940009640800 0.15782693307648876235 0.15820644792702506787 0.15847594965727612726 0.15863603866385583840 0.15868738659441661287 0.15863072412010367773 0.15846683003191541772 0.15819652170742212749 0.15782064694295666607 0.15734007710686140347 0.15675570153931348005 0.15606842310131946450 0.15527915475774869969 0.15438881706548443495 0.15339833642745229203 
0.15197509287894878094 0.15289913473034388858 0.15371383201722249590 0.15441914689038083175 0.15501517948031112715 0.15550215487151278215 0.15588040978980999274 0.15615037941305046076 0.15631258464320915702 0.15636762010251017974 0.15631614304398228077 0.15615886330182551789 0.15589653435104861012 0.15552994549943216507 0.15505991519733436368 0.15448728542103226657 0.15381291706182062540 0.15303768623481109334 0.15216248140746807538 0.15118820123804826983 
0.14979443835307562627 0.15070760681732689457 0.15151338273660872047 0.15221167571896318527 0.15280252675925445893 0.15328609713944119086 0.15366265694765154914 0.15393257356190689911 0.15409630039341998264 0.15415436612843250175 0.15410736465149013630 0.15395594578035562416 0.15370080689551482434 0.15334268550638924244 0.15288235276201167512 0.15232060788566054166 0.15165827349011939962 0.15089619171220725047 0.15003522109152866992 0.14907623410880910253 
0.14772094426040441317 0.14862347144927956499 0.14942041639292233390 0.15011164648960872992 0.15069715469830238797 0.15117704997934591771 0.15155154729944808611 0.15182095749350574265 0.15198567724013170577 0.15204617936630959729 0.15200300365319011076 0.15185674827259182385 0.15160806194426584836 0.15125763686859827750 0.15080620245866263596 0.15025451986947888083 0.14960337730078918095 0.14885358603236956143 0.14800597713763025132 0.14706139881189309038 
0.14575276544491250208 0.14664491832646447955 0.14743316489619237575 0.14811733914824695701 0.14869739556500030653 0.14917340078019211691 0.14954552477728896842 0.14981403187253611309 0.14997927170729152824 0.15004167044348420967 0.15000172232236905212 0.14985998171255568434 0.14961705574035868982 0.14927359756507543875 0.14883030033456146057 0.14828789183280302599 0.14764712981118888191 0.14690879797885197933 0.14607370261472990558 0.14514266975484227395 
0.14388819884040712771 0.14477027151547347539 0.14554998571713562150 0.14622714964218669342 0.14680168763325976422 0.14727363279913355254 0.14764311915697986288 0.14791037351205829631 0.14807570727301416769 0.14813950837796657778 0.14810223348024617596 0.14796440051490333811 0.14772658173953795435 0.14738939731678324385 0.14695350948170479710 0.14641961731598288066 0.14578845213231131361 0.14506077345711962390 0.14423736558759497894 0.14331903469003876017 


==> test/10/zz14z1.txt <==
0.03446486802348446010 0.03490745222379933177 0.03537388116850215952 0.03586448069525015325 0.03637959529386103341 0.03691958883586458212 0.03748484544647202182 0.03807577054696318491 0.03869279210071483593 0.03933636210106485065 0.04000695834280716678 0.04070508651911643877 0.04143128267781857887 0.04218611604704433637 0.04297019218521063583 0.04378415629565379774 0.04462869631989199032 0.04550454499099685496 0.04641247922547990512 0.04735331379408416752 
0.03468091645219815305 0.03512623451277105402 0.03559553383025457207 0.03608913934888558633 0.03660739393635774330 0.03715065891262096798 0.03771931466212835593 0.03831376134094903463 0.03893441968982979534 0.03958173196171903968 0.04025616296559630242 0.04095820121446710343 0.04168836013865852286 0.04244717927694107579 0.04323522527230426460 0.04405309235157146841 0.04490140171907030381 0.04578079888539369341 0.04669194730479784422 0.04763551573366010816 
0.03487329110073962568 0.03532103554483211755 0.03579288029085948841 0.03628914893367987671 0.03681018219006339243 0.03735633821613324607 0.03792799294847136460 0.03852554046487487172 0.03914939335593622949 0.03979998309038521725 0.04047776034339189977 0.04118319523449712194 0.04191677738540731252 0.04267901564975715850 0.04347043727549382286 0.04429158611925755606 0.04514301931942407003 0.04602530152670976371 0.04693899537465774652 0.04788464637489912162 
0.03504187221276795078 0.03549173627495828126 0.03596580285467138038 0.03646439390491105353 0.03698784767408268975 0.03753651881337729396 0.03811077845074894305 0.03871101421414286509 0.03933763017865504752 0.03999104670049365151 0.04067170008308893664 0.04138004199472221367 0.04211653851871644677 0.04288166866118646448 0.04367592206065632615 0.04449979553054084214 0.04535378791265854553 0.04623839252736353100 0.04715408629222427733 0.04810131440722795193 
0.03518655659373662314 0.03563823448756167633 0.03611420094795664976 0.03661477615721022566 0.03714029578797902603 0.03769111091254426227 0.03826758782700421385 0.03887010776229261194 0.03949906644404740930 0.04015487344984540463 0.04083795129374791916 0.04154873414258630077 0.04228766603354987275 0.04305519841561599587 0.04385178677540423758 0.04467788602959091304 0.04553394427330578059 0.04642039437786157907 0.04733764285964791457 0.04828605545188698750 
0.03530725707352755371 0.03576044413359515117 0.03623799029238335828 0.03674021398799418719 0.03726744840807888481 0.03782004122181650135 0.03839835418243103121 0.03900276256397591790 0.03963365438539663554 0.04029142936109263856 0.04097649749947101377 0.04168927724832509341 0.04243019305728069207 0.04319967219232338784 0.04399814059575372915 0.04482601753911277798 0.04568370877311204309 0.04657159785112909706 0.04749003531661881439 0.04843932554053608647 
0.03540390197667811489 0.03585829468090803024 0.03633710209998746582 0.03684064109430428696 0.03736924263452583161 0.03792325138421181324 0.03850302511692745705 0.03910893392578334432 0.03974135917247059030 0.04040069210965751417 0.04108733209471843867 0.04180168429396238783 0.04254415675492435878 0.04331515670064305101 0.04411508587617456179 0.04494433475799446825 0.04580327542890050979 0.04669225293692391698 0.04761157501516218027 0.04856150016494482913 
0.03547643463001778213 0.03593173051337134744 0.03641148233235418780 0.03691600565470971873 0.03744562965150836920 0.03800069656357746989 0.03858156097528368800 0.03918858884975937734 0.03982215626904480471 0.04048264781034837528 0.04117045447578283890 0.04188597107788166046 0.04262959296781137358 0.04340171197914990259 0.04420271145030703341 0.04503296018779003734 0.04589280524757157614 0.04678256345250397102 0.04770251164216115364 0.04865287578034022814 
0.03552481293437608628 0.03598071041020542427 0.03646109106134819144 0.03696626954067196852 0.03749657375322042185 0.03805234424330603688 0.03863393337087041302 0.03924170422892573479 0.03987602924360088980 0.04053728838690830172 0.04122586692018281873 0.04194215257397006930 0.04268653205928954475 0.04345938679783818009 0.04426108775811363194 0.04509198929528712707 0.04595242192109182111 0.04684268398335922345 0.04776303232063822124 0.04871367208093289880 
0.03554900902281139807 0.03600520713172603027 0.03648590196216125459 0.03699140769340950041 0.03752205157739524344 0.03807817328555583580 0.03866012403596616465 0.03926826545147223124 0.03990296808952476654 0.04056460957350108837 0.04125357224407009277 0.04197024023852626018 0.04271499589753852133 0.04348821539479969661 0.04429026348902218718 0.04512148731415297626 0.04598220915814933002 0.04687271823920285269 0.04779326157609962988 0.04874403416845738551 
0.03554900902281139113 0.03600520713172603027 0.03648590196216126846 0.03699140769340950041 0.03752205157739526425 0.03807817328555585662 0.03866012403596620628 0.03926826545147227288 0.03990296808952483593 0.04056460957350117164 0.04125357224407020379 0.04197024023852639202 0.04271499589753870868 0.04348821539479989784 0.04429026348902241617 0.04512148731415324687 0.04598220915814963533 0.04687271823920324126 0.04779326157610010173 0.04874403416845791981 
0.03552481293437607240 0.03598071041020543120 0.03646109106134823308 0.03696626954067199627 0.03749657375322045655 0.03805234424330614096 0.03863393337087053792 0.03924170422892590132 0.03987602924360113266 0.04053728838690859315 0.04122586692018317955 0.04194215257397049257 0.04268653205929005823 0.04345938679783881847 0.04426108775811438134 0.04509198929528795280 0.04595242192109277174 0.04684268398336033368 0.04776303232063956045 0.04871367208093449475 
0.03547643463001777520 0.03593173051337138907 0.03641148233235425025 0.03691600565470980200 0.03744562965150850103 0.03800069656357766418 0.03858156097528392392 0.03918858884975971041 0.03982215626904522104 0.04048264781034889570 0.04117045447578344952 0.04188597107788236823 0.04262959296781223401 0.04340171197915095730 0.04420271145030826160 0.04503296018779143206 0.04589280524757315127 0.04678256345250580289 0.04770251164216329776 0.04865287578034279553 
0.03540390197667814265 0.03585829468090810657 0.03633710209998759072 0.03684064109430446737 0.03736924263452606754 0.03792325138421210468 0.03850302511692779706 0.03910893392578379535 0.03974135917247114541 0.04040069210965821500 0.04108733209471927134 0.04180168429396336621 0.04254415675492555227 0.04331515670064445267 0.04411508587617618549 0.04494433475799632788 0.04580327542890262615 0.04669225293692638723 0.04761157501516503909 0.04856150016494822225 
0.03530725707352767861 0.03576044413359533158 0.03623799029238358033 0.03674021398799447863 0.03726744840807922482 0.03782004122181690381 0.03839835418243150306 0.03900276256397650076 0.03963365438539735025 0.04029142936109351286 0.04097649749947206155 0.04168927724832632159 0.04243019305728211454 0.04319967219232507399 0.04399814059575573449 0.04482601753911507475 0.04568370877311464517 0.04657159785113208078 0.04749003531662232547 0.04843932554054020123 
0.03518655659373683825 0.03563823448756194001 0.03611420094795696201 0.03661477615721060730 0.03714029578797946318 0.03769111091254476881 0.03826758782700481060 0.03887010776229331971 0.03949906644404829054 0.04015487344984645240 0.04083795129374913346 0.04154873414258770936 0.04228766603355153114 0.04305519841561795957 0.04385178677540655517 0.04467788602959355676 0.04553394427330882677 0.04642039437786504852 0.04733764285965195301 0.04828605545189169207 
0.03504187221276821446 0.03549173627495859351 0.03596580285467175508 0.03646439390491150456 0.03698784767408321711 0.03753651881337790458 0.03811077845074966469 0.03871101421414371163 0.03933763017865604672 0.03999104670049483806 0.04067170008309032442 0.04138004199472386513 0.04211653851871839660 0.04288166866118871962 0.04367592206065893518 0.04449979553054380504 0.04535378791266196641 0.04623839252736745148 0.04715408629222877374 0.04810131440723316304 
0.03487329110073997956 0.03532103554483251306 0.03579288029085995332 0.03628914893368041794 0.03681018219006403080 0.03735633821613396077 0.03792799294847219033 0.03852554046487585704 0.03914939335593738828 0.03979998309038655646 0.04047776034339347490 0.04118319523449897462 0.04191677738540944970 0.04267901564975964956 0.04347043727549668168 0.04429158611926078959 0.04514301931942771989 0.04602530152671394093 0.04693899537466256905 0.04788464637490463804 
0.03468091645219856245 0.03512623451277150505 0.03559553383025511331 0.03608913934888621083 0.03660739393635847189 0.03715065891262180064 0.03771931466212929268 0.03831376134095015873 0.03893441968983109291 0.03958173196172055930 0.04025616296559805102 0.04095820121446911571 0.04168836013866082657 0.04244717927694374032 0.04323522527230729690 0.04405309235157491704 0.04490140171907421734 0.04578079888539814818 0.04669194730480290267 0.04763551573366579805 
0.03446486802348493195 0.03490745222379985913 0.03537388116850277708 0.03586448069525086102 0.03637959529386185220 0.03691958883586551193 0.03748484544647308347 0.03807577054696439228 0.03869279210071625841 0.03933636210106649517 0.04000695834280906804 0.04070508651911862452 0.04143128267782104218 0.04218611604704717438 0.04297019218521385547 0.04378415629565740597 0.04462869631989609814 0.04550454499100147626 0.04641247922548509541 0.04735331379408996150 


==> test/10/zz14z2.txt <==
0.14388819884063833165 0.14477027151570626140 0.14554998571736968427 0.14622714964242194968 0.14680168763349596417 0.14727363279937077944 0.14764311915721795021 0.14791037351229707753 0.14807570727325325421 0.14813950837820580309 0.14810223348048545677 0.14796440051514248015 0.14772658173977690210 0.14738939731702174751 0.14695350948194260687 0.14641961731622016307 0.14578845213254754132 0.14506077345735485240 0.14423736558782901396 0.14331903469027149067 
0.14575276544514662036 0.14664491832670020766 0.14743316489642943612 0.14811733914848526639 0.14869739556523964286 0.14917340078043245244 0.14954552477753021988 0.14981403187277786415 0.14997927170753369563 0.15004167044372662687 0.15000172232261149707 0.14985998171279807378 0.14961705574060080171 0.14927359756531702328 0.14883030033480243448 0.14828789183304325050 0.14764712981142819048 0.14690879797909028870 0.14607370261496693820 0.14514266975507797430 
0.14772094426064152906 0.14862347144951823519 0.14942041639316247514 0.15011164648985012016 0.15069715469854483292 0.15117704997958941737 0.15155154729969239069 0.15182095749375065785 0.15198567724037714832 0.15204617936655534516 0.15200300365343585862 0.15185674827283737742 0.15160806194451109663 0.15125763686884302617 0.15080620245890671849 0.15025451986972232499 0.14960337730103182019 0.14885358603261128474 0.14800597713787067011 0.14706139881213206588 
0.14979443835331593404 0.15070760681756883992 0.15151338273685208136 0.15221167571920779515 0.15280252675950020680 0.15328609713968799344 0.15366265694789915663 0.15393257356215522824 0.15409630039366878362 0.15415436612868155253 0.15410736465173932586 0.15395594578060461943 0.15370080689576340327 0.15334268550663737729 0.15288235276225922710 0.15232060788590739975 0.15165827349036534177 0.15089619171245211016 0.15003522109177239163 0.14907623410905138095 
0.15197509287919222509 0.15289913473058897031 0.15371383201746904867 0.15441914689062868904 0.15501517948056023344 0.15550215487176291540 0.15588040979006101416 0.15615037941330220383 0.15631258464346123316 0.15636762010276258894 0.15631614304423493977 0.15615886330207812138 0.15589653435130093606 0.15552994549968399141 0.15505991519758549613 0.15448728542128267738 0.15381291706207009251 0.15303768623505953350 0.15216248140771529429 0.15118820123829410096 
0.15426490387317728925 0.15520000720812587858 0.15602366371180664828 0.15673590034527776216 0.15733688940034903925 0.15782693307674242056 0.15820644792727964201 0.15847594965753133978 0.15863603866411146726 0.15868738659467257479 0.15863072412035977843 0.15846683003217143515 0.15819652170767797839 0.15782064694321204512 0.15734007710711617190 0.15675570153956758235 0.15606842310157267861 0.15527915475800083134 0.15438881706573528985 0.15339833642770170363 
0.15666602861625592014 0.15761232651693052320 0.15844491527635384820 0.15916390137832675533 0.15976954469881565757 0.16026224010757816885 0.16064249918478357149 0.16091093262543187947 0.16106823376078094334 0.16111516349145660332 0.16105253681036010849 0.16088121099856997342 0.16060207550402733068 0.16021604345836992778 0.15972404474809961950 0.15912702052829871824 0.15842591904665223601 0.15762169262963587890 0.15671529566952335788 0.15570768343971613801 
0.15918079778930360746 0.16013835496698639038 0.16097976949835141047 0.16170524519286003096 0.16231514790900858358 0.16280998346997108128 0.16319037607884456786 0.16345704789863158002 0.16361080026212385108 0.16365249680001273114 0.16358304863105430083 0.16340340164772118592 0.16311452585149141536 0.16271740663814079908 0.16221303789861382660 0.16160241677887560163 0.16088653992710155727 0.16006640104436739569 0.15914298954300620803 0.15811729010412747809 
0.16181172965452131352 0.16278052606336004815 0.16363056255720523358 0.16436216198575315239 0.16497581827438742574 0.16547216978445325464 0.16585197376199192765 0.16611608262812638248 0.16626542258907001104 0.16630097481541608606 0.16622375926612301122 0.16603482110976922059 0.16573521961607629027 0.16532601934408830413 0.16480828342933917519 0.16418306876148822115 0.16345142283851116227 0.16261438207772591080 0.16167297135400623964 0.16062820452020773465 
0.16456154653402876864 0.16554145707472717186 0.16639979268135629553 0.16713702191855997481 0.16775379341833460134 0.16825090363146236183 0.16862926655654358887 0.16888988626281195571 0.16903383265061366902 0.16906222060645842431 0.16897619250825243742 0.16877690390915636720 0.16846551215895627651 0.16804316769279717403 0.16751100771316621008 0.16687015199922689002 0.16612170058772871006 0.16526673307401887336 0.16430630927508529937 0.16324147097698596398 
0.16743319387122743147 0.16842396302016357512 0.16929012917493291290 0.17003233958879557242 0.17065142984892861522 0.17114838476651800248 0.17152430256990813806 0.17178036321596426572 0.17191780114411428504 0.17193788245155133820 0.17184188625127205796 0.17163108985964770081 0.17130675741779544108 0.17087013155497804417 0.17032242773130135127 0.16966483093452461306 0.16889849443915783134 0.16802454035553565648 0.16704406169533020377 0.16595812565434395203 
0.17042986214768091058 0.17143107195976670099 0.17230442140941579221 0.17305077741276081449 0.17367120162206647893 0.17416690301577292255 0.17453919574060688946 0.17478946288702290612 0.17491912625832800599 0.17492962180436055775 0.17482238018563689419 0.17459881186036713130 0.17426029609759996486 0.17380817337801851563 0.17324374072253662105 0.17256824956841249064 0.17178290587884248453 0.17088887221363543989 0.16988727149635604596 0.16877919218050649319 
0.17355501185493649174 0.17456604126180663705 0.17544570709020279597 0.17619514703076558093 0.17681569621080389654 0.17730882993390009728 0.17767611448972353561 0.17791916633319274088 0.17803961919781413625 0.17803909832192627016 0.17791920082654760771 0.17768148129858413187 0.17732744173421879919 0.17685852513695948796 0.17627611221241362705 0.17558152073774618840 0.17477600729416437053 0.17386077112380757259 0.17283695989595199149 0.17170567712914258651 
0.17681240152755875461 0.17783237414232047624 0.17871721865882311819 0.17946840740929476121 0.18008760625648320697 0.18057660601930000666 0.18093726595119449807 0.18117146875821033003 0.18128108587780977778 0.18126795145898255690 0.18113384350004285706 0.18088047077320298928 0.18050946440373169533 0.18002237322318678792 0.17942066225241218302 0.17870571387599409885 0.17787883143626143090 0.17694124509147851620 0.17589411983450167765 0.17473856553344385700 
0.18020611841945635700 0.18123383512109381144 0.18212238599347455037 0.18287365769110761060 0.18348971538653419122 0.18397272193562236309 0.18432487453754467510 0.18454835687064416461 0.18464530409623200469 0.18461777813615107280 0.18446775094143835760 0.18419709389045313408 0.18380757188431803839 0.18330084109964372985 0.18267844969805421829 0.18194184107755653756 0.18109235948340868250 0.18013125797134357797 0.17905970881713240139 0.17787881645964270794 
0.18374061054333187815 0.18477446192912391765 0.18566483250287396656 0.18641412197512680082 0.18702487566292361199 0.18749969179911074590 0.18784115339271786893 0.18805178009058945432 0.18813399550032317009 0.18809010604795151078 0.18792228823910636648 0.18763258196285317880 0.18722288814344351104 0.18669496959301581929 0.18605045436260417291 0.18529084125276909512 0.18441750744847332233 0.18343171849335476731 0.18233464100304180855 0.18112735858950565482 
0.18742071711101823683 0.18845856954919604220 0.18934836011377056963 0.19009312204360181986 0.19069597349092237693 0.19116001620517922288 0.19148826714362654489 0.19168361459867289120 0.19174879176651973833 0.19168636231622546151 0.19149871400418236322 0.19118805757840984239 0.19075642913358720199 0.19020569476637202988 0.18953755690657747568 0.18875356212244220888 0.18785511056436068889 0.18684346755056044365 0.18571977811217463272 0.18448508555718551305 
0.19125169121947679929 0.19229073904287147245 0.19317691635941044992 0.19391403259458761532 0.19450588005198499175 0.19495613238705714054 0.19526828437793614102 0.19544561939395604933 0.19549119465085737501 0.19540783744624817819 0.19519814788298778252 0.19486450521301640348 0.19440907604612370219 0.19383382343230759481 0.19314051637489168534 0.19233073976606160360 0.19140590513596658639 0.19036726303235151914 0.18921591833791068238 0.18795285037465056521 
0.19523920271927919234 0.19627577904340265391 0.19715453368641214227 0.19788021192335317200 0.19845738173537258442 0.19889034891312867837 0.19918311858710460727 0.19933938394835762353 0.19936252999670581176 0.19925564493492228801 0.19902153486850440722 0.19866273934454434236 0.19818154640558346968 0.19758000654184290634 0.19685994539461987296 0.19602297543094560073 0.19507050718109286702 0.19400376110496864168 0.19282378183246609571 0.19153145749559180588 
0.19938929864273968739 0.20041864072504786409 0.20128522741948234875 0.20199489967704042925 0.20255308605302344005 0.20296476294298071430 0.20323445710899643024 0.20336626781566419231 0.20336389645268607151 0.20323067742823069937 0.20296960731156341029 0.20258337089107320006 0.20207436368982314989 0.20144471093486063240 0.20069628323079952148 0.19983070938200803157 0.19884938705249066704 0.19775349237396416813 0.19654399039139314187 0.19522164964388644126 


==> test/10/zz14z3.txt <==
0.34725763449254282156 0.34035818098939280008 0.33369999660313276468 0.32727710634831436165 0.32108381283718662180 0.31511474269389166958 0.30936485101396193897 0.30382940630626403822 0.29850396780907445526 0.29338436118276750575 0.28846665540995297672 0.28374714207401718902 0.27922231734647068313 0.27488886660950268004 0.27074365146501699897 0.26678369882362795718 0.26300619176711959035 0.25940846190427369056 0.25598798297642744171 0.25274236550742773533 
0.34932711538278188312 0.34240761357107257767 0.33572585849539077207 0.32927694594230316749 0.32305601058059740804 0.31705831866592543156 0.31127931469988490143 0.30571464101910372779 0.30036014224165935582 0.29521186174990105000 0.29026603438809689406 0.28551907772753970516 0.28096758316904646424 0.27660830752432841173 0.27243816536124310090 0.26845422220194931073 0.26465368856045817791 0.26103391475713672021 0.25759238642889836779 0.25432672065133959949 
0.35115407341854781853 0.34421929941672463338 0.33751887786505463396 0.33104880834490985064 0.32480496487697457786 0.31878320668932808024 0.31297944810054861842 0.30738970082860700428 0.30201009838855796819 0.29683690918708038886 0.29186654266499367782 0.28709555127899827331 0.28252063007784689042 0.27813861495752134623 0.27394648025367712707 0.26994133606246811796 0.26612042551562709036 0.26248112213491675559 0.25902092733069004282 0.25573746807398739511 
0.35274297232230383825 0.34579663281222350335 0.33908154520319322422 0.33259444469530696775 0.32633183389306275046 0.32029009511386391518 0.31446557018437393261 0.30885461580621753619 0.30345364129688529031 0.29825913394486858188 0.29326767580579898853 0.28847595464561298639 0.28388077090582192197 0.27947904197423312223 0.27526780463347610972 0.27124421627861888817 0.26740555530466475487 0.26374922093621300245 0.26027273268495770830 0.25697372956220404516 
0.35409773998314525434 0.34714271430667187346 0.34041622544018729224 0.33391559134006193466 0.32763783088610531902 0.32157976968869050882 0.31573812171686560513 0.31010955091500441716 0.30469071704789696398 0.29947830948970965981 0.29446907196772026394 0.28965982059183220665 0.28504745692559529946 0.28062897740011355507 0.27640148002737535693 0.27236216911386668116 0.26850835848820014951 0.26483747362031306860 0.26134705291072379829 0.25803474835598216863 
0.35522172063324525260 0.34826025899113199902 0.34152505091082263622 0.33501386433864804859 0.32872412862260602662 0.32265303103792702943 0.31679759607939333987 0.31115474908903767437 0.30572136648998876618 0.30049431499835282944 0.29547048198354008974 0.29064679882839972169 0.28602025880461284801 0.28158793067325038617 0.27734696896204524830 0.27329462166127238554 0.26942823591395576033 0.26574526214611543518 0.26224325698164246967 0.25891988520778858041 
0.35611766787891413477 0.34915155011378840033 0.34240985487332320503 0.33589068648110192994 0.32959178822774343187 0.32351062976101829793 0.31764448247374288403 0.31199048287176345262 0.30654568482466770796 0.30130710203017257998 0.29627174213968771044 0.29143663393361379788 0.28679884879120587371 0.28235551752622944921 0.27810384348628286455 0.27404111265522190788 0.27016470136023507109 0.26647208206855055312 0.26296082766194189828 0.25962861449756430288 
0.35678775572514997982 0.34981841871178376291 0.34307213198757990913 0.33654723848469320080 0.33024170804624775055 0.32415321730465979089 0.31827922118279672326 0.31261701509960487799 0.30716378790674608856 0.30191666615798190554 0.29687275061142454069 0.29202914597516210771 0.28738298490036751076 0.28293144715417894997 0.27867177480163496384 0.27460128411309758789 0.27071737480321184099 0.26701753710591036306 0.26349935710001004541 0.26016052062205868856 
0.35723359526282993937 0.35026223702061631826 0.34351301588051952329 0.33698442742384299153 0.33067458816789457865 0.32458131022857678039 0.31870216985317961766 0.31303456843711369162 0.30757578554473002930 0.30232302408358419088 0.29727344817286632805 0.29242421445524247048 0.28777249768092311166 0.28331551138848404259 0.27905052445298028641 0.27497487419232202743 0.27108597663360428642 0.26738133445186906822 0.26385854301012900969 0.26051529485402219466 
0.35745625057134117197 0.35048391822733226952 0.34373326709003887425 0.33720286716226433033 0.33089090697291051457 0.32479526558857274576 0.31891357956423083131 0.31324330325094013050 0.30778176175147614613 0.30252619645875833410 0.29747380354121433221 0.29262176599201839000 0.28796727997959836731 0.28350757626585415538 0.27923993742948011176 0.27516171156960544941 0.27127032308701426455 0.26756328105783278026 0.26403818563461478597 0.26069273283588262347 
0.35745625057134167157 0.35048391822733282464 0.34373326709003937385 0.33720286716226455237 0.33089090697291073662 0.32479526558857291230 0.31891357956423088682 0.31324330325094013050 0.30778176175147614613 0.30252619645875827858 0.29747380354121438772 0.29262176599201844551 0.28796727997959858936 0.28350757626585432192 0.27923993742948016727 0.27516171156960550492 0.27127032308701432006 0.26756328105783300231 0.26403818563461500801 0.26069273283588273449 
0.35723359526283149368 0.35026223702061765053 0.34351301588052063352 0.33698442742384354665 0.33067458816789496723 0.32458131022857716896 0.31870216985317972869 0.31303456843711369162 0.30757578554473025134 0.30232302408358441292 0.29727344817286677214 0.29242421445524263701 0.28777249768092338922 0.28331551138848459770 0.27905052445298089703 0.27497487419232241601 0.27108597663360461949 0.26738133445186940129 0.26385854301012945378 0.26051529485402263875 
0.35678775572515269987 0.34981841871178570580 0.34307213198758174100 0.33654723848469458858 0.33024170804624886078 0.32415321730466073458 0.31827922118279733388 0.31261701509960537759 0.30716378790674664367 0.30191666615798257167 0.29687275061142526233 0.29202914597516266282 0.28738298490036817689 0.28293144715417983814 0.27867177480163579650 0.27460128411309842056 0.27071737480321234059 0.26701753710591080715 0.26349935710001043399 0.26016052062205924367 
0.35611766787891785402 0.34915155011379134242 0.34240985487332575854 0.33589068648110403936 0.32959178822774520823 0.32351062976101935265 0.31764448247374355017 0.31199048287176400773 0.30654568482466848511 0.30130710203017346815 0.29627174213968859862 0.29143663393361463054 0.28679884879120676189 0.28235551752623039290 0.27810384348628380824 0.27404111265522274055 0.27016470136023568172 0.26647208206855110824 0.26296082766194217584 0.25962861449756469145 
0.35522172063325063718 0.34826025899113649542 0.34152505091082624444 0.33501386433865126824 0.32872412862260835809 0.32265303103792869477 0.31679759607939456112 0.31115474908903861806 0.30572136648998970987 0.30049431499835371762 0.29547048198354097792 0.29064679882840049885 0.28602025880461356966 0.28158793067325110782 0.27734696896204624750 0.27329462166127327372 0.26942823591395642646 0.26574526214611587926 0.26224325698164280274 0.25891988520778891347 
0.35409773998315197119 0.34714271430667753560 0.34041622544019195518 0.33391559134006587595 0.32763783088610842764 0.32157976968869284029 0.31573812171686749251 0.31010955091500586045 0.30469071704789835175 0.29947830948971082554 0.29446907196772120763 0.28965982059183287278 0.28504745692559596559 0.28062897740011438774 0.27640148002737635613 0.27236216911386756934 0.26850835848820081564 0.26483747362031356820 0.26134705291072418687 0.25803474835598227966 
0.35274297232231138777 0.34579663281222983162 0.33908154520319849778 0.33259444469531140864 0.32633183389306630318 0.32029009511386691278 0.31446557018437637510 0.30885461580621964561 0.30345364129688690014 0.29825913394486996966 0.29326767580579993222 0.28847595464561398559 0.28388077090582314321 0.27947904197423428796 0.27526780463347716443 0.27124421627861988737 0.26740555530466558753 0.26374922093621366859 0.26027273268495815239 0.25697372956220443374 
0.35115407341855675583 0.34421929941673218289 0.33751887786506085121 0.33104880834491512420 0.32480496487697901875 0.31878320668933168847 0.31297944810055150500 0.30738970082860944677 0.30201009838855996659 0.29683690918708194317 0.29186654266499506560 0.28709555127899971660 0.28252063007784833371 0.27813861495752267849 0.27394648025367840383 0.26994133606246911716 0.26612042551562770099 0.26248112213491725520 0.25902092733069059793 0.25573746807398778369 
0.34932711538279165309 0.34240761357108073781 0.33572585849539782199 0.32927694594230905167 0.32305601058060257058 0.31705831866592959489 0.31127931469988834312 0.30571464101910672539 0.30036014224166174280 0.29521186174990327045 0.29026603438809878144 0.28551907772754137049 0.28096758316904790753 0.27660830752432979951 0.27243816536124415562 0.26845422220195036545 0.26465368856045906609 0.26103391475713755288 0.25759238642889914495 0.25432672065134004358 
0.34725763449255336868 0.34035818098940168186 0.33369999660314059176 0.32727710634832124503 0.32108381283719267252 0.31511474269389661007 0.30936485101396588027 0.30382940630626747991 0.29850396780907728633 0.29338436118277028131 0.28846665540995541921 0.28374714207401924293 0.27922231734647240398 0.27488886660950434537 0.27074365146501838675 0.26678369882362906740 0.26300619176712081160 0.25940846190427474527 0.25598798297642821886 0.25274236550742829044 


==> test/10/zz14z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz15z0.txt <==
0.17308190208992285664 0.17395446531690808567 0.17468264609954023414 0.17527194722802455495 0.17572749969030626582 0.17605402653101276389 0.17625584590568943444 0.17633689238158159474 0.17630074529605205269 0.17615065844519456340 0.17588958832852780167 0.17552021973444084657 0.17504498825574352217 0.17446609973155782769 0.17378554681883698341 0.17300512301929771297 0.17212643460348261981 0.17115091105403115734 0.17007981498326343872 0.16891425309108096253 
0.16945449203792067872 0.17033580831797570654 0.17107731403328255149 0.17168349731601767472 0.17215869125724433952 0.17250699595890431337 0.17273224357813310448 0.17283798859105278800 0.17282751204024698888 0.17270383294765193072 0.17246972288123463279 0.17212772138808710154 0.17168015104828124318 0.17112913153287492851 0.17047659244040028192 0.16972428495282326777 0.16887379257376430863 0.16792654145184687797 0.16688381110704789134 0.16574674681424320100 
0.16597138844617537190 0.16685696188379117721 0.16760730439959639626 0.16822603674551922515 0.16871677206374918745 0.16908302246922707335 0.16932814385688577108 0.16945530636424963045 0.16946748132623129512 0.16936743842393151005 0.16915774886067158622 0.16884079188839160035 0.16841876301641939273 0.16789368291126022248 0.16726740645706561494 0.16654163177783090632 0.16571790928690441347 0.16479765107254451539 0.16378214117883818646 0.16267254760135790859 
0.16262699693278573343 0.16351334637141709538 0.16426890493579254793 0.16489657320271353114 0.16539933778300613954 0.16578017799736927129 0.16604200301593319278 0.16618761168282841778 0.16621966847649707888 0.16614069056117111711 0.16595304224912849067 0.16565893428838848744 0.16526042621774458818 0.16475943063868125904 0.16415771869877102129 0.16345692641453032912 0.16265856172347764597 0.16176401237258836163 0.16077455493440254153 0.15969136537896055916 
0.15941607926746401147 0.16030052173329886744 0.16105839576944297464 0.16169201334653626745 0.16220382786819237397 0.16259634872131054073 0.16287207852664922769 0.16303346887463371351 0.16308289033575762428 0.16302261309512736109 0.16285479528628263313 0.16258147679828890975 0.16220457692748957435 0.16172589472694948176 0.16114711128480704860 0.16046979345804179840 0.15969539881988753516 0.15882528175992918773 0.15786070080722292008 0.15680282731364450499 
0.15633378942717779392 0.15721426552487144379 0.15797214306214441004 0.15860925654579602351 0.15912761162191652042 0.15952931049303148425 0.15981649349471913069 0.15999129495329980633 0.16005581089677253792 0.16001207619729798659 0.15986204900258549344 0.15960760069099449998 0.15925050996697509564 0.15879246005682004506 0.15823503825546589296 0.15757973731294219744 0.15682795833810125874 0.15598101504001810058 0.15504013922091539057 0.15400648746736989025 
0.15337567038982646839 0.15425060787686495356 0.15500665440846717047 0.15564525815258706265 0.15616805158064619996 0.15657678813417977293 0.15687329000589578243 0.15705940654707364890 0.15713698210073473449 0.15710783179470655391 0.15697372383576710386 0.15673636699612855661 0.15639740219259609666 0.15595839727788954332 0.15542084436729408647 0.15478615920015992291 0.15405568217955720178 0.15323068084112659304 0.15231235356905056810 0.15130183439571631698 
0.15053763258900498823 0.15140584118429456506 0.15215860854227220011 0.15279707007543893993 0.15332254841390130506 0.15373650045714570833 0.15404047184761054945 0.15423605912836396703 0.15432487916438605846 0.15430854504502644620 0.15418864754964795027 0.15396674126515666470 0.15364433452939121882 0.15322288249484800060 0.15270378273566137528 0.15208837294084628922 0.15137793033884103244 0.15057367257588077925 0.14967675981844399957 0.14868829786321538511 
0.14781592519214778458 0.14867651572903603507 0.14942486850088818051 0.15006186519299505311 0.15058857154237453857 0.15100619343289123364 0.15131603779903679552 0.15151947895438591662 0.15161793038341916939 0.15161282167136500010 0.15150558005264139205 0.15129761598545896084 0.15099031216496400232 0.15058501543644992049 0.15008303113965693054 0.14948561948872304828 0.14879399365907977626 0.14800931930511129764 0.14713271526562912705 0.14616525522497736400 
0.14520710590254062855 0.14605942803881338810 0.14680248453924943375 0.14743695065327844240 0.14796367912971042369 0.14838366393300775337 0.14869800696125942685 0.14890788850672356802 0.14901454174353986892 0.14901923120437282622 0.14892323500409376802 0.14872783045907397859 0.14843428270855585360 0.14804383594633099830 0.14755770689779326710 0.14697708021530900280 0.14630310550364380995 0.14553689571985564677 0.14467952671398381925 0.14373203768566120142 
0.14270801203298402737 0.14355160598442748277 0.14428869096401752969 0.14491977375115885907 0.14544553039018087714 0.14586677620816995704 0.14618443760626964600 0.14639952636770911520 0.14651311687964385655 0.14652632639849255680 0.14644029830028687522 0.14625618813818735964 0.14597515226385476828 0.14559833874252509078 0.14512688028987599798 0.14456188897107588587 0.14390445242033070294 0.14315563135668360473 0.14231645818478946830 0.14138793647594533054 
0.14031573404256703075 0.14115029290189487488 0.14188089958123417667 0.14250792299715855926 0.14303189247168429654 0.14345347290322152389 0.14377344088794036248 0.14399266247819947351 0.14411207300883388527 0.14413265920966669698 0.14405544366037395521 0.14388147152953401076 0.14361179946615090786 0.14324748647003876512 0.14278958654810988693 0.14223914295878795078 0.14159718384991962226 0.14086471910175835109 0.14004273819254497990 0.13913220890825769849 
0.13802759192944047406 0.13885293199935083708 0.13957669146186588160 0.14019912618455701581 0.14072064359617636464 0.14114178204509139625 0.14146319056407077874 0.14168560964831497517 0.14180985346782556955 0.14183679377096644614 0.14176734560200829338 0.14160245485342379257 0.14134308760117622605 0.14099022112336914714 0.14054483647373652855 0.14000791246604621376 0.13938042091880173401 0.13866332300788533627 0.13785756657537431846 0.13696408424426850803 
0.13584111447889468671 0.13665715170420211777 0.13737380808232155238 0.13799124668302728547 0.13850977368337274998 0.13892982111689677893 0.13925192967493643659 0.13947673208316410665 0.13960493744318697162 0.13963731680436503035 0.13957469012326884084 0.13941791468097686213 0.13916787496176100114 0.13882547394852490230 0.13839162575742069983 0.13786724951285853069 0.13725326435135570824 0.13655058543560696926 0.13576012085679850516 0.13488276930235873485 
0.13375402118616019909 0.13456075225624156144 0.13527014248019103571 0.13588227878185812902 0.13639738333739048759 0.13681579906418683823 0.13713797493561447061 0.13736445156621795993 0.13749584741739315219 0.13753284588003761302 0.13747618340572503870 0.13732663878545381397 0.13708502361636593081 0.13675217395154873334 0.13632894309456283777 0.13581619547661155645 0.13521480153815571001 0.13452563352638824412 0.13374956211385410909 0.13288745374068791638 
0.13176420660440568700 0.13256169365441278218 0.13326373080034306651 0.13387034262682348529 0.13438168182014423313 0.13479801686684561579 0.13511971943711661992 0.13534725182870013804 0.13548115478013003643 0.13552203589266748063 0.13547055883414002575 0.13532743343874745201 0.13509340676670006376 0.13476925514674123474 0.13435577719267027819 0.13385378776086895303 0.13326411279826735901 0.13258758501793629914 0.13182504033154196499 0.13097731496351042169 
0.12986972685554129536 0.13065808495666089706 0.13135274443994507387 0.13195367910494829045 0.13246098444951734385 0.13287486714593485515 0.13319563411730611646 0.13342368153133621345 0.13355948398175929159 0.13360358407636227507 0.13355658259942021493 0.13341912936869584905 0.13319191486494574850 0.13287566267604600245 0.13247112276850811496 0.13197906557592670174 0.13140027687610825180 0.13073555341554773945 0.12998569923086716882 0.12915152261127960109 
0.12806878805551039080 0.12884817487674443681 0.12953548289782812475 0.13013064490350728653 0.13063370972704196893 0.13104483315007034450 0.13136426835483672182 0.13159235619757950198 0.13172951553920880796 0.13177623383160189108 0.13173305811848270985 0.13160058657166986973 0.13137946064834110649 0.13107035792398899487 0.13067398562938961626 0.13019107489822148715 0.12962237571469117925 0.12896865253727923806 0.12823068056509931423 0.12740924260700353665 
0.12635973643152245693 0.12713034359697811260 0.12781036737111575730 0.12839970788421076198 0.12889837640507284533 0.12930648737246799862 0.12962424995439084108 0.12985195936493607038 0.12998998814589479700 0.13003877759235391021 0.12999882947123903021 0.12987069815115978577 0.12965498323275995163 0.12935232274217911552 0.12896338692683959049 0.12848887267287834035 0.12792949854715587876 0.12728600045377902461 0.12655912788524742441 0.12574964074145630888 
0.12474104993830535670 0.12550309570852991037 0.12617593510544602986 0.12675944285714735305 0.12725360063657065179 0.12765848998033810235 0.12797428472532276778 0.12820124316187914149 0.12833970008708031618 0.12839005892067992254 0.12835278402295977052 0.12822839332897026376 0.12801745138935999302 0.12772056288512792510 0.12733836666291151185 0.12687153031929646052 0.12632074534727497084 0.12568672284543339068 0.12497018978065500827 0.12417188578794083331 


==> test/10/zz15z1.txt <==
0.01531771912144186398 0.01551442321046932367 0.01572172496366912309 0.01593976919777781789 0.01616870901938104871 0.01640870614915871870 0.01665993130942693135 0.01692256468742115577 0.01719679648908664302 0.01748282760035130626 0.01778087037445691063 0.01809114956392551474 0.01841390341223530375 0.01874938490966661722 0.01909786319329362034 0.01945962502015469511 0.01983497614203568252 0.02022424221807953351 0.02062776854451358471 0.02104591724166807523 
0.01541374064531395201 0.01561165978334497391 0.01582023725778063106 0.01603961748828176478 0.01626995286048999942 0.01651140396104973720 0.01676413984971791837 0.01702833837363636540 0.01730418652869254725 0.01759188087175242096 0.01789162798458465709 0.01820364498408059278 0.01852816006149672276 0.01886541301184214980 0.01921565567644554010 0.01957915215611728474 0.01995617854166966201 0.02034702172669950251 0.02075197657976514398 0.02117134032592317416 
0.01549924048910957149 0.01569823801981595768 0.01590794679582665724 0.01612851063707861771 0.01636008097324744698 0.01660281698483234702 0.01685688575475862219 0.01712246242871387492 0.01739973038029475616 0.01768888137338116631 0.01799011570804869356 0.01830364232631548002 0.01862967883782882389 0.01896845139975970873 0.01932019434452908122 0.01968514938619926949 0.02006356414182616094 0.02045568956728368790 0.02086177572192435964 0.02128206505536197474 
0.01557416542778831438 0.01577410501098262113 0.01598480126863141212 0.01620639729095860876 0.01643904341058881682 0.01668289725027359907 0.01693812375577032070 0.01720489520616575591 0.01748339119039142922 0.01777379853342877722 0.01807631114791345694 0.01839112977530381679 0.01871846156374339792 0.01905851940483879389 0.01941152091571180308 0.01977768690232455454 0.02015723907215196883 0.02055039667868473197 0.02095737168528662153 0.02137836195861856498 
0.01563846959710728235 0.01583921532769479168 0.01605075597675774748 0.01627323384753556063 0.01650679812787560902 0.01675160484990289092 0.01700781681188330216 0.01727560344978737797 0.01755514064167644495 0.01784661042202906681 0.01815020057487250552 0.01846610406324290798 0.01879451823700219182 0.01913564374014029359 0.01948968301115480001 0.01985683823523517674 0.02023730856577243137 0.02063128639001666695 0.02103895238191880873 0.02146046908957759819 
0.01569211425479177108 0.01589353072593151922 0.01610577346316924632 0.01632898399455027377 0.01656331040347517117 0.01680890720957905690 0.01706593519207260171 0.01733456113942400886 0.01761495750449792660 0.01790730193813854301 0.01821177666630458339 0.01852856766579306577 0.01885786358088213654 0.01919985430756538172 0.01955472915353193702 0.01992267446168892106 0.02030387056568591295 0.02069848793369070614 0.02110668236279435173 0.02152858912897678834 
0.01573506754508061448 0.01593701985807028515 0.01614982315543743788 0.01637361826402113085 0.01660855228189573457 0.01685477839286555340 0.01711245560740404237 0.01738174841133811183 0.01766282629875269919 0.01795586315972261260 0.01826103648641422272 0.01857852635274264905 0.01890851411316789299 0.01925118075570713544 0.01960670483371864878 0.01997525989230268181 0.02035701130159157241 0.02075211241626587558 0.02116070000659111064 0.02158288896204705806 
0.01576730427989803465 0.01596965800583154474 0.01618288103648909612 0.01640711362420108760 0.01664250206722106898 0.01688919847258339366 0.01714736043333991294 0.01741715059977167260 0.01769873611945211797 0.01799228791558498547 0.01829797976688705627 0.01861598714559543552 0.01894648576333966133 0.01928964976837661480 0.01964564953333286512 0.02001464897221161623 0.02039680233211183663 0.02079225042319013048 0.02120111628525713290 0.02162350034666707735 
0.01578880574850158661 0.01599142684886876650 0.01620492936048628999 0.01642945312907306138 0.01666514389020406009 0.01691215299690706012 0.01717063705360053621 0.01744075743495657541 0.01772267966369912850 0.01801657261627814463 0.01832260751995357442 0.01864095669941235461 0.01897179202621871244 0.01931528302112681811 0.01967159455902453905 0.02004088413109907443 0.02042329863145404822 0.02081897065912569414 0.02122801436458018887 0.02165052092470820880 
0.01579955956558387956 0.01600231428065563774 0.01621595642751424635 0.01644062564140079050 0.01667646736761503948 0.01692363257124023662 0.01718227734919857905 0.01745256242275495737 0.01773465248410967601 0.01802871536587487972 0.01833492099723675259 0.01865344010588172383 0.01898444262099598101 0.01932809573088744085 0.01968456155053940199 0.02005399436170607688 0.02043653740347958422 0.02083231921727841246 0.02124144958922970922 0.02166401518583024530 
0.01579955956558388649 0.01600231428065565509 0.01621595642751426369 0.01644062564140080090 0.01667646736761505682 0.01692363257124026438 0.01718227734919861374 0.01745256242275499553 0.01773465248410972459 0.01802871536587494217 0.01833492099723682892 0.01865344010588181403 0.01898444262099608856 0.01932809573088756575 0.01968456155053955117 0.02005399436170624689 0.02043653740347978198 0.02083231921727866226 0.02124144958923000759 0.02166401518583059918 
0.01578880574850160742 0.01599142684886879773 0.01620492936048633856 0.01642945312907311342 0.01666514389020412601 0.01691215299690715032 0.01717063705360064030 0.01744075743495670031 0.01772267966369928463 0.01801657261627833545 0.01832260751995381381 0.01864095669941263217 0.01897179202621903510 0.01931528302112721709 0.01967159455902499701 0.02004088413109959138 0.02042329863145464150 0.02081897065912639497 0.02122801436458103194 0.02165052092470925657 
0.01576730427989807629 0.01596965800583160372 0.01618288103648917592 0.01640711362420119515 0.01664250206722120082 0.01688919847258356019 0.01714736043334010376 0.01741715059977190852 0.01769873611945239553 0.01799228791558532548 0.01829797976688745526 0.01861598714559588655 0.01894648576334020257 0.01928964976837724971 0.01964564953333359371 0.02001464897221245931 0.02039680233211281155 0.02079225042319126845 0.02120111628525848252 0.02162350034666872881 
0.01573506754508069427 0.01593701985807038229 0.01614982315543756625 0.01637361826402129045 0.01660855228189592539 0.01685477839286577892 0.01711245560740429911 0.01738174841133842408 0.01766282629875307736 0.01795586315972307750 0.01826103648641476743 0.01857852635274327702 0.01890851411316862157 0.01925118075570798198 0.01960670483371963410 0.01997525989230382326 0.02035701130159288386 0.02075211241626740560 0.02116070000659290087 0.02158288896204921953 
0.01569211425479190986 0.01589353072593168575 0.01610577346316943714 0.01632898399455050623 0.01656331040347542444 0.01680890720957935527 0.01706593519207294518 0.01733456113942441479 0.01761495750449840539 0.01790730193813911894 0.01821177666630524952 0.01852856766579383946 0.01885786358088303166 0.01919985430756641562 0.01955472915353315133 0.01992267446169031578 0.02030387056568750889 0.02069848793369255188 0.02110668236279651666 0.02152858912897936614 
0.01563846959710746970 0.01583921532769500332 0.01605075597675799381 0.01627323384753585206 0.01650679812787593861 0.01675160484990326215 0.01700781681188372890 0.01727560344978787063 0.01755514064167703128 0.01784661042202975029 0.01815020057487328267 0.01846610406324380310 0.01879451823700323265 0.01913564374014149749 0.01948968301115620513 0.01985683823523678310 0.02023730856577427364 0.02063128639001878331 0.02103895238192125816 0.02146046908958047436 
0.01557416542778853816 0.01577410501098287440 0.01598480126863170009 0.01620639729095894183 0.01643904341058920193 0.01668289725027403622 0.01693812375577082377 0.01720489520616632489 0.01748339119039209882 0.01777379853342955091 0.01807631114791433818 0.01839112977530484375 0.01871846156374459835 0.01905851940484017126 0.01941152091571337820 0.01977768690232634824 0.02015723907215401581 0.02055039667868707731 0.02095737168528929301 0.02137836195862166319 
0.01549924048910984384 0.01569823801981625952 0.01590794679582699725 0.01612851063707900975 0.01636008097324789454 0.01660281698483285356 0.01685688575475919465 0.01712246242871453411 0.01739973038029550556 0.01768888137338202673 0.01799011570804967888 0.01830364232631662494 0.01862967883783014228 0.01896845139976122141 0.01932019434453080206 0.01968514938620121932 0.02006356414182834669 0.02045568956728618243 0.02086177572192720112 0.02128206505536519091 
0.01541374064531426252 0.01561165978334531218 0.01582023725778101617 0.01603961748828220540 0.01626995286049050596 0.01651140396105030619 0.01676413984971854981 0.01702833837363710093 0.01730418652869338339 0.01759188087175337853 0.01789162798458574649 0.01820364498408184178 0.01852816006149813829 0.01886541301184376657 0.01921565567644736849 0.01957915215611935947 0.01995617854167200042 0.02034702172670214623 0.02075197657976811730 0.02117134032592648749 
0.01531771912144221266 0.01551442321046970531 0.01572172496366956024 0.01593976919777831056 0.01616870901938160729 0.01640870614915934320 0.01665993130942762870 0.01692256468742194681 0.01719679648908754160 0.01748282760035234362 0.01778087037445809718 0.01809114956392686782 0.01841390341223681643 0.01874938490966833460 0.01909786319329556670 0.01945962502015686699 0.01983497614203813542 0.02022424221808227437 0.02062776854451664824 0.02104591724167145794 


==> test/10/zz15z2.txt <==
0.12474104993852826173 0.12550309570875414766 0.12617593510567132187 0.12675944285737367201 0.12725360063679774791 0.12765848998056580910 0.12797428472555102963 0.12820124316210770865 0.12833970008730904988 0.12839005892090846195 0.12835278402318811564 0.12822839332919819255 0.12801745138958744996 0.12772056288535468815 0.12733836666313746999 0.12687153031952164151 0.12632074534749895833 0.12568672284565615693 0.12497018978087653940 0.12417188578816097666 
0.12635973643174827630 0.12713034359720531974 0.12781036737134407466 0.12839970788444013405 0.12889837640530299456 0.12930648737269875848 0.12962424995462212829 0.12985195936516755189 0.12998998814612644503 0.13003877759258550273 0.12999882947147037293 0.12987069815139073992 0.12965498323299040617 0.12935232274240882067 0.12896338692706854623 0.12848887267310629690 0.12792949854738275284 0.12728600045400462193 0.12655912788547168946 0.12574964074167918615 
0.12806878805573929103 0.12884817487697464156 0.12953548289805955074 0.13013064490373973947 0.13063370972727525454 0.13104483315030426849 0.13136426835507111766 0.13159235619781411986 0.13172951553944362013 0.13177623383183664774 0.13173305811871718896 0.13160058657190384923 0.13137946064857447537 0.13107035792422155884 0.13067398562962137532 0.13019107489845235803 0.12962237571492110644 0.12896865253750791624 0.12823068056532654913 0.12740924260722930050 
0.12986972685577352626 0.13065808495689446023 0.13135274444017977502 0.13195367910518399079 0.13246098444975384911 0.13287486714617208206 0.13319563411754375970 0.13342368153157421751 0.13355948398199732341 0.13360358407660014035 0.13355658259965791368 0.13341912936893307595 0.13319191486518228151 0.13287566267628175831 0.13247112276874303816 0.13197906557616062573 0.13140027687634109332 0.13073555341577935973 0.12998569923109745683 0.12915152261150830704 
0.13176420660464116530 0.13256169365464962051 0.13326373080058107057 0.13387034262706243304 0.13438168182038409681 0.13479801686708617336 0.13511971943735762158 0.13534725182894144502 0.13548115478037131565 0.13552203589290870434 0.13547055883438102741 0.13532743343898803734 0.13509340676694003847 0.13476925514698034902 0.13435577719290842102 0.13385378776110609667 0.13326411279850336467 0.13258758501817108355 0.13182504033177541714 0.13097731496374231952 
0.13375402118639931337 0.13456075225648192473 0.13527014248043264799 0.13588227878210062949 0.13639738333763384848 0.13681579906443089301 0.13713797493585902498 0.13736445156646276411 0.13749584741763790086 0.13753284588028230617 0.13747618340596937103 0.13732663878569767446 0.13708502361660912516 0.13675217395179115054 0.13632894309480425576 0.13581619547685191973 0.13521480153839501859 0.13452563352662630369 0.13374956211409075313 0.13288745374092295060 
0.13584111447913763127 0.13665715170444636684 0.13737380808256691167 0.13799124668327361620 0.13850977368361977460 0.13892982111714452520 0.13925192967518471021 0.13947673208341249129 0.13960493744343532851 0.13963731680461316520 0.13957469012351661486 0.13941791468122416431 0.13916787496200760943 0.13882547394877073343 0.13839162575766555952 0.13786724951310233567 0.13725326435159845850 0.13655058543584830399 0.13576012085703847987 0.13488276930259698871 
0.13802759192968711011 0.13885293199959880539 0.13957669146211501565 0.14019912618480714905 0.14072064359642724729 0.14114178204534280625 0.14146319056432268835 0.14168560964856705131 0.14180985346807764569 0.14183679377121835574 0.14176734560225986992 0.14160245485367492502 0.14134308760142663686 0.14099022112361858650 0.14054483647398507973 0.14000791246629365472 0.13938042091904800923 0.13866332300813030698 0.13785756657561779037 0.13696408424451020358 
0.14031573404281746931 0.14115029290214670121 0.14188089958148722425 0.14250792299741263380 0.14303189247193917599 0.14345347290347690294 0.14377344088819621337 0.14399266247845562972 0.14411207300908995821 0.14413265920992257563 0.14405544366062947303 0.14388147152978900123 0.14361179946640525995 0.14324748647029214577 0.14278958654836224063 0.14223914295903927751 0.14159718385016975550 0.14086471910200706881 0.14004273819279200453 0.13913220890850294675 
0.14270801203323840722 0.14355160598468325039 0.14428869096427449081 0.14491977375141690265 0.14544553039043969789 0.14586677620842938841 0.14618443760652954921 0.14639952636796918495 0.14651311687990395405 0.14652632639875251552 0.14644029830054647312 0.14625618813844643018 0.14597515226411308942 0.14559833874278260701 0.14512688029013251501 0.14456188897133126492 0.14390445242058483299 0.14315563135693612495 0.14231645818504035095 0.14138793647619457561 
0.14520710590279911623 0.14605942803907334682 0.14680248453951058596 0.14743695065354062157 0.14796367912997338001 0.14838366393327137582 0.14869800696152343789 0.14890788850698771784 0.14901454174380410200 0.14901923120463689276 0.14892323500435755701 0.14872783045933718471 0.14843428270881844910 0.14804383594659273338 0.14755770689805389195 0.14697708021556843416 0.14630310550390188129 0.14553689572011230258 0.14467952671423886524 0.14373203768591441554 
0.14781592519241062988 0.14867651572930037918 0.14942486850115377361 0.15006186519326161766 0.15058857154264190803 0.15100619343315924148 0.15131603779930513642 0.15151947895465442406 0.15161793038368787112 0.15161282167163342427 0.15150558005290956642 0.15129761598572660786 0.15099031216523087218 0.15058501543671612422 0.15008303113992205180 0.14948561948898686502 0.14879399365934209420 0.14800931930537208903 0.14713271526588825311 0.14616525522523479697 
0.15053763258927252422 0.15140584118456357210 0.15215860854254248391 0.15279707007571022293 0.15332254841417344848 0.15373650045741843462 0.15404047184788360880 0.15423605912863733169 0.15432487916465939537 0.15430854504529967208 0.15418864754992075983 0.15396674126542894689 0.15364433452966266835 0.15322288249511870073 0.15270378273593102070 0.15208837294111457461 0.15137793033910770801 0.15057367257614581724 0.14967675981870731672 0.14868829786347698141 
0.15337567039009894487 0.15425060787713898436 0.15500665440874245027 0.15564525815286336941 0.15616805158092328387 0.15657678813445738419 0.15687329000617367125 0.15705940654735175976 0.15713698210101290087 0.15710783179498463702 0.15697372383604479840 0.15673636699640561276 0.15639740219287229239 0.15595839727816490639 0.15542084436756836707 0.15478615920043276022 0.15405568217982840151 0.15323068084139612743 0.15231235356931829839 0.15130183439598213213 
0.15633378942745584927 0.15721426552515105346 0.15797214306242512993 0.15860925654607788138 0.15912761162219901667 0.15952931049331445235 0.15981649349500223756 0.15999129495358307973 0.16005581089705578357 0.16001207619758098244 0.15986204900286807296 0.15960760069127630234 0.15925050996725606534 0.15879246005710009881 0.15823503825574478099 0.15757973731321972544 0.15682795833837703814 0.15598101504029215914 0.15504013922118758950 0.15400648746764011854 
0.15941607926774781223 0.16030052173358411149 0.16105839576972935667 0.16169201334682370419 0.16220382786848050460 0.16259634872159914321 0.16287207852693794119 0.16303346887492245476 0.16308289033604633778 0.16302261309541560275 0.16285479528657020865 0.16258147679857570811 0.16220457692777556780 0.16172589472723450377 0.16114711128509079385 0.16046979345832410035 0.15969539882016814403 0.15882528176020802024 0.15786070080749969868 0.15680282731391920192 
0.16262699693307536286 0.16351334637170819586 0.16426890493608484189 0.16489657320300687982 0.16539933778330004333 0.16578017799766361917 0.16604200301622765168 0.16618761168312290444 0.16621966847679137125 0.16614069056146482661 0.16595304224942150628 0.16565893428868067039 0.16526042621803596622 0.16475943063897155461 0.16415771869905992908 0.16345692641481768259 0.16265856172376330635 0.16176401237287219015 0.16077455493468414960 0.15969136537924000230 
0.16597138844647135736 0.16685696188408846719 0.16760730439989490748 0.16822603674581868005 0.16871677206404930849 0.16908302246952755521 0.16932814385718630845 0.16945530636455005680 0.16946748132653136065 0.16936743842423096496 0.16915774886097026397 0.16884079188868950094 0.16841876301671629412 0.16789368291155593038 0.16726740645735985180 0.16654163177812345009 0.16571790928719501435 0.16479765107283309011 0.16378214117912473502 0.16267254760164218119 
0.16945449203822315898 0.17033580831827951907 0.17107731403358755751 0.17168349731632359667 0.17215869125755095537 0.17250699595921115126 0.17273224357843994237 0.17283798859135951487 0.17282751204055327165 0.17270383294795757512 0.17246972288153936126 0.17212772138839080305 0.17168015104858366793 0.17112913153317610426 0.17047659244069982010 0.16972428495312114061 0.16887379257406026634 0.16792654145214083727 0.16688381110733960244 0.16574674681453244185 
0.17308190209023238681 0.17395446531721883709 0.17468264609985229008 0.17527194722833741580 0.17572749969061973729 0.17605402653132640189 0.17625584590600298918 0.17633689238189489967 0.17630074529636474701 0.17615065844550661933 0.17588958832883888617 0.17552021973475065431 0.17504498825605196988 0.17446609973186477660 0.17378554681914226698 0.17300512301960105366 0.17212643460378407312 0.17115091105433039020 0.17007981498356039562 0.16891425309137544919 


==> test/10/zz15z3.txt <==
0.32095023793987403904 0.31457347030817822686 0.30841969382997186377 0.30248338617021880426 0.29675928156145264802 0.29124241370174375199 0.28592811987635713411 0.28081202704045776786 0.27589003085366420320 0.27115827321420149509 0.26661312090902711258 0.26225114646218000702 0.25806911148672290190 0.25406395247225499467 0.25023276877811145846 0.24657281254895119238 0.24308148026945317066 0.23975630569924910596 0.23659495396290836089 0.23359521660519844133 
0.32286293997479048601 0.31646764284579004256 0.31029208133645136414 0.30433172276466163853 0.29858207038490669483 0.29303874906983429227 0.28769754843455752624 0.28255444094171733305 0.27760558601105195242 0.27284732676867218260 0.26827618329791652618 0.26388884456619216001 0.25968216020152667944 0.25565313271171402620 0.25179891040947083303 0.24811678112588345102 0.24460416669965892589 0.24125861818447005835 0.23807781169928207698 0.23505954484426755391 
0.32455149209875455707 0.31814207976373987119 0.31194926590538163413 0.30596935316706941332 0.30019852814367808946 0.29463296375812925154 0.28926888385032123452 0.28410260228080252976 0.27913054548015403533 0.27434926455151859015 0.26975544094777453852 0.26534588830314520536 0.26111755204147762965 0.25706750776360343114 0.25319295902217409111 0.24949123484545293605 0.24595978721882932883 0.24259618863969006908 0.23939812980548255683 0.23636341746216835147 
0.32602001987343670608 0.31959991820503280691 0.31339354935426599891 0.30739789585455651322 0.30160972526460699816 0.29602569396868405605 0.29064242092779501991 0.28545653885101734959 0.28046472907724334656 0.27566374500947338211 0.27105042763851783238 0.26662171565713654875 0.26237465189763542472 0.25830638727904831065 0.25441418307016921974 0.25069541201492473448 0.24714755869051491244 0.24376821934997824903 0.24055510142078984082 0.23750602277703450338 
0.32727215362057687775 0.32084402382868842940 0.31462711745209259728 0.30861895563228330941 0.30281678309150877881 0.29721766592420445496 0.29181856704115738399 0.28661640311822828009 0.28160808696832895226 0.27679055877061337076 0.27216080893968663812 0.26771589478924756600 0.26345295261287970945 0.25936920638478555556 0.25546197396452996475 0.25172867145356214724 0.24816681617832719864 0.24477402864891847911 0.24154803375066383198 0.23848666135916196662 
0.32831098422142573900 0.32187690603705187975 0.31565194099313331755 0.30963402613097545935 0.30382078554494024170 0.29820961959546754549 0.29279777819440183650 0.28758241961240949003 0.28256065690723108919 0.27772959416496439955 0.27308635456036778333 0.26862810194728636848 0.26435205737984973640 0.26025551168268395985 0.25633583494960282545 0.25259048365646669110 0.24901700592031275616 0.24561304531670488660 0.24237634357378490257 0.23930474238886129124 
0.32913905667575477088 0.32270067510496047714 0.31646971435241305626 0.31044442235354552384 0.30462271336180879455 0.29900224871832370432 0.29358050652857248242 0.28835484022977642127 0.28332252688322151490 0.27848080642164568799 0.27382691318953389370 0.26935810105968055472 0.26507166327654863025 0.26096494801649727791 0.25703537049473090814 0.25328042230238906329 0.24969767852975205402 0.24628480312380340855 0.24303955283890948946 0.23995978006577464714 
0.32975838029121395945 0.32331702335462164655 0.31708181895801301753 0.31105123556898495174 0.30522339683042548630 0.29959615538744610586 0.29416715897178818961 0.28893390789490203119 0.28389380397423275015 0.27904419144886283277 0.27438239071644160427 0.26990572582535332646 0.26561154665016717402 0.26149724661202572440 0.25756027671043457694 0.25379815652860704400 0.25020848277250279379 0.24678893580984767597 0.24353728459227519387 0.24045139027174639024 
0.33017044410634138751 0.32372721906429952066 0.31748930255603197148 0.31145530413395594582 0.30562348300346203755 0.29999181702924743176 0.29455806607623213900 0.28931982840381109678 0.28427458966994456624 0.27941976468313106663 0.27475273240201603109 0.27027086487512402835 0.26597155088674079293 0.26185221507100431282 0.25791033320637457571 0.25414344432910190852 0.25054916022180451218 0.24712517275080916890 0.24386925944859691451 0.24077928766795481108 
0.33037623158844914295 0.32393210624020252197 0.31769286806785962396 0.31165719540734460047 0.30582341402021850918 0.30018956364984927809 0.29475345990008205987 0.28951274997416542867 0.28446496161860357343 0.27960754521170072540 0.27493790933336753612 0.27045345038638624047 0.26615157695066760102 0.26202972957887632477 0.25808539671495739354 0.25431612735962122462 0.25071954103480448284 0.24729333552298748966 0.24403529278334867847 0.24094328337846185328 
0.33037623158844858784 0.32393210624020224442 0.31769286806785934640 0.31165719540734410087 0.30582341402021806509 0.30018956364984894503 0.29475345990008172681 0.28951274997416504009 0.28446496161860318486 0.27960754521170050335 0.27493790933336742510 0.27045345038638618496 0.26615157695066754551 0.26202972957887626926 0.25808539671495728252 0.25431612735962111360 0.25071954103480431630 0.24729333552298751742 0.24403529278334881725 0.24094328337846188104 
0.33017044410633972218 0.32372721906429813288 0.31748930255603080575 0.31145530413395472458 0.30562348300346059427 0.29999181702924648807 0.29455806607623136184 0.28931982840381020861 0.28427458966994384459 0.27941976468313045601 0.27475273240201564251 0.27027086487512369528 0.26597155088674045986 0.26185221507100425731 0.25791033320637463122 0.25414344432910185301 0.25054916022180440116 0.24712517275080900236 0.24386925944859691451 0.24077928766795481108 
0.32975838029121168349 0.32331702335461964815 0.31708181895801107464 0.31105123556898323089 0.30522339683042376546 0.29959615538744494012 0.29416715897178696837 0.28893390789490092097 0.28389380397423180646 0.27904419144886205562 0.27438239071644082712 0.26990572582535271584 0.26561154665016678544 0.26149724661202572440 0.25756027671043463245 0.25379815652860709951 0.25020848277250257174 0.24678893580984728739 0.24353728459227488856 0.24045139027174622370 
0.32913905667575205083 0.32270067510495797913 0.31646971435241083581 0.31044442235354346993 0.30462271336180679615 0.29900224871832176143 0.29358050652857059504 0.28835484022977481144 0.28332252688322023815 0.27848080642164468879 0.27382691318953295001 0.26935810105967977757 0.26507166327654813065 0.26096494801649694484 0.25703537049473063059 0.25328042230238884125 0.24969767852975158218 0.24628480312380299222 0.24303955283890904537 0.23995978006577425856 
0.32831098422142296345 0.32187690603704954828 0.31565194099313093057 0.30963402613097351646 0.30382078554493802125 0.29820961959546543607 0.29279777819439972708 0.28758241961240760265 0.28256065690722947936 0.27772959416496306728 0.27308635456036650657 0.26862810194728520274 0.26435205737984868168 0.26025551168268312718 0.25633583494960232585 0.25259048365646619150 0.24901700592031200676 0.24561304531670416496 0.24237634357378415317 0.23930474238886068061 
0.32727215362057415771 0.32084402382868598691 0.31462711745209032133 0.30861895563228119999 0.30281678309150650286 0.29721766592420223452 0.29181856704115527457 0.28661640311822617067 0.28160808696832723141 0.27679055877061176094 0.27216080893968502830 0.26771589478924584515 0.26345295261287821065 0.25936920638478438983 0.25546197396452913209 0.25172867145356137009 0.24816681617832628270 0.24477402864891761869 0.24154803375066286053 0.23848666135916107844 
0.32602001987343415257 0.31959991820503025339 0.31339354935426355642 0.30739789585455412624 0.30160972526460450016 0.29602569396868172458 0.29064242092779285498 0.28545653885101512914 0.28046472907724145918 0.27566374500947149473 0.27105042763851605603 0.26662171565713499444 0.26237465189763420348 0.25830638727904736696 0.25441418307016833156 0.25069541201492390181 0.24714755869051399650 0.24376821934997744412 0.24055510142078881386 0.23750602277703364296 
0.32455149209875250316 0.31814207976373748421 0.31194926590537941369 0.30596935316706724839 0.30019852814367592453 0.29463296375812719763 0.28926888385031895856 0.28410260228080042033 0.27913054548015209244 0.27434926455151659175 0.26975544094777276216 0.26534588830314370655 0.26111755204147635290 0.25706750776360243194 0.25319295902217320293 0.24949123484545196461 0.24595978721882819085 0.24259618863968898661 0.23939812980548150212 0.23636341746216738002 
0.32286293997478865414 0.31646764284578798865 0.31029208133644925471 0.30433172276465947359 0.29858207038490469643 0.29303874906983218285 0.28769754843455530580 0.28255444094171533465 0.27760558601105000953 0.27284732676867040624 0.26827618329791486085 0.26388884456619066121 0.25968216020152529167 0.25565313271171286047 0.25179891040946961178 0.24811678112588239631 0.24460416669965800995 0.24125861818446908691 0.23807781169928110554 0.23505954484426641593 
0.32095023793987254024 0.31457347030817645051 0.30841969382997019844 0.30248338617021719443 0.29675928156145098269 0.29124241370174197563 0.28592811987635530224 0.28081202704045576946 0.27589003085366231582 0.27115827321419999629 0.26661312090902578031 0.26225114646217878578 0.25806911148672162515 0.25406395247225393996 0.25023276877811051477 0.24657281254895010991 0.24308148026945233799 0.23975630569924835656 0.23659495396290744496 0.23359521660519735886 


==> test/10/zz15z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz16z0.txt <==
0.14677450553751031359 0.14749028990917475990 0.14808006478000668160 0.14854899477941882480 0.14890191332800059576 0.14914329011945715031 0.14927723470279527507 0.14930751694791194462 0.14923759413983070377 0.14907063946257068099 0.14880956934590358620 0.14845706857821852620 0.14801561282207226222 0.14748748852866147563 0.14687481040727851100 0.14617953665698854571 0.14540348215487286510 0.14454832973449299738 0.14361563957552492266 0.14260685653866272959 
0.14366978135695768204 0.14439583759294633003 0.14500009438055252997 0.14548678270908341204 0.14586000077951868925 0.14612364300508323689 0.14628136856956536205 0.14633659323415204589 0.14629249408419217615 0.14615202096078505623 0.14591791089436745299 0.14559270343203137288 0.14517875569137908554 0.14467825652430521544 0.14409323948657662418 0.14342559447509450887 0.14267707796682646548 0.14184932179911288741 0.14094384038201401843 0.13996203613327520832 
0.14069108567326127357 0.14142318472510020944 0.14203769244017355744 0.14253804089684368739 0.14292766407590759559 0.14320991255179202351 0.14338800333623097361 0.14346499333493892281 0.14344376800200084321 0.14332703940200999804 0.14311734983874976890 0.14281707856416031577 0.14242844998710740834 0.14195354239060359314 0.14139429653962817812 0.14075252378998651115 0.14002991343822562831 0.13922803911311806835 0.13834836402014322188 0.13739224482843936936 
0.13783327675493256548 0.13856812319401959344 0.13918944975819777521 0.13970002436221010123 0.14010270207547592669 0.14040033978994631569 0.14059573888862733626 0.14069160876737168975 0.14069054518686224808 0.14059501880650415728 0.14040737049446122553 0.14012981099875276847 0.13976442330228666666 0.13931316651137376494 0.13877788049134592852 0.13816029070699764603 0.13746201288297135723 0.13668455719499039702 0.13582933175700137585 0.13489764520110339441 
0.13509154799196795849 0.13582658153784771260 0.13645195903638770996 0.13696990471832298786 0.13738278007383963875 0.13769300564388969876 0.13790300366096031048 0.13801515765905814082 0.13803178517157235761 0.13795512014268307421 0.13778730233383809645 0.13753037163410286592 0.13718626571191289143 0.13675681986125917677 0.13624376820738420824 0.13564874566368678721 0.13497329019167167430 0.13421884502687103646 0.13338676061176846233 0.13247829603814495480 
0.13246146043526366154 0.13319469592901567179 0.13382190013118255845 0.13434485540085436273 0.13476550785766994167 0.13508589905081253013 0.13530811245226592732 0.13543423303632828869 0.13546631769768602283 0.13540637425881768552 0.13525634706410505359 0.13501810749190742977 0.13469344805000263432 0.13428407901436556493 0.13379162681324519024 0.13321763354869362028 0.13256355719315729425 0.13183077210905363996 0.13102056962505667648 0.13013415847545267701 
0.12993893925245153520 0.13066884161176883783 0.13129609015847246156 0.13182210889624215722 0.13224849690517320733 0.13257697024942446951 0.13280931406096249670 0.13294734433630286952 0.13299287832402581500 0.13294771213079670247 0.13281360417185711364 0.13259226321941916527 0.13228533998182451237 0.13189442133295509185 0.13142102648253736752 0.13086660452468515392 0.13023253292321018693 0.12952011659112955266 0.12873058730395187110 0.12786510325833863599 
0.12752025332342442621 0.12824564110713546072 0.12887150999469640378 0.12939899312046859725 0.12982940061735634418 0.13016417098074978265 0.13040482920585663718 0.13055295192389476666 0.13061013913131763742 0.13057799176848616796 0.13045809427310753326 0.13025200123208777181 0.12996122732492121354 0.12958723985309300586 0.12913145325926408957 0.12859522514429969076 0.12797985338386874687 0.12728657402830281797 0.12651655974128259152 0.12567091859763240835 
0.12520198823695952162 0.12592195949865211957 0.12654531559270912333 0.12707295297357931729 0.12750594146303381726 0.12784548385036179075 0.12809287985781958596 0.12824949502210211683 0.12831673450886385557 0.12829602153872268766 0.12818877991999899635 0.12799642011090323068 0.12772032823267953638 0.12736185749523176725 0.12692232155712623864 0.12640298940938080041 0.12580508143966231960 0.12512976639693040859 0.12437815903524318539 0.12355131826978689447 
0.12298101793419298489 0.12369489305780431709 0.12431483990390877759 0.12484156171810559255 0.12527592841083759478 0.12561894309984389384 0.12587171135295771585 0.12603541379783025911 0.12611128234331295261 0.12610057995754170301 0.12600458375726253379 0.12582457105884667370 0.12556180799966187855 0.12521754033802839912 0.12479298606462822796 0.12428932949643484163 0.12370771656846940578 0.12304925108451331139 0.12231499173297288863 0.12150594971731151772 
0.12085447753227307466 0.12156175489446342797 0.12217758924701606349 0.12270252558409655563 0.12313726736236708936 0.12348264878521840460 0.12373960865633723549 0.12390916647294812625 0.12399240110901602052 0.12399043219086858247 0.12390440409266283150 0.12373547236755916279 0.12348479236909319645 0.12315350979259181985 0.12274275286692337694 0.12225362594326087684 0.12168720425326701173 0.12104452963968057033 0.12032660709482369266 0.11953440197523257371 
0.11881973843094141563 0.11952005974076021499 0.12013123660559532624 0.12065368400889754652 0.12108796666931585795 0.12143477602232527479 0.12169490801422491733 0.12186924232860921191 0.12195872342893442075 0.12196434360425377486 0.12188712805496097757 0.12172812194963415766 0.12148837931655999400 0.12116895359632254281 0.12077088966721266639 0.12029521715641833257 0.11974294486165729112 0.11911505612611800187 0.11841250503140873795 0.11763621329663039028 
0.11687438606990101231 0.11756750903204071790 0.11817361342570743832 0.11869300717658243238 0.11912613928367361826 0.11947358062054191929 0.11973600504962794711 0.11991417139832959149 0.12000890667385862021 0.12002109074225131291 0.11995164257329307689 0.11980150805945662118 0.11957164935119031501 0.11926303560892562161 0.11887663504918616342 0.11841340815354241267 0.11787430191082592934 0.11726024497172549133 0.11657214360806274212 0.11581087838472753360 
0.11501620034185212893 0.11570197689179416434 0.11630270088861129063 0.11681859198805115418 0.11725000266825426343 0.11759740212654076763 0.11786136016541537419 0.11804253154122261449 0.11814164112591928057 0.11815947011759955765 0.11809684343650325711 0.11795461836370890740 0.11773367441981903714 0.11743490443900322928 0.11705920676706388361 0.11660747849773910045 0.11608060965637850837 0.11547947824189550015 0.11480494604438928885 0.11405785516531474766 
0.11324313849945677468 0.11392149730467272806 0.11451662124889254446 0.11502865721875682459 0.11545787727475147200 0.11580466505195177729 0.11606950194427051448 0.11625295347522619782 0.11635565617099632996 0.11637830516572415795 0.11632164269141150037 0.11618644753905678357 0.11597352552537366910 0.11568370096020422211 0.11531780908232705518 0.11487668941397169431 0.11436117997505344801 0.11377211229508871204 0.11311030716228417936 0.11237657105398327073 
0.11155332032992805458 0.11222425257854741487 0.11281362958352948722 0.11332153836333191954 0.11374818416004313371 0.11409387886224423014 0.11435902908448875026 0.11454412424441512419 0.11464972491711585001 0.11467645168288936874 0.11462497462436181672 0.11449600357573301579 0.11429027918241464745 0.11400856479411292099 0.11365163918806825416 0.11322029010076713196 0.11271530853477496059 0.11213748380112181779 0.11148759925567555684 0.11076642868903172068 
0.10994501535807128800 0.11060856309605936187 0.11119210614334615328 0.11169568249099817714 0.11211944213984494090 0.11246363715249324544 0.11272861128702517386 0.11291478950082982358 0.11302266757016253551 0.11305280202435559478 0.11300580054741350688 0.11288231295709887092 0.11268302283443899781 0.11240863984576460188 0.11205989277506589463 0.11163752326625364653 0.11114228026215737521 0.11057491511894797231 0.10993617737026470382 0.10922681111380855290 
0.10841663185067966502 0.10907287830427274400 0.10965054940279760076 0.11014964331746962545 0.11057026475584534608 0.11091261632085847033 0.11117698941028887616 0.11136375490171653013 0.11147335383834904021 0.11150628829695692634 0.11146311258383768961 0.11134442487080990769 0.11115085935247788484 0.11088307897944071900 0.11054176880017715923 0.11012762992702421205 0.10964137412865279653 0.10908371904224793691 0.10845538399262680263 0.10775708640217188106 
0.10696670741819468142 0.10761576886755432059 0.10818756984610183869 0.10868207662023735005 0.10909935724520820888 0.10943957396480655242 0.10970297513155526092 0.10988988685739836670 0.11000070458456019662 0.11003588474128553343 0.10999593662017059792 0.10988141458982503273 0.10969291072522201202 0.10943104791934316067 0.10909647351917763081 0.10868985351301305164 0.10821186728318177295 0.10766320292876434273 0.10704455315582274422 0.10635661172812768682 
0.10559390103626496715 0.10623591990164792109 0.10680188449381815274 0.10729173607216993536 0.10770551363994348981 0.10804334716160443608 0.10830545029372735943 0.10849211281176147914 0.10860369290120788777 0.10864060946345438508 0.10860333456573420530 0.10849238614309765494 0.10830832103924206700 0.10805172845353221145 0.10772322384417735985 0.10732344332266871567 0.10685303856229691477 0.10631267223380480580 0.10570301397377228347 0.10502473688589966661 


==> test/10/zz16z1.txt <==
-0.00382942978055053618 -0.00387860580280986744 -0.00393043124111241982 -0.00398494229964233698 -0.00404217725504603040 -0.00410217653749347932 -0.00416498282756371137 -0.00423064117206559901 -0.00429919912248545328 -0.00437070690030526201 -0.00444521759383547082 -0.00452278739120659610 -0.00460347585328819107 -0.00468734622765034498 -0.00477446579856160517 -0.00486490625528157063 -0.00495874403575671200 -0.00505606055477276876 -0.00515694213638658722 -0.00526147931068072800 
-0.00385343516151972088 -0.00390291494602995398 -0.00395505931464148509 -0.00400990437226952674 -0.00406748821532448325 -0.00412785099046746300 -0.00419103496263770019 -0.00425708459362065649 -0.00432604663238819829 -0.00439797021815682265 -0.00447290699636869980 -0.00455091124624667099 -0.00463204001560485988 -0.00471635325319554825 -0.00480391391935090870 -0.00489478803927354249 -0.00498904463566652353 -0.00508675543192906726 -0.00518799414520076420 -0.00529283508174575347 
-0.00387481012246965097 -0.00392455950514873728 -0.00397698669915403855 -0.00403212765946979728 -0.00409002024351491460 -0.00415070424641419446 -0.00421422143889896642 -0.00428061560739113368 -0.00434993259528986161 -0.00442222034356512875 -0.00449752892723583562 -0.00457591058180652471 -0.00465741970968902141 -0.00474211285017607509 -0.00483004858637292936 -0.00492128734679516799 -0.00501589103570676976 -0.00511392239207622036 -0.00521544393074164798 -0.00532051626410650572 
-0.00389354135714022661 -0.00394352625294130173 -0.00399620031735613453 -0.00405159932294070924 -0.00410976085285118167 -0.00417072431277543988 -0.00423453093915283213 -0.00430122380175505109 -0.00437084779781498397 -0.00444344963357799078 -0.00451907778720298924 -0.00459778244405457167 -0.00467961539116862855 -0.00476462985144680828 -0.00485288022916956652 -0.00494442172582743554 -0.00503930976828915588 -0.00513759916992739644 -0.00523934292158310683 -0.00534459048992152151 
-0.00390961739947072191 -0.00395980383212010418 -0.00401268899438848598 -0.00406830846208572090 -0.00412669953217365947 -0.00418790121268354867 -0.00425195420318186679 -0.00431890086266125024 -0.00438878516063703587 -0.00446165260572886201 -0.00453755014394355109 -0.00461652601604014504 -0.00469862955948412153 -0.00478391093527297251 -0.00487242075303109378 -0.00496420955905585871 -0.00505932714169502005 -0.00515782159776110530 -0.00525973809574185446 -0.00536511727266195809 
-0.00392302856389246338 -0.00397338268167991056 -0.00402644336599198953 -0.00408224599884003236 -0.00414082760107418492 -0.00420222680260322768 -0.00426648379822983266 -0.00433364028507105068 -0.00440373937634304553 -0.00447682548475687205 -0.00455294416680220807 -0.00463214191667831680 -0.00471446589545473308 -0.00479996357712985950 -0.00488868228862598085 -0.00498066861566988026 -0.00507596764167395336 -0.00517462198368015460 -0.00527667059096125369 -0.00538214728251223615 
-0.00393376688646515822 -0.00398425496471508864 -0.00403745578905952574 -0.00409340456620823755 -0.00415213807067981583 -0.00421369459842534533 -0.00427811390206318462 -0.00434543710305006561 -0.00441570657490722614 -0.00448896579015337343 -0.00456525912183009756 -0.00464463158841618359 -0.00472712852852663363 -0.00481279518916574462 -0.00490167620867308987 -0.00499381497332373418 -0.00508925282565075941 -0.00518802810432430605 -0.00529017500191076434 -0.00539572224078008547 
-0.00394182607016985934 -0.00399241450165575221 -0.00404572025932278985 -0.00410177840625357802 -0.00416062551701150071 -0.00422229961835515321 -0.00428684010854749661 -0.00435428765015879668 -0.00442468403008241824 -0.00449807197911929711 -0.00457449494194862860 -0.00465399678662968986 -0.00473662144106987582 -0.00482241244233339895 -0.00491141238357690763 -0.00500366224330120631 -0.00509920058328103970 -0.00519806260605555626 -0.00530027907157741562 -0.00540587508693518657 
-0.00394720143732095984 -0.00399785671241527016 -0.00405123234032230082 -0.00410736328247177963 -0.00416628597275745579 -0.00422803824943627279 -0.00429265926361285105 -0.00436018935895521667 -0.00443066991614435648 -0.00450414315429276298 -0.00458065188021542294 -0.00466023917508407402 -0.00474294800678977477 -0.00482882075552107295 -0.00491789863999992846 -0.00501022103302314718 -0.00510582465811663857 -0.00520474266503945845 -0.00530700359140815273 -0.00541263023144538790 
-0.00394988989159161287 -0.00400057857036206430 -0.00405398910707936364 -0.00411015641055378217 -0.00416911684211026482 -0.00423090814301962589 -0.00429556933751241640 -0.00436314060590485640 -0.00443366312124702892 -0.00450717884169197190 -0.00458373024953622962 -0.00466336002670141546 -0.00474611065548407370 -0.00483202393296119047 -0.00492114038787858695 -0.00501349859067481540 -0.00510913435112290894 -0.00520807980457749058 -0.00531036239757034286 -0.00541600379672565590 
-0.00394988989159155996 -0.00400057857036200878 -0.00405398910707930552 -0.00411015641055371712 -0.00416911684211019457 -0.00423090814301955130 -0.00429556933751233314 -0.00436314060590476532 -0.00443366312124692918 -0.00450717884169186348 -0.00458373024953611166 -0.00466336002670128449 -0.00474611065548393059 -0.00483202393296102914 -0.00492114038787840654 -0.00501349859067461677 -0.00510913435112268777 -0.00520807980457724858 -0.00531036239757007918 -0.00541600379672536447 
-0.00394720143732080284 -0.00399785671241510362 -0.00405123234032212474 -0.00410736328247158881 -0.00416628597275724936 -0.00422803824943604901 -0.00429265926361260559 -0.00436018935895494605 -0.00443066991614406418 -0.00450414315429244032 -0.00458065188021506906 -0.00466023917508368284 -0.00474294800678933936 -0.00482882075552059416 -0.00491789863999939937 -0.00501022103302255738 -0.00510582465811598371 -0.00520474266503873507 -0.00530700359140735909 -0.00541263023144451707 
-0.00394182607016960434 -0.00399241450165547986 -0.00404572025932250102 -0.00410177840625326664 -0.00416062551701116678 -0.00422229961835478979 -0.00428684010854709589 -0.00435428765015835953 -0.00442468403008193858 -0.00449807197911876715 -0.00457449494194804226 -0.00465399678662904107 -0.00473662144106915851 -0.00482241244233260792 -0.00491141238357602899 -0.00500366224330023139 -0.00509920058327995810 -0.00519806260605435669 -0.00530027907157609897 -0.00540587508693374068 
-0.00393376688646480868 -0.00398425496471471654 -0.00403745578905913022 -0.00409340456620781168 -0.00415213807067935613 -0.00421369459842484140 -0.00427811390206263038 -0.00434543710304945933 -0.00441570657490656087 -0.00448896579015264138 -0.00456525912182928744 -0.00464463158841528674 -0.00472712852852563963 -0.00481279518916464394 -0.00490167620867186862 -0.00499381497332237675 -0.00508925282564925540 -0.00518802810432264592 -0.00529017500190893507 -0.00539572224077807493 
-0.00392302856389203231 -0.00397338268167945173 -0.00402644336599149600 -0.00408224599883950413 -0.00414082760107360639 -0.00420222680260259624 -0.00426648379822913790 -0.00433364028507028654 -0.00440373937634220506 -0.00447682548475594397 -0.00455294416680117938 -0.00463214191667717535 -0.00471446589545346760 -0.00479996357712845698 -0.00488868228862442741 -0.00498066861566815594 -0.00507596764167203823 -0.00517462198367803911 -0.00527667059095892049 -0.00538214728250967570 
-0.00390961739947021363 -0.00395980383211956208 -0.00401268899438790398 -0.00406830846208509379 -0.00412669953217297426 -0.00418790121268279754 -0.00425195420318104020 -0.00431890086266033951 -0.00438878516063603147 -0.00446165260572775266 -0.00453755014394231684 -0.00461652601603877201 -0.00469862955948259844 -0.00478391093527128376 -0.00487242075302922201 -0.00496420955905377704 -0.00505932714169271026 -0.00515782159775854832 -0.00525973809573903380 -0.00536511727265886335 
-0.00389354135713964331 -0.00394352625294067984 -0.00399620031735546753 -0.00405159932293998847 -0.00410976085285039584 -0.00417072431277457946 -0.00423453093915188410 -0.00430122380175400505 -0.00437084779781382864 -0.00444344963357671228 -0.00451907778720156764 -0.00459778244405299481 -0.00467961539116687735 -0.00476462985144486106 -0.00485288022916739725 -0.00494442172582502081 -0.00503930976828646966 -0.00513759916992441792 -0.00523934292157981433 -0.00534459048991790635 
-0.00387481012246900696 -0.00392455950514804773 -0.00397698669915329869 -0.00403212765946899584 -0.00409002024351404203 -0.00415070424641323776 -0.00421422143889791257 -0.00428061560738997055 -0.00434993259528857271 -0.00442222034356369847 -0.00449752892723424749 -0.00457591058180476049 -0.00465741970968705597 -0.00474211285017388760 -0.00483004858637048774 -0.00492128734679244274 -0.00501589103570372532 -0.00511392239207283765 -0.00521544393073789751 -0.00532051626410236407 
-0.00385343516151902092 -0.00390291494602920458 -0.00395505931464068105 -0.00400990437226865504 -0.00406748821532353609 -0.00412785099046642390 -0.00419103496263655353 -0.00425708459361939188 -0.00432604663238679663 -0.00439797021815526660 -0.00447290699636696855 -0.00455091124624474024 -0.00463204001560270275 -0.00471635325319314132 -0.00480391391934821641 -0.00489478803927053362 -0.00498904463566316077 -0.00508675543192531679 -0.00518799414519657744 -0.00529283508174109660 
-0.00382942978054979372 -0.00387860580280907207 -0.00393043124111156807 -0.00398494229964141324 -0.00404217725504502339 -0.00410217653749237257 -0.00416498282756249012 -0.00423064117206424766 -0.00429919912248395621 -0.00437070690030360101 -0.00444521759383362160 -0.00452278739120453264 -0.00460347585328587956 -0.00468734622764775850 -0.00477446579855870558 -0.00486490625527831802 -0.00495874403575306735 -0.00505606055476868349 -0.00515694213638200321 -0.00526147931067558715 


==> test/10/zz16z2.txt <==
0.10559390103645055481 0.10623591990183471612 0.10680188449400590534 0.10729173607235854837 0.10770551364013283835 0.10804334716179450626 0.10830545029391802636 0.10849211281195252077 0.10860369290139915144 0.10864060946364564875 0.10860333456592539958 0.10849238614328864105 0.10830832103943287270 0.10805172845372251755 0.10772322384436715248 0.10732344332285793931 0.10685303856248519472 0.10631267223399222532 0.10570301397395868992 0.10502473688608499058 
0.10696670741838264218 0.10761576886774351647 0.10818756984629204765 0.10868207662042846107 0.10909935724540004154 0.10943957396499907897 0.10970297513174838422 0.10988988685759180919 0.11000070458475391666 0.11003588474147933673 0.10999593662036437347 0.10988141459001857236 0.10969291072541527410 0.10943104791953596477 0.10909647351936994919 0.10868985351320463451 0.10821186728337252314 0.10766320292895413535 0.10704455315601156540 0.10635661172831537002 
0.10841663185087008214 0.10907287830446442400 0.10965054940299029385 0.11014964331766322059 0.11057026475603974613 0.11091261632105359203 0.11117698941048458072 0.11136375490191259552 0.11147335383854538315 0.11150628829715339418 0.11146311258403408806 0.11134442487100600083 0.11115085935267364492 0.11088307897963596560 0.11054176880037185071 0.11012762992721826516 0.10964137412884615574 0.10908371904244039408 0.10845538399281816344 0.10775708640236204838 
0.10994501535826436966 0.11060856309625369254 0.11119210614354151090 0.11169568249119442294 0.11211944214004206100 0.11246363715269101780 0.11272861128722354296 0.11291478950102860901 0.11302266757036157074 0.11305280202455469940 0.11300580054761258375 0.11288231295729769799 0.11268302283463743629 0.11240863984596254077 0.11205989277526326453 0.11163752326645035029 0.11114228026235328795 0.11057491511914292748 0.10993617737045868754 0.10922681111400134313 
0.11155332033012374526 0.11222425257874434068 0.11281362958372750938 0.11332153836353084375 0.11374818416024295997 0.11409387886244475030 0.11435902908468989492 0.11454412424461660192 0.11464972491731754978 0.11467645168309117953 0.11462497462456364139 0.11449600357593470168 0.11429027918261597252 0.11400856479431369095 0.11365163918826838574 0.11322029010096662516 0.11271530853497364888 0.11213748380131953464 0.11148759925587231612 0.11076642868922728646 
0.11324313849965535195 0.11392149730487254045 0.11451662124909345319 0.11502865721895859374 0.11545787727495415709 0.11580466505215514239 0.11606950194447451796 0.11625295347543056212 0.11635565617120093018 0.11637830516592884145 0.11632164269161610060 0.11618644753926121727 0.11597352552557781136 0.11568370096040787864 0.11531780908253003171 0.11487668941417403246 0.11436117997525503676 0.11377211229528939873 0.11311030716248375583 0.11237657105418155656 
0.11501620034205374543 0.11570197689199701596 0.11630270088881516921 0.11681859198825596258 0.11725000266845989061 0.11759740212674718585 0.11786136016562243078 0.11804253154142999027 0.11814164112612683677 0.11815947011780712772 0.11809684343671079942 0.11795461836391629706 0.11773367442002609373 0.11743490443920974464 0.11705920676726982999 0.11660747849794440845 0.11608060965658305308 0.11547947824209905954 0.11480494604459177965 0.11405785516551596170 
0.11687438607010555702 0.11756750903224648386 0.11817361342591431450 0.11869300717679029389 0.11912613928388232631 0.11947358062075132124 0.11973600504983797355 0.11991417139853997875 0.12000890667406927115 0.12002109074246200549 0.11995164257350375558 0.11980150805966713334 0.11957164935140052187 0.11926303560913527335 0.11887663504939532944 0.11841340815375088480 0.11787430191103361043 0.11726024497193229812 0.11657214360826841093 0.11581087838493177300 
0.11881973843114897182 0.11952005974096902019 0.12013123660580524166 0.12065368400910851665 0.12108796666952778565 0.12143477602253788250 0.12169490801443813566 0.12186924232882290209 0.12195872342914830522 0.12196434360446781198 0.12188712805517495918 0.12172812194984802825 0.12148837931677358704 0.12116895359653559461 0.12077088966742517695 0.12029521715663021864 0.11974294486186834452 0.11911505612632805606 0.11841250503161757091 0.11763621329683789096 
0.12085447753248371172 0.12156175489467535566 0.12217758924722914304 0.12270252558431073153 0.12313726736258218120 0.12348264878543420420 0.12373960865655371510 0.12390916647316510546 0.12399240110923327729 0.12399043219108600578 0.12390440409288021317 0.12373547236777646119 0.12348479236931020342 0.12315350979280849375 0.12274275286713952349 0.12225362594347630174 0.12168720425348157621 0.12104452963989403846 0.12032660709503603669 0.11953440197544362711 
0.12298101793440678609 0.12369489305801957546 0.12431483990412521556 0.12484156171832300197 0.12527592841105594790 0.12561894310006302411 0.12587171135317751225 0.12603541379805049960 0.12611128234353360944 0.12610057995776260964 0.12600458375748352369 0.12582457105906755257 0.12556180799988253538 0.12521754033824866736 0.12479298606484795497 0.12428932949665383312 0.12370771656868753685 0.12304925108473052653 0.12231499173318897966 0.12150594971752620710 
0.12520198823717665348 0.12592195949887072248 0.12654531559292900300 0.12707295297380016841 0.12750594146325558431 0.12784548385058444597 0.12809287985804290733 0.12824949502232593779 0.12831673450908812062 0.12829602153894720251 0.12818877992022367773 0.12799642011112782880 0.12772032823290394021 0.12736185749545589352 0.12692232155734986532 0.12640298940960362217 0.12580508143988428094 0.12512976639715131522 0.12437815903546299567 0.12355131827000541411 
0.12752025332364516630 0.12824564110735761635 0.12887150999491989167 0.12939899312069313986 0.12982940061758194150 0.13016417098097624039 0.13040482920608376105 0.13055295192412247340 0.13061013913154576049 0.13057799176871459634 0.13045809427333610042 0.13025200123231631122 0.12996122732514958642 0.12958723985332112894 0.12913145325949168529 0.12859522514452656483 0.12797985338409464950 0.12728657402852761038 0.12651655974150616268 0.12567091859785473051 
0.12993893925267602230 0.13066884161199479597 0.13129609015869980748 0.13182210889647064112 0.13224849690540271818 0.13257697024965478527 0.13280931406119342308 0.13294734433653446204 0.13299287832425790712 0.13294771213102915541 0.13281360417208970537 0.13259226321965178474 0.13228533998205696531 0.13189442133318721173 0.13142102648276896004 0.13086660452491608031 0.13023253292344011411 0.12952011659135848065 0.12873058730417943907 0.12786510325856492720 
0.13246146043549233973 0.13319469592924584878 0.13382190013141401219 0.13434485540108709323 0.13476550785790356035 0.13508589905104695372 0.13530811245250101704 0.13543423303656396128 0.13546631769792219502 0.13540637425905424629 0.13525634706434175314 0.13501810749214412932 0.13469344805023913958 0.13428407901460176488 0.13379162681348097386 0.13321763354892868225 0.13256355719339138477 0.13183077210928664802 0.13102056962528843553 0.13013415847568304828 
0.13509154799220099430 0.13582658153808221946 0.13645195903662349357 0.13696990471855993721 0.13738278007407758730 0.13769300564412845223 0.13790300366119973008 0.13801515765929817103 0.13803178517181291518 0.13795512014292396485 0.13778730233407904260 0.13753037163434381207 0.13718626571215369880 0.13675681986149967884 0.13624376820762440499 0.13564874566392620681 0.13497329019191015020 0.13421884502710842990 0.13338676061200460676 0.13247829603837957269 
0.13783327675516995892 0.13856812319425845792 0.13918944975843797196 0.13970002436245149147 0.14010270207571834389 0.14040033979018953780 0.14059573888887128001 0.14069160876761618861 0.14069054518710724655 0.14059501880674948882 0.14040737049470672360 0.14012981099899837756 0.13976442330253219248 0.13931316651161904097 0.13877788049159064943 0.13816029070724161754 0.13746201288321438505 0.13668455719523237013 0.13582933175724204444 0.13489764520134267523 
0.14069108567350338546 0.14142318472534376461 0.14203769244041844488 0.14253804089708974057 0.14292766407615473123 0.14320991255203999182 0.14338800333647963581 0.14346499333518825114 0.14344376800225056012 0.14332703940226004802 0.14311734983900004092 0.14281707856441080984 0.14242844998735773587 0.14195354239085367087 0.14139429653987767299 0.14075252379023522886 0.14002991343847331907 0.13922803911336462113 0.13834836402038858116 0.13739224482868331312 
0.14366978135720462340 0.14439583759319468692 0.14500009438080227464 0.14548678270933435019 0.14586000077977076539 0.14612364300533614569 0.14628136856981899250 0.14633659323440639799 0.14629249408444691682 0.14615202096104024099 0.14591791089462280429 0.14559270343228680744 0.14517875569163429805 0.14467825652456017815 0.14409323948683103178 0.14342559447534816708 0.14267707796707918000 0.14184932179936449170 0.14094384038226437372 0.13996203613352406481 
0.14677450553776233422 0.14749028990942816830 0.14808006478026150554 0.14854899477967486998 0.14890191332825772341 0.14914329011971508288 0.14927723470305398479 0.14930751694817140374 0.14923759414009066249 0.14907063946283105604 0.14880956934616426657 0.14845706857847928983 0.14801561282233283157 0.14748748852892165639 0.14687481040753813666 0.14617953665724722767 0.14540348215513074215 0.14454832973474976421 0.14361563957578038497 0.14260685653891666536 


==> test/10/zz16z3.txt <==
0.29464284138728386031 0.28878875962704131375 0.28313939105688723519 0.27768966599219863101 0.27243475028579283714 0.26737008470966910911 0.26249138873882477130 0.25779464777472249626 0.25327609389832411724 0.24893218524570473460 0.24475958640816966594 0.24075515085041024332 0.23691590562704159528 0.23323903833507278471 0.22972188609127058845 0.22636192627433818214 0.22315676877184978388 0.22010414949428691589 0.21720192494945095296 0.21444806770302998755 
0.29639876456687819228 0.29052767212058555613 0.28485830417758878363 0.27938649958709593779 0.27410813018929069962 0.26901917947381687179 0.26411578216930292617 0.25939424086440265871 0.25485102978051543676 0.25048279178751309271 0.24628633220780499213 0.24225861140491239398 0.23839673723407389661 0.23469795789916564344 0.23115965545776373524 0.22777934004988181771 0.22455464483892328964 0.22148332161186601308 0.21856323696972765336 0.21579236903725665386 
0.29794891077904095411 0.29206486011083360177 0.28637965394578623890 0.28088989798930569242 0.27559209141045715175 0.27048272082700502983 0.26555831960016723636 0.26081550373307038626 0.25625099257182160084 0.25186161991602712407 0.24764433923062481591 0.24359622532736049938 0.23971447400517570392 0.23599640056975204616 0.23243943779073661382 0.22904113362850239688 0.22579914892209540511 0.22271125514452641547 0.21977533228033740986 0.21698936685041103622 
0.29929706742465000957 0.29340320359792154692 0.28770555350541698880 0.28220134701388316367 0.27688761663622718512 0.27176129282357924799 0.26681927167129015910 0.26205846189589004913 0.25747581685767356729 0.25306835607414895906 0.24883317947130667580 0.24476747666872905596 0.24086853288951678986 0.23713373258393030674 0.23356056150692833251 0.23014660775129575088 0.22688956207642912988 0.22378721776380686159 0.22083747015668453439 0.21803831599192691204 
0.30044656725808932540 0.29454533335078508793 0.28883800946407706123 0.28332231992458267733 0.27799573529698895502 0.27285556215979411832 0.26789901236552399189 0.26312325532152575081 0.25852545688883360464 0.25410280805158863560 0.24985254591172340044 0.24577196898673200898 0.24185844830023225938 0.23810943536952469679 0.23452246790175076963 0.23109517379332300546 0.22782527386851866846 0.22471058367758767194 0.22174901459066675979 0.21893857436240421466 
0.30140024780968788232 0.29549355308305280676 0.28977883107552376840 0.28425418792338169593 0.27891744246735178381 0.27376620815308438939 0.26879796030948555075 0.26401009013585569063 0.25939994732454657589 0.25496487333164818967 0.25070222713726630914 0.24660940506624268176 0.24268385595515523656 0.23892309269218520162 0.23532470093722723803 0.23188634565172683288 0.22860577592673464453 0.22548082848735848116 0.22250943016599070146 0.21968959956999664640 
0.30216044547267822962 0.29624980009621432187 0.29052957383158350968 0.28499815822606860971 0.27965363849595215040 0.27449386767570616019 0.26951653058347807557 0.26471919758786427446 0.26009936894184881861 0.25565451081319123805 0.25138208423945124226 0.24727956818581733889 0.24334447776196047042 0.23957437850683319103 0.23596689750324606472 0.23251973194962249902 0.22923065569933437358 0.22609752417912074018 0.22311827801594091847 0.22029094563404796880 
0.30272900485736192744 0.29681562799754246385 0.29109150592852739425 0.28555523265335702732 0.28020508561468204789 0.27503909347031013644 0.27005509676085620585 0.26525080069027440199 0.26062382004179324158 0.25617171673981653512 0.25189203082153022173 0.24778230567561509989 0.24384010840003628173 0.24006304606994119388 0.23644877861930185814 0.23299502894418311350 0.22969959074185944403 0.22656033451384965938 0.22357521208460423567 0.22074225992149718034 
0.30310729294993787875 0.29719220110806615631 0.29146558923162668719 0.28592618084414989088 0.28057237783910887741 0.27540232382999652039 0.27041396229936198736 0.26560508837058421916 0.26097339379523354363 0.25651650528275110608 0.25223201663123778760 0.24811751529507666825 0.24417060409262839049 0.24038891875359341688 0.23677014195983669964 0.23331201446594873605 0.23001234381007071295 0.22686901104981413435 0.22387997588712901798 0.22104328048195062695 
0.30329621260564332275 0.29738029425315759546 0.29165246904576364040 0.28611152365250669405 0.28075592106760655087 0.27558386171120463626 0.27059334023601089303 0.26578219669746672160 0.26114816148580560773 0.25668889396471661346 0.25240201512559323760 0.24828513478082558930 0.24433587392180700082 0.24055188289196768880 0.23693085600050287076 0.23347054314970405731 0.23016875898266070388 0.22702338998820728588 0.22403239993214690839 0.22119383392110461561 
0.30329621260564310070 0.29738029425315742893 0.29165246904576341835 0.28611152365250630547 0.28075592106760627331 0.27558386171120424768 0.27059334023601055996 0.26578219669746644405 0.26114816148580533017 0.25668889396471644693 0.25240201512559318209 0.24828513478082542276 0.24433587392180700082 0.24055188289196760554 0.23693085600050278750 0.23347054314970394628 0.23016875898266062062 0.22702338998820728588 0.22403239993214696391 0.22119383392110467113 
0.30310729294993687954 0.29719220110806526813 0.29146558923162591004 0.28592618084414894719 0.28057237783910776718 0.27540232382999552119 0.27041396229936115470 0.26560508837058333098 0.26097339379523293301 0.25651650528275060648 0.25223201663123745453 0.24811751529507633518 0.24417060409262808518 0.24038891875359344463 0.23677014195983678291 0.23331201446594865279 0.23001234381007062968 0.22686901104981399557 0.22387997588712899022 0.22104328048195076573 
0.30272900485736076170 0.29681562799754124260 0.29109150592852628403 0.28555523265335580607 0.28020508561468082664 0.27503909347030902621 0.27005509676085492909 0.26525080069027329177 0.26062382004179240891 0.25617171673981586899 0.25189203082152966662 0.24778230567561471132 0.24384010840003597642 0.24006304606994113837 0.23644877861930185814 0.23299502894418314125 0.22969959074185930525 0.22656033451384943733 0.22357521208460401363 0.22074225992149715259 
0.30216044547267667530 0.29624980009621265653 0.29052957383158184435 0.28499815822606694438 0.27965363849595065160 0.27449386767570449486 0.26951653058347629921 0.26471919758786277566 0.26009936894184765288 0.25565451081319034987 0.25138208423945052061 0.24727956818581672827 0.24334447776196005409 0.23957437850683296898 0.23596689750324600920 0.23251973194962233249 0.22923065569933398500 0.22609752417912040712 0.22311827801594047438 0.22029094563404760798 
0.30140024780968655005 0.29549355308305130796 0.28977883107552221409 0.28425418792338030816 0.27891744246735017398 0.27376620815308266854 0.26879796030948371888 0.26401009013585385876 0.25939994732454496607 0.25496487333164685740 0.25070222713726519892 0.24660940506624173807 0.24268385595515434838 0.23892309269218450773 0.23532470093722684945 0.23188634565172644431 0.22860577592673403391 0.22548082848735787054 0.22250943016599014634 0.21968959956999614680 
0.30044656725808821518 0.29454533335078381118 0.28883800946407561794 0.28332231992458134506 0.27799573529698740071 0.27285556215979228645 0.26789901236552199348 0.26312325532152386343 0.25852545688883188379 0.25410280805158702577 0.24985254591172195715 0.24577196898673062120 0.24185844830023106589 0.23810943536952375310 0.23452246790175015900 0.23109517379332242260 0.22782527386851803008 0.22471058367758700580 0.22174901459066609366 0.21893857436240343750 
0.29929706742464862179 0.29340320359792004812 0.28770555350541554551 0.28220134701388155385 0.27688761663622540876 0.27176129282357730510 0.26681927167128816070 0.26205846189588799522 0.25747581685767167992 0.25306835607414729372 0.24883317947130498271 0.24476747666872772369 0.24086853288951570740 0.23713373258392952958 0.23356056150692758311 0.23014660775129500148 0.22688956207642849150 0.22378721776380625097 0.22083747015668378499 0.21803831599192621815 
0.29794891077903984389 0.29206486011083226950 0.28637965394578474010 0.28088989798930402708 0.27559209141045554192 0.27048272082700325347 0.26555831960016534898 0.26081550373306866542 0.25625099257181982448 0.25186161991602540322 0.24764433923062320608 0.24359622532735919487 0.23971447400517464921 0.23599640056975115798 0.23243943779073589218 0.22904113362850161972 0.22579914892209448918 0.22271125514452555505 0.21977533228033660495 0.21698936685041017580 
0.29639876456687713757 0.29052767212058411284 0.28485830417758722932 0.27938649958709432797 0.27410813018928908980 0.26901917947381515095 0.26411578216930103880 0.25939424086440104888 0.25485102978051371592 0.25048279178751153839 0.24628633220780354884 0.24225861140491114498 0.23839673723407270312 0.23469795789916461648 0.23115965545776279155 0.22777934004988101280 0.22455464483892248473 0.22148332161186534695 0.21856323696972698722 0.21579236903725576568 
0.29464284138728269458 0.28878875962703987046 0.28313939105688595843 0.27768966599219724323 0.27243475028579144936 0.26737008470966755480 0.26249138873882305045 0.25779464777472088644 0.25327609389832250741 0.24893218524570334682 0.24475958640816847245 0.24075515085040924412 0.23691590562704051282 0.23323903833507189653 0.22972188609126981129 0.22636192627433726621 0.22315676877184906224 0.22010414949428619424 0.21720192494945012029 0.21444806770302904386 


==> test/10/zz16z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz17z0.txt <==
0.12046710898504990606 0.12102611450139286187 0.12147748346042398782 0.12182604233076337052 0.12207632696564467423 0.12223255370785089668 0.12229862349985014258 0.12227814151419109934 0.12217444298355806254 0.12199062047989536750 0.12172955036322807842 0.12139391742194523272 0.12098623738835050101 0.12050887732571516353 0.11996407399567089735 0.11935395029463112537 0.11868052970621578712 0.11794574841490863826 0.11715146416774130378 0.11629945998620049019 
0.11788507067594773681 0.11845586686786947761 0.11892287472777444968 0.11929006810210063261 0.11956131030174406427 0.11974029005121289426 0.11983049356094807592 0.11983519787720148253 0.11975747612808737563 0.11960020897386829108 0.11936609890745046580 0.11905768547592608664 0.11867736033442777277 0.11822738151568693010 0.11770988653270512969 0.11712690399731859325 0.11648036335984228440 0.11577210214633333607 0.11500386965693562558 0.11417732545226363938 
0.11541078290030108711 0.11598940756636268168 0.11646808048070370067 0.11685004504812065984 0.11713855608801808372 0.11733680263430869284 0.11744786281552768714 0.11747468030557960128 0.11742005467772169414 0.11728664038003983050 0.11707695081677947646 0.11679336523988080587 0.11643813695774751782 0.11601340186989958503 0.11552118662214391764 0.11496341580209590294 0.11434191758950142115 0.11365842715364689319 0.11291458686140433409 0.11211194205547776737 
0.11303955657703415594 0.11362290001657641969 0.11410999458055694211 0.11450347552166018072 0.11480606636789889019 0.11502050158247616174 0.11514947476127414261 0.11519560585186747192 0.11516142189717992750 0.11504934705178980481 0.11486169873974678979 0.11460068770907017033 0.11426842038678200475 0.11386690238401997455 0.11339804228387503904 0.11286365499941969359 0.11226546404242040977 0.11160510201734845370 0.11088410857955702249 0.11010392502320374974 
0.11076701671642748270 0.11135264134235178801 0.11184552230328734246 0.11224779609006421688 0.11256173227944109294 0.11278966256642272703 0.11293392879522516636 0.11299684644343621631 0.11298068000734075300 0.11288762719019260206 0.11271980938134751327 0.11247926646987099764 0.11216795449629057835 0.11178774499552353305 0.11134042512991665363 0.11082769786928749201 0.11025118156341198739 0.10961240829376965589 0.10891282041627153854 0.10815376476260339655 
0.10858913144330600842 0.10917512633311597658 0.10967165720017651998 0.11008045425586819588 0.11040340409337855154 0.11064248760854851483 0.11079973140976759338 0.11087717111931155722 0.11087682449855433553 0.11080067232029229551 0.11065064512557956644 0.11042861429277552043 0.11013638613298558366 0.10977569797186680078 0.10934821537098061983 0.10885552978440152239 0.10829915604817035024 0.10768052917804675495 0.10700100002915603759 0.10626182948349402468 
0.10650220811503385843 0.10708707534662964544 0.10758552590843449559 0.10799895963985362002 0.10832894222965644415 0.10857715236462518738 0.10874533811598507960 0.10883528212548793102 0.10884877454727273638 0.10878759246684269191 0.10865348450790303370 0.10844815944266594787 0.10817327777100931019 0.10783044538797727230 0.10742120859773755803 0.10694704984916780788 0.10640938366682105298 0.10580955234109085117 0.10514882103881190156 0.10442837212092012655 
0.10450287405780188388 0.10508544102993414016 0.10558441144707812753 0.10600091616545544160 0.10633625282076838992 0.10659184150431076643 0.10676918656405953723 0.10686984471938226759 0.10689539909820594543 0.10684743849190270204 0.10672754099652405346 0.10653726119897592717 0.10627812012040849243 0.10595159721129553121 0.10555912378282464315 0.10510207734771123689 0.10458177642885509162 0.10399947548068394498 0.10335635966408061870 0.10265353933200915826 
0.10258805128173005550 0.10316740326822682050 0.10366576268448840503 0.10408404075412160117 0.10442331138365086585 0.10468477426779004835 0.10486972191655999365 0.10497951108977592038 0.10501553863426607571 0.10497922140603803409 0.10487197978731428727 0.10469522423630531205 0.10445034430035315953 0.10413869955397188349 0.10376161197455410767 0.10332035932999746042 0.10281616922020413163 0.10225021348870916293 0.10162360280481726182 0.10093738131455681772 
0.10075492996580481808 0.10133035807675454254 0.10182719526852720970 0.10224617278289152567 0.10258817769192338232 0.10285422226663847034 0.10304541574461442699 0.10316293908889523356 0.10320802294304441682 0.10318192871066901584 0.10308593251038983274 0.10292131165857805464 0.10268933329072678362 0.10239124472968486046 0.10202826523142251303 0.10160157877752024058 0.10111232763325489481 0.10056160644913128555 0.09995045675192261447 0.09927986174892287907 
0.09900094303152229269 0.09957190380445934963 0.10006648752997431007 0.10048527741699378457 0.10082900433451266742 0.10109852136222603758 0.10129477970636399653 0.10141880657814628108 0.10147168533834731441 0.10145453798320377969 0.10136850988499795934 0.10121475659689037341 0.10099443247429118475 0.10070868084261831721 0.10035862544393074625 0.09994536291540609407 0.09946995608616385209 0.09893342792263840058 0.09833675600481915635 0.09768086747448134766 
0.09732374281927662352 0.09788982657958612832 0.09838157362991677146 0.09879944502059666289 0.09914404086690743745 0.09941607914138901603 0.09961637514046933761 0.09974582217897871861 0.09980537384899475228 0.09979602799880074593 0.09971881244950790701 0.09957477236969440593 0.09936495916692936192 0.09909042072256671330 0.09875219278627607455 0.09835129135400960676 0.09788870587335606055 0.09736539315043908627 0.09678227187023422107 0.09614021768496511244 
0.09572118021032306745 0.09628208606469182418 0.09677053538951001233 0.09718688816856868584 0.09753163497113161162 0.09780537919595308494 0.09800881953514567480 0.09814273314830472550 0.09820795987985224407 0.09820538771349672513 0.09813593954453844748 0.09800056126545010626 0.09780021110116528249 0.09753585009444308562 0.09720843362459706538 0.09681890384100005909 0.09636818290281182198 0.09585716693552771839 0.09528672064071345982 0.09465767252514911689 
0.09419128620477172642 0.09474680207934818577 0.09523159369486278170 0.09564593729303651204 0.09599023165309716887 0.09626498313614605118 0.09647079065585552338 0.09660833099924230616 0.09667834480861282886 0.09668162343079528265 0.09661899674969898211 0.09649132204640231691 0.09629947387783854840 0.09604433492944312867 0.09572678777666887573 0.09534770748258172834 0.09490795496136353315 0.09440837104814660263 0.09384977123194286619 0.09323294102823388718 
0.09273225581271608842 0.09328224235306645240 0.09376310001755638890 0.09417503565561767542 0.09451837121207447290 0.09479353103967856631 0.09500102895288836669 0.09514145538419613302 0.09521546492456137156 0.09522376445137251122 0.09516710197705979812 0.09504625629262168640 0.09486202743434350715 0.09461522796882190778 0.09430667507005363603 0.09393718335129445929 0.09350755841191402129 0.09301859106375225117 0.09247105221067757064 0.09186568836724222364 
0.09134243405541378480 0.09188681150264514652 0.09236352836667882649 0.09277273409980314745 0.09311468649990467528 0.09338974085760529120 0.09359833873182334119 0.09374099666009240439 0.09381829505406402703 0.09383086747307366193 0.09377939041454609603 0.09366457371268112342 0.09348715159809184438 0.09324787444144731763 0.09294750118342912093 0.09258679244062843761 0.09216650427124595257 0.09168738258427085175 0.09115015817977298318 0.09055554241451714559 
0.09002030386056515676 0.09055904123542153628 0.09103146784671065084 0.09143768587701127382 0.09177789983013570629 0.09205240715901456816 0.09226158845670717756 0.09240589747028629675 0.09248585115852871186 0.09250201997231191631 0.09245501849536981454 0.09234549654546497788 0.09217413080389540159 0.09194161701544650844 0.09164866278158709245 0.09129598095654418988 0.09088428364817027760 0.09041427682231222007 0.08988665550962655904 0.08930209961630214410 
0.08876447564581327332 0.08929758173176521874 0.08976561590773098065 0.09016864173139568783 0.09050681978461229404 0.09078039949161009758 0.09098971046570449028 0.09113515360581704583 0.09121719213745267674 0.09123634276227546303 0.09119316704915621241 0.09108826316991348870 0.09092225805657831728 0.09069580003485623598 0.09040955197092866158 0.09006418495579099348 0.08966037254257867850 0.08919878554718109476 0.08868008742011906920 0.08810493019730526731 
0.08757367840483175347 0.08810119413809507083 0.08856477232105233743 0.08896444535622820282 0.08930033808530764283 0.08957266055710913499 0.08978170030868361240 0.08992781434982460853 0.09001142102318952787 0.09003299189018112991 0.08999304376906619440 0.08989213102845433623 0.08973083821764818446 0.08950977309647144275 0.08922956011148014399 0.08889083435311238846 0.08849423601917241755 0.08804040540371467494 0.08752997842636336956 0.08696358271476457846 
0.08644675213418986925 0.08696874409473100143 0.08742783388215517870 0.08782402928715721258 0.08815742664328091172 0.08842820434283529818 0.08863661586209642396 0.08878298246160823415 0.08886768571529986283 0.08889116000619326496 0.08885388510847309906 0.08875637895718953285 0.08859919068908879425 0.08838289402190120658 0.08810808102540816644 0.08777535632600602655 0.08738533177728401158 0.08693862162214170686 0.08643583816685521115 0.08587758798382438830 


==> test/10/zz17z1.txt <==
-0.02297657868251702998 -0.02327163481606277923 -0.02358258744586729655 -0.02390965379703540242 -0.02425306352944557597 -0.02461305922411767197 -0.02498989696452584217 -0.02538384703152329891 -0.02579519473402791876 -0.02622424140093158884 -0.02667130556209696551 -0.02713672434630712629 -0.02762085511877936453 -0.02812407736493420865 -0.02864679479038289775 -0.02918943753068301006 -0.02975246421351331397 -0.03033636332758826021 -0.03094165281724885544 -0.03156887586299045312 
-0.02312061096832736598 -0.02341748967537847850 -0.02373035588703681711 -0.02405942623279361259 -0.02440492929111131443 -0.02476710594195654508 -0.02514620977496469234 -0.02554250756084852636 -0.02595627979343922281 -0.02638782130803574849 -0.02683744197729109882 -0.02730546747654230208 -0.02779224009267408993 -0.02829811951820013910 -0.02882348351511345233 -0.02936872823462962495 -0.02993426781296704489 -0.03052053259052104478 -0.03112796487012909480 -0.03175701048937608351 
-0.02324886073402273462 -0.02354735703008692740 -0.02386192019410784265 -0.02419276595599090945 -0.02454012146024953447 -0.02490422547763253627 -0.02528532863252785229 -0.02568369364346691566 -0.02609959557084470111 -0.02653332206048106615 -0.02698517356248938265 -0.02745546348989689328 -0.02794451825717452625 -0.02845267710007880202 -0.02898029151724111283 -0.02952772407975497865 -0.03009534621320423056 -0.03068353435139980351 -0.03129266358337044057 -0.03192309758353689686 
-0.02336124814204255593 -0.02366115751683865384 -0.02397720190331672357 -0.02430959593681265157 -0.02465856511626337774 -0.02502434587579622366 -0.02540718563404724059 -0.02580734280964659330 -0.02622508678599160675 -0.02666069780055439417 -0.02711446672228845847 -0.02758669466338134826 -0.02807769234604837183 -0.02858777910769942990 -0.02911728137401722524 -0.02966653035394496360 -0.03023585860869503622 -0.03082559501850347383 -0.03143605752841598794 -0.03206754293842399572 
-0.02345770439602246071 -0.02375882299190837377 -0.02407613396550771848 -0.02440985077167959552 -0.02476019719219509779 -0.02512740727524170534 -0.02551172521821827230 -0.02591340517508061020 -0.02633271096292072802 -0.02676991563345644531 -0.02722530086272867064 -0.02769915609529164519 -0.02819177735593823841 -0.02870346561065336907 -0.02923452451718341893 -0.02978525735331261776 -0.03035596284912746648 -0.03094692958550312317 -0.03155842857336602081 -0.03219070363486430802 
-0.02353817138255040811 -0.02384029608926469326 -0.02415866019512619492 -0.02449347599220291424 -0.02484496560559569175 -0.02521336081475722760 -0.02559890278850352266 -0.02600184170953687840 -0.02642243625715425676 -0.02686095290762199189 -0.02731766499987813013 -0.02779285149911823322 -0.02828679537175951900 -0.02879978146179236476 -0.02933209373075050183 -0.02988401169299460466 -0.03045580584899904714 -0.03104773190101553851 -0.03166002354468068491 -0.03229288369396441510 
-0.02360260131798463945 -0.02390552978747382054 -0.02422473473352947798 -0.02456042739641019906 -0.02491282842322753779 -0.02528216758968798022 -0.02566868341150169847 -0.02607262261740904419 -0.02649423944853744259 -0.02693379473999912843 -0.02739155473004363864 -0.02786778952954365937 -0.02836277117018920838 -0.02887677113400603790 -0.02941005725103160162 -0.02996288983891627622 -0.03053551695285856155 -0.03112816862487927452 -0.03174105001037675483 -0.03237433344357070614 
-0.02365095642021147054 -0.02395448700911641249 -0.02427432155510768005 -0.02461067043668086624 -0.02496375310121628707 -0.02533379770926548480 -0.02572104065040623985 -0.02612572590006012954 -0.02654810417958733057 -0.02698843187379344755 -0.02744696965075364356 -0.02792398071882358501 -0.02841972864544760335 -0.02893447465301100113 -0.02946847430045364258 -0.03002197345878037521 -0.03059520349863962749 -0.03118837563526630913 -0.03180167442837638497 -0.03243525052050122426 
-0.02368320862311725991 -0.02398714027367271351 -0.02430739404110393576 -0.02464417969398929181 -0.02499771583569124558 -0.02536822949575145286 -0.02575595558079765354 -0.02616113615283795560 -0.02658401949595831648 -0.02702485892483364599 -0.02748391128035388570 -0.02796143504954943723 -0.02845768803976662584 -0.02897292453213674845 -0.02950739183899158194 -0.03006132619711194762 -0.03063494794765328488 -0.03122845598916993912 -0.03184202154736118229 -0.03247578138756304633 
-0.02369933934874091097 -0.02400347142135323200 -0.02432393464164608193 -0.02466093846248109539 -0.02501470105180791589 -0.02538544885725142405 -0.02577341602419492769 -0.02617884363453573671 -0.02660197872657433030 -0.02704307304922894464 -0.02750238149627883336 -0.02798016015925364197 -0.02847666393193267961 -0.02899214359677780919 -0.02952684232626399258 -0.03008099154302253456 -0.03065480610569163225 -0.03124847882639900792 -0.03186217438433536914 -0.03249602277924590332 
-0.02369933934874087975 -0.02400347142135321465 -0.02432393464164607153 -0.02466093846248106417 -0.02501470105180789161 -0.02538544885725141365 -0.02577341602419491035 -0.02617884363453571242 -0.02660197872657432336 -0.02704307304922894811 -0.02750238149627883683 -0.02798016015925364891 -0.02847666393193269696 -0.02899214359677783348 -0.02952684232626402033 -0.03008099154302256231 -0.03065480610569165654 -0.03124847882639904956 -0.03186217438433543159 -0.03249602277924595189 
-0.02368320862311716624 -0.02398714027367264759 -0.02430739404110388371 -0.02464417969398923283 -0.02499771583569117966 -0.02536822949575141123 -0.02575595558079761538 -0.02616113615283792784 -0.02658401949595831301 -0.02702485892483365640 -0.02748391128035392386 -0.02796143504954947193 -0.02845768803976667788 -0.02897292453213685601 -0.02950739183899171031 -0.03006132619711206558 -0.03063494794765340284 -0.03122845598917007096 -0.03184202154736133494 -0.03247578138756320593 
-0.02365095642021135952 -0.02395448700911632228 -0.02427432155510758638 -0.02461067043668078644 -0.02496375310121622115 -0.02533379770926543970 -0.02572104065040620169 -0.02612572590006012607 -0.02654810417958734792 -0.02698843187379348224 -0.02744696965075370254 -0.02792398071882366481 -0.02841972864544772479 -0.02893447465301117807 -0.02946847430045384381 -0.03002197345878058685 -0.03059520349863983218 -0.03118837563526650689 -0.03180167442837657926 -0.03243525052050145324 
-0.02360260131798449720 -0.02390552978747369217 -0.02422473473352936696 -0.02456042739641010886 -0.02491282842322747187 -0.02528216758968792124 -0.02566868341150163602 -0.02607262261740901990 -0.02649423944853745647 -0.02693379473999919088 -0.02739155473004372190 -0.02786778952954378427 -0.02836277117018937838 -0.02887677113400626341 -0.02941005725103186530 -0.02996288983891655724 -0.03053551695285883563 -0.03112816862487956596 -0.03174105001037704626 -0.03237433344357100451 
-0.02353817138255029362 -0.02384029608926460306 -0.02415866019512610818 -0.02449347599220285873 -0.02484496560559563277 -0.02521336081475717208 -0.02559890278850347409 -0.02600184170953684024 -0.02642243625715426716 -0.02686095290762204740 -0.02731766499987823074 -0.02779285149911837546 -0.02828679537175969594 -0.02879978146179261456 -0.02933209373075081061 -0.02988401169299494467 -0.03045580584899939408 -0.03104773190101590280 -0.03166002354468106655 -0.03229288369396481062 
-0.02345770439602236357 -0.02375882299190828356 -0.02407613396550763868 -0.02440985077167955389 -0.02476019719219504922 -0.02512740727524167064 -0.02551172521821825148 -0.02591340517508061367 -0.02633271096292076618 -0.02676991563345652511 -0.02722530086272878513 -0.02769915609529179437 -0.02819177735593844658 -0.02870346561065365010 -0.02923452451718377629 -0.02978525735331302021 -0.03035596284912790363 -0.03094692958550358808 -0.03155842857336651347 -0.03219070363486482150 
-0.02336124814204244490 -0.02366115751683854976 -0.02397720190331664378 -0.02430959593681260300 -0.02465856511626333958 -0.02502434587579619937 -0.02540718563404724059 -0.02580734280964661759 -0.02622508678599166226 -0.02666069780055449825 -0.02711446672228860766 -0.02758669466338155990 -0.02807769234604866673 -0.02858777910769979072 -0.02911728137401764505 -0.02966653035394544585 -0.03023585860869557052 -0.03082559501850407405 -0.03143605752841660550 -0.03206754293842467574 
-0.02324886073402265482 -0.02354735703008684414 -0.02386192019410778367 -0.02419276595599086782 -0.02454012146024951713 -0.02490422547763253627 -0.02528532863252788004 -0.02568369364346698852 -0.02609959557084479478 -0.02653332206048118758 -0.02698517356248957000 -0.02745546348989716043 -0.02794451825717487667 -0.02845267710007922182 -0.02898029151724160549 -0.02952772407975553723 -0.03009534621320482731 -0.03068353435140048005 -0.03129266358337121079 -0.03192309758353773647 
-0.02312061096832728271 -0.02341748967537840218 -0.02373035588703676507 -0.02405942623279358483 -0.02440492929111132137 -0.02476710594195657630 -0.02514620977496473744 -0.02554250756084862004 -0.02595627979343935465 -0.02638782130803592890 -0.02683744197729133821 -0.02730546747654261780 -0.02779224009267446463 -0.02829811951820059707 -0.02882348351511397969 -0.02936872823463024251 -0.02993426781296777001 -0.03052053259052187051 -0.03112796487013002461 -0.03175701048937710352 
-0.02297657868251696406 -0.02327163481606272025 -0.02358258744586727573 -0.02390965379703541629 -0.02425306352944560720 -0.02461305922411772401 -0.02498989696452591155 -0.02538384703152341687 -0.02579519473402808183 -0.02622424140093183170 -0.02667130556209726389 -0.02713672434630750099 -0.02762085511877979821 -0.02812407736493472213 -0.02864679479038350837 -0.02918943753068367966 -0.02975246421351412929 -0.03033636332758919349 -0.03094165281724991362 -0.03156887586299163967 


==> test/10/zz17z2.txt <==
0.08644675213438579586 0.08696874409492821867 0.08742783388235340902 0.08782402928735642822 0.08815742664348096003 0.08842820434303608201 0.08863661586229784617 0.08878298246181000331 0.08886768571550188178 0.08889116000639536719 0.08885388510867511802 0.08875637895739139915 0.08859919068929038299 0.08838289402210233736 0.08810808102560874211 0.08777535632620603323 0.08738533177748314396 0.08693862162233986779 0.08643583816705231737 0.08587758798402034266 
0.08757367840503017808 0.08810119413829482771 0.08856477232125319066 0.08896444535643002749 0.08930033808551031405 0.08957266055731256948 0.08978170030888765751 0.08992781435002898671 0.09001142102339421136 0.09003299189038585504 0.08999304376927086402 0.08989213102865885319 0.08973083821785242387 0.08950977309667521031 0.08922956011168337032 0.08889083435331493477 0.08849423601937414507 0.08804040540391537550 0.08752997842656301541 0.08696358271496303083 
0.08876447564601430695 0.08929758173196755688 0.08976561590793448453 0.09016864173160020479 0.09050681978481768530 0.09078039949181622437 0.09098971046591122769 0.09113515360602415794 0.09121719213766005252 0.09123634276248299146 0.09119316704936365758 0.09108826317012069795 0.09092225805678517958 0.09069580003506264032 0.09040955197113452468 0.09006418495599619045 0.08966037254278316770 0.08919878554738462639 0.08868008742032140734 0.08810493019750638422 
0.09002030386076897983 0.09055904123562666386 0.09103146784691694415 0.09143768587721860797 0.09177789983034392862 0.09205240715922353989 0.09226158845691674604 0.09240589747049632319 0.09248585115873896034 0.09250201997252227581 0.09245501849558013241 0.09234549654567505983 0.09217413080410510884 0.09194161701565572997 0.09164866278179578662 0.09129598095675219016 0.09088428364837745910 0.09041427682251840237 0.08988665550983171437 0.08930209961650596717 
0.09134243405562038343 0.09188681150285306354 0.09236352836688793699 0.09277273410001328491 0.09311468650011577031 0.09338974085781714951 0.09359833873203581012 0.09374099666030533129 0.09381829505427718985 0.09383086747328692190 0.09377939041475936988 0.09366457371289430012 0.09348715159830463250 0.09324787444165960615 0.09294750118364074332 0.09258679244083936610 0.09216650427145604840 0.09168738258447999001 0.09115015817998106673 0.09055554241472391075 
0.09273225581292576791 0.09328224235327742253 0.09376310001776859415 0.09417503565583083824 0.09451837121228860716 0.09479353103989344997 0.09500102895310394424 0.09514145538441209915 0.09521546492477757362 0.09522376445158883818 0.09516710197727611120 0.09504625629283784682 0.09486202743455932063 0.09461522796903724941 0.09430667507026833929 0.09393718335150846865 0.09350755841212723962 0.09301859106396447030 0.09247105221088863791 0.09186568836745197253 
0.09419128620498455617 0.09474680207956236166 0.09523159369507808170 0.09564593729325290838 0.09599023165331441176 0.09626498313636409898 0.09647079065607426507 0.09660833099946143643 0.09667834480883219506 0.09668162343101475986 0.09661899674991843157 0.09649132204662165535 0.09629947387805756764 0.09604433492966162056 0.09572678777688679863 0.09534770748279895736 0.09490795496157995725 0.09440837104836193039 0.09384977123215709760 0.09323294102844677245 
0.09572118021053901971 0.09628208606490915034 0.09677053538972854585 0.09718688816878830183 0.09753163497135208804 0.09780537919617435239 0.09800881953536762226 0.09814273314852711705 0.09820795988007495481 0.09820538771371954689 0.09813593954476129699 0.09800056126567283088 0.09780021110138768792 0.09753585009466496369 0.09720843362481836059 0.09681890384122067428 0.09636818290303161838 0.09585716693574650171 0.09528672064093106353 0.09465767252536524956 
0.09732374281949580930 0.09788982657980671576 0.09838157363013853851 0.09879944502081958180 0.09914404086713138331 0.09941607914161368353 0.09961637514069472676 0.09974582217920463512 0.09980537384922094635 0.09979602799902714816 0.09971881244973429537 0.09957477236992068326 0.09936495916715537557 0.09909042072279222735 0.09875219278650093635 0.09835129135423383018 0.09788870587357942354 0.09736539315066135292 0.09678227187045523872 0.09614021768518471456 
0.09900094303174479526 0.09957190380468322610 0.10006648753019944942 0.10048527741722013129 0.10082900433473999946 0.10109852136245421617 0.10129477970659288288 0.10141880657837570867 0.10147168533857711670 0.10145453798343380403 0.10136850988522803918 0.10121475659712034223 0.10099443247452086214 0.10070868084284767541 0.10035862544415945219 0.09994536291563405062 0.09946995608639092046 0.09893342792286431708 0.09833675600504382386 0.09768086747470465514 
0.10075492996603072071 0.10133035807698193009 0.10182719526875591565 0.10224617278312135571 0.10258817769215429483 0.10285422226687025715 0.10304541574484690769 0.10316293908912829713 0.10320802294327792448 0.10318192871090281493 0.10308593251062374285 0.10292131165881186761 0.10268933329096036067 0.10239124472991804893 0.10202826523165511863 0.10160157877775208290 0.10111232763348579344 0.10056160644936112947 0.09995045675215123715 0.09927986174915005846 
0.10258805128195949696 0.10316740326845777465 0.10366576268472080247 0.10408404075435516434 0.10442331138388548373 0.10468477426802559604 0.10486972191679630462 0.10497951109001281422 0.10501553863450351078 0.10497922140627574672 0.10487197978755220806 0.10469522423654319121 0.10445034430059073338 0.10413869955420920754 0.10376161197479087661 0.10332035933023339669 0.10281616922043911033 0.10225021348894300366 0.10162360280504992294 0.10093738131478810494 
0.10450287405803510010 0.10508544103016889681 0.10558441144731436911 0.10600091616569295994 0.10633625282100700460 0.10659184150455038032 0.10676918656429988663 0.10686984471962335252 0.10689539909844754384 0.10684743849214463352 0.10672754099676613759 0.10653726119921799742 0.10627812012065038227 0.10595159721153712962 0.10555912378306563093 0.10510207734795146139 0.10458177642909427529 0.10399947548092194904 0.10335635966431733213 0.10265353933224452554 
0.10650220811527100206 0.10708707534686842666 0.10758552590867477561 0.10799895964009528782 0.10832894222989923605 0.10857715236486893684 0.10874533811622960622 0.10883528212573319316 0.10884877454751858139 0.10878759246708895325 0.10865348450814947545 0.10844815944291234799 0.10817327777125559929 0.10783044538822322833 0.10742120859798293120 0.10694704984941239001 0.10640938366706458040 0.10580955234133324061 0.10514882103905288935 0.10442837212115967105 
0.10858913144354753744 0.10917512633335917094 0.10967165720042115762 0.11008045425611429069 0.11040340409362574270 0.11064248760879669131 0.11079973141001658865 0.11087717111956127414 0.11087682449880462143 0.11080067232054298387 0.11065064512583044909 0.11042861429302644471 0.11013638613323632753 0.10977569797211719771 0.10934821537123054491 0.10885552978465067031 0.10829915604841837407 0.10768052917829352977 0.10700100002940145238 0.10626182948373794068 
0.11076701671667350813 0.11135264134259945101 0.11184552230353651814 0.11224779609031478034 0.11256173227969286377 0.11278966256667555257 0.11293392879547885232 0.11299684644369061004 0.11298068000759575735 0.11288762719044800886 0.11271980938160307273 0.11247926647012657098 0.11216795449654601291 0.11178774499577860679 0.11134042513017128329 0.11082769786954128899 0.11025118156366474353 0.10961240829402116304 0.10891282041652158852 0.10815376476285185059 
0.11303955657728467776 0.11362290001682862073 0.11410999458081071134 0.11450347552191543488 0.11480606636815536559 0.11502050158273371960 0.11514947476153264416 0.11519560585212672288 0.11516142189743981683 0.11504934705205011047 0.11486169874000731750 0.11460068770933082294 0.11426842038704256022 0.11386690238428015531 0.11339804228413463694 0.11286365499967845882 0.11226546404267806478 0.11160510201760485971 0.11088410857981192970 0.11010392502345703325 
0.11541078290055641065 0.11598940756661969831 0.11646808048096235488 0.11685004504838079897 0.11713855608827954125 0.11733680263457121895 0.11744786281579117082 0.11747468030584395926 0.11742005467798667662 0.11728664038030529870 0.11707695081704523610 0.11679336524014671816 0.11643813695801327746 0.11601340187016496996 0.11552118662240866420 0.11496341580235978908 0.11434191758976405828 0.11365842715390825357 0.11291458686166426506 0.11211194205573601912 
0.11788507067620801472 0.11845586686813144861 0.11892287472803811377 0.11929006810236580938 0.11956131030201061494 0.11974029005148059679 0.11983049356121677764 0.11983519787747122509 0.11975747612835782596 0.11960020897413925489 0.11936609890772179043 0.11905768547619745290 0.11867736033469891699 0.11822738151595768574 0.11770988653297519144 0.11712690399758778070 0.11648036336011034775 0.11577210214660010879 0.11500386965720087173 0.11417732545252713694 
0.12046710898531533263 0.12102611450166003704 0.12147748346069289771 0.12182604233103379310 0.12207632696591652621 0.12223255370812395604 0.12229862350012433991 0.12227814151446630975 0.12217444298383410561 0.12199062048017211835 0.12172955036350523172 0.12139391742222246928 0.12098623738862743227 0.12050887732599167845 0.11996407399594662124 0.11935395029490580843 0.11868052970648942934 0.11794574841518093433 0.11715146416801199003 0.11629945998646933070 


==> test/10/zz17z3.txt <==
0.26833544483476229336 0.26300404894597190220 0.25785908828386916447 0.25289594581424379438 0.24811021901019736369 0.24349775571765766569 0.23905465760135455322 0.23477726850904864775 0.23066215694304434414 0.22670609727726731553 0.22290605190737050600 0.21925915523869796142 0.21576269976741704881 0.21241412419794661326 0.20921100340448495203 0.20615103999977957283 0.20323205727429993761 0.20045199328937748917 0.19780889593604558674 0.19530091880091302037 
0.26993458915903578710 0.26458770139544962596 0.25942452701879359367 0.25444127640959651737 0.24963418999373981899 0.24499960987786340016 0.24053401590411113697 0.23623404078714990706 0.23209647355003962255 0.22811825680641387160 0.22429648111775243868 0.22062837824369072037 0.21711131426667820699 0.21374278308667360449 0.21052040050611220412 0.20744189897393502942 0.20450512297824152697 0.20170802503931525851 0.19904866224022577104 0.19652519323029765674 
0.27134632945939834991 0.26598764045799688782 0.26081004198625906687 0.25581044281160875142 0.25098565467730188372 0.24633247789594528432 0.24184775535007652092 0.23752840518540055403 0.23337143966355033964 0.22937397528059608187 0.22553323751353449023 0.22184656235163416338 0.21831139596893131549 0.21492529337595722705 0.21168591655935498075 0.20859103241160695252 0.20563851062541582682 0.20282632164941646891 0.20015253475524502624 0.19761531623870570717 
0.27257411497593514449 0.26720648899088050854 0.26201755765663703457 0.25700479817327742671 0.25216550800791370790 0.24749689167853941574 0.24299612241484896957 0.23866038494082533750 0.23448690463816523888 0.23047296713888529296 0.22661593130415516595 0.22291323768038023845 0.21936241388145591436 0.21596107788886936829 0.21270693994374353930 0.20959780348772197311 0.20663156546239808131 0.20380621617768931997 0.20111983889263235215 0.19857060920687169547 
0.27362098089567465919 0.26824664287295274523 0.26304890147613096962 0.25802568421695010192 0.25317468750253596665 0.24849345839544934034 0.24397945768995463189 0.23963010752488628219 0.23544282680940009644 0.23141505733262468514 0.22754428288382014256 0.22382804318427562684 0.22026394398764306826 0.21684966435432112553 0.21358296183902805709 0.21046167613313954137 0.20748373155876503882 0.20464713870631090487 0.20194999543072308934 0.19939048736569903175 
0.27448951139802341137 0.26911020012912512112 0.26390572115798421882 0.25887434971585637777 0.25401409938983060544 0.24932279671076712502 0.24479814242463393548 0.24043776065936520170 0.23623923774192426284 0.23220015249839309757 0.22831809971422514782 0.22459070818525839197 0.22101565453051913446 0.21759067370174386968 0.21431356692490818872 0.21118220764704279113 0.20819454593321151670 0.20534861165806619909 0.20264251675825001309 0.20007445675118482042 
0.27518183426967546268 0.26979892508754027558 0.26458943331082446226 0.25955189409866052941 0.25468456363016311883 0.24998548663315478535 0.24545255463844847799 0.24108355494601590996 0.23687621100053884993 0.23282821520479826671 0.22893725528942918124 0.22520103531201376978 0.22161729224743098587 0.21818380899722678024 0.21489842451181817573 0.21175904159691191775 0.20876363286897184346 0.20591024523449241723 0.20319700319302591573 0.20062211120237427586 
0.27569962942358394731 0.27031423264053561217 0.26510119289911276974 0.26005922973779826979 0.25518677439900638859 0.25048203155324050284 0.24594303454998917013 0.24156769348571066613 0.23735383610941671040 0.23329924203083196588 0.22940167092667965165 0.22565888552593668659 0.22206867014996423126 0.21862884552791436721 0.21533728052822598276 0.21219190135981527701 0.20919069871127143889 0.20633173321790623800 0.20361313957698709554 0.20103312957130112237 
0.27604414179360847736 0.27065718315190562260 0.26544187590729256820 0.26039705755441322488 0.25552127267482366291 0.25081283063081205587 0.24626985852255708909 0.24189034833742148467 0.23767219792058552619 0.23361324588243320699 0.22971130086052043984 0.22596416571508917692 0.22236965729857485763 0.21892562243624041907 0.21562995071335586128 0.21248058460285176863 0.20947552739839236935 0.20661284934887386155 0.20389069232571491175 0.20130727329599967801 
0.27621619362291194300 0.27082848226618544407 0.26561207002373871111 0.26056585189773828759 0.25568842811506276025 0.25097815977262666332 0.24643322057200528485 0.24205164342083249074 0.23783136135307086922 0.23377024271779464626 0.22986612091787991807 0.22611681917532475139 0.22252017089300540897 0.21907403620511706199 0.21577631528610541345 0.21262495893984320605 0.20961797693057251935 0.20675344445348192712 0.20402950708099917843 0.20144438446380069641 
0.27621619362291183197 0.27082848226618538856 0.26561207002373871111 0.26056585189773801003 0.25568842811506259372 0.25097815977262655229 0.24643322057200506281 0.24205164342083221318 0.23783136135307070269 0.23377024271779456299 0.22986612091787986256 0.22611681917532472363 0.22252017089300543673 0.21907403620511708975 0.21577631528610541345 0.21262495893984320605 0.20961797693057246383 0.20675344445348192712 0.20402950708099926169 0.20144438446380072416 
0.27604414179360819981 0.27065718315190528953 0.26544187590729234616 0.26039705755441278079 0.25552127267482316331 0.25081283063081161178 0.24626985852255656173 0.24189034833742092956 0.23767219792058522088 0.23361324588243290168 0.22971130086052035657 0.22596416571508909366 0.22236965729857477436 0.21892562243624064111 0.21562995071335613884 0.21248058460285182414 0.20947552739839239710 0.20661284934887386155 0.20389069232571507828 0.20130727329599998332 
0.27569962942358372526 0.27031423264053527911 0.26510119289911243667 0.26005922973779782570 0.25518677439900588899 0.25048203155324005875 0.24594303454998861502 0.24156769348571027756 0.23735383610941637733 0.23329924203083179934 0.22940167092667948512 0.22565888552593660332 0.22206867014996423126 0.21862884552791458925 0.21533728052822623256 0.21219190135981544354 0.20919069871127152216 0.20633173321790618249 0.20361313957698709554 0.20103312957130131666 
0.27518183426967535166 0.26979892508753994251 0.26458943331082412920 0.25955189409866002981 0.25468456363016261923 0.24998548663315420248 0.24545255463844761756 0.24108355494601518831 0.23687621100053837808 0.23282821520479804467 0.22893725528942904246 0.22520103531201371427 0.22161729224743101363 0.21818380899722705779 0.21489842451181845329 0.21175904159691211204 0.20876363286897187121 0.20591024523449250050 0.20319700319302583247 0.20062211120237419260 
0.27448951139802396648 0.26911020012912545418 0.26390572115798427433 0.25887434971585637777 0.25401409938983038339 0.24932279671076670868 0.24479814242463321383 0.24043776065936442454 0.23623923774192362446 0.23220015249839257021 0.22831809971422475924 0.22459070818525808666 0.22101565453051888466 0.21759067370174384193 0.21431356692490841076 0.21118220764704290215 0.20819454593321140567 0.20534861165806606031 0.20264251675824976329 0.20007445675118470940 
0.27362098089567571391 0.26824664287295346687 0.26304890147613141371 0.25802568421695043499 0.25317468750253591114 0.24849345839544900727 0.24397945768995416005 0.23963010752488558830 0.23544282680939954133 0.23141505733262415778 0.22754428288381964296 0.22382804318427509949 0.22026394398764265192 0.21684966435432095899 0.21358296183902814036 0.21046167613313945810 0.20748373155876495555 0.20464713870631068282 0.20194999543072281178 0.19939048736569872644 
0.27257411497593631022 0.26720648899088134121 0.26201755765663758968 0.25700479817327781529 0.25216550800791376341 0.24749689167853922145 0.24299612241484863651 0.23866038494082475463 0.23448690463816465601 0.23047296713888471009 0.22661593130415452757 0.22291323768037982211 0.21936241388145569231 0.21596107788886928502 0.21270693994374353930 0.20959780348772197311 0.20663156546239797029 0.20380621617768920895 0.20111983889263201908 0.19857060920687150118 
0.27134632945940001525 0.26598764045799810907 0.26081004198625995505 0.25581044281160936205 0.25098565467730227230 0.24633247789594528432 0.24184775535007635439 0.23752840518540024872 0.23337143966354986779 0.22937397528059547125 0.22553323751353399063 0.22184656235163391358 0.21831139596893112120 0.21492529337595719929 0.21168591655935492524 0.20859103241160692477 0.20563851062541557702 0.20282632164941610808 0.20015253475524469318 0.19761531623870534635 
0.26993458915903778550 0.26458770139545112476 0.25942452701879481491 0.25444127640959735004 0.24963418999374037410 0.24499960987786362221 0.24053401590411102595 0.23623404078714987930 0.23209647355003940050 0.22811825680641359404 0.22429648111775210562 0.22062837824369049833 0.21711131426667795719 0.21374278308667343795 0.21052040050611200983 0.20744189897393489064 0.20450512297824147145 0.20170802503931517524 0.19904866224022557675 0.19652519323029724041 
0.26833544483476479137 0.26300404894597378957 0.25785908828387082981 0.25289594581424507114 0.24811021901019836289 0.24349775571765822080 0.23905465760135480302 0.23477726850904867550 0.23066215694304426087 0.22670609727726734328 0.22290605190737058927 0.21925915523869807244 0.21576269976741693779 0.21241412419794652999 0.20921100340448489652 0.20615103999977940630 0.20323205727429996537 0.20045199328937743366 0.19780889593604536469 0.19530091880091260403 


==> test/10/zz17z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz18z0.txt <==
0.09415971243264460722 0.09456193909366750194 0.09487490214089931706 0.09510308988216746584 0.09525074060334984272 0.09532181729630730127 0.09532001229696930589 0.09524876608053603477 0.09511129182735271470 0.09491060149728886008 0.09464953138062272286 0.09433076626574321555 0.09395686195470087654 0.09353026612284177921 0.09305333758413672496 0.09252836393234756263 0.09195757725763287205 0.09134316709539860857 0.09068728876003204209 0.08999206343381246920 
0.09210035999499285864 0.09251589614284888574 0.09284565507505403159 0.09309335349517686153 0.09326261982402982154 0.09335693709740429391 0.09337961855239390596 0.09333380252031547863 0.09322245817204848073 0.09304839698701862505 0.09281428692060184060 0.09252266751989016158 0.09217596497754661222 0.09177650650713946312 0.09132653357890495316 0.09082821351961443967 0.09028364875293014291 0.08969488249362601862 0.08906389893192943885 0.08839261477132417943 
0.09013048012739575954 0.09055563040768110916 0.09089846852129097876 0.09116204919945604390 0.09134944810018823247 0.09146369271688627178 0.09150772229488654541 0.09148436727628368736 0.09139634135350710453 0.09124624135813533266 0.09103655179487586679 0.09076965191566886693 0.09044782392845596153 0.09007326134926445238 0.08964807670472907386 0.08917430781427511388 0.08865392174084724131 0.08808881519424591189 0.08748080970273557078 0.08683163928258615105 
0.08824583639919031386 0.08867767683918879873 0.08903053940297275815 0.08930692668116808897 0.08950943066038082041 0.08964066337506609861 0.08970321063398213612 0.08969960293642552374 0.08963229860756084799 0.08950367529713965098 0.08931602698509741312 0.08907156441945347780 0.08877241747134397010 0.08842063825673332489 0.08801820407647177602 0.08756701929190970068 0.08706891520193761613 0.08652564683977474747 0.08593888540218086458 0.08531020484537217563 
0.08644248544094131070 0.08687870114691101375 0.08723908557024305510 0.08752568746186259463 0.08774068448510075058 0.08788631948901499957 0.08796485392955030735 0.08797853522787545122 0.08792957484317119599 0.08782013423776494077 0.08765231642892057362 0.08742816130570353617 0.08714964328073328270 0.08681867012985342025 0.08643708205251500465 0.08600665007495439385 0.08552907293521871956 0.08500597156073473604 0.08443888022084096445 0.08382923348712810474 
0.08471680245140222887 0.08515555673727097374 0.08552141426922597878 0.08581605311093851163 0.08604130032914460158 0.08619907616634284175 0.08629135036732851760 0.08632010920235488882 0.08628733129948348846 0.08619497038182846738 0.08604494318711639056 0.08583912109370654686 0.08557932421603202389 0.08526731692943198548 0.08490480392878041460 0.08449342602017409498 0.08403475490324811836 0.08353028624710458205 0.08298143043332013857 0.08238950049159997346 
0.08306547697766959726 0.08350530908154463194 0.08387496165845143015 0.08417581038352091316 0.08440938755419627459 0.08457733447988334541 0.08468136217106590757 0.08472321991473204250 0.08470467077057940164 0.08462747280294909136 0.08449336484401000213 0.08430405566597427847 0.08406121556025618335 0.08376646944306197218 0.08342139071300058717 0.08302749517371349475 0.08258623441049500746 0.08209898809111526585 0.08156705477373504820 0.08099164098356463615 
0.08148549479223234082 0.08192524095278644336 0.08229731289951422446 0.08260283921049746403 0.08284310502423629374 0.08301951202792835771 0.08313354392231972478 0.08318673751492781931 0.08318065906515288710 0.08311688521537850816 0.08299698772000030367 0.08282252116592439539 0.08259501291595651440 0.08231595456955918821 0.08198679430644657817 0.08160892955118437264 0.08118369947390305374 0.08071237693312664774 0.08019615958694019386 0.07963616006644740064 
0.07997411432655303354 0.08041284703785457622 0.08078620977632146316 0.08109512853471829985 0.08134068130432312027 0.08152406468527409467 0.08164656397535684229 0.08170952715750676165 0.08171434275972594419 0.08166242127341157009 0.08155517965468826735 0.08139402836176654055 0.08118036036808619349 0.08091554161277181301 0.08060090239204206752 0.08023772925067433615 0.07982725700080621489 0.07937066058054813300 0.07886904657445156785 0.07832344435938676241 
0.07852884199746860971 0.07896582309575726766 0.07933955063319875212 0.07965078384773120745 0.07990042697306355690 0.08008950143348807227 0.08021912013632669092 0.08029046438001642694 0.08030476354283255791 0.08026327746385347739 0.08016728126357466899 0.08001805225836738922 0.07981685858184989213 0.07956494912139987219 0.07926354439827555665 0.07891382805866457850 0.07851693869809935056 0.07807396181380814315 0.07758592177093115438 0.07705377378059283244 
0.07714740853082296956 0.07758205271450722973 0.07795538581298509795 0.07826802924994409605 0.07852074130671189700 0.07871439393928791883 0.07884995075644547768 0.07892844668339969727 0.07895096956773432761 0.07891864377559511257 0.07883261567738969466 0.07869404082627848296 0.07850407257954639118 0.07826385189270226861 0.07797449802099570837 0.07763709988760901515 0.07725270791911841017 0.07682232620565389303 0.07634690491487217123 0.07582733297378747850 
0.07582774720766273513 0.07625959341846348660 0.07663191065429018900 0.07694520603234827894 0.07720011506455203010 0.07739738226050615899 0.07753784226676772862 0.07762240202940268174 0.07765202426910992883 0.07762771239340299223 0.07755049684411044475 0.07742142278981058168 0.07724153901735489325 0.07701188784886724148 0.07673349590539599308 0.07640736555165743293 0.07603446688511142360 0.07561573017481669490 0.07515203870911614514 0.07464422207335608128 
0.07456797435079536018 0.07499666309739376480 0.07536745735336389251 0.07568076916060678672 0.07593713065864188261 0.07613717777141698617 0.07628163402071656829 0.07637129489833348328 0.07640701308589983864 0.07638968468479649665 0.07632023651583852430 0.07619961447149856126 0.07602877285119542805 0.07580866458001590813 0.07554023220006343686 0.07522439952851328604 0.07486206389485329515 0.07445408889938540109 0.07400129767341950826 0.07350446666562578113 
0.07336637206774093700 0.07379162726695229213 0.07416048650116484342 0.07447328259807305118 0.07473046063799169969 0.07493256414580334868 0.07508022114634811672 0.07517413045731480281 0.07521504849135948745 0.07520377674404450652 0.07514115006294845578 0.07502802572914976653 0.07486527333591232181 0.07465376541993741510 0.07439436878632836592 0.07408793646747888206 0.07373530026640311152 0.07333726385445211993 0.07289459641955074731 0.07240802689120708069 
0.07222137312602454340 0.07264298740150974820 0.07300957878627027664 0.07332141409252904141 0.07357886514944844691 0.07378239702745670314 0.07393255596155796916 0.07402995729321816543 0.07407527367817874631 0.07406922373707351681 0.07401256126276102576 0.07390606504623975503 0.07375052934336664978 0.07354675497749305069 0.07329554105783372964 0.07299767728867079253 0.07265393684882813508 0.07226506983246920590 0.07183179725912425262 0.07135480568055424522 
0.07113154778094804565 0.07154937042679188064 0.07191342714987757068 0.07222392983632421049 0.07248118883981646832 0.07268560285301700619 0.07283764837920891910 0.07293786907582110179 0.07298686519106387105 0.07298528326330980254 0.07293380620478245868 0.07283314384968156419 0.07268402401382148548 0.07248718408883429720 0.07224336317884264003 0.07195329478054239558 0.07161770000776948586 0.07123728136747238537 0.07081271710392282592 0.07034465614005468159 
0.07009559236310704267 0.07050951937483214416 0.07087082955012402596 0.07117968926307373378 0.07143635752047614029 0.07164117716558598969 0.07179456562643959927 0.07189700543979350711 0.07194903474694581968 0.07195123792031937748 0.07190423644337744224 0.07180868013388258531 0.07166523877340347237 0.07147459418518013752 0.07123743278816012381 0.07095443864688656677 0.07062628703423495802 0.07025363852572814871 0.06983713364903999798 0.06937738811884702761 
0.06911231944099441304 0.06952228515930561348 0.06988068241271268299 0.07018764014537047513 0.07044337481342835550 0.07064818266241118527 0.07080243152116989791 0.07090655230996756320 0.07096103043660657861 0.07096639722764444547 0.07092322151452534751 0.07083210146906784854 0.07069365676072968119 0.07050852109032276771 0.07027733514173120644 0.07000073998460885905 0.06967937095655557522 0.06931385205216518408 0.06890479084766203133 0.06845277399248914096 
0.06818064939151578796 0.06858661940868324147 0.06894197479605061740 0.06924681409226718376 0.06950131892545560741 0.06970574714946056738 0.06986042548586116063 0.06996574184230026916 0.07002213746186854160 0.07003009903912653378 0.06999015091801175092 0.06990284746713378017 0.06976876571012462225 0.06958849827365004570 0.06936264670383293640 0.06909181519326201837 0.06877660475521335526 0.06841760787871511984 0.06801540369695392718 0.06757055370145113871 
0.06729960323216122031 0.06770156828786093317 0.06805378327053941689 0.06835632250219207673 0.06860933964666628138 0.06881306152411444110 0.06896778143051406074 0.06907385211150375570 0.06913167852944079872 0.06914171054898136937 0.06910443565126132837 0.06902037177133094059 0.06889006033898507908 0.06871405959031982869 0.06849293820668855837 0.06822726932939296440 0.06791762499232070760 0.06756457101052799896 0.06716866235998734946 0.06673043908179807082 


==> test/10/zz18z1.txt <==
-0.04212372758450478455 -0.04266466382933727097 -0.04323474365064408631 -0.04383436529445073476 -0.04446394980386778051 -0.04512394191076492950 -0.04581481110151145592 -0.04653705289100495274 -0.04729119034559482043 -0.04807777590158288095 -0.04889739353038399794 -0.04975066130143381005 -0.05063823438429734813 -0.05156080850224557116 -0.05251912378223243943 -0.05351396880611349050 -0.05454618439129983731 -0.05561666610043459330 -0.05672636349814295931 -0.05787627241533305905 
-0.04238778677515635945 -0.04293206440474866409 -0.04350565245945413329 -0.04410894809334005989 -0.04474237036692087915 -0.04540636089346877791 -0.04610138458731525418 -0.04682793052810041434 -0.04758651295451475638 -0.04837767239793967777 -0.04920197695823907286 -0.05006002370686409020 -0.05095244016977013013 -0.05187988578323222272 -0.05284305311090421037 -0.05384266843001467989 -0.05487949099029736100 -0.05595430974914366445 -0.05706793559508897135 -0.05822118589703889624 
-0.04262291134559723776 -0.04317015455504685795 -0.04374685368908371591 -0.04435340425253445767 -0.04499022267700694688 -0.04565774670887406267 -0.04635643582618036856 -0.04708677167956677040 -0.04784925854642407828 -0.04864442377742203560 -0.04947281819776849082 -0.05033501639801339633 -0.05123161680468680396 -0.05216324135000894452 -0.05313053444813740228 -0.05413416081274362995 -0.05517480139073129008 -0.05625314631075376687 -0.05736988323603043477 -0.05852567890299931880 
-0.04282895492696633943 -0.04337878878075776545 -0.04395820348929940780 -0.04456759255070705250 -0.04520736937969839497 -0.04587796743884022671 -0.04657984032896528293 -0.04731346181756221347 -0.04807932577419275072 -0.04887794596755581228 -0.04970985565739947237 -0.05057560688273421423 -0.05147576930095480729 -0.05241092836397936994 -0.05338168251889286592 -0.05438863898209113368 -0.05543240744913027762 -0.05651359086710963653 -0.05763277213527970982 -0.05879049538695806099 
-0.04300579139259568667 -0.04355784215171844276 -0.04413957893664906956 -0.04475139308129593568 -0.04539369485223936074 -0.04606691333782306913 -0.04677149623327829520 -0.04750790948752400822 -0.04827663676522889885 -0.04907817866120899736 -0.04991305158153927501 -0.05078178617456915317 -0.05168492515241893126 -0.05262302028606095222 -0.05359662828136356472 -0.05460630514759781673 -0.05565259855658899468 -0.05673603757327490976 -0.05785711905102067232 -0.05901628999709784829 
-0.04315331420122987122 -0.04370720949687129792 -0.04429087702428254752 -0.04490470598558826687 -0.04554910361014001541 -0.04622449482693441469 -0.04693132177880079275 -0.04767004313402667393 -0.04844113313798987380 -0.04924508033051198941 -0.05008238583297942859 -0.05095356108158404645 -0.05185912484809071521 -0.05279959934648187359 -0.05377550517290262400 -0.05478735477034753915 -0.05583564405635296074 -0.05692084181838037021 -0.05804337649843024222 -0.05920362010544738540 
-0.04327143574952560523 -0.04382680461025433016 -0.04441201367802151412 -0.04502745022663458968 -0.04567351877579803321 -0.04635064058097376066 -0.04705925292096373863 -0.04779980813179193766 -0.04857277232219199548 -0.04937862368986966483 -0.05021785033828242428 -0.05109094747069688885 -0.05199841381187803036 -0.05294074707887314740 -0.05391843829341749772 -0.05493196470453675512 -0.05598178108009487647 -0.05706830914546337508 -0.05819192501887251318 -0.05935294464639173651 
-0.04336008677027455155 -0.04391655951659882706 -0.04450292285091462380 -0.04511956246713052371 -0.04576688068544377402 -0.04644529580019888387 -0.04715524119228843569 -0.04789716414998530791 -0.04867152432911649174 -0.04947879176849226401 -0.05031944435958378425 -0.05119396465104304739 -0.05210283584985141159 -0.05304653686371520876 -0.05402553621735751987 -0.05504028467428723204 -0.05609120641402644269 -0.05717868866450585147 -0.05830306978520474054 -0.05946462595409728741 
-0.04341921580893497862 -0.04397642383495186519 -0.04456355574190756785 -0.04518099610552910733 -0.04582914569864767612 -0.04650842074208962063 -0.04721925189800580541 -0.04796208294674442901 -0.04873736907579640648 -0.04954557469539906667 -0.05038717068051729031 -0.05126263092404018118 -0.05217242807276934596 -0.05311702830877879089 -0.05409688503801009934 -0.05511243136122814801 -0.05616407123721785244 -0.05725216931332888920 -0.05837703950334324071 -0.05953893254371031563 
-0.04344878880591156872 -0.04400636427236603865 -0.04459388017623473061 -0.04521172051443062695 -0.04586028526152812618 -0.04653998957150612403 -0.04725126271090067387 -0.04799454666319020318 -0.04877029433192561075 -0.04957896725679027811 -0.05042103274304619853 -0.05129696029183107575 -0.05220721720840692387 -0.05315226326062053724 -0.05413254426467598718 -0.05514848449539732494 -0.05620047786028792292 -0.05728887784824861912 -0.05841398637112902442 -0.05957604176179533140 
-0.04344878880591147852 -0.04400636427236596232 -0.04459388017623466816 -0.04521172051443055062 -0.04586028526152803597 -0.04653998957150605464 -0.04725126271090059060 -0.04799454666319011992 -0.04877029433192554830 -0.04957896725679022260 -0.05042103274304615690 -0.05129696029183102718 -0.05220721720840688224 -0.05315226326062048867 -0.05413254426467592473 -0.05514848449539726943 -0.05620047786028784659 -0.05728887784824856361 -0.05841398637112898973 -0.05957604176179527589 
-0.04341921580893474270 -0.04397642383495164314 -0.04456355574190738050 -0.04518099610552889223 -0.04582914569864744020 -0.04650842074208942634 -0.04721925189800559725 -0.04796208294674421391 -0.04873736907579622607 -0.04954557469539890013 -0.05038717068051715847 -0.05126263092404003546 -0.05217242807276918637 -0.05311702830877868681 -0.05409688503801000914 -0.05511243136122798841 -0.05616407123721768591 -0.05725216931332870879 -0.05837703950334307418 -0.05953893254371015603 
-0.04336008677027419767 -0.04391655951659851481 -0.04450292285091430461 -0.04511956246713021840 -0.04576688068544348953 -0.04644529580019859938 -0.04715524119228813732 -0.04789716414998503730 -0.04867152432911624194 -0.04947879176849203503 -0.05031944435958354833 -0.05119396465104284616 -0.05210283584985120342 -0.05304653686371504223 -0.05402553621735733946 -0.05504028467428700305 -0.05609120641402619289 -0.05717868866450556697 -0.05830306978520442135 -0.05946462595409695434 
-0.04327143574952518196 -0.04382680461025390689 -0.04441201367802111166 -0.04502745022663418722 -0.04567351877579765851 -0.04635064058097335821 -0.04705925292096330148 -0.04779980813179155602 -0.04857277232219166241 -0.04937862368986936645 -0.05021785033828211897 -0.05109094747069658354 -0.05199841381187775974 -0.05294074707887288372 -0.05391843829341721323 -0.05493196470453645675 -0.05598178108009452258 -0.05706830914546297956 -0.05819192501887204827 -0.05935294464639120221 
-0.04315331420122940631 -0.04370720949687083301 -0.04429087702428208262 -0.04490470598558784360 -0.04554910361013957132 -0.04622449482693394285 -0.04693132177880030009 -0.04767004313402619514 -0.04844113313798944359 -0.04924508033051157307 -0.05008238583297899144 -0.05095356108158361624 -0.05185912484809031275 -0.05279959934648146419 -0.05377550517290223542 -0.05478735477034710893 -0.05583564405635244726 -0.05692084181837982204 -0.05804337649842961772 -0.05920362010544667764 
-0.04300579139259524258 -0.04355784215171797785 -0.04413957893664858384 -0.04475139308129547772 -0.04539369485223886808 -0.04606691333782256953 -0.04677149623327776784 -0.04750790948752348780 -0.04827663676522840619 -0.04907817866120849082 -0.04991305158153874072 -0.05078178617456860500 -0.05168492515241839003 -0.05262302028606042487 -0.05359662828136306512 -0.05460630514759727550 -0.05565259855658841182 -0.05673603757327426445 -0.05785711905101992292 -0.05901628999709696705 
-0.04282895492696583983 -0.04337878878075724504 -0.04395820348929888044 -0.04456759255070651821 -0.04520736937969786762 -0.04587796743883966466 -0.04657984032896470006 -0.04731346181756161673 -0.04807932577419217479 -0.04887794596755522941 -0.04970985565739886869 -0.05057560688273365912 -0.05147576930095425912 -0.05241092836397882176 -0.05338168251889228999 -0.05438863898209052306 -0.05543240744912961149 -0.05651359086710892182 -0.05763277213527887022 -0.05879049538695713117 
-0.04262291134559674510 -0.04317015455504633059 -0.04374685368908316774 -0.04435340425253389562 -0.04499022267700639871 -0.04565774670887348674 -0.04635643582617975794 -0.04708677167956615978 -0.04784925854642346071 -0.04864442377742139723 -0.04947281819776788714 -0.05033501639801283428 -0.05123161680468620721 -0.05216324135000834084 -0.05313053444813678472 -0.05413416081274293606 -0.05517480139073049905 -0.05625314631075290644 -0.05736988323602952577 -0.05852567890299829184 
-0.04238778677515581822 -0.04293206440474811592 -0.04350565245945358511 -0.04410894809333949090 -0.04474237036692032404 -0.04540636089346818810 -0.04610138458731464356 -0.04682793052809982454 -0.04758651295451413882 -0.04837767239793909491 -0.04920197695823846917 -0.05006002370686347958 -0.05095244016976946400 -0.05187988578323156352 -0.05284305311090350260 -0.05384266843001393743 -0.05487949099029656996 -0.05595430974914282485 -0.05706793559508804847 -0.05822118589703783459 
-0.04212372758450424332 -0.04266466382933671586 -0.04323474365064354508 -0.04383436529445020047 -0.04446394980386723234 -0.04512394191076435357 -0.04581481110151086611 -0.04653705289100434905 -0.04729119034559423063 -0.04807777590158231196 -0.04889739353038342201 -0.04975066130143320636 -0.05063823438429670976 -0.05156080850224493278 -0.05251912378223175248 -0.05351396880611270640 -0.05454618439129904628 -0.05561666610043373982 -0.05672636349814199480 -0.05787627241533199046 


==> test/10/zz18z2.txt <==
0.06729960323232132835 0.06770156828802199878 0.06805378327070125966 0.06835632250235458562 0.06860933964682931763 0.06881306152427794920 0.06896778143067791578 0.06907385211166779115 0.06913167852960486193 0.06914171054914529380 0.06910443565142504463 0.06902037177149439318 0.06889006033914815696 0.06871405959048239309 0.06849293820685053991 0.06822726932955427981 0.06791762499248114870 0.06756457101068757964 0.06716866236014597258 0.06673043908195569474 
0.06818064939167804706 0.06858661940884644426 0.06894197479621463898 0.06924681409243185759 0.06950131892562079472 0.06970574714962624041 0.06986042548602716673 0.06996574184246638628 0.07002213746203471423 0.07003009903929260926 0.06999015091817764600 0.06990284746729936993 0.06976876571028982343 0.06958849827381470565 0.06936264670399699961 0.06909181519342534605 0.06877660475537585028 0.06841760787887669892 0.06801540369711450706 0.06757055370161070551 
0.06911231944115887871 0.06952228515947107834 0.06988068241287895277 0.07018764014553742492 0.07044337481359583264 0.07064818266257909263 0.07080243152133811058 0.07090655231013594240 0.07096103043677501332 0.07096639722781281079 0.07092322151469350466 0.07083210146923564487 0.07069365676089699180 0.07050852109048955096 0.07027733514189732356 0.07000073998477428228 0.06967937095672022130 0.06931385205232892810 0.06890479084782474839 0.06845277399265073393 
0.07009559236327390919 0.07050951937499995437 0.07087082955029265496 0.07117968926324301504 0.07143635752064597666 0.07164117716575628403 0.07179456562661015728 0.07189700543996425941 0.07194903474711658586 0.07195123792049004652 0.07190423644354791699 0.07180868013405269923 0.07166523877357307282 0.07147459418534916897 0.07123743278832850301 0.07095443864705418269 0.07062628703440172739 0.07025363852589397440 0.06983713364920483835 0.06937738811901071612 
0.07113154778111734078 0.07154937042696213334 0.07191342715004866992 0.07222392983649594811 0.07248118883998876105 0.07268560285318975689 0.07283764837938196124 0.07293786907599428271 0.07298686519123703809 0.07298528326348287243 0.07293380620495533428 0.07283314384985410672 0.07268402401399355617 0.07248718408900575727 0.07224336317901330906 0.07195329478071227358 0.07161770000793853119 0.07123728136764051477 0.07081271710408990061 0.07034465614022063218 
0.07222137312619646143 0.07264298740168262380 0.07300957878644398491 0.07332141409270333254 0.07357886514962336255 0.07378239702763202124 0.07393255596173359256 0.07402995729339391373 0.07407527367835443910 0.07406922373724908470 0.07401256126293637161 0.07390606504641469843 0.07375052934354110745 0.07354675497766685610 0.07329554105800675790 0.07299767728884304363 0.07265393684899956739 0.07226506983263966677 0.07183179725929360326 0.07135480568072243013 
0.07336637206791564447 0.07379162726712797105 0.07416048650134129949 0.07447328259825014563 0.07473046063816926599 0.07493256414598137294 0.07508022114652643242 0.07517413045749322953 0.07521504849153783090 0.07520377674422265568 0.07514115006312635514 0.07502802572932723568 0.07486527333608924972 0.07465376542011369077 0.07439436878650390605 0.07408793646765357566 0.07373530026657695857 0.07333726385462494002 0.07289459641972245718 0.07240802689137761095 
0.07456797435097282933 0.07499666309757216376 0.07536745735354309639 0.07568076916078667060 0.07593713065882227997 0.07613717777159777211 0.07628163402089763179 0.07637129489851460229 0.07640701308608091602 0.07638968468497739361 0.07632023651601911596 0.07619961447167872270 0.07602877285137503438 0.07580866458019479281 0.07554023220024153051 0.07522439952869058866 0.07486206389502972347 0.07445408889956078857 0.07400129767359373001 0.07350446666579874000 
0.07582774720784306310 0.07625959341864477214 0.07663191065447230721 0.07694520603253109103 0.07720011506473536955 0.07739738226068987315 0.07753784226695166482 0.07762240202958675672 0.07765202426929393442 0.07762771239358678965 0.07755049684429388135 0.07742142278999357419 0.07724153901753733065 0.07701188784904898499 0.07673349590557687616 0.07640736555183751111 0.07603446688529055808 0.07561573017499470528 0.07515203870929290653 0.07464422207353157979 
0.07714740853100628126 0.07758205271469151287 0.07795538581317022764 0.07826802925012993351 0.07852074130689823406 0.07871439393947460283 0.07884995075663243924 0.07892844668358674209 0.07895096956792128917 0.07891864377578186596 0.07883261567757608723 0.07869404082646444532 0.07850407257973171515 0.07826385189288692645 0.07797449802117954742 0.07763709988779193827 0.07725270791930030634 0.07682232620583459570 0.07634690491505168042 0.07582733297396569705 
0.07852884199765508555 0.07896582309594475657 0.07933955063338705982 0.07965078384792009802 0.07990042697325300258 0.08008950143367790653 0.08021912013651673334 0.08029046438020651100 0.08030476354302257258 0.08026327746404329777 0.08016728126376419794 0.08001805225855639081 0.07981685858203833861 0.07956494912158752764 0.07926354439846235167 0.07891382805885036045 0.07851693869828407779 0.07807396181399176016 0.07758592177111355015 0.07705377378077379880 
0.07997411432674278453 0.08041284703804534029 0.08078620977651307378 0.08109512853491054885 0.08134068130451579948 0.08152406468546721796 0.08164656397555013212 0.08170952715770009311 0.08171434275991924789 0.08166242127360461012 0.08155517965488097432 0.08139402836195874791 0.08118036036827777635 0.08091554161296266034 0.08060090239223201281 0.08023772925086317120 0.07982725700099393973 0.07937066058073465047 0.07886904657463680857 0.07832344435957062923 
0.08148549479242563065 0.08192524095298070463 0.08229731289970931840 0.08260283921069321023 0.08284310502443258117 0.08301951202812500596 0.08313354392251652569 0.08318673751512468961 0.08318065906534963250 0.08311688521557497600 0.08299698772019639681 0.08282252116611996118 0.08259501291615138630 0.08231595456975329683 0.08198679430663971535 0.08160892955137639959 0.08118369947409388721 0.08071237693331616281 0.08019615958712834891 0.07963616006663416791 
0.08306547697786663409 0.08350530908174266798 0.08387496165865029885 0.08417581038372043412 0.08440938755439630903 0.08457733448008365740 0.08468136217126628895 0.08472321991493243776 0.08470467077077968587 0.08462747280314913967 0.08449336484420960636 0.08430405566617323043 0.08406121556045444143 0.08376646944325939759 0.08342139071319699950 0.08302749517390875522 0.08258623441068894955 0.08209898809130790343 0.08156705477392620085 0.08099164098375427612 
0.08471680245160335965 0.08515555673747311760 0.08552141426942891367 0.08581605311114207102 0.08604130032934856342 0.08619907616654706728 0.08629135036753274313 0.08632010920255912823 0.08628733129968751969 0.08619497038203215167 0.08604494318731956137 0.08583912109390903766 0.08557932421623369590 0.08526731692963276932 0.08490480392898019923 0.08449342602037263061 0.08403475490344526622 0.08353028624730030050 0.08298143043351434434 0.08238950049179262491 
0.08644248544114670196 0.08687870114711741809 0.08723908557045020884 0.08752568746207033124 0.08774068448530886188 0.08788631948922330517 0.08796485392975859907 0.08797853522808367355 0.08792957484337916851 0.08782013423797251084 0.08765231642912751919 0.08742816130590967683 0.08714964328093856294 0.08681867013005771516 0.08643708205271821710 0.08600665007515632954 0.08552907293541925360 0.08500597156093372964 0.08443888022103832047 0.08382923348732379543 
0.08824583639940011826 0.08867767683939954682 0.08903053940318424175 0.08930692668138011381 0.08950943066059317832 0.08964066337527863693 0.08970321063419470220 0.08969960293663792328 0.08963229860777291447 0.08950367529735120398 0.08931602698530834161 0.08907156441966360139 0.08877241747155320550 0.08842063825694149171 0.08801820407667863833 0.08756701929211516133 0.08706891520214157798 0.08652564683997712724 0.08593888540238150964 0.08531020484557109984 
0.09013048012761028238 0.09055563040789653406 0.09089846852150711143 0.09116204919967263454 0.09134944810040518393 0.09146369271710329263 0.09150772229510352462 0.09148436727650044453 0.09139634135372344537 0.09124624135835110450 0.09103655179509093087 0.09076965191588309834 0.09044782392866912435 0.09007326134947647722 0.08964807670493972480 0.08917430781448422439 0.08865392174105465872 0.08808881519445162234 0.08748080970293956038 0.08683163928278830879 
0.09210035999521232197 0.09251589614306919562 0.09284565507527497985 0.09309335349539826776 0.09326261982425151920 0.09335693709762603321 0.09337961855261550648 0.09333380252053685711 0.09322245817226940123 0.09304839698723893493 0.09281428692082131782 0.09252266752010863959 0.09217596497776392450 0.09177650650735547089 0.09132653357911940661 0.09082821351982728331 0.09028364875314123794 0.08969488249383529566 0.08906389893213681463 0.08839261477152959845 
0.09415971243286927472 0.09456193909389296048 0.09487490214112541398 0.09510308988239399297 0.09525074060357657801 0.09532181729653398106 0.09532001229719576363 0.09524876608076215945 0.09511129182757832590 0.09491060149751387454 0.09464953138084683526 0.09433076626596625935 0.09395686195492253256 0.09353026612306201970 0.09305333758435530012 0.09252836393256425040 0.09195757725784774184 0.09134316709561146608 0.09068728876024284569 0.08999206343402117725 


==> test/10/zz18z3.txt <==
0.24202804828220356170 0.23721933826486613084 0.23257878551081545559 0.22810222563625393022 0.22378568773456744556 0.21962542672561244372 0.21561792646385116723 0.21175988924334215868 0.20804821998773254110 0.20448000930879833836 0.20105251740654048187 0.19776315962695528716 0.19460949390776247081 0.19158921006079074334 0.18870012071767006123 0.18594015372519231977 0.18330734577672197494 0.18079983708444036239 0.17841586692261285352 0.17615376989876907476 
0.24347041375115546780 0.23864773067027675313 0.23399074985996232146 0.22949605323206159757 0.22516024979815418838 0.22098004028187587244 0.21695224963888593006 0.21307384070986432056 0.20934191731953163962 0.20575372182528287035 0.20230663002766863245 0.19899814508243832134 0.19582589129925237481 0.19278760827415186707 0.18988114555443141862 0.18710445789795943083 0.18445560111753145360 0.18193272846673655407 0.17953408751069638294 0.17725801742331143140 
0.24474374813971730425 0.23991042080512287038 0.23524043002669542402 0.23073098763387614452 0.22637921794411167142 0.22218223496485117741 0.21813719109995227674 0.21424130663769769267 0.21049188675524660441 0.20688633064513298199 0.20342213579641268972 0.20009689937587704645 0.19690831793265667349 0.19385418618213270947 0.19093239532794403779 0.18814093119468258686 0.18547787232870771579 0.18294138815427823941 0.18052973723012497032 0.17824126562697312215 
0.24585116252718161589 0.24100977438380186135 0.23632956180782024869 0.23180824933263580179 0.22744339937956506437 0.22323249053346511106 0.21917297315837402927 0.21526230798572729142 0.21149799241862424215 0.20787757820358951366 0.20439868313697209801 0.20105899869200052898 0.19785629487336470200 0.19478842319377848158 0.19185331838052938069 0.18904899922411924629 0.18637356884833827797 0.18382521459154352317 0.18140220762855222003 0.17910290242178911191 
0.24679539453322107967 0.24194795239508254392 0.23725979348814785208 0.23272904850928144427 0.22835363970804758993 0.22413135463106975687 0.22005990301435135459 0.21613695972821331259 0.21236019672993378116 0.20872730661362859372 0.20523601985588527108 0.20188411738178810295 0.19866943967502331825 0.19558989333908755048 0.19264345577627581263 0.18982817847292679514 0.18714218924898265439 0.18458369373500574384 0.18215097627075138575 0.17984240036896628756 
0.24757877498631988833 0.24272684717515941033 0.23803261124040747676 0.23349451150829461654 0.22911075631227389993 0.22487938526841505515 0.22079832453974804207 0.21686543118284115628 0.21307852815926914269 0.20943543166510567022 0.20593397229115217861 0.20257201130424282165 0.19934745310585239020 0.19625825471127247845 0.19330243291255955196 0.19047806964232946725 0.18778331593965952306 0.18521639482874560634 0.18277560335048134710 0.18045931393234532214 
0.24820322306663350487 0.24334805007882792660 0.23864929279002800033 0.23410562997121595052 0.22971548876433831032 0.22547710559056843849 0.22138857869338454676 0.21744791230413376693 0.21365305305919576884 0.21000191959637290462 0.20649242633937525682 0.20312250243817880913 0.19989010673287060937 0.19679323948759008811 0.19382995152036039399 0.19099835124417202659 0.18829661003858041979 0.18572296628983570033 0.18327572837008290763 0.18095327677067279959 
0.24867025398976683181 0.24381283728349048556 0.23911087986966059193 0.23456322682220290265 0.23016846318329500787 0.22592496963613592498 0.22183097233908785628 0.21788458628111329052 0.21408385217700706682 0.21042676732181497812 0.20691131103179705164 0.20353546537622679846 0.20029723189986126108 0.19719464498585717593 0.19422578243712024237 0.19138877377541793634 0.18868180668065442918 0.18610313192193422838 0.18365106706934189451 0.18132399922107730883 
0.24898099063724010716 0.24412216519570673068 0.23941816258292092368 0.23486793426464003254 0.23047016751050278249 0.22622333743159253605 0.22212575474571769063 0.21817560830422497165 0.21437100204590442409 0.21070998648208263959 0.20719058508977100663 0.20381081613507012751 0.20056871050449040506 0.19746232611885711217 0.19448975946684515792 0.19164915473972529703 0.18893871098668496566 0.18635668764790497276 0.18390140876427277239 0.18157126611002108452 
0.24913617464014148339 0.24427667027917498999 0.23957167100167650609 0.23502018014293332704 0.23062093516248322045 0.22637245783401369059 0.22227310090796517650 0.21832109014416431481 0.21451456122030299056 0.21085159147084006626 0.20733022671013451310 0.20394850356979249417 0.20070446786417284191 0.19759618951823601507 0.19462177457167817440 0.19177937472995290613 0.18906719487845533023 0.18648349891872786910 0.18402661422982313777 0.18169493500646891060 
0.24913617464014164993 0.24427667027917512876 0.23957167100167667262 0.23502018014293338255 0.23062093516248335923 0.22637245783401369059 0.22227310090796514874 0.21832109014416425929 0.21451456122030293505 0.21085159147084009401 0.20733022671013454086 0.20394850356979252193 0.20070446786417300844 0.19759618951823604283 0.19462177457167814665 0.19177937472995296164 0.18906719487845530248 0.18648349891872798012 0.18402661422982330430 0.18169493500646904938 
0.24898099063724063451 0.24412216519570717477 0.23941816258292139552 0.23486793426464031009 0.23047016751050289352 0.22622333743159273034 0.22212575474571774614 0.21817560830422494389 0.21437100204590447960 0.21070998648208269510 0.20719058508977125643 0.20381081613507026629 0.20056871050449051608 0.19746232611885747299 0.19448975946684551874 0.19164915473972554683 0.18893871098668515995 0.18635668764790513929 0.18390140876427302219 0.18157126611002138983 
0.24867025398976780326 0.24381283728349134599 0.23911087986966139685 0.23456322682220354103 0.23016846318329553522 0.22592496963613636907 0.22183097233908810608 0.21788458628111362358 0.21408385217700742764 0.21042676732181528343 0.20691131103179738471 0.20353546537622707602 0.20029723189986162191 0.19719464498585767553 0.19422578243712071422 0.19138877377541840819 0.18868180668065470673 0.18610313192193442267 0.18365106706934200553 0.18132399922107766965 
0.24820322306663511469 0.24334805007882923111 0.23864929279002927709 0.23410562997121697748 0.22971548876433922626 0.22547710559056899360 0.22138857869338485207 0.21744791230413409999 0.21365305305919615741 0.21000191959637343198 0.20649242633937572866 0.20312250243817928097 0.19989010673287116449 0.19679323948759069873 0.19382995152036097686 0.19099835124417255394 0.18829661003858078061 0.18572296628983603339 0.18327572837008312967 0.18095327677067304939 
0.24757877498632263613 0.24272684717516179731 0.23803261124040947516 0.23349451150829642065 0.22911075631227528770 0.22487938526841605436 0.22079832453974873596 0.21686543118284173914 0.21307852815926964229 0.20943543166510616982 0.20593397229115270597 0.20257201130424326574 0.19934745310585269551 0.19625825471127286703 0.19330243291256010707 0.19047806964232996685 0.18778331593965996715 0.18521639482874591165 0.18277560335048151363 0.18045931393234551643 
0.24679539453322493769 0.24194795239508579132 0.23725979348815059988 0.23272904850928377574 0.22835363970804939404 0.22413135463107117240 0.22005990301435246481 0.21613695972821422853 0.21236019672993461382 0.20872730661362920435 0.20523601985588579844 0.20188411738178840826 0.19866943967502356805 0.19558989333908791131 0.19264345577627633999 0.18982817847292732250 0.18714218924898309848 0.18458369373500613242 0.18215097627075166331 0.17984240036896639858 
0.24585116252718622332 0.24100977438380580264 0.23632956180782360711 0.23180824933263849408 0.22744339937956728481 0.22323249053346691517 0.21917297315837552807 0.21526230798572851266 0.21149799241862535237 0.20787757820359031857 0.20439868313697273638 0.20105899869200116736 0.19785629487336528487 0.19478842319377911996 0.19185331838052993580 0.18904899922411980140 0.18637356884833880533 0.18382521459154405052 0.18140220762855258085 0.17910290242178930620 
0.24474374813972299414 0.23991042080512764434 0.23524043002669944857 0.23073098763387950294 0.22637921794411453025 0.22218223496485348112 0.21813719109995413636 0.21424130663769924698 0.21049188675524788117 0.20688633064513398119 0.20342213579641357790 0.20009689937587796238 0.19690831793265750616 0.19385418618213359765 0.19093239532794478719 0.18814093119468316972 0.18547787232870810437 0.18294138815427854472 0.18052973723012533114 0.17824126562697334419 
0.24347041375116196260 0.23864773067028219322 0.23399074985996690113 0.22949605323206551111 0.22516024979815754681 0.22098004028187864800 0.21695224963888812275 0.21307384070986626345 0.20934191731953322169 0.20575372182528436915 0.20230663002766988146 0.19899814508243951483 0.19582589129925326299 0.19278760827415278301 0.18988114555443214027 0.18710445789796001370 0.18445560111753200871 0.18193272846673710919 0.17953408751069685478 0.17725801742331165345 
0.24202804828221080591 0.23721933826487220931 0.23257878551082072915 0.22810222563625845438 0.22378568773457138685 0.21962542672561574664 0.21561792646385383176 0.21175988924334443464 0.20804821998773445624 0.20448000930880022574 0.20105251740654214720 0.19776315962695678596 0.19460949390776363654 0.19158921006079190907 0.18870012071767108819 0.18594015372519298590 0.18330734577672269658 0.18079983708444094526 0.17841586692261326985 0.17615376989876921354 


==> test/10/zz18z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz19z0.txt <==
0.06785231588032072936 0.06809776368602375729 0.06827232082145630321 0.06838013743365321806 0.06842515424113650158 0.06841108088484487704 0.06834140109416909914 0.06821939064696107280 0.06804814067122672006 0.06783058251476083156 0.06756951239809474985 0.06726761510961747070 0.06692748652112628927 0.06655165492004208594 0.06614260117267486971 0.06570277757013484599 0.06523462480911935979 0.06474058577595641351 0.06422311335238917174 0.06368466688148946564 
0.06631564931411716712 0.06657592541790774421 0.06676843542241307772 0.06689663888833248528 0.06696392934639482097 0.06697358414367471369 0.06692874354391833980 0.06683240716350753730 0.06668744021608698225 0.06649658500024559216 0.06626247493382886322 0.06598764956392882963 0.06567456962073900395 0.06532563149866432717 0.06494318062517587253 0.06452952304198006361 0.06408693414608646055 0.06361766284098581414 0.06312392820698910223 0.06260790409044934834 
0.06485017735456759247 0.06512185324907691919 0.06532885656195569490 0.06547405335086879663 0.06556034011243563886 0.06559058279954084469 0.06556758177432199519 0.06549405424706387924 0.06537262802936803785 0.06520584233630564996 0.06499615277304623961 0.06474593859152998065 0.06445751089923648647 0.06413312082870036013 0.06377496678738414637 0.06338519982652307538 0.06296592589226061853 0.06251920323491130804 0.06204703254413210939 0.06155133650975874032 
0.06345211622142167551 0.06373245366187661742 0.06395108422546404159 0.06411037784075139523 0.06421279495293803763 0.06426082516773111430 0.06425694650676487540 0.06420360002105794661 0.06410317531801561219 0.06395800354256271636 0.06377035523052052013 0.06354244112990836690 0.06327641455597667053 0.06297437412951652214 0.06263836586913726356 0.06227038358446745914 0.06187236636152150526 0.06144619166226668316 0.06099366222486934247 0.06051648466760421036 
0.06211795416552840648 0.06240476095154377095 0.06263264883727243104 0.06280357883373462180 0.06291963669083391886 0.06298297641168058847 0.06299577906394843163 0.06296022401238736410 0.06287846967907380347 0.06275264128540901376 0.06258482347656464662 0.06237705614160625467 0.06213133206524538987 0.06184959526425187759 0.06153373897518096824 0.06118560228068803397 0.06080696430709125327 0.06039953482776466015 0.05996494002547432534 0.05950470221171585972 
0.06084447345956996850 0.06113598714149771213 0.06137117133834738697 0.06155165196608072126 0.06167919656498246916 0.06175566472420886827 0.06178296932496081528 0.06176304728546930245 0.06169783810048328626 0.06158926844343482615 0.06143924124872277015 0.06124962789470648344 0.06102226229914662486 0.06075893588706457460 0.06046139248664676724 0.06013132225601238584 0.05977035375839077208 0.05938004331622646903 0.05896186083754745288 0.05851717149976830290 
0.05962874584037524545 0.05992354281652976372 0.06016439740853864876 0.06035266112725848342 0.06048983287880636134 0.06057751659521157933 0.06061738622621659633 0.06061115770404567477 0.06056056699395524073 0.06046735313912424137 0.06033324518018522153 0.06015995188935026328 0.05994915334957003766 0.05970249349821295237 0.05942157282832915416 0.05910794049832394231 0.05876308515423296630 0.05838842384120295631 0.05798528850872067958 0.05755490984627079781 
0.05846811552673109036 0.05876504087570730978 0.05901021435201898868 0.05920476225560820233 0.05934995722777292038 0.05944718255161453996 0.05949790128064835759 0.05950363031054151791 0.05946591903216769115 0.05938633193892169787 0.05926643444354359053 0.05910778113293931740 0.05891190571157037259 0.05868031192788807776 0.05841446483013305185 0.05811578175472133234 0.05778562251901417368 0.05742527838563185605 0.05703595950986149743 0.05661878080094664978 
0.05736017737144283313 0.05765829080754941022 0.05790665686822172448 0.05810621631538235438 0.05825805122506260564 0.05836335510282537192 0.05842340603422073453 0.05843954322530443835 0.05841314688525233584 0.05834562114085126150 0.05823837952212802815 0.05809283248729307098 0.05791037643588404366 0.05769238367163592729 0.05744019280959359458 0.05715509917141414070 0.05683834478147057473 0.05649110767244877596 0.05611449034414679043 0.05570950740427700609 
0.05630275402919782818 0.05660128811482570410 0.05685190599793617933 0.05705539491263682955 0.05721267625426969955 0.05732478060040355899 0.05739282452810473556 0.05741798967120315123 0.05740150414268598705 0.05734462621710294944 0.05724863001682420349 0.05711479285822092938 0.05694438387303679683 0.05673865351317809724 0.05649882356519126542 0.05622607733987095707 0.05592154976300527103 0.05558631717854585486 0.05522138678999992389 0.05482768581232242561 
0.05529387403018768549 0.05559220162461941950 0.05584428409606039673 0.05605078108295904332 0.05621247827897579014 0.05633026651641442201 0.05640512180659150443 0.05643808678871747170 0.05643025379718549089 0.05638274956805033183 0.05629672146984492087 0.05617332505572972257 0.05601371268486424887 0.05581902294284842719 0.05559037059812238502 0.05532883685987313727 0.05503545975213362113 0.05471122448872945548 0.05435705382498467325 0.05397379847315251361 
0.05433175159611162985 0.05462936025740387780 0.05488224767872684068 0.05509096704416324014 0.05525618926226004424 0.05537868537968679283 0.05545930939312946478 0.05549898187988983045 0.05549867468928816605 0.05545939678806797307 0.05538218123877543253 0.05526807320998886747 0.05511811886784210440 0.05493335497522908173 0.05471479902457671712 0.05446343974936561361 0.05418022789692664848 0.05386606719925359638 0.05352180554805677226 0.05314822646180526050 
0.05341476849132931887 0.05371124013015757259 0.05396437931727986193 0.05417465015270705314 0.05434262634621441629 0.05446897634694319867 0.05455444850634971060 0.05459985664842433029 0.05460606629200937673 0.05457398165615797575 0.05450453348720001728 0.05439866767760816874 0.05425733460128634444 0.05408147906564909208 0.05387203077558969100 0.05362989521608593074 0.05335594488695374893 0.05305101086330155091 0.05271587470618353116 0.05235126080615996186 
0.05254145793077074494 0.05283645245461725953 0.05308937930752796741 0.05330062790317068727 0.05347068962294737604 0.05360014515552185416 0.05368965163690189724 0.05373992991544840336 0.05375175217416708340 0.05372593005735448041 0.05366330337625845742 0.05356472941195744575 0.05343107279404596399 0.05326319591049120949 0.05306194979604691997 0.05282816545243468331 0.05256264557150087252 0.05226615666081535494 0.05193942160721583268 0.05158311275423703435 
0.05171049043939247164 0.05200373245001280870 0.05225605755504412336 0.05246779252950047739 0.05263935908688258114 0.05277126301529503488 0.05286408297028772491 0.05291845920230028172 0.05293508243185608697 0.05291468302283432179 0.05285802054852185849 0.05276587379991715815 0.05263903125244883546 0.05247828198622283419 0.05228440704567212383 0.05205817122610498920 0.05180031528579970290 0.05151154860124317059 0.05119254230762744495 0.05084392299392232611 
0.05092066150654080137 0.05121192935099735249 0.05146332593313529546 0.05167512557290437902 0.05184769117978742931 0.05198146484848796545 0.05207695802665372742 0.05213474149160891163 0.05215543532812275118 0.05213969905360487517 0.05208822199507755907 0.05200171398674049983 0.05188089642960937858 0.05172649373627918878 0.05153922517431367561 0.05131979712051346065 0.05106889574434977930 0.05078718015073024894 0.05047527602812844350 0.05013376986564759691 
0.05017088086570643118 0.05045999751430052527 0.05071019125359541718 0.05092169264919429311 0.05109481521087481243 0.05122994717221569794 0.05132754279623027299 0.05138811340935894173 0.05141221833542109626 0.05140045586838489639 0.05135345439144298196 0.05127186372235790351 0.05115634674296894863 0.05100757135497092920 0.05082620279478992920 0.05061289633728535686 0.05036829042035564918 0.05009300022919965095 0.04978761178850853175 0.04945267662144656184 
0.04946016323623215333 0.04974698858690292103 0.04999574891775152713 0.05020663855940255688 0.05037992984230180854 0.05051596583326969231 0.05061515257669271101 0.05067795101417550685 0.05070486873581783044 0.05069645169307064603 0.05065327597995155501 0.05057593976827912119 0.05046505546493765954 0.05032124214584566407 0.05014511831258977592 0.04993729501348240923 0.04969836937058777493 0.04942891855720417393 0.04912949427525949847 0.04880061778772704084 
0.04878762037825565279 0.04907204467932749226 0.04931917727110519956 0.04952918282836262648 0.04970229976566013785 0.04983883374186863502 0.04993915066309533718 0.05000366933483254422 0.05003285390060407956 0.05002720618812836473 0.04998725806701357494 0.04991356390586933894 0.04980669320265693201 0.04966722345088426388 0.04949573329624108037 0.04929279603346665983 0.04905897349130892288 0.04879481035376983383 0.04850082896759830287 0.04817752468819113537 
0.04815245433018763843 0.04843439248104619566 0.04867973265897922175 0.04888861571728264632 0.04906125265010744668 0.04919791870544944906 0.04929894699898759725 0.04936472176145521168 0.04939567134363757883 0.04939226109182515839 0.04935498619410512433 0.04928436458552772764 0.04918092998893653506 0.04904522515879340683 0.04887779538802365653 0.04867918233283424073 0.04844991820741139515 0.04819052039896792872 0.04790148655317275073 0.04758329017982462772 


==> test/10/zz19z1.txt <==
-0.06127087648647995544 -0.06205769284259898821 -0.06288689985540787952 -0.06375907679185287280 -0.06467483607827653747 -0.06563482459739848618 -0.06663972523848313290 -0.06769025875047239571 -0.06878718595714719553 -0.06993131040221930994 -0.07112348149865578562 -0.07236459825654485700 -0.07365561364979929249 -0.07499753963954045033 -0.07639145277406500512 -0.07783850008152645716 -0.07933990456906826749 -0.08089696887326222607 -0.08251107417901772101 -0.08418366896765561158 
-0.06165496258197272761 -0.06244663913410603701 -0.06328094903185843556 -0.06415846995387326779 -0.06507981144271697549 -0.06604561584496727866 -0.06705655939965184109 -0.06811335349533804984 -0.06921674611557572521 -0.07036752348782873701 -0.07156651193917180909 -0.07281457993717027621 -0.07411264024685011720 -0.07546165204824781259 -0.07686262270667799934 -0.07831660862538225576 -0.07982471416760968108 -0.08138808690774770871 -0.08300790632002970348 -0.08468536130468187761 
-0.06199696195715911212 -0.06279295207999392725 -0.06363178718404653711 -0.06451404254906473179 -0.06544032389375088743 -0.06641126794010186740 -0.06742754301981886134 -0.06848984971565234836 -0.06959892152198889070 -0.07075552549434810379 -0.07196046283303236812 -0.07321456930611429381 -0.07451871535218307363 -0.07587380559992266960 -0.07728077737901681288 -0.07874059754571491321 -0.08025425656824047849 -0.08182275827008932134 -0.08344710288867147885 -0.08512826022244217306 
-0.06229666171187747681 -0.06309642004466403664 -0.06393920507526903996 -0.06482558916458817933 -0.06575617364311993340 -0.06673158900187049769 -0.06775249502386931910 -0.06881958082546354993 -0.06993356476237932995 -0.07109519413454236381 -0.07230524459249526581 -0.07356451910207152667 -0.07487384625584531106 -0.07623407762024297929 -0.07764608366375172488 -0.07911074761022007795 -0.08062895628954780403 -0.08220158671569761932 -0.08382948674212474527 -0.08551344783547290551 
-0.06255387838915625609 -0.06335686131151564704 -0.06420302390777735124 -0.06509293539089901215 -0.06602719251227016917 -0.06700641940039073208 -0.06803126724832435357 -0.06910241379995317457 -0.07022056256752255698 -0.07138644168894671405 -0.07260080230033470750 -0.07386441625383116660 -0.07517807294888378955 -0.07654257496145229489 -0.07795873204552707103 -0.07942735294186596684 -0.08094923426403306810 -0.08252514556102880094 -0.08415580952865692188 -0.08584187635931249394 
-0.06276845701989662574 -0.06357412290446502745 -0.06442309385342581685 -0.06531593597896034886 -0.06625324161467088802 -0.06723562883909790788 -0.06826374076908411914 -0.06933824455850230717 -0.07045983001881106489 -0.07162920775338725565 -0.07284710666606566964 -0.07411427066403447617 -0.07543145432440623299 -0.07679941723115531194 -0.07821891661503828364 -0.07969069784768362252 -0.08121548226368963119 -0.08279395173572756672 -0.08442672945216168900 -0.08611435651691178028 
-0.06294027018105392834 -0.06374807943302200630 -0.06459929262250052595 -0.06549447305684572007 -0.06643420912835508452 -0.06741911357224589230 -0.06844982243041188019 -0.06952699364616070354 -0.07065130519583219526 -0.07182345263972557403 -0.07304414594650629478 -0.07431410541183484930 -0.07563405645355128493 -0.07700472302372433908 -0.07842681933578711517 -0.07990103957014062230 -0.08142804520731422580 -0.08300844966603009023 -0.08464280002735047326 -0.08633155584919452452 
-0.06306921712032498295 -0.06387863202406846019 -0.06473152414670857446 -0.06562845449756701810 -0.06657000826965789320 -0.06755679389111869659 -0.06858944173415680579 -0.06966860239989640380 -0.07079494447863134143 -0.07196915166317652268 -0.07319191906839910000 -0.07446394858324742461 -0.07578594305423980160 -0.07715859907440367205 -0.07858259813424535445 -0.08005859588977766450 -0.08158720932939651782 -0.08316900169372831719 -0.08480446514201560315 -0.08649400138767544821 
-0.06315522299474010670 -0.06396570739621826318 -0.06481971744269829361 -0.06571781251705581528 -0.06666057556159077357 -0.06764861198841426448 -0.06868254821520020093 -0.06976302974063691709 -0.07089071865562027175 -0.07206629046595004751 -0.07329043008066603304 -0.07456382679851596140 -0.07588716810575676930 -0.07726113208540526245 -0.07868637823701274403 -0.08016353652532813567 -0.08169319452676589155 -0.08327588263747100206 -0.08491205745930806292 -0.08660208369984000176 
-0.06319823826306968095 -0.06400925712336615059 -0.06486382571081052151 -0.06576250256636713420 -0.06670586947123506583 -0.06769453028574735909 -0.06872910939759276083 -0.06981024969183080575 -0.07093860993726280872 -0.07211486146433730704 -0.07333968398979900938 -0.07461376042439368805 -0.07593777048486607950 -0.07731238292444790605 -0.07873824620307233457 -0.08021597744775614547 -0.08174614961486795228 -0.08332927687008165329 -0.08496579835790578350 -0.08665606074432752326 
-0.06319823826306961156 -0.06400925712336608120 -0.06486382571081047987 -0.06576250256636705094 -0.06670586947123501032 -0.06769453028574731746 -0.06872910939759271920 -0.06981024969183077800 -0.07093860993726279485 -0.07211486146433730704 -0.07333968398979905101 -0.07461376042439372969 -0.07593777048486617665 -0.07731238292444800320 -0.07873824620307244559 -0.08021597744775627037 -0.08174614961486809106 -0.08332927687008180595 -0.08496579835790597779 -0.08665606074432770367 
-0.06315522299473989853 -0.06396570739621806889 -0.06481971744269814095 -0.06571781251705564875 -0.06666057556159062092 -0.06764861198841416734 -0.06868254821520013154 -0.06976302974063687545 -0.07089071865562029950 -0.07206629046595007526 -0.07329043008066614406 -0.07456382679851614181 -0.07588716810575700522 -0.07726113208540560939 -0.07868637823701316036 -0.08016353652532851037 -0.08169319452676630788 -0.08327588263747141839 -0.08491205745930863191 -0.08660208369984061239 
-0.06306921712032469152 -0.06387863202406818264 -0.06473152414670835242 -0.06562845449756682381 -0.06657000826965774054 -0.06755679389111858557 -0.06858944173415670864 -0.06966860239989643155 -0.07079494447863141082 -0.07196915166317666146 -0.07319191906839930817 -0.07446394858324771604 -0.07578594305424017630 -0.07715859907440422716 -0.07858259813424592344 -0.08005859588977830288 -0.08158720932939717008 -0.08316900169372902496 -0.08480446514201644970 -0.08649400138767640578 
-0.06294027018105356752 -0.06374807943302167323 -0.06459929262250026227 -0.06549447305684552578 -0.06643420912835491798 -0.06741911357224572576 -0.06844982243041174141 -0.06952699364616067579 -0.07065130519583226465 -0.07182345263972578220 -0.07304414594650658621 -0.07431410541183527951 -0.07563405645355184004 -0.07700472302372500522 -0.07842681933578789233 -0.07990103957014148273 -0.08142804520731512785 -0.08300844966603115882 -0.08464280002735162511 -0.08633155584919581516 
-0.06276845701989633430 -0.06357412290446474989 -0.06442309385342558092 -0.06531593597896019621 -0.06625324161467070760 -0.06723562883909776910 -0.06826374076908402200 -0.06933824455850227941 -0.07045983001881117591 -0.07162920775338746382 -0.07284710666606600271 -0.07411427066403493413 -0.07543145432440681586 -0.07679941723115604746 -0.07821891661503919957 -0.07969069784768464948 -0.08121548226369075529 -0.08279395173572881572 -0.08442672945216311842 -0.08611435651691337623 
-0.06255387838915602017 -0.06335686131151543887 -0.06420302390777717083 -0.06509293539089887337 -0.06602719251227000263 -0.06700641940039060718 -0.06803126724832428418 -0.06910241379995320232 -0.07022056256752273740 -0.07138644168894699160 -0.07260080230033508220 -0.07386441625383166620 -0.07517807294888442793 -0.07654257496145314144 -0.07795873204552811186 -0.07942735294186717421 -0.08094923426403444200 -0.08252514556103034138 -0.08415580952865864273 -0.08584187635931440907 
-0.06229666171187722701 -0.06309642004466380072 -0.06393920507526884567 -0.06482558916458805442 -0.06575617364311983626 -0.06673158900187040055 -0.06775249502386930522 -0.06881958082546363320 -0.06993356476237953812 -0.07109519413454269687 -0.07230524459249572378 -0.07356451910207216505 -0.07487384625584617148 -0.07623407762024404788 -0.07764608366375297388 -0.07911074761022153512 -0.08062895628954945548 -0.08220158671569952058 -0.08382948674212681306 -0.08551344783547527861 
-0.06199696195715892477 -0.06279295207999376072 -0.06363178718404639833 -0.06451404254906462077 -0.06544032389375083192 -0.06641126794010185352 -0.06742754301981891685 -0.06848984971565252877 -0.06959892152198914050 -0.07075552549434849237 -0.07196046283303293711 -0.07321456930611509872 -0.07451871535218405895 -0.07587380559992384921 -0.07728077737901822841 -0.07874059754571652303 -0.08025425656824225484 -0.08182275827009138913 -0.08344710288867383807 -0.08512826022244487922 
-0.06165496258197256108 -0.06244663913410587741 -0.06328094903185833842 -0.06415846995387319840 -0.06507981144271700324 -0.06604561584496733417 -0.06705655939965195211 -0.06811335349533832739 -0.06921674611557608603 -0.07036752348782926436 -0.07156651193917250298 -0.07281457993717116439 -0.07411264024685115803 -0.07546165204824907546 -0.07686262270667947039 -0.07831660862538400436 -0.07982471416761170724 -0.08138808690775005406 -0.08300790632003235414 -0.08468536130468486134 
-0.06127087648647983054 -0.06205769284259887025 -0.06288689985540785177 -0.06375907679185291443 -0.06467483607827663461 -0.06563482459739863883 -0.06663972523848332719 -0.06769025875047270102 -0.06878718595714766737 -0.06993131040221996220 -0.07112348149865663216 -0.07236459825654589784 -0.07365561364980048598 -0.07499753963954185199 -0.07639145277406667045 -0.07783850008152833067 -0.07933990456907051569 -0.08089696887326476571 -0.08251107417902056596 -0.08418366896765881735 


==> test/10/zz19z2.txt <==
0.04815245433027372235 0.04843439248113282081 0.04867973265906620772 0.04888861571736998618 0.04906125265019507103 0.04919791870553730240 0.04929894699907561711 0.04936472176154331482 0.04939567134372568891 0.04939226109191317826 0.04935498619419299848 0.04928436458561540751 0.04918092998902403451 0.04904522515888059403 0.04887779538811049679 0.04867918233292072017 0.04844991820749741662 0.04819052039905346446 0.04790148655325780075 0.04758329017990912263 
0.04878762037834290938 0.04907204467941527620 0.04931917727119339984 0.04952918282845114595 0.04970229976574893488 0.04983883374195766797 0.04993915066318455054 0.05000366933492177840 0.05003285390069333455 0.05002720618821757115 0.04998725806710265646 0.04991356390595819148 0.04980669320274557638 0.04966722345097258906 0.04949573329632905860 0.04929279603355422867 0.04905897349139601987 0.04879481035385645205 0.04850082896768440760 0.04817752468827668499 
0.04946016323632063116 0.04974698858699190540 0.04999574891784091396 0.05020663855949230453 0.05037992984239181987 0.05051596583335993956 0.05061515257678311785 0.05067795101426597615 0.05070486873590829974 0.05069645169316108063 0.05065327598004184390 0.05057593976836915334 0.05046505546502742107 0.05032124214593508560 0.05014511831267884356 0.04993729501357108136 0.04969836937067603766 0.04942891855729194400 0.04912949427534671343 0.04880061778781365212 
0.05017088086579619965 0.05045999751439078640 0.05071019125368608771 0.05092169264928531752 0.05109481521096611439 0.05122994717230722889 0.05132754279632194272 0.05138811340945067391 0.05141221833551280762 0.05140045586847655917 0.05135345439153447822 0.05127186372244916385 0.05115634674305992446 0.05100757135506154422 0.05082620279488019033 0.05061289633737520166 0.05036829042044503602 0.05009300022928853124 0.04978761178859689163 0.04945267662153428334 
0.05092066150663185353 0.05121192935108891814 0.05146332593322729826 0.05167512557299668019 0.05184769117988003578 0.05198146484858080091 0.05207695802674670860 0.05213474149170194832 0.05215543532821573236 0.05213969905369778696 0.05208822199517031126 0.05200171398683306467 0.05188089642970163118 0.05172649373637108750 0.05153922517440515799 0.05131979712060451282 0.05106889574444035962 0.05078718015082033660 0.05047527602821798298 0.05013376986573651189 
0.05171049043948495322 0.05200373245010578988 0.05225605755513752088 0.05246779252959415940 0.05263935908697656846 0.05277126301538925118 0.05286408297038207998 0.05291845920239468537 0.05293508243195043511 0.05291468302292853809 0.05285802054861590132 0.05276587380001097893 0.05263903125254236481 0.05247828198631601659 0.05228440704576485520 0.05205817122619731119 0.05180031528589153916 0.05151154860133449337 0.05119254230771818487 0.05084392299401242071 
0.05254145793086472532 0.05283645245471173951 0.05308937930762282903 0.05330062790326588196 0.05347068962304282053 0.05360014515561751375 0.05368965163699768173 0.05373992991554419479 0.05375175217426280544 0.05372593005745004979 0.05366330337635381170 0.05356472941205256411 0.05343107279414078398 0.05326319591058566866 0.05306194979614096974 0.05282816545252827511 0.05256264557159398554 0.05226615666090791978 0.05193942160730782159 0.05158311275432837795 
0.05341476849142478417 0.05371124013025351668 0.05396437931737621541 0.05417465015280374663 0.05434262634631135958 0.05446897634704028768 0.05455444850644694532 0.05459985664852155807 0.05460606629210655594 0.05457398165625500230 0.05450453348729683567 0.05439866767770471651 0.05425733460138257996 0.05408147906574493208 0.05387203077568511467 0.05362989521618089644 0.05335594488704822197 0.05305101086339546884 0.05271587470627681765 0.05235126080625256140 
0.05433175159620864253 0.05462936025750136232 0.05488224767882472765 0.05509096704426149488 0.05525618926235856265 0.05537868537978542921 0.05545930939322822606 0.05549898187998862642 0.05549867468938685100 0.05545939678816651924 0.05538218123887375666 0.05526807321008688628 0.05511811886793985260 0.05493335497532642053 0.05471479902467359102 0.05446343974946203648 0.05418022789702251624 0.05386606719934889514 0.05352180554815140490 0.05314822646189917843 
0.05529387403028626635 0.05559220162471849996 0.05584428409615986577 0.05605078108305890094 0.05621247827907587674 0.05633026651651464739 0.05640512180669182696 0.05643808678881780810 0.05643025379728575097 0.05638274956815043926 0.05629672146994477849 0.05617332505582930957 0.05601371268496350281 0.05581902294294730643 0.05559037059822081323 0.05532883685997104506 0.05503545975223098075 0.05471122448882619060 0.05435705382508073530 0.05397379847324789565 
0.05630275402929808826 0.05660128811492647766 0.05685190599803734840 0.05705539491273829006 0.05721267625437139598 0.05732478060050541502 0.05739282452820665403 0.05741798967130506276 0.05740150414278783614 0.05734462621720465281 0.05724863001692569175 0.05711479285832212621 0.05694438387313766753 0.05673865351327854467 0.05649882356529124100 0.05622607733997037754 0.05592154976310411557 0.05558631717864411653 0.05522138679009753331 0.05482768581241928563 
0.05736017737154486262 0.05765829080765193931 0.05790665686832466991 0.05810621631548557736 0.05825805122516603679 0.05836335510292896961 0.05842340603432438079 0.05843954322540804991 0.05841314688535587107 0.05834562114095462326 0.05823837952223119563 0.05809283248739594702 0.05791037643598654500 0.05769238367173805393 0.05744019280969522856 0.05715509917151517794 0.05683834478157099440 0.05649110767254855031 0.05611449034424591947 0.05570950740437540655 
0.05846811552683504887 0.05876504087581172625 0.05901021435212380067 0.05920476225571331963 0.05934995722787827360 0.05944718255171999727 0.05949790128075382184 0.05950363031064698910 0.05946591903227304438 0.05938633193902688456 0.05926643444364849272 0.05910778113304391429 0.05891190571167460172 0.05868031192799189055 0.05841446483023634423 0.05811578175482402797 0.05778562251911621012 0.05742527838573320553 0.05703595950996213915 0.05661878080104656985 
0.05962874584048124399 0.05992354281663619942 0.06016439740864549385 0.06035266112736561994 0.06048983287891369215 0.06057751659531896565 0.06061738622632394796 0.06061115770415298476 0.06056056699406243277 0.06046735313923126687 0.06033324518029193478 0.06015995188945663652 0.05994915334967602927 0.05970249349831848601 0.05942157282843415350 0.05910794049842833103 0.05876308515433666113 0.05838842384130596419 0.05798528850882288255 0.05755490984637224444 
0.06084447345967822912 0.06113598714160643766 0.06137117133845642475 0.06155165196619006435 0.06167919656509190940 0.06175566472431831544 0.06178296932507020001 0.06176304728557859003 0.06169783810059241425 0.06158926844354370433 0.06143924124883133608 0.06124962789481465386 0.06102226229925437895 0.06075893588717184296 0.06046139248675351519 0.06013132225611848153 0.05977035375849614612 0.05938004331633110061 0.05896186083765127955 0.05851717149987135241 
0.06211795416563906103 0.06240476095165484877 0.06263264883738380029 0.06280357883384619921 0.06291963669094557954 0.06298297641179220752 0.06299577906405995353 0.06296022401249873335 0.06287846967918497842 0.06275264128551985565 0.06258482347667509993 0.06237705614171629165 0.06213133206535495501 0.06184959526436094313 0.06153373897528950642 0.06118560228079588520 0.06080696430719837592 0.06039953482787100564 0.05996494002557983816 0.05950470221182049130 
0.06345211622153476561 0.06373245366199008222 0.06395108422557779781 0.06411037784086529023 0.06421279495305197427 0.06426082516784500931 0.06425694650687863163 0.06420360002117148079 0.06410317531812886882 0.06395800354267563992 0.06377035523063301348 0.06354244113002043004 0.06327641455608826182 0.06297437412962754444 0.06263836586924764749 0.06227038358457715611 0.06187236636163043896 0.06144619166237483970 0.06099366222497659001 0.06051648466771059748 
0.06485017735468333322 0.06512185324919299301 0.06532885656207203240 0.06547405335098521739 0.06556034011255204574 0.06559058279965715443 0.06556758177443809676 0.06549405424717971713 0.06537262802948352880 0.06520584233642073846 0.06499615277316088402 0.06474593859164416709 0.06445751089935011779 0.06413312082881338083 0.06377496678749647319 0.06338519982663463892 0.06296592589237132165 0.06251920323502119237 0.06204703254424115411 0.06155133650986685523 
0.06631564931423568343 0.06657592541802652419 0.06676843542253203811 0.06689663888845148731 0.06696392934651382300 0.06697358414379349367 0.06692874354403685611 0.06683240716362576217 0.06668744021620479079 0.06649658500036295661 0.06626247493394574195 0.06598764956404513937 0.06567456962085467531 0.06532563149877936015 0.06494318062529014224 0.06452952304209355616 0.06408693414619912043 0.06361766284109762748 0.06312392820709998575 0.06260790409055923267 
0.06785231588044218776 0.06809776368614545161 0.06827232082157813631 0.06838013743377500953 0.06842515424125816814 0.06841108088496627992 0.06834140109429014120 0.06821939064708174016 0.06804814067134692945 0.06783058251488056911 0.06756951239821396005 0.06726761510973607028 0.06692748652124415332 0.06655165492015922835 0.06614260117279122109 0.06570277757025030918 0.06523462480923400419 0.06474058577607012810 0.06422311335250190101 0.06368466688160118183 


==> test/10/zz19z3.txt <==
0.21572065172969268065 0.21143462758380673905 0.20729848273780673851 0.20330850545830803089 0.19946115645898043756 0.19575309773360913268 0.19218119532638863745 0.18874250997767558213 0.18543428303245981792 0.18225392134036769165 0.17919898290574784450 0.17626716401524936129 0.17345628804814391954 0.17076429592367028953 0.16818923803089000368 0.16572926745063915055 0.16338263427917742998 0.16114768087953618148 0.15902283790921256657 0.15700662099665702032 
0.21700623834332288808 0.21270775994515020435 0.20855697270117609654 0.20455083005457075362 0.20068630960261135687 0.19696047068593017237 0.19337048337370155160 0.18991364063261853556 0.18658736108906265327 0.18338918684419025507 0.18031677893762240728 0.17736791192122280947 0.17454046833186268040 0.17183243346166557353 0.16924189060278546637 0.16676701682201805488 0.16440607925685502000 0.16215743189419107306 0.16001951278119969091 0.15799084161635751355 
0.21814116682008385939 0.21383320115229495495 0.20967081806717663417 0.20565153245618736366 0.20177278121096414720 0.19803199203379884263 0.19442662684986874999 0.19095420809003471607 0.18761233384698206006 0.18439868600970832357 0.18131103407932855354 0.17834723640015684443 0.17550523989641816924 0.17278307898834369127 0.17017887409656792808 0.16769082997779258259 0.16531723403203349432 0.16305645465917345538 0.16090693970503783250 0.15886721501527292788 
0.21912821007847518850 0.21481305977676903862 0.21064156595904823255 0.20661170049203772536 0.20272129075125905340 0.19896808938843249526 0.19534982390193991741 0.19186423103066949092 0.18850908019912257507 0.18528218926833217584 0.18218143496982666663 0.17920475970365778995 0.17635017586530965517 0.17361576849872323303 0.17099969681735013860 0.16850019496055099189 0.16611557223431253072 0.16384421300543131061 0.16168457636450528359 0.15963519563673894686 
0.21996980817081407400 0.21564926191725772298 0.21147068550020917121 0.20743241280165619633 0.20353259191360170699 0.19976925086673183452 0.19614034833878882247 0.19264381193158044980 0.18927756665050668450 0.18603955589467088827 0.18292775682798803616 0.17994019157933760500 0.17707493536243976151 0.17433012232388966911 0.17170394971355859570 0.16919468081274871563 0.16680064693923432606 0.16452024876373422257 0.16235195711081285008 0.16029431337226615617 
0.22066803857466246730 0.21634349422123883011 0.21215950132287497709 0.20811467330077623727 0.20420741323475949391 0.20043597382610436886 0.19679850665490286610 0.19329310170635702337 0.18991781857665301914 0.18667071083185668434 0.18354984486811695699 0.18055331442326430502 0.17767925168122192248 0.17492583572083675314 0.17229129890024599825 0.16977393163765075457 0.16737208594614169654 0.16508417799945857007 0.16290868994274573800 0.16084417111353846441 
0.22122461186363709396 0.21689717507016029185 0.21270915226927541997 0.20865936584381439278 0.20474641389855563478 0.20096872454802333641 0.19732460274836111092 0.19381226966229142539 0.19042989511789171209 0.18717562398798592849 0.18404759738935894120 0.18104396956438087440 0.17816292121834662043 0.17540266997798920068 0.17276147852893783408 0.17023766089146671887 0.16782958720822313547 0.16553568734521253991 0.16335445354717301192 0.16128444233900410265 
0.22164087855599468035 0.21731144192648962910 0.21312056684025196263 0.20906722390665030686 0.20515015196762545480 0.20136790771907242537 0.19771891012822687128 0.19420147907655552211 0.19081386824463636431 0.18755429261283618203 0.18442095113695208819 0.18141204522655385301 0.17852579364979459520 0.17576044444383567833 0.17311428434604961279 0.17058564619105531790 0.16817291465007144780 0.16587453062599577525 0.16368899456172972262 0.16161486887088624687 
0.22191783948091634016 0.21758714723955169257 0.21339444925859249458 0.20933881097490925072 0.20541906234622356320 0.20163384423241406673 0.19798165096891853776 0.19446086827106795480 0.19106980617126212429 0.18780672708177029162 0.18466986931905918223 0.18165746655508799301 0.17876776371044214575 0.17599902980150947118 0.17334956822036959312 0.17081772487663349214 0.16840189457501167358 0.16610052594696961270 0.16391212520286363441 0.16183525892407507607 
0.22205615565741529394 0.21772485829220802889 0.21353127197965712791 0.20947450838817055496 0.20555344220994517523 0.20176675589544149081 0.19811298124396509168 0.19459053686753555179 0.19119776108757374766 0.18793294022392353915 0.18479433250242657816 0.18178018796429695758 0.17888876483537641260 0.17611834283139055080 0.17346723385728582412 0.17093379052009713415 0.16851641282637208619 0.16621355338400733981 0.16402372137868026503 0.16194548554916987637 
0.22205615565741537720 0.21772485829220819542 0.21353127197965721118 0.20947450838817055496 0.20555344220994520299 0.20176675589544146305 0.19811298124396503617 0.19459053686753544077 0.19119776108757369215 0.18793294022392353915 0.18479433250242655040 0.18178018796429698534 0.17888876483537652362 0.17611834283139055080 0.17346723385728576861 0.17093379052009710639 0.16851641282637205843 0.16621355338400742307 0.16402372137868040380 0.16194548554916993188 
0.22191783948091670098 0.21758714723955197012 0.21339444925859271662 0.20933881097490930623 0.20541906234622350769 0.20163384423241398347 0.19798165096891845449 0.19446086827106787154 0.19106980617126201327 0.18780672708177023611 0.18466986931905929326 0.18165746655508810403 0.17876776371044222902 0.17599902980150966547 0.17334956822036984292 0.17081772487663360316 0.16840189457501172909 0.16610052594696972372 0.16391212520286385645 0.16183525892407538138 
0.22164087855599545751 0.21731144192649018421 0.21312056684025237896 0.20906722390665058442 0.20515015196762567684 0.20136790771907256414 0.19771891012822689904 0.19420147907655557762 0.19081386824463639207 0.18755429261283634856 0.18442095113695225472 0.18141204522655413056 0.17852579364979487275 0.17576044444383606691 0.17311428434604997362 0.17058564619105562321 0.16817291465007164208 0.16587453062599596953 0.16368899456172977813 0.16161486887088638564 
0.22122461186363825969 0.21689717507016106901 0.21270915226927603059 0.20865936584381486463 0.20474641389855607887 0.20096872454802353070 0.19732460274836111092 0.19381226966229136988 0.19042989511789173984 0.18717562398798603951 0.18404759738935919100 0.18104396956438115196 0.17816292121834695350 0.17540266997798956150 0.17276147852893816714 0.17023766089146699643 0.16782958720822327425 0.16553568734521270644 0.16335445354717303967 0.16128444233900415816 
0.22066803857466427141 0.21634349422124035667 0.21215950132287605956 0.20811467330077723648 0.20420741323476018780 0.20043597382610481294 0.19679850665490306039 0.19329310170635707888 0.18991781857665307465 0.18667071083185679536 0.18354984486811709576 0.18055331442326452707 0.17767925168122208901 0.17492583572083697518 0.17229129890024630356 0.16977393163765103212 0.16737208594614180757 0.16508417799945859783 0.16290868994274571024 0.16084417111353854768 
0.21996980817081657200 0.21564926191725974913 0.21147068550021078104 0.20743241280165752860 0.20353259191360262292 0.19976925086673250065 0.19614034833878921105 0.19264381193158072736 0.18927756665050693430 0.18603955589467102705 0.18292775682798806391 0.17994019157933760500 0.17707493536243990029 0.17433012232388980789 0.17170394971355890101 0.16919468081274896543 0.16680064693923449259 0.16452024876373427809 0.16235195711081279457 0.16029431337226598964 
0.21912821007847804733 0.21481305977677134234 0.21064156595905006442 0.20661170049203919641 0.20272129075126021913 0.19896808938843332792 0.19534982390194050028 0.19186423103066982399 0.18850908019912285263 0.18528218926833225910 0.18218143496982674989 0.17920475970365792873 0.17635017586530998823 0.17361576849872353834 0.17099969681735049942 0.16850019496055121393 0.16611557223431272501 0.16384421300543150490 0.16168457636450528359 0.15963519563673894686 
0.21814116682008727333 0.21383320115229781377 0.20967081806717896564 0.20565153245618922329 0.20177278121096572927 0.19803199203380003612 0.19442662684986961041 0.19095420809003540996 0.18761233384698253190 0.18439868600970849011 0.18131103407932872007 0.17834723640015714974 0.17550523989641853007 0.17278307898834407985 0.17017887409656837217 0.16769082997779286015 0.16531723403203354983 0.16305645465917348313 0.16090693970503780474 0.15886721501527290012 
0.21700623834332669060 0.21270775994515336849 0.20855697270117876108 0.20455083005457289080 0.20068630960261324425 0.19696047068593161566 0.19337048337370257856 0.18991364063261947925 0.18658736108906340267 0.18338918684419081018 0.18031677893762287912 0.17736791192122325356 0.17454046833186301346 0.17183243346166587884 0.16924189060278571617 0.16676701682201833243 0.16440607925685524204 0.16215743189419132286 0.16001951278119985744 0.15799084161635748580 
0.21572065172969692726 0.21143462758381026401 0.20729848273780990264 0.20330850545831061216 0.19946115645898263025 0.19575309773361088128 0.19218119532638996971 0.18874250997767663685 0.18543428303246062283 0.18225392134036849656 0.17919898290574870492 0.17626716401525008293 0.17345628804814447466 0.17076429592367084465 0.16818923803089047553 0.16572926745063945586 0.16338263427917787407 0.16114768087953654230 0.15902283790921278861 0.15700662099665707583 


==> test/10/zz19z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz1z0.txt <==
0.10043490054840793768 0.10157738191986286080 0.10275791353160201869 0.10397684709328015862 0.10523452941330892207 0.10653130078697686800 0.10786749312761478858 0.10924342783571061588 0.11065941340351330424 0.11211574275648986121 0.11361269033816773222 0.11515050895151929256 0.11672942637817036726 0.11834964180629459207 0.12001132210890751162 0.12171459802604830958 0.12345956031649187035 0.12524625595642002729 0.12707468447295652836 0.12894479450855800273 
0.10039720555739500840 0.10153933167957866768 0.10271951158166298113 0.10393809833492961836 0.10519544035966969797 0.10649187982000693498 0.10782775076015688187 0.10920337697600371318 0.11061906961833950502 0.11207512452778857492 0.11357181930649400126 0.11510941013821975043 0.11668812837669721716 0.11830817693180589734 0.11996972649437968872 0.12167291165274547737 0.12341782696700727417 0.12520452307981166928 0.12703300295389149954 0.12890321833590126510 
0.10032181315458046922 0.10146322765939382038 0.10264270278054175856 0.10386059430510551083 0.10511725387043331648 0.10641302737322416716 0.10774825311700209074 0.10912325968980784996 0.11053836356605242774 0.11199386642983098772 0.11349005222180004460 0.11502718391816861565 0.11660550005859268707 0.11822521104985211915 0.11988649528405985467 0.12158949512354672029 0.12333431281898007970 0.12512100644192805654 0.12694958592689647991 0.12882000932947729188 
0.10020871873367449834 0.10134906302287434443 0.10252747757600473577 0.10374432223451726665 0.10499995344373383444 0.10629472268545434033 0.10762897464481953336 0.10900304510017309878 0.11041725852623125725 0.11187192540368288973 0.11336733923270651825 0.11490377325406195275 0.11648147688965294899 0.11810067192495014854 0.11976154846846084889 0.12146426073840167759 0.12320892274343828166 0.12499560394202417768 0.12682432498228929374 0.12869505363997696401 
0.10005791597297429563 0.10119682812242426773 0.10237382226608560121 0.10358926361322508269 0.10484351498453022000 0.10613693528004003452 0.10746987767664845093 0.10884268753983372680 0.11025570003501665439 0.11170923742596267081 0.11320360605128118592 0.11473909297571965871 0.11631596232100709087 0.11793445129183473263 0.11959476592643179804 0.12129707661816066522 0.12304151347434716390 0.12482816160044117593 0.12665705642025959499 0.12852817916450842706 
0.09986939753914282625 0.10100651122776280189 0.10218171975268834639 0.10339539496776722904 0.10464790760112184509 0.10593962577352723786 0.10727091324190057842 0.10864212734749685574 0.11005361664803897659 0.11150571821386995319 0.11299875457073575713 0.11453303027652818324 0.11610882812682087051 0.11772640499494986532 0.11938598732727076501 0.12108776633346216012 0.12283189293534851894 0.12461847256513385040 0.12644755993379938608 0.12831915392036175039 
0.09964315602267652394 0.10077809949679597534 0.10195115054913776731 0.10316268890403347547 0.10441309467866252692 0.10570274697104635464 0.10703202216992982465 0.10840129196021403013 0.10981092099577249854 0.11126126421074250539 0.11275266374126398372 0.11428544543283628010 0.11585991491479817606 0.11747635323387303763 0.11913501205423941698 0.12083610845306876069 0.12257981936845095683 0.12436627579094625129 0.12619555682944244568 0.12806768382385241845 
0.09937918510176817211 0.10051158018760668333 0.10168209404303313326 0.10289111542056642024 0.10413903523844840471 0.10542624526206581526 0.10675313650655837705 0.10812009732765677505 0.10952751116409456533 0.11097575389206357221 0.11246519075074137839 0.11399617279875465248 0.11556903286566223843 0.11718408097150476155 0.11884159920274507682 0.12054183605612245334 0.12228500029444018538 0.12407125440075776612 0.12590070776917169915 0.12777340982858273466 
0.09907748092944461404 0.10020694210882952202 0.10137453001482159276 0.10258064349675073690 0.10382568559249907847 0.10511006233221012462 0.10643418126658103773 0.10779844967976011383 0.10920327244088531837 0.11064904944267592302 0.11213617257088345780 0.11366502214577885177 0.11523596277759121098 0.11684933858373852678 0.11850546772911374482 0.12020463627423547126 0.12194709135242953746 0.12373303374847291480 0.12556261001790383625 0.12743590436629440021 
0.09873804373638546406 0.09986417730344511468 0.10102844041067288172 0.10223124295911571735 0.10347300130258688111 0.10475413720769441439 0.10607507654779536888 0.10743624768391761559 0.10883807947701079621 0.11028099886687152409 0.11176542794433759476 0.11329178043588622460 0.11486045751518528246 0.11647184285674463955 0.11812629685573616811 0.11982414995927626045 0.12156569509256968942 0.12335117922280061653 0.12518079418767627531 0.12705466702387374633 
0.09836087963860341843 0.09948328295789266029 0.10064381136530914373 0.10184288662645234191 0.10308093945103846689 0.10435840864818536622 0.10567574003298846330 0.10703338503110419733 0.10843179891636887946 0.10987143860346182400 0.11135275990370926968 0.11287621413824325267 0.11444224399051908247 0.11605127847231856697 0.11770372687781008314 0.11939997161456372687 0.12114035983577235711 0.12292519386248353108 0.12475472048612699927 0.12662911938441831494 
0.09794600263510891414 0.09906426352421296433 0.10022063546621870489 0.10141555273034605356 0.10264946122692926445 0.10392281790102007866 0.10523608990486885140 0.10658975349114185871 0.10798429255389882520 0.10942019672689762277 0.11089795892879426853 0.11241807222285843393 0.11398102583632935270 0.11558730016420064313 0.11723736056862196775 0.11893164978539615129 0.12067057877347255046 0.12245451590523398488 0.12428377450992968145 0.12615859896328907030 
0.09749343677577466949 0.09860713303763170290 0.09975891424500672733 0.10094922760178388910 0.10217853482531252807 0.10344731182409663828 0.10475604819432508819 0.10610524647469579684 0.10749542108118700923 0.10892709682143533745 0.11040080686171184488 0.11191708998806688957 0.11347648696773915411 0.11507953577953264346 0.11672676544708093793 0.11841868818492636006 0.12015578956748768080 0.12193851647505006552 0.12376726268506864359 0.12564235219079677996 
0.09700321847386744745 0.09811191760553220065 0.09925866087439262631 0.10044390860647030295 0.10166813864844018167 0.10293184637572876106 0.10423554457363910786 0.10557976313212900921 0.10696504847471786925 0.10839196261594487292 0.10986108170855085620 0.11137299389995820864 0.11292829626702782786 0.11452759053910968601 0.11617147725524275270 0.11786054793974072574 0.11959537483650184431 0.12137649774240989731 0.12320440756449799191 0.12507952644866107694 
0.09647539893126058641 0.09757865803623709533 0.09871990304056126042 0.09989960730126440369 0.10111826478624930115 0.10237639045673903315 0.10367452059237358686 0.10501321300546324899 0.10639304706961064118 0.10781462345907538714 0.10927856345658842896 0.11078550763618712216 0.11233611366130430431 0.11393105285463539511 0.11557100509503975827 0.11725665148229202916 0.11898866409636894848 0.12076769209358946544 0.12259434338185234981 0.12446916128961191261 
0.09591004663737373592 0.09700741256759433384 0.09814268595035094411 0.09931635277177661147 0.10052892273855372485 0.10178093007260451131 0.10307293433365292967 0.10440552122773981425 0.10577930333918610095 0.10719492069415766100 0.10865304102254016994 0.11015435952689758836 0.11169959788736678885 0.11328950212308779022 0.11492483878798868957 0.11660638879801854539 0.11833493797309262152 0.12011126315372672169 0.12193611257970989048 0.12381017921801357184 
0.09530724989574466954 0.09639825964641561551 0.09752707542147159847 0.09869419509693735937 0.09990014332358448934 0.10114547276147231591 0.10243076544189383403 0.10375663423265710228 0.10512372436523630126 0.10653271495582895823 0.10798432041251720959 0.10947929156149616148 0.11101841623817756965 0.11260251896236044000 0.11423245913580855337 0.11590912694870089683 0.11763343584425638155 0.11940630996851503420 0.12122866456524700185 0.12310137689403395644 
0.09466711932527802076 0.09575130070085180467 0.09687316099218262755 0.09803320887091669655 0.09923198269737457111 0.10047005220780631796 0.10174802043979289112 0.10306652589575823753 0.10442624493327308521 0.10582789435140461942 0.10727223411020357646 0.10876007006839223668 0.11029225654148679114 0.11186969835236786064 0.11349335184418403444 0.11516422401671994047 0.11688336848671694590 0.11865187631082992070 0.12047085881872908464 0.12234141854351382461 
0.09398979027720233415 0.09506666283953082996 0.09618105897549028560 0.09733349669717218655 0.09852452638719082223 0.09975473293258561858 0.10102473821371300844 0.10233520397730977436 0.10368683512069311325 0.10508038340631295493 0.10651665160850028180 0.10799649806038243149 0.10952084150700955312 0.11109066606144013534 0.11270702587183989429 0.11437104878727778756 0.11608393777506151312 0.11784696796935861807 0.11966147585532561914 0.12152883505685811716 
0.09327542510426010958 0.09434450140457879830 0.09545091537307541507 0.09659519255509105284 0.09777789322163089880 0.09899961492163213139 0.10026099550516376357 0.10156271667907480760 0.10290550816587656913 0.10429015254465359708 0.10571749085710209493 0.10718842905762780704 0.10870394536472884062 0.11026509851454299738 0.11187303679445741167 0.11352900748548984400 0.11523436585689271483 0.11699058193621737767 0.11879924157635665671 0.12066203530040781056 


==> test/10/zz1z1.txt <==
0.29060410323221980144 0.29239660745774992412 0.29398433536673485023 0.29536672981934658511 0.29654344211566818768 0.29751431986513837691 0.29827939418952614803 0.29883886664850012327 0.29919309624187329089 0.29934258679687336668 0.29928797499647630254 0.29903001924959926594 0.29856958954872631073 0.29790765840755151217 0.29704529292205533730 0.29598364795415038619 0.29472396039838449910 0.29326754445973068908 0.29161578784471159365 0.28977014874948986423 
0.29080810291386050004 0.29260138377429512069 0.29418966882310809696 0.29557241197563660640 0.29674927666251982306 0.29772012329022085053 0.29848499605493994391 0.29904410951410081987 0.29939783528024632719 0.29954668915227061765 0.29949131894295633050 0.29923249320359518455 0.29877109098902820961 0.29810809275187288847 0.29724457240446411355 0.29618169054201110013 0.29492068878127236653 0.29346288513609591897 0.29180967032491422763 0.28996250488619895735 
0.29121633134237367990 0.29301115590246218368 0.29460054417576603258 0.29598397259757169842 0.29716112926855331455 0.29813190057828509172 0.29889635722591190170 0.29945474007271688510 0.29980744621274052486 0.29995501558900677930 0.29989811841948327276 0.29963754363279715420 0.29917418845191839916 0.29850904920644788509 0.29764321340191696175 0.29657785302815747874 0.29531421904859805894 0.29385363697846655917 0.29219750343265077364 0.29034728350388361306 
0.29182924852128389048 0.29362636431741384602 0.29521737937992204026 0.29660180497033061808 0.29777936723583681156 0.29874999252845424458 0.29951379219770590812 0.30007104733811390540 0.30042219390899171927 0.30056780857153242437 0.30050859551317266050 0.30024537445619181586 0.29977906997940051426 0.29911070222008367958 0.29824137896859848063 0.29717228912010396069 0.29590469740649610886 0.29443994029652187372 0.29277942292333913876 0.29092461687701060002 
0.29264754918386270965 0.29444767346598749169 0.29604080405617788641 0.29742650066799186659 0.29860454217600890248 0.29957491010198955550 0.30033777169834324772 0.30089346317304144218 0.30124247351357996694 0.30138542927495820534 0.30132308060548307349 0.30105628869939704551 0.30058601478940832896 0.29991331072588778284 0.29903931113228920946 0.29796522707716355249 0.29669234116076037555 0.29522200387778585462 0.29355563108717352971 0.29169470239528416666 
0.29367216859428679765 0.29547597630649524714 0.29707166271081031361 0.29845885146945000388 0.29963739069821693217 0.30060733400515199376 0.30136892132063614058 0.30192256014212892623 0.30226880769732877852 0.30240835440923719002 0.30234200893440399405 0.30207068494650440860 0.30159538975294758467 0.30091721476176952477 0.30003732775750685535 0.29895696689550110836 0.29767743628159609726 0.29620010296668775052 0.29452639515228468126 0.29265780137476221645 
0.29490429049679711682 0.29671240045489671866 0.29831101901111806152 0.29969985180078062559 0.30087883514225643999 0.30184811389976490270 0.30260801943692083871 0.30315904837750901057 0.30350184272436919741 0.30363717173025828178 0.30356591577639208124 0.30328905239926839954 0.30280764451410813187 0.30212283081073576518 0.30123581824046813393 0.30014787646573809488 0.29886033410343498806 0.29737457655508425791 0.29569204518051572794 0.29381423753714319691 
0.29634535739879125371 0.29815831600517628264 0.29976016107798397758 0.30115070158029827452 0.30232998417026335503 0.30329826701473017181 0.30405599414977291239 0.30460377120661713546 0.30494234309238066327 0.30507257401103488048 0.30499543004163753857 0.30471196436006892094 0.30422330509348000094 0.30353064572659721465 0.30263523792789187583 0.30153838662354809363 0.30024144711132111363 0.29874582396969828757 0.29705297147755055365 0.29516439521605303264 
0.29799708342027630970 0.29981534508903334713 0.30142060771534329167 0.30281280927216508436 0.30399213294376903338 0.30495897583911957263 0.30571391894082333707 0.30625769920680590008 0.30659118442750149525 0.30671535117986287178 0.30663126601905454915 0.30634006990588974473 0.30584296577314540322 0.30514120907428082807 0.30423610112095439417 0.30312898498924073509 0.30182124374860269667 0.30031430073483750265 0.29860962154393527745 0.29670871736764364845 
0.29986146998302704025 0.30168537321533717144 0.30329411542219092413 0.30468779484924929379 0.30586676249352801049 0.30683158445715563722 0.30758300656759446357 0.30812192225228229869 0.30844934423095660136 0.30856638026186100632 0.30847421294882826359 0.30817408347129049417 0.30766727901893142771 0.30695512367642718843 0.30603897249240430423 0.30492020846385803345 0.30360024215901193489 0.30208051367711380442 0.30036249659570940507 0.29844770348230958978 
0.30194082463864135857 0.30377056236709759629 0.30538268590883393960 0.30677749220911293415 0.30795553772393785552 0.30891759292838050222 0.30966460062011719190 0.31019763900377200772 0.31051788998218221582 0.31062661268779606649 0.31052512204310739330 0.31021477201151281822 0.30969694315486251401 0.30897303412009197165 0.30804445670837771187 0.30691263421477515960 0.30557900274647337158 0.30404501521889626403 0.30231214767947883759 0.30038190751290344549 
0.30423778332666390201 0.30607336570557824862 0.30768857363693469242 0.30908395035443081422 0.31026030326472986420 0.31121864891231132422 0.31196016398072157205 0.31248614316050637996 0.31279796400620468733 0.31289705846403331746 0.31278489052429231387 0.31246293937679087138 0.31193268746891433807 0.31119561294070102742 0.31025318600623957854 0.30910686894039152151 0.30775811939321007227 0.30620839677251915356 0.30445917139040612476 0.30251193594802139319 
0.30675533627597983966 0.30859654349161669273 0.31021429257889554520 0.31160943230694582162 0.31278307606823940734 0.31373653547541269226 0.31447126322995172520 0.31498880565132758580 0.31529076441809711362 0.31537876663783942499 0.31525444221323783989 0.31491940750244379332 0.31437525440330305049 0.31362354416755788833 0.31266580543548760929 0.31150353614734144214 0.31013820911345646447 0.30857128108756348706 0.30680420516160472610 0.30483844615786265253 
0.30949685754644379321 0.31134317940601285990 0.31296262088008480751 0.31435641022621779728 0.31552603322586908474 0.31647315369114825678 0.31719954781234466212 0.31770705179675484686 0.31799752137701614574 0.31807280145598887389 0.31793470418837577185 0.31758499401644418869 0.31702537847429634876 0.31625750389073947755 0.31528295542081158365 0.31410326110003050637 0.31271989982571074540 0.31113431330267388164 0.30934792201058652905 0.30736214510764042762 
0.31246613772526249386 0.31431669570590597962 0.31593660130921336071 0.31732755449197108666 0.31849149291787109961 0.31943049825096658800 0.32014672253152381964 0.32064233234633121583 0.32091946783722402614 0.32098021362072431950 0.32082657906783229596 0.32046048590066006367 0.31988376158669878935 0.31909813750029158985 0.31810525125698924098 0.31690665300625808776 0.31550381578668190707 0.31389815028683404341 0.31209102447042674777 0.31008378843713102491 
0.31566741830555916648 0.31752086438313537053 0.31913953415889179110 0.32052571351458164495 0.32168188570267830517 0.32261062386332317597 0.32331451171645253506 0.32379608721982233721 0.32405780400482442349 0.32410200612185230407 0.32393091256156869573 0.32354660893166498070 0.32295104447154698857 0.32214603326673851846 0.32113325910059503654 0.31991428388133019700 0.31849056002792552889 0.31686344758755369266 0.31503423714715544923 0.31300417968429172788 
0.31910542434312472171 0.32095980936218415636 0.32257495742863689925 0.32395387970478511930 0.32509971251493768873 0.32601559978319538669 0.32670461325114069639 0.32716970081168172957 0.32741365484039908207 0.32743909430029199958 0.32724845612492531322 0.32684399279288434137 0.32622777410108605434 0.32540169199452084747 0.32436746799732196767 0.32312666339054268994 0.32168069285613626329 0.32003084288829986015 0.31817829684635012821 0.31612416897480388744 
0.32278538831569164591 0.32463799129383985598 0.32624660648868697432 0.32761513536098418875 0.32874748486909199929 0.32964744950337993012 0.33031864069323263466 0.33076444793536402544 0.33098802024479834216 0.33099226011399102143 0.33077982484495621618 0.33035313201386096171 0.32971436714539148483 0.32886549261293640534 0.32780825750362913018 0.32654420882738177667 0.32507470511777669664 0.32340093426315913439 0.32152393837514087194 0.31944464960720780899 
0.32671305131041183945 0.32856016100879670283 0.33015834187128667576 0.33151257038137232902 0.33262764209706641161 0.33350807266799947781 0.33415805208304522056 0.33458142999174306231 0.33478171808943918419 0.33476210106591763882 0.33452545112704784591 0.33407434327221163795 0.33341106985368301752 0.33253765380820393682 0.33145586057687659309 0.33016720929757881198 0.32867298452442939016 0.32697425067141888677 0.32507187278384724882 0.32296654928618478975 
0.33089461550917870225 0.33273125955964821809 0.33431402960629014176 0.33564916219615242854 0.33674244046980184031 0.33759914698850607140 0.33822406497920581847 0.33862150185912381906 0.33879532105529730490 0.33874897493319239272 0.33848553532510577968 0.33800772009425461562 0.33731791518892562109 0.33641819218931923174 0.33531032169809388277 0.33399578326162748798 0.33247577301094344282 0.33075121111423994025 0.32882275280264405826 0.32669080973442321536 


==> test/10/zz1z2.txt <==
0.51577917803776307526 0.50829873789530699568 0.50098502382911225261 0.49383824126935177423 0.48685839210753051320 0.48004528843892124712 0.47339856722842438286 0.46691770551588335225 0.46060203580923597677 0.45445076135578771348 0.44846297102903548426 0.44263765361708945489 0.43697371134584001018 0.43146997251341900892 0.42612520315083096678 0.42093811765612376696 0.41590738837597457378 0.41103165412922876287 0.40630952768224043448 0.40173960219638976676 
0.51561287334713512553 0.50813201181904588122 0.50081809232267804344 0.49367130787141261239 0.48669164661431840724 0.47987890598080906734 0.47323270773046854920 0.46675251350998958610 0.46043764055603692009 0.45428727722909190145 0.44830049811422922890 0.44247627847639287024 0.43681350790701134468 0.43131100304358632735 0.42596751928295006895 0.42078176144156564931 0.41575239334257102497 0.41087804632947144690 0.40615732672110238521 0.40158882223233699493 
0.51528003732143634608 0.50779834371106391533 0.50048402577114159406 0.49333725127930172505 0.48635798049752115846 0.47954598113952728866 0.47290084420265121601 0.46642200023756963390 0.46010873567583016053 0.45396020889031385437 0.44797546572239671514 0.44215345426724250721 0.43649303876222556031 0.43099301247096499790 0.42565210949581694377 0.42046901548461790288 0.41544237722327242990 0.41057081112498439168 0.40585291064036094211 0.40128725262107722838 
0.51478021456343225903 0.50729729993263172894 0.49998241577152258142 0.49283569097713098017 0.48585704295693732391 0.47904619387712782386 0.47240268770303994739 0.46592590756180696232 0.45961509301939984518 0.45346935693393652933 0.44748770161780104804 0.44166903410795499418 0.43601218040368366902 0.43051589858223160423 0.42517889074473480537 0.41999981377781703262 0.41497728894091667762 0.41010991030683335845 0.40539625209427987418 0.40083487493744984764 
0.51411271666155400339 0.50662822568450871508 0.49931264640518607800 0.49216605390076223481 0.48518830647596916661 0.47837906370900712405 0.47173780517057345429 0.46526384928721847833 0.45895637190602578404 0.45281442420823048156 0.44683694970691617554 0.44102280014309297451 0.43537075016232257285 0.42987951070954377730 0.42454774112307364087 0.41937405994099835604 0.41435705445574361194 0.40949528906715265686 0.40478731249247562607 0.40023166389464498449 
0.51327661568496241173 0.50579023973866266140 0.49847389026395139133 0.49132757174476221484 0.48435106533716976163 0.47754394931235788491 0.47090561998302848945 0.46443531251046810127 0.45813212110925438658 0.45199501828604332632 0.44602287285853964294 0.44021446659517676769 0.43456850939296959302 0.42908365297054684717 0.42375850309701662555 0.41859163040735958283 0.41358157987390697929 0.40872687901355864160 0.40402604491382471119 0.39947759015931350035 
0.51227073529891864467 0.50478222732122857153 0.49746510316719472211 0.49031927747716491650 0.48334443381558900299 0.47654004822022549837 0.46990541293871473938 0.46343965966237066212 0.45714178173448033471 0.45101065496814984890 0.44504505684602352344 0.43924368398610419417 0.43360516784383168476 0.42812808868265739282 0.42281098788708704195 0.41765237871751648147 0.41265075561896613632 0.40780460219935016353 0.40311239798995091022 0.39857262409344229592 
0.51109363931783224899 0.50360283108013770281 0.49628501760643306540 0.48914000118111433668 0.48216734422779589098 0.47536639681424047721 0.46873632388923397452 0.46227613146581963965 0.45598469119814671879 0.44986076300605193357 0.44390301557130013022 0.43811004465938457875 0.43248038931359511494 0.42701254602916383085 0.42170498105115744591 0.41655614095665294272 0.41156446168509075445 0.40672837617492441087 0.40204632075318685880 0.39751674040980200520 
0.50974361746867025147 0.50225044007505770249 0.49493213499728511140 0.48778836541306347385 0.48081854510023996907 0.47402187091970704458 0.46739735433816104182 0.46094385111352709217 0.45466008858623480071 0.44854469028661136942 0.44259619777374109573 0.43681308976653898668 0.43119379872199981030 0.42573672506924548076 0.42044024933172569058 0.41530274237284653394 0.41032257398981936136 0.40549812006207008874 0.40082776843807005340 0.39630992372049994588 
0.50821866809897797701 0.50072317675413768878 0.49340471689458575977 0.48626278037361397866 0.47929659984039318932 0.47250518742618646817 0.46588737143017516784 0.45944183006389377466 0.45316712174665441104 0.44706171178041820280 0.44112399547051356352 0.43535231791103129462 0.42974499073862015841 0.42430030619409370152 0.41901654883365374582 0.41389200521318886272 0.40892497183927040139 0.40411376164546636280 0.39945670921652365326 0.39495217494825468618 
0.50651647754114637046 0.49901888194792981546 0.49170077545330620472 0.48456143934641360271 0.47759988646153189729 0.47081490751447119258 0.46420511389246005285 0.45776897596521792799 0.45150485655607158764 0.44541103961789396681 0.43948575441686388299 0.43372719566845296946 0.42813354012735560516 0.42270296013485531006 0.41743363459560695050 0.41232375780698476975 0.40737154650860674110 0.40257524546400141885 0.39793313183430384372 0.39344351855711601207 
0.50463439585661773457 0.49713509804312899787 0.48981806362429625157 0.48268231509720227468 0.47572659914484943799 0.46894944227770657408 0.46234920065997575644 0.45592410334844657438 0.44967228889452048879 0.44359183571822241587 0.43768078691059475460 0.43193717021856065097 0.42635901396749475989 0.42094435962236564919 0.41569127160693430945 0.41059784491053646915 0.40566221092416998584 0.40088254186762839471 0.39625705409957384662 0.39178401054312683716 
0.50256940876663547257 0.49506905074367191233 0.48775406590354752900 0.48062315827324941786 0.47367475274295683940 0.46690706179152896560 0.46031814312129060163 0.45390594787407301247 0.44766835995534132175 0.44160322744987939858 0.43570838728873267920 0.42998168432769995340 0.42442098590169707872 0.41902419278017771775 0.41378924729922789139 0.40871413930405670056 0.40379691040990883799 0.39903565698276788343 0.39442853215323608884 0.38997374710577764612 
0.50031810579807911576 0.49281763026137526129 0.48550599097297253426 0.47838149934929147244 0.47144219176219948064 0.46468590902416151422 0.45811036215958395035 0.45171318507121277497 0.44549197560289149900 0.43944432683722078892 0.43356785046675688777 0.42786019390180984878 0.42231905253141638346 0.41694217829742008519 0.41172738550574272676 0.40667255459655399230 0.40177563442864100418 0.39703464350029810115 0.39244767042482481267 0.38801287389813499118 
0.49787664516186735941 0.49037737353077726077 0.48307076837767537469 0.47595465638874462355 0.46902660593238876263 0.46228402038333327173 0.45572421142167096608 0.44934445464830286010 0.44314203054779155444 0.43711425382935542583 0.43125849383926351255 0.42557218828136555988 0.42005285202473818806 0.41469808237234295767 0.40950556182976921571 0.40447305914777603730 0.39959842920780247466 0.39487961216495770511 0.39031463214762973646 0.38590159572769333618 
0.49524071687545745402 0.48774445032219082563 0.48044505261820769082 0.47333975189562221830 0.46642555519527784114 0.45969935515511201052 0.45315800849546389317 0.44679839155253603389 0.44061743811061665488 0.43461216409314595843 0.42877968277957573262 0.42311721335965085666 0.41762208491382801778 0.41229173733744389763 0.40712372029321491906 0.40211569095697746734 0.39726541108983565165 0.39257074380410089676 0.38802965027304325840 0.38364018655213061315 
0.49240550757952100680 0.48491465826432095243 0.47762523987734223363 0.47053374338025860668 0.46363650779798870616 0.45692983654637320257 0.45041007585253622914 0.44407366495576117149 0.43791716624899296173 0.43193728165303613142 0.42613085982624304693 0.42049489746383383881 0.41502653693347946184 0.40972306177039008457 0.40458189104866898456 0.39960057329708359442 0.39477678039046193437 0.39010830168856697187 0.38559303858831178724 0.38122899958559824940 
0.48936567417742132813 0.48188343527822985468 0.47460750524658246174 0.46753347395008104659 0.46065689607004506323 0.45397340737985547587 0.44747879341254614971 0.44116902616897857303 0.43504028027655800015 0.42908893644376233656 0.42331157740852665139 0.41770497973596204533 0.41226610358586518457 0.40699208176196793874 0.40188020883398656302 0.39692793079222588037 0.39213283548636129749 0.38749264397139299154 0.38300520280603872481 0.37866847730371400171 
0.48611534023077695998 0.47864590342459445438 0.47138787188067582390 0.46433575110343805470 0.45748419515225552390 0.45082810349045765452 0.44436266424881376569 0.43808336603104841567 0.43198599224449818479 0.42606660643692861878 0.42032153362813973185 0.41474734048562228450 0.40934081591205184747 0.40409895285762909012 0.39901893173308433660 0.39409810555147151145 0.38933398679136443921 0.38472423590460497200 0.38026665136073650730 0.37595916111139293658 
0.48264814120495297400 0.47519696630869523446 0.46796232774808749211 0.46093746343073999094 0.45411602994508104558 0.44749214718090518650 0.44106039406120295387 0.43481578146190313916 0.42875371623345731598 0.42286996343131411091 0.41716061018148120620 0.41162203266633501375 0.40625086671909138580 0.40104398202341129398 0.39599845968925007078 0.39111157288921133413 0.38638077022301958729 0.38180366149492589445 0.37737800562090911827 0.37310170041960466492 


==> test/10/zz1z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz1z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz20z0.txt <==
0.04154491932795934678 0.04163358827834150871 0.04166973950197373766 0.04165718498509831530 0.04159956787888151319 0.04150034447333983412 0.04136278989132542716 0.04119001521334184762 0.04098498951505583771 0.04075056353218741573 0.04048949341552109116 0.04020446395344590140 0.03989811108750593305 0.03957304371719682495 0.03923186476116777982 0.03887719120787735960 0.03851167236056157739 0.03813800445647057974 0.03775893794470327330 0.03737727032912412095 
0.04053093863320425538 0.04063595469292849427 0.04069121576973311338 0.04069992428144821733 0.04066523886871908217 0.04059023118990352785 0.04047786853540043944 0.04033101180665658869 0.04015242226008190751 0.03994477301342855280 0.03971066294701162264 0.03945263160792313040 0.03917317426388699370 0.03887475649014498352 0.03855982767140283402 0.03823083256430209048 0.03789021953919963215 0.03754044318830294935 0.03718395748200663958 0.03682319340953293246 
0.03956987458170246885 0.03968807609043503021 0.03975924460258199733 0.03978605750224235849 0.03977123212464307028 0.03971747288215476263 0.03962744125371618631 0.03950374121780223652 0.03934891470518663698 0.03916544331443325838 0.03895575375117367456 0.03872222526734801079 0.03846719786997390700 0.03819298030809326061 0.03790185686999641285 0.03759609183872852228 0.03727793004363186974 0.03694959127553502226 0.03661325538548740322 0.03627103373689054971 
0.03865839604361645532 0.03878723048452719507 0.03887162904791746643 0.03891382900029614900 0.03891615924545605704 0.03888098696035632851 0.03881068237950727196 0.03870759710564949940 0.03857405202842911079 0.03841233178794414838 0.03822468347590179255 0.03801331784032133121 0.03778041164056739065 0.03752811000225777377 0.03725852766176104836 0.03697374787698372994 0.03667581752106426063 0.03636673648471783205 0.03604843904751740824 0.03572276448979627705 
0.03779342289007937145 0.03793082075613981446 0.03802621210426447573 0.03808147020556870710 0.03809858889652861097 0.03807963333430715996 0.03802670419830706666 0.03794191279685934365 0.03782736451493615149 0.03768514833301245259 0.03751733052416793973 0.03732595097746812390 0.03711302084971661308 0.03688052039860950648 0.03663039589780626992 0.03636455448638115789 0.03608485567892356222 0.03579309809475468562 0.03549099983006810677 0.03518017093626438219 
0.03697214446770197283 0.03711641754568821561 0.03722092840743198433 0.03728725082118562739 0.03731709280078254060 0.03731225328203661984 0.03727458828255445639 0.03720598536854468480 0.03710834490144374748 0.03698356650500157078 0.03683353931028938988 0.03666013469566652833 0.03646520038222135496 0.03625055484465732059 0.03601798104447338084 0.03576921849181107643 0.03550595261349408227 0.03522980038530926922 0.03494229124173596490 0.03464484250789817699 
0.03619201470304556079 0.03634177655147906999 0.03645383315858959083 0.03652951187095933305 0.03657027820337930418 0.03657769871050230853 0.03655341028132942649 0.03649909549332113617 0.03641646321729259672 0.03630723347526068623 0.03617312551632153456 0.03601584811268726538 0.03583709113884491620 0.03563851755332497068 0.03542175494361887028 0.03518838582289567085 0.03493993589793242122 0.03467785959125234407 0.03440352224366827888 0.03411817870893925353 
0.03545073626119495114 0.03560484079859286416 0.03572311580448801066 0.03580668530068280980 0.03585680943127304843 0.03587485307526389749 0.03586225863893980487 0.03582052310611776036 0.03575117899914479619 0.03565577866242704286 0.03553588116704881061 0.03539304109991610325 0.03522879850714610156 0.03504466928617881033 0.03484213535378148652 0.03462263395822037793 0.03438754556408756685 0.03413817983809951107 0.03387575943274554607 0.03360140153540889379 
0.03474624041629820193 0.03490373457720941791 0.03502710396008678478 0.03511730409601082625 0.03517542114576621692 0.03520264552034042815 0.03520024809304814206 0.03516955929306538053 0.03511195101074179176 0.03502882100825383677 0.03492157938953052709 0.03479163661278226322 0.03464039250364454869 0.03446922573046273114 0.03427948322710785978 0.03407246909211678054 0.03384943256209795026 0.03361155476431259420 0.03335993411380545892 0.03309557044913092466 
0.03407666606089304606 0.03423675313385978608 0.03436426136263888431 0.03446000597750745881 0.03452492553544052323 0.03456005976728345613 0.03456652891984692694 0.03454551496235382796 0.03449824474250317435 0.03442597497031601311 0.03432997877003719084 0.03421153345803789464 0.03407190916418707805 0.03391235790491972657 0.03373410273207042703 0.03353832662104089257 0.03332616082787487333 0.03309867254324745656 0.03285685180903278463 0.03260159784401633898 
0.03344033952951885880 0.03360235053469776134 0.03373318237910152145 0.03383353291593954593 0.03390421525120496105 0.03394613909350592540 0.03396029285670230241 0.03394772689399983001 0.03390953802660105765 0.03384685536046982274 0.03376082726226433545 0.03365260928514506727 0.03352335279014622554 0.03337419399295870476 0.03320624317521320840 0.03302057383210147551 0.03281821158511316616 0.03260012277176956019 0.03236720273506191181 0.03212026397248250037 
0.03283575598452743993 0.03299912709631086516 0.03313258470312982484 0.03323672805594428403 0.03331226345993387045 0.03335998849883296119 0.03338077651945655505 0.03337556173034217366 0.03334532510943141043 0.03329108118269786393 0.03321386563340526787 0.03311472363013187592 0.03299469871829407985 0.03285482210155567240 0.03269610214372225404 0.03251951394703866960 0.03232598890870681113 0.03211640422365564379 0.03189157238696276042 0.03165223085021997423 
0.03226156263183060924 0.03242581716288844840 0.03256130128116263567 0.03266853114477390185 0.03274812203375330327 0.03280077492243551468 0.03282726299194878294 0.03282841839848095467 0.03280511949808456035 0.03275827862748498936 0.03268883045852696151 0.03259772088368310949 0.03248589635134259412 0.03235429355124765788 0.03220382935108138944 0.03203539090362411690 0.03184982587901981355 0.03164793282718346423 0.03143045173891348409 0.03119805494666026691 
0.03171654379376832172 0.03188127764224971822 0.03201827211385833982 0.03212797320823536362 0.03221091860786991917 0.03226772616520699744 0.03229908212742211432 0.03230572937354830171 0.03228845585694089387 0.03224808337063051616 0.03218545668953443767 0.03210143309473102724 0.03199687225214552927 0.03187262640101096167 0.03172953080573148732 0.03156839443735656725 0.03138999087656482723 0.03119504946714494326 0.03098424679484745176 0.03075819861723370213 
0.03119960775272861628 0.03136447749848381150 0.03150253632378568341 0.03161417096643940466 0.03169985302428399848 0.03176012900310049708 0.03179560997898445845 0.03180696111134925091 0.03179489118550017646 0.03176014230856172987 0.03170347983424921107 0.03162568255356103253 0.03152753316149748547 0.03140980899491915140 0.03127327303347707255 0.03111866516350583409 0.03094669372273800914 0.03075802736998403675 0.03055328735609769836 0.03033304030725766237 
0.03070977523210218635 0.03087448827517124197 0.03101322471636120889 0.03112632130945252110 0.03121419351972619383 0.03127732684392653395 0.03131626767406597844 0.03133161390736405316 0.03132400546514883810 0.03129411484386705744 0.03124263778533967195 0.03117028412376639940 0.03107776884536421827 0.03096580338369107552 0.03083508716975177921 0.03068629946045167700 0.03052009148089732810 0.03033707893395551011 0.03013783495230164949 0.02992288359120827759 
0.03024616936827491040 0.03041047565373774728 0.03054955295703539950 0.03066369603528326659 0.03075327290124170443 0.03081871717881345604 0.03086051996598886821 0.03087922137889215213 0.03087540192386404453 0.03084967381641801412 0.03080267233947604072 0.03073504731080068525 0.03064745471250191963 0.03054054852472919482 0.03041497280138728138 0.03027135402765177008 0.03011029380644409184 0.02993236193263906081 0.02973808992794513273 0.02952796512401435411 
0.02980800703143936942 0.02997169201446945805 0.03011081542275937870 0.03022563697340345523 0.03031648487114389778 0.03038374900409670024 0.03042787363218388275 0.03044934971835167731 0.03044870703499719458 0.03042650615846491727 0.03038333044534579155 0.03031977806745835002 0.03023645416911360795 0.03013396320133653050 0.03001290148341638833 0.02987385004232404398 0.02971736778458817715 0.02954398506221149120 0.02935419770282547344 0.02914846158293364978 
0.02939459136496532649 0.02955746994994135068 0.02969637974612919160 0.02981155156442728132 0.02990328060583370348 0.02997192033424559213 0.03001787584029828870 0.03004159682733345202 0.03004357033930817045 0.03002431333709871392 0.02998436521598389637 0.02992428034457330840 0.02984462069515765245 0.02974594862808691356 0.02962881988861766971 0.02949377687363980913 0.02934134222737310588 0.02917201282879332280 0.02898625423821164088 0.02878449567490027478 
0.02900530542818420890 0.02916721667420142314 0.02930568204738877303 0.02942090893234280968 0.02951316565351805657 0.02958277588675373507 0.02963011256743025221 0.02965559141137568550 0.02965966415780331433 0.02964281163463784383 0.02960553673691778201 0.02954835739969333824 0.02947179963885682846 0.02937639072723580505 0.02926265256932759906 0.02913109533624443775 0.02898221142247111096 0.02881646978737703244 0.02863431074632748208 0.02843614127782070206 


==> test/10/zz20z1.txt <==
-0.08041802538847499238 -0.08145072185588086988 -0.08253905606019214247 -0.08368378828927575119 -0.08488572235270637478 -0.08614570728405343547 -0.08746463937547656331 -0.08884346460996195294 -0.09028318156872214284 -0.09178484490287874831 -0.09334956946695106839 -0.09497853521167984314 -0.09667299291532562011 -0.09843427077686024707 -0.10026378176592308511 -0.10216303135696558346 -0.10413362474686353731 -0.10617727164611737156 -0.10829578485992069625 -0.11049106552000714787 
-0.08092213838880905896 -0.08196121386348365068 -0.08305624560428329084 -0.08420799181442728543 -0.08541725251853425627 -0.08668487079648727611 -0.08801173421201029246 -0.08939877646259793142 -0.09084697927665935646 -0.09235737457774087500 -0.09393104692012806123 -0.09556913616750047080 -0.09727284032395465407 -0.09904341831328847268 -0.10088219230247739977 -0.10279054882077606758 -0.10476993734494885469 -0.10682186406637927956 -0.10894787704499854508 -0.11114953671235379418 
-0.08137101256874097743 -0.08241574960496132751 -0.08351672067902997376 -0.08467468084561589892 -0.08589042511051601936 -0.08716478917135120352 -0.08849865021347930183 -0.08989292775176024874 -0.09134858449757640719 -0.09286662721129736175 -0.09444810746831987236 -0.09609412221423931089 -0.09780581389970395556 -0.09958436984986145102 -0.10143102030992184881 -0.10334703427871244630 -0.10533371174577652041 -0.10739237022945238853 -0.10952432254134070178 -0.11173084154191391393 
-0.08176436849680869534 -0.08281405130859068042 -0.08392020666125933614 -0.08508358577849027549 -0.08630497790656274648 -0.08758521056492235557 -0.08892514971879536545 -0.09032569983338728514 -0.09178780375058871732 -0.09331244230155213981 -0.09490063352761474169 -0.09655343132143298646 -0.09827192321076043402 -0.10005722687653166580 -0.10191048480863622305 -0.10383285623837527900 -0.10582550512999217007 -0.10788958256431305238 -0.11002620134899787629 -0.11223640028401649094 
-0.08210196538573699687 -0.08315588047133333494 -0.08426646887892638715 -0.08543447770052310652 -0.08666069017232225224 -0.08794592546298005131 -0.08929103826339240824 -0.09069691811240473966 -0.09216448836983903714 -0.09369470471670768297 -0.09528855301915385712 -0.09694704633311736208 -0.09867122074537326704 -0.10046212963686874942 -0.10232083580971618186 -0.10424840073616030434 -0.10624586997150388401 -0.10831425354880998280 -0.11045450000632113519 -0.11266746272155574171 
-0.08238359983858362101 -0.08344103631207921978 -0.08455531068258988203 -0.08572716597235353897 -0.08695737961922313242 -0.08824676285128310593 -0.08959615975938951815 -0.09100644598300033916 -0.09247852689965506412 -0.09401333517628575331 -0.09561182749917558621 -0.09727498024650904629 -0.09900378380074634221 -0.10079923511585382745 -0.10266232805719950616 -0.10459404092504583084 -0.10659532047105298169 -0.10866706165310195675 -0.11081008240592093994 -0.11302509292840461075 
-0.08260910461260248527 -0.08366935425581017993 -0.08478657156700034059 -0.08596149588707799327 -0.08719489948093357701 -0.08848758656353973573 -0.08984039193988212213 -0.09125417916055192369 -0.09272983806949516850 -0.09426828158960467996 -0.09587044155475379914 -0.09753726335299696404 -0.09926969909524913094 -0.10106869896860053160 -0.10293520037818225388 -0.10487011443577053116 -0.10687430933456011639 -0.10894859018662390870 -0.11109367503585607095 -0.11331016705202555384 
-0.08277834747039566898 -0.08384070453155857694 -0.08496012544252330712 -0.08613734652802459979 -0.08737313585389343273 -0.08866829198206022111 -0.09002364227604724156 -0.09144004064982995394 -0.09291836462816899234 -0.09445951155788398501 -0.09606439377723799411 -0.09773393251547582428 -0.09946905025865268590 -0.10127066128511708065 -0.10313966005115854374 -0.10507690710529399292 -0.10708321224479301625 -0.10915931472297769889 -0.11130586049885392297 -0.11352337682128162133 
-0.08289123018056547554 -0.08395499095750515173 -0.08507587914350975278 -0.08625462892860358277 -0.08749200542455529139 -0.08878880323476061320 -0.09014584453241664130 -0.09156397653455183860 -0.09304406823546690353 -0.09458700623652414874 -0.09619368948083828474 -0.09786502267301570857 -0.09960190813876869387 -0.10140523586205661688 -0.10327587143604076425 -0.10521464168945396378 -0.10722231781634024295 -0.10929959596163986435 -0.11144707541530025907 -0.11366523485599755450 
-0.08294768772024797843 -0.08401214997438667675 -0.08513377124540702501 -0.08631328461832470100 -0.08755145368096338421 -0.08884907100001025737 -0.09020695608430683021 -0.09162595272049377237 -0.09310692554262268994 -0.09465075567190742167 -0.09625833523657530144 -0.09793056055698018403 -0.09966832376134959759 -0.10147250258830003977 -0.10334394814149394648 -0.10528347040014071623 -0.10729182136947416903 -0.10936967589194133976 -0.11151761034470969447 -0.11373607972688738743 
-0.08294768772024789516 -0.08401214997438663512 -0.08513377124540695562 -0.08631328461832458998 -0.08755145368096330094 -0.08884907100001020186 -0.09020695608430678858 -0.09162595272049370299 -0.09310692554262266218 -0.09465075567190743555 -0.09625833523657534307 -0.09793056055698021178 -0.09966832376134969473 -0.10147250258830015079 -0.10334394814149402975 -0.10528347040014084113 -0.10729182136947430781 -0.10936967589194156181 -0.11151761034471001366 -0.11373607972688765111 
-0.08289123018056518410 -0.08395499095750490193 -0.08507587914350954461 -0.08625462892860336073 -0.08749200542455504159 -0.08878880323476044667 -0.09014584453241648865 -0.09156397653455171370 -0.09304406823546688965 -0.09458700623652420425 -0.09619368948083843740 -0.09786502267301588898 -0.09960190813876887428 -0.10140523586205696382 -0.10327587143604119446 -0.10521464168945440787 -0.10722231781634074255 -0.10929959596164043334 -0.11144707541530098072 -0.11366523485599840104 
-0.08277834747039528041 -0.08384070453155818836 -0.08496012544252297405 -0.08613734652802428060 -0.08737313585389318293 -0.08866829198206005458 -0.09002364227604707503 -0.09144004064982989843 -0.09291836462816900621 -0.09445951155788412379 -0.09606439377723818840 -0.09773393251547612959 -0.09946905025865311611 -0.10127066128511766352 -0.10313966005115923763 -0.10507690710529478395 -0.10708321224479382117 -0.10915931472297857319 -0.11130586049885494992 -0.11352337682128285645 
-0.08260910461260197180 -0.08366935425580972197 -0.08478657156699996589 -0.08596149588707767408 -0.08719489948093329945 -0.08848758656353949981 -0.08984039193988187233 -0.09125417916055178491 -0.09272983806949519625 -0.09426828158960484649 -0.09587044155475410445 -0.09753726335299733874 -0.09926969909524967217 -0.10106869896860129487 -0.10293520037818315593 -0.10487011443577155811 -0.10687430933456118498 -0.10894859018662517158 -0.11109367503585744485 -0.11331016705202712203 
-0.08238359983858317692 -0.08344103631207885896 -0.08455531068258949345 -0.08572716597235324754 -0.08695737961922285486 -0.08824676285128285613 -0.08959615975938930998 -0.09100644598300022814 -0.09247852689965509188 -0.09401333517628593373 -0.09561182749917590540 -0.09727498024650954589 -0.09900378380074696671 -0.10079923511585466012 -0.10266232805720064414 -0.10459404092504705208 -0.10659532047105427233 -0.10866706165310345555 -0.11081008240592261915 -0.11302509292840651201 
-0.08210196538573660829 -0.08315588047133296024 -0.08426646887892605409 -0.08543447770052285672 -0.08666069017232201632 -0.08794592546297981539 -0.08929103826339226946 -0.09069691811240468415 -0.09216448836983913429 -0.09369470471670793277 -0.09528855301915420406 -0.09694704633311783393 -0.09867122074537396093 -0.10046212963686970698 -0.10232083580971744474 -0.10424840073616171987 -0.10624586997150547996 -0.10831425354881177303 -0.11045450000632311971 -0.11266746272155794828 
-0.08176436849680832064 -0.08281405130859027797 -0.08392020666125900308 -0.08508358577849002569 -0.08630497790656255219 -0.08758521056492221679 -0.08892514971879528218 -0.09032569983338724351 -0.09178780375058884222 -0.09331244230155238961 -0.09490063352761517190 -0.09655343132143363871 -0.09827192321076133608 -0.10005722687653287317 -0.10191048480863765247 -0.10383285623837687495 -0.10582550512999402970 -0.10788958256431518956 -0.11002620134900018001 -0.11223640028401915547 
-0.08137101256874067212 -0.08241574960496096669 -0.08351672067902966845 -0.08467468084561567687 -0.08589042511051593609 -0.08716478917135114801 -0.08849865021347924632 -0.08989292775176030426 -0.09134858449757660148 -0.09286662721129768094 -0.09444810746832039972 -0.09609412221424012968 -0.09780581389970499639 -0.09958436984986283880 -0.10143102030992345863 -0.10334703427871423653 -0.10533371174577847718 -0.10739237022945469224 -0.10952432254134333856 -0.11173084154191693929 
-0.08092213838880872590 -0.08196121386348331761 -0.08305624560428302716 -0.08420799181442710502 -0.08541725251853414524 -0.08668487079648720672 -0.08801173421201027858 -0.08939877646259811184 -0.09084697927665964790 -0.09235737457774136072 -0.09393104692012872736 -0.09556913616750140061 -0.09727284032395577817 -0.09904341831328987433 -0.10088219230247903735 -0.10279054882077801047 -0.10476993734495113064 -0.10682186406638191634 -0.10894787704500154268 -0.11114953671235711097 
-0.08041802538847470094 -0.08145072185588055069 -0.08253905606019196206 -0.08368378828927566793 -0.08488572235270636090 -0.08614570728405353262 -0.08746463937547670209 -0.08884346460996220274 -0.09028318156872253142 -0.09178484490287935893 -0.09334956946695190105 -0.09497853521168099500 -0.09667299291532696626 -0.09843427077686188464 -0.10026378176592495861 -0.10216303135696767901 -0.10413362474686600756 -0.10617727164612021651 -0.10829578485992388814 -0.11049106552001071446 


==> test/10/zz20z2.txt <==
0.02900530542823670857 0.02916721667425422812 0.02930568204744180699 0.02942090893239605529 0.02951316565357147564 0.02958277588680731374 0.02963011256748393843 0.02965559141142942029 0.02965966415785706994 0.02964281163469156474 0.02960553673697142660 0.02954835739974685793 0.02947179963891024407 0.02937639072728904371 0.02926265256938062956 0.02913109533629727743 0.02898221142252366267 0.02881646978742928578 0.02863431074637943011 0.02843614127787231702 
0.02939459136501852698 0.02955746994999485996 0.02969637974618295762 0.02981155156448126592 0.02990328060588785808 0.02997192033429989244 0.03001787584035268616 0.03004159682738788764 0.03004357033936262689 0.03002431333715313566 0.02998436521603824872 0.02992428034462754974 0.02984462069521176888 0.02974594862814084265 0.02962881988867139757 0.02949377687369329759 0.02934134222742632372 0.02917201282884622146 0.02898625423826422035 0.02878449567495253159 
0.02980800703149329156 0.02997169201452370285 0.03011081542281388024 0.03022563697345817882 0.03031648487119879137 0.03038374900415173260 0.03042787363223901226 0.03044934971840685539 0.03044870703505238654 0.03042650615852009535 0.03038333044540088290 0.03031977806751330606 0.03023645416916841480 0.03013396320139113960 0.03001290148347078579 0.02987385004237820552 0.02971736778464208889 0.02954398506226510457 0.02935419770287873986 0.02914846158298656231 
0.03024616936832962011 0.03041047565379276577 0.03054955295709067820 0.03066369603533876387 0.03075327290129737864 0.03081871717886926904 0.03086051996604477141 0.03087922137894811084 0.03087540192392000324 0.03084967381647394161 0.03080267233953188841 0.03073504731085640457 0.03064745471255747242 0.03054054852478453597 0.03041497280144241089 0.03027135402770665326 0.03011029380649870094 0.02993236193269334725 0.02973808992799910692 0.02952796512406795360 
0.03070977523215769056 0.03087448827522704803 0.03101322471641728210 0.03112632130950880940 0.03121419351978266601 0.03127732684398314839 0.03131626767412268308 0.03133161390742079250 0.03132400546520557050 0.03129411484392375514 0.03124263778539630027 0.03117028412382292016 0.03107776884542056903 0.03096580338374721464 0.03083508716980765466 0.03068629946050730611 0.03052009148095267618 0.03033707893401054248 0.03013783495235634879 0.02992288359126260566 
0.03119960775278496704 0.03136447749854048839 0.03150253632384262398 0.03161417096649653952 0.03169985302434132068 0.03176012900315795806 0.03179560997904200270 0.03180696111140683680 0.03179489118555773458 0.03176014230861923249 0.03170347983430661654 0.03162568255361830616 0.03152753316155459257 0.03140980899497605033 0.03127327303353371474 0.03111866516356222648 0.03094669372279412398 0.03075802737003982892 0.03055328735615314359 0.03033304030731270862 
0.03171654379382558842 0.03188127764230731104 0.03201827211391618244 0.03212797320829341441 0.03221091860792811568 0.03226772616526533272 0.03229908212748053981 0.03230572937360674107 0.03228845585699929854 0.03224808337068884451 0.03218545668959265499 0.03210143309478911272 0.03199687225220342740 0.03187262640106865164 0.03172953080578894136 0.03156839443741375067 0.03138999087662173310 0.03119504946720150912 0.03098424679490367067 0.03075819861728951166 
0.03226156263188877799 0.03242581716294692940 0.03256130128122136647 0.03266853114483284082 0.03274812203381240183 0.03280077492249472426 0.03282726299200807579 0.03282841839854025445 0.03280511949814384626 0.03275827862754419895 0.03268883045858606007 0.03259772088374206928 0.03248589635140138043 0.03235429355130620133 0.03220382935113968309 0.03203539090368213299 0.03184982587907753820 0.03164793282724086970 0.03143045173897051486 0.03119805494671687093 
0.03283575598458653849 0.03299912709637027597 0.03313258470318948545 0.03323672805600415975 0.03331226345999393351 0.03335998849889312140 0.03338077651951678465 0.03337556173040243102 0.03334532510949162615 0.03329108118275800332 0.03321386563346528237 0.03311472363019175164 0.03299469871835378210 0.03285482210161512484 0.03269610214378143587 0.03251951394709758775 0.03232598890876542397 0.03211640422371390274 0.03189157238702060998 0.03165223085027740052 
0.03344033952957891492 0.03360235053475811584 0.03373318237916213269 0.03383353291600039309 0.03390421525126597474 0.03394613909356702930 0.03396029285676347570 0.03394772689406103106 0.03390953802666223788 0.03384685536053091970 0.03376082726232532139 0.03365260928520590750 0.03352335279020685066 0.03337419399301910783 0.03320624317527335473 0.03302057383216133041 0.03281821158517269493 0.03260012277182869345 0.03236720273512064261 0.03212026397254082871 
0.03407666606095409445 0.03423675313392116060 0.03436426136270052945 0.03446000597756928435 0.03452492553550252224 0.03456005976734556617 0.03456652891990908555 0.03454551496241600739 0.03449824474256533990 0.03442597497037809540 0.03432997877009916904 0.03421153345809970631 0.03407190916424870236 0.03391235790498110803 0.03373410273213153093 0.03353832662110168422 0.03332616082793531109 0.03309867254330753350 0.03285685180909245912 0.03260159784407556244 
0.03474624041636029809 0.03490373457727184714 0.03502710396014948463 0.03511730409607372733 0.03517542114582927759 0.03520264552040360678 0.03520024809311136926 0.03516955929312862161 0.03511195101080501202 0.03502882100831696682 0.03492157938959353919 0.03479163661284510878 0.03464039250370718609 0.03446922573052515343 0.03427948322716999063 0.03407246909217857139 0.03384943256215936641 0.03361155476437360790 0.03335993411386607016 0.03309557044919109181 
0.03545073626125819222 0.03560484079865643137 0.03572311580455185542 0.03580668530074685579 0.03585680943133726789 0.03587485307532820716 0.03586225863900415617 0.03582052310618213942 0.03575117899920912667 0.03565577866249128314 0.03553588116711292599 0.03539304109998003822 0.03522879850720980754 0.03504466928624230121 0.03484213535384466515 0.03462263395828320267 0.03438754556414998914 0.03413817983816151008 0.03387575943280710100 0.03360140153546999769 
0.03619201470311000923 0.03634177655154384456 0.03645383315865464990 0.03652951187102458641 0.03657027820344471020 0.03657769871056779087 0.03655341028139492271 0.03649909549338664627 0.03641646321735805825 0.03630723347532607143 0.03617312551638678098 0.03601584811275232445 0.03583709113890973935 0.03563851755338955096 0.03542175494368312444 0.03518838582295955031 0.03493993589799587740 0.03467785959131537699 0.03440352224373081219 0.03411817870900130112 
0.03697214446776777436 0.03711641754575432245 0.03722092840749834097 0.03728725082125221302 0.03731709280084922337 0.03731225328210335812 0.03727458828262120161 0.03720598536861140920 0.03710834490151040943 0.03698356650506812171 0.03683353931035579509 0.03666013469573273231 0.03646520038228728833 0.03625055484472297640 0.03601798104453871746 0.03576921849187602448 0.03550595261355857929 0.03522980038537330133 0.03494229124179949741 0.03464484250796120990 
0.03779342289014657463 0.03793082075620730909 0.03802621210433224097 0.03808147020563665275 0.03809858889659664682 0.03807963333437522357 0.03802670419837510946 0.03794191279692734481 0.03782736451500409020 0.03768514833308025253 0.03751733052423555231 0.03732595097753550056 0.03711302084978371912 0.03688052039867630028 0.03663039589787273759 0.03636455448644721616 0.03608485567898914170 0.03579309809481977939 0.03549099983013268705 0.03518017093632840736 
0.03865839604368508792 0.03878723048459614686 0.03887162904798664026 0.03891382900036548936 0.03891615924552545291 0.03888098696042577296 0.03881068237957669559 0.03870759710571885365 0.03857405202849834708 0.03841233178801324588 0.03822468347597066801 0.03801331784038999156 0.03778041164063576651 0.03752811000232583044 0.03725852766182869563 0.03697374787705095395 0.03667581752113097809 0.03636673648478404297 0.03604843904758305712 0.03572276448986136388 
0.03956987458177266964 0.03968807609050552243 0.03975924460265268384 0.03978605750231317684 0.03977123212471397190 0.03971747288222567118 0.03962744125378703935 0.03950374121787301324 0.03934891470525726798 0.03916544331450370897 0.03895575375124389617 0.03872222526741798260 0.03846719787004358043 0.03819298030816258016 0.03790185687006530219 0.03759609183879693978 0.03727793004369973212 0.03694959127560233647 0.03661325538555415537 0.03627103373695670513 
0.04053093863327607987 0.04063595469300056162 0.04069121576980537502 0.04069992428152059000 0.04066523886879152422 0.04059023118997593521 0.04047786853547278435 0.04033101180672885727 0.04015242226015400262 0.03994477301350044668 0.03971066294708324590 0.03945263160799447610 0.03917317426395797858 0.03887475649021559371 0.03855982767147297929 0.03823083256437172922 0.03789021953926873659 0.03754044318837149175 0.03718395748207455054 0.03682319340960018422 
0.04154491932803290599 0.04163358827841526916 0.04166973950204768545 0.04165718498517236718 0.04159956787895557895 0.04150034447341385130 0.04136278989139931944 0.04119001521341562194 0.04098498951512943855 0.04075056353226080841 0.04048949341559424098 0.04020446395351873203 0.03989811108757833347 0.03957304371726882292 0.03923186476123929206 0.03887719120794828204 0.03851167236063196553 0.03813800445654034338 0.03775893794477236387 0.03737727032919248293 


==> test/10/zz20z3.txt <==
0.18941325517721432914 0.18564991690277937719 0.18201817996482963502 0.17851478528039307903 0.17513662518342384966 0.17188076874163574215 0.16874446418895558408 0.16572513071203795465 0.16282034607721551644 0.16002783337196502256 0.15734544840498285168 0.15477116840357058036 0.15230308218855212465 0.14993938178657631455 0.14767835534413600862 0.14551838117611173851 0.14345792278165842015 0.14149552467465711936 0.13962980889583717636 0.13785947209456958507 
0.19054206293552336526 0.18676778922005621286 0.18312319554242181829 0.17960560687711116246 0.17621236940709936181 0.17294090109001469813 0.16978871710854698263 0.16675344055540219923 0.16383280485862253273 0.16102465186312592271 0.15832692784760402094 0.15573767876003463684 0.15325504536449993664 0.15087725864920586982 0.14860263565116568762 0.14642957574610251936 0.14435655739620414928 0.14238213532167076636 0.14050493805172789563 0.13872366580942813163 
0.19153858550048377674 0.18775598149949990212 0.18410120610769015181 0.18057207727853025192 0.17716634447784782025 0.17388174910277712226 0.17071606259981544906 0.16766710954240129916 0.16473278093874646477 0.16191104137431208687 0.15919993236227245048 0.15659757342446412043 0.15410216186020683771 0.15171197179458145721 0.14942535286521832494 0.14724072876092864082 0.14515659573538491900 0.14317152116409401219 0.14128414217997567470 0.13949316440359746383 
0.19240525762980262292 0.18861634516976946707 0.18495357011030871819 0.18141515165147165112 0.17799918212298437847 0.17470368824343068814 0.17152667464553600363 0.16846615407564125011 0.16552016797965005135 0.16268680033310348176 0.15996418680270954593 0.15735052071534269547 0.15484405685728197533 0.15244311380369485187 0.15014607525419751410 0.14795139069700888323 0.14585757562031256840 0.14386321141934449441 0.14196694510048335491 0.14016748885171373407 
0.19314422180844129096 0.18935057143946643077 0.18568157751230338071 0.18213577709406308935 0.17871154411918732663 0.17540714710242491514 0.17222079366325671046 0.16915066413497742426 0.16619493657110898099 0.16335180517574213188 0.16061949380011925070 0.15799626577691502916 0.15548043104988373830 0.15307035130871871065 0.15076444365086813515 0.14856118315259683738 0.14645910462951194919 0.14445680379248829195 0.14255293795089954423 0.14074622637559100480 
0.19375730216303951869 0.18996014126735197292 0.18628639140537539554 0.18273483509329010999 0.17930407015727684028 0.17599256238382490758 0.17279868877008827677 0.16972077222990292200 0.16675710899406645527 0.16390598999863670304 0.16116571744511026809 0.15853461754231390479 0.15601105025661909931 0.15359341673042820053 0.15128016488795922867 0.14906979363299843744 0.14696085595264990475 0.14495196117019726323 0.14304177653503552525 0.14122902829475672548 
0.19424600066067557180 0.19044630006152671320 0.18676901174855606302 0.18321310171644530906 0.17977733903280493366 0.17646034350550965364 0.17326062680336853927 0.17017662702047925416 0.16720673717661732605 0.16434932837962801244 0.16160276843937135260 0.15896543669061116710 0.15643573570385038707 0.15401210046841551371 0.15169300553754211380 0.14947697053878788997 0.14736256437789199691 0.14534840840061527545 0.14343317872428859583 0.14161560790736052451 
0.19461150312225763970 0.19081004656952302301 0.18713025381087675103 0.18357122099113037939 0.18013184075198804268 0.17681084580204031731 0.17360684791739683375 0.17051837187202811830 0.16754388431229541578 0.16468181790388664032 0.16193059124213593503 0.15928862507690927375 0.15675435539975579591 0.15432624390184165875 0.15200278625500601715 0.14978251860671917828 0.14766402261951477870 0.14564592933008332909 0.14372692205414316913 0.14190573852072033145 
0.19485468832462765620 0.19105212928343096035 0.18737073593429753871 0.18380968768521130374 0.18036795718197642935 0.17704435103326693346 0.17383754719215027684 0.17074612823794130256 0.16776861029664957847 0.16490346768148719803 0.16214915354837619588 0.15950411697513425247 0.15696681691642180856 0.15453573348418922495 0.15220937697392097898 0.14998629501356822158 0.14786507816336461052 0.14584436424606023186 0.14392284164148019809 0.14209925173815440846 
0.19497613667472407650 0.19117304630527540144 0.18749087295767125072 0.18392883663344067324 0.18048594925743918771 0.17716105395690071034 0.17395286157999598209 0.17085998359093720889 0.16788096095487439752 0.16501428897703637744 0.16225843829474742575 0.15961187235882978719 0.15707306180660796091 0.15464049614457256454 0.15231269314292053552 0.15008820631026795200 0.14796563077431515443 0.14594360784931281749 0.14402082852756303843 0.14219603609189612747 
0.19497613667472402099 0.19117304630527540144 0.18749087295767122296 0.18392883663344050671 0.18048594925743915995 0.17716105395690065483 0.17395286157999584331 0.17085998359093704235 0.16788096095487428649 0.16501428897703632193 0.16225843829474742575 0.15961187235882981494 0.15707306180660798867 0.15464049614457250903 0.15231269314292053552 0.15008820631026797976 0.14796563077431515443 0.14594360784931290076 0.14402082852756312170 0.14219603609189615523 
0.19485468832462757294 0.19105212928343090484 0.18737073593429751095 0.18380968768521108170 0.18036795718197620730 0.17704435103326682244 0.17383754719215013806 0.17074612823794105276 0.16776861029664941194 0.16490346768148711476 0.16214915354837619588 0.15950411697513425247 0.15696681691642183631 0.15453573348418939148 0.15220937697392120103 0.14998629501356830485 0.14786507816336463828 0.14584436424606028737 0.14392284164148030912 0.14209925173815454724 
0.19461150312225766745 0.19081004656952296750 0.18713025381087675103 0.18357122099113024061 0.18013184075198790390 0.17681084580204026180 0.17360684791739666721 0.17051837187202803503 0.16754388431229527701 0.16468181790388666808 0.16193059124213593503 0.15928862507690935701 0.15675435539975590693 0.15432624390184188079 0.15200278625500621144 0.14978251860671942808 0.14766402261951486197 0.14564592933008338460 0.14372692205414316913 0.14190573852072041472 
0.19424600066067587711 0.19044630006152687973 0.18676901174855620180 0.18321310171644544784 0.17977733903280496142 0.17646034350550948711 0.17326062680336828947 0.17017662702047911538 0.16720673717661721502 0.16434932837962806795 0.16160276843937140812 0.15896543669061130588 0.15643573570385058136 0.15401210046841579127 0.15169300553754233585 0.14947697053878805651 0.14736256437789199691 0.14534840840061527545 0.14343317872428856807 0.14161560790736058002 
0.19375730216304046238 0.18996014126735277783 0.18628639140537586738 0.18273483509329058183 0.17930407015727703457 0.17599256238382496309 0.17279868877008822126 0.16972077222990283873 0.16675710899406637200 0.16390598999863664753 0.16116571744511021258 0.15853461754231384928 0.15601105025661904380 0.15359341673042825605 0.15128016488795936745 0.14906979363299860397 0.14696085595264993251 0.14495196117019720772 0.14304177653503546974 0.14122902829475672548 
0.19314422180844278976 0.18935057143946767977 0.18568157751230421337 0.18213577709406381100 0.17871154411918774296 0.17540714710242513719 0.17222079366325676597 0.16915066413497745201 0.16619493657110900875 0.16335180517574204861 0.16061949380011908417 0.15799626577691483487 0.15548043104988365504 0.15307035130871876616 0.15076444365086819066 0.14856118315259694840 0.14645910462951194919 0.14445680379248826419 0.14255293795089943321 0.14074622637559083826 
0.19240525762980445479 0.18861634516977088261 0.18495357011030980066 0.18141515165147251154 0.17799918212298496134 0.17470368824343107672 0.17152667464553622567 0.16846615407564133338 0.16552016797965010686 0.16268680033310337074 0.15996418680270937940 0.15735052071534266771 0.15484405685728205859 0.15244311380369496289 0.15014607525419762513 0.14795139069700899426 0.14585757562031262391 0.14386321141934454992 0.14196694510048332716 0.14016748885171362304 
0.19153858550048610820 0.18775598149950181726 0.18410120610769162286 0.18057207727853138990 0.17716634447784870843 0.17388174910277778840 0.17071606259981583764 0.16766710954240165998 0.16473278093874663131 0.16191104137431217014 0.15919993236227245048 0.15659757342446428696 0.15410216186020700424 0.15171197179458165150 0.14942535286521851923 0.14724072876092877959 0.14515659573538483573 0.14317152116409390117 0.14128414217997564695 0.13949316440359735281 
0.19054206293552611307 0.18676778922005837780 0.18312319554242359465 0.17960560687711257799 0.17621236940710063856 0.17294090109001566957 0.16978871710854759325 0.16675344055540267107 0.16383280485862283804 0.16102465186312617251 0.15832692784760418747 0.15573767876003485888 0.15325504536450007542 0.15087725864920603636 0.14860263565116582640 0.14642957574610265814 0.14435655739620420479 0.14238213532167084963 0.14050493805172795114 0.13872366580942807612 
0.18941325517721752103 0.18564991690278193071 0.18201817996483191098 0.17851478528039499416 0.17513662518342548724 0.17188076874163696339 0.16874446418895641675 0.16572513071203864854 0.16282034607721601605 0.16002783337196557767 0.15734544840498337903 0.15477116840357099670 0.15230308218855242997 0.14993938178657659210 0.14767835534413623066 0.14551838117611179402 0.14345792278165855893 0.14149552467465723038 0.13962980889583717636 0.13785947209456950180 


==> test/10/zz20z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz21z0.txt <==
0.00787947005204949619 0.00771021095429103628 0.00750009685006270462 0.00725238947098154427 0.00697019072315327882 0.00665642528847927052 0.00631384327947656383 0.00594503231523695486 0.00555243334826019657 0.00513835734960763242 0.00470500146268433995 0.00425446402943003860 0.00378875830131133930 0.00330982485055239398 0.00281954279175717975 0.00231973996273400485 0.00181220222389196005 0.00129868203292794510 0.00078090644353377659 0.00026058466763791811 
0.00735003764125473445 0.00719863073905441676 0.00700886358203037501 0.00678348223093871300 0.00652518266115740923 0.00623657204670758497 0.00592015200982140208 0.00557831481350697794 0.00521334679748438300 0.00482743560318985455 0.00442267915933053455 0.00400109527360207034 0.00356463120063802829 0.00311517286615757951 0.00265455360793717850 0.00218456239794144512 0.00170695156825564215 0.00122344409525457004 0.00073574051298607281 0.00024552553474639931 
0.00686168757379450409 0.00672541077864152563 0.00655324450806566566 0.00634749320958551133 0.00611048564383005321 0.00584452822737225198 0.00555187789959449632 0.00523472813148516229 0.00489520342498050900 0.00453535910633687516 0.00415718429784587683 0.00376260670500967341 0.00335349836148112618 0.00293168180550271683 0.00249893637589251134 0.00205700445283895370 0.00160759755593459274 0.00115240226684861944 0.00069308597840954671 0.00023130249310800567 
0.00641143303144027163 0.00628808029365151514 0.00613121046200524461 0.00594276045550761085 0.00572473847720505070 0.00547917731935687342 0.00520810322969917239 0.00491351638785868065 0.00459737966461562335 0.00426161309933125506 0.00390809222070642552 0.00353864888710962375 0.00315507373477409009 0.00275911961847965246 0.00235250563729119547 0.00193692148158726690 0.00151403193579515739 0.00108548143779576677 0.00065289864069548924 0.00021790095238408223 
0.00599649501037058733 0.00588426690251901696 0.00574075659079619459 0.00556759967323463244 0.00536653049012565577 0.00513933934315101773 0.00488784131198662878 0.00461385452563476718 0.00431918574629204955 0.00400562140566609274 0.00367492259853894471 0.00332882288794831118 0.00296902807202596188 0.00259721729635061004 0.00221504507320534989 0.00182414390042375993 0.00142612726786300469 0.00102259290784380090 0.00061512619419256168 0.00020530362811691606 
0.00561432015024754521 0.00551173571525777339 0.00537994932542588782 0.00522035115650906767 0.00503444446691191701 0.00482380825113491035 0.00459006814946156215 0.00433487465640170801 0.00405988738925172100 0.00376676417850212034 0.00345715387983494245 0.00313269199411870657 0.00279499836903084010 0.00244567642169147333 0.00208631345875583216 0.00171848177903941956 0.00134374032738930160 0.00096363673152387124 0.00057970960011404014 0.00019349099400793636 
0.00526257853926379894 0.00516840648283864012 0.00504695383914051908 0.00489941116046383081 0.00472708796987804294 0.00453138104501514104 0.00431374837832300233 0.00407568856125878082 0.00381872497581100439 0.00354439403925572430 0.00325423674818000035 0.00294979283966073256 0.00263259698828721255 0.00230417656262861060 0.00196605056108707958 0.00161972942958878542 0.00126671553113091103 0.00090850409074834208 0.00054658448073179175 0.00018244174180872546 
0.00493915214065209548 0.00485235783769246472 0.00474004838783372018 0.00460325167632769875 0.00444311520712128982 0.00426087958072461376 0.00405785575755653397 0.00383540623449941205 0.00359492991347779359 0.00333785025452977254 0.00306560623396859603 0.00277964562805701467 0.00248142018182866651 0.00217238227944867518 0.00185398279337509121 0.00152766984709773175 0.00119488827679721434 0.00085707961960679432 0.00051568249025605922 0.00017213323430389900 
0.00464211952570404637 0.00456182433944540746 0.00445763019817420076 0.00433043194989195940 0.00418124160155480817 0.00401116631320549023 0.00382138883667910816 0.00361315070570453938 0.00338773818907099015 0.00314647083141697710 0.00289069230510759960 0.00262176325677006272 0.00234105583152176408 0.00204994957996233089 0.00174982848586687618 0.00144207888862983797 0.00112808810935342103 0.00080924362062556100 0.00048693262638175130 0.00016254193945471038 
0.00436973982233667887 0.00429518979621092145 0.00419821611552570993 0.00407960432351112470 0.00394025293600048978 0.00378115523386343428 0.00360338257024986645 0.00340806956256864023 0.00319640130568465356 0.00296960257695954698 0.00272892889827476212 0.00247565926239386993 0.00221109030752599921 0.00193653172301200792 0.00165330268150024637 0.00136272911220132182 0.00106614165136107364 0.00076487412716027669 0.00046026245519067321 0.00015364383658790170 
0.00412043728715283906 0.00405097890753588607 0.00396044014420658154 0.00384951629262634621 0.00371901058507259283 0.00356981911599788763 0.00340291664788828748 0.00321934366863550064 0.00302019489413944166 0.00280660927246179342 0.00257976144863803457 0.00234085458700465741 0.00209111441317635189 0.00183178432305945845 0.00156412140492078106 0.00128939322731412911 0.00100887525672927413 0.00072384878146379908 0.00043559923063276300 0.00014541478829412403 
0.00389278711733974251 0.00382784840257320265 0.00374304926113838785 0.00363901011771508793 0.00351645399566565811 0.00337619399716723029 0.00321912123666989562 0.00304619356994563321 0.00285842532977582378 0.00265687817011015306 0.00244265303681092142 0.00221688322381037107 0.00198072843511529250 0.00173536975112869186 0.00148200538780929249 0.00122184713540513900 0.00095611736677809458 0.00068604651133288245 0.00041287089758245446 0.00013783087424995512 
0.00368550271215192706 0.00362457832427879158 0.00354489838005867496 0.00344702092142996170 0.00333160128270772399 0.00319938164033547936 0.00305118073167843151 0.00288788404470131195 0.00271043468490806847 0.00251982504139207104 0.00231708930468512700 0.00210329683631061424 0.00187954635234575626 0.00164696085853072312 0.00140668325978255998 0.00115987255971903864 0.00090770056364508276 0.00065134899950718063 0.00039200697411421759 0.00013086868537319732 
0.00349742439288946126 0.00344006380233136382 0.00336494501338755608 0.00327257390523836384 0.00316354857339979289 0.00303855054978852774 0.00289833600500703954 0.00274372719227310938 0.00257560432376306714 0.00239489800586493475 0.00220258230422690693 0.00199966846440120197 0.00178719927942639582 0.00156624407086588396 0.00133789423307118329 0.00110325928004337314 0.00086346332857601782 0.00061964194893653957 0.00037293931399403799 0.00012450557850181396 
0.00332750949803161397 0.00327330747876964940 0.00320224396592182041 0.00311478111273614730 0.00301146855586455382 0.00289293598041180048 0.00275988554628809474 0.00261308439562102108 0.00245335741200615551 0.00228158035407769128 0.00209867344195636225 0.00190559543764088723 0.00170333823009274454 0.00149292191243523536 0.00127539032159291587 0.00105180699880725215 0.00082325152167907472 0.00059081615366892218 0.00035560275442358106 0.00011871989314183465 
0.00317482373432265933 0.00312341264879380243 0.00305594225879393363 0.00297283802391985459 0.00287460855691047592 0.00276183926970602258 0.00263518580411251351 0.00249536743191672511 0.00234316057456284603 0.00217939255648331477 0.00200493567187996508 0.00182070161411323692 0.00162763629086845911 0.00142671502718939728 0.00121893814205799528 0.00100532687191364541 0.00078691960566410640 0.00056476838963649451 0.00033993565688952929 0.00011349113278377841 
0.00303853365725438584 0.00298957712328896778 0.00292527439654026184 0.00284602016723886110 0.00275228837815147441 0.00264462673738929954 0.00252365096853921552 0.00239003895337051853 0.00224452489784518613 0.00208789362541276016 0.00192097507496694639 0.00174463905606363494 0.00155979029207845921 0.00136736376339589719 0.00116832034753602452 0.00096364274112522728 0.00075433163942721074 0.00054140214232342070 0.00032588035071426358 0.00010880011388752811 
0.00291790016076049277 0.00287108779056742059 0.00280955803683927835 0.00273367987034385919 0.00264389805106726196 0.00254072833316048912 0.00242475237928453180 0.00229661251518094430 0.00215700643803462457 0.00200668197235559422 0.00184643194651142495 0.00167708924309589616 0.00149952205798584495 0.00131462938677970689 0.00112333674356497777 0.00092659210562402695 0.00072536206859608900 0.00052062818951571440 0.00031338348975657658 0.00010462908593959873 
0.00281227286827487885 0.00276731584138094171 0.00270819008990557481 0.00263524322623003449 0.00254889562261322207 0.00244963616490086406 0.00233801770025747957 0.00221465229003410362 0.00208020636675677146 0.00193539587946356677 0.00178098149562725891 0.00161776391182267914 0.00144657930998931669 0.00126829498217210764 0.00108380513432015436 0.00089402686920981374 0.00069989633981740293 0.00050236505738677042 0.00030239633285672989 0.00010096182605388892 
0.00272108533163083329 0.00267771261677589344 0.00262064325517204514 0.00255020732205748319 0.00246680504825473037 0.00237090300357226764 0.00226302996681041488 0.00214377257794121654 0.00201377085949479241 0.00187371368311464032 0.00172433424471136521 0.00156640559857824414 0.00140073628797663459 0.00122816609759925349 0.00104956194233371742 0.00086581389707767094 0.00067783136407693803 0.00048653936735723483 0.00029287495822968423 0.00009778371147311600 


==> test/10/zz21z1.txt <==
0.00272108533163602055 0.00267771261678099439 0.00262064325517703508 0.00255020732206233565 0.00246680504825942150 0.00237090300357677272 0.00226302996681470876 0.00214377257794527796 0.00201377085949860273 0.00187371368311818284 0.00172433424471462389 0.00156640559858120402 0.00140073628797927961 0.00122816609760157194 0.00104956194233569848 0.00086581389707930515 0.00067783136407821706 0.00048653936735815298 0.00029287495823023679 0.00009778371147330042 
0.00281227286828023828 0.00276731584138621223 0.00270819008991072998 0.00263524322623504828 0.00254889562261806889 0.00244963616490551659 0.00233801770026191178 0.00221465229003829644 0.00208020636676070582 0.00193539587946722378 0.00178098149563062189 0.00161776391182573333 0.00144657930999204584 0.00126829498217450026 0.00108380513432219851 0.00089402686921149978 0.00069989633981872251 0.00050236505738771758 0.00030239633285730012 0.00010096182605407925 
0.00291790016076605256 0.00287108779057288627 0.00280955803684462390 0.00273367987034905642 0.00264389805107228268 0.00254072833316530949 0.00242475237928912579 0.00229661251518528979 0.00215700643803870247 0.00200668197235938503 0.00184643194651490914 0.00167708924309905921 0.00149952205798867190 0.00131462938678218494 0.00112333674356709544 0.00092659210562577273 0.00072536206859745499 0.00052062818951669507 0.00031338348975716709 0.00010462908593979584 
0.00303853365726017245 0.00298957712329465724 0.00292527439654582293 0.00284602016724427040 0.00275228837815670027 0.00264462673739431723 0.00252365096854399729 0.00239003895337504008 0.00224452489784943013 0.00208789362541670492 0.00192097507497057218 0.00174463905606692398 0.00155979029208139805 0.00136736376339847282 0.00116832034753822588 0.00096364274112704180 0.00075433163942863082 0.00054140214232444007 0.00032588035071487724 0.00010880011388773303 
0.00317482373432870398 0.00312341264879974472 0.00305594225879974191 0.00297283802392550069 0.00287460855691592989 0.00276183926971125711 0.00263518580411750214 0.00249536743192144356 0.00234316057456727305 0.00217939255648743170 0.00200493567188374895 0.00182070161411666993 0.00162763629087152545 0.00142671502719208480 0.00121893814206029162 0.00100532687191553735 0.00078691960566558677 0.00056476838963755746 0.00033993565689016903 0.00011349113278399197 
0.00332750949803794485 0.00327330747877587445 0.00320224396592790408 0.00311478111274205794 0.00301146855587026020 0.00289293598041727613 0.00275988554629331409 0.00261308439562595723 0.00245335741201078766 0.00228158035408199686 0.00209867344196031959 0.00190559543764447681 0.00170333823009595270 0.00149292191243804691 0.00127539032159531738 0.00105180699880923060 0.00082325152168062231 0.00059081615367003316 0.00035560275442424958 0.00011871989314205784 
0.00349742439289611176 0.00344006380233790156 0.00336494501339394247 0.00327257390524456765 0.00316354857340578203 0.00303855054979427358 0.00289833600501251563 0.00274372719227828840 0.00257560432376792350 0.00239489800586944676 0.00220258230423105465 0.00199966846440496372 0.00178719927942975858 0.00156624407086883017 0.00133789423307369799 0.00110325928004544526 0.00086346332857763859 0.00061964194893770303 0.00037293931399473823 0.00012450557850204771 
0.00368550271215893187 0.00362457832428567626 0.00354489838006539874 0.00344702092143649294 0.00333160128271402711 0.00319938164034152487 0.00305118073168419122 0.00288788404470675638 0.00271043468491317377 0.00251982504139681377 0.00231708930468948636 0.00210329683631456767 0.00187954635234928772 0.00164696085853381657 0.00140668325978519915 0.00115987255972121355 0.00090770056364678463 0.00065134899950840177 0.00039200697411495252 0.00013086868537344275 
0.00389278711734714023 0.00382784840258047071 0.00374304926114548808 0.00363901011772198345 0.00351645399567231294 0.00337619399717360843 0.00321912123667597019 0.00304619356995137428 0.00285842532978120402 0.00265687817011514907 0.00244265303681551020 0.00221688322381453267 0.00198072843511900871 0.00173536975113194555 0.00148200538781206956 0.00122184713540742754 0.00095611736677988460 0.00068604651133416657 0.00041287089758322744 0.00013783087425021316 
0.00412043728716067047 0.00405097890754357957 0.00396044014421409549 0.00384951629263363812 0.00371901058507962887 0.00356981911600462920 0.00340291664789470552 0.00321934366864156350 0.00302019489414512244 0.00280660927246706654 0.00257976144864287531 0.00234085458700904626 0.00209111441318027063 0.00183178432306288735 0.00156412140492370798 0.00128939322731654081 0.00100887525673116043 0.00072384878146515173 0.00043559923063357680 0.00014541478829439576 
0.00436973982234498733 0.00429518979621907725 0.00419821611553366711 0.00407960432351884682 0.00394025293600793608 0.00378115523387057137 0.00360338257025665703 0.00340806956257505133 0.00319640130569066047 0.00296960257696511935 0.00272892889827987825 0.00247565926239850555 0.00221109030753013566 0.00193653172301562829 0.00165330268150333439 0.00136272911220386623 0.00106614165136306401 0.00076487412716170361 0.00046026245519153168 0.00015364383658818807 
0.00464211952571287698 0.00456182433945407154 0.00445763019818265060 0.00433043194990015250 0.00418124160156270724 0.00401116631321305709 0.00382138883668630205 0.00361315070571132995 0.00338773818907735008 0.00314647083142287516 0.00289069230511300890 0.00262176325677496245 0.00234105583152613558 0.00204994957996615596 0.00174982848587013876 0.00144207888863252549 0.00112808810935552330 0.00080924362062706782 0.00048693262638265720 0.00016254193945501269 
0.00493915214066149508 0.00485235783770168044 0.00474004838784270605 0.00460325167633640880 0.00444311520712968241 0.00426087958073264640 0.00405785575756416675 0.00383540623450661462 0.00359492991348453342 0.00333785025453602014 0.00306560623397432366 0.00277964562806220280 0.00248142018183329042 0.00217238227945271882 0.00185398279337854093 0.00152766984710057344 0.00119488827679943522 0.00085707961960838637 0.00051568249025701690 0.00017213323430421856 
0.00526257853927381870 0.00516840648284845605 0.00504695383915008521 0.00489941116047309683 0.00472708796988696636 0.00453138104502367328 0.00431374837833110522 0.00407568856126642055 0.00381872497581814884 0.00354439403926234400 0.00325423674818606625 0.00294979283966622730 0.00263259698829210751 0.00230417656263288972 0.00196605056109072857 0.00161972942959179105 0.00126671553113326027 0.00090850409075002661 0.00054658448073280472 0.00018244174180906343 
0.00561432015025823891 0.00551173571526824418 0.00537994932543608105 0.00522035115651893131 0.00503444446692140682 0.00482380825114397862 0.00459006814947016985 0.00433487465640981610 0.00405988738925929828 0.00376676417850913816 0.00345715387984137220 0.00313269199412452657 0.00279499836903602432 0.00244567642169600573 0.00208631345875969453 0.00171848177904260061 0.00134374032739178898 0.00096363673152565399 0.00057970960011511231 0.00019349099400829410 
0.00599649501038201742 0.00588426690253020159 0.00574075659080707131 0.00556759967324514139 0.00536653049013575013 0.00513933934316065932 0.00488784131199577511 0.00461385452564338008 0.00431918574630009607 0.00400562140567353470 0.00367492259854576087 0.00332882288795447899 0.00296902807203145965 0.00259721729635541392 0.00221504507320944297 0.00182414390042713007 0.00142612726786563930 0.00102259290784568893 0.00061512619419369695 0.00020530362811729488 
0.00641143303145250837 0.00628808029366347693 0.00613121046201686292 0.00594276045551881717 0.00572473847721580338 0.00547917731936713084 0.00520810322970889465 0.00491351638786783219 0.00459737966462416513 0.00426161309933915239 0.00390809222071365845 0.00353864888711616843 0.00315507373477991963 0.00275911961848474734 0.00235250563729553488 0.00193692148159083891 0.00151403193579794943 0.00108548143779776713 0.00065289864069669216 0.00021790095238448354 
0.00686168757380761687 0.00672541077865432269 0.00655324450807807327 0.00634749320959747225 0.00611048564384151800 0.00584452822738317033 0.00555187789960483787 0.00523472813149488715 0.00489520342498957900 0.00453535910634525821 0.00415718429785355038 0.00376260670501661273 0.00335349836148730526 0.00293168180550811616 0.00249893637589710966 0.00205700445284273887 0.00160759755593755109 0.00115240226685073928 0.00069308597841082130 0.00023130249310843100 
0.00735003764126880826 0.00719863073906812454 0.00700886358204364218 0.00678348223095147536 0.00652518266116961995 0.00623657204671920588 0.00592015200983239762 0.00557831481351730128 0.00521334679749400464 0.00482743560319874847 0.00442267915933866780 0.00400109527360942036 0.00356463120064457340 0.00311517286616329802 0.00265455360794205134 0.00218456239794545624 0.00170695156825877614 0.00122344409525681542 0.00073574051298742373 0.00024552553474685012 
0.00787947005206460910 0.00771021095430572678 0.00750009685007689813 0.00725238947099517313 0.00697019072316629358 0.00665642528849163043 0.00631384327948823851 0.00594503231524790617 0.00555243334827039588 0.00513835734961705370 0.00470500146269295545 0.00425446402943782491 0.00378875830131827213 0.00330982485055845294 0.00281954279176234229 0.00231973996273825535 0.00181220222389528139 0.00129868203293032492 0.00078090644353520850 0.00026058466763839591 


==> test/10/zz21z2.txt <==
0.07803580825239879448 0.07370298551957214783 0.06942471443996432734 0.06519740320672005873 0.06101754968291107917 0.05688176261682756363 0.05278676311715210789 0.04872937692482090521 0.04470652306480411148 0.04071520169439684506 0.03675248247428346271 0.03281549400823094431 0.02890141450151132232 0.02500746359720772832 0.02113089526582856079 0.01726899159466787834 0.01341905732107074971 0.00957841496331457432 0.00574440041639638892 0.00191435889360891485 
0.07847405312655017506 0.07412496251020435356 0.06982840087326369627 0.06558127454259086997 0.06138046717054890938 0.05722288269727103527 0.05310546665336052241 0.04902521471445830253 0.04497917410831819840 0.04096444124446592394 0.03697815752672158063 0.03301750445081468727 0.02907969858017213013 0.02516198669702984433 0.02126164125766225738 0.01737595618732840075 0.01350224300096668217 0.00963782721095846583 0.00578004497231707909 0.00192623991191967232 
0.07885677590152545546 0.07449441052143132569 0.07018265200029520645 0.06591882691983066977 0.06170016175942262537 0.05752383434834709708 0.05338700608456071334 0.04928684117133354942 0.04522051740954449034 0.04118523164842714801 0.03717820193732230410 0.03319666768813406277 0.02923788867133267008 0.02529914335307724763 0.02137772688046222710 0.01747094889601677817 0.01357613128450912282 0.00969060590723552773 0.00581171234999379276 0.00193679569367236786 
0.07918639694738639767 0.07481325167370035667 0.07048896968665512019 0.06621121937701400506 0.06197751859896383220 0.05778528685213406985 0.05363188216520171220 0.04951462647677078860 0.04543082271009911410 0.04137776600237587366 0.03735275088600647359 0.03335307569306656533 0.02937604506394726409 0.02541897116348427674 0.02147917401509263566 0.01755398123176736547 0.01364072733381751536 0.00973675278348072951 0.00583940282675019396 0.00194602620644837229 
0.07946504489138835059 0.07508322953932851374 0.07074875569561096811 0.06645956230260639808 0.06221340640728457994 0.05800791229602352689 0.05384060924734124925 0.04970895986044877868 0.04561038095170527606 0.04154225876497072423 0.03750195991126118594 0.03348683913417849906 0.02949424472790557888 0.02552152222181999427 0.02156601678465664557 0.01762507468214255524 0.01369604403551284884 0.00977627506611967144 0.00586311996707788736 0.00195393251181929942 
0.07969453398780296238 0.07530586589661439345 0.07096326125385382655 0.06666486773051606696 0.06240863243154454176 0.05819234667733415300 0.05401368266769101395 0.04987022276597780079 0.04575948247130254970 0.04167892819454054043 0.03762599085988897751 0.03359807620448062443 0.02959257249167659282 0.02560685621123343775 0.02163829621957135199 0.01768425667663338710 0.01374209905997165158 0.00980918347840722613 0.00588286946362238852 0.00196051638557023225 
0.07987636070392940824 0.07548243880547228501 0.07113355569267387768 0.06682801493405943205 0.06256390891104351981 0.05833915931407747391 0.05415155198011088744 0.04999876606446887473 0.04587839797298656069 0.04178798068199988253 0.03772499912927353843 0.03368690233217842139 0.02967111282308668857 0.02567503391186575293 0.02169605520576192714 0.01773155674484797051 0.01377891204933316335 0.00983549032391518342 0.00589865802343420530 0.00196577995240947287 
0.08001170878327917846 0.07561397292867153008 0.07126050777730999486 0.06694972740200436090 0.06267982896449268704 0.05844882968782135618 0.05425459987420625657 0.05009489153880029161 0.04596736267417497052 0.04186959743119886279 0.03779912264302686536 0.03375342117187286189 0.02972994255662598367 0.02572611140738094090 0.02173933394676260886 0.01776700304766342178 0.01380650206859784616 0.00985520774448612677 0.00591049235378978462 0.00196972535304292548 
0.08010145699303995726 0.07570123634862467588 0.07134477508589025241 0.06703055793215538516 0.06275684985710160146 0.05852173059850902803 0.05432312629009249799 0.05015883754235109931 0.04602656375371422248 0.04192392372559374664 0.03784847283976221916 0.03379771715566018409 0.02976912482416344680 0.02576013521426937999 0.02176816612624415254 0.01779061943044527722 0.01382488543290867102 0.00986834623164169374 0.00591837829419588138 0.00197235445901536386 
0.08014618652659472042 0.07574474038689692212 0.07138679828547096762 0.06707087938362527035 0.06279528193324926399 0.05855811655902069812 0.05435733714530354560 0.05019076858679729497 0.04605613107273710122 0.04195106087769968212 0.03787312783476808054 0.03381984978684220849 0.02978870437009827413 0.02577713849928901443 0.02178257591349935449 0.01780242311496485139 0.01383407400094988256 0.00987491345497609058 0.00592232013233666681 0.00197366864783801157 
0.08014618652659512288 0.07574474038689728295 0.07138679828547124517 0.06707087938362550628 0.06279528193324945828 0.05855811655902093404 0.05435733714530373989 0.05019076858679746844 0.04605613107273726081 0.04195106087769983477 0.03787312783476819156 0.03381984978684231258 0.02978870437009834005 0.02577713849928909076 0.02178257591349940653 0.01780242311496490343 0.01383407400094992593 0.00987491345497612007 0.00592232013233668416 0.00197366864783801504 
0.08010145699304120626 0.07570123634862573059 0.07134477508589118222 0.06703055793215617619 0.06275684985710230923 0.05852173059850971498 0.05432312629009306004 0.05015883754235159198 0.04602656375371468739 0.04192392372559417685 0.03784847283976256610 0.03379771715566047552 0.02976912482416369313 0.02576013521426959857 0.02176816612624432601 0.01779061943044541599 0.01382488543290878377 0.00986834623164177353 0.00591837829419592128 0.00197235445901537557 
0.08001170878328117686 0.07561397292867327868 0.07126050777731153529 0.06694972740200572092 0.06267982896449392216 0.05844882968782246641 0.05425459987420722108 0.05009489153880117285 0.04596736267417575461 0.04186959743119953586 0.03779912264302744129 0.03375342117187334762 0.02972994255662638266 0.02572611140738127050 0.02173933394676288988 0.01776700304766364730 0.01380650206859801443 0.00985520774448624473 0.00591049235378985401 0.00196972535304294717 
0.07987636070393211440 0.07548243880547467199 0.07113355569267597323 0.06682801493406130555 0.06256390891104519902 0.05833915931407895189 0.05415155198011218501 0.04999876606447004046 0.04587839797298758765 0.04178798068200077070 0.03772499912927430171 0.03368690233217910834 0.02967111282308722980 0.02567503391186619355 0.02169605520576228450 0.01773155674484827929 0.01377891204933340275 0.00983549032391534475 0.00589865802343430071 0.00196577995240950366 
0.07969453398780627917 0.07530586589661733554 0.07096326125385642170 0.06666486773051834291 0.06240863243154662343 0.05819234667733599181 0.05401368266769265153 0.04987022276597924408 0.04575948247130379870 0.04167892819454161596 0.03762599085988991426 0.03359807620448146404 0.02959257249167728671 0.02560685621123399633 0.02163829621957180649 0.01768425667663376180 0.01374209905997195343 0.00980918347840742735 0.00588286946362250908 0.00196051638557027084 
0.07946504489139226413 0.07508322953933201094 0.07074875569561406286 0.06645956230260907649 0.06221340640728696691 0.05800791229602565713 0.05384060924734315745 0.04970895986045049258 0.04561038095170679568 0.04154225876497200792 0.03750195991126232392 0.03348683913417950520 0.02949424472790645319 0.02552152222182069857 0.02156601678465720762 0.01762507468214302361 0.01369604403551321486 0.00977627506611992297 0.00586311996707803828 0.00195393251181934669 
0.07918639694739089407 0.07481325167370439511 0.07048896968665868679 0.06621121937701708593 0.06197751859896655224 0.05778528685213647070 0.05363188216520389795 0.04951462647677277312 0.04543082271010086964 0.04137776600237740715 0.03735275088600785443 0.03335307569306779352 0.02937604506394830145 0.02541897116348514063 0.02147917401509332955 0.01755398123176793446 0.01364072733381794383 0.00973675278348102441 0.00583940282675036743 0.00194602620644842932 
0.07885677590153052086 0.07449441052143582209 0.07018265200029913387 0.06591882691983413922 0.06170016175942568543 0.05752383434834979631 0.05338700608456319052 0.04928684117133580456 0.04522051740954650262 0.04118523164842893131 0.03717820193732387229 0.03319666768813541585 0.02923788867133382541 0.02529914335307821560 0.02137772688046301120 0.01747094889601740614 0.01357613128450960334 0.00969060590723586253 0.00581171234999398705 0.00193679569367243183 
0.07847405312655572618 0.07412496251020921079 0.06982840087326795675 0.06558127454259458922 0.06138046717055220536 0.05722288269727397736 0.05310546665336321470 0.04902521471446073115 0.04497917410832037027 0.04096444124446788071 0.03697815752672328066 0.03301750445081613750 0.02907969858017336526 0.02516198669703087129 0.02126164125766309698 0.01737595618732906688 0.01350224300096720086 0.00963782721095882318 0.00578004497231728986 0.00192623991191974257 
0.07803580825240477581 0.07370298551957737976 0.06942471443996892089 0.06519740320672411105 0.06101754968291462494 0.05688176261683067919 0.05278676311715491815 0.04872937692482345179 0.04470652306480640131 0.04071520169439887121 0.03675248247428523213 0.03281549400823247087 0.02890141450151262337 0.02500746359720882467 0.02113089526582945937 0.01726899159466858610 0.01341905732107129615 0.00957841496331495248 0.00574440041639661444 0.00191435889360899031 


==> test/10/zz21z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz21z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz22z0.txt <==
0.00529071404910711179 0.01570019794312516384 0.02566546194269256689 0.03502473033265247893 0.04370513085709452211 0.05168994232432336938 0.05899301137240146875 0.06564257498818691638 0.07167209067839763748 0.07711542455826814191 0.08200452162581074733 0.08636841603743285189 0.09023293362837531140 0.09362073345793742174 0.09655150083275410022 0.09904219487204886374 0.10110730270994619517 0.10275907921795431055 0.10400776663437551195 0.10486179911171207568 
0.00472946156847543677 0.01407737969414146230 0.02312044648772345126 0.03172094683062469389 0.03979672380013027366 0.04730825807633688013 0.05424441141346597606 0.06061109295161627719 0.06642346205318819252 0.07170099104269606061 0.07646451412742716336 0.08073455159371049905 0.08453041502999249224 0.08786977516811279865 0.09076849581194218475 0.09324061593946364468 0.09529841110597239706 0.09695249564332758530 0.09821194636497107555 0.09908444139953856422 
0.00427921409912860977 0.01275941277724178258 0.02101799748343511146 0.02894188670199255090 0.03645255943646496383 0.04350195476742803324 0.05006528325350933367 0.05613392335162405156 0.06170967354004287808 0.06680056343190071688 0.07141799224749137420 0.07557486117998943320 0.07928439972977120720 0.08255945637257908198 0.08541209130743826483 0.08785336196789118868 0.08989323013115216310 0.09154054588441257190 0.09280308178264254360 0.09368760291328807888 
0.00390719614992582516 0.01166305983226195199 0.01925024396678266456 0.02657604305744540665 0.03356967247630898016 0.04018171830340090678 0.04638084348151929465 0.05214964366132769646 0.05748074532345861382 0.06237359689737261709 0.06683203025064818337 0.07086250114898474950 0.07447286633652373811 0.07767155928499400175 0.08046705107734067330 0.08286751049351069598 0.08488060156633243925 0.08651337598052795397 0.08777223196789836479 0.08866292159088777491 
0.00359370681823855710 0.01073538643509755475 0.01774387549398819680 0.02454236908469740672 0.03106836910792464337 0.03727440248834731906 0.04312672870783924861 0.04860306248870883972 0.05369006719509120812 0.05838104858348295428 0.06267403070874395798 0.06657024682877765720 0.07007300518234507725 0.07318686335353263850 0.07591704322341970290 0.07826902736247828840 0.08024828966013899945 0.08186012450346834279 0.08310954851753502015 0.08400125636131433593 
0.00332595150616940647 0.00994090359590152177 0.01644750248937517853 0.02278118867943137310 0.02888703238234481899 0.03472079383422448096 0.04024860637278154796 0.04544581039057719873 0.05029541238471452874 0.05478649953272406170 0.05891279717206703709 0.06267145027503683019 0.06606204421054641396 0.06908584572337168883 0.07174523110032718365 0.07404326607284379691 0.07598340520827681632 0.07756928385567150863 0.07880458123745898158 0.07969293806914233558 
0.00309514711670695001 0.00925477395296393085 0.01532404218817961378 0.02124785076130807776 0.02697777790779875076 0.03247313409342425516 0.03770109255848536761 0.04263616031610384383 0.04725927242046558396 0.05155673999063170587 0.05551920817176327766 0.05914071288875612925 0.06241787566143213589 0.06534924422908060249 0.06793476938167355983 0.07017540062029292702 0.07207278124445296030 0.07362902447348181056 0.07484655450748713135 0.07572799897751153475 
0.00289501012440140882 0.00865900291106764218 0.01434604154907126970 0.01990839426982254565 0.02530309439411786501 0.03049287207318842480 0.03544646945163185819 0.04013846589488724581 0.04454877699041220190 0.04866197983757385853 0.05246658263559823843 0.05595431744679231489 0.05911950131734543257 0.06195848614984519193 0.06446920157699362330 0.06665078578220146044 0.06850329467576023179 0.07002747828631569749 0.07122461334149610135 0.07209638188906922207 
0.00272090059423245757 0.00814018601783396412 0.01349272682721528241 0.01873659037479298572 0.02383333332566175966 0.02874879035357971388 0.03345344727996643619 0.03792245682140107238 0.04213538980872211931 0.04607581973365322547 0.04973082508626346793 0.05309047294546945239 0.05614732601131214307 0.05889599747596116486 0.06133276499425423245 0.06345524625575901800 0.06526213339007078118 0.06675298065452463236 0.06792803868311235449 0.06878812834662466347 
0.00256930682892691532 0.00768811373882048645 0.01274808936716292571 0.01771190707647239682 0.02254485818015651219 0.02721550873550223140 0.03169607249325310377 0.03596252430202845352 0.03999450568942203299 0.04377508420205340756 0.04729042503033300399 0.05052942323750986980 0.05348333230647243225 0.05614541274843315444 0.05851061466830313751 0.06057530085650959101 0.06233701197423927726 0.06379427225859972406 0.06494643238980399302 0.06579354528957141734 
0.00243751981158163910 0.00729487274135813893 0.01209960982614351199 0.01681809038377713936 0.02141868358298966435 0.02587231391501959576 0.03015280965551524889 0.03423706220403764655 0.03810502444488417240 0.04173958635480533308 0.04512636759550524290 0.04825346266776463916 0.05111116722863453393 0.05369170654299591089 0.05598898007401561377 0.05799833052773693820 0.05971634139177703360 0.06114066401583102134 0.06226987332793250396 0.06310335010372322695 
0.00232341948762314430 0.00695424758888692814 0.01153738681227584051 0.01604216104950296345 0.02043947185300538927 0.02470225368607125577 0.02880579000975068069 0.03272789041372276692 0.03644894353127168390 0.03995186917677853722 0.04322199632911793987 0.04624689260940888919 0.04901616739730516037 0.05152126612090034141 0.05375526855702639217 0.05571269978864551442 0.05738935904930091841 0.05878216908501487925 0.05988904680237177452 0.06070879471770654345 
0.00222533003764715945 0.00666131131429058450 0.01105352878456995064 0.01537369514895346560 0.01959478909345766656 0.02369143896650935388 0.02764020628369342689 0.03141976590983107387 0.03501099008970126603 0.03839695049191919202 0.04156285593477901386 0.04449594404344778265 0.04718534363027691164 0.04962192198627383977 0.05179812824454409215 0.05370784102051773951 0.05534622593176635047 0.05670960647255578191 0.05779535007883322695 0.05860177002343277403 
0.00214191938632207063 0.00641213884605830540 0.01064172186275992929 0.01480430166828329216 0.01887455040536249740 0.02282850680281504896 0.02664383024868264768 0.03029997685220681136 0.03377830042578311431 0.03706208676641791627 0.04013653287463114089 0.04298868399932627427 0.04560734109408082909 0.04798294994937402774 0.05010748141435840408 0.05197431011711492466 0.05357809718469093430 0.05491468079460865709 0.05598097701697254958 0.05677489233658573192 
0.00207212804790488743 0.00620360282086064845 0.01029691815212816115 0.01432723925605727637 0.01827060405689398190 0.02210420759070567606 0.02580663105601525842 0.02935801082453038183 0.03274014799480645665 0.03593656327333825257 0.03893250479800137304 0.04171491798514535831 0.04427238679734609578 0.04659505530278298252 0.04867453734640053709 0.05050382084889260687 0.05207717189527391599 0.05339004250421527237 0.05443898485786256153 0.05522157385189968570 
0.00201511803234171545 0.00603322623735124720 0.01001510866883478616 0.01393713314692367373 0.01777641897545049338 0.02151108844709841497 0.02512047556014235933 0.02858528739509301822 0.03188771745557408138 0.03501151353412729900 0.03794200505889074732 0.04066609634590766242 0.04317223280737519930 0.04545034711801127641 0.04749179181956813406 0.04928926403678107748 0.05083672704329678799 0.05212933246911598956 0.05316334605836268296 0.05393607911185364923 
0.00197023587645244174 0.00589907542736784613 0.00979315713893607123 0.01362976568735213209 0.01738685025088590116 0.02104325166209513806 0.02457889534236274917 0.02797494574012520871 0.03121392089826952043 0.03427976834870606615 0.03715790555752666868 0.03983522953221936558 0.04230010096823570709 0.04454230854231876896 0.04655301877707974240 0.04832471643536678102 0.04985113977201629382 0.05112721427058926349 0.05214898779461860090 0.05291356943426772652 
0.00193698592255264865 0.00579968245673162606 0.00962867877218951014 0.01340192221266287530 0.01709796467864585154 0.02069617260803352857 0.02417690840708828365 0.02752167932477557477 0.03071325204867268732 0.03373573340490079037 0.03657461929029057895 0.03921681525720734779 0.04165063299102954308 0.04386576730594829443 0.04585325831106529942 0.04760544315559004508 0.04911590133881234971 0.05037939704660614193 0.05139182141525477227 0.05215013707248750824 
0.00191501127957917523 0.00573398970481650300 0.00951995328042748966 0.01325127971246401262 0.01690691364300109939 0.02046656568430485143 0.02391088635318128555 0.02722161110321613328 0.03038167456674481168 0.03337529393193380128 0.03618802294152755061 0.03880677921528995211 0.04121984843272682997 0.04341686937937954543 0.04538880400564315742 0.04712789653711575710 0.04862762538103684862 0.04988265116176821695 0.05088876374730676860 0.05164283064405359586 
0.00190408077052672342 0.00570131180252771760 0.00946586493223992680 0.01317632971376455839 0.01681184449658970625 0.02035229013300347486 0.02377846021811588079 0.02707220416816286807 0.03021654118315659013 0.03319574481456206982 0.03599539932859586316 0.03860243022969801763 0.04100511214520824455 0.04319305777319994155 0.04515719179501205549 0.04688971360619301199 0.04838405248645107071 0.04963481847212328213 0.05063775176815050322 0.05138967308502145198 


==> test/10/zz22z1.txt <==
0.00154701390123433355 0.00464175230674967760 0.00773862497119959768 0.01083906294706350575 0.01394450977288495992 0.01705642680399856517 0.02017629888809296251 0.02330564049570094803 0.02644600242290908593 0.02959897918983768472 0.03276621726056896944 0.03594942420209661094 0.03915037887000154260 0.04237094263527405730 0.04561307150952839673 0.04887882870950450986 0.05217039658741132180 0.05549008569008434533 0.05884033655932631446 0.06222370604400881411 
0.00155831471349880180 0.00467564763938436816 0.00779509320538744263 0.01091806701651888874 0.01404599556215469121 0.01718032080353661117 0.02032250499398391072 0.02347403579502702411 0.02663643174556669380 0.02981124812844826791 0.03300008325432452622 0.03620458513763417929 0.03942645845931602722 0.04266747157108166655 0.04592946305619248493 0.04921434695566878625 0.05252411509208997770 0.05586083381924525360 0.05922663078746754489 0.06262366474173769459 
0.00156891202687530797 0.00470743033190155081 0.00784803319444692463 0.01099211635146991363 0.01414108465567829459 0.01729635585400931402 0.02045936448927907630 0.02363156594485653697 0.02681444063588243193 0.03000949832406420506 0.03321828249064672639 0.03644237463479949035 0.03968339825854663716 0.04294302213354410369 0.04622296218849115262 0.04952498096488817253 0.05285088300603454220 0.05620250370733918810 0.05958168802956086141 0.06299025413652709071 
0.00157881508897618635 0.00473712846689959902 0.00789749288902879924 0.01106128053923554656 0.01422987085507925603 0.01740465346754325668 0.02058703116426656085 0.02377842285923760512 0.02698026652904232311 0.03019402204127938014 0.03342117374939866659 0.03666323265237046020 0.03992173780652688575 0.04319825651605696537 0.04649438259933986323 0.04981173170935819516 0.05315193225982087211 0.05651660997451606050 0.05990736348690957336 0.06332572793402603539 
0.00158803495110602173 0.00476477555769186465 0.00794352935553312850 0.01112564206136420694 0.01431246475785991935 0.01750535599681789234 0.02070568384100627754 0.02391482779878503079 0.02713418057976987874 0.03036514956261231885 0.03360915781329811003 0.03686764441875679116 0.04014206379913355660 0.04343388352481707126 0.04674457998345309812 0.05007563101338381034 0.05342850434937463505 0.05680464044399460843 0.06020542800953527368 0.06363217062476965447 
0.00159658410886205897 0.00479040945722871304 0.00798620691404763883 0.01118529359282822641 0.01438899011817832210 0.01759862192086210364 0.02081552040415564700 0.02404102391512635828 0.02727647842863985955 0.03052323781610193076 0.03378266352242465659 0.03705612341022503781 0.04034498944643356150 0.04365063380062467885 0.04697442279627165457 0.05031770801134932691 0.05368181368029917300 0.05706801944255249920 0.06047753748246723765 0.06391148332305351953 
0.00160447613597555988 0.00481407124831328363 0.00802559525060048649 0.01124033527772273951 0.01445958020116302166 0.01768462116429657741 0.02091675193962788670 0.02415726902892488537 0.02740747140356124961 0.03066865975073089848 0.03394213505007348530 0.03722919625328512117 0.04053113677575101437 0.04384923943497649051 0.04718476938965947970 0.05053896455544268362 0.05391302291792027940 0.05730808616344892220 0.06072521915472770676 0.06416538505984450969 
0.00161172532270245400 0.00483580414944837639 0.00806176756231829009 0.01129087206629920265 0.01452437424445445283 0.01776353059553328548 0.02100959716113446132 0.02426382885738405035 0.02752747840594933423 0.03080179473318687966 0.03408802067385328233 0.03738738977709098882 0.04070112196830883572 0.04403041777387091404 0.04737645077194715254 0.05074035790284167624 0.05412322727249027632 0.05752608313859522426 0.06094986791315012281 0.06439542128511437091 
0.00161834632808833655 0.00485565246445947892 0.00809479878292510002 0.01133701118070134552 0.01458351411482231193 0.01783552981224764342 0.02109427725199263665 0.02436097083352752046 0.02763681862966516078 0.03092302010221397238 0.03422076313506173390 0.03753122021291673688 0.04085554354652247422 0.04419485892025121904 0.04755025802141650548 0.05092278901148664105 0.05431344513060384904 0.05772315120529153409 0.06115274807416319625 0.06460297517485759367 
0.00162435385327975136 0.00487366059737611053 0.00812476392422128817 0.01137885975875878482 0.01463714122188582850 0.01790079728664234829 0.02117101120106094220 0.02444895859506823754 0.02773580517696982300 0.03103270391094213598 0.03434079155126292665 0.03766118439299176446 0.04099497308461308442 0.04434321633919501016 0.04770693338198107175 0.05108709499108454732 0.05448461303314692389 0.05790032847780392233 0.06133499800335348584 0.06478927948669456482 
0.00162976234093431234 0.00488987214754392323 0.00815173655782513822 0.01141652270822667709 0.01468539372731985336 0.01795950691137497557 0.02124001167054052203 0.02452804716871466797 0.02782473957220374730 0.03113119881332176986 0.03444851476605608614 0.03777775272317430294 0.04111994805974301948 0.04447609996993467235 0.04784716417622823792 0.05123404453772353873 0.05463758353309535604 0.05805855166942373857 0.06149763597475229465 0.06495542786949494440 
0.00163458570384788951 0.00490432909404013660 0.00817578745130867132 0.01145010078900291287 0.01472840406779191667 0.01801182496099718727 0.02130148140101153359 0.02459847883704618238 0.02790390712980875959 0.03121883700408510307 0.03454431597646529656 0.03788136367390635556 0.04123096646125005288 0.04459407130457240104 0.04797157881527363416 0.05136433545048604138 0.05477312489208731316 0.05819865869204339515 0.06164156635673705142 0.06510238514461692827 
0.00163883708426500337 0.00491707107346005777 0.00819698336436648634 0.01147968892868437771 0.01476629679384771840 0.01805790746381031112 0.02135561013546225656 0.02466047964864981693 0.02797357310590000215 0.03129592609674460707 0.03462854846181354779 0.03797241953473574905 0.04132848280677842157 0.04469763997183121701 0.04808074432980780771 0.05147859355685963090 0.05489192189272452949 0.05832139184992545661 0.06176758561553561538 0.06523099639034773967 
0.00164252864401707110 0.00492813475116861150 0.00821538600401284375 0.01150537476752040364 0.01479918671510428718 0.01809789796493406835 0.02140257202837739237 0.02471425651619079539 0.02803397954839680420 0.03136274581517974752 0.03470153223930852460 0.03805128319644465046 0.04141290525929670202 0.04478726144616620303 0.04817516497526676961 0.05157737255442007562 0.05499457727202567564 0.05842740119939832805 0.06187638786513224159 0.06534199481568819801 
0.00164567138465174017 0.00493755328318448185 0.00823105113299586570 0.01152723742228010592 0.01482717733411496527 0.01813192565244427581 0.02144252349692244569 0.02475999483933915071 0.02808534275631667868 0.03141954537626907851 0.03476355148379618731 0.03811827575243761229 0.04148459358779749834 0.04486333557827008184 0.04825528157067294349 0.05166115441352826104 0.05508161344155983880 0.05851724781050977875 0.06196856982990683882 0.06543600847996255965 
0.00164827499605714554 0.00494535586392171825 0.00824402782250602956 0.01154534645448919254 0.01485035954663120779 0.01816010381380562394 0.02147560146752898122 0.02479785658792669351 0.02812785126126170904 0.03146654144978369705 0.03481485256716952692 0.03817367474171205755 0.04154385776118559720 0.04492620570844367556 0.04832147131562668230 0.05173035008746020014 0.05515347427017560505 0.05859140677117422036 0.06204463516402271978 0.06551356594123122767 
0.00165034773171226687 0.00495156735393921868 0.00825435783861734607 0.01155976102653943037 0.01486881058411502685 0.01818252858861802226 0.02150192197146116521 0.02482797878357691224 0.02816166425101972529 0.03150391659443446679 0.03485564259338620741 0.03821771288605549377 0.04159095700678918511 0.04497615817869229232 0.04837404789592997245 0.05178530035051026603 0.05521052678050822338 0.05865026983998884724 0.06210499811377865470 0.06557510092068052909 
0.00165189630856496994 0.00495620798150554071 0.00826207515148469698 0.01157052922893614735 0.01488259317467146084 0.01819927798509030775 0.02152157904612074513 0.02485047232390009617 0.02818691036480579920 0.03153181808354826865 0.03488608832588536990 0.03825057720233449032 0.04162609920122332940 0.04501342210360633617 0.04841326173889062140 0.05182627663814268204 0.05525306266135820293 0.05869414769449425584 0.06214998653042256432 0.06562095606346743382 
0.00165292582960704188 0.00495929311203328373 0.00826720555687977116 0.01157768756304900296 0.01489175490054437008 0.01821041113095102013 0.02153464390403140444 0.02486542110109695586 0.02820368680075504078 0.03155035704906739014 0.03490631542427257566 0.03827240839617383067 0.04164944049216333377 0.04503816929561907378 0.04843930031788359208 0.05185348180181158922 0.05528129953228753252 0.05872327174620749213 0.06217984424994978804 0.06565138586485397276 
0.00165343972743695511 0.00496083308014077726 0.00826976640095209228 0.01158126056583571629 0.01489632773350601722 0.01821596773413797221 0.02154116433795689317 0.02487288137570129246 0.02821205868805002140 0.03155960788769369280 0.03491640792596369808 0.03828330046592486741 0.04166108507563707347 0.04505051426882306781 0.04845228843521308393 0.05186705071893257107 0.05529538191977288741 0.05873779550809848926 0.06219473285831508130 0.06566655881689698049 


==> test/10/zz22z2.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz22z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz22z4.txt <==
0.99088954477691826295 0.97283986793190579956 0.95523227672240929031 0.93822711581110651569 0.92189581391536445931 0.90625363087154364727 0.89128523519389368790 0.87696087542502354495 0.86324554326212910027 0.85010377806985515381 0.83750198838610723229 0.82540943248748332994 0.81379850568316236537 0.80264468754285434038 0.79192633674830925639 0.78162443096356493122 0.77172230070228753362 0.76220538054613451440 0.75306098771499963007 0.74427813120750896392 
0.99143949644528606147 0.97442879084825595459 0.95772082394319202336 0.94145189524368122491 0.92570273518306223082 0.91051142111999505691 0.89588762904694174694 0.88182396216227210139 0.86830374256468467742 0.85530594264682069383 0.84280812989073894403 0.83078813599567225001 0.81922494469223505753 0.80809911689687541347 0.79739295022246126088 0.78709049164999067560 0.77717747380158819226 0.76764121599160584086 0.75847051375626861613 0.74965553022195940969 
0.99187914660125731103 0.97571497507263948989 0.95977033295842262284 0.94415690603736468489 0.92895181045320662783 0.91420168937843526713 0.89992989771160725176 0.88614360161243888037 0.87283952218751792440 0.86000812006200400006 0.84763645253435648819 0.83571003691223155752 0.82421402019322898003 0.81313388512995032897 0.80245585559467080827 0.79216711161234820704 0.78225588686246849690 0.77271149586243181862 0.76352432109650891778 0.75468577931342539777 
0.99224126148835967154 0.97678162988262207111 0.96148862678049462627 0.94645358549414837501 0.93174591121396432847 0.91741362822893135487 0.90348667080861322365 0.88998102438835735573 0.87690262451094624918 0.86425056287932056076 0.85201952327245145113 0.84020153892566873388 0.82878721403849897609 0.81776654783502567003 0.80712947541392343620 0.79686621234226295840 0.78696746617350621378 0.77742455949914368585 0.76822949545390839532 0.75937498683833082325 
0.99254553095791708817 0.97768165618899505187 0.96294895878678599122 0.94842289794476930531 0.93416462067956984594 0.92022024151471226716 0.90662213290555571099 0.89339120062143173584 0.88053938858858937788 0.86807198367188076471 0.85598953875045968864 0.84428938147949283977 0.83296674920007407472 0.82201561675772993887 0.81142928588373430809 0.80120079616927286636 0.79132320599014938090 0.78178978050672842670 0.77259411438164959929 0.76373020937716407097 
0.99280473711223027333 0.97845050512865527903 0.96420265423288598061 0.95012442681857267601 0.93626943204483270566 0.92268058424479248991 0.90939041867746583936 0.89642225660322494285 0.88379174555009942793 0.87150844446915354258 0.85957726657801347692 0.84799969904176886182 0.83677478452457587643 0.82589988411208603569 0.81537125519401121299 0.80518448046094448500 0.79533478111109001674 0.78581724215597037464 0.77662697218879628291 0.76775921497105537039 
0.99302764947457933253 0.97911297298050858906 0.96528672619752931006 0.95160272305180260144 0.93810809643639525568 0.92484224474216003564 0.91183670095629199004 0.89911566156390232418 0.88669689253943007046 0.87459278207661972360 0.86281138405067103747 0.85135736358499181087 0.84023280574437597679 0.82943787997202800266 0.81897137031927946804 0.80883108936940484313 0.79901419583729593743 0.78951743481726655016 0.78033731724651078654 0.77147025232589827581 
0.99322053728015768925 0.97968701112126943542 0.96622855452491995809 0.95289164275471194276 0.93971798590678545793 0.92674359733116085103 0.91399847884164109324 0.90150679615666218236 0.88928738096709736283 0.87735440724722402184 0.86571812396305902748 0.85438556550315269966 0.84336119489590766207 0.83264745971237219546 0.82224525674167514566 0.81215431086010037021 0.80237347805142134050 0.79290098402928899102 0.78373460965408214829 0.77487183318907359997 
0.99338802580494089955 0.98018597969949194937 0.96704883802616969923 0.95401730753533975360 0.94112860710487478144 0.92841567983405659525 0.91590682092245001567 0.90362566325400650591 0.89159142792507339870 0.87981934198211964038 0.86832113905118768482 0.85710557956865263129 0.84617894862373044251 0.83554550723987885963 0.82520788607494788280 0.81516741927790037359 0.80542442147899939719 0.79597841359438592512 0.78682830415145554870 0.77797253284177769750 
0.99353361204505508120 0.98062004384558953962 0.96776351034492724690 0.95500014225560503345 0.94236345514331842921 0.92988369397774117697 0.91758746176009686746 0.90549760801183953873 0.89363332549707030772 0.88201039370499345615 0.87064151069091932911 0.85953666509653958716 0.84870351279048239501 0.83814773454846591694 0.82787336104033704132 0.81788305869755439925 0.80817837499228994957 0.79875994471780054074 0.78962766051557531366 0.78078081158699585984 
0.99365999057474585499 0.98099707329288443614 0.96838501725234304995 0.95585629599883326080 0.94344137723505239190 0.93116817917349214984 0.91906172412835562824 0.90714398153618469589 0.89543387234637583649 0.88394739664986354821 0.87269784491095614420 0.86169605733610454834 0.85095070289319241219 0.84046855712316625997 0.83025476484037985525 0.82031307947969023253 0.81064607507480535009 0.80125532976895097459 0.79214158160604930536 0.78330485839004504456 
0.99376926753579086782 0.98132324149885963305 0.96892318937272770007 0.95659864725233156868 0.94437757862456495062 0.93228592135281895814 0.92034727404365090919 0.90858272165816966748 0.89701078570238468313 0.88564747563712831191 0.87450641496693581889 0.86359901644372993879 0.85293468432301644544 0.84252102621062596732 0.83236406171832566514 0.82246841930602132553 0.81283751605829124287 0.80347371767714903523 0.79437847774962677683 0.78555245650094074339 
0.99386310560534996128 0.98160343579403575021 0.96938585148737554942 0.95723752501319914199 0.94518436865805688374 0.93325065356956860008 0.92145872903525816167 0.90982884535045926988 0.89837907316786524969 0.88712530522932941945 0.87608132287592710430 0.86525890914886316452 0.85466799174451801857 0.84431680167799527670 0.83421203651627506837 0.82435901996777671830 0.81476185217519025983 0.80542354713172747971 0.79634615521436791230 0.78753086994948473532 
0.99394282469692318838 0.98184154458455996650 0.96977925576953949438 0.95778123265503389838 0.94587171742489617454 0.93407359523214006369 0.92240814317735508876 0.91089485754054355660 0.89955135638928740427 0.88839334923639612374 0.87743466215858079149 0.86668730553127659721 0.85616157182819696558 0.84586615224056105333 0.83580826270100272435 0.82599377187361977537 0.81642732554296504333 0.80711246346020304454 0.79805172602663299042 0.78924674921099158276 
0.99400947329470612512 0.98204066207774198816 0.97010839435118867424 0.95823643241250100466 0.94644767315435462951 0.93476386675673961424 0.92320539090147790695 0.91179108524507235245 0.90053814561234490910 0.88946207316838699075 0.87857667099072367378 0.86789407898946535624 0.85742483779643119401 0.84717797275504869159 0.83716109017355477828 0.82738047928273450449 0.81784121466284853685 0.80854725513948466631 0.79950153622096853390 0.79070605403140314937 
0.99406387969886400580 0.98220323608051463005 0.97037722714497209875 0.95860842948942615038 0.94691867602328283482 0.93532880773898596782 0.92385846842674490542 0.91252594692592303716 0.90134806764663311096 0.89034012683408392252 0.87951586964646066846 0.86888750163942818361 0.85846572761301453980 0.84825981080964707459 0.83827764595543363679 0.82852584042091415029 0.81900979868621004432 0.80973380621391977119 0.80070110968635210824 0.79191399131018047619 
0.99410668911909805256 0.98233117540048087157 0.97058884865876016157 0.95890138237694766410 0.94728979371036359236 0.93577421974917673886 0.92437372814059270976 0.91310616638524066957 0.90198805121418013098 0.89103449687485458686 0.88025917912160844825 0.86967433030877372424 0.85929076020655026369 0.84911789691509131917 0.83916384241761932117 0.82943543775927919270 0.81993833344715882916 0.81067706134363248793 0.80165510500034087293 0.79287496600831741667 
0.99413839049614516341 0.98242592774355108620 0.97074560971263934572 0.95911845764924053004 0.94756489669204790882 0.93610454940676690594 0.92475605800120774802 0.91353693926026746652 0.90246347394999149039 0.89155063032954651181 0.88081201965634559059 0.87025988026750600302 0.85990508598932224871 0.84975717422654750699 0.83982438904067335805 0.83011373475142435918 0.82063103599951392475 0.81138100071311070050 0.80236728296306181196 0.79359254322731165310 
0.99415933561807667829 0.98248853536493940819 0.97084920479900793655 0.95926194181532820071 0.94774678600182027388 0.93632302318463589419 0.92500901519720490906 0.91382205870463029118 0.90277827499597007588 0.89189253083699449043 0.88117838890672184338 0.87064808511558466897 0.86031252925668522114 0.85018132496110365715 0.84026280476710324407 0.83056407620623018406 0.82109107508636014483 0.81184862254623535449 0.80284048291148246701 0.79406941985435908204 
0.99416975222929937495 0.98251967329912104354 0.97090073230312401442 0.95933331881124173091 0.94783728231527053509 0.93643174213275015560 0.92513492089834525878 0.91396400536507993451 0.90293503649226347640 0.89206282911573964167 0.88136092001796206841 0.87084154203142560835 0.86051562096072975461 0.85039279159407954456 0.84048142886040555499 0.83078869022003332123 0.82132056559346167113 0.81208193147399043710 0.80307660628227373056 0.79430740446134828758 


==> test/10/zz23z0.txt <==
0.33089461550857068861 0.33273125955903637418 0.33431402960567452309 0.33564916219553314614 0.33674244046917967133 0.33759914698788179299 0.33822406497857998575 0.33862150185849676509 0.33879532105466930725 0.33874897493256400649 0.33848553532447739345 0.33800772009362706205 0.33731791518829939980 0.33641819218869506436 0.33531032169747237992 0.33399578326100914927 0.33247577301032865682 0.33075121111362898452 0.32882275280203787649 0.32669080973382264022 
0.32671305130981126430 0.32856016100819207537 0.33015834187067827354 0.33151257038076054062 0.33262764209645190316 0.33350807266738258239 0.33415805208242677082 0.33458142999112322480 0.33478171808881862503 0.33476210106529691313 0.33452545112642717573 0.33407434327159180043 0.33341106985306462329 0.33253765380758715242 0.33145586057626214016 0.33016720929696741216 0.32867298452382143203 0.32697425067081475891 0.32507187278324739532 0.32296654928559004327 
0.32278538831509751006 0.32463799129324188986 0.32624660648808528896 0.32761513536037933925 0.32874748486848459628 0.32964744950277002911 0.33031864069262112382 0.33076444793475123785 0.33098802024418499945 0.33099226011337762321 0.33077982484434287347 0.33035313201324822963 0.32971436714477980745 0.32886549261232622676 0.32780825750302139410 0.32654420882677698268 0.32507470511717523332 0.32340093426256122378 0.32152393837454723569 0.31944464960661872466 
0.31910542434253685862 0.32095980936159251851 0.32257495742804187522 0.32395387970418693113 0.32509971251433694706 0.32601559978259242456 0.32670461325053579138 0.32716970081107554780 0.32741365483979228967 0.32743909429968515168 0.32724845612431885389 0.32684399279227832613 0.32622777410048070523 0.32540169199391688615 0.32436746799672022679 0.32312666338994361359 0.32168069285554046211 0.32003084288770750065 0.31817829684576198757 0.31612416897422007667 
0.31566741830497679899 0.31752086438254917278 0.31913953415830237370 0.32052571351398917443 0.32168188570208361421 0.32261062386272632008 0.32331451171585395832 0.32379608721922259473 0.32405780400422379284 0.32410200612125156239 0.32393091256096817609 0.32354660893106523822 0.32295104447094807876 0.32214603326614094092 0.32113325909999917984 0.31991428388073694933 0.31849056002733533433 0.31686344758696688428 0.31503423714657258214 0.31300417968371313515 
0.31246613772468556647 0.31431669570532533298 0.31593660130862954993 0.31732755449138411175 0.31849149291728207078 0.31943049825037533873 0.32014672253093090504 0.32064233234573730202 0.32091946783662911313 0.32098021362012912894 0.32082657906723704988 0.32046048590006537271 0.31988376158610504207 0.31909813749969923036 0.31810525125639843580 0.31690665300566983609 0.31550381578609698607 0.31389815028625228654 0.31209102446984859913 0.31008378843655715063 
0.30949685754587202835 0.31134317940543748682 0.31296262087950604824 0.31435641022563592939 0.31552603322528488539 0.31647315369056200351 0.31719954781175679903 0.31770705179616598457 0.31799752137642639527 0.31807280145539879035 0.31793470418778557729 0.31758499401585421618 0.31702537847370748647 0.31625750389015183650 0.31528295542022599651 0.31410326109944713968 0.31271989982513015427 0.31113431330209617709 0.30934792201001271028 0.30736214510707082770 
0.30675533627541295978 0.30859654349104587157 0.31021429257832128235 0.31160943230636867218 0.31278307606765975990 0.31373653547483093540 0.31447126322936835852 0.31498880565074299787 0.31529076441751169302 0.31537876663725383786 0.31525444221265253031 0.31491940750185898334 0.31437525440271896215 0.31362354416697491022 0.31266580543490679611 0.31150353614676296043 0.31013820911288053628 0.30857128108699050095 0.30680420516103518169 0.30483844615729688288 
0.30423778332610079689 0.30607336570501147976 0.30768857363636459290 0.30908395035385799465 0.31026030326415460214 0.31121864891173384171 0.31196016398014270177 0.31248614315992651047 0.31279796400562398517 0.31289705846345194917 0.31278489052371116763 0.31246293937621011372 0.31193268746833463512 0.31119561294012254571 0.31025318600566287319 0.30910686893981736967 0.30775811939263836292 0.30620839677195016426 0.30445917138984041062 0.30251193594745939830 
0.30194082463808175065 0.30377056236653465771 0.30538268590826778137 0.30677749220854400036 0.30795553772336625720 0.30891759292780696100 0.30966460061954198535 0.31019763900319585748 0.31051788998160556599 0.31062661268721886154 0.31052512204253018835 0.31021477201093600184 0.30969694315428675235 0.30897303411951770880 0.30804445670780528088 0.30691263421420489355 0.30557900274590565903 0.30404501521833121602 0.30231214767891689821 0.30038190751234516984 
0.29986146998247081852 0.30168537321477756352 0.30329411542162809656 0.30468779484868335761 0.30586676249295957630 0.30683158445658542668 0.30758300656702264320 0.30812192225170942361 0.30844934423038344873 0.30856638026128746510 0.30847421294825488891 0.30817408347071750807 0.30766727901835927428 0.30695512367585642277 0.30603897249183548146 0.30492020846329120909 0.30360024215844760853 0.30208051367655230912 0.30036249659515096289 0.29844770348175447827 
0.29799708341972253045 0.29981534508847618170 0.30142060771478307313 0.30281280927160192373 0.30399213294320343026 0.30495897583855224866 0.30571391894025434777 0.30625769920623613363 0.30659118442693134021 0.30671535117929266123 0.30663126601848450514 0.30634006990532008929 0.30584296577257663596 0.30514120907371367064 0.30423610112038901310 0.30312898498867724140 0.30182124374804142342 0.30031430073427883842 0.29860962154337988839 0.29670871736709159006 
0.29634535739823986145 0.29815831600462144868 0.29976016107742609051 0.30115070157973772291 0.30232998416970058297 0.30329826701416551238 0.30405599414920658763 0.30460377120605008905 0.30494234309181322828 0.30507257401046755652 0.30499543004107027011 0.30471196435950198556 0.30422330509291378720 0.30353064572603255522 0.30263523792732904827 0.30153838662298704243 0.30024144711076222736 0.29874582396914223237 0.29705297147699771809 0.29516439521550363878 
0.29490429049624777846 0.29671240045434393862 0.29831101901056211734 0.29969985180022218341 0.30087883514169583288 0.30184811389920218616 0.30260801943635656786 0.30315904837694424012 0.30350184272380414940 0.30363717172969323377 0.30356591577582703323 0.30328905239870368460 0.30280764451354419409 0.30212283081017338171 0.30123581823990758233 0.30014787646517931963 0.29886033410287843326 0.29737457655453031213 0.29569204517996489079 0.29381423753659596798 
0.29367216859373979077 0.29547597630594490958 0.29707166271025664539 0.29845885146889372663 0.29963739069765821244 0.30060733400459144216 0.30136892132007425671 0.30192256014156615418 0.30226880769676550686 0.30240835440867386286 0.30234200893384083342 0.30207068494594141450 0.30159538975238570080 0.30091721476120902867 0.30003732775694835766 0.29895696689494466458 0.29767743628104176290 0.29620010296613602518 0.29452639515173606455 0.29265780137421715246 
0.29264754918331797873 0.29444767346543909703 0.29604080405562621658 0.29742650066743747672 0.29860454217545201461 0.29957491010143094678 0.30033777169778325122 0.30089346317248033547 0.30124247351301841613 0.30138542927439632146 0.30132308060492113411 0.30105628869883560572 0.30058601478884783287 0.29991331072532878554 0.29903931113173209955 0.29796522707660866303 0.29669234116020781755 0.29522200387723573911 0.29355563108662630079 0.29169470239474032391 
0.29182924852074065836 0.29362636431686700567 0.29521737937937198026 0.29660180496977756048 0.29777936723528136698 0.29874999252789702364 0.29951379219714707736 0.30007104733755401993 0.30042219390843116766 0.30056780857097153969 0.30050859551261210889 0.30024537445563198590 0.29977906997884151696 0.29911070221952601456 0.29824137896804259196 0.29717228911955023696 0.29590469740594477210 0.29443994029597325701 0.29277942292279340863 0.29092461687646814505 
0.29121633134183172453 0.29301115590191656457 0.29460054417521708281 0.29598397259701975104 0.29716112926799892469 0.29813190057772864794 0.29889635722535407014 0.29945474007215783230 0.29980744621218075041 0.29995501558844678280 0.29989811841892366484 0.29963754363223837895 0.29917418845136062311 0.29850904920589149683 0.29764321340136229432 0.29657785302760486523 0.29531421904804772138 0.29385363697791883064 0.29219750343210604271 0.29034728350334187974 
0.29080810291331954387 0.29260138377375050078 0.29418966882256003537 0.29557241197508532515 0.29674927666196598830 0.29772012328966490635 0.29848499605438244542 0.29904410951354232218 0.29939783527968732990 0.29954668915171162036 0.29949131894239744422 0.29923249320303713095 0.29877109098847109969 0.29810809275131716634 0.29724457240390994572 0.29618169054145898622 0.29492068878072258409 0.29346288513554885657 0.29180967032437021835 0.28996250488565811221 
0.29060410323167912283 0.29239660745720574830 0.29398433536618739925 0.29536672981879585898 0.29654344211511490803 0.29751431986458293233 0.29827939418896898260 0.29883886664794168109 0.29919309624131440462 0.29934258679631464695 0.29928797499591797138 0.29903001924904182296 0.29856958954816975593 0.29790765840699634515 0.29704529292150155806 0.29598364795359838331 0.29472396039783488320 0.29326754445918373770 0.29161578784416758436 0.28977014874894907459 


==> test/10/zz23z1.txt <==
0.09327542510423654509 0.09434450140455494238 0.09545091537305123996 0.09659519255506648916 0.09777789322160596042 0.09899961492160697096 0.10026099550513840886 0.10156271667904923084 0.10290550816585072869 0.10429015254462752071 0.10571749085707581040 0.10718842905760138373 0.10870394536470234792 0.11026509851451644917 0.11187303679443096061 0.11352900748546353171 0.11523436585686661071 0.11699058193619148172 0.11879924157633124648 0.12066203530038319136 
0.09398979027717849211 0.09506666283950664098 0.09618105897546576355 0.09733349669714737307 0.09852452638716562017 0.09975473293256008345 0.10102473821368733453 0.10233520397728382290 0.10368683512066687036 0.10508038340628647611 0.10651665160847366420 0.10799649806035567512 0.10952084150698263021 0.11109066606141305977 0.11270702587181290200 0.11437104878725090629 0.11608393777503479838 0.11784696796933209761 0.11966147585529948727 0.12152883505683256815 
0.09466711932525385953 0.09575130070082725486 0.09687316099215778631 0.09803320887089156388 0.09923198269734910537 0.10047005220778054690 0.10174802043976684252 0.10306652589573189749 0.10442624493324650925 0.10582789435137787692 0.10727223411017659804 0.10876007006836506397 0.11029225654145936864 0.11186969835234028547 0.11349335184415645927 0.11516422401669237918 0.11688336848668956502 0.11865187631080272024 0.12047085881870213397 0.12234141854348734579 
0.09530724989572021688 0.09639825964639084366 0.09752707542144654906 0.09869419509691194914 0.09990014332355874604 0.10114547276144623955 0.10243076544186743848 0.10375663423263037366 0.10512372436520935060 0.10653271495580179939 0.10798432041248987034 0.10947929156146854468 0.11101841623814963367 0.11260251896233230973 0.11423245913578027044 0.11590912694867258614 0.11763343584422820964 0.11940630996848690393 0.12122866456521912137 0.12310137689400632577 
0.09591004663734895019 0.09700741256756922892 0.09814268595032549225 0.09931635277175082654 0.10052892273852764848 0.10178093007257808800 0.10307293433362621493 0.10440552122771276644 0.10577930333915876171 0.10719492069413005808 0.10865304102251238660 0.11015435952686952747 0.11169959788733849204 0.11328950212305922973 0.11492483878795983765 0.11660638879798962408 0.11833493797306375572 0.12011126315369778650 0.12193611257968103856 0.12381017921798484482 
0.09647539893123545374 0.09757865803621167122 0.09871990304053547549 0.09989960730123824406 0.10111826478622289172 0.10237639045671227678 0.10367452059234649742 0.10501321300543590975 0.10639304706958289948 0.10781462345904732625 0.10927856345655999337 0.11078550763615842290 0.11233611366127535525 0.11393105285460618237 0.11557100509501024022 0.11725665148226228907 0.11898866409633923613 0.12076769209355957269 0.12259434338182238766 0.12446916128958199210 
0.09700321847384205109 0.09811191760550649898 0.09925866087436650831 0.10044390860644381025 0.10166813864841338366 0.10293184637570156059 0.10423554457361161596 0.10557976313210119812 0.10696504847468973898 0.10839196261591634018 0.10986108170852193489 0.11137299389992892651 0.11292829626699824042 0.11452759053907976550 0.11617147725521255464 0.11786054793971025012 0.11959537483647113276 0.12137649774237885270 0.12320440756446682240 0.12507952644862979641 
0.09749343677574903722 0.09860713303760564041 0.09975891424498035953 0.10094922760175710497 0.10217853482528531373 0.10344731182406900760 0.10475604819429719383 0.10610524647466744452 0.10749542108115833772 0.10892709682140636063 0.11040080686168252111 0.11191708998803713560 0.11347648696770902543 0.11507953577950207069 0.11672676544705010149 0.11841868818489517667 0.12015578956745613659 0.12193851647501810498 0.12376726268503633610 0.12564235219076408390 
0.09794600263508289328 0.09906426352418661041 0.10022063546619196239 0.10141555273031893636 0.10264946122690177255 0.10392281790099212879 0.10523608990484061010 0.10658975349111327047 0.10798429255386980674 0.10942019672686817411 0.11089795892876444516 0.11241807222282815260 0.11398102583629866891 0.11558730016416951525 0.11723736056859050680 0.11893164978536428789 0.12067057877344017358 0.12245451590520105289 0.12428377450989620823 0.12615859896325509748 
0.09836087963857692573 0.09948328295786589004 0.10064381136528204042 0.10184288662642486389 0.10308093945101055866 0.10435840864815704165 0.10567574003295975016 0.10703338503107517887 0.10843179891633955569 0.10987143860343202839 0.11135275990367891896 0.11287621413821247174 0.11444224399048785745 0.11605127847228698112 0.11770372687777808096 0.11939997161453118346 0.12114035983573925859 0.12292519386244972479 0.12475472048609245745 0.12662911938438312087 
0.09873804373635866605 0.09986417730341799748 0.10102844041064540370 0.10223124295908778136 0.10347300130255858430 0.10475413720766572900 0.10607507654776628103 0.10743624768388816693 0.10883807947698108387 0.11028099886684138153 0.11176542794430693872 0.11329178043585504121 0.11486045751515359947 0.11647184285671251247 0.11812629685570359694 0.11982414995924305090 0.12156569509253579986 0.12335117922276606084 0.12518079418764091471 0.12705466702383744204 
0.09907748092941734419 0.10020694210880193298 0.10137453001479364290 0.10258064349672237070 0.10382568559247029594 0.10511006233218098127 0.10643418126655153355 0.10779844967973030434 0.10920327244085521745 0.11064904944264543352 0.11213617257085242707 0.11366502214574727980 0.11523596277755911166 0.11684933858370601112 0.11850546772908075732 0.12020463627420174824 0.12194709135239499564 0.12373303374843759583 0.12556261001786761522 0.12743590436625717999 
0.09937918510174061082 0.10051158018757877510 0.10168209404300480869 0.10289111542053772097 0.10413903523841938625 0.10542624526203635271 0.10675313650652849817 0.10812009732762659087 0.10952751116406402032 0.11097575389203272189 0.11246519075071004234 0.11399617279872270581 0.11556903286562966726 0.11718408097147171854 0.11884159920271149258 0.12054183605608806418 0.12228500029440497743 0.12407125440072168387 0.12590070776913472872 0.12777340982854470952 
0.09964315602264857408 0.10077809949676767853 0.10195115054910908192 0.10316268890400445701 0.10441309467863317539 0.10570274697101657291 0.10703202216989961271 0.10840129196018345736 0.10981092099574163434 0.11126126421071122485 0.11275266374123216195 0.11428544543280384771 0.11585991491476514692 0.11747635323383953665 0.11913501205420529150 0.12083610845303387193 0.12257981936841519377 0.12436627579090960005 0.12619555682940483687 0.12806768382381375493 
0.09986939753911482087 0.10100651122773446344 0.10218171975265952223 0.10339539496773803018 0.10464790760109220213 0.10593962577349722021 0.10727091324187014443 0.10864212734746600542 0.11005361664800775157 0.11150571821383825633 0.11299875457070354678 0.11453303027649530677 0.11610882812678743892 0.11772640499491594801 0.11938598732723629259 0.12108776633342692441 0.12283189293531239505 0.12461847256509678283 0.12644755993376133318 0.12831915392032267054 
0.10005791597294631801 0.10119682812239581826 0.10237382226605670765 0.10358926361319580056 0.10484351498450047990 0.10613693528000990585 0.10746987767661786428 0.10884268753980265443 0.11025570003498511018 0.11170923742593065475 0.11320360605124861475 0.11473909297568646304 0.11631596232097334009 0.11793445129180044062 0.11959476592639689541 0.12129707661812509645 0.12304151347431076247 0.12482816160040380304 0.12665705642022115351 0.12852817916446893087 
0.10020871873364642357 0.10134906302284583945 0.10252747757597578671 0.10374432223448785961 0.10499995344370392780 0.10629472268542408675 0.10762897464478871079 0.10900304510014177661 0.11041725852619946324 0.11187192540365058224 0.11336733923267375279 0.11490377325402864606 0.11648147688961907331 0.11810067192491568999 0.11976154846842575197 0.12146426073836580350 0.12320892274340163042 0.12499560394198663826 0.12682432498225068573 0.12869505363993730129 
0.10032181315455243609 0.10146322765936532928 0.10264270278051275398 0.10386059430507599277 0.10511725387040334045 0.10641302737319366378 0.10774825311697112940 0.10912325968977637514 0.11053836356602043944 0.11199386642979852757 0.11349005222176709873 0.11502718391813519794 0.11660550005855872813 0.11822521104981759121 0.11988649528402464672 0.12158949512351077682 0.12333431281894322029 0.12512100644189028120 0.12694958592685773313 0.12882000932943737936 
0.10039720555736698915 0.10153933167955014882 0.10271951158163396267 0.10393809833489998928 0.10519544035963961093 0.10649187981997626506 0.10782775076012572624 0.10920337697597209958 0.11061906961830747509 0.11207512452775611478 0.11357181930646105539 0.11510941013818627721 0.11668812837666309168 0.11830817693177121674 0.11996972649434430036 0.12167291165270932574 0.12341782696697026211 0.12520452307977381068 0.12703300295385261398 0.12890321833586135258 
0.10043490054837983516 0.10157738191983435583 0.10275791353157304187 0.10397684709325058505 0.10523452941327877952 0.10653130078694619809 0.10786749312758359132 0.10924342783567889126 0.11065941340348117716 0.11211574275645733167 0.11361269033813470308 0.11515050895148580545 0.11672942637813625566 0.11834964180625989760 0.12001132210887206775 0.12171459802601201916 0.12345956031645476114 0.12524625595638200215 0.12707468447291747626 0.12894479450851795144 


==> test/10/zz23z2.txt <==
0.48264814120479532233 0.47519696630853835995 0.46796232774793100617 0.46093746343058394910 0.45411602994492555885 0.44749214718075058794 0.44106039406104957656 0.43481578146175081656 0.42875371623330577053 0.42286996343116339814 0.41716061018133127059 0.41162203266618641040 0.40625086671894372614 0.40104398202326491107 0.39599845968910502014 0.39111157288906794882 0.38638077022287742324 0.38180366149478495164 0.37737800562076989630 0.37310170041946771891 
0.48611534023061714338 0.47864590342443530391 0.47138787188051700650 0.46433575110328018098 0.45748419515209826081 0.45082810349030105757 0.44436266424865861202 0.43808336603089415018 0.43198599224434502952 0.42606660643677674027 0.42032153362798885254 0.41474734048547229337 0.40934081591190318861 0.40409895285748137495 0.39901893173293817574 0.39409810555132662735 0.38933398679122088737 0.38472423590446297448 0.38026665136059617511 0.37595916111125476933 
0.48936567417725845841 0.48188343527806820621 0.47460750524642142389 0.46753347394992111896 0.46065689606988624583 0.45397340737969738012 0.44747879341238916417 0.44116902616882258670 0.43504028027640345710 0.42908893644360918129 0.42331157740837477288 0.41770497973581094397 0.41226610358571519344 0.40699208176181861374 0.40188020883383890336 0.39692793079207960849 0.39213283548621696850 0.38749264397125005033 0.38300520280589755995 0.37866847730357466872 
0.49240550757935575010 0.48491465826415702800 0.47762523987717930840 0.47053374338009662514 0.46363650779782805689 0.45692983654621360801 0.45041007585237763378 0.44407366495560374187 0.43791716624883691988 0.43193728165288153287 0.42613085982609000268 0.42049489746368173826 0.41502653693332791640 0.40972306177023953833 0.40458189104851982609 0.39960057329693610129 0.39477678039031616208 0.39010830168842264287 0.38559303858816929012 0.38122899958545730659 
0.49524071687528936625 0.48774445032202401462 0.48044505261804215657 0.47333975189545796081 0.46642555519511519346 0.45969935515495063960 0.45315800849530374350 0.44679839155237727200 0.44061743811045905872 0.43461216409298986108 0.42877968277942118958 0.42311721335949764589 0.41762208491367597274 0.41229173733729279627 0.40712372029306476140 0.40211569095682903052 0.39726541108968893568 0.39257074380395556856 0.38802965027289970656 0.38364018655198872665 
0.49787664516169677364 0.49037737353060806278 0.48307076837750773102 0.47595465638857820112 0.46902660593222411656 0.46228402038317006895 0.45572421142150931761 0.44934445464814271043 0.44314203054763262601 0.43711425382919782967 0.43125849383910697110 0.42557218828121057275 0.42005285202458469973 0.41469808237219046854 0.40950556182961778129 0.40447305914762604617 0.39959842920765459295 0.39487961216481115567 0.39031463214748485235 0.38590159572755017292 
0.50031810579790592097 0.49281763026120384286 0.48550599097280244809 0.47838149934912310712 0.47144219176203283617 0.46468590902399614651 0.45811036215942030347 0.45171318507105079343 0.44549197560273096075 0.43944432683706158294 0.43356785046659884753 0.42786019390165314080 0.42231905253126111877 0.41694217829726604174 0.41172738550559023762 0.40667255459640316850 0.40177563442849156816 0.39703464350014977535 0.39244767042467848528 0.38801287389799060668 
0.50256940876646016836 0.49506905074349788487 0.48775406590337533341 0.48062315827307905414 0.47367475274278802999 0.46690706179136159948 0.46031814312112490084 0.45390594787390864395 0.44766835995517861857 0.44160322744971852726 0.43570838728857352873 0.42998168432754230173 0.42442098590154098137 0.41902419278002278613 0.41378924729907462510 0.40871413930390498859 0.40379691040975856930 0.39903565698261878048 0.39442853215308876225 0.38997374710563170730 
0.50463439585643921070 0.49713509804295258343 0.48981806362412189104 0.48268231509702980153 0.47572659914467885223 0.46894944227753759813 0.46234920065980883441 0.45592410334828137319 0.44967228889435673089 0.44359183571806015678 0.43768078691043432737 0.43193717021840155601 0.42635901396733738578 0.42094435962220960734 0.41569127160678004396 0.41059784491038403553 0.40566221092401893999 0.40088254186747840357 0.39625705409942529878 0.39178401054297978812 
0.50651647754096484899 0.49901888194775101404 0.49170077545312984579 0.48456143934623907565 0.47759988646135925761 0.47081490751430055131 0.46420511389229113242 0.45776897596505106147 0.45150485655590683054 0.44541103961773093056 0.43948575441670223451 0.43372719566829265325 0.42813354012719717634 0.42270296013469865759 0.41743363459545212990 0.41232375780683144795 0.40737154650845475157 0.40257524546385076158 0.39793313183415435219 0.39344351855696796383 
0.50821866809879423510 0.50072317675395661141 0.49340471689440706937 0.48626278037343717564 0.47929659984021838470 0.47250518742601416156 0.46588737143000463758 0.45944183006372513178 0.45316712174648837719 0.44706171178025416735 0.44112399547035108238 0.43535231791087036779 0.42974499073846073038 0.42430030619393616087 0.41901654883349803704 0.41389200521303459723 0.40892497183911752368 0.40411376164531509492 0.39945670921637382866 0.39495217494810591630 
0.50974361746848373400 0.50225044007487407161 0.49493213499710381198 0.48778836541288433937 0.48081854510006311054 0.47402187091953268405 0.46739735433798856867 0.46094385111335700600 0.45466008858606732357 0.44854469028644611273 0.44259619777357767090 0.43681308976637739372 0.43119379872183988267 0.42573672506908777358 0.42044024933156970425 0.41530274237269193538 0.41032257398966581752 0.40549812006191793268 0.40082776843791961818 0.39630992372035067639 
0.51109363931764362210 0.50360283107995196250 0.49628501760624971206 0.48914000118093353686 0.48216734422761753365 0.47536639681406472890 0.46873632388906016910 0.46227613146564838775 0.45598469119797785387 0.44986076300588578869 0.44390301557113598374 0.43811004465922187556 0.43248038931343407709 0.42701254602900512447 0.42170498105100034936 0.41655614095649723394 0.41156446168493648896 0.40672837617477158867 0.40204632075303547989 0.39751674040965212509 
0.51227073529872768631 0.50478222732104072179 0.49746510316700937038 0.49031927747698239584 0.48334443381540903584 0.47654004822004786268 0.46990541293853932414 0.46343965966219802244 0.45714178173431047059 0.45101065496798237175 0.44504505684585804470 0.43924368398594038077 0.43360516784366964771 0.42812808868249752070 0.42281098788692889068 0.41765237871735994002 0.41265075561881114918 0.40780460219919645315 0.40311239798979886517 0.39857262409329163866 
0.51327661568477067622 0.50579023973847403450 0.49847389026376520693 0.49132757174457863947 0.48435106533698846221 0.47754394931217913900 0.47090561998285229706 0.46443531251029446238 0.45813212110908324570 0.45199501828587479446 0.44602287285837305397 0.44021446659501173304 0.43456850939280655677 0.42908365297038619790 0.42375850309685819672 0.41859163040720281934 0.41358157987375160358 0.40872687901340448713 0.40402604491367200001 0.39947759015916256553 
0.51411271666136215686 0.50662822568431953307 0.49931264640499944951 0.49216605390057793779 0.48518830647578731208 0.47837906370882782303 0.47173780517039665128 0.46526384928704395127 0.45895637190585369947 0.45281442420806061744 0.44683694970674819880 0.44102280014292694066 0.43537075016215870393 0.42987951070938201781 0.42454774112291410182 0.41937405994084092642 0.41435705445558784765 0.40949528906699828035 0.40478731249232230427 0.40023166389449316149 
0.51478021456323996841 0.50729729993244199182 0.49998241577133539781 0.49283569097694607253 0.48585704295675496978 0.47904619387694796773 0.47240268770286231170 0.46592590756163154708 0.45961509301922670589 0.45346935693376561050 0.44748770161763251618 0.44166903410778896033 0.43601218040351968908 0.43051589858206990025 0.42517889074457493326 0.41999981377765893686 0.41497728894076046924 0.41010991030667875989 0.40539625209412638585 0.40083487493729774709 
0.51528003732124405545 0.50779834371087406719 0.50048402577095396637 0.49333725127911626229 0.48635798049733824922 0.47954598113934648884 0.47290084420247296970 0.46642200023739355252 0.46010873567565618858 0.45396020889014226940 0.44797546572222773920 0.44215345426707602927 0.43649303876206135833 0.43099301247080318289 0.42565210949565707166 0.42046901548445986263 0.41544237722311594396 0.41057081112482929353 0.40585291064020712071 0.40128725262092451720 
0.51561287334694272388 0.50813201181885614410 0.50081809232249041575 0.49367130787122681657 0.48669164661413483186 0.47987890598062749037 0.47323270773028941472 0.46675251350981300513 0.46043764055586261508 0.45428727722892042751 0.44830049811406019744 0.44247627847622644781 0.43681350790684686514 0.43131100304342423479 0.42596751928278964172 0.42078176144140710946 0.41575239334241426148 0.41087804632931640425 0.40615732672094861933 0.40158882223218456131 
0.51577917803757045156 0.50829873789511725857 0.50098502382892495799 0.49383824126916620045 0.48685839210734688232 0.48004528843873983668 0.47339856722824502633 0.46691770551570627168 0.46060203580906150522 0.45445076135561607300 0.44846297102886645281 0.44263765361692308797 0.43697371134567564166 0.43146997251325697187 0.42612520315067048404 0.42093811765596494956 0.41590738837581753273 0.41103165412907338716 0.40630952768208628001 0.40173960219623705559 


==> test/10/zz23z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz23z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz24z0.txt <==
0.29628485628517864381 0.29791262732939782776 0.29931059588349767653 0.30048469192143223427 0.30144042869379877869 0.30218285916222958898 0.30271657775914306843 0.30304574306645426507 0.30317410836254887752 0.30310505333998466471 0.30284161373189943944 0.30238650740151079566 0.30174215639626350560 0.30091070496926730637 0.29989403387183138916 0.29869377148564152380 0.29731130273624273297 0.29574777739146845823 0.29400412057241692709 0.29208105051044930267 
0.29251938812047345584 0.29415847501906255967 0.29557241594733535406 0.29676596222778167666 0.29774370254932386315 0.29850997091761161117 0.29906880440390010145 0.29942392999921985108 0.29957876749079914713 0.29953644042352517429 0.29929979048465671365 0.29887139267357576422 0.29825356986116696723 0.29744840612906842114 0.29645775882650110544 0.29528326974985114051 0.29392637637085583524 0.29238832474748654988 0.29067018679413381133 0.28877288609626905469 
0.28898380737174511612 0.29062946867904332349 0.29205463065899944786 0.29326303849303525517 0.29425844835810349709 0.29504451755499311316 0.29562473893962587512 0.29600240503572594619 0.29618059117790246360 0.29616215037865989412 0.29594971510962631012 0.29554570294696885790 0.29495232424575984487 0.29417159085933819451 0.29320532555525324891 0.29205517231640620857 0.29072260824984286209 0.28920895843348837229 0.28751541576036282466 0.28564306866328131873 
0.28567228785207893216 0.28732096166636605927 0.28875359951658385871 0.28997311272725639908 0.29098253483506175687 0.29178491200463163580 0.29238322876388384008 0.29278036002615559497 0.29297904180642503347 0.29298185480358529542 0.29279121662821988581 0.29240937975891378997 0.29183843331556535983 0.29108030750727131863 0.29013678021876732060 0.28900948571067774928 0.28769992587862053268 0.28620948497626125251 0.28453944915054796283 0.28269103248377547288 
0.28257943946336616658 0.28422849061775762314 0.28566569301371336209 0.28689327806434467005 0.28791366625025521797 0.28872936686458738897 0.28934290408512230997 0.28975676449858750461 0.28997336121805683540 0.28999501040103636829 0.28982391684075370364 0.28946216614490066776 0.28891172175031715197 0.28817442563541489919 0.28725200210186724314 0.28614606442891693527 0.28485812457770032236 0.28338960644238836428 0.28174186338179230127 0.27991620084211443764 
0.27970035213715260802 0.28134786832758518216 0.28278740385616757402 0.28402064026615381209 0.28504948523702700047 0.28587598511834044768 0.28650225621343017313 0.28693043266501533362 0.28716262816617876830 0.28720090874174936113 0.28704727418885794821 0.28670364622961730383 0.28617186190538701496 0.28545367118220366098 0.28455073812436998404 0.28346464532542237080 0.28219690156087512412 0.28074895283379974753 0.27912219709211860685 0.27731800284903496134 
0.27703059424825099422 0.27867522669926303447 0.28011541381721810628 0.28135239390707617035 0.28238764931335841313 0.28322283215831700609 0.28385970298524249023 0.28430008178186444434 0.28454581003989354304 0.28459872221092424871 0.28446062494331175730 0.28413328267932352889 0.28361840845940949896 0.28291765906364230165 0.28203263388798677225 0.28096487718752755081 0.27971588350657811128 0.27828710623981678385 0.27667996930384736176 0.27489588180945934148 
0.27456618983148955992 0.27620703040399735562 0.27764663080636575732 0.27888587223157423889 0.27992588595101397519 0.28076799121632650680 0.28141364178735855939 0.28186438143730624395 0.28212180800060659980 0.28218754511874211133 0.28206322069414141440 0.28175045108495572199 0.28125083018928542788 0.28056592272496944096 0.27969726117640753005 0.27864634603012317093 0.27741464903809281983 0.27600361931504252544 0.27441469207399488139 0.27264929971338219827 
0.27230358757476536002 0.27394007427887090422 0.27537820677267310643 0.27661857826184094167 0.27766203104279663094 0.27850960496861676408 0.27916249151055905209 0.27962199417939592738 0.27988949540648472292 0.27996642956929590484 0.27985426162955573393 0.27955447077707262782 0.27906853848780688310 0.27839794047054261528 0.27754414206255051401 0.27650859671846489407 0.27529274730062747167 0.27389802990826539464 0.27232587996370716255 0.27057774019613184402 
0.27023962820901753501 0.27187147236404768380 0.27330754374361487802 0.27454820300031973490 0.27559405498971456527 0.27644590610478464443 0.27710472510686479097 0.27757160836323341302 0.27784774987664040413 0.27793441612240110672 0.27783292547771298864 0.27754463190597250533 0.27707091251432680590 0.27641315860684384509 0.27557276988478723867 0.27455115148055808660 0.27334971353768700020 0.27196987305368458543 0.27041305767643664115 0.26868071108328805963 
0.26837151348426019348 0.26999864322468736244 0.27143229283741915348 0.27267263500610838811 0.27372007981095725082 0.27457523935394251291 0.27523889444888216538 0.27571196429003275163 0.27599547961444215183 0.27609055956595501824 0.27599839225292288614 0.27572021885477759895 0.27525732105668471172 0.27461101155771883153 0.27378262738919628694 0.27277352578129332450 0.27158508231587774606 0.27021869109234902817 0.26867576660506692354 0.26695774698355045906 
0.26669677811506076193 0.26831929421302225247 0.26975034937526543022 0.27098996437573769080 0.27203838989406359250 0.27289607705114593550 0.27356364904468888355 0.27404187473357372040 0.27433164472514076637 0.27443395027405359521 0.27434986511324588321 0.27408053020353062568 0.27362714129991611012 0.27299093917815075994 0.27217320233298608612 0.27117524193954123390 0.26999839885218179791 0.26864404239476635805 0.26711357066793151027 0.26540841206243570571 
0.26521326515531939982 0.26683140613707562183 0.26825984607488256861 0.26949848322751329688 0.27054743833841365941 0.27140702991188869753 0.27207774994515387945 0.27256024087443297965 0.27285527427849348703 0.27296373169187315710 0.27288658772247631479 0.27262489554618324350 0.27217977476129839864 0.27155240152198212300 0.27074400082505528653 0.26975584079170367158 0.26858922875854207568 0.26724550896660331789 0.26572606160945672071 0.26403230297258856174 
0.26391910481021735313 0.26553321910507815540 0.26695914555967592552 0.26819668412101954624 0.26924585032018910624 0.27010685431284103819 0.27078007994960490157 0.27126606454051055417 0.27156547982252732254 0.27167911449246878730 0.27160785853860286432 0.27135268949742785694 0.27091466067711195143 0.27029489132342371382 0.26949455865354898787 0.26851489164367592366 0.26735716642367945983 0.26602270310364822814 0.26451286383070371500 0.26282905185057053865 
0.26281269649007243938 0.26442321991334427622 0.26584683293772359836 0.26708325737670030042 0.26813242450848212561 0.26899445706968172498 0.26966965099991491162 0.27015845751547695741 0.27046146597863673922 0.27057938791687125013 0.27051304244203838723 0.27026334322781342401 0.26983128712629783630 0.26921794444105162647 0.26842445082204119400 0.26745200070577140883 0.26630184218885155634 0.26497527319360669740 0.26347363875913970555 0.26179832927055429748 
0.26189269383701407889 0.26350013112050291175 0.26492170890117416882 0.26615708793957554290 0.26720613326735742632 0.26806889845748876899 0.26874560946489628455 0.26923664854284529158 0.26954253865967164883 0.26966392875434114229 0.26960158008486628800 0.26935635384548972660 0.26892920015921423227 0.26832114849244381727 0.26753329948779236425 0.26656681816851701683 0.26542292843234904787 0.26410290872278724406 0.26260808874169411231 0.26093984704844069844 
0.26115799244711346283 0.26276290183047884552 0.26418278360689478879 0.26541725221306983196 0.26646612216388343430 0.26732939402801958462 0.26800723985933627702 0.26849998853133683063 0.26880811136286308916 0.26893220835595532670 0.26887299529759606243 0.26863129191006479557 0.26820801117262571545 0.26760414988171710160 0.26682078046816748440 0.26585904404815496882 0.26472014464924004118 0.26340534452349945171 0.26191596043640891223 0.26025336080284494633 
0.26060772003410137554 0.26221070014740432974 0.26362927148285647538 0.26486301514192561735 0.26591170914708700534 0.26677531563136980264 0.26745396741309224176 0.26794795436030272029 0.26825770990448882802 0.26838379800902090189 0.26832690083949795046 0.26808780732454734475 0.26766740273950684337 0.26706665939363155582 0.26628662845500566947 0.26532843290669538838 0.26419326159295652978 0.26288236428556144286 0.26139704767759736059 0.25973867219561530550 
0.26024122881854699907 0.26184290724218056701 0.26326058703520094362 0.26449382772468921221 0.26554238365116888954 0.26640619193728076741 0.26708535980136005605 0.26758015159229292523 0.26789097588576893383 0.26801837293614166891 0.26796300272682788135 0.26772563380911967856 0.26730713306722292399 0.26670845649829649782 0.26593064105152786070 0.26497479753066421893 0.26384210453032935773 0.26253380334819298447 0.26105119379280378178 0.25939563079088934217 
0.26005808996945140033 0.26165911296756994009 0.26307634169107768640 0.26430932507046173141 0.26535780579561840664 0.26622170866522465449 0.26690112826277484492 0.26739631632173993525 0.26770766911015247969 0.26783571512294884753 0.26778110332255239401 0.26754459211788050865 0.26712703922196906481 0.26652939248080376178 0.26575268172214533413 0.26479801163410432441 0.26366655564950364221 0.26235955078407730001 0.26087829335453532886 0.25922413548672512684 


==> test/10/zz24z1.txt <==
0.06872926060308674756 0.06951700103489993898 0.07033225343273886987 0.07117540504053911088 0.07204686868956777790 0.07294708467904173488 0.07387652300374859815 0.07483568597399811728 0.07582511128006182155 0.07684537555915992024 0.07789709852622646313 0.07898094772661311269 0.08009764395289734051 0.08124796732644390396 0.08243276395374858623 0.08365295288398237605 0.08490953273659432310 0.08620358668978020389 0.08753628326672435733 0.08890886811602477513 
0.06925563494104376716 0.07004911998696937425 0.07087025398188616376 0.07171941861891427406 0.07259701944313781685 0.07350348742395428070 0.07443928078899486600 0.07540488714111806545 0.07640082587834719219 0.07742765093090843431 0.07848595381672994475 0.07957636699180027640 0.08069956742615631839 0.08185628025573596367 0.08304728222129298398 0.08427340436950969682 0.08553553309734966692 0.08683460797735735592 0.08817161378806928629 0.08954756267340849285 
0.06975471950278328004 0.07055358999004750220 0.07138022388892215075 0.07223499601009397697 0.07311830304011487924 0.07403056478464278833 0.07497222558715849194 0.07594375592313221124 0.07694565416130032254 0.07797844846939659680 0.07904269881798454966 0.08013899899770171587 0.08126797850419160973 0.08243030404905057895 0.08362668030617757819 0.08485784927541385747 0.08612458730593729184 0.08742769833423034986 0.08876800123478700844 0.09014630840041729098 
0.07022639465996878549 0.07103029658151516212 0.07186205557366102947 0.07272203849242453444 0.07361063192258492094 0.07452824308734364023 0.07547530085186399118 0.07645225680295195114 0.07745958637432540095 0.07849778996739296966 0.07956739398810992736 0.08066895167683042767 0.08180304354385797838 0.08297027713009719196 0.08417128567895292013 0.08540672512003073813 0.08667726851675516819 0.08798359681883977101 0.08932638441643109273 0.09070627771132608319 
0.07067056068011606795 0.07147914610238322031 0.07231566333178215955 0.07318047046335825201 0.07407394307045653270 0.07499647479028270780 0.07594847793000188141 0.07693038406248621508 0.07794264456565637433 0.07898573103773995352 0.08006013549023160980 0.08116637017765208906 0.08230496686431280906 0.08347647524852745693 0.08468146015950617223 0.08592049700900110387 0.08719416482221289955 0.08850303600794247327 0.08984766190077148051 0.09122855310794190931 
0.07108713605455860285 0.07190006381611957487 0.07274098118772617805 0.07361023695876986461 0.07450819510560022230 0.07543523507332876299 0.07639175201537455606 0.07737815695133465344 0.07839487678807402493 0.07944235412767886029 0.08052104675742445539 0.08163142667923327378 0.08277397848721355922 0.08394919684019351569 0.08515758270154323573 0.08639963793425461946 0.08767585775515271407 0.08898672048994592243 0.09033267407077041899 0.09171411884490829336 
0.07147605571753169740 0.07229299191981036765 0.07313796064423311316 0.07401130107839487549 0.07491336531984568725 0.07584451838205756580 0.07680513810683292641 0.07779561493940366501 0.07881635150762626718 0.07986776192747692404 0.08095027073255413319 0.08206431129464297758 0.08321032356511454120 0.08438875092348975537 0.08560003587221856614 0.08684461427132149358 0.08812290777419728993 0.08943531412591809726 0.09078219504745591029 0.09216386159368054887 
0.07183726920314724429 0.07265788750135691865 0.07350656839100100370 0.07438364139073085080 0.07528944671333014094 0.07622433502822291429 0.07718866709049582164 0.07818281319182077138 0.07920715237555037147 0.08026207134204839388 0.08134796295067235616 0.08246522420166996215 0.08361425355511187263 0.08479544741643245398 0.08600919559251989088 0.08725587550461565145 0.08853584494439681318 0.08984943319207340517 0.09119693039945460378 0.09257857529841127808 
0.07217073878370888762 0.07299472049146911445 0.07384678402768313221 0.07472724938019732754 0.07563644511452105590 0.07657470792700822593 0.07754238203510664673 0.07853981836183339393 0.07956737346070612282 0.08062540811449382672 0.08171428552641685217 0.08283436900625273935 0.08398601903723046380 0.08516958959460842193 0.08638542357681279482 0.08763384721022449142 0.08891516330670087842 0.09022964329852410648 0.09157751805987786320 0.09295896765708906717 
0.07247643762838859582 0.07330347165312739444 0.07415859784806516641 0.07504212698785418800 0.07595437643754847368 0.07689566953018225903 0.07786633476108903440 0.07886670475969995153 0.07989711499094685754 0.08095790212880396575 0.08204940203424854195 0.08317194725969374869 0.08432586399294876578 0.08551146834795810003 0.08672906190989838893 0.08797892645276852996 0.08926131777365813036 0.09057645863544426523 0.09192453088444364762 0.09330566691476258057 
0.07275434801622765457 0.07358413064458674269 0.07444200872359597876 0.07532828428560571499 0.07624326411763639177 0.07718725899508331600 0.07816058271936741908 0.07916355092493046475 0.08019647961457736229 0.08125968337552653964 0.08235347322207960119 0.08347815400532507257 0.08463402132691293100 0.08582135789437686513 0.08704042926205399211 0.08829147891729306752 0.08957472269971877843 0.09089034258515107934 0.09223847992769000637 0.09361922833330807436 
0.07300445963216553591 0.07383669418539584584 0.07469702211612615217 0.07558573731333635692 0.07650313675230809018 0.07744951961314706923 0.07842518619636701382 0.07943043660607722323 0.08046556916690561501 0.08153087853664528484 0.08262665347321837550 0.08375317421261407880 0.08491070941500117319 0.08609951264058261777 0.08731981832664770238 0.08857183725463108059 0.08985575152277298916 0.09117170907775121180 0.09251981790785714088 0.09390014005930170937 
0.07322676796966677559 0.07406116434870499421 0.07492364824217641328 0.07581450609930551199 0.07673402596511261220 0.07768249650882992630 0.07866020584687631600 0.07966744013610600750 0.08070448191032257579 0.08177160813093059533 0.08286908792153444003 0.08399717995691169392 0.08515612947989523174 0.08634616492630467488 0.08756749414932296638 0.08882030025181045230 0.09010473705899084418 0.09142092429522373498 0.09276894256668553884 0.09414882829467148551 
0.07342127285875679754 0.07425754699758099764 0.07512190040456898088 0.07601461287659672106 0.07693596450000689257 0.07788623461018367999 0.07886570054620230252 0.07987463618114784558 0.08091331020734811308 0.08198198415521996962 0.08308091012507702600 0.08421032821360303899 0.08537046362136344047 0.08656152343541775873 0.08778369309252888331 0.08903713254429679314 0.09032197216615625579 0.09163830847746742836 0.09298619976898978012 0.09436566176486964330 
0.07358797713404763297 0.07442585037829331507 0.07529179350192188869 0.07618608050250560981 0.07710898454813458480 0.07806077688569572348 0.07904172554660160444 0.08005209383493491759 0.08109213858270204744 0.08216210815752407470 0.08326224020995062758 0.08439275915105985681 0.08555387335653778791 0.08674577210147405015 0.08796862224107802886 0.08922256466669166441 0.09050771058386995749 0.09182413767950003969 0.09317188626693662101 0.09455095552019188165 
0.07372688545371289259 0.07456608387962267159 0.07543334272231976001 0.07632893108336918919 0.07725311630433009946 0.07820616283786291367 0.07918833091957357129 0.08019987502928820067 0.08124104213100116767 0.08231206968222370968 0.08341318340614167770 0.08454459482414802829 0.08570649855225363767 0.08689906937286262512 0.08812245910361737877 0.08937679329752185042 0.09066216782313182843 0.09197864538972617965 0.09332625209906481034 0.09470497412114159408 
0.07383800327738662683 0.07467825696416474646 0.07554656242436535996 0.07644318480432120422 0.07736838674795366855 0.07832242724185226046 0.07930556026454153862 0.08031803323164334041 0.08136008522979061575 0.08243194503422782149 0.08353382890824437301 0.08466593818713696873 0.08582845665546627589 0.08702154773410536448 0.08824535150300698294 0.08949998159664653008 0.09078552202140925675 0.09210202395720822055 0.09344950261845488826 0.09482793426096021439 
0.07392133600858051545 0.07476237827528434132 0.07563146520665574302 0.07652885896159662693 0.07745481864131108229 0.07840959911705086549 0.07939344966509699619 0.08040661240295302048 0.08144932052229023056 0.08252179631665255977 0.08362424900547105189 0.08475687236068914221 0.08591984214836914657 0.08711331340508567112 0.08833741757765876945 0.08959225956464805796 0.09087791470865039245 0.09219442579924239101 0.09354180015658629388 0.09492000687427598615 
0.07397688830539121685 0.07481845492173630485 0.07568806116537661610 0.07658596719409851983 0.07751242973864304331 0.07846770091994328955 0.07945202687584244916 0.08046564619278140373 0.08150878813976485116 0.08258167070462128778 0.08368449843629814644 0.08481746010177938777 0.08598072617223548320 0.08717444616020939008 0.08839874583789432416 0.08965372437563645658 0.09093945144930186408 0.09225596437452499021 0.09360326533437192398 0.09498131877374621501 
0.07400466356192698936 0.07484649194089307289 0.07571635733901589671 0.07661451891077789011 0.07754123219921928156 0.07849674794823693902 0.07948131072554823207 0.08049515735256536353 0.08153851513936655193 0.08261159992576956601 0.08371461393332084444 0.08484774343789483475 0.08601115627858416102 0.08720499922562210959 0.08842939523807266666 0.08968444065070158011 0.09097020233839570036 0.09228671491518364300 0.09363397803263026620 0.09501195384833527324 


==> test/10/zz24z2.txt <==
0.45089497402005412896 0.44393400799855453620 0.43717533250114837262 0.43061263030994595402 0.42423997534308410806 0.41805187433971341404 0.41204326287262721396 0.40620948004960100164 0.40054623490197766023 0.39504957109997879128 0.38971583319553293467 0.38454163578007116708 0.37952383601357053688 0.37465950952155713249 0.36994592944622595176 0.36538054835671990306 0.36096098270804405361 0.35668499955417021230 0.35255050525081604862 0.34855553591802251878 
0.45413406784680732109 0.44715604135682524012 0.44037551188816814740 0.43378734642522664977 0.42738655073399417494 0.42116835983942357835 0.41512827844262895072 0.40926209194972029692 0.40356586117544707148 0.39803590864469506894 0.39266880115227742465 0.38746133124282389204 0.38241049907541296848 0.37751349543246853768 0.37276768622401607045 0.36817059860698647666 0.36371990871267945167 0.35941343091057875725 0.35524910850775776039 0.35122500577482218542 
0.45717056403380013085 0.45018057769377051169 0.44338332726947238260 0.43677469276879798965 0.43035052132824225257 0.42410673584135827330 0.41803939910874449160 0.41214474813120494101 0.40641920920539509332 0.40085940115107687731 0.39546213152605780294 0.39022438896353373039 0.38514333361278862977 0.38021628690888775726 0.37544072141038292711 0.37081425113453103659 0.36633462262510868568 0.36199970686770760464 0.35780749209481449435 0.35375607748080423187 
0.46001040839628470902 0.45301237811498396013 0.44620252672715315923 0.43957757605225028508 0.43313410596881818382 0.42686866308902360334 0.42077783401978502420 0.41485829226095960465 0.40910682636385137245 0.40352035522815887791 0.39809593483734323494 0.39283075947246443027 0.38772215950332067358 0.38276759717991143406 0.37796466137409667763 0.37331106189564589037 0.36880462378551603919 0.36444328184032814821 0.36022507552298838052 0.35614814434940411658 
0.46265909076485334239 0.45565599964272734956 0.44883682547190556500 0.44219897874423164108 0.43573966340575642775 0.42945597652613226591 0.42334498162041245273 0.41740376052899696990 0.41162944876089213597 0.40601925856036441553 0.40057049312269105146 0.39528055458565986013 0.39014694774811842226 0.38516728093334168248 0.38033926501044690305 0.37566071128843947502 0.37112952878098171006 0.36674372118510117913 0.36250138380740642985 0.35840070059445222617 
0.46512160271662800204 0.45811570421916697482 0.45128979677351083177 0.44464185004701400894 0.43816959238384417530 0.43187059798933619126 0.42574235540673499578 0.41978231947372418587 0.41398794959035573049 0.40835673712971543026 0.40288622450739647318 0.39757401799936431530 0.39241779597015052916 0.38741531379488997056 0.38256440644590994360 0.37786298946668306353 0.37330905886486970280 0.36890069031168920555 0.36463603792708382256 0.36051333285056791356 
0.46740244094255950502 0.46039541774380166039 0.45356480735595627873 0.44690903228646960965 0.44042625809326996222 0.43411446764063343906 0.42797152254346670919 0.42199521236880860320 0.41618329299709150293 0.41053351586074504631 0.40504364977781548429 0.39971149693425045424 0.39453490433822896444 0.38951177183015689431 0.38464005751162017033 0.37991778126751329925 0.37534302690012444348 0.37091394326970200668 0.36662874473867151925 0.36248571114137301263 
0.46950563187370814022 0.46249871845752327237 0.45566498262004345721 0.44900321364963835524 0.44251194006213262488 0.43618949193646089357 0.43003405475769002075 0.42404371446095151521 0.41821649416845646519 0.41255038353835821185 0.40704336180887024099 0.40169341562159338599 0.39649855261835792453 0.39145681167588930460 0.38656627050290065517 0.38182505119162613028 0.37723132419841237661 0.37278331112832346905 0.36847928661652756821 0.36431757953272109196 
0.47143476454987254254 0.46442884159253938758 0.45759319101705603350 0.45092689962990745167 0.44442879656916145503 0.43809750528538771164 0.43193149008988085402 0.42592909654885152682 0.42008858567742463075 0.41440816231536092840 0.40888599829771299365 0.40352025112489547931 0.39830907883771954348 0.39325065175214202196 0.38834316163246662690 0.38358482879767785700 0.37897390757357579671 0.37450869042865198022 0.37018751106639397053 0.36600874669129551675 
0.47319302507094201937 0.46618869234570581295 0.45935204022573389304 0.45268239728377329678 0.44617884129921736580 0.43984024254604725535 0.43366530376759410137 0.42765259596714894075 0.42180058967703004669 0.41610768174794737773 0.41057221794172571450 0.40519251174255621617 0.39996685985548263709 0.39489355486249294591 0.38997089547714636204 0.38519719479304248555 0.38057078686956125058 0.37609003194631490663 0.37175332052910065039 0.36755907654646807758 
0.47478322940786116257 0.46778086249360806281 0.46094388025640042894 0.45427180798023414354 0.44776392879788801116 0.44141931983198967604 0.43523688646729941087 0.42921539387512014363 0.42335349531559901548 0.41764975705767237724 0.41210267997868660350 0.40671071804812142236 0.40147229397916223137 0.39638581236520092910 0.39144967062058355634 0.38666226802778447258 0.38202201316531131381 0.37752732995794546778 0.37317666255722603541 0.36896847922766207173 
0.47620785316112340668 0.46920764796446473577 0.46237081032602445063 0.45569702558287505934 0.44918574608011085925 0.44283622151672358269 0.43664752839449461064 0.43061859775043376253 0.42474824065257366090 0.41903517118845656775 0.41347802686722651133 0.40807538649208147108 0.40282578564784482511 0.39772772999856575993 0.39277970661220262816 0.38798019353220053462 0.38332766780595467493 0.37882061216292911565 0.37445752051419589623 0.37023690242278473050 
0.47746905778336451442 0.47047106587710291192 0.46363468750035774502 0.45695973794513128352 0.45044580842295750545 0.44409229176029907382 0.43789840784352157543 0.43186322807954752312 0.42598569835580551990 0.42026466017635361050 0.41469886980968184709 0.40928701540513318102 0.40402773212157061522 0.39891961536901426877 0.39396123229745966254 0.38915113168286025180 0.38448785236337795768 0.37996993037362064571 0.37559590491384314825 0.37136432327726326408 
0.47856871323937705265 0.47157287026022493004 0.46473713585317244501 0.45806143027433454673 0.45154545790628863866 0.44518872925799357620 0.43899058313974509415 0.43295020836842906808 0.42706666451474734059 0.42133890135146973011 0.41576577679001397447 0.41034607319719856866 0.40507851206429024149 0.39996176705846075983 0.39499447552576077980 0.39017524853840257482 0.38550267959107614724 0.38097535205433308292 0.37659184549029262046 0.37235074092908393428 
0.47950841728423282406 0.47251456607124819875 0.46567955537777311337 0.45900338939274654138 0.45248586366986903728 0.44612658422564221983 0.43992498708903726712 0.43388035773967664754 0.42799184998328465568 0.42225850392476349526 0.41667926280170530795 0.41125298852935709970 0.40597847587993096674 0.40085446527477736067 0.39587965420872056610 0.39105270735391312042 0.38637226540819108456 0.38183695276234291827 0.37744538406391059393 0.37319616975377856161 
0.48028951161762734046 0.47329742136276148345 0.46646313019392598997 0.45978670824900891301 0.45326802315479941541 0.44690675688566905421 0.44070242325108494041 0.43465438551795548827 0.42876187375395147239 0.42302400156259473141 0.41743978196268710645 0.41200814223859338892 0.40672793765129922061 0.40159796395199692798 0.39661696868043033737 0.39178366126033803418 0.38709672192543265190 0.38255480952293663410 0.37815656824922833090 0.37390063337494250373 
0.48091309518385511046 0.47392247756824451566 0.46708883578616089416 0.46041229025456320567 0.45389276381465049059 0.44752999691114953018 0.44132356351167761899 0.43527288732710944785 0.42937725795197062562 0.42363584660897679601 0.41804772124785510856 0.41261186081102990686 0.40732716853467554330 0.40219248420148140388 0.39720659530066598775 0.39236824708157580499 0.38767615151026474374 0.38312899515474319045 0.37872544603512403594 0.37446415948072037105 
0.48138003486567476630 0.47439055794020057455 0.46755744512790980982 0.46088085316843263595 0.45436074493809014418 0.44799690343260073488 0.44178894655736633545 0.43573634232683422507 0.42983842411784534132 0.42409440567348644091 0.41850339560872656941 0.41306441122299547564 0.40777639147489191940 0.40263820901858715651 0.39764868123917662679 0.39280658025503423225 0.38811064187930721658 0.38355957355064690395 0.37915206125580469543 0.37488677547463461481 
0.48169097378441960711 0.47470227419897315091 0.46786953361684496810 0.46119293235316738411 0.45467245933667643776 0.44830792532379731830 0.44209897695835270737 0.43604511130501555360 0.43014569051909090636 0.42439995635839744548 0.41880704429057008520 0.41336599699733306279 0.40807577712330955766 0.40293527915879862045 0.39794334038241879759 0.39309875082007694758 0.38840026220128320844 0.38384659591273334600 0.37943644996281278292 0.37516850497989051583 
0.48184633737697973865 0.47485803145442767592 0.46802548278732980513 0.46134888329071588320 0.45482823473165079342 0.44846336156756011482 0.44225392464723223274 0.43619943541578415358 0.43029927029510550707 0.42455268495044196086 0.41895882819782309658 0.41351675535245741022 0.40822544086221540516 0.40308379011087930310 0.39809065031162327308 0.39324482044157160754 0.38854506019301499053 0.38399009793619037767 0.37957863770282290750 0.37530936520946572843 


==> test/10/zz24z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz24z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz25z0.txt <==
0.26167509706185293483 0.26309399509982545062 0.26430716216138666619 0.26532022164739704762 0.26613841691848283411 0.26676657133664150034 0.26720909053976943381 0.26746998427447399305 0.26755289567048928800 0.26746113174746449781 0.26719769213937910601 0.26676529470945042899 0.26616639760428184580 0.26540321774989156234 0.26447774604624063599 0.26339175971032230406 0.26214683246220366053 0.26074434366935334006 0.25918548834284005355 0.25747129128711865320 
0.25832572493120031787 0.25975678902999765896 0.26098649002405693853 0.26201935407486681706 0.26285976300225932789 0.26351186916790331205 0.26397955672543527150 0.26426643000737709555 0.26437581689283912167 0.26431077978181155563 0.26407412984294298397 0.26366844207561518365 0.26309606986932304595 0.26235915845060175933 0.26145965707679041934 0.26039933020278366316 0.25917976821793747844 0.25780239882420441511 0.25626850080506491381 0.25457922290699153134 
0.25518222642845567183 0.25662094606490765125 0.25786265482997633436 0.25891094162575367665 0.25976941184778440386 0.26044158560727742602 0.26093083718669113358 0.26124036213676027351 0.26137316211167860303 0.26133204064399956357 0.26111960537496581303 0.26073827388074433120 0.26019028134679283992 0.25947768910640178763 0.25860239360753539684 0.25756613580608461733 0.25637051138255828597 0.25501698260446203914 0.25350689314622371073 0.25184148771998815519 
0.25223915136168234552 0.25368211397120088435 0.25493224160518723753 0.25599234575038704032 0.25686535715584718487 0.25755422422673091010 0.25806184427729128572 0.25839101924129420640 0.25854442877311534232 0.25852461530754206054 0.25833397713217637337 0.25797476672560337718 0.25744909253070291655 0.25675892302067720996 0.25590609244086476304 0.25489230803146090132 0.25371915890174856489 0.25238812706486174475 0.25090060145537979031 0.24925789599337561109 
0.24949146062181556949 0.25093611685302613656 0.25219185186918435804 0.25326084261475989567 0.25414544679848616315 0.25484810986650735520 0.25537129645444889281 0.25571744177800981301 0.25588891843194644382 0.25588801468087674085 0.25571692112059390967 0.25537772335878961005 0.25487239902973840566 0.25420281800474009426 0.25337074510378559955 0.25237784497714593757 0.25122568912811327202 0.24991576529785677896 0.24844948961705801138 0.24682822200056089845 
0.24693456654967840813 0.24837904094990384540 0.24963820640376460647 0.25071372604098213221 0.25160747755683032789 0.25232147198636334373 0.25285778989598678423 0.25321853298435004209 0.25340578849578415666 0.25342160386342443834 0.25326796931053296991 0.25294680655922213708 0.25245996222472077974 0.25180920486475910636 0.25099622499239149231 0.25002263764522392187 0.24888998733570144584 0.24759975538139442075 0.24615336971443479985 0.24455221726155812467 
0.24456433095068749739 0.24600727399314631372 0.24726820675498792368 0.24834837758857392087 0.24924926540148942267 0.24997251062612890760 0.25051985815878480279 0.25089311176761897038 0.25109409870341581339 0.25112464296650399698 0.25098654569889139454 0.25068157134284529963 0.25021143844516313681 0.24957781423718344849 0.24878231235579739700 0.24782649327565683950 0.24671186718807408544 0.24543989917758460284 0.24401201659772855934 0.24242961851189367972 
0.24237704338762278145 0.24381751731700554431 0.24507896903446688142 0.24616231215683634370 0.24706869583442461757 0.24779944695787822773 0.24835602034540460448 0.24873995722392475138 0.24895285158375604628 0.24899632360028420286 0.24887199917568333940 0.24858149466810469663 0.24812640597590315816 0.24750830128301440358 0.24672871691795811300 0.24578915591353242553 0.24469108896335328707 0.24343595754314184543 0.24202517898700126597 0.24046015326951353241 
0.24036939182348576738 0.24180678285278620065 0.24306783990903751969 0.24415320616987981617 0.24506375882149447620 0.24580056102555511433 0.24636481904103038620 0.24675784519891991176 0.24698102680739950077 0.24703580067519326224 0.24692363273545289704 0.24664600217798707260 0.24620438950733039563 0.24560026800101314448 0.24483509811948786505 0.24391032449716149033 0.24282737520866490288 0.24158766304462817032 0.24019258853762076589 0.23864354444485044726 
0.23853843178000830316 0.23997238236161588798 0.24123240157901726377 0.24231891379215075855 0.24323257225611788490 0.24397421928181717288 0.24454484959424191426 0.24494557772332500867 0.24517760977172872727 0.24524221955763630953 0.24514072891294802492 0.24487449180106038438 0.24444488187441781868 0.24385328309422019122 0.24310108306181874016 0.24218966874696026825 0.24112042432951666382 0.23989473088908530585 0.23851396767400320775 0.23697951465427721796 
0.23688155698610391386 0.23831191323465178433 0.23957047025326475009 0.24065747516358790281 0.24157339712900918749 0.24231889425135369476 0.24289478233079528358 0.24330200632840948138 0.24354161499855389583 0.24361473887067494615 0.24352257155764273078 0.24326635423888895438 0.24284736309506091412 0.24226689943963125584 0.24152628228660663612 0.24062684309934415094 0.23956992247335598401 0.23835686850819315374 0.23698903661502979112 0.23546779048539265289 
0.23539647281045261717 0.23682324333762219681 0.23808009103580160537 0.23916711947992716492 0.24008464684497723973 0.24083317826379302407 0.24141337914917646024 0.24182605026096404277 0.24207210502340267833 0.24215254936886670967 0.24206846420805888664 0.24182099050179231559 0.24141131682730598840 0.24084066928263775376 0.24011030354563236977 0.23922149889045396520 0.23817555395637024507 0.23697378405530122869 0.23561751979253001132 0.23410810675782614543 
0.23408117291245197911 0.23550449626958283589 0.23675953107239222639 0.23784626487534213379 0.23876489250717972124 0.23951579280966467378 0.24009950574115362931 0.24051671054286816176 0.24076820546522600952 0.24085488937333066062 0.24077774540393376279 0.24053782673291546068 0.24013624442973316442 0.23957415731798134551 0.23885276372283056889 0.23797329496046892849 0.23693701040636988564 0.23574519396411183769 0.23439915174196276904 0.23290021072971980876 
0.23293391912423946910 0.23435403775586502451 0.23560727210884230276 0.23669351644186942263 0.23761286549873486540 0.23836559472653218172 0.23895214046290536025 0.23937308070412885441 0.23962911692130248187 0.23972105725529571640 0.23964980130142973791 0.23941632659620271095 0.23902167684072991860 0.23846695183672370066 0.23775329906723949303 0.23688190682222096117 0.23585399874452850355 0.23467082965281368945 0.23333368248148947388 0.23184386616459146113 
0.23195322438645704644 0.23337046352079582334 0.23462200316524267629 0.23570766328455902694 0.23662745831935819152 0.23738158013482407727 0.23797038067980752496 0.23839435488943941377 0.23865412426055934714 0.23875042142511959664 0.23868407595028673374 0.23845600150973578213 0.23806718450025998735 0.23751867412094371246 0.23681157388718290790 0.23594703451664675309 0.23492624809670956121 0.23375044342112488716 0.23242088236659025346 0.23093885716693790533 
0.23113783849076194321 0.23255258877561835185 0.23380261374677382968 0.23488767521176542874 0.23580772435931485198 0.23656288681359849413 0.23715344723206116528 0.23757983391326178979 0.23784260380637603505 0.23794242823433689460 0.23788007956486195704 0.23765641899219386302 0.23727238552963028639 0.23672898625960814289 0.23602728784390142325 0.23516840926047358207 0.23415351570453818431 0.23298381356838621103 0.23166054639680883076 0.23018499170218764682 
0.23048673637353767063 0.23189943934414211646 0.23314818783446916717 0.23423269945641367329 0.23515287709253718251 0.23590879552819379872 0.23650068752157693552 0.23692892972517085037 0.23719402881734613642 0.23729660814098982313 0.23723739508263050335 0.23701720936454753752 0.23663695236645937436 0.23609759754395723275 0.23540018196834097686 0.23454579897680796763 0.23353559189258310536 0.23237074875107310845 0.23105249795007143376 0.22958210472926823820 
0.22999910872642229109 0.23141024439294338721 0.23265799879054718802 0.23374205768688294249 0.23466228902622640606 0.23541873068506238842 0.23601157760088181670 0.23644116864849890058 0.23670797359684797589 0.23681258042964561938 0.23675568326012264020 0.23653807101690618730 0.23616061702770255182 0.23562426958142054789 0.23493004350869756136 0.23407901278583409521 0.23307230413791307777 0.23191109159325143385 0.23059659192313552989 0.22913006088793530513 
0.22967435472382558004 0.23108443071066189778 0.23233150524789317193 0.23341524347434444708 0.23433549064042302756 0.23509226058494792078 0.23568572354838893124 0.23611619367109465406 0.23638411649190160801 0.23649005672062234362 0.23643468651130847280 0.23621877441525193642 0.23584317514602423649 0.23530882024532484564 0.23461670969919443119 0.23376790451991769082 0.23276352027998389871 0.23160472156088454665 0.23029271726128430764 0.22882875669616714598 
0.22951207670727469257 0.23092161847798528540 0.23216834801601926586 0.23325192032217889615 0.23417216947617316980 0.23492909746591764120 0.23552286233663186077 0.23595376599558912090 0.23622224197904129195 0.23632884344963350776 0.23627423164923697096 0.23605916498676901560 0.23568448889581780636 0.23515112655466022251 0.23446007052283771022 0.23361237531465844919 0.23260915090122016857 0.23145155710901818558 0.23014079886494998028 0.22867812222454761417 


==> test/10/zz25z1.txt <==
0.04418309610191716724 0.04468950066522490994 0.04521359149240631453 0.04575561752599142246 0.04631584415750904932 0.04689455443645579313 0.04749205050233796382 0.04810865526892613847 0.04874471439425197283 0.04940059857367133656 0.05007670619535611184 0.05077346639560381680 0.05149134254107141234 0.05223083613835049349 0.05299249111304550619 0.05377689828248070208 0.05458469961630186412 0.05541659144334915021 0.05627332495709821275 0.05715570093164779736 
0.04452147960488895412 0.04503157713441181126 0.04555944898828613587 0.04610534054066058041 0.04666951249908918298 0.04725224191532754331 0.04785382336428136568 0.04847457030493116520 0.04911481663600616304 0.04977491845550896521 0.05045525602496477025 0.05115623592322340180 0.05187829334530855152 0.05262189445003743332 0.05338753857075177051 0.05417575995174737230 0.05498712841964363551 0.05582224798536203347 0.05668175172081888619 0.05756629028996473885 
0.04484231968029239040 0.04535587927924718959 0.04588728678566586505 0.04643678314927551787 0.04700462338285956582 0.04759107736148384532 0.04819643073452879733 0.04882098595051105605 0.04946506338933254199 0.05012900258739352161 0.05081316352577058132 0.05151792792701643392 0.05224370046690189617 0.05299090974573886226 0.05376000876817672858 0.05455147453411340192 0.05536580612516329991 0.05620352035763652443 0.05706514365085060131 0.05795119825732633623 
0.04514553942419685661 0.04566233351661873330 0.04619703572585457524 0.04674988188791603938 0.04732112052158972404 0.04791101341321950258 0.04851983626183888065 0.04914787937325168499 0.04979544838341944113 0.05046286497896194934 0.05115046756370763420 0.05185861179216988415 0.05258767084954377863 0.05333803529783944647 0.05411011222210285881 0.05490432329136622769 0.05572110118925953370 0.05656088366917006588 0.05742410426762066533 0.05831117852862363615 
0.04543107472286245230 0.04595087963717626317 0.04648864071321763547 0.04704458815494430568 0.04761896340236379532 0.04821201950796546315 0.04882402152635548914 0.04945524689723736211 0.05010598579213156739 0.05077654138132720041 0.05146722995792802485 0.05217838082841164821 0.05291033584126397099 0.05366344837397237638 0.05443808153102910191 0.05523460521998911632 0.05605339167133852052 0.05689480886216365801 0.05775921122183837186 0.05864692699787547175 
0.04569887317786072711 0.04622146959600628713 0.04676205933489543248 0.04732086661627982194 0.04789812542495563291 0.04849407968992308637 0.04910898343838020208 0.04974310089721079020 0.05039670650654227979 0.05107008479628726005 0.05176353005826560272 0.05247734572228455324 0.05321184331312799054 0.05396734082575691677 0.05474416030805207001 0.05554262438622261516 0.05636305141394171853 0.05720574888630769461 0.05807100475969373399 0.05895907640020984358 
0.04594889296120010375 0.04647406623409274656 0.04701726041407796458 0.04757869355032397218 0.04815859199125576556 0.04875719038839108205 0.04937473164003144260 0.05001146674668315029 0.05066765454053956397 0.05134356123901399199 0.05203945975656263517 0.05275562868933296456 0.05349235086320646565 0.05424991130787515381 0.05502859448919969476 0.05582868060290758355 0.05665044071189800218 0.05749413050943161935 0.05835998253041900508 0.05924819673870505149 
0.04618110163052394079 0.04670864196508651978 0.04725422253699974873 0.04781805517968235053 0.04840035860135243062 0.04900135823235402671 0.04962128598667137763 0.05026037990895075580 0.05091888366991879217 0.05159704586266650184 0.05229511903963800917 0.05301335841527824583 0.05375202014248978144 0.05451135905333757969 0.05529162573796402719 0.05609306282431011925 0.05691590032131104565 0.05776034990910187961 0.05862659811384566405 0.05951479840603074445 
0.04639547493231317710 0.04692517745872964302 0.04747293258915211839 0.04803894603005320896 0.04862342900211758662 0.04922659795300125124 0.04984867416534927154 0.05048988323252976557 0.05115045436751836094 0.05183061950209514462 0.05253061212404457753 0.05325066578965223507 0.05399101223813677214 0.05475187902502140491 0.05553348658500868729 0.05633604463505780674 0.05715974783993419545 0.05800477069181919632 0.05887126160983095075 0.05975933635089387963 
0.04659199561817832513 0.04712366034836673601 0.04767338433082587978 0.04824136734926080805 0.04882781342406336544 0.04943293041218412703 0.05005692948919465007 0.05070002448830063929 0.05136243106552975529 0.05204436565415111043 0.05274604416479295593 0.05346768038114944194 0.05420948399538359774 0.05497165822360265686 0.05575439694199155888 0.05655788129097818334 0.05738227571154871920 0.05822772340840978722 0.05909434128276506992 0.05998221444511143280 
0.04677065229607451496 0.04730408398573308221 0.04785557703652387057 0.04842532561210067393 0.04901352693269091232 0.04962038078247724832 0.05024608889094461101 0.05089085416594839317 0.05155487975214891050 0.05223836788418655813 0.05294151849982668689 0.05366452757476899982 0.05440758513864570045 0.05517087293201410753 0.05595456166837663170 0.05675880787531466937 0.05758375030687262058 0.05842950594750617732 0.05929616566770819219 0.06018378964274674614 
0.04693143833489139827 0.04746644626196720035 0.04801951421743580473 0.04859083112992718806 0.04918058791212236852 0.04978897689408931515 0.05041619112615824960 0.05106242353239945353 0.05172786589293090070 0.05241270763061955246 0.05311713437555822676 0.05384132627945426713 0.05458545605241615223 0.05534968669743146885 0.05613416892418623960 0.05693903823503125572 0.05776441169312097890 0.05861038440703400521 0.05947702579781474069 0.06036437575231308472 
0.04707435083757047917 0.04761074850980850232 0.04816520244132494605 0.04873789677804989812 0.04932901669178207243 0.04993874775559935947 0.05056727518719958403 0.05121478294456045799 0.05188145265655570715 0.05256746236980257281 0.05327298509233241441 0.05399818711507368973 0.05474322609413325574 0.05550824888110938993 0.05629338909590546336 0.05709876444750308644 0.05792447382354608959 0.05877059418969419330 0.05963717736420363208 0.06052424676076421234 
0.04719938969484238633 0.04773699449837137676 0.04829265026000562760 0.04886653684916539286 0.04945883432135667751 0.05006972224932646626 0.05069937892248025518 0.05134798040208700398 0.05201569941892891791 0.05270270409970251313 0.05340915650889511285 0.05413521099437483552 0.05488101232793379108 0.05564669363696735094 0.05643237413082304726 0.05723815663552947464 0.05806412496386609279 0.05891034116399306020 0.05977684270854137505 0.06066363970589084414 
0.04730655672895771324 0.04784518952882907405 0.04840186725116085026 0.04897676603724945149 0.04957006149515279930 0.05018192799786962144 0.05081253785130809830 0.05146206032237843342 0.05213066051737045431 0.05281849810118340732 0.05352572584917068138 0.05425248802559674843 0.05499891858625974989 0.05576513920800309915 0.05655125715488989319 0.05735736299992567899 0.05818352823239579530 0.05902980279387057966 0.05989621260007798459 0.06078275712002590564 
0.04739585493445663128 0.04793533963682632820 0.04849286317855927564 0.04906859855351867333 0.04966271762413541901 0.05027539039569119128 0.05090678416250413174 0.05155706251874817014 0.05222638422699104471 0.05291490193849002904 0.05362276076100749855 0.05435009667258170613 0.05509703478350536088 0.05586368745389538870 0.05665015228080766407 0.05745650997688754591 0.05828282217192087833 0.05912912917901551324 0.05999544777787420985 0.06088176907777877178 
0.04746728782110388317 0.04800745090546037347 0.04856564727273127852 0.04914204737413052637 0.04973682005217895663 0.05035013179825560681 0.05098214588426906724 0.05163302136311910540 0.05230291193335549066 0.05299196466477817946 0.05370031858378755685 0.05442810312021718888 0.05517543642128463349 0.05594242354326545846 0.05672915453755783544 0.05753570245489596224 0.05836212129938458948 0.05920844397239641982 0.06007468025462456979 0.06096081488194747544 
0.04752085886258552994 0.04806152889117999011 0.04862022763277499410 0.04919712361809316925 0.04979238341219430208 0.05040617086088314269 0.05103864621319741807 0.05168996511610376987 0.05236027747853367470 0.05304972620347964823 0.05375844578914736743 0.05448656080321483131 0.05523418423815056044 0.05600141576032401786 0.05678833987126232635 0.05759502400575382264 0.05842151659832504895 0.05926784515656099289 0.06013401438628018097 0.06102000441907870498 
0.04755657105339235885 0.04809757816389905599 0.04865661074909548300 0.04923383605327288914 0.04982941911762192588 0.05044352201988534790 0.05107630299153372022 0.05172791540956479112 0.05239850666119583167 0.05308821688145942685 0.05379717756610753743 0.05452551006534416683 0.05527332396777881462 0.05604071538861771229 0.05682776518141360172 0.05763453709853191831 0.05846107593160084631 0.05930740566924246754 0.06017352771485648399 0.06105941921159508540 
0.04757442657545105091 0.04811560196192837119 0.04867480114643498584 0.04925219072828102007 0.04984793498513519910 0.05046219510950265830 0.05109512832348740707 0.05174688686942585658 0.05241761687522544788 0.05310745709505471090 0.05381653752847923022 0.05454497792427544928 0.05529288617900288139 0.05606035664495437332 0.05684746836724246383 0.05765428327535940950 0.05848084436030390881 0.05932717387395150532 0.06019327159230815349 0.06107911318811651974 


==> test/10/zz25z2.txt <==
0.41914180683531976346 0.41267104968857665215 0.40638833725437117916 0.40028779718931256637 0.39436392074124659857 0.38861160149867951530 0.38302613168420784895 0.37760317863745374023 0.37233875357065154832 0.36722917876879607180 0.36227105620973631961 0.35746123889395725604 0.35279680530819856887 0.34827503701985063067 0.34389339920334771605 0.33964952382437257894 0.33554119519321129461 0.33156633761355613910 0.32772300488086253401 0.32400937141657759621 
0.42215279546300410463 0.41566617928922094949 0.40936315189582433982 0.40323894174717728189 0.39728890631589364180 0.39150861618854926327 0.38589389263660200946 0.38044081786854894167 0.37514573010655111185 0.37000521085261517396 0.36501606867656755107 0.36017532200017654542 0.35548018223892385858 0.35092803800745675513 0.34651644071509490885 0.34224309166264721416 0.33810583063413862659 0.33410262591669481758 0.33023156565491967873 0.32649085043839010112 
0.42497545389034763197 0.41847772010947809074 0.41215914929252789323 0.40601591158767852408 0.40004414658660147897 0.39424006430302210857 0.38860000480510209497 0.38312047009358934924 0.37779813813438856140 0.37262986585854601662 0.36761268564374210976 0.36274379819125734947 0.35802056363986306531 0.35344049205595773344 0.34900123398692733945 0.34470057147698279776 0.34053640976400095797 0.33650676976416526998 0.33260978138373153978 0.32884367765803396155 
0.42761530921321871945 0.42111009796581555520 0.41477981357713078481 0.40862140872440710915 0.40263170413981136386 0.39680748963183604117 0.39114559218719469058 0.38564291956631752134 0.38029648647886754587 0.37510342880343777727 0.37006100984859746639 0.36516662148124795495 0.36041778207331393036 0.35581213258958399592 0.35134743169967397325 0.34702155049435573497 0.34283246718071641590 0.33877826199223387560 0.33485711245780741541 0.33106728911335081555 
0.43007746465442164840 0.42356754896343440375 0.41722859832577219308 0.41105820559300781936 0.40505377161640038208 0.39921259789731572409 0.39353195474552282729 0.38800912950561844417 0.38264145941132637896 0.37742635302773996919 0.37236130346596163498 0.36744389581182257398 0.36267181058256120485 0.35804282452939112380 0.35355480972782932225 0.34920573162004991952 0.34499364647227465097 0.34091669856624712276 0.33697311734191309762 0.33316121463691550364 
0.43236656027156233906 0.42585403490772849588 0.41950882516951615298 0.41332904370545175965 0.40731257883546612142 0.40145717559550386788 0.39576049939196189520 0.39022018429930699357 0.38483386863308011172 0.37959922043023408555 0.37451395517568664140 0.36957584771751861297 0.36478273991571658064 0.36013254521758963911 0.35562325106220216142 0.35125291978573996987 0.34701968852208475713 0.34292176845856708889 0.33895744370668245971 0.33512506997358515459 
0.43448677608721547605 0.42797320522640153184 0.42162362373911188573 0.41543656522381755547 0.40941032442450819850 0.40354302625727161979 0.39783268292751405859 0.39227723966656719012 0.38687461039145293329 0.38162270488442939786 0.37651944908903267617 0.37156279996684810074 0.36675075614519675460 0.36208136536304796893 0.35755272951764993650 0.35316300793862337448 0.34891041937175704124 0.34479324303925396045 0.34080981905266444221 0.33695854838475508553 
0.43644185498095749987 0.42992838617154954806 0.42357589933671246918 0.41738326902619821146 0.41134912738147771938 0.40547192208156046522 0.39974996639425541822 0.39418148104799449749 0.38876462838173453385 0.38349753962699817400 0.37837833632916695326 0.37340514691564474781 0.36857611933517470115 0.36388943057175582307 0.35934329370672651871 0.35493596307934699441 0.35066573798706612841 0.34653096527402793559 0.34253004107996637417 0.33866141195981019907 
0.43823513324330576335 0.43172258514212641378 0.42536831840999023147 0.41917148416278493528 0.41313099399364394682 0.40724556829323771412 0.40151377951995276261 0.39593408974942151390 0.39050488246049253060 0.38522448891266136695 0.38009120968499143789 0.37510333203138918057 0.37025914370810142362 0.36555694388207421452 0.36099505165815326535 0.35657181268497156745 0.35228560422313259792 0.34813483898982533482 0.34411796803336214268 0.34023348283961074578 
0.43986957260091819055 0.43335850274366000123 0.42700330499833727416 0.42080335522130690729 0.41475779613707525195 0.40886557757779334876 0.40312549364289623766 0.39753621596924615389 0.39209632279815276323 0.38680432387816315876 0.38165868146674863937 0.37665782781681927949 0.37180017958376743170 0.36708414959028679014 0.36250815635884053867 0.35807063177925330111 0.35377002723066736101 0.34960481842877855208 0.34557350922404633797 0.34167463453596746970 
0.44134779071692598063 0.43483854823325773786 0.42848304361839212318 0.42228083558702977918 0.41623125775555647188 0.41033345223796402479 0.40458640150459312945 0.39898895768651404525 0.39353986888470848804 0.38823780233508958792 0.38308136448702106991 0.37806911818537197734 0.37319959721986339929 0.36847131853646525323 0.36388279240766840950 0.35943253084253362628 0.35511905449150477088 0.35094089827057523001 0.34689661589807763153 0.34298478350721739449 
0.44267208885375985972 0.43616485585405273540 0.42980948565494286884 0.42360568575286389192 0.41755294706015694262 0.41165057211391281600 0.40589770245099887624 0.40029334438750874270 0.39483639271907833290 0.38952565209046541295 0.38435985596087440808 0.37933768321778454924 0.37445777257384904591 0.36971873492804285810 0.36511916389283455286 0.36065764469170841222 0.35633276162224275518 0.35214310426393957698 0.34808727259047134162 0.34416388112521822951 
0.44384447624908135444 0.43733930067425036414 0.43098435739446266934 0.42477947470932608809 0.41872427261829486822 0.41281818670653130932 0.40706049179798065030 0.40145032469344449355 0.39598670551363102099 0.39066855734681976697 0.38549472404822626714 0.38046398615104315422 0.37557507492970604313 0.37082668470902246938 0.36621748354391786551 0.36174612240922249251 0.35741124304181864924 0.35321148457246914765 0.34914548907464976191 0.34521190614487362591 
0.44486669118002131196 0.43836351319940497495 0.43200916853933163386 0.42580358307168314491 0.41974648199716518837 0.41383741029593662519 0.40807575334094831065 0.40246075707465772675 0.39699154729518187912 0.39166714773495509005 0.38648649673416807238 0.38144846240845525775 0.37655185628490944749 0.37179544543442283322 0.36717796316459155870 0.36269811835944421041 0.35835460356334031262 0.35414610190946882451 0.35007129299078554308 0.34612885776487545275 
0.44574021888368886568 0.43923889240401708944 0.43288522049177641238 0.42667920704091033546 0.42062066200274633720 0.41470921913910219203 0.40894435419521896202 0.40332540296905616817 0.39785157885748356765 0.39252198956365008664 0.38733565274503550802 0.38229151046370063449 0.37738844236705382240 0.37262527757916724669 0.36800080532058182525 0.36351378430062247782 0.35916295094262989940 0.35494702651128012816 0.35086472321414829967 0.34691474934839411359 
0.44646630657388552965 0.43996661704119738312 0.43361361398284720137 0.42740736259743516978 0.42134773983380757745 0.41543445006250662166 0.40966704133176967684 0.40404492174886391664 0.39856737560204663628 0.39323357891712656942 0.38804261421862384918 0.38299348433425789429 0.37808512514043796093 0.37331641719461045037 0.36868619623794546269 0.36419326257983386519 0.35983638939527651246 0.35561432997887409968 0.35152582400613341385 0.34756960285539101330 
0.44704597580446253646 0.44054765520403987855 0.43419525580098033979 0.42798888953217506526 0.42192848467254173705 0.41601379994534715134 0.41024443932048915151 0.40461986709258407346 0.39913942288471188080 0.39380233628418553904 0.38860774087807548050 0.38355468751426891050 0.37864215666582956565 0.37386906982089124218 0.36923429985675565446 0.36473668038549117432 0.36037501407976801904 0.35614808000280651079 0.35205463997612057581 0.34809344402414188480 
0.44748003241009703945 0.44098277216951964341 0.43463086448485904745 0.42842445505774334746 0.42236350937883732071 0.41644782572585059555 0.41067704891225592645 0.40505068441627167797 0.39956811256003182953 0.39422860245682800340 0.38903132549522323469 0.38397536817891253502 0.37905974418772059309 0.37428340556636968683 0.36964525298269490516 0.36514414502560732512 0.36077890653549726796 0.35654833597646340415 0.35245121187140088237 0.34848629832834376874 
0.44776907422188749752 0.44127253657908244167 0.43492097491119285912 0.42871455683510212298 0.42265327205921293663 0.41673694466696270533 0.41096524618641194770 0.40533770910021466038 0.39985374048231603350 0.39451263548787179891 0.38931359046707747495 0.38425571551843756835 0.37933804633977086240 0.37455955527417189588 0.36991916148204656567 0.36541574019874539792 0.36104813106015093416 0.35681514549614928855 0.35271557320467611385 0.34874818772759563767 
0.44791349671637969987 0.44141732501372998865 0.43506594174572771339 0.42885952531225962625 0.42279807735594937546 0.41688143469637578553 0.41110928206621538683 0.40548116531585853828 0.39999650478114640029 0.39465460854526518419 0.38945468536677746441 0.38439585708798978958 0.37947717037875366985 0.37469760770850030207 0.37005609747257472986 0.36555152322717709978 0.36118273201021144914 0.35694854174330642449 0.35284774772355864680 0.34887912822269362412 


==> test/10/zz25z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz25z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz26z0.txt <==
0.22706533783851021169 0.22827536287023611483 0.22930372843925872495 0.23015575137334490230 0.23083640514315026393 0.23135028351103706368 0.23170160332037992301 0.23189422548247828892 0.23193168297841487702 0.23181721015493012006 0.23155377054684495031 0.23114408201737696169 0.23059063881228777926 0.22989573053050424423 0.22906145822063900264 0.22808974793499289802 0.22698236218815504017 0.22574090994722917358 0.22436685611325468681 0.22286153206378003788 
0.22413206174191072084 0.22535510304091629918 0.22640056410076192517 0.22727274592193541514 0.22797582345517858338 0.22851376741817922000 0.22889030904695509272 0.22910893001551946302 0.22917286629486471883 0.22908511914008397592 0.22884846920121565406 0.22846549147764161347 0.22793856987746674569 0.22726991077212338466 0.22646155532706871427 0.22551539065570583298 0.22443316006500932391 0.22321647290091287119 0.22186681481598710675 0.22038555971770562580 
0.22138064548515029584 0.22261242345075604732 0.22367067900093734467 0.22455884475845624970 0.22528037533744968424 0.22583865365954636228 0.22623693543374151504 0.22647831923778000141 0.22656573304544036507 0.22650193090932541073 0.22628949564029196551 0.22593084481450695367 0.22542823844781392784 0.22478378735345380668 0.22399946165980644253 0.22307709929575231245 0.22201841451526357907 0.22082500677542604706 0.21949837053207527093 0.21803990677668602660 
0.21880601487127035454 0.22004326627602033284 0.22111088369377515650 0.22201157877350227721 0.22274817947661740281 0.22332353644881522414 0.22374045979068415968 0.22400167845641855147 0.22410981573979163461 0.22406737581148519767 0.22387673763611981581 0.22354015369228039112 0.22305975174582831633 0.22243753853407155496 0.22167540466295093671 0.22077513035223336746 0.21973839192486624428 0.21856676915345227274 0.21726175376020209762 0.21582475950296658995 
0.21640348178024992887 0.21764374308827963422 0.21871801072464039373 0.21962840716516027206 0.22037722734670239788 0.22096685286841269424 0.22139968882376115378 0.22167811905741824363 0.22180447564582247977 0.22178101896070387400 0.22160992540042129262 0.22129328057266620111 0.22083307630914780773 0.22023121037405374301 0.21948948810569252066 0.21860962552536405967 0.21759325367851570232 0.21644192415331520163 0.21515711585231406255 0.21374024315899786686 
0.21416878096218955330 0.21541021357220782595 0.21648900895134684519 0.21740681181579590842 0.21816546987661916690 0.21876695885437202893 0.21921332357852937878 0.21950663330367098380 0.21964894882537619458 0.21964229898508649819 0.21948866443219516853 0.21918996688881464685 0.21874806254404258188 0.21816473854730283888 0.21744171186040167632 0.21658062996501450947 0.21558307311051710942 0.21445055792897887992 0.21318454233674105636 0.21178643167407165682 
0.21209806765310981747 0.21333932128701524333 0.21442099969274341920 0.21534436127005746053 0.21611088148960624911 0.21672218909392693131 0.21718001333231323757 0.21748614175335978516 0.21764238736692476106 0.21765056372207075563 0.21751246645445831973 0.21722986000635480242 0.21680446843090486753 0.21623796941071307676 0.21553199082359680849 0.21468810936377527576 0.21370785086955942922 0.21259269211534206900 0.21134406389159965389 0.20996335521431813698 
0.21018789694374212518 0.21142800422999982746 0.21251130726255401671 0.21343875208208448746 0.21421150571782140992 0.21483090269941626516 0.21529839890343693831 0.21561553301052988063 0.21578389516689230887 0.21580510208181341580 0.21568077765721280215 0.21541253825124148658 0.21500198176250903681 0.21445067984104784764 0.21376017265949728841 0.21293196579693063342 0.21196752888860301289 0.21086829577123072932 0.20963566589999729772 0.20827100682563484679 
0.20843519607219240797 0.20967349142668773032 0.21075747304538819393 0.21168783407790497941 0.21246548660017869348 0.21309151708248003088 0.21356714657148850867 0.21389369621843087876 0.21407255820830134452 0.21410517178107785208 0.21399300384133768116 0.21373753357888933269 0.21334024052684188999 0.21280259553147209961 0.21212605417641378081 0.21131205227584684558 0.21036200311669137064 0.20927729618098037112 0.20805929711152396089 0.20670934869355883645 
0.20683723535098558211 0.20807329235917051968 0.20915725941440604929 0.21008962458396837625 0.21087108952250793736 0.21150253245883651743 0.21198497408160613120 0.21231954708340372573 0.21250746966680433836 0.21255002299285896683 0.21244853234817087650 0.21220435169613646731 0.21181885123449709085 0.21129340758158512981 0.21062939623883902840 0.20982818601335126441 0.20889113512133539174 0.20781958872447547915 0.20661487767155939377 0.20527831822525605121 
0.20539160048793439484 0.20662518324460280028 0.20770864766909705179 0.20864231532105431688 0.20942671444704807904 0.21006254914875197026 0.21055067021269577299 0.21089204836677355459 0.21108775038265312207 0.21113891817538252282 0.21104675086235041848 0.21081248962298854144 0.21043740513342548692 0.20992278732153230036 0.20926993718400557776 0.20848016041738393067 0.20755476263082345278 0.20649504592402678771 0.20530230662498222260 0.20397783398722446613 
0.20409616750583145506 0.20532719246220909604 0.20640983269632481867 0.20734427458410387146 0.20813090379587803613 0.20877027947642742833 0.20926310925365157467 0.20961022578834201391 0.20981256532165215578 0.20987114846366752841 0.20978706330285981640 0.20956145080004207060 0.20919549235468420934 0.20869039938711334004 0.20804740475826735691 0.20726775584135551100 0.20635270906054778428 0.20530352571582549670 0.20412146891711807628 0.20280780145320617680 
0.20294908066957176307 0.20417758640207725462 0.20525921606988906110 0.20619404652315825865 0.20698234667593320979 0.20762455570742816002 0.20812126153714105570 0.20847318021129096488 0.20868113665194609752 0.20874604705477592392 0.20866890308537916487 0.20845075791963582623 0.20809271409815641163 0.20759591311396918822 0.20696152662059463800 0.20619074912922299991 0.20528479205418670439 0.20424487896160967160 0.20307224187445829799 0.20176811848684064743 
0.20194873343824909506 0.20317485640663929258 0.20425539865799607897 0.20519034876270683676 0.20597988067726821781 0.20662433514021091852 0.20712420097619349546 0.20748009686773485893 0.20769275402006534548 0.20776300001811054408 0.20769174406424473212 0.20747996369496585212 0.20712869300433625619 0.20663901235001211343 0.20601203948091875717 0.20524892200075475768 0.20435083106536655606 0.20331895620196827057 0.20215450113226465789 0.20085868047860200303 
0.20109375228282946879 0.20231770712823501923 0.20339717339274937524 0.20433206919240531896 0.20512249213022182293 0.20576870319995416159 0.20627111035968773156 0.20663025226338971319 0.20684678254246990914 0.20692145493335606377 0.20685510945852325637 0.20664865979164651066 0.20630308187421053656 0.20581940380082430764 0.20519869695231338080 0.20444206832751096736 0.20355065400455657487 0.20252561364863230775 0.20136812597403025427 0.20007938506331110484 
0.20038298314449751181 0.20160504643072177378 0.20268351859236136137 0.20361826248394301886 0.20440931545125984314 0.20505687516969592354 0.20556128499921388908 0.20592301928366624209 0.20614266895306854188 0.20622092771432076752 0.20615857904484591323 0.20595648413888650863 0.20561557090003493298 0.20513682402676114425 0.20452127619999924124 0.20377000035241912834 0.20288410297671644056 0.20186471841397438109 0.20071300405191297433 0.19943013635592415911 
0.19981548029994969373 0.20103597685779325821 0.20211359206203138861 0.20304814669974527441 0.20383963202117863500 0.20448819702835580037 0.20499413518380554811 0.20535787091899296297 0.20557994627181727654 0.20566100792601246794 0.20560179486765314816 0.20540312681901873315 0.20506589356028168125 0.20459104520618609513 0.20397958346850336708 0.20323255390544991972 0.20235103913591534486 0.20133615297863599602 0.20018903546372335267 0.19891084865568114948 
0.19939049741873093868 0.20060978863847020448 0.20168672609822571595 0.20262110023182805518 0.20341286890535367760 0.20406214573874290052 0.20456918778865931796 0.20493438293668297945 0.20515823728919529989 0.20524136285025859627 0.20518446568073561709 0.20498833470925353906 0.20465383131588688048 0.20418187976919838222 0.20357345856237843429 0.20282959266496189410 0.20195134668285882884 0.20093981890093076670 0.19979613616866329084 0.19852144958024492416 
0.19910748062909197631 0.20032595417913098834 0.20140242346057318779 0.20233665922398755277 0.20312859762966506416 0.20377832923260294495 0.20428608729540576050 0.20465223574988430921 0.20487725709802229179 0.20496174050509119446 0.20490637029577735140 0.20471191502137278673 0.20437921722481414144 0.20390918399234195246 0.20330277834684989946 0.20256101150916022702 0.20168493602962755951 0.20067563977356528415 0.19953424072975428638 0.19826188260143448594 
0.19896606344508585562 0.20018412398838858479 0.20126035434094871612 0.20219451557388398721 0.20298653315671583153 0.20363648626659858198 0.20414459641047688621 0.20451121566942637164 0.20473681484791825258 0.20482197177630645513 0.20476735997590994609 0.20457373785564611501 0.20424193856965527916 0.20377286062850552550 0.20316745932351901183 0.20242673899520163827 0.20155174615292584250 0.20054356343394838524 0.19940330437535408459 0.19813210896235969316 


==> test/10/zz26z1.txt <==
0.01963693160073706062 0.01986200029553916030 0.02009492955206284084 0.02033583001143256588 0.02058481962543891666 0.02084202419385813854 0.02110757800091527317 0.02138162456384168353 0.02166431750842922471 0.02195582158816938856 0.02225631386447188970 0.02256598506458005332 0.02288504112923032269 0.02321370495024117561 0.02355221827232569648 0.02390084368096131312 0.02425986649599060421 0.02462959619689807783 0.02501036664745066515 0.02540253374724780328 
0.01978732426872367028 0.02001403428184359012 0.02024864399467523474 0.02049126246239575330 0.02074200555502920054 0.02100099640668913470 0.02126836593955589230 0.02154425346873191718 0.02182880739365241490 0.02212218598009631568 0.02242455823318593999 0.02273610485463229899 0.02305701926444593888 0.02338750864432338067 0.02372779492019427491 0.02407811553396788096 0.02443872374191946584 0.02480988799334746947 0.02519188965354801635 0.02558501790649912733 
0.01992991985779104733 0.02015816856843628130 0.02039434968239873039 0.02063857028844601899 0.02089094372559298363 0.02115158993831332476 0.02142063588188724416 0.02169821597787768841 0.02198447261735218122 0.02227955670537750885 0.02258362823354324173 0.02289685685631726378 0.02321942242959771502 0.02355151544241209857 0.02389333723016014155 0.02424509979279646649 0.02460702494437192953 0.02497934238102433868 0.02536228606689482426 0.02575608811421484581 
0.02006468418841449511 0.02029437045171175041 0.02053201587803739694 0.02077772528339659128 0.02103160912058339022 0.02129378373908395045 0.02156437167180205380 0.02184350194353942842 0.02213131039250114396 0.02242793999051824819 0.02273354113929227163 0.02304827190749580978 0.02337229815521558313 0.02370579346556718134 0.02404893876523771928 0.02440192146268594167 0.02476493386174739506 0.02513817051948311412 0.02552182411879212395 0.02591607934590207940 
0.02019158876559848728 0.02042261317195882830 0.02066161809464248100 0.02090870584651955202 0.02116398373426003204 0.02142756422563699137 0.02169956512269760607 0.02198010973197678589 0.02226932701859470412 0.02256735172490209607 0.02287432442561173132 0.02319039147915811366 0.02351570481820165065 0.02385042149940337294 0.02419470290253761952 0.02454871343096217892 0.02491261852044860531 0.02528658171636863697 0.02567076054288842252 0.02606530088779140247 
0.02031061030115261998 0.02054287537588262574 0.02078313748205417102 0.02103149627377911071 0.02128805574430017375 0.02155292430650637345 0.02182621486137458974 0.02210804484307539799 0.02239853622499880445 0.02269781546488368676 0.02300601335909445780 0.02332326476532320739 0.02364970813902947736 0.02398548481130701598 0.02433073791454726589 0.02468561083817652144 0.02505024507271618600 0.02542477728265442327 0.02580933544860152321 0.02620403395549525047 
0.02042173020485840360 0.02065514054836487326 0.02089656018391245970 0.02114608602224255646 0.02140381866265516839 0.02166986239471374240 0.02194432517321896758 0.02222731855395138414 0.02251895757344141505 0.02281936055053939566 0.02312864878055920226 0.02344694608401081196 0.02377437816128601111 0.02411107169224791652 0.02445715310616791011 0.02481274693448046187 0.02517797364958519746 0.02555294689293132956 0.02593777001336798269 0.02633253188371510733 
0.02052493405789066264 0.02075939642880599012 0.02100187668298823113 0.02125246896862348009 0.02151127048936422523 0.02177838143647448446 0.02205390488283613670 0.02233794662606974901 0.02263061496427605859 0.02293202038327328898 0.02324227512859215750 0.02356149262887484441 0.02388978672985584903 0.02422727069023071500 0.02457405588339603777 0.02493025014399225664 0.02529595569821281240 0.02567126662611775648 0.02605626582822397411 0.02645102151363741549 
0.02062021108090757518 0.02085563442598019693 0.02109908115061098766 0.02135064267989889367 0.02161041288970376451 0.02187848797898383699 0.02215496629558135269 0.02243994810321546518 0.02273353527431980908 0.02303583088968550949 0.02334693872166124576 0.02366696257304058693 0.02399600543903181865 0.02433416845542307402 0.02468154959319323466 0.02503824205987972146 0.02540433237315607023 0.02577989808510290290 0.02616500515977271402 0.02655970504468747884 
0.02070755360795827754 0.02094384904359620700 0.02118817081357662543 0.02144060771065733548 0.02170125041056807438 0.02197019129417574976 0.02224752421728993373 0.02253334421689094647 0.02282774714010218919 0.02313082917948770800 0.02344268629532674300 0.02376341350259446317 0.02409310399780776116 0.02443184809923654166 0.02477973197407410885 0.02513683612917728266 0.02550323364942884419 0.02587898818136507434 0.02626415168107648981 0.02665876197545061915 
0.02078695657591170948 0.02102403732686970034 0.02126914534944196813 0.02152236693858574149 0.02178378974773543739 0.02205350256986114352 0.02233159506251170684 0.02261815740695618387 0.02291327988971027241 0.02321705239283638339 0.02352956377756354814 0.02385090114420275118 0.02418114895036831483 0.02452038796964125036 0.02486869407468932786 0.02522613683332648390 0.02559277791401692176 0.02596866930985205699 0.02635385140771760379 0.02674835095217718145 
0.02085841703760772659 0.02109619833852891674 0.02134200631873577059 0.02159592494650824576 0.02185803907192680404 0.02212843417502166621 0.02240719605593960093 0.02269441045871184101 0.02299016261894634358 0.02329453672458400501 0.02360761527788830805 0.02392947834628472367 0.02426020268982149661 0.02459986075427085181 0.02494851952171548912 0.02530623921542243110 0.02567307186346032971 0.02604905973630856908 0.02643423368776467997 0.02682861144531750730 
0.02092193370546475625 0.02116033267090249373 0.02140675664046394130 0.02166128745678466347 0.02192400741844189455 0.02219499900235913023 0.02247434452751318618 0.02276212575300527036 0.02305842340277925243 0.02336331660866501625 0.02367688226312094843 0.02399919427322637355 0.02433032270836211347 0.02467033283590517809 0.02501928404247928672 0.02537722864318737656 0.02574421058809341425 0.02612026408415724782 0.02650541216171500153 0.02689966522685104458 
0.02097750653091863884 0.02121644199915236409 0.02146340011543282356 0.02171846082172457573 0.02198170414269697698 0.02225320988845976705 0.02253305729874874666 0.02282132462301678447 0.02311808863050039339 0.02342342404417581750 0.02373740289270409587 0.02406009377513771905 0.02439156103449540910 0.02473186383850842912 0.02508105516910904068 0.02543918072675439151 0.02580627776156869946 0.02618237385051201682 0.02656748564808704069 0.02696161764690701429 
0.02102513632385853357 0.02126452867935552105 0.02151194100039043738 0.02176745157198389791 0.02203113844216166017 0.02230307911003426291 0.02258335015600532528 0.02287202680981271705 0.02316918245202969490 0.02347488804483373673 0.02378921148838186728 0.02411221690012498378 0.02444396381597336784 0.02478450631452407474 0.02513389206869407269 0.02549216133315245977 0.02585934588091498218 0.02623546790823509667 0.02662053893321414746 0.02701455871985561710 
0.02106482441519115859 0.02130459539402075608 0.02155238363478952784 0.02180826602365890446 0.02207231894393149943 0.02234461795351029567 0.02262523740542556755 0.02291425000819904273 0.02321172632297197058 0.02351773419474758459 0.02383233811586468742 0.02415559852100697749 0.02448757101474898293 0.02482830553492043971 0.02517784545799063925 0.02553622665624640659 0.02590347652070367629 0.02627961296829926449 0.02666464345667885621 0.02705856403441213656 
0.02109657236481199405 0.02133664484674682726 0.02158473212108802386 0.02184090994393066490 0.02210525335639512007 0.02237783635464985973 0.02265873150398758917 0.02294800949458597472 0.02324573863691156705 0.02355198429531993320 0.02386680825932233421 0.02419026805328925236 0.02452241618709516055 0.02486329935241807926 0.02521295757210165536 0.02557142331313885103 0.02593872057735401374 0.02631486398757945308 0.02669985789078987634 0.02709369550293127399 
0.02112038171658150304 0.02136067950706653160 0.02160899005888509972 0.02186538827458061121 0.02212994818306849784 0.02240274260470643403 0.02268384276128895122 0.02297331782924568258 0.02327123443476841053 0.02357765609029823656 0.02389264257281545345 0.02421624924573251986 0.02454852632792432765 0.02488951811555508570 0.02523926216485907620 0.02559778844685331803 0.02596511848799406066 0.02634126451387464041 0.02672622861596993596 0.02712000196387823192 
0.02113625380138444212 0.02137670140605269289 0.02162516033280523914 0.02188170491243817545 0.02214640849659179483 0.02241934311981842384 0.02270057910721610950 0.02299018462633938345 0.02328822518261816632 0.02359476305828915599 0.02390985669590877175 0.02423356002890101821 0.02456592176331456878 0.02490698461701884581 0.02525678452492620407 0.02561534982142125300 0.02598270041389430518 0.02635884696395517091 0.02674379009533703333 0.02713751964944087491 
0.02114418958896603293 0.02138471198295456913 0.02163324495384497115 0.02188986254577507048 0.02215463777104208568 0.02242764227075939865 0.02270894592141769336 0.02299861638627758581 0.02329671861107572226 0.02360331426433144933 0.02391846112362948015 0.02424221241064821591 0.02457461607941411469 0.02491571406427954896 0.02526554149640565516 0.02562412590001120552 0.02599148638220672922 0.02636763283271467695 0.02675256515198214460 0.02714627252789474435 


==> test/10/zz26z2.txt <==
0.38738863965060721384 0.38140809137862169420 0.37560134200761768897 0.36996296406870371465 0.36448786613943451318 0.35917132865767148475 0.35400900049581457418 0.34899687722533295764 0.34413127223935208177 0.33940878643764027522 0.33482627922396662745 0.33038084200787043443 0.32606977460285374582 0.32189056451817099624 0.31784086896049651427 0.31391849929205201120 0.31012140767840506994 0.30644767567296815614 0.30289550451093533168 0.29946320691515876389 
0.39017152307922370325 0.38417631722164052865 0.37835079190350534573 0.37269053706915356017 0.36719126189781930991 0.36184887253770137150 0.35665950683060204662 0.35161954378740473137 0.34672559903768235268 0.34197451306056286802 0.33736333620088526652 0.33288931275755684336 0.32854986540246228222 0.32434258058247256162 0.32026519520620111425 0.31631558471833487456 0.31249175255562461340 0.30879182092283768979 0.30521402280210807589 0.30175669510198421808 
0.39278034374691950248 0.38677486252521092736 0.38093497131560943858 0.37525713040658564834 0.36973777184498779480 0.36437339276471336635 0.35916061050148767597 0.35409619205600167957 0.34917706706340995160 0.34440033056604330008 0.33976323976145467176 0.33526320741900933475 0.33089779366696558949 0.32666469720305568725 0.32256174656349961838 0.31858689181946220348 0.31473819690292059725 0.31101383266065030231 0.30741207067267561914 0.30393127783529028108 
0.39522021003017893115 0.38920781781667401766 0.38335710042713577739 0.37766524139659196635 0.37212930231083257704 0.36674631617467706723 0.36151335035463305623 0.35642754687170424832 0.35148614659391241855 0.34668650237874548692 0.34202608485988073017 0.33750248349006034543 0.33311340464333588640 0.32885666799928503501 0.32473020202527969058 0.32073203909309372373 0.31686031057594438165 0.31311324214416719203 0.30948914939265387281 0.30598643387732465948 
0.39749583854401782101 0.39147909828416987965 0.38562037117966763144 0.37991743244181336303 0.37436787982707336875 0.36896921926852899176 0.36371892787066290031 0.35861449848226945036 0.35365347006179043143 0.34883344749514522132 0.34415211380926202800 0.33960723703801476425 0.33519667341703346386 0.33091836812546937541 0.32677035444524044072 0.32275075195168900777 0.31885776416359590257 0.31508967594742098850 0.31144485087644757648 0.30792172867940625913 
0.39961151782652681863 0.39359236559632060359 0.38772785356555206082 0.38201623736392026354 0.37645556528711859867 0.37104375320170229768 0.36577864337721971433 0.36065804912492044343 0.35567978767583474653 0.35084170373078288341 0.34614168584400695217 0.34157767743570260910 0.33714768386131249711 0.33284977664031867306 0.32868209567852357811 0.32464285010482596405 0.32073031817932856624 0.31694284660547339394 0.31327884948630940753 0.30973680709663053978 
0.40157111123190319946 0.39555099270903343323 0.38968244012229957818 0.38396409816119747571 0.37839439075577846472 0.37297158487394177495 0.36769384331159327139 0.36255926696435747392 0.35756592778584539438 0.35271189390814472464 0.34799524840028067674 0.34341410299947627838 0.33896660795219502038 0.33465095889596885304 0.33046540152370934562 0.32640823460976281511 0.32247781184341883787 0.31867254280883478001 0.31499089336668589789 0.31143138562816569115 
0.40337807808824099887 0.39735805388560985207 0.39148681605341534295 0.38576332440279165192 0.38018631470085612056 0.37475435222669334356 0.36946587803085390034 0.36431924763507012033 0.35931276259504457693 0.35444469571566977750 0.34971331084949502932 0.34511687820972708485 0.34065368605202234198 0.33632204946765270615 0.33212031691058246929 0.32804687496709750150 0.32410015177574930112 0.32027861941976148996 0.31658079554343376838 0.31300524438692783891 
0.40503550193677539948 0.39901632869174935569 0.39314344580296001208 0.38741606869569755744 0.38183319141816146614 0.37639363130112218903 0.37109606895005881055 0.36593908295002508524 0.36092117924359334857 0.35604081550999444605 0.35129642107230213410 0.34668641293791452318 0.34220920857851466756 0.33786323601203743783 0.33364694168387021289 0.32955879657229542046 0.32559730087271909760 0.32176098755102816584 0.31804842500035973574 0.31445821898795522920 
0.40654612013093260892 0.40052831314165177057 0.39465456977097790325 0.38892431315887709964 0.38333675097496894280 0.37789091260957496932 0.37258568351823362352 0.36741983597137789497 0.36239205591930928607 0.35750096600841241301 0.35274514499180453786 0.34812314389111476132 0.34363349931208431176 0.33927474431811222022 0.33504541724056557950 0.33094406876549464780 0.32696926759180372501 0.32311960491127228456 0.31939369791902183504 0.31579019252549628272 
0.40791235202603143284 0.40189623397294710339 0.39602220698042261970 0.39028986319386355097 0.38469858671326234711 0.37924758464397517743 0.37393591654192304130 0.36876252149794352952 0.36372624245385332120 0.35882584761254110450 0.35406004899538939812 0.34942751832265545042 0.34492690046059670816 0.34055682470776138526 0.33631591419478479299 0.33220279365731392174 0.32821609581772864805 0.32435446658323535685 0.32061656923895931470 0.31700108778680252675 
0.40913632454643911185 0.40312206374368247941 0.39724816098390192121 0.39151434592289230396 0.38592014804024155072 0.38046492271114007444 0.37514787650754044535 0.36996809102462041574 0.36492454478561908715 0.36001613299250934119 0.35524168505455655520 0.35059997994352132267 0.34608975949988629583 0.34170973985755248581 0.33745862117349856302 0.33333509585124782015 0.32933785543856203271 0.32546559636498084700 0.32171702466677742915 0.31809085982768170453 
0.41021989471484293643 0.40420753547144139262 0.39833402728861005970 0.39259921147356219295 0.38700273681367236556 0.38154408165280262466 0.37622257575247808337 0.37103742130737921157 0.36598771267149332598 0.36107245451732145058 0.35629057828680582576 0.35164095689698726677 0.34712241773787505528 0.34273375404906369912 0.33847373479040854249 0.33434111313561654111 0.33033463372029092664 0.32645303877134868031 0.32269507323548740629 0.31905948901251418581 
0.41116466912071264472 0.40515415613863026145 0.39928120122553478755 0.39354573586907426463 0.38794750608808309389 0.38248609133391975323 0.37716092354219060701 0.37197130578092446607 0.36691643007565377665 0.36199539411847669879 0.35720721667835780844 0.35255085161974680785 0.34802520050556290387 0.34362912381041832433 0.33936145080345531122 0.33522098818051815350 0.33120652753563628590 0.32731685176463592990 0.32355074049130927438 0.31990697460069733582 
0.41197202048319397916 0.40596321873683283155 0.40009088560582517502 0.39435502468911803886 0.38875546033566577009 0.38329185405260307595 0.37796372130144090251 0.37277044819847454660 0.36771130773172028272 0.36278547520257348191 0.35799204268840179033 0.35333003239807947438 0.34879840885421115049 0.34439608988359093900 0.34012195643247628007 0.33597486124736442026 0.33195363647710057764 0.32805710026024903492 0.32428406236441709165 0.32063332894304003018 
0.41264310153019456706 0.40663581271968202158 0.40076409777181526417 0.39502801694590639059 0.38942745651285876063 0.38396214323938610002 0.37863165941249532498 0.37343545797981197998 0.36837287745017988083 0.36344315627169554439 0.35864544647459678517 0.35397882642995781577 0.34944231262961139572 0.34503487043725783456 0.34075542379549389471 0.33660286389936261431 0.33257605686515251397 0.32867385043484315110 0.32489507976306974957 0.32123857233587033155 
0.41317885642512264255 0.40717283283988547904 0.40130167581584769154 0.39556548880983288807 0.38996420553047705937 0.38449760297958734956 0.37916531512934226189 0.37396684685809872262 0.36890158781749182726 0.36396882595943175209 0.35916776050833232325 0.35449751421754382985 0.34995714479701878208 0.34554565544033549740 0.34126200441287879439 0.33710511368943968380 0.33307387664930343529 0.32916716485090186106 0.32538383391714864601 0.32172272856759448478 
0.41358002995457326945 0.40757498639888989356 0.40170428384185702386 0.39596805694710079937 0.39036627381962907268 0.38489874801914375491 0.37956515126718731734 0.37436502650574937645 0.36929780100225723105 0.36436279924020742449 0.35955925538175687040 0.35488632513486595421 0.35034309690058457187 0.34592860211418668959 0.34164182472624704534 0.33748170979621350263 0.33344717119171984887 0.32953709840231165673 0.32575036248702865516 0.32208582118208389788 
0.41384717465941012193 0.40784279895924380188 0.40197241620559009956 0.39623618131708393530 0.39063408478179451055 0.38516596401017155760 0.37983151541451337652 0.37463030689545434582 0.36956179044558068458 0.36462531461738428851 0.35982013664362216820 0.35514543403957843370 0.35060031555626736122 0.34618383138957958822 0.34189498258170836209 0.33773272957744721046 0.33369599991905107839 0.32978369507959703899 0.32599469644657086409 0.32232787047533162372 
0.41398065605583506121 0.40797661857308481492 0.40210640070417552616 0.39637016733385094236 0.39076791998029364317 0.38529950782523531005 0.37996463948524072940 0.37476289521597372367 0.36969373926722687296 0.36475653214012671022 0.35995054253576908021 0.35527495882355841772 0.35072889989532712862 0.34631142530615571795 0.34202154463355999292 0.33785822601281573219 0.33382040382744038176 0.32990698555045439022 0.32611685774432580542 0.32244889123595249503 


==> test/10/zz26z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz26z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz27z0.txt <==
0.19245557861519071996 0.19345673064066998270 0.19430029471715401512 0.19499128109931596065 0.19553439336784098068 0.19593399568545588618 0.19619411610101339383 0.19631846669050537213 0.19631047028636297580 0.19617328856241786350 0.19590984895433269375 0.19552286932532492170 0.19501488002031447389 0.19438824331113724320 0.19364517039505738105 0.19278773615968319843 0.19181789191412590423 0.19073747622512446376 0.18954822388368855468 0.18825177284046043513 
0.18993839855264388339 0.19095341705185769898 0.19181463817748986567 0.19252613776902691156 0.19309188390812079272 0.19351566566847788753 0.19380106136849739595 0.19395143002368417373 0.19396991569691243718 0.19385945849837832311 0.19362280855950994574 0.19326254087968916529 0.19278106988563117885 0.19218066309366546585 0.19146345357736704873 0.19063145110864765375 0.18968655191210068156 0.18863054697764078393 0.18746512882692858981 0.18619189652843878835 
0.18757906454186726308 0.18860390083662689764 0.18947870317192078149 0.19020674789118119374 0.19079133882713739112 0.19123572171183766955 0.19154303368081396219 0.19171627633882168396 0.19175830397922413728 0.19167182117467299052 0.19145938590563943427 0.19112341574829058710 0.19066619554885549936 0.19008988560052614281 0.18939652971209752774 0.18858806278543979729 0.18766631764798849535 0.18663303094640948387 0.18548984791794617677 0.18423832583340307711 
0.18537287838088029046 0.18640441858086176374 0.18728952578238505788 0.18803081179663952427 0.18863100179740974194 0.18909284867092152060 0.18941907530409876625 0.18961233767156451813 0.18967520270648946523 0.18961013631544967883 0.18941949814008424147 0.18910554065897816622 0.18867041096097428299 0.18811615404748621705 0.18744471688505726092 0.18665795267302559557 0.18575762494800354685 0.18474541124206234066 0.18362290606504363955 0.18239162301257658139 
0.18331550293870579882 0.18435136932355467021 0.18524416958011807877 0.18599597171558221453 0.18660900789494030971 0.18708559587033973814 0.18742808119309503634 0.18763879633684807380 0.18772003285971969322 0.18767402324055210139 0.18750292968026949225 0.18720883778656335905 0.18679375358857758238 0.18625960274338757006 0.18560823110761962007 0.18484140607360194375 0.18396081822893772806 0.18296808300879291442 0.18186474208758926507 0.18065226431745384783 
0.18140299537472209801 0.18244138619453317829 0.18333981149895062224 0.18409989759063111192 0.18472346219642948872 0.18521244572240208592 0.18556885726109331736 0.18579473362301315853 0.18589210915498918797 0.18586299410676940247 0.18570935955387807281 0.18543312721842764024 0.18503616286338470109 0.18452027222986672195 0.18388719872843178882 0.18313862228482480354 0.18227615888535239619 0.18130136047658265697 0.18021571495906649196 0.17902064608660425704 
0.17963180435555317627 0.18067136858090529494 0.18157379263052000895 0.18234034495156220546 0.18297249757774416978 0.18347186756174604927 0.18384016850586282210 0.18407917173912166642 0.18419067603045469195 0.18417648447765830322 0.18403838721004592283 0.18377814866988465003 0.18339749841666669328 0.18289812458426257802 0.18228166929141592645 0.18154972545191322419 0.18070383455106411863 0.17974548505311874202 0.17867611118548984428 0.17749709191676160680 
0.17799875049988225784 0.17903849114301487178 0.17994364549066188541 0.18071519200735347566 0.18135431560123915773 0.18186235844097514702 0.18224077746149028312 0.18249110879715577105 0.18261493875004933263 0.18261388056336333441 0.18248955613876263748 0.18224358183439845482 0.18187755754913492723 0.18139305839910110918 0.18079162840105622578 0.18007477568034829796 0.17924396881387208436 0.17830063399933879231 0.17724615281301253633 0.17608186038177503496 
0.17650100032091958768 0.17754020000060985462 0.17844710618175935180 0.17922246198595059852 0.17986721437888344988 0.18038247313942548655 0.18076947410196719801 0.18102954723796241265 0.18116408960922369964 0.18117454288698275899 0.18106237494724261583 0.18082906497981163230 0.18047609154637339612 0.18000492306195081671 0.17941701023335937526 0.17871378005455171301 0.17789663102473726730 0.17696692931735175103 0.17592600568544619621 0.17477515294228612719 
0.17513603892198317813 0.17617420235674549622 0.17708211724981517965 0.17786033537580622776 0.17850960678891819589 0.17903084563587612354 0.17942509856899052645 0.17969351644350270436 0.17983732956190012775 0.17985782642810163590 0.17975633578341360108 0.17953421159123231221 0.17919282059459612499 0.17873353206896952505 0.17815770941587874554 0.17746670327976168946 0.17666184591317352082 0.17574444655988477604 0.17471578766913453684 0.17357712179625370275 
0.17390164398978491533 0.17493845325457399453 0.17584682508494955955 0.17662715547854082598 0.17728003176510703787 0.17780620404617028529 0.17820655809461619090 0.17848209040515775059 0.17863388576677241559 0.17866309748011013903 0.17857093016707795141 0.17835862500710777945 0.17802744717180962741 0.17757867520345274603 0.17701359208142403157 0.17633347773544305603 0.17553960278831007291 0.17463322333987937873 0.17361557663495347237 0.17248787748907504214 
0.17279586220123016593 0.17383114158681589601 0.17473957435686787720 0.17552142968830039549 0.17617716074679889982 0.17670738068908181662 0.17711283935814653434 0.17739440131573983028 0.17755302561992161725 0.17758974755848830340 0.17750566239768048038 0.17730191109831144880 0.17697966788208202571 0.17654012949160824419 0.17598450597092174519 0.17531401279227637469 0.17452986416474444709 0.17363326737636880504 0.17262541804172493176 0.17150749614860494319 
0.17181698842671114247 0.17285067653459140757 0.17375890106740574104 0.17454182817099414549 0.17519980084470648807 0.17573331860521157477 0.17614301733314829956 0.17642964987973375202 0.17659406783868605850 0.17663720473624100471 0.17656006076684419015 0.17636368910637575946 0.17604918376659905999 0.17561766890997637658 0.17507028951837796948 0.17440820329799630595 0.17363257370202273000 0.17274456395912646256 0.17174533200697253421 0.17063602624398013785 
0.17096354775227806666 0.17199567505743307283 0.17290352520716953388 0.17368718108356395735 0.17434689585582127669 0.17488307555390936177 0.17529626148950144815 0.17558711303136073645 0.17575639111884799881 0.17580494278094516147 0.17573368682707929400 0.17554360079374842218 0.17523570916796196717 0.17481107286331995510 0.17427077989461720042 0.17361593717930781655 0.17284766338622364890 0.17196708275114178099 0.17097531978305846589 0.16987349479263103014 
0.17023428017922104249 0.17126495073569353300 0.17217234362027558636 0.17295647510027134519 0.17361752594110518855 0.17415582626510381359 0.17457184003958775564 0.17486614963735966355 0.17503944082440006658 0.17509248844161215408 0.17502614296677929118 0.17484131807357666810 0.17453897924818040366 0.17412013348072422070 0.17358582001746297729 0.17293710213839427747 0.17217505991242246233 0.17130078387615854663 0.17031536958148882355 0.16921991295970267855 
0.16962812779825237053 0.17065750408584445807 0.17156442343796826644 0.17234884975614014890 0.17301090654322448525 0.17355086352581292064 0.17396912276638606953 0.17426620465409017879 0.17444273409978056089 0.17449942719432412486 0.17443707852484927057 0.17425654928559855539 0.17395875627045889744 0.17354466179393332470 0.17301526455611621058 0.17237159144438368719 0.17161469024891343182 0.17074562325958123066 0.16976546170703560312 0.16867528100967890681 
0.16914422422638084043 0.17017251437146360682 0.17107899628961295568 0.17186359394309633219 0.17252638694983965517 0.17306759852853725867 0.17348758284605350632 0.17378681211283447672 0.17396586372630781780 0.17402540771105454165 0.17396619465269524962 0.17378904427350927442 0.17349483475412316724 0.17308449286843410886 0.17255898496868479763 0.17191930883411082887 0.17116648637926631937 0.17030155720621753535 0.16932557297739372904 0.16823959258211232393 
0.16878188611105876538 0.16980933288401633963 0.17071545340592364504 0.17150014277679259678 0.17216344878450040579 0.17270556079244284153 0.17312679797645627588 0.17342759722488657048 0.17360850098156188626 0.17367014527089086329 0.17361324810136791186 0.17343859840162015318 0.17314704560409041600 0.17273948995699525688 0.17221687361607829203 0.17158017254410851127 0.17083038922782337043 0.16996854620862864027 0.16899568041420939823 0.16791283827257275085 
0.16854060653437760720 0.16956747764761936903 0.17047334167327257703 0.17125807497364994858 0.17192170461892644640 0.17246439788027745355 0.17288645104244199091 0.17318827782869347653 0.17337039770416237672 0.17343342428957939094 0.17337805408026557563 0.17320505562751281614 0.17291525930362325325 0.17250954773937812736 0.17198884699452426927 0.17135411849842160925 0.17060635177928992756 0.16974655798626461789 0.16877576419824266707 0.16769500850672006131 
0.16842005018291614227 0.16944662949881100777 0.17035236066589742876 0.17113711082560836840 0.17180089683727786665 0.17234387506729886841 0.17276633048434125728 0.17306866534328299578 0.17325138771681458660 0.17331510010299869262 0.17326048830260218359 0.17308831072454233801 0.17279938824351179227 0.17239459470236978555 0.17187484812421924274 0.17124110267576364564 0.17049434140465022369 0.16963556975889712564 0.16866580988577659084 0.16758609570019003532 


==> test/10/zz27z1.txt <==
-0.00490923290040530015 -0.00496550007410836471 -0.00502373238824191468 -0.00508395750308706339 -0.00514620490659146220 -0.00521050604869917420 -0.00527689450046646240 -0.00534540614120116581 -0.00541607937735124820 -0.00548895539728959121 -0.00556407846636862349 -0.00564149626639918241 -0.00572126028256537793 -0.00580342623782183122 -0.00588805456834682207 -0.00597521092050970655 -0.00606496662427113802 -0.00615739904950224782 -0.00625259166214477916 -0.00635063343709858959 
-0.00494683106740363959 -0.00500350857068617653 -0.00506216099889673140 -0.00512281561582959843 -0.00518550138899079131 -0.00525024910190870046 -0.00531709148512841262 -0.00538606336742553354 -0.00545720184865887588 -0.00553054649527317220 -0.00560613955854900262 -0.00568402621391412514 -0.00576425481637117629 -0.00584687716134428895 -0.00593194873031588528 -0.00601952888376327405 -0.00610968093575528243 -0.00620247199861651693 -0.00629797241367102082 -0.00639625447691330364 
-0.00498247996467208066 -0.00503954214233596348 -0.00509858742082923769 -0.00515964257234381284 -0.00522273593163340242 -0.00528789748481642893 -0.00535515897071294888 -0.00542455399471369198 -0.00549611815458555131 -0.00556988917659521649 -0.00564590705864008967 -0.00572421421433714009 -0.00580485560766090449 -0.00588787886086826213 -0.00597333430780914998 -0.00606127494847222368 -0.00615175623637019726 -0.00624483559553752534 -0.00634057151700950002 -0.00643902202884398447 
-0.00501617104732944834 -0.00507359261315635211 -0.00513300396974044129 -0.00519443132108301110 -0.00525790228038257312 -0.00532344593501067002 -0.00539109291819324984 -0.00546087548613074115 -0.00553282759837441917 -0.00560698499788204498 -0.00568338528507899947 -0.00576206797713344192 -0.00584307453906704292 -0.00592644836665871377 -0.00601223469158022883 -0.00610048036594627256 -0.00619123346571574026 -0.00628454263015388627 -0.00638045602998547033 -0.00647901983676741483 
-0.00504789719162686799 -0.00510565329321955533 -0.00516540452389315993 -0.00522717646186521279 -0.00529099593380320723 -0.00535689105665041951 -0.00542489128091863931 -0.00549502743324159406 -0.00556733175489933490 -0.00564183793147954478 -0.00571858110666041523 -0.00579759787005057654 -0.00587892620481512713 -0.00596260537511933246 -0.00604867572590677902 -0.00613717835801690266 -0.00622815463039260320 -0.00632164542937681609 -0.00641769013601107934 -0.00651632522224125568 
-0.00507765257551673083 -0.00513571884420184477 -0.00519578437074743812 -0.00525787406868147029 -0.00532201393631462610 -0.00538823107686916061 -0.00545655371558929035 -0.00552701121101766783 -0.00559963405650178939 -0.00567445386647638054 -0.00575150334003254275 -0.00583081619159330281 -0.00591242703502354271 -0.00599637120309670472 -0.00608268447891065038 -0.00617140270982194893 -0.00626256126846095555 -0.00635619432094970422 -0.00645233386244077525 -0.00655100848916861152 
-0.00510543255144441620 -0.00516378513732365999 -0.00522414004621327231 -0.00528652150579860675 -0.00535095466590466279 -0.00541746559892230042 -0.00548608129355169366 -0.00555682963873798449 -0.00562973939361377431 -0.00570484013789164610 -0.00578216219540007587 -0.00586173652126655530 -0.00594359454058903270 -0.00602776792333328641 -0.00611428827681716972 -0.00620318673389928972 -0.00629449341267955455 -0.00638823672352026566 -0.00648444250363370851 -0.00658313297122486464 
-0.00513123351470363108 -0.00518984910743510146 -0.00525046917098338783 -0.00531311724239502074 -0.00537781762258312136 -0.00544459535936368897 -0.00551347622095720111 -0.00558448665676880042 -0.00565765374132366598 -0.00573300509607635889 -0.00581056878240955848 -0.00589037315748381588 -0.00597244668273274725 -0.00605681767283024371 -0.00614351397112545584 -0.00623256253627849262 -0.00632398892483770556 -0.00641781665681811098 -0.00651406645734893021 -0.00661275537870664037 
-0.00515505277045892087 -0.00521390860672972262 -0.00527477028789016117 -0.00533766067021496961 -0.00540260322266910599 -0.00546962199499213906 -0.00553874157414462314 -0.00560998702605635269 -0.00568338381883573638 -0.00575895772268055720 -0.00583673468067797980 -0.00591674064352640337 -0.00599900136002789932 -0.00608354211412949486 -0.00617038739857591473 -0.00625956051525151502 -0.00635108309357467274 -0.00644497452156554511 -0.00654125129023724796 -0.00663992626147027684 
-0.00517688840222256964 -0.00523596226113470873 -0.00529704270363256461 -0.00536015192790558100 -0.00542531260288619394 -0.00549254782379113293 -0.00556188105457279362 -0.00563333605447625431 -0.00570693678528237051 -0.00578270729513214940 -0.00586067157409540362 -0.00594085337591592714 -0.00602327599972294486 -0.00610796202508392342 -0.00619493299379719579 -0.00628420903257696523 -0.00637580841264392528 -0.00646974704563214268 -0.00656603792056424315 -0.00666469049416210102 
-0.00519673914421181406 -0.00525600933195397805 -0.00531728633759980061 -0.00538059173488859149 -0.00544594743717895409 -0.00551337564271340685 -0.00558289876587916845 -0.00565453935199350388 -0.00572831997268533587 -0.00580426309847026888 -0.00588239094465556073 -0.00596272528631895931 -0.00604528723786404258 -0.00613009699268606423 -0.00621717351895196852 -0.00630653420861523439 -0.00639819447879191178 -0.00649216732775485285 -0.00658846285222548789 -0.00668708773834470697 
-0.00521460425963661458 -0.00527404958486958619 -0.00533550157992406047 -0.00539898123687003375 -0.00546450976822761801 -0.00553210854400437019 -0.00560179901423698071 -0.00567360261493326124 -0.00574754065499520194 -0.00582363418140802950 -0.00590190381973761027 -0.00598236958684031633 -0.00606505067272820539 -0.00614996518884433629 -0.00623712988070938140 -0.00632655980414009549 -0.00641826796615364414 -0.00651226493436986558 -0.00660855842223813904 -0.00670715286163068095 
-0.00523048342660157890 -0.00529008316796369168 -0.00535168916035682306 -0.00541532186443986503 -0.00548100185485712182 -0.00554874975083947432 -0.00561858613213112035 -0.00569053143850736711 -0.00576460585095418462 -0.00584082915242903952 -0.00591922056604653451 -0.00599979856857649554 -0.00608258067736413069 -0.00616758320925369329 -0.00625482101090111056 -0.00634430716108212028 -0.00643605264731270457 -0.00653006602133282803 -0.00662635304072652261 -0.00672491630701487538 
-0.00524437663296566711 -0.00530411050002678290 -0.00536585002909967246 -0.00542961520567547887 -0.00549542603592153255 -0.00556330247236527884 -0.00563326432494066099 -0.00570533115601089963 -0.00577952215788512819 -0.00585585601130740596 -0.00593435072344298837 -0.00601502344405500326 -0.00609789025889813287 -0.00618296595990518866 -0.00627026379255923860 -0.00635979518197456618 -0.00645156944068222410 -0.00654559346292222979 -0.00664187141232024797 -0.00674040441202959292 
-0.00525628408120116988 -0.00531613217007810817 -0.00537798525033961715 -0.00544186289324085325 -0.00550778461078825238 -0.00557576977775945358 -0.00564583753925536162 -0.00571800670271044569 -0.00579229561326802256 -0.00586872201147245823 -0.00594730287236300802 -0.00602805422530240057 -0.00611099095426820716 -0.00619612657890968900 -0.00628347301745608641 -0.00637304033357468259 -0.00646483647051940107 -0.00655886697735361644 -0.00665513473360265437 -0.00675363968026738894 
-0.00526620610403477282 -0.00532614884874486622 -0.00538809590893983992 -0.00545206650616005765 -0.00551807973623117017 -0.00558615448862892581 -0.00565630935161088710 -0.00572856250230749809 -0.00580293158100406246 -0.00587943354895139377 -0.00595808452923419097 -0.00603889963052338212 -0.00612189275396259839 -0.00620707638400927117 -0.00629446136478072765 -0.00638405666434866976 -0.00647586913046708720 -0.00656990324237017968 -0.00666616086446936845 -0.00676464100890707652 
-0.00527414309144033297 -0.00533416121192673877 -0.00539618303051482475 -0.00546022748622836031 -0.00552631333934744222 -0.00559445908891418632 -0.00566468287625176634 -0.00573700237390460232 -0.00581143465948933974 -0.00588799607409485910 -0.00596670206509898517 -0.00604756701359433768 -0.00613060404704953137 -0.00621582483838407397 -0.00630323939330887980 -0.00639285582857218766 -0.00648468014463008877 -0.00657871599719065878 -0.00667496447299757191 -0.00677342387603732925 
-0.00528009542938297390 -0.00534016987700693113 -0.00540224751496436173 -0.00546634706889111751 -0.00553248704601605641 -0.00560068565142860138 -0.00567096069057738440 -0.00574332945756981204 -0.00581780860895383164 -0.00589441402283972116 -0.00597316064347255381 -0.00605406231170544425 -0.00613713158225711718 -0.00622237952916862309 -0.00630981554149853685 -0.00639944711200111406 -0.00649127962229041795 -0.00658531612876478260 -0.00668155715429293202 -0.00678000049127443823 
-0.00528406345058388561 -0.00534417535175365100 -0.00540629008344457439 -0.00547042622835568985 -0.00553660212439706541 -0.00560483578020678358 -0.00567514477705935872 -0.00574754615684342548 -0.00582205629591646227 -0.00589869076483764358 -0.00597746417424607594 -0.00605839000749776313 -0.00614148044110487436 -0.00622674615453476521 -0.00631419613151552091 -0.00640383745564330510 -0.00649567510376569159 -0.00658971174128513641 -0.00668594752413494055 -0.00678437991266535225 
-0.00528604739747937265 -0.00534617799597920853 -0.00540831123870459934 -0.00547246563669000555 -0.00553865944300973006 -0.00560691056794212009 -0.00567723648060984836 -0.00574965409682806888 -0.00582417965303094493 -0.00590082856634831145 -0.00597961528117634932 -0.00606055310293465970 -0.00614365402012985711 -0.00622892851635003814 -0.00631638537438548517 -0.00640603147529089558 -0.00649787159584390255 -0.00659190820847512394 -0.00668814128829633633 -0.00678656813227894971 


==> test/10/zz27z2.txt <==
0.35563547246593846252 0.35014513306870870268 0.34481434676090427782 0.33963813094813338767 0.33461181153765923169 0.32973105581669892583 0.32499186930745554980 0.32039057581324542623 0.31592379090808486719 0.31158839410651562041 0.30738150223822718887 0.30330044512181325578 0.29934274389753767753 0.29550609201651945046 0.29178833871767267949 0.28818747475975831085 0.28470162016362532409 0.28132901373240642995 0.27806800414103377550 0.27491704241376518913 
0.35819025069548660056 0.35268645515410146363 0.34733843191122598659 0.34214213239116791909 0.33709361747978155988 0.33218912888688889584 0.32742512102463616763 0.32279826970629338367 0.31830546796884573446 0.31394381526854153730 0.30971060372523312454 0.30560330351496661772 0.30161954856602946062 0.29775712315751634574 0.29401394969733452012 0.29038807777404956889 0.28687767447713696800 0.28348101592900670775 0.28019647994932234125 0.27702253976560381465 
0.36058523360353367249 0.35507200494098423160 0.34971079333872989725 0.34449834922553040917 0.33943139710341013737 0.33450672122643942963 0.32972121619790678571 0.32507191401844665046 0.32055599599246314968 0.31617079527357150326 0.31191379387919720978 0.30778261664679051890 0.30377502369409692395 0.29988890235018156316 0.29612225914009926431 0.29247321216196853211 0.28893998404186654883 0.28552089555716136937 0.28221435996164545568 0.27901887801257219124 
0.36282511084718022110 0.35730553766757183753 0.35193438727717890613 0.34670907406881329438 0.34162690048188926184 0.33668514271755234368 0.33188110852210450652 0.32721217417712300524 0.32267580670898893258 0.31826957595408367219 0.31399115987119363691 0.30983834549890171273 0.30580902721338637518 0.30190120340901377416 0.29811297235091260838 0.29444252769185857987 0.29088815397119877071 0.28744822229612659870 0.28412118632752592085 0.28090557864132392751 
0.36491421243365385063 0.35939064760494365824 0.35401214403360009575 0.34877665929065448935 0.34368198803778110539 0.33872584063977562163 0.33390590099583561390 0.32921986745895215343 0.32466548071228534811 0.32024054196258056049 0.31594292415259167539 0.31177057826423582032 0.30772153625153364498 0.30379391172157543810 0.29998589916267881517 0.29629577228335479688 0.29272188185494335544 0.28926265332862077795 0.28591658441100770149 0.28268224272192238322 
0.36685647538152948988 0.36133069628494934866 0.35594688196162371785 0.35070343102242351740 0.34559855173880504875 0.34063033080793359009 0.33579678736250950788 0.33109591395056503504 0.32652570671861991247 0.32208418703136154626 0.31776941651235640629 0.31357950715391524898 0.30951262780693633569 0.30556700806307535156 0.30174094029487213975 0.29803278042393854808 0.29444094783659863213 0.29096392475240562270 0.28760025526596177947 0.28434854421970101601 
0.36865544637662783778 0.36312878019170091726 0.35774125650552179856 0.35249163109861114673 0.34737845708708176007 0.34240014349064418209 0.33755500369570362595 0.33284129426217806680 0.32825724518026783150 0.32380108293188930579 0.31947104771155748759 0.31526540603213271119 0.31118245975922087521 0.30722055242891715965 0.30337807352979573317 0.29965346128092884559 0.29604520431510689127 0.29255184257844135676 0.28917196768073277768 0.28590422287160127679 
0.37031430119555941438 0.36478772159970412892 0.35939773277015141240 0.35414337977941773294 0.34902350202026660719 0.34403678237185753019 0.33918178966748263603 0.33445701422217549714 0.32986089680838409643 0.32539185180437024680 0.32104828536985147158 0.31682860950383734400 0.31273125276889768287 0.30875466836357684519 0.30489734011446528728 0.30115778685487443189 0.29753456556445834202 0.29402627356552080151 0.29063155000692675323 0.28734907681407062530 
0.37183587063027817576 0.36631007224140466061 0.36091857319596165610 0.35566065322864165443 0.35053538884270951659 0.34554169430903686200 0.34067835838019433492 0.33594407615065763340 0.33133747602672292132 0.32685714210735583585 0.32250163245964075243 0.31826949384446762137 0.31415927344895522300 0.31016952814202736199 0.30629883170961386130 0.30254578045964558575 0.29890899752233157649 0.29538713611225658751 0.29197888196738253086 0.28868295513632430405 
0.37322266766097872415 0.36769812353967468166 0.36230583454364900797 0.35704527109647749006 0.35191570581289244313 0.34691624764138601078 0.34204587339359976417 0.33730345597353789122 0.33268778904049406409 0.32819760813868953386 0.32383160851688802540 0.31958845996543733259 0.31546681904042817024 0.31146533904596407361 0.30758267812231687710 0.30381750575176202922 0.30016850795296590171 0.29663439139379144116 0.29321388661402242315 0.28990575051504996473 
0.37447691333516652801 0.36895391971266600084 0.36356137034248253714 0.35829889080072618857 0.35316591567099669957 0.34816171705001452974 0.34328543157928087526 0.33853608530940060284 0.33391261602302535483 0.32941389289001998808 0.32503873350378481577 0.32078591845996579091 0.31665420370135682893 0.31264233087908399611 0.30874903598192732224 0.30497305647212008539 0.30131313714397822690 0.29776803489592079677 0.29433652257986608891 0.29101739206641258351 
0.37560056023914611956 0.37007927163333981246 0.36468683631288856262 0.35942300609294830505 0.35428734902035385890 0.34927927330839442233 0.34439805056410904838 0.33964283766175890067 0.33501269685218648675 0.33050661389458041439 0.32612351414826529217 0.32186227666928451940 0.31772174642594980254 0.31370074478708825927 0.30979807845418855239 0.30601254701081276322 0.30234294925490656780 0.29878808846604709704 0.29534677674310816364 0.29201783853016971548 
0.37659531318063055316 0.37107577026865840031 0.36568369718278359581 0.36041894823782472113 0.35528120100907639722 0.35026997659910036331 0.34538465970700193974 0.34062451792133996431 0.33598871982938199876 0.33147635168784983506 0.32708643252541158564 0.32281792764295769160 0.31866976054607004665 0.31464082338913074155 0.31072998603692503217 0.30693610386203590279 0.30325802439878823957 0.29969459297025313749 0.29624465739634958661 0.29290707188017944818 
0.37746264706142773626 0.37194479907788002837 0.36655323391176281023 0.36128788866649075295 0.35614853017902620147 0.35113477237192830538 0.34624609374345860502 0.34148185448721701807 0.33684131285615159790 0.33232364050202450878 0.32792793662257363474 0.32365324083106433717 0.31949854472624195090 0.31546280218643923954 0.31154493844234421029 0.30774385800161724314 0.30405845150795740572 0.30048760161982773775 0.29703018799185776366 0.29368509143654381033 
0.37820382208272135260 0.37268754506967177731 0.36729655071989741888 0.36203084233734983410 0.35689025866860979441 0.35187448896612899540 0.34698308840768793404 0.34221549342791812709 0.33757103660598258843 0.33304896084152263436 0.32864843263179388533 0.32436855433248384939 0.32020837534139406921 0.31616690218803999990 0.31224310754439582594 0.30843593819413145374 0.30474432201159629141 0.30116717400924286618 0.29770340151471047507 0.29435190853771042718 
0.37881989648652431013 0.37330500839818830938 0.36791458156080569797 0.36264867129440075955 0.35750717319193403565 0.35248983641629000330 0.34759627749324567558 0.34282599421078496782 0.33817837929833860500 0.33365273362629005449 0.32924827873059542283 0.32496416852568327238 0.32079950011881025462 0.31675332367993058735 0.31282465135306752879 0.30901246521891634345 0.30531572433505344000 0.30173337089083712703 0.29826433552003062122 0.29490754181637401921 
0.37931173704580156691 0.37379801047575139661 0.36840809583073658162 0.36314208808751313740 0.35799992638843552983 0.35298140601385136206 0.34808619093821940860 0.34331382662363812974 0.33866375275029675374 0.33413531563470327823 0.32972778013861447910 0.32544034092084372922 0.32127213292823320057 0.31722224105980473263 0.31328970896902719190 0.30947354699341300677 0.30577273921886394259 0.30218624969902169175 0.29871302785820114112 0.29535201311107134314 
0.37968002749906715199 0.37416720062827951709 0.36877770319887592798 0.36351165883648006716 0.35836903826044358423 0.35334967031246006242 0.34845325362214230047 0.34367936859525155535 0.33902748944450744606 0.33449699602361182560 0.33008718526831543061 0.32579728209084418689 0.32162644961347364170 0.31757379866202861685 0.31363839646982388798 0.30981927456684443811 0.30611543584796718775 0.30252586082818472279 0.29904951310268096387 0.29568534403584834092 
0.37992527509694989929 0.37441306133942375833 0.36902385750000749054 0.36375780579908728596 0.35861489750439851099 0.35359498335340344699 0.34869778464263817552 0.34392290469071801207 0.33926984040886964955 0.33473799374692142505 0.33032668282019150841 0.32603515256074400153 0.32186258477278867352 0.31780810750501198303 0.31387080368139486097 0.31004971895617355893 0.30634386877797609161 0.30275224466306949189 0.29927381968849003924 0.29590755322309209019 
0.38004781539530696488 0.37453591213245801539 0.36914685966264310091 0.36388080935546324168 0.35873776260465972676 0.35371758095411753864 0.34881999690428944216 0.34404462511611283437 0.33939097375333154849 0.33485845573501277217 0.33044639970478534297 0.32615406055915185934 0.32198062941192556741 0.31792524290383605834 0.31398699179457006947 0.31016492879847917807 0.30645807564469412787 0.30286542935762700290 0.29938596776511749997 0.29601865424923567982 


==> test/10/zz27z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz27z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz28z0.txt <==
0.15784581939185959865 0.15863809841109222099 0.15929686099503756469 0.15982681082527508409 0.16023238159251942947 0.16051770785986207990 0.16068662888163390279 0.16074270789851927144 0.16068925759429780742 0.16052936696989233978 0.16026592736180714227 0.15990165663325958678 0.15943912122832828993 0.15888075609175761338 0.15822888256946326946 0.15748572438436123089 0.15665342164008466685 0.15573404250300770801 0.15472959165411057092 0.15364201361712923055 
0.15574473536336544410 0.15655173106278752471 0.15722871225420603780 0.15777952961610658411 0.15820794436105073411 0.15851756391876409280 0.15871181369002704264 0.15879393003183600586 0.15876696509894716591 0.15863379785665956967 0.15839714791779116454 0.15805959028172378300 0.15762356989378289995 0.15709141541519491825 0.15646535182765303196 0.15574751156157737308 0.15493994375918004880 0.15404462105435670627 0.15306344283785822125 0.15199823333916029355 
0.15377748359857279503 0.15459537822248614614 0.15528672734289247770 0.15585465102389431391 0.15630230231681296882 0.15663278976411665333 0.15684913192787400260 0.15695423343985090425 0.15695087491299514193 0.15684171144000769171 0.15662927617097413546 0.15631598668206145297 0.15590415264988452537 0.15539598384758607219 0.15479359776437640051 0.15409902627511523621 0.15331422078070139348 0.15244105511738104131 0.15148132530380525873 0.15043674489010855355 
0.15193974189047884660 0.15276557088569170384 0.15346816787098344070 0.15405004481976508623 0.15451382411819014617 0.15486216089301582666 0.15509769081750127140 0.15522299688669821682 0.15524058967317491686 0.15515289681940172550 0.15496225864403631589 0.15467092762566353459 0.15428107017610784291 0.15379476956088855566 0.15321402910715131718 0.15254077499380586103 0.15177685797112891453 0.15092405333066052919 0.14998405836987346862 0.14895848652217508201 
0.15022752409715051103 0.15105899555881838192 0.15177032843558430075 0.15236353626599258293 0.15284078844316642543 0.15320433887225493041 0.15345647356241684522 0.15359947361626574702 0.15363559007360472197 0.15356702752038806081 0.15339593396010539617 0.15312439500044827678 0.15275443086799511683 0.15228799511270926792 0.15172697410953456254 0.15107318662182792068 0.15032838277934792992 0.14949424186425896988 0.14857236832285281025 0.14756428547589836575 
0.14863720978724326294 0.14947255881684715084 0.15019061404654282521 0.15079298336545474135 0.15128145451622804218 0.15165793259042043006 0.15192439094364526553 0.15208283394234328734 0.15213526948459021870 0.15208368922844031634 0.15193005467554895893 0.15167628754802864322 0.15132426318271477439 0.15087580591241861461 0.15033268559644993867 0.14969661460462327374 0.14896924466017585909 0.14815216302417477667 0.14724688758138035349 0.14625486049912531095 
0.14716554105798515528 0.14800341587478410554 0.14872658556828519116 0.14933632863305540406 0.14983411366587048863 0.15022154602955348213 0.15050032367940061051 0.15067220172487169605 0.15073896469397263242 0.15070240523323394366 0.15056430796562148000 0.15032643733340261827 0.14999052840241663964 0.14955827975780028316 0.14903134775922330379 0.14841134154003948753 0.14769981823255726172 0.14689827799088392424 0.14600815847936854386 0.14503082861919358582 
0.14580960405601106622 0.14664897805601864733 0.14737598371875859637 0.14799163193261108407 0.14849712548464522044 0.14889381418252248257 0.14918315601953183180 0.14936668458377000412 0.14944598233319458802 0.14942265904490137363 0.14929833462030070446 0.14907462541754371022 0.14875313333574910479 0.14833543695714268562 0.14782308414260347806 0.14721758556375444393 0.14652040873912966501 0.14573297222743542001 0.14485663972601628413 0.14389271393790395437 
0.14456680456963558190 0.14540690857452082119 0.14613673931811940743 0.14675708989398508764 0.14726894215757685425 0.14767342919635956244 0.14797180163243436879 0.14816539825748220593 0.14825562101013439742 0.14824391399287620286 0.14813174605313605969 0.14792059638072238559 0.14761194256589330043 0.14720725059241798749 0.14670796629029336788 0.14611550783324508962 0.14543125893277167315 0.14465656245371175115 0.14379271425935713502 0.14284095719100220467 
0.14343484249296975519 0.14427511235430950931 0.14500697508521320778 0.14563104616763297705 0.14614812405531732442 0.14655915881290448866 0.14686522305636359742 0.14706748580359019218 0.14716718945698448184 0.14716562986333300844 0.14706413921864491812 0.14686407148631663855 0.14656678995468364057 0.14617365655634262378 0.14568602259290702738 0.14510522054616076248 0.14443255670500018684 0.14366930439528277641 0.14281669766669843891 0.14187592536724025205 
0.14241168749162447238 0.14325172326453419758 0.14398500250079096507 0.14461199563601617735 0.14513334908315489447 0.14554985894357747034 0.14586244597652542332 0.14607213244353051129 0.14618002115088021831 0.14618727678482626442 0.14609510947179418783 0.14590476039121563767 0.14561748921018238812 0.14523456308536195070 0.14475724697883113334 0.14418679505349080161 0.14352444294578531325 0.14277140075572067324 0.14192884664491361990 0.14099792099091457143 
0.14149555689661794111 0.14233509071141173252 0.14306931601740002780 0.14369858479248595606 0.14422341769770857800 0.14464448190172501940 0.14496256946263028076 0.14517857684312632238 0.14529348591817972669 0.14530834665329761535 0.14522426149248982008 0.14504237139656955824 0.14476384340946849005 0.14438985959609187959 0.14392160718356480920 0.14336026974318596960 0.14270701926892984113 0.14196300903690073358 0.14112936716632071277 0.14020719084399260734 
0.14068489618383972495 0.14152376666709473585 0.14225858606491148528 0.14288960981881901335 0.14341725501346866412 0.14384208150298372075 0.14416477312914435793 0.14438611954816518712 0.14450699902541475073 0.14452836241769473347 0.14445121844829791891 0.14427662029310442393 0.14400565343503038407 0.14363942470597221290 0.14317905241615000445 0.14262565746675834322 0.14198035534984745909 0.14124424895663201251 0.14041842213947566820 0.13950393400110860931 
0.13997836206629635236 0.14081649370821611167 0.14155165175633213637 0.14218401340441011449 0.14271391103436326109 0.14314181596759681381 0.14346832200279815983 0.14369412919497531744 0.14382002821761941114 0.14384688554376848235 0.14377562958990261488 0.14360723789251977900 0.14334272533157646490 0.14298313337661652800 0.14252952030830448593 0.14198295235784971768 0.14134449570706966726 0.14061520930030421694 0.13979613843384136596 0.13888830910664920482 
0.13937480807560187479 0.14021219434314133312 0.14094751384779094505 0.14158088100812624144 0.14211255975197747969 0.14254294933024241887 0.14287256971947653872 0.14310204701131845617 0.14323209910631901076 0.14326352194985697563 0.14319717647502414049 0.14303397635549558453 0.14277487662213911301 0.14242086316061292051 0.14197294308260152707 0.14143213594926648535 0.14079946582027738633 0.14007595410367382205 0.13926261318893656815 0.13836044085608353860 
0.13887327245199634906 0.13970996174095628994 0.14044532828356423582 0.14107943702832625998 0.14161249763517805289 0.14204485188191884326 0.14237696053354720327 0.14260939002450295776 0.14274279924648142215 0.14277792667431635221 0.14271557800484149792 0.14255661443229933338 0.14230194164087159314 0.14195249956109437517 0.14150925291222210545 0.14097318253633722707 0.14034527752109962617 0.13962652810517722779 0.13881791936214751826 0.13792042566342299637 
0.13847296815280127347 0.13930905188512321402 0.14004440051718358706 0.14067904118643637101 0.14121314187848951760 0.14164700002870761475 0.14198103050829050109 0.14221575330666491599 0.14235178118078728460 0.14238980749608548537 0.14233059443772619335 0.14217496172798865794 0.14192377594795349549 0.14157794053067099260 0.14113838646885523698 0.14060606376276077456 0.13998193362260641370 0.13926696143378816672 0.13846211049105330848 0.13756833650853281248 
0.13817327480337585066 0.13900887712955170561 0.13974418071361063842 0.14037918532174609165 0.14091402866363605950 0.14134897584613162480 0.14168440816424213158 0.14192081151307903153 0.14205876467391742590 0.14209892769151211134 0.14204203052198907664 0.14188886209397560956 0.14164025989228284930 0.14129710014478108482 0.14086028866976710305 0.14033075242324422049 0.13970943177277692082 0.13899727351631571692 0.13819522465974484748 0.13730422696488994716 
0.13797373243965235790 0.13880900111609695280 0.13954425988596105834 0.14017949072330143645 0.14071481160817680967 0.14115046652794091542 0.14148681478946725787 0.14172431990749159714 0.14186353831029135941 0.14190510807405654070 0.14184973786474266988 0.14169819623364179884 0.14145130138242126283 0.14110991148640333881 0.14067491564218770339 0.14014722548767200028 0.13952776752894144319 0.13881747619895315471 0.13801728766672033411 0.13712813441199497855 
0.13787403692073568751 0.13870913500922266159 0.13944436699083528897 0.14007970607732186941 0.14061526051782893831 0.14105126386798816363 0.14138806455819466490 0.14162611501712862871 0.14176596058569990166 0.14180822842967993891 0.14175361662928337436 0.14160288359342754205 0.14135683791735728643 0.14101632877622310991 0.14058223692490851020 0.14005546635631471730 0.13943693665636372470 0.13872757608383506911 0.13792831539618832792 0.13704008243800966382 


==> test/10/zz28z1.txt <==
-0.02945539740155739619 -0.02979300044376572212 -0.03014239432855660150 -0.03050374501761670895 -0.03087722943863193542 -0.03126303629126665762 -0.03166136700185844671 -0.03207243684625433328 -0.03249647626314210169 -0.03293373238275901227 -0.03338447079721962307 -0.03384897759738894618 -0.03432756169437161525 -0.03482055742589539732 -0.03532832740902989294 -0.03585126552199125599 -0.03638979974454336491 -0.03694439429591298701 -0.03751554997175053641 -0.03810380062145517222 
-0.02968098640354079054 -0.03002105142322587794 -0.03037296599247873291 -0.03073689369406507749 -0.03111300833302098681 -0.03150149461051682948 -0.03190254890982309466 -0.03231638020359343250 -0.03274321109098068949 -0.03318327897065324189 -0.03363683735029458777 -0.03410415728247123690 -0.03458552889719899992 -0.03508126296702269997 -0.03559169238083680076 -0.03611717330150517047 -0.03665808561344074956 -0.03721483199059116842 -0.03778783448090065888 -0.03837752686033623489 
-0.02989487978714517463 -0.03023725285311825925 -0.03059152452406735390 -0.03095785543314388821 -0.03133641558887013262 -0.03172738490795660310 -0.03213095382332365607 -0.03254732396731567501 -0.03297670892653396107 -0.03341933505857867803 -0.03387544235083424227 -0.03434528528500241373 -0.03482913364493043368 -0.03532727316415958108 -0.03584000584578941190 -0.03636764968975191026 -0.03691053741712329445 -0.03746901357211034067 -0.03804342910092473051 -0.03863413217191363769 
-0.03009702628308344799 -0.03044155567803462359 -0.03079802381752853521 -0.03116658792557296456 -0.03154741368135900031 -0.03194067560911584280 -0.03234655750819920295 -0.03276525291581162957 -0.03319696558926079483 -0.03364190998629325302 -0.03410031170946126178 -0.03457240786177375597 -0.03505844723336079549 -0.03555869019889578569 -0.03607340814840939713 -0.03660288219458972953 -0.03714740079319014260 -0.03770725577980214155 -0.03828273617877428481 -0.03887411901944809456 
-0.03028738314886239569 -0.03063391975840821027 -0.03099242714243917451 -0.03136305877026044492 -0.03174597560187703005 -0.03214134633894850934 -0.03254934768454566252 -0.03297016459847084552 -0.03340399052840434951 -0.03385102758787226357 -0.03431148663894374035 -0.03478558721927053204 -0.03527355722784324826 -0.03577563224965345234 -0.03629205435436265448 -0.03682307014700750281 -0.03736892778124537018 -0.03792987257513384669 -0.03850614081492215179 -0.03909795133228546188 
-0.03046591545219635294 -0.03081431306429669240 -0.03117470622355951460 -0.03154724441115263484 -0.03193208361694012398 -0.03232938646025550200 -0.03273932229256408533 -0.03316206726512176128 -0.03359780433801352190 -0.03404672319784770446 -0.03450902003917090399 -0.03498489714852128646 -0.03547456220908812297 -0.03597822721751207237 -0.03649610687238030032 -0.03702841625783222929 -0.03757536760964996086 -0.03813716592456573712 -0.03871400317349501380 -0.03930605093384442750 
-0.03063259530775760270 -0.03098271082302267443 -0.03134484027634958092 -0.03171912903385046972 -0.03210572799447532905 -0.03250479359256928935 -0.03291648776033341550 -0.03334097783143854382 -0.03377843636068026539 -0.03422904082633412143 -0.03469297317137090553 -0.03517041912655560765 -0.03566156724247587090 -0.03616660753892638608 -0.03668572965981425904 -0.03721912040229115315 -0.03776696047495650688 -0.03832942033998412018 -0.03890665502064771103 -0.03949879782617720519 
-0.03078740108730837477 -0.03113909464368676272 -0.03150281502496569963 -0.03187870345342433409 -0.03226690573454141231 -0.03266757215521293861 -0.03308085732476174351 -0.03350691993961867760 -0.03394592244693486749 -0.03439803057543761727 -0.03486341269342302374 -0.03534223894385437464 -0.03583468009533337384 -0.03634090603590336283 -0.03686108382565923824 -0.03739537521656165903 -0.03794393354790075862 -0.03850689993976660203 -0.03908439874293453964 -0.03967653227106349156 
-0.03093031662183597097 -0.03128345163945030899 -0.03164862172640209997 -0.03202596402033975470 -0.03241561933505303361 -0.03281773196897931621 -0.03323244944388192845 -0.03365992215533965271 -0.03410030291200290969 -0.03455374633505841481 -0.03502040808302915587 -0.03550044386010549335 -0.03599400815909988005 -0.03650125268369447396 -0.03702232439035763045 -0.03755736309039547222 -0.03810649856031828042 -0.03866984712824699660 -0.03924750774026033312 -0.03983955756764129275 
-0.03106133041241406628 -0.03141577356587638842 -0.03178225622085265045 -0.03216091156647953725 -0.03255187561635163040 -0.03295528694176933643 -0.03337128632644699444 -0.03380001632585507426 -0.03424162071067871072 -0.03469624376976396252 -0.03516402944352967769 -0.03564512025443862531 -0.03613965599726614436 -0.03664777214941706412 -0.03716959796168135821 -0.03770525419434426345 -0.03825485047472991507 -0.03881848227264275697 -0.03939622752221853819 -0.03998814296378854632 
-0.03118043486434607034 -0.03153605599078851407 -0.03190371802465255535 -0.03228355040837405793 -0.03267568462210463515 -0.03308025385529939771 -0.03349739259428164556 -0.03392723611095496000 -0.03436991983509288251 -0.03482557858978905380 -0.03529434566688698094 -0.03577635171685317889 -0.03627172342610910510 -0.03678058195502630079 -0.03730304111260641237 -0.03783920525057031525 -0.03838916687161432473 -0.03895300396537555720 -0.03953077711218259266 -0.04012252642888082532 
-0.03128762555689175440 -0.03164429750827903870 -0.03201300947859497120 -0.03239388742025953866 -0.03278705860839343372 -0.03319265126304195984 -0.03361079408442527172 -0.03404161568859025155 -0.03448524392894883328 -0.03494180508741235452 -0.03541142291737602726 -0.03589421751997806664 -0.03639030403529084495 -0.03689979113197271177 -0.03742277928314766133 -0.03795935882371629516 -0.03850960779578155996 -0.03907358960506250589 -0.03965135053225543604 -0.04024291716859360046 
-0.03138290055867879597 -0.03174049900684089431 -0.03211013496118873822 -0.03249193118567570565 -0.03288601112816762206 -0.03329249850404973621 -0.03371151679178725769 -0.03414318863003201754 -0.03458763510469983760 -0.03504497491353553151 -0.03551532339522667919 -0.03599879141039226405 -0.03649548406310353099 -0.03700549925442597754 -0.03752892606429519828 -0.03806584296536561635 -0.03861631588273312099 -0.03918039612683752587 -0.03975811824318298965 -0.04034949784089606611 
-0.03146625979686092783 -0.03182466299921701824 -0.03219510017364340948 -0.03257769123308693060 -0.03297255621455161267 -0.03337981483320208442 -0.03379958594864201915 -0.03423198693505072332 -0.03467713294628300275 -0.03513513606680320617 -0.03560610433960288701 -0.03609014066326080711 -0.03658734155230502355 -0.03709779575833244136 -0.03762158275424146159 -0.03815877109071780932 -0.03870941664294779566 -0.03927356077637148696 -0.03985122847274295138 -0.04044242647098202775 
-0.03153770448627187667 -0.03189679301952288992 -0.03226791150108097861 -0.03265117735847707786 -0.03304670766374981361 -0.03345461866556501129 -0.03387502523452808750 -0.03430804021524585384 -0.03475377367857820921 -0.03521233206779134789 -0.03568381723312084169 -0.03616832535074301913 -0.03666594572452330086 -0.03717675947235729583 -0.03770083810362041821 -0.03823824200031639142 -0.03878901882196875150 -0.03935320186295772349 -0.03993080840043531504 -0.04052183808040675517 
-0.03159723662327176830 -0.03195689309152169311 -0.03232857545268056493 -0.03271239903599054005 -0.03310847841640555261 -0.03351692693078005270 -0.03393785610865945185 -0.03437137501282636759 -0.03481758948499266010 -0.03527660129266318306 -0.03574850717434614744 -0.03623339778206710604 -0.03673135652268786494 -0.03724245830295300902 -0.03776676818756648929 -0.03830433998495855891 -0.03885521478165310238 -0.03941941945305534045 -0.03999696518563384401 -0.04058784605224313724 
-0.03164485854770376916 -0.03200496727061154928 -0.03237709818212908264 -0.03276136491639896481 -0.03315788003510178328 -0.03356675453249020197 -0.03398809725650329266 -0.03442201424240756702 -0.03486860795590287360 -0.03532797644352254907 -0.03580021238953348672 -0.03628540208049141347 -0.03678362428120803690 -0.03729494902920039989 -0.03781943635873398490 -0.03835713497029823865 -0.03890808086662968929 -0.03947229598197678907 -0.04004978683680162493 -0.04064054325502319126 
-0.03168057257535857735 -0.03204101926109167997 -0.03241348508882527235 -0.03279808241237446020 -0.03319492227511241372 -0.03360411390757563760 -0.03402576414245594288 -0.03445997674439776198 -0.03490685165268876677 -0.03536648413599064594 -0.03583896385977382304 -0.03632437386915696870 -0.03682278949245247623 -0.03733427717390662426 -0.03785889324787085342 -0.03839668267087072151 -0.03894767773259057847 -0.03951189677142045997 -0.04008934292457269621 -0.04068000294644472797 
-0.03170438070256335894 -0.03206505210957130009 -0.03243774049970585271 -0.03282255736916119687 -0.03321961274539775993 -0.03362901468024402651 -0.03405086866134707235 -0.03448527694003872268 -0.03493233777446382721 -0.03539214458797745183 -0.03586478504441423243 -0.03635034004391017592 -0.03684888264553830978 -0.03736047692610276749 -0.03788517678797205523 -0.03842302473272314611 -0.03897405062144149862 -0.03953827044654185940 -0.04011568514362401361 -0.04070627947478947656 
-0.03171628438393593596 -0.03207706797492430179 -0.03244986743126564849 -0.03283479381916673545 -0.03323195665707338875 -0.03364146340665569168 -0.03406341888264965978 -0.03449792457994622918 -0.03494507791715037448 -0.03540497139704111562 -0.03587769168599551362 -0.03636331861653119973 -0.03686192411968785415 -0.03737357109699405294 -0.03789831224519148861 -0.03843618885060835072 -0.03898722957391043131 -0.03955144924968144460 -0.04012884772859203614 -0.04071940879247067102 


==> test/10/zz28z2.txt <==
0.32388230528138123310 0.31888217475890573427 0.31402735151429977956 0.30931329782767080783 0.30473575693599036507 0.30029078297583139401 0.29597473811920055331 0.29178427440126036840 0.28771630957691918251 0.28376800177549127424 0.27993672525258689321 0.27622004823585394329 0.27261571319231830968 0.26912161951496349488 0.26573580847494349122 0.26245645022755820230 0.25928183264893805982 0.25621035179193613063 0.25324050377122270250 0.25037087791246104285 
0.32620897831186179694 0.32119659308667347641 0.31632607191905620647 0.31159372771329058027 0.30699597306185105738 0.30252938523618250199 0.29819073521877520472 0.29397699562528561978 0.28988533690011142330 0.28591311747662129239 0.28205787124968101365 0.27831729427247514641 0.27468923172969422764 0.27117166573265655272 0.26776270418856357169 0.26446057082985868769 0.26126359639874285890 0.25817021093526798525 0.25517893709662781143 0.25228838442931350583 
0.32839012346026097422 0.32336914735686950184 0.31848661536196098965 0.31373956804458441594 0.30912502236194094873 0.30464004968827257391 0.30028182189443169969 0.29604763598099609334 0.29193492492161959850 0.28794125998120156940 0.28406434799704055605 0.28030202587467140107 0.27665225372132656867 0.27311310749740475012 0.26968277171679527759 0.26635953250457000685 0.26314177118090675833 0.26002795845376547312 0.25701664925070721868 0.25410647818994497316 
0.33043001166429569748 0.32540325751858262260 0.32051167412733355677 0.31575290674114508960 0.31112449865305513708 0.30662396926053558932 0.30224886668968264924 0.29799680148264734436 0.29386546682416919696 0.28985264952952466411 0.28595623488260824008 0.28217420750784361072 0.27850464978353622891 0.27494573881884087907 0.27149574267664255967 0.26815301629071947032 0.26491599736654808384 0.26178320244817970819 0.25875322326249078353 0.25582472340541478895 
0.33233258632340495486 0.32730219692583151225 0.32240391688764524769 0.31763588613960713758 0.31299609624859903168 0.30848246201113121989 0.30409287412111579707 0.29982523643574127137 0.29567749136288523637 0.29164763643011959449 0.28773373449602379637 0.28393391949055801771 0.28024639908613407924 0.27666945531778047718 0.27320144388021483373 0.26984079261511734193 0.26658599954638639851 0.26343563070991504738 0.26038831794566125177 0.25744275676453076684 
0.33410143293664840147 0.32906902697369339039 0.32416591035780922825 0.31939062468103918135 0.31474153819060241011 0.31021690841427462804 0.30581493134790777022 0.30153377877631681869 0.29737162576151093818 0.29332667033204479212 0.28939714718080911116 0.28558133687222997388 0.28187757175266114906 0.27828423948593172810 0.27479978491131906715 0.27142271074314849866 0.26815157749396495435 0.26498500289943305308 0.26192166104570824281 0.25896028134286452893 
0.33573978152146977116 0.33070656767448453062 0.32580007288885881600 0.32101916403613817153 0.31636252341849685488 0.31182870210745700090 0.30741616407992333748 0.30312332156010685091 0.29894856257479712758 0.29489027195573935813 0.29094684702293827083 0.28711670906489189514 0.28339831156634831544 0.27979014596196571940 0.27629074553598126363 0.27289868795219285325 0.26961259678689164510 0.26643114234814369023 0.26335304199487430399 0.26037706011513045423 
0.33725052430299656825 0.33221738931391575633 0.32730864948700333361 0.32252343515615827796 0.31786068933979000350 0.31331921251713323873 0.30889770130422189442 0.30459478080938995337 0.30040903102183125206 0.29633900789317707547 0.29238325989031294094 0.28854034079805124247 0.28480881948587499775 0.28118728725960184800 0.27767436331844785879 0.27426869874275017214 0.27096897935326508255 0.26777392771137642491 0.26468230447051488419 0.26169290924130755860 
0.33863623932390091165 0.33360381579117859285 0.32869370058908042864 0.32390523776170121462 0.31923758626737180899 0.31468975731706422261 0.31026064781044115914 0.30594906935140026016 0.30175377280996085183 0.29767346870482430665 0.29370684384708500847 0.28985257475112485848 0.28610933831949864059 0.28247582027211898259 0.27895072173545770733 0.27553276434709489395 0.27222069417204208808 0.26901328467358193164 0.26590933893450097170 0.26290769128478819194 
0.33989921519114613124 0.33486793393781721928 0.32995709931643857349 0.32516622903419445390 0.32049466065093096256 0.31594158267331046153 0.31150606326907798183 0.30718707597580874324 0.30298352216178775498 0.29889425026907434635 0.29491807204207776127 0.29105377603986498647 0.28730013876887555702 0.28365593377391817853 0.28011993900416920500 0.27669094273812927520 0.27336774831422661070 0.27014917787640796432 0.26703407530911915657 0.26402130850469873735 
0.34104147464442435833 0.33601160545250574607 0.33110053370466180356 0.32630791840770673184 0.32163324462884740340 0.31707584945616845706 0.31263494661675161890 0.30830964912096914254 0.30409898959230718951 0.30000193816760706289 0.29601741801228698137 0.29214431859738160258 0.28838150694222103310 0.28472783705050924707 0.28118215776917127036 0.27774331928702644667 0.27441017847032689314 0.27118160320870404734 0.26805647592086934150 0.26503369634611784189 
0.34206479593197741673 0.33703647952311949210 0.33212551164199588527 0.32733166626312309999 0.32265455000058312907 0.31809362390576439994 0.31364822462079139376 0.30931758429900957363 0.30510084891886457559 0.30099709479676012291 0.29700534324208160974 0.29312457339515379795 0.28935373335211794776 0.28569174971672728347 0.28213753573498029370 0.27868999817047840351 0.27534804307135046786 0.27211058056721160181 0.26897652881953598714 0.26594481723275359419 
0.34297073164654379163 0.33794400506599914236 0.33303336707707886788 0.32823868500220704236 0.32355966520459811253 0.31899587154551434232 0.31454674366164031563 0.31021161453541362674 0.30598972698738169385 0.30188024885848752099 0.29788228676412542573 0.29399489838903447581 0.29021710335437006512 0.28654789272930142330 0.28298623728354366236 0.27953109458855635028 0.27618141507738536156 0.27293614716925612695 0.26979424155730924451 0.26675465474794085585 
0.34376062500227011487 0.33873544201725480640 0.33382526659811362357 0.32903004146402786700 0.32434955427008832496 0.31978345341005415259 0.31533126394484184418 0.31099240319362309037 0.30676619563676105207 0.30265188688568223085 0.29864865656689770779 0.29475563004248850341 0.29097188894702641360 0.28729648056256429367 0.28372842608133608255 0.28026672782281769614 0.27691037548037844562 0.27365835147511852199 0.27050963549250400808 0.26746320827248681873 
0.34443562368237690130 0.33941187140263673339 0.33450221583409345261 0.32970665998570319877 0.32502505700167327873 0.32045712387977243196 0.31600245551405048428 0.31166053865747578300 0.30743076548035713769 0.30331244648058225399 0.29930482257529456014 0.29540707626699541644 0.29161834182868262566 0.28793771449259342177 0.28436425865641856703 0.28089701514100012814 0.27753500754619231383 0.27427724775833561832 0.27112274066510172466 0.26807048813247763563 
0.34499669144298333867 0.33997420407682144017 0.33506506534992069879 0.33026932564301747508 0.32558688987112932578 0.32101752959331181225 0.31656089557411182245 0.31221653044187214210 0.30798388114660973924 0.30386231098099514281 0.29985111098670291785 0.29594951062151636512 0.29215668760811513982 0.28847177692270786764 0.28489387891074441361 0.28142206653857199106 0.27805539180505495223 0.27479289134693030139 0.27163359127708958107 0.26857651129697462933 
0.34544461766661105351 0.34042318811174510085 0.33551451584575053833 0.33071868736531623290 0.32603564724651457052 0.32146520904823377984 0.31700706674721296219 0.31266080638929205637 0.30842591768321436785 0.30430180531008560463 0.30028779976900593640 0.29638316762425170880 0.29258712105955370086 0.28889882667937899496 0.28531741352527906219 0.28184198029748847025 0.27847160178852509160 0.27520533454724127598 0.27204222179935194648 0.26898129765464529051 
0.34578002504369237391 0.34075941485779764895 0.33585112255602039832 0.33105526072598245868 0.32637180270137905458 0.32180059260589533032 0.31734135597721424560 0.31299371068486836478 0.30875717788687023768 0.30463119280712724901 0.30061511515498356983 0.29670823904693055528 0.29290980232646912640 0.28921899520997562671 0.28563496821350436994 0.28215683933757784718 0.27878370050431550142 0.27551462325415737586 0.27234866371843169386 0.26928486688970987295 
0.34600337553462129359 0.34098332371973250066 0.33607529879455089183 0.33127943028121398239 0.32659571022712369226 0.32202400269675429678 0.31756405387087993653 0.31321550248609680844 0.30897789037227163522 0.30485067287657002799 0.30083322899687070517 0.29692487108201781609 0.29312485398941673376 0.28943238362054979351 0.28584662478118511020 0.28236670833500249200 0.27899173763700219064 0.27572079424664175384 0.27255294293050774668 0.26948723597094970117 
0.34611497473491070753 0.34109520569196016826 0.33618731862123707455 0.33139145137719944190 0.32670760522914732427 0.32213565408311894966 0.31767535432345522795 0.31332635501636696418 0.30908820823954952228 0.30496037933001035602 0.30094225687391146229 0.29703316229485338118 0.29323235892863053209 0.28953906050162153685 0.28595243895568389636 0.28247163158424498652 0.27909574746204884876 0.27582387316489942464 0.27265507778600772681 0.26958841726261623117 


==> test/10/zz28z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz28z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz29z0.txt <==
0.12323606016859604828 0.12381946618158294615 0.12429342727299068361 0.12466234055130495650 0.12493036981726990398 0.12510142003434174263 0.12517914166232926854 0.12516694910660922102 0.12506804490230968852 0.12488544537744476759 0.12462200576936025009 0.12428044394127366057 0.12386336243642190325 0.12337326887245807228 0.12281259474394945475 0.12218371260911967124 0.12148895136612376799 0.12073060878097127691 0.11991095942461282853 0.11903225439387810081 
0.12155107217415453413 0.12215004507378571241 0.12264278633099161275 0.12303292146325664480 0.12332400481405235426 0.12351946216912312870 0.12362256601163064407 0.12363643004006291681 0.12356401450105786166 0.12340813721501771305 0.12317148727614994630 0.12285663968383651878 0.12246606990201315546 0.12200216773680319648 0.12146725007801797980 0.12086357201458614030 0.12019333560633840841 0.11945869513115163485 0.11866175684886667852 0.11780457014996044418 
0.11997590265534568976 0.12058685560841365947 0.12109475151393339631 0.12150255415667757242 0.12181326580655975345 0.12202985781646788488 0.12215523017500722058 0.12219219054095414867 0.12214344584684116990 0.12201160170541823502 0.12179916643638528939 0.12150855761590934057 0.12114210975099090617 0.12070208209472359229 0.12019066581673305827 0.11960998976486854339 0.11896212391349211823 0.11824907928843032823 0.11747280268974198691 0.11663516394689130151 
0.11850660540014468225 0.11912672319058975612 0.11964680995965068511 0.12006927784296049511 0.12039664643904117447 0.12063147311518157556 0.12077630633097614921 0.12083365610190521799 0.12080597663993446200 0.12069565732342858733 0.12050501914806359405 0.12023631459242466180 0.11989172939131761964 0.11947338507436734700 0.11898334132932206209 0.11842359731466278738 0.11779609099433102637 0.11710269541933536475 0.11634521067477972267 0.11552535003184973006 
0.11713954525566218356 0.11776662179414987275 0.11829648729111903738 0.11873110081647236802 0.11907256899146272111 0.11932308187424098267 0.11948486593181043003 0.11956015089575597332 0.11955114728756298381 0.11946003180029787782 0.11928893824001569890 0.11903995221440802355 0.11871510814748779949 0.11831638748210634993 0.11784571711152515283 0.11730496717012957320 0.11669594732983382124 0.11602040071980060376 0.11527999455819173957 0.11447630663441799026 
0.11587142419983129105 0.11650373143922865271 0.11704141659420336241 0.11748606914034730175 0.11783944683609637316 0.11810341945850917622 0.11827992462626847614 0.11837093426174531696 0.11837842981426370537 0.11830438435018417187 0.11815074979729328630 0.11791944787770353154 0.11761236350211914936 0.11723133959504498935 0.11677817246454272326 0.11625460692449643418 0.11566233043507394285 0.11500296557184146173 0.11427806020376859997 0.11348907491172051387 
0.11469927776048388646 0.11533546316873018178 0.11587937850611844393 0.11633231231461724220 0.11669572975406623805 0.11697122449743095618 0.11716047885300898135 0.11726523171069293261 0.11728725335756241821 0.11722832598888190125 0.11709022872126986781 0.11687472599699366693 0.11658355838824002726 0.11621843493141155446 0.11578102622710433056 0.11527295762823951131 0.11469580191412402648 0.11405107092872265873 0.11334020577332062918 0.11256456532169870077 
0.11362045761220637696 0.11425946496908953587 0.11480832194692300319 0.11526807185793706834 0.11563993536812040841 0.11592526992413942910 0.11612553457764362985 0.11624226037045494453 0.11627702591641102259 0.11623143752651111937 0.11610711310191075551 0.11590566900076126888 0.11562870912243583543 0.11527781551525699555 0.11485453988422360261 0.11436039544723344830 0.11379684866446006242 0.11316531045560472568 0.11246712663909258501 0.11170356749410503827 
0.11263260881841778704 0.11327361714849856766 0.11382637245454685360 0.11429171780208755016 0.11467066993633891203 0.11496438525336277747 0.11517412916297120606 0.11530124927707234572 0.11534715241111570538 0.11531328509884058997 0.11520111715910077987 0.11501212778170473439 0.11474779358548506392 0.11440957812295714235 0.11399892234729952500 0.11351723561201060297 0.11296588684087810472 0.11234619559014361045 0.11165942283333976648 0.11090676143978962787 
0.11173364606402219623 0.11237602235193994149 0.11293183292067837664 0.11340175695952740831 0.11378664132178463453 0.11408747199000161821 0.11430534754380593243 0.11444145516374741589 0.11449704935213890489 0.11447343329863475525 0.11437194265394701187 0.11419393138147204692 0.11394075931484241859 0.11361378104378705434 0.11321433577000671045 0.11274373781263119509 0.11220326749689817081 0.11159416223075190044 0.11091760766433324259 0.11017472893829743930 
0.11092173099352975463 0.11156499327456065318 0.11212317991669923378 0.11259683579355896088 0.11298666640127062732 0.11329351384105303124 0.11351833385850348956 0.11366217448197259154 0.11372615653505772915 0.11371145608961243101 0.11361928877658063197 0.11345089577539400894 0.11320753124862587002 0.11289045096734187656 0.11250090187630902572 0.11204011237160932390 0.11150928310333138582 0.11090957817163260568 0.11024211665494407231 0.10950796449282407252 
0.11019525159207120557 0.11083903983607362731 0.11139905767799873626 0.11187573989673858799 0.11226967464868591040 0.11258158311443633437 0.11281229956718255569 0.11296275237058181484 0.11303394621650710017 0.11302694574817653828 0.11294286058736900669 0.11278283169489766724 0.11254801893692520376 0.11223958970064580598 0.11185870839627819195 0.11140652669416577225 0.11088417437318545677 0.11029275069750281435 0.10963331629098617415 0.10890688553944970207 
0.10955280394103363018 0.11019685679966388647 0.11075827106248356535 0.11123739146671081379 0.11163470918229824458 0.11195084440082377075 0.11218652892520859787 0.11234258921666524789 0.11241993021221237392 0.11241952009921771238 0.11234237612982111987 0.11218955147990265775 0.11196212310353156894 0.11166118050203800716 0.11128781531399188631 0.11084311163559018576 0.11032813699774189631 0.10974393395420709019 0.10909151227204805235 0.10837184175830595623 
0.10899317638037975264 0.10963731235906470918 0.11019977830556083875 0.11068084572532287113 0.11108092621297240010 0.11140055638135182292 0.11164038251616285879 0.11180114535865823266 0.11188366531645942137 0.11188882830666070645 0.11181757235279500551 0.11167087499136038597 0.11144974149526037932 0.11115519388998257311 0.11078826072206111875 0.11034996753646096612 0.10984132802798489414 0.10926333584953566713 0.10861695708469301658 0.10790312342073579699 
0.10851533597204776616 0.10915943795065458088 0.10972268407537227874 0.11020528691604770943 0.11060759356291670341 0.11093007239544834530 0.11117329939943307315 0.11133794438534534710 0.11142475738830637244 0.11143455545817043673 0.11136820998333778199 0.11122663463748350132 0.11101077399616693375 0.11072159284057073170 0.11036006614780907720 0.10992716976020767972 0.10942387172820113028 0.10885112433125772313 0.10820985679645263311 0.10750096875253241369 
0.10811841710580530340 0.10876241939613351395 0.10932623312922612469 0.10981002430057873465 0.11021408872719837269 0.11053884023809193438 0.11078479830077589408 0.11095257539498362687 0.11104286439325040947 0.11105642615437692766 0.11099407748490225378 0.11085667957906887582 0.11064512701135313655 0.11036033732832425946 0.11000324126839675087 0.10957477362835946200 0.10907586479335422414 0.10850743295084154527 0.10787037701732740680 0.10716557031723478177 
0.10780171207928651578 0.10844558939884800519 0.10900980474482004079 0.10949448842984264851 0.10989989680720606280 0.11022640152894506993 0.11047447817059481701 0.11064469450056305111 0.11073769863533469704 0.11075420728118466618 0.11069499422282551293 0.11056087918253662550 0.11035271714185250491 0.11007138819297652976 0.10971778796909416320 0.10929281869147912387 0.10879738086601475899 0.10823236566142693804 0.10759864800478070868 0.10689708043502076096 
0.10756466349575764807 0.10820842137515214454 0.10877290802136328762 0.10925822786676579745 0.10966460854283828497 0.10999239089988745166 0.11024201835209525291 0.11041402580133906353 0.11050902836634077242 0.11052771011220134667 0.11047081294267853402 0.11033912578639946955 0.11013347418054370008 0.10985471033263531637 0.10950370372352428994 0.10908133230244816680 0.10858847431779861115 0.10802600082407062820 0.10739476890534777054 0.10669561565727436747 
0.10740685834499184848 0.10805052458463963727 0.10861517809871515383 0.10910090647301899647 0.10950791859749374468 0.10983653517567124047 0.11008717853655965169 0.11026036198635710828 0.11035667891648810734 0.11037679185860158060 0.11032142164928793182 0.11019133683983896310 0.10998734346128759276 0.10971027523349675958 0.10936098428991938847 0.10894033247699057287 0.10844918327866095997 0.10788839441170945677 0.10725881113526546107 0.10656126031733707815 
0.10732802365861987548 0.10797164051969944387 0.10853637331583872172 0.10902230132910137317 0.10942962419844647071 0.10975865266874430815 0.11000979863211519938 0.11018356469104166606 0.11028053345465288482 0.11030135675642904758 0.11024674495603262181 0.11011745646238091378 0.10991428759127104542 0.10963806285014461583 0.10928962572566594535 0.10886983003693385952 0.10837953190814517135 0.10781958240884069455 0.10719082090666749718 0.10649406917589643307 


==> test/10/zz29z1.txt <==
-0.05400156190267454970 -0.05462050081338774843 -0.05526105626883556082 -0.05592353253211024972 -0.05660825397063591613 -0.05731556653379728944 -0.05804583950321318825 -0.05879946755126987806 -0.05957687314889494740 -0.06037850936819002395 -0.06120486312803185419 -0.06205645892833955291 -0.06293386310613838242 -0.06383768861392913330 -0.06476860024967280582 -0.06572732012343236729 -0.06671463286477490040 -0.06773138954228281883 -0.06877850828131522321 -0.06985696780577062281 
-0.05441514173964267370 -0.05503859427572994206 -0.05568377098602468600 -0.05635097177226412735 -0.05704051527701436280 -0.05775274011908775040 -0.05848800633448016095 -0.05924669703972332974 -0.06002922033326409113 -0.06083601144599452143 -0.06166753514200098291 -0.06252428835098877702 -0.06340680297798688414 -0.06431564877266078561 -0.06525143603131704217 -0.06621481771920607884 -0.06720649029108492767 -0.06822719198252427675 -0.06927769654808849098 -0.07035879924371719885 
-0.05480727960958268336 -0.05543496356386459073 -0.05608446162726910683 -0.05675606829390718311 -0.05745009524606967816 -0.05816687233105921617 -0.05890674867589637542 -0.05967009393987927207 -0.06045729969844358676 -0.06126878094052292528 -0.06210497764298874429 -0.06296635635562763955 -0.06385341168215953600 -0.06476666746741005509 -0.06570667738372847066 -0.06667402443098997822 -0.06766931859783446856 -0.06869319154864089727 -0.06974628668479737614 -0.07082924231494047707 
-0.05517788151880157616 -0.05580951874287660985 -0.05646304366527995361 -0.05713874453002585480 -0.05783692508229792278 -0.05855790528318310234 -0.05930202209816683168 -0.06006963034545377556 -0.06086110358010798221 -0.06167683497466481396 -0.06251723813380344330 -0.06338274774637356335 -0.06427381992761359297 -0.06519093203109146972 -0.06613458160519673779 -0.06710528402319096419 -0.06810356812062191845 -0.06912996892940739824 -0.07018501632751970865 -0.07126921820208505232 
-0.05552686910606174919 -0.05616218622356029117 -0.05681944976094820132 -0.05749894107861828335 -0.05820095526991300727 -0.05892580162120834159 -0.05967380408813400400 -0.06044530176366094687 -0.06124064930186975952 -0.06206021724422492586 -0.06290439217118654058 -0.06377357656844950817 -0.06466818825082989997 -0.06558865912414563182 -0.06653543298277612983 -0.06750896193595523620 -0.06850970093205482891 -0.06953809972084711022 -0.07059459149378899401 -0.07167957744228502237 
-0.05585417832883952244 -0.05649290728435465980 -0.05715362807633431186 -0.05783661475358608389 -0.05854215329752746055 -0.05927054184360325967 -0.06002209086949985423 -0.06079712331918634555 -0.06159597461948525254 -0.06241899252917855467 -0.06326653673826829194 -0.06413897810540780675 -0.06503669738311075588 -0.06596008323188497224 -0.06690952926580695515 -0.06788542980579899411 -0.06888817395079495365 -0.06991813752813723359 -0.07097567248450417643 -0.07206109337847461938 
-0.05615975806403406684 -0.05680163650868455538 -0.05746554050644833711 -0.05815173656186432144 -0.05886050132300751914 -0.05959212158617736843 -0.06034689422707575912 -0.06112512602409921753 -0.06192713332770639900 -0.06275324151473574141 -0.06360378414730034902 -0.06447910173180271265 -0.06537953994432020577 -0.06630544715447646287 -0.06725717104276776603 -0.06823505407063885919 -0.06923942753718874410 -0.07027060395640268020 -0.07132886753761580323 -0.07241446268108296669 
-0.05644356865987615324 -0.05708834017990103288 -0.05775516087891018752 -0.05844428966441535950 -0.05915599384646094694 -0.05989054895102296355 -0.06064823842852656161 -0.06142935322242834562 -0.06223419115250532901 -0.06306305605475760745 -0.06391625660439467782 -0.06479410473018255845 -0.06569691350789103046 -0.06662499439893293518 -0.06757865368014885632 -0.06855818789680004355 -0.06956387817091841397 -0.07059598322266905090 -0.07165473102847344511 -0.07274030916337287378 
-0.05670558047317579564 -0.05735299467213324925 -0.05802247316487595119 -0.05871426737042600291 -0.05942863544739795945 -0.06016584194292698418 -0.06092615731357921283 -0.06170985728458240616 -0.06251722200512900562 -0.06334853494739464685 -0.06420408148533811310 -0.06508414707664177123 -0.06598901495812842244 -0.06691896325321540495 -0.06787426138209463888 -0.06885516566549404471 -0.06986191402701583120 -0.07089471973488167822 -0.07195376419023592762 -0.07303918887376396885 
-0.05694577242256811112 -0.05759558487058018261 -0.05826746973803439977 -0.05896167120501468600 -0.05967843862977777886 -0.06041802605970776618 -0.06118069159828089243 -0.06196669659719304668 -0.06277630463603366129 -0.06360978024435380573 -0.06446738731292135649 -0.06534938713291808809 -0.06625603599476546923 -0.06718758227370567881 -0.06814426292952027731 -0.06912629935606562359 -0.07013389253676921564 -0.07116721749960591703 -0.07222641712382457668 -0.07331159543336586426 
-0.05716413058444266837 -0.05781610264958496337 -0.05849014971166676541 -0.05918650908182048614 -0.05990542180699077318 -0.06064713206784535376 -0.06141188642264354403 -0.06219993286987526848 -0.06301151969745871773 -0.06384689408106550279 -0.06470630038907544679 -0.06558997814734379705 -0.06649815961430988187 -0.06743106691732156377 -0.06838890870621511242 -0.06937187629247891507 -0.07038013926438946299 -0.07141384060294815594 -0.07247309137209072272 -0.07355796511936701920 
-0.05736064685410905556 -0.05801454543165020239 -0.05869051737722712214 -0.05938879360360978937 -0.06010960744851948090 -0.06085319398203926922 -0.06161978915457273082 -0.06240962876220582795 -0.06322294720286045222 -0.06405997599337405479 -0.06492094201497114470 -0.06580606545307184085 -0.06671555739780878069 -0.06764961707505565136 -0.06860842868553977680 -0.06959215784324550291 -0.07060094762536164859 -0.07163491427570643777 -0.07269414264222309741 -0.07377868147550589728 
-0.05753531769071798530 -0.05819091484567962685 -0.05886858076198171752 -0.05956854050687211688 -0.06029102040143815427 -0.06103624725721947669 -0.06180444745140231677 -0.06259584582151500598 -0.06341066435840322923 -0.06424912067459913334 -0.06511142622436325023 -0.06599778425216372424 -0.06690838744879787359 -0.06784341529955245642 -0.06880303111764266011 -0.06978737876960164344 -0.07079657911810519066 -0.07183072623229293241 -0.07288988344558919308 -0.07397407937472597061 
-0.05768814296071799602 -0.05834521549836862997 -0.05902435031814804584 -0.05972576726045877860 -0.06044968639314154263 -0.06119632719399817344 -0.06196590757230207441 -0.06275864271404865691 -0.06357474373463835315 -0.06441441612225583258 -0.06527785795571891536 -0.06616525788242198780 -0.06707679284566654687 -0.06801262555671354348 -0.06897290171587669438 -0.06995774699941317842 -0.07096726384516453823 -0.07200152808977094976 -0.07306058553311479964 -0.07414444852988252843 
-0.05781912489130428684 -0.05847745386892892056 -0.05915783775178309195 -0.05986049182367353394 -0.06058563071667105726 -0.06133346755332968331 -0.06210421292975932400 -0.06289807372773917327 -0.06371525174384566614 -0.06455594212406685906 -0.06542033159383457697 -0.06630859647613876473 -0.06722090049473274098 -0.06815739236575843463 -0.06911820318973742328 -0.07010344366700982377 -0.07111320117336883406 -0.07214753674851155651 -0.07320648206721662443 -0.07429003648049360697 
-0.05792826714247034658 -0.05858763733425964571 -0.05926905499638193686 -0.05997273156578115244 -0.06069887709653948304 -0.06144769937289015077 -0.06221940286566640665 -0.06301418752330301132 -0.06383224738893836236 -0.06467376903633137442 -0.06553892981941378260 -0.06642789593356573929 -0.06734082029136723158 -0.06827784022185000301 -0.06923907501030462930 -0.07022462330551983156 -0.07123456043278948713 -0.07226893566368981781 -0.07332776950674652072 -0.07441105109552616226 
-0.05801557400392869102 -0.05867577332925739964 -0.05935801333370387817 -0.06006250234652957265 -0.06078944673081556477 -0.06153904997602506477 -0.06231151163671307808 -0.06310702611086817237 -0.06392578125227336983 -0.06476795681290649365 -0.06563372271392348134 -0.06652323714734321991 -0.06743664451532045689 -0.06837407321996978593 -0.06933563332411121771 -0.07032141411197539993 -0.07133148158857936794 -0.07236587596671188727 -0.07342460920055349227 -0.07450766263395559863 
-0.05808104972129559534 -0.05874186864513737671 -0.05942472266264662434 -0.06012981775581770216 -0.06085735750416811779 -0.06160754216368145159 -0.06238056759429266851 -0.06317662403118325110 -0.06399589469638057582 -0.06483855424909770737 -0.06570476707603048472 -0.06659468542656311885 -0.06750844740260163179 -0.06844617481859752162 -0.06940797095419512508 -0.07039391822969123802 -0.07140407584284061415 -0.07243847741402485718 -0.07349712869479994859 -0.07458000540156117797 
-0.05812469795450421473 -0.05878592886734983897 -0.05946919091592749868 -0.06017468850992654938 -0.06090262336635774570 -0.06165319358023998303 -0.06242659254559290716 -0.06322300772319149054 -0.06404261925296798885 -0.06488559841107334469 -0.06575210591453771458 -0.06664229008027711121 -0.06755628484992541594 -0.06849420769762354366 -0.06945615744438041195 -0.07044221200975379904 -0.07145242613906702123 -0.07248682915174711749 -0.07354542276306036408 -0.07462817903685947662 
-0.05814652137035385832 -0.05880795795383026575 -0.05949142362378706528 -0.06019712200160330651 -0.06092525387109633261 -0.06167601624532795257 -0.06244960128464755594 -0.06324619506302182892 -0.06406597618122655824 -0.06490911422768995409 -0.06577576809076997322 -0.06666608413008222322 -0.06758019421919947423 -0.06851821367759078352 -0.06948023911594924940 -0.07046634622587652497 -0.07147658755192656810 -0.07251099029083618586 -0.07356955416883488585 -0.07465224945260814926 


==> test/10/zz29z2.txt <==
0.29212913809678914268 0.28761921644906807138 0.28324035626766080886 0.27898846470717375556 0.27485970233428747012 0.27085051013493033345 0.26695760693091230564 0.26317797298924250349 0.25950882824572063523 0.25594760944443439854 0.25249194826691451210 0.24913965134986282290 0.24588868248706757802 0.24273714701337645305 0.23968327823218338324 0.23672542569532753487 0.23386204513422056972 0.23109168985143579977 0.22841300340138182001 0.22582471341112750340 
0.29422770592820185476 0.28970673101921046166 0.28531371192685184290 0.28104532303537888005 0.27689832864388624900 0.27286964158544191328 0.26895634941288032449 0.26515572154424454920 0.26146520583134402749 0.25788241968466835141 0.25440513877409642873 0.25103128502995153415 0.24775891489332713125 0.24458620830776528488 0.24151145867976128723 0.23853306388563674800 0.23564951832031805212 0.23285940594149895366 0.23016139424390319457 0.22755422909299360956 
0.29619501331695319291 0.29166628977271968903 0.28726243738515705450 0.28298078686360361722 0.27881864762043684358 0.27477337815007119026 0.27084242759092247432 0.26702335794351172993 0.26331385385074251859 0.25971172468879855089 0.25621490211485115074 0.25282143510251980922 0.24952948374852401692 0.24633731264459604593 0.24324328429345951075 0.24024585284714022881 0.23734355831991599262 0.23453502135033890696 0.23181893853973875586 0.22919407836728775130 
0.29803491248137548020 0.29350097736955782501 0.28908896097745279130 0.28479673941344169075 0.28062209682418598478 0.27656279580348386293 0.27261662485722620852 0.26878142878813737759 0.26505512693931571055 0.26143572310493218280 0.25792130989398970309 0.25451006951675259060 0.25120027235365333107 0.24799027422863550996 0.24487851300234056429 0.24186350488954863613 0.23894384076186617194 0.23611818260020198124 0.23338526019742505957 0.23074386816947542456 
0.29975096021312025441 0.29521374624668333952 0.29079568974165459494 0.28649511298852414765 0.28231020445938148633 0.27823908338245162408 0.27427984724636111924 0.27043060541249563933 0.26668950201345087425 0.26305473089762482219 0.25952454483942244412 0.25609726071684713045 0.25277126192070165089 0.24954499891395276467 0.24641698859771865582 0.24338581294684788481 0.24045011723779796675 0.23760860809117811954 0.23486005148028391010 0.23220327080710878587 
0.30134639049173106429 0.29680735766240107232 0.29238493875395837884 0.28807781833961887408 0.28388452464236413331 0.27980348602057997232 0.27583307533327056094 0.27197164360203357480 0.26821754480436732493 0.26456915363269367658 0.26102487784922800973 0.25758316659051122555 0.25424251569835271125 0.25100147090875513101 0.24785862952773349277 0.24481264106232625277 0.24186220715129941317 0.23900608104642886986 0.23624306682542364766 0.23357201846599726092 
0.30282411666627495617 0.29828435515723150662 0.29385888927215925159 0.28954669697362889202 0.28534658974987586744 0.28125726072423390400 0.27727732446410746636 0.27340534885800027443 0.26963987996929128510 0.26597946097955460498 0.26242264633428485920 0.25896801209761727280 0.25561416337344244898 0.25235973949498125002 0.24920341754213401475 0.24614391462342433137 0.24317998925864434123 0.24031044211781421582 0.23753411630898441098 0.23484989735862851767 
0.30418674741039625209 0.29964705702809013577 0.29521956620381811787 0.29090349053286174152 0.28669787665927665143 0.28260164266237247643 0.27861361294092490404 0.27473254739656849388 0.27095716523524282504 0.26728616398194865456 0.26371823441073966032 0.26025207209223072402 0.25688638620281867286 0.25361990615559348861 0.25045138652239723465 0.24737961063059293876 0.24440339314203926580 0.24152158185719993511 0.23873305893407134604 0.23603674166851315586 
0.30543660801748562239 0.30089755934091461098 0.29646882798216123156 0.29214982229472319375 0.28793978369199652034 0.28383782032505450177 0.27984293724065129050 0.27595406255210647162 0.27217006959316297765 0.26848979530225730583 0.26491205523449418147 0.26143565565774756765 0.25805940319000791883 0.25478211240217696343 0.25160261176126819116 0.24851974823451108976 0.24553239082171987584 0.24263943323487482950 0.23983979590158763240 0.23713242743322060502 
0.30657576272127440298 0.30203774433592101012 0.29760836408918928120 0.29328718697187305953 0.28907361548893151237 0.28496691770519738673 0.28096625314451906252 0.27707069597804284689 0.27327925528304536362 0.26959089239942329863 0.26600453556723219206 0.26251909211425755730 0.25913345849728836034 0.25584652850183836614 0.25265719988598783763 0.24956437972446307572 0.24656698867545434606 0.24366396435899198569 0.24085426400418386006 0.23813686649431586861 
0.30760603595364210960 0.30306929119230596736 0.29863969706680171257 0.29431694601464797323 0.29010057358665930494 0.28598998186228430374 0.28198446165418489251 0.27808321293250060080 0.27428536316155238683 0.27058998344515816648 0.26699610252075356431 0.26350271873476222018 0.26010881018305043177 0.25681334322190035868 0.25361527955638130116 0.25051358210189922371 0.24750721979664228045 0.24459517152145460184 0.24177642926184039762 0.23905000062579145892 
0.30852903162476741361 0.30399368741285853757 0.29956418697106285132 0.29524032643325825997 0.29102175098077331938 0.28690797450309557526 0.28289839867743576951 0.27899233093622272106 0.27518900098550563849 0.27148757569890341612 0.26788717233586184507 0.26438687012098760487 0.26098572027825106545 0.25768275464633172422 0.25447699301573795116 0.25136744933011045955 0.24835313688776125551 0.24543307266834338276 0.24260628089593155865 0.23987179593530563726 
0.30934615011241439753 0.30481223986329797349 0.30038303697133295067 0.29605842176654884046 0.29183812940008030390 0.28772176649188890840 0.28370882761623988921 0.27979871114944920851 0.27599073414534391890 0.27228414602908829201 0.26867814100280273948 0.26517186913507539980 0.26176444616263483400 0.25845496206943735507 0.25524248853012798666 0.25212608531504304699 0.24910480575594917685 0.24617770136822628158 0.24334382571823640062 0.24060223761567020584 
0.31005860294306841762 0.30552608495658645227 0.30109729928442235947 0.29677219426152368076 0.29255057836110992531 0.28843213444813992075 0.28441643414618572594 0.28050295189999052692 0.27669107841733270314 0.27298013326930270495 0.26936937651118525450 0.26585801925387675393 0.26244523316777540467 0.25913015893865454231 0.25591191372029337137 0.25278959764398434285 0.24976229945276620659 0.24682910133037641587 0.24398908299311761194 0.24124132510839754739 
0.31066742528198737494 0.30613619773555761361 0.30170788094824640968 0.29738247763401454149 0.29315985533469568480 0.28903975879337556742 0.28502182262037351057 0.28110558388699452559 0.27729049435469343976 0.27357593211960423707 0.26996121251875843106 0.26644559820147101226 0.26302830831593559946 0.25970852679711176059 0.25648540976840672467 0.25335809208783488522 0.25032569308075480752 0.24738732150739548010 0.24454207981546038919 0.24178906772721261986 
0.31117348639939645949 0.30664339975540999550 0.30221554913899201233 0.29788997999159155805 0.29366660655028303806 0.28954522277029304256 0.28552551365493833435 0.28160706667292029204 0.27778938299484251528 0.27407188833566270558 0.27045394324277360898 0.26693485271731293151 0.26351387509738422033 0.26019023016545006488 0.25696310646838665948 0.25383166785819355482 0.25079505927502293572 0.24785241180299036334 0.24500284703411587262 0.24224548077754298747 
0.31157749828737391073 0.30704836574769367452 0.30262093586072053020 0.29829528664307636276 0.29407136810455175580 0.28994901208257517489 0.28592794255616649224 0.28200778615490640355 0.27818808261609351273 0.27446829498543040549 0.27084781939936031225 0.26732599432762305103 0.26390210919083839647 0.26057541229891784118 0.25734511808149601597 0.25421041360152968336 0.25117046435815265637 0.24822441939542749800 0.24537141574046991699 0.24261058219818687487 
0.31188002258827018931 0.30735162908727003961 0.30292454191312057077 0.29859886261544155150 0.29437456714227233645 0.29025151489928924242 0.28622945833224583412 0.28230805277444587231 0.27848686632919478212 0.27476538959060498035 0.27114304504161451659 0.26761919600298028632 0.26419315503942858436 0.26086419175788716496 0.25763153995715015743 0.25449440410827678383 0.25145196516063006431 0.24850338568009680551 0.24564781433414958900 0.24288438974353912525 
0.31208147597224505931 0.30755358609999527975 0.30312674008904982870 0.29880105476329743563 0.29457652294980651853 0.29045302204006401281 0.28643032309908145194 0.28250810028143591435 0.27868594033563492962 0.27496335200618060579 0.27133977517351243192 0.26781458960325493779 0.26438712320600871175 0.26105665973605202135 0.25782244588094044291 0.25468369771379700817 0.25163960649599431685 0.24868934383018051482 0.24583206617249250825 0.24306691871877489364 
0.31218213407446676610 0.30765449925141608034 0.30322777757978608415 0.29890209339889189932 0.29467744785359240023 0.29055372721207894937 0.28653071174258060161 0.28260808491658157005 0.27878544272572863827 0.27506230292496980372 0.27143811404300022261 0.26791226403051837668 0.26448408844529958106 0.26115287809937159924 0.25791788611676286225 0.25477833436997643357 0.25173341927936970785 0.24878231697213840090 0.24592418780686500779 0.24315818027596425299 


==> test/10/zz29z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz29z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz2z0.txt <==
0.07400466356188362127 0.07484649194084921908 0.07571635733897157106 0.07661451891073314813 0.07754123219917402610 0.07849674794819112844 0.07948131072550183862 0.08049515735251829007 0.08153851513931872907 0.08261159992572086885 0.08371461393327125911 0.08484774343784433348 0.08601115627853275769 0.08720499922556977646 0.08842939523801945922 0.08968444065064744286 0.09097020233834055003 0.09228671491512752123 0.09363397803257314522 0.09501195384827713919 
0.07397688830534783488 0.07481845492169249268 0.07568806116533234596 0.07658596719405381947 0.07751242973859780172 0.07846770091989754836 0.07945202687579606959 0.08046564619273434416 0.08150878813971702830 0.08258167070457259062 0.08368449843624857498 0.08481746010172894201 0.08598072617218420477 0.08717444616015712633 0.08839874583784111672 0.08965372437558227769 0.09093945144924671375 0.09225596437446878517 0.09360326533431478913 0.09498131877368802545 
0.07392133600853724451 0.07476237827524061241 0.07563146520661154226 0.07652885896155192658 0.07745481864126579907 0.07840959911700506879 0.07939344966505053336 0.08040661240290590539 0.08144932052224249097 0.08252179631660402914 0.08362424900542160533 0.08475687236063879360 0.08591984214831786815 0.08711331340503342124 0.08833741757760556201 0.08959225956459386520 0.09087791470859524212 0.09219442579918629699 0.09354180015652918678 0.09492000687421786598 
0.07383800327734350855 0.07467825696412111469 0.07554656242432122859 0.07644318480427658713 0.07736838674790846859 0.07832242724180644988 0.07930556026449513130 0.08031803323159623920 0.08136008522974282064 0.08243194503417924923 0.08353382890819500972 0.08466593818708668950 0.08582845665541506686 0.08702154773405323951 0.08824535150295387265 0.08949998159659244834 0.09078552202135417581 0.09210202395715211265 0.09344950261839778116 0.09482793426090205258 
0.07372688545366987145 0.07456608387957917861 0.07543334272227576742 0.07632893108332464149 0.07725311630428498277 0.07820616283781718636 0.07918833091952719172 0.08019987502924115497 0.08124104213095333094 0.08231206968217510966 0.08341318340609235604 0.08454459482409792948 0.08570649855220262292 0.08689906937281061117 0.08812245910356436562 0.08937679329746779644 0.09066216782307678912 0.09197864538967018277 0.09332625209900778651 0.09470497412108347390 
0.07358797713400480611 0.07442585037824996086 0.07529179350187804876 0.07618608050246120089 0.07710898454808959301 0.07806077688565012107 0.07904172554655536365 0.08005209383488795516 0.08109213858265429398 0.08216210815747551632 0.08326224020990127817 0.08439275915100979963 0.08555387335648677316 0.08674577210142209172 0.08796862224102504346 0.08922256466663774921 0.09050771058381507084 0.09182413767944416771 0.09317188626687963882 0.09455095552013371984 
0.07342127285871412334 0.07425754699753779609 0.07512190040452529360 0.07601461287655243704 0.07693596449996201181 0.07788623461013818861 0.07886570054615620051 0.07987463618110093866 0.08091331020730042900 0.08198198415517149451 0.08308091012502774597 0.08421032821355299569 0.08537046362131259225 0.08656152343536595295 0.08778369309247611996 0.08903713254424309997 0.09032197216610157731 0.09163830847741173680 0.09298619976893295058 0.09436566176481160639 
0.07322676796962408752 0.07406116434866180653 0.07492364824213271213 0.07581450609926128348 0.07673402596506777307 0.07768249650878449042 0.07866020584683024175 0.07966744013605916996 0.08070448191027498885 0.08177160813088217572 0.08286908792148524328 0.08399717995686176164 0.08515612947984456393 0.08634616492625300788 0.08756749414927031405 0.08882030025175689791 0.09010473705893635998 0.09142092429516820995 0.09276894256662886196 0.09414882829461357350 
0.07300445963212288947 0.07383669418535271367 0.07469702211608252040 0.07558573731329222556 0.07650313675226340371 0.07744951961310175825 0.07842518619632106447 0.07943043660603052447 0.08046556916685811134 0.08153087853659701789 0.08262665347316940079 0.08375317421256432693 0.08491070941495068580 0.08609951264053114506 0.08731981832659525822 0.08857183725457772050 0.08985575152271869925 0.09117170907769592270 0.09251981790780067216 0.09390014005924407492 
0.07275434801618500813 0.07358413064454358277 0.07444200872355231924 0.07532828428556159750 0.07624326411759174693 0.07718725899503806054 0.07816058271932159462 0.07916355092488394640 0.08019647961453006679 0.08125968337547855025 0.08235347322203094567 0.08347815400527566765 0.08463402132686276280 0.08582135789432579487 0.08704042926200196428 0.08829147891724017927 0.08957472269966491873 0.09089034258509615105 0.09223847992763392623 0.09361922833325082849 
0.07247643762834604653 0.07330347165308434554 0.07415859784802163179 0.07504212698781013990 0.07595437643750395373 0.07689566953013719786 0.07786633476104334872 0.07886670475965354421 0.07989711499089977020 0.08095790212875625391 0.08204940203420019174 0.08317194725964469071 0.08432586399289888901 0.08551146834790734896 0.08672906190984670805 0.08797892645271596090 0.08926131777360460373 0.09057645863538976716 0.09192453088438806708 0.09330566691470576490 
0.07217073878366640771 0.07299472049142614882 0.07384678402763973637 0.07472724938015341822 0.07563644511447666086 0.07657470792696330353 0.07754238203506108595 0.07853981836178719478 0.07956737346065934080 0.08062540811444646183 0.08171428552636879339 0.08283436900620400056 0.08398601903718093398 0.08516958959455814271 0.08638542357676159966 0.08763384721017238033 0.08891516330664786527 0.09022964329847010800 0.09157751805982276838 0.09295896765703277886 
0.07183726920310486153 0.07265788750131416118 0.07350656839095777439 0.07438364139068712189 0.07528944671328594018 0.07622433502817824169 0.07718866709045056618 0.07818281319177496080 0.07920715237550395027 0.08026207134200127880 0.08134796295062458882 0.08246522420162152867 0.08361425355506268975 0.08479544741638259109 0.08600919559246913981 0.08725587550456406771 0.08853584494434431351 0.08984943319201997569 0.09119693039940010570 0.09257857529835561428 
0.07147605571748955056 0.07229299191976777672 0.07313796064419007814 0.07401130107835139638 0.07491336531980169466 0.07584451838201307361 0.07680513810678785136 0.07779561493935803485 0.07881635150758005415 0.07986776192743015590 0.08095027073250676830 0.08206431129459494656 0.08321032356506576078 0.08438875092344032269 0.08560003587216831467 0.08684461427127043720 0.08812290777414537313 0.08943531412586529228 0.09078219504740206447 0.09216386159362553732 
0.07108713605451669193 0.07190006381607726149 0.07274098118768337895 0.07361023695872663530 0.07450819510555643788 0.07543523507328447897 0.07639175201532977244 0.07737815695128930082 0.07839487678802811721 0.07944235412763241133 0.08052104675737740969 0.08163142667918554807 0.08277397848716515349 0.08394919684014444383 0.08515758270149348386 0.08639963793420409044 0.08767585775510124135 0.08898672048989364480 0.09033267407071719768 0.09171411884485401733 
0.07067056068007440683 0.07147914610234114285 0.07231566333173962413 0.07318047046331527250 0.07407394307041303971 0.07499647479023874297 0.07594847792995741698 0.07693038406244123717 0.07794264456561088295 0.07898573103769383763 0.08006013549018484166 0.08116637017760466866 0.08230496686426477804 0.08347647524847881528 0.08468146015945693383 0.08592049700895108832 0.08719416482216203745 0.08850303600789088954 0.08984766190071900860 0.09122855310788853533 
0.07022639465992734642 0.07103029658147326508 0.07186205557361870222 0.07272203849238181861 0.07361063192254169163 0.07452824308729996683 0.07547530085181991533 0.07645225680290740344 0.07745958637428028426 0.07849778996734724235 0.07956739398806357555 0.08066895167678352074 0.08180304354381059961 0.08297027713004920257 0.08417128567890425073 0.08540672511998136096 0.08667726851670502775 0.08798359681878890892 0.08932638441637943960 0.09070627771127368066 
0.06975471950274209076 0.07055358999000589659 0.07138022388888018432 0.07223499601005153870 0.07311830304007198300 0.07403056478459951739 0.07497222558711473528 0.07594375592308799661 0.07694565416125556667 0.07797844846935121643 0.07904269881793864194 0.08013899899765532242 0.08126797850414470281 0.08243030404900307528 0.08362668030612942227 0.08485784927536504929 0.08612458730588781752 0.08742769833418022329 0.08876800123473614634 0.09014630840036576276 
0.06925563494100282769 0.07004911998692803232 0.07087025398184446101 0.07171941861887215497 0.07259701944309528143 0.07350348742391138446 0.07443928078895144240 0.07540488714107418389 0.07640082587830278327 0.07742765093086351191 0.07848595381668452275 0.07957636699175435480 0.08069956742610985556 0.08185628025568897348 0.08304728222124541093 0.08427340436946154090 0.08553553309730088650 0.08683460797730797875 0.08817161378801928462 0.08954756267335785280 
0.06872926060304616891 0.06951700103485891624 0.07033225343269747243 0.07117540504049738037 0.07204686868952563106 0.07294708467899913007 0.07387652300370549374 0.07483568597395455491 0.07582511128001780121 0.07684537555911542805 0.07789709852618155461 0.07898094772656767681 0.08009764395285146055 0.08124796732639742725 0.08243276395370156828 0.08365295288393474749 0.08490953273654616718 0.08620358668973154836 0.08753628326667513282 0.08890886811597492612 


==> test/10/zz2z1.txt <==
0.26005808996985269044 0.26165911296797372820 0.26307634169148386150 0.26430932507087029348 0.26535780579602880058 0.26622170866563660274 0.26690112826318795891 0.26739631632215382639 0.26770766911056659287 0.26783571512336262765 0.26778110332296573004 0.26754459211829295651 0.26712703922238073551 0.26652939248121415572 0.26575268172255456234 0.26479801163451210932 0.26366655564990970628 0.26235955078448136568 0.26087829335493722960 0.25922413548712458509 
0.26024122881894845571 0.26184290724258468819 0.26326058703560756280 0.26449382772509816286 0.26554238365157961654 0.26640619193769315975 0.26708535980177350311 0.26758015159270692740 0.26789097588618321355 0.26801837293655572658 0.26796300272724149494 0.26772563380953245948 0.26730713306763498327 0.26670845649870733585 0.26593064105193742197 0.26497479753107217038 0.26384210453073547731 0.26253380334859705014 0.26105119379320562700 0.25939563079128885592 
0.26060772003450355383 0.26221070014780922808 0.26362927148326376070 0.26486301514233512311 0.26591170914749812093 0.26677531563178252805 0.26745396741350591086 0.26794795436071711103 0.26825770990490366286 0.26838379800943562570 0.26832690083991228569 0.26808780732496073629 0.26766740273991929122 0.26706665939404267140 0.26628662845541545279 0.26532843290710350637 0.26419326159336298243 0.26288236428596600813 0.26139704767799970542 0.25973867219601542988 
0.26115799244751669583 0.26276290183088474306 0.26418278360730301779 0.26541725221348011488 0.26646612216429538256 0.26732939402843286514 0.26800723985975061225 0.26849998853175183200 0.26880811136327847910 0.26893220835637066113 0.26887299529801100828 0.26863129191047890876 0.26820801117303888494 0.26760414988212916088 0.26682078046857810039 0.26585904404856397498 0.26472014464964721547 0.26340534452390468312 0.26191596043681197870 0.26025336080324545929 
0.26189269383741864416 0.26350013112090997502 0.26492170890158356356 0.26615708793998693604 0.26720613326777054031 0.26806889845790315974 0.26874560946531161898 0.26923664854326123663 0.26954253866008770490 0.26966392875475719837 0.26960158008528223306 0.26935635384590506103 0.26892920015962867852 0.26832114849285698677 0.26753329948820397943 0.26656681816892680015 0.26542292843275699932 0.26410290872319347466 0.26260808874209823349 0.26093984704884232162 
0.26281269649047872550 0.26442321991375294932 0.26584683293813460292 0.26708325737711313685 0.26813242450889662738 0.26899445707009744799 0.26966965100033146729 0.27015845751589406820 0.27046146597905390552 0.27057938791728824990 0.27051304244245522046 0.27026334322822997969 0.26983128712671344829 0.26921794444146590619 0.26842445082245375287 0.26745200070618246890 0.26630184218926089557 0.26497527319401409374 0.26347363875954482593 0.26179832927095664230 
0.26391910481062552662 0.26553321910548877138 0.26695914556008865093 0.26819668412143404801 0.26924585032060499579 0.27010685431325826000 0.27078007995002312258 0.27126606454092905274 0.27156547982294593213 0.27167911449288700831 0.27160785853902091880 0.27135268949784563386 0.27091466067752889568 0.27029489132383927030 0.26949455865396310106 0.26851489164408837151 0.26735716642409035337 0.26602270310405706777 0.26451286383111022316 0.26282905185097432676 
0.26521326515572901661 0.26683140613748762560 0.26825984607529679282 0.26949848322792940847 0.27054743833883121429 0.27140702991230741814 0.27207774994557354376 0.27256024087485303253 0.27285527427891370644 0.27296373169229298794 0.27288658772289586807 0.27262489554660246371 0.27217977476171684170 0.27155240152239917828 0.27074400082547084301 0.26975584079211784028 0.26858922875895446802 0.26724550896701354530 0.26572606160986461665 0.26403230297299368212 
0.26669677811547226609 0.26831929421343619913 0.26975034937568148630 0.27098996437615574528 0.27203838989448320129 0.27289607705156671003 0.27356364904511060177 0.27404187473399577168 0.27433164472556276214 0.27443395027447547996 0.27434986511366754591 0.27408053020395178878 0.27362714130033644055 0.27299093917856953606 0.27217320233340325242 0.27117524193995701243 0.26999839885259585559 0.26864404239517836182 0.26711357066834101603 0.26540841206284265796 
0.26837151348467352951 0.26999864322510314096 0.27143229283783709693 0.27267263500652849650 0.27372007981137902455 0.27457523935436545237 0.27523889444930604853 0.27571196429045718990 0.27599547961486653458 0.27609055956637917895 0.27599839225334682480 0.27572021885520103801 0.27525732105710742914 0.27461101155814016117 0.27378262738961606226 0.27277352578171137898 0.27158508231629396867 0.27021869109276291931 0.26867576660547842771 0.26695774698395940971 
0.27023962820943342455 0.27187147236446590481 0.27330754374403543050 0.27454820300074211925 0.27559405499013867047 0.27644590610521008189 0.27710472510729117213 0.27757160836366018275 0.27784774987706717386 0.27793441612282793196 0.27783292547813964735 0.27754463190639855341 0.27707091251475196581 0.27641315860726761722 0.27557276988520945649 0.27455115148097869460 0.27334971353810555428 0.27196987305410091906 0.27041305767685058781 0.26868071108369923072 
0.27230358757518396962 0.27394007427929195631 0.27537820677309643447 0.27661857826226615709 0.27766203104322356721 0.27850960496904497710 0.27916249151098809778 0.27962199417982541716 0.27988949540691454576 0.27996642956972578320 0.27985426162998511268 0.27955447077750161800 0.27906853848823476305 0.27839794047096944052 0.27754414206297572942 0.27650859671888816660 0.27529274730104874580 0.27389802990868444832 0.27232587996412360720 0.27057774019654534658 
0.27456618983191111161 0.27620703040442162735 0.27764663080679236051 0.27888587223200278498 0.27992588595144418662 0.28076799121675810600 0.28141364178779104677 0.28186438143773934195 0.28212180800103986433 0.28218754511917509831 0.28206322069457390178 0.28175045108538765426 0.28125083018971624993 0.28056592272539920829 0.27969726117683552102 0.27864634603054933004 0.27741464903851686952 0.27600361931546418814 0.27441469207441387956 0.27264929971379819884 
0.27703059424867632066 0.27867522669969085891 0.28011541381764831771 0.28135239390750838018 0.28238764931379217726 0.28322283215875199147 0.28385970298567841930 0.28430008178230065097 0.28454581004033002722 0.28459872221136062187 0.28446062494374779739 0.28413328267975884733 0.28361840845984370718 0.28291765906407534414 0.28203263388841809389 0.28096487718795687405 0.27971588350700532510 0.27828710624024161069 0.27667996930426913549 0.27489588180987784005 
0.27970035213758209780 0.28134786832801716994 0.28278740385660178225 0.28402064026659007423 0.28504948523746448386 0.28587598511877904128 0.28650225621386965491 0.28693043266545509296 0.28716262816661886070 0.28720090874218934252 0.28704727418929759652 0.28670364623005595295 0.28617186190582449834 0.28545367118263997863 0.28455073812480480289 0.28346464532585508023 0.28219690156130522452 0.28074895283422723891 0.27912219709254326716 0.27731800284945617996 
0.28257943946380004174 0.28422849061819410732 0.28566569301415201121 0.28689327806478515104 0.28791366625069703122 0.28872936686503031245 0.28934290408556606611 0.28975676449903164933 0.28997336121850114665 0.28999501040148029096 0.28982391684119696018 0.28946216614534298062 0.28891172175075829909 0.28817442563585488058 0.28725200210230567022 0.28614606442935303088 0.28485812457813380894 0.28338960644281918633 0.28174186338222018122 0.27991620084253882039 
0.28567228785251730372 0.28732096166680692884 0.28875359951702694872 0.28997311272770154300 0.29098253483550828857 0.29178491200507933323 0.29238322876433253672 0.29278036002660462467 0.29297904180687400766 0.29298185480403371450 0.29279121662866741671 0.29240937975936048820 0.29183843331601116988 0.29108030750771568540 0.29013678021920979999 0.28900948571111778618 0.28769992587905796055 0.28620948497669579380 0.28453944915097933999 0.28269103248420340835 
0.28898380737218865022 0.29062946867948935559 0.29205463065944781142 0.29326303849348550612 0.29425844835855508030 0.29504451755544591762 0.29562473894007940123 0.29600240503617986088 0.29618059117835621175 0.29616215037911303165 0.29594971511007867049 0.29554570294742033010 0.29495232424620992928 0.29417159085978672461 0.29320532555569966959 0.29205517231685029778 0.29072260825028412023 0.28920895843392668834 0.28751541576079769902 0.28564306866371258486 
0.29251938812092231901 0.29415847501951397636 0.29557241594778915772 0.29676596222823736770 0.29774370254978099748 0.29850997091806985573 0.29906880440435879009 0.29942392999967892830 0.29957876749125789129 0.29953644042398347436 0.29929979048511429207 0.29887139267403212139 0.29825356986162171458 0.29744840612952144765 0.29645775882695196701 0.29528326975029944856 0.29392637637130125672 0.29238832474792897376 0.29067018679457273800 0.28877288609670398456 
0.29628485628563355769 0.29791262732985507311 0.29931059588395719784 0.30048469192189397603 0.30144042869426174169 0.30218285916269327362 0.30271657775960736370 0.30304574306691878238 0.30317410836301317278 0.30310505334044846038 0.30284161373236251347 0.30238650740197248190 0.30174215639672363753 0.30091070496972516235 0.29989403387228708020 0.29869377148609427275 0.29731130273669259534 0.29574777739191526749 0.29400412057286001710 0.29208105051088811832 


==> test/10/zz2z2.txt <==
0.48184633737677945442 0.47485803145423099991 0.46802548278713679286 0.46134888329052720080 0.45482823473146571924 0.44846336156737864886 0.44225392464705398643 0.43619943541560907141 0.43029927029493308943 0.42455268495027170816 0.41895882819765495331 0.41351675535229120984 0.40822544086205159175 0.40308379011071737708 0.39809065031146378955 0.39324482044141451098 0.38854506019286005891 0.38399009793603761098 0.37957863770267236125 0.37530936520931729161 
0.48169097378421932287 0.47470227419877680797 0.46786953361665245543 0.46119293235297892375 0.45467245933649153011 0.44830792532361590785 0.44209897695817435004 0.43604511130484013837 0.43014569051891826668 0.42439995635822697073 0.41880704429040183090 0.41336599699716697343 0.40807577712314602181 0.40293527915863708300 0.39794334038225953609 0.39309875081991979551 0.38840026220112805477 0.38384659591258019073 0.37943644996266201463 0.37516850497974191248 
0.48138003486547498166 0.47439055794000467570 0.46755744512771757471 0.46088085316824423110 0.45436074493790512552 0.44799690343241910240 0.44178894655718758955 0.43573634232665864330 0.42983842411767292369 0.42409440567331641025 0.41850339560855875920 0.41306441122282960832 0.40777639147472838355 0.40263820901842550803 0.39764868123901730979 0.39280658025487680263 0.38811064187915200741 0.38355957355049391522 0.37915206125565387163 0.37488677547448628902 
0.48091309518365599196 0.47392247756804911640 0.46708883578596904762 0.46041229025437507838 0.45389276381446574948 0.44752999691096756463 0.44132356351149876206 0.43527288732693364404 0.42937725795179787491 0.42363584660880648780 0.41804772124768713182 0.41261186081086420607 0.40732716853451211847 0.40219248420132014399 0.39720659530050683728 0.39236824708141865292 0.38767615151010981211 0.38312899515459031274 0.37872544603497348970 0.37446415948057171219 
0.48028951161742849951 0.47329742136256647278 0.46646313019373464304 0.45978670824882095225 0.45326802315461484083 0.44690675688548731070 0.44070242325090602797 0.43465438551777957343 0.42876187375377811106 0.42302400156242414564 0.41743978196251912971 0.41200814223842796569 0.40672793765113618436 0.40159796395183600115 0.39661696868027129792 0.39178366126018082660 0.38709672192527772028 0.38255480952278403395 0.37815656824907811773 0.37390063337479423344 
0.47950841728403498232 0.47251456607105357666 0.46567955537758237705 0.45900338939255902471 0.45248586366968490680 0.44612658422546103143 0.43992498708885857672 0.43388035773950073271 0.42799184998311118333 0.42225850392459252092 0.41667926280153694263 0.41125298852919162096 0.40597847587976787498 0.40085446527461626731 0.39587965420856119358 0.39105270735375596836 0.38637226540803654151 0.38183695276219042913 0.37744538406376015871 0.37319616975363023581 
0.47856871323917982153 0.47157287026003102959 0.46473713585298198625 0.45806143027414719660 0.45154545790610445266 0.44518872925781238781 0.43899058313956695887 0.43295020836825309773 0.42706666451457353517 0.42133890135129847820 0.41576577678984538711 0.41034607319703297890 0.40507851206412703871 0.39996176705829961096 0.39499447552560185137 0.39017524853824575581 0.38550267959092193726 0.38097535205418098236 0.37659184549014240728 0.37235074092893577502 
0.47746905778316656166 0.47047106587690851187 0.46363468750016684217 0.45695973794494360032 0.45044580842277293087 0.44409229176011760787 0.43789840784334305157 0.43186322807937144175 0.42598569835563182551 0.42026466017618208104 0.41469886980951309319 0.40928701540496736921 0.40402773212140741244 0.39891961536885300887 0.39396123229730056758 0.38915113168270387689 0.38448785236322396974 0.37996993037346882272 0.37559590491369326815 0.37136432327711532686 
0.47620785316092495432 0.46920764796426978060 0.46237081032583321472 0.45569702558268737613 0.44918574607992656222 0.44283622151654206123 0.43664752839431614229 0.43061859775025784769 0.42474824065239996651 0.41903517118828531585 0.41347802686705831254 0.40807538649191593683 0.40282578564768184437 0.39772772999840461106 0.39277970661204353320 0.38798019353204415971 0.38332766780580074251 0.37882061216277740368 0.37445752051404601612 0.37023690242263718186 
0.47478322940766198856 0.46778086249341255254 0.46094388025620830485 0.45427180798004596074 0.44776392879770315902 0.44141931983180782151 0.43523688646712094252 0.42921539387494439532 0.42335349531542565416 0.41764975705750168045 0.41210267997851873778 0.40671071804795655424 0.40147229397899997227 0.39638581236504083494 0.39144967062042551609 0.38666226802762876380 0.38202201316515793650 0.37752732995779419989 0.37317666255707687695 0.36896847922751491167 
0.47319302507074284536 0.46618869234551013614 0.45935204022554171344 0.45268239728358466989 0.44617884129903245816 0.43984024254586545633 0.43366530376741546648 0.42765259596697313693 0.42180058967685674087 0.41610768174777723605 0.41057221794155862593 0.40519251174239195867 0.39996685985532065555 0.39489355486233329584 0.38997089547698898793 0.38519719479288727637 0.38057078686940837287 0.37609003194616424937 0.37175332052895226909 0.36755907654632141712 
0.47143476454967292444 0.46442884159234354424 0.45759319101686396492 0.45092689962971871376 0.44442879656897638085 0.43809750528520613466 0.43193149008970233016 0.42592909654867594504 0.42008858567725226862 0.41440816231519150836 0.40888599829754618264 0.40352025112473161039 0.39830907883755806154 0.39325065175198320455 0.38834316163231008545 0.38358482879752325845 0.37897390757342364065 0.37450869042850204460 0.37018751106624592229 0.36600874669114930038 
0.46950563187350846661 0.46249871845732765108 0.45566498261985172169 0.44900321364944995040 0.44251194006194793928 0.43618949193627976069 0.43003405475751210751 0.42404371446077687713 0.41821649416828476920 0.41255038353818934693 0.40704336180870392958 0.40169341562143001667 0.39649855261819683117 0.39145681167573104231 0.38656627050274439128 0.38182505119147208683 0.37723132419826072015 0.37278331112817397752 0.36847928661637996406 0.36431757953257537519 
0.46740244094236049754 0.46039541774360637216 0.45356480735576498731 0.44690903228628192645 0.44042625809308549867 0.43411446764045252822 0.42797152254328912901 0.42199521236863402063 0.41618329299692019552 0.41053351586057679201 0.40504364977765006106 0.39971149693408775105 0.39453490433806859272 0.38951177182999946469 0.38464005751146479462 0.37991778126736019949 0.37534302689997345315 0.37091394326955334781 0.36662874473852441470 0.36248571114122724035 
0.46512160271642954967 0.45811570421897246375 0.45128979677331998444 0.44464185004682693636 0.43816959238366032237 0.43187059798915566899 0.42574235540655774868 0.41978231947355010290 0.41398794959018486717 0.40835673712954762005 0.40288622450723160506 0.39757401799920194518 0.39241779596999071256 0.38741531379473287400 0.38256440644575556709 0.37786298946653074093 0.37330905886471899002 0.36890069031154060220 0.36463603792693699557 0.36051333285042252985 
0.46265909076465577821 0.45565599964253361565 0.44883682547171566135 0.44219897874404517912 0.43573966340557351851 0.42945597652595252081 0.42334498162023587176 0.41740376052882377511 0.41162944876072199429 0.40601925856019710492 0.40057049312252629436 0.39528055458549760104 0.39014694774795904975 0.38516728093318536308 0.38033926501029319267 0.37566071128828765202 0.37112952878083177444 0.36674372118495340844 0.36250138380726021348 0.35840070059430756411 
0.46001040839608764443 0.45301237811479067030 0.44620252672696358864 0.43957757605206465579 0.43313410596863594071 0.42686866308884496846 0.42077783401960983101 0.41485829226078768661 0.40910682636368234100 0.40352035522799267753 0.39809593483717936602 0.39283075947230344793 0.38772215950316291089 0.38276759717975666897 0.37796466137394413298 0.37331106189549512209 0.36880462378536721380 0.36444328184018115468 0.36022507552284288579 0.35614814434926028719 
0.45717056403360417649 0.45018057769357833209 0.44338332726928425531 0.43677469276861324854 0.43035052132806100866 0.42410673584118091517 0.41803939910857018658 0.41214474813103380013 0.40641920920522678351 0.40085940115091134306 0.39546213152589521078 0.39022438896337402481 0.38514333361263192179 0.38021628690873393586 0.37544072141023104860 0.37081425113438121199 0.36633462262496069295 0.36199970686756144378 0.35780749209466983229 0.35375607748066106861 
0.45413406784661219939 0.44715604135663389318 0.44037551188798085278 0.43378734642504290786 0.42738655073381420779 0.42116835983924738596 0.41512827844245558939 0.40926209194955032178 0.40356586117527998292 0.39803590864453103348 0.39266880115211644231 0.38746133124266546321 0.38241049907525725970 0.37751349543231560446 0.37276768622386530216 0.36817059860683781780 0.36371990871253256916 0.35941343091043370661 0.35524910850761437509 0.35122500577468013239 
0.45089497401986039504 0.44393400799836418846 0.43717533250096213271 0.43061263030976365540 0.42423997534290547318 0.41805187433953810983 0.41204326287245496285 0.40620948004943191467 0.40054623490181157086 0.39504957109981603258 0.38971583319537322909 0.38454163577991423706 0.37952383601341632691 0.37465950952140530950 0.36994592944607634921 0.36538054835657213237 0.36096098270789833684 0.35668499955402677148 0.35255050525067388456 0.34855553591788113188 


==> test/10/zz2z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz2z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz30z0.txt <==
0.08862630094536019798 0.08900083395210095505 0.08928999355097044788 0.08949787027736064160 0.08962835804204516421 0.08968513220884506698 0.08967165444304707467 0.08959119031472050076 0.08944683221034180343 0.08924152378501641614 0.08897808417693182925 0.08865923124930541466 0.08828760364453253073 0.08786578165317497635 0.08739630691845161337 0.08688170083389355758 0.08632448109217794041 0.08572717505894940360 0.08509232719512911658 0.08442249517064047415 
0.08735740898497013074 0.08774835908481003199 0.08805686040780276447 0.08828631331043158836 0.08844006526707801075 0.08852136041950527112 0.08853331833325639444 0.08847893004831100527 0.08836106390318883286 0.08818247657339514656 0.08794582663452731042 0.08765368908596714304 0.08730856991026066105 0.08691292005842823909 0.08646914832839916465 0.08597963246761058942 0.08544672745351206133 0.08487276920796139879 0.08426007085988958256 0.08361090696077451423 
0.08617432171214399472 0.08657833299436620833 0.08690277568499889249 0.08715045728948488113 0.08732422929632990827 0.08742692586884172334 0.08746132842216225445 0.08743014764207837630 0.08733601678070732066 0.08718149197084808233 0.08696905670181503956 0.08670112854977518602 0.08638006685211468971 0.08600818034187804328 0.08558773386910606407 0.08512095325463767126 0.08461002704629830284 0.08405710345949461704 0.08346428007569328678 0.08283358300368827420 
0.08507346890983495669 0.08548787549551195575 0.08582545204834174379 0.08608851086617913539 0.08627946875991500397 0.08640078533736955668 0.08645492184447249595 0.08644431531713288319 0.08637136360671400503 0.08623841782747466989 0.08604777965210963497 0.08580170155920394115 0.08550238860654495177 0.08515200058786319415 0.08475265355150933544 0.08430641963553578422 0.08381532401754873685 0.08328133750802541035 0.08270636297970081208 0.08209221354153881101 
0.08405156641419753161 0.08447424802950485867 0.08482264614667694991 0.08509866536697485717 0.08530434953978131840 0.08544182487624885081 0.08551325830122516458 0.08552082817526668324 0.08546670450154114640 0.08535303608022698496 0.08518194251994472277 0.08495550942838590858 0.08467578542699819022 0.08434477985152062651 0.08396446011353241035 0.08353674771844742108 0.08306351188033543609 0.08254655957535754485 0.08198762079354565691 0.08138832779295226971 
0.08310563861244225914 0.08353490406163296966 0.08389221914188643714 0.08417915491526212213 0.08439743915598649227 0.08454890632661929417 0.08463545830891254507 0.08465903458116762204 0.08462159014395696788 0.08452507947194730364 0.08437144491905636257 0.08416260820739653037 0.08390046382154112137 0.08358687327768855868 0.08322365933265227222 0.08281259924438592879 0.08235541620998804158 0.08185376811952368992 0.08130923282617204262 0.08072328932433060766 
0.08223301446300490536 0.08266751046269839309 0.08303217144397359584 0.08332829599620079908 0.08355734584228327599 0.08372090296532935794 0.08382063402663794682 0.08385826169653429196 0.08383554202117177168 0.08375424674454894081 0.08361614947693690736 0.08342301466060285386 0.08317658837408108130 0.08287859010504014523 0.08253070469500227435 0.08213457371645602190 0.08169178559570700049 0.08120386386657714450 0.08067225306728816048 0.08009830202421899803 
0.08143131116842340644 0.08186995188218200437 0.08224066017510876792 0.08254451178328423011 0.08278274525161648245 0.08295672566577691476 0.08306791313577560620 0.08311783615715963303 0.08310806949964683055 0.08304021600813976667 0.08291589158353944444 0.08273671258399695194 0.08250428490914032964 0.08222019407338866659 0.08188599562586068581 0.08150320533072899498 0.08107328858980672459 0.08059764868378997693 0.08007761355218445676 0.07951442105032147101 
0.08069841306722130847 0.08114032572249746389 0.08151600559099528298 0.08182634571021084324 0.08207239771512146731 0.08225534131038625407 0.08237645669352793021 0.08243710029668196992 0.08243868381211627572 0.08238265620482380924 0.08227048826508399915 0.08210365918270523533 0.08188364460509452158 0.08161190565351364445 0.08128987840432262690 0.08091896339079274192 0.08050051474900089821 0.08003582872659156799 0.07952613140733813535 0.07897256568859258030 
0.08003244963509553722 0.08047693234959116260 0.08085669075616412627 0.08117246775144228155 0.08142515858827217845 0.08161578516711866238 0.08174547203126790451 0.08181542452392404075 0.08182690924731247928 0.08178123673395526483 0.08167974608926756308 0.08152379127664552416 0.08131472867501891855 0.08105390553124879049 0.08074264894712346319 0.08038225507911839207 0.07997397828881261383 0.07951902006623723373 0.07901851766198400573 0.07847353250937026681 
0.07943177449545550661 0.07987826328460755076 0.08026135733262779182 0.08058167595112186721 0.08083998371940633032 0.08103716873854828473 0.08117422174050102635 0.08125221652043387865 0.08127229191925422480 0.08123563539441722159 0.08114346808138539480 0.08099703115959036581 0.08079757328708703223 0.08054633884933920518 0.08024455677380397389 0.07989342968974463832 0.07949412326089386194 0.07904775558756067799 0.07855538666499042866 0.07801800799474929715 
0.07889494628754467609 0.07934298896075563101 0.07972879933861749813 0.08005289500101112066 0.08031593159968293538 0.08051868432716714763 0.08066202967175412075 0.08074692789805631987 0.08077440651485329193 0.08074554484307398805 0.08066145968226642871 0.08052329199324378961 0.08033219446439957001 0.08008931980521716287 0.07979580960900867215 0.07945278364516242253 0.07906132947745753148 0.07862249235812109049 0.07813726541566766437 0.07760658023492261748 
0.07842071169824736676 0.07886994693225284070 0.07925795606007543515 0.07958517311462223742 0.07985216335114728170 0.08005960729868312475 0.08020828472129198916 0.08029905888518422408 0.08033286139902866274 0.08031067778075913488 0.08023353381136248685 0.08010248266671887718 0.07991859277205037859 0.07968293629812112089 0.07939657821185092113 0.07906056580443886206 0.07867591864565291748 0.07824361895179848814 0.07776460240463653473 0.07723974951551919321 
0.07800799069448273448 0.07845813100993292988 0.07884790485480910882 0.07917767804625511219 0.07944794139160088475 0.07965929679512595563 0.07981244302954655645 0.07990816152235992453 0.07994730241531800008 0.07993077106957123534 0.07985951511570552053 0.07973451209021889530 0.07955675765896187690 0.07932725440336595157 0.07904700113583491838 0.07871698271508907607 0.07833816034891674662 0.07791146239878352087 0.07743777573556079319 0.07691793773483827923 
0.07765586386851298928 0.07810668155818721592 0.07849785430297295807 0.07882969282398843980 0.07910262737387510623 0.07931719546067338145 0.07947402907940850914 0.07957384175939088977 0.07961741567031219158 0.07960558896650216099 0.07953924349166946461 0.07941929291948919556 0.07924667137021226826 0.07902232252054586237 0.07874718921303376640 0.07842220357116573559 0.07804827763614151370 0.07762629455885802776 0.07715710040398490732 0.07664149664899723435 
0.07736356175963347848 0.07781487705132995869 0.07820713797490717878 0.07854061157285036066 0.07881567981923776056 0.07903282859428394092 0.07919263606802329214 0.07929576076548289221 0.07934292954003781262 0.07933492563445571077 0.07927257696498099526 0.07915674472585616794 0.07898831238185220760 0.07876817509557144936 0.07849722962458849373 0.07817636472039854456 0.07780645206562554483 0.07738833779652226630 0.07692283467252351847 0.07641071497106258215 
0.07713045600579088168 0.07758212691259203098 0.07797520897247553484 0.07830993567326799409 0.07858665173594160669 0.07880580302920138502 0.07896792583291785406 0.07907363569447968532 0.07912361608990048367 0.07911860706630192974 0.07905939400794276262 0.07894679663710224560 0.07878165833576897259 0.07856483585529935865 0.07829718946935017299 0.07797957362021434857 0.07761282810943975763 0.07719776988908211290 0.07673518551852431813 0.07622582436152473828 
0.07695605218815852744 0.07740796562077172094 0.07780163532913499103 0.07813727041180447419 0.07841518842205942585 0.07863580595366199966 0.07879962853996703986 0.07890724008961762237 0.07895929205878249313 0.07895649253290874803 0.07889959536338587986 0.07878938947884103761 0.07862668846882205076 0.07841232052050686741 0.07814711877729854650 0.07783191218166897463 0.07746751686283696869 0.07705472813184204017 0.07659431315096701387 0.07608700434967489989 
0.07683998425035029611 0.07729204805320132043 0.07768609631148819250 0.07802232222275545803 0.07830102558682949798 0.07852260382342028666 0.07868754228367064174 0.07879640406524111851 0.07884981952270314620 0.07884847564316478652 0.07879310543385106835 0.07868447744605386318 0.07852338554017136707 0.07831063898060745820 0.07804705293766810159 0.07773343946632602086 0.07737059902839714398 0.07695931262448221788 0.07650033460382685280 0.07599438622269520660 
0.07678201039652297888 0.07723414603019515545 0.07762837964086109765 0.07796489658089975072 0.07824398787908277975 0.07846604146951913217 0.07863153270605428846 0.07874101436497313311 0.07879510632362413114 0.07879448508319623901 0.07873987328279977160 0.07863202933135200745 0.07847173726520227655 0.07825979692408344124 0.07799701452644050570 0.07768419371756993264 0.07732212715994329910 0.07691158873386283457 0.07645332641716298672 0.07594805591379927279 


==> test/10/zz30z1.txt <==
-0.07854772640381220417 -0.07944800118303049774 -0.08037971820913548948 -0.08134332004662497839 -0.08233927850266133108 -0.08336809677634959836 -0.08443031200458984975 -0.08552649825630757874 -0.08665727003467017797 -0.08782328635364369807 -0.08902525545886691427 -0.09026394025931326615 -0.09154016451792844344 -0.09285481980198642682 -0.09420887309033952606 -0.09560337472489745247 -0.09703946598503061793 -0.09851838478867699922 -0.10004146659090444593 -0.10161013499011072037 
-0.07914929707576527640 -0.08005613712825493389 -0.08099457597959180966 -0.08196504985048456982 -0.08296802222102939162 -0.08400398562768050803 -0.08507346375915933456 -0.08617701387587556328 -0.08731522957557007192 -0.08848874392135859523 -0.08969823293373041517 -0.09094441941952960407 -0.09222807705879831897 -0.09355003457832269942 -0.09491117968182131992 -0.09631246213693120395 -0.09775489496875353068 -0.09923955197448199039 -0.10076755861530116432 -0.10234007162712313588 
-0.07971967943204107121 -0.08063267427463206849 -0.08157739873049221768 -0.08255428115469208572 -0.08356377490329103264 -0.08460635975418388799 -0.08568254352849141720 -0.08679286391246542054 -0.08793789047037596507 -0.08911822682249022354 -0.09033451293516653324 -0.09158742742627641598 -0.09287768971941241791 -0.09420606177068459319 -0.09557334892169179474 -0.09698039917225259599 -0.09842809977857036596 -0.09991736952519637838 -0.10144914426869516832 -0.10302435245799261565 
-0.08025873675454076039 -0.08117748180773989852 -0.08212806351305289299 -0.08311090113450046724 -0.08412643648325884849 -0.08517513495727262185 -0.08625748668815695630 -0.08737400777511865335 -0.08852524157097815816 -0.08971175996305967570 -0.09093416455816917543 -0.09219308763099716419 -0.09348919262189045454 -0.09482317386331151621 -0.09619575506200868376 -0.09760768585181700541 -0.09905973544807869513 -0.10055268207903789168 -0.10208729647629061210 -0.10366431738474765623 
-0.08076635506328230796 -0.08169045268873383059 -0.08264647237947890523 -0.08363482338699804175 -0.08465593493797121671 -0.08571025690349062809 -0.08679826049174502178 -0.08792043892887400902 -0.08907730807535840789 -0.09026940690060111794 -0.09149729770345316204 -0.09276156591765251369 -0.09406281927384088637 -0.09540168599866241661 -0.09677881161121448805 -0.09819485372492810227 -0.09965047408288960074 -0.10114632686658595051 -0.10268304217268167666 -0.10426120355231061065 
-0.08124244120550401516 -0.08217150150443422452 -0.08313254992913098051 -0.08412598509604167496 -0.08515222297813720975 -0.08621169722697363813 -0.08730485944645847984 -0.08843217937327409184 -0.08959414490098045747 -0.09079126186053315672 -0.09202405343738971621 -0.09329305906231866174 -0.09459883255715799411 -0.09594193924628276193 -0.09732295165925879121 -0.09874244335379120385 -0.10020098029196564116 -0.10169910913173471623 -0.10323734179553957502 -0.10481613582313134558 
-0.08168692082033203461 -0.08262056219436816895 -0.08358624073656911735 -0.08458434408990046782 -0.08561527465156225369 -0.08667944957980823484 -0.08777730069384115374 -0.08890927421678328224 -0.09007583029475620118 -0.09127744220316130752 -0.09251459512325403700 -0.09378778433707439521 -0.09509751264618947209 -0.09644428677005172090 -0.09782861242574676652 -0.09925098773901236404 -0.10071189459944700217 -0.10221178757284754557 -0.10375108005461054772 -0.10533012753601571354 
-0.08209973623246558105 -0.08303758571613718831 -0.08400750673287679660 -0.08500987587542879753 -0.08604508195840315787 -0.08711352574685590766 -0.08821561953231463193 -0.08935178650526157118 -0.09052245985809967421 -0.09172808153410175191 -0.09296910051539079844 -0.09424597051653553492 -0.09555914692047383363 -0.09690908276198793858 -0.09829622353466427320 -0.09972100057706451137 -0.10118382279396245793 -0.10268506650559820759 -0.10422506331403937063 -0.10580408605570967850 
-0.08248084432453743620 -0.08342253770483823438 -0.08439632460337209707 -0.08540257072053479559 -0.08644165155976567261 -0.08751395191689773090 -0.08861986518329989515 -0.08975979241384889062 -0.09093414109827911707 -0.09214332355975521360 -0.09338775488767177280 -0.09466785029320308464 -0.09598402175718237506 -0.09733667382276206537 -0.09872619837385772368 -0.10015296824061904746 -0.10161732949374012447 -0.10311959234154345622 -0.10466002064023895157 -0.10623882017991448379 
-0.08283021443274406204 -0.08377539617530617433 -0.08475268325523860335 -0.08576243084357254576 -0.08680500164322689505 -0.08788076517766940654 -0.08899009687013829939 -0.09013337686855488196 -0.09131098856141278697 -0.09252331671896815712 -0.09377074518233791123 -0.09505365401142282233 -0.09637241599229043332 -0.09772739239802026578 -0.09911892789738556420 -0.10054734451781369153 -0.10201293459883564729 -0.10351595272659661062 -0.10505660672545850953 -0.10663504790297144431 
-0.08314782630456128698 -0.08409614930840370040 -0.08507658139870351299 -0.08608946775528976414 -0.08713515899190002467 -0.08821401028041463144 -0.08932638025102911106 -0.09047262962881959247 -0.09165311955984890846 -0.09286820957236668894 -0.09411825511128900368 -0.09540360457785987403 -0.09672459580253650602 -0.09808155187964302801 -0.09947477629985045089 -0.10090454733441454882 -0.10237111165719205153 -0.10387467724054863516 -0.10541540563202715652 -0.10699340380988196786 
-0.08343366815134846404 -0.08438479335504374401 -0.08536802527588192857 -0.08638369978698297313 -0.08743215628866873868 -0.08851373670106009450 -0.08962878422474403195 -0.09077764183584560720 -0.09196065047679660709 -0.09317814689936061712 -0.09443046111259151276 -0.09571791338619128897 -0.09704081076035282749 -0.09839944301816504202 -0.09979407808795875967 -0.10122495686280201521 -0.10269228745496951360 -0.10419623894637861095 -0.10573693475221947191 -0.10731444578244743460 
-0.08368773482277938602 -0.08464133068454081366 -0.08562702656279741475 -0.08664514982809153054 -0.08769602967473200117 -0.08877999601041287880 -0.08989737811104138443 -0.09104850301302232218 -0.09223369361213128170 -0.09345326643568772906 -0.09470752905352521067 -0.09599677709396102487 -0.09732129083451850071 -0.09868133134470562229 -0.10007713617101729464 -0.10150891457386530814 -0.10297684235350533510 -0.10448105633777693413 -0.10602164864802453292 -0.10759866090858556664 
-0.08391002612459734500 -0.08486576799754276534 -0.08585360046267546952 -0.08687384328785376086 -0.08792681657175489829 -0.08901283955481803511 -0.09013222919598624927 -0.09128529849307101540 -0.09247235452301849623 -0.09369369617773364023 -0.09494961157186049272 -0.09624037510160915465 -0.09756624413905452819 -0.09892745535512155464 -0.10032422067753929418 -0.10175672290813637944 -0.10322511104740969556 -0.10472949540319938244 -0.10626994259351618677 -0.10784647058881315085 
-0.08410054529635901943 -0.08505811471835754423 -0.08604776400250808976 -0.08706980628889320062 -0.08812455376961583764 -0.08921231644111822512 -0.09033340062501478418 -0.09148810724025703556 -0.09267672980913808922 -0.09389955218036767637 -0.09515684595457403472 -0.09644886760156066996 -0.09777585526496879176 -0.09913802525918666286 -0.10053556827588200351 -0.10196864533373140027 -0.10343738352479764364 -0.10494187163409465779 -0.10648215573402780576 -0.10805823488061100379 
-0.08425929766169133750 -0.08521838157702030236 -0.08620953454010625572 -0.08723306409559504482 -0.08828927577669704041 -0.08937847181502421579 -0.09050094962269766841 -0.09165700003380429506 -0.09284690529290912098 -0.09407093678002501069 -0.09532935246450729982 -0.09662239408509071259 -0.09795028406007337540 -0.09931322214077427379 -0.10071138183307054570 -0.10214490662610944960 -0.10361390608395480706 -0.10511845187435388260 -0.10665857382788938856 -0.10823425613884007923 
-0.08438628946017605326 -0.08534657938792597487 -0.08633892848530169695 -0.08736363977668351599 -0.08842101342655302176 -0.08951134541958397084 -0.09063492601694723982 -0.09179203797935348019 -0.09298295454866900567 -0.09420793718231595948 -0.09546723303833946905 -0.09676107221422146354 -0.09808966474945977898 -0.09945319741076655284 -0.10085183028951640039 -0.10228569325368110088 -0.10375488231055815525 -0.10525945595147678802 -0.10679943156433582829 -0.10837478201291921021 
-0.08448152686725511618 -0.08544271802920584691 -0.08643596023649105509 -0.08746155309928436983 -0.08851979273324755981 -0.08961097041981135047 -0.09073537104615383986 -0.09189327131799350512 -0.09308493774009753141 -0.09431062436223033862 -0.09557057029231316725 -0.09686499698399575475 -0.09819410531277771026 -0.09955807246331589699 -0.10095704866054740212 -0.10239115378854042604 -0.10386047395311993891 -0.10536505805665923041 -0.10690491446505792639 -0.10848000785670910973 
-0.08454501520646762192 -0.08550680562515121375 -0.08650064133217230666 -0.08752681965071536230 -0.08858563398734151106 -0.08967737248026007302 -0.09080231642986319462 -0.09196073850636907188 -0.09315290073149733174 -0.09437905223419483514 -0.09563942678468725922 -0.09693424011667058082 -0.09826368705433952133 -0.09962793846917186724 -0.10102713810081687118 -0.10246139928681317899 -0.10393080165672194393 -0.10543538785698247651 -0.10697516038252755100 -0.10855007859896115274 
-0.08457675835679435983 -0.08553884793275909337 -0.08653297981633163716 -0.08755945018406334490 -0.08861855108514306301 -0.08971056908402434693 -0.09083578368666991865 -0.09199446554612226989 -0.09318687444532798569 -0.09441325705836443871 -0.09567384449557049531 -0.09696884964365978798 -0.09829846431873813517 -0.09966285625821508232 -0.10106216598673513352 -0.10249650360117344705 -0.10396594552997213967 -0.10547053133202106967 -0.10701026060910864834 -0.10858509011277737988 


==> test/10/zz30z2.txt <==
0.26037597091223518841 0.25635625813926837813 0.25245336102105947473 0.24866363158671414557 0.24498364773262151783 0.24141023729406574372 0.23794047574265997369 0.23457167157726033224 0.23130134691455764284 0.22812721711341266140 0.22504717128127682546 0.22205925446390614719 0.21916165178185084694 0.21635267451182310650 0.21363074798945663746 0.21099440116312981330 0.20844225761953563691 0.20597302791096777641 0.20358550303157296746 0.20127854890982560532 
0.26224643354458043731 0.25821686895178574961 0.25430135193468544896 0.25049691835750487190 0.24680068422595885513 0.24320989793473840601 0.23972196360702205387 0.23633444746323964414 0.23304507476261246413 0.22985172189275088206 0.22675240629854687135 0.22374527578746272738 0.22082859805699453504 0.21800075088290807312 0.21526021317099272578 0.21260555694144817052 0.21003544024192616346 0.20754860094776250712 0.20514385139121094070 0.20282007375670554894 
0.26399990317368421389 0.25996343218860840096 0.25603825940839142206 0.25222200568266084364 0.24851227287897048601 0.24490670661190719337 0.24140303328745021938 0.23799907990606405939 0.23469278277990174297 0.23148218939643153136 0.22836545623269713379 0.22534084433040332818 0.22240671377575621515 0.21956151779182178641 0.21680379687015788326 0.21413217318974409054 0.21154534545895842257 0.20904208424694528667 0.20662122782880268379 0.20428167854466269815 
0.26563981329849467583 0.26159869722057221830 0.25766624782761088364 0.25384057208577670561 0.25011969499535496864 0.24650162234647005066 0.24298438302480732109 0.23956605609366452003 0.23624478705449897253 0.23301879668037603355 0.22988638490540691528 0.22684593152569706986 0.22389589492380559954 0.22103480963846500185 0.21826128332807290255 0.21557399348841180253 0.21297168415721776102 0.21045316275225733893 0.20801729713239208719 0.20566301293356847868 
0.26716933410287524442 0.26312529556757485727 0.25918746259570318857 0.25535433983748007103 0.25162431267020246572 0.24799570475381016443 0.24446682037164418899 0.24103597438928753283 0.23770151266405351032 0.23446182536516663175 0.23131535518285722963 0.22826060194317196461 0.22529612475530452764 0.22242054251016013522 0.21963253331525708911 0.21693083327861270582 0.21431423492924325802 0.21178158547247455390 0.20933178501493954204 0.20696378484971930667 
0.26859134804685386166 0.26454568835114866676 0.26060396715014733093 0.25676501199823775767 0.25302751109416460329 0.24939006362692409113 0.24585121931867165435 0.24240950842778813401 0.23906346384726109844 0.23581163693337955922 0.23265260851768335137 0.22958499630882855946 0.22660745964407991160 0.22371870233161383901 0.22091747414418277939 0.21820257138153842380 0.21557283680866781705 0.21302715919345835416 0.21056447260517224818 0.20818375558916285550 
0.26990845181112077533 0.26586214264001867269 0.26191770565549965522 0.25807422991115924749 0.25433065608129418189 0.25068581934104983144 0.24713848484833009223 0.24368737615593183410 0.24033119736382321796 0.23706865000340726635 0.23389844564566827922 0.23081931513037898251 0.22783001518057235946 0.22492933302803222451 0.22211608954832182117 0.21938914129469053171 0.21674738173043131551 0.21418974188751876975 0.21171519062312812998 0.20932273460215980454 
0.27112297051783712520 0.26707672474230537141 0.26313048292067342526 0.25928354590960545067 0.25553506397880310086 0.25188407280765107155 0.24832952457766688248 0.24487031398378555913 0.24150529944869253418 0.23823332007075798122 0.23505320893120362769 0.23196380338644712049 0.22896395291979859676 0.22605252505162096166 0.22322840972638208212 0.22049052251847084394 0.21783780693084811575 0.21526923600305769568 0.21278381339766166969 0.21038057409575214307 
0.27223697671111207752 0.26819130289069192941 0.26424395537528327926 0.26039440682778591807 0.25664198111666181035 0.25298588333308463794 0.24942522667090080701 0.24595905575285151312 0.24258636637640351719 0.23930612189972824688 0.23611726662194085224 0.23301873656440727500 0.23000946806055383442 0.22708840453227102651 0.22425450178711447968 0.22150673212196270168 0.21884408747143260787 0.21626558179620233857 0.21377025286870837695 0.21135716358168668561 
0.27325231025144530728 0.26920755473406698943 0.26525962886198178881 0.26140814490959307648 0.25765257032697302941 0.25399225273712472406 0.25042644302000000023 0.24695431598031625242 0.24357498840434194110 0.24028753452981063687 0.23709099909242425941 0.23398440818868748714 0.23096677822573818961 0.22803712322979488580 0.22519446076784246924 0.22243781671083262541 0.21976622903671730325 0.21717875084161067378 0.21467445269928289719 0.21225242448396680617 
0.27417059726290310406 0.27012697693214882122 0.26617886042898381005 0.26232597362163129207 0.25856790254451267330 0.25490411426844095111 0.25133397669165830068 0.24785677674407180504 0.24447173673083702483 0.24117802872274796133 0.23797478702925828342 0.23486111887218039107 0.23183611342391702292 0.22889884939332799663 0.22604840134362760851 0.22328384491680788870 0.22060426112299316714 0.21800873983424004510 0.21549638260284589841 0.21306630490549899326 
0.27499326731760154185 0.27095089530264115929 0.26700286230017289402 0.26314898660343583048 0.25938895196100530960 0.25572232510046816190 0.25214857273412077943 0.24866707757347591978 0.24527715305218622532 0.24197805660108576142 0.23876900142968063290 0.23564916684685927040 0.23261770720442162541 0.22967375957597302438 0.22681645029653210721 0.22404490048977840355 0.22135823070420754255 0.21875556476951010798 0.21623603297236149157 0.21379877463789176417 
0.27572156857833024501 0.27168047466064149109 0.26773270686563099829 0.26387815853093371521 0.26011659359560473925 0.25644766143830555194 0.25287091157088076310 0.24938580776352547996 0.24599174130334622301 0.24268804319972858696 0.23947399524151902206 0.23634883988115476527 0.23331178897093735047 0.23036203140961042379 0.22749873977674905934 0.22472107604156585370 0.22202819643454865806 0.21941925556723154700 0.21689340987919825121 0.21444982048343380621 
0.27635658088391323872 0.27231672789596372830 0.26836933197077572633 0.26451434705906345934 0.26075160245217449129 0.25708081548626815493 0.25350160434757151862 0.25001350060639909723 0.24661596119794465531 0.24330837965296295278 0.24009009645551182555 0.23696040846530352919 0.23391857738856242088 0.23096383731478195567 0.22809540135928749183 0.22531246746518721058 0.22261422342518957795 0.21999985118566939279 0.21746853049376602129 0.21501944194434269297 
0.27689922688164536613 0.27286052406852484564 0.26891354606244499692 0.26505829528237034864 0.26129465366776172264 0.25762239370702144647 0.25404118972673866983 0.25055062911655456848 0.24715022322907032049 0.24383941775866624369 0.24061760246226157611 0.23748412013598502179 0.23443827480322665391 0.23147933910166754168 0.22860656088043174172 0.22581916903470591884 0.22311637861535313365 0.22049739525649059146 0.21796141896585385922 0.21550764732198199325 
0.27735028135585781950 0.27331259543404551327 0.26936603292810956667 0.26551063434021071608 0.26174632322948071517 0.25807291594731734952 0.25449013173580720126 0.25099760290401007534 0.24759488484311609202 0.24428146569037031965 0.24105677549888362976 0.23792019481314838347 0.23487106258669154801 0.23190868340822975990 0.22903233402606587576 0.22624126917785150614 0.22353472674502666839 0.22091193225908584141 0.21837210279117710843 0.21591445025814590131 
0.27771037890818550675 0.27367354338368943267 0.26972735587573698490 0.26587188592088178973 0.26210708896263318346 0.25843281511696003516 0.25484881836516254383 0.25135476592056271716 0.24795024754901351383 0.24463478466081525764 0.24140783902975426756 0.23826882103103333432 0.23521709732216139477 0.23225199791849446274 0.22937282263775024549 0.22657884690560758933 0.22386932692781602583 0.22124350424364924717 0.21870060968162299830 0.21623986674176315370 
0.27798002013289735412 0.27394384331679005884 0.26999796127026731707 0.26614246450494638552 0.26237733158321019378 0.25870243719272684180 0.25511756068732011071 0.25162239486406506872 0.24821655477156023828 0.24489958637412292952 0.24167097492828504279 0.23853015295906901394 0.23547650775242645604 0.23250938830583653405 0.22962811170083319290 0.22683196887901241334 0.22412022981698059843 0.22149214810607176229 0.21894696494990259494 0.21648391259740307202 
0.27815957640991845201 0.27412384848030607598 0.27017818138359550595 0.26632267924542651905 0.26255733567253408678 0.25888204138341730509 0.25529659232732576646 0.25180069807681709770 0.24839399029903952432 0.24507603113583159571 0.24184632135019409893 0.23870430812453113933 0.23564939242263913122 0.23268093585159213554 0.22979826698073310687 0.22700068709262818945 0.22428747535502263633 0.22165789341375508048 0.21911118941451251940 0.21664660146663489160 
0.27824929341407261818 0.27421379281092034264 0.27026823653838222272 0.26641273542063031998 0.26264729047808238471 0.25897180034108285840 0.25538606916174888539 0.25188981481683819785 0.24848267721194902680 0.24516422651996980231 0.24193397121212878442 0.23879136576622242427 0.23573581796200701599 0.23276669569715949248 0.22988333327787904836 0.22708503715574457349 0.22437109109672673246 0.22174076077941307084 0.21919329782775751059 0.21672794328934713581 


==> test/10/zz30z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz30z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz31z0.txt <==
0.05401654172214503252 0.05418220172263989859 0.05428655982897151455 0.05433340000343816339 0.05432634626684292728 0.05426884438337144234 0.05416416722378864651 0.05401543152285619154 0.05382561951839898856 0.05359760219261375247 0.05333416258452946396 0.05303801855736355736 0.05271184485266981745 0.05235829443391877558 0.05198001909298074347 0.05157968905869454723 0.05116001081825925084 0.05072374133695477239 0.05027369496567269530 0.04981273594743009653 
0.05316374579580655790 0.05334667309585549438 0.05347093448463537818 0.05353970515762846577 0.05355612572012607292 0.05352325866991041597 0.05344407065490573705 0.05332143005658319945 0.05315811330534443713 0.05295681593179778907 0.05272016599293020273 0.05245073848812362161 0.05215106991853428464 0.05182367238007953153 0.05147104657880673811 0.05109569292066163532 0.05070011930071235268 0.05028684328479784277 0.04985838487093915278 0.04941724377161527126 
0.05237274076896328984 0.05256981038034008041 0.05271079985608603802 0.05279836042231421389 0.05283519278612249653 0.05282399392123846016 0.05276742666934069320 0.05266810474322649455 0.05252858771459781306 0.05235138223630269455 0.05213894696726993627 0.05189369948366646251 0.05161802395326410553 0.05131427858905823758 0.05098480192150500745 0.05063191674443293794 0.05025793017913066096 0.04986512763058514180 0.04945575746167082953 0.04903200206051143428 
0.05164033241954627679 0.05184902780045551329 0.05200409413705445877 0.05210774388941981361 0.05216229108081120447 0.05217009755958029044 0.05213353735799205330 0.05205497453238423083 0.05193675057351757052 0.05178117833154519817 0.05159054015618037836 0.05136708852600819358 0.05111304782179747902 0.05083061610138438213 0.05052196577372213004 0.05018924195643441333 0.04983455704079216286 0.04945997959674116456 0.04906751528464763784 0.04865907705125364219 
0.05096358757275393919 0.05118187426488112618 0.05134880500225649097 0.05146622991749933568 0.05153613008812220342 0.05156056787827935362 0.05154165067066292932 0.05148150545480082579 0.05138226171554305388 0.05124604036018013536 0.05107494679989810216 0.05087106664238841280 0.05063646270653333892 0.05037317222095979985 0.05008320311556472421 0.04976852826679045716 0.04943107643086236402 0.04907271843093980596 0.04869524702892491508 0.04830034895151184143 
0.05033985302507433535 0.05056607668405862371 0.05074302168959109183 0.05087224069019889022 0.05095543147589890604 0.05099439319475197741 0.05099099199157942908 0.05094713490061317934 0.05086475047367370467 0.05074577459373418725 0.05059214004084346128 0.05040576853711387084 0.05018856414098758073 0.04994240696035674026 0.04966914620078657222 0.04937059156430025075 0.04904850198492698155 0.04870457066723082873 0.04834040544860035427 0.04795750373696551494 
0.04976675116554699768 0.04999955775668797620 0.05018496438185036240 0.05032427967780623429 0.05041896193052248371 0.05047058143325021395 0.05048078920028963024 0.05045129168239863293 0.05038383068480442595 0.05028016750023951709 0.05014207023262765017 0.04997130332423604243 0.04976961835994630351 0.04953874527869297356 0.04928038316292456672 0.04899618980469698515 0.04868776927731442022 0.04835665680445616621 0.04800430036128016525 0.04763203872676369938 
0.04924216472466152322 0.04948043879529583772 0.04967299840331617505 0.04982095170865323552 0.04992555513513463605 0.04998818140743675753 0.05001029169393022417 0.04999341194388725457 0.04993911308290582135 0.04984899448979180497 0.04972467006519161459 0.04956775616725636602 0.04937986069586865201 0.04916257263154430457 0.04891745136752180534 0.04864601521424876535 0.04834972851517752024 0.04802998691199937553 0.04768810046530046892 0.04732527460656194701 
0.04876421731604579229 0.04900703429651764170 0.04920563872746525763 0.04936097361835585506 0.04947412549392606745 0.04954629736743199064 0.04957878422410723351 0.04957295131631440227 0.04953021521313982073 0.04945202731083023912 0.04933985937109054698 0.04919519058372917586 0.04901949562472762006 0.04881423318409384288 0.04858083446136953615 0.04832069116959876454 0.04803514265714756148 0.04772546186306333288 0.04739283998136032544 0.04703836993741926376 
0.04833125320618987530 0.04857784234726363060 0.04878154859167136564 0.04894317854337883883 0.04906367585478165622 0.04914409834425789714 0.04918559651875231697 0.04918939388412330027 0.04915676914250880630 0.04908904016929877684 0.04898754952461115142 0.04885365117184223976 0.04868869803521876094 0.04849403001873402175 0.04827096212426375266 0.04802077234562911884 0.04774468908075062828 0.04744387790174608294 0.04711942765965823621 0.04677233608046653390 
0.04794181799740222794 0.04819153329467562585 0.04839953474857777715 0.04856651610870642288 0.04869330103756386308 0.04878082363606561778 0.04883010962252084391 0.04884225855891765472 0.04881842730347332043 0.04875981469924484113 0.04866764738621312536 0.04854316654380984308 0.04838761532557130790 0.04820222673135975827 0.04798821167132227145 0.04774674700790332987 0.04747896341847970825 0.04718593300351211356 0.04686865667506009969 0.04652805149669771850 
0.04759464098303908125 0.04784693808545881916 0.04805854099925760403 0.04823005010530523329 0.04836218855070174849 0.04845578553991990167 0.04851175977634784170 0.04853110342555321671 0.04851486681322201427 0.04846414393799413495 0.04838005877718665193 0.04826375229161278951 0.04811636999189688318 0.04793904990981150138 0.04773291082176225192 0.04749904059618224178 0.04723848458175283760 0.04695223401876250091 0.04664121454037226111 0.04630627493041852838 
0.04728861945548203799 0.04754303706486290304 0.04775764105768856571 0.04793295476255515775 0.04806961752001804450 0.04816837019656432933 0.04823004051739744613 0.04825552855372545330 0.04824579258586736419 0.04820183546232308103 0.04812469149292655096 0.04801541385355782843 0.04787506244059198252 0.04770469209422713297 0.04750534110973286123 0.04727801997331049222 0.04702370029358688558 0.04674330394941283995 0.04643769253724790852 0.04610765727275523834 
0.04702280500860663015 0.04727894966082224482 0.04749603140407860496 0.04767451036720878055 0.04781495657025094936 0.04791803720892189034 0.04798450354295221570 0.04801517768608379311 0.04801093951419890121 0.04797271383250420462 0.04790145787863858695 0.04779814918909998378 0.04766377382268609242 0.04749931491677211737 0.04730574154963151229 0.04708399789373995947 0.04683499266987137949 0.04655958894805412029 0.04625859438645128080 0.04593275204896342390 
0.04679639176499914011 0.04705392516574092437 0.04727302453059486348 0.04745409873195054196 0.04759766118485507513 0.04770431852592013633 0.04777475875940587202 0.04780973913345853976 0.04781007395234024987 0.04777662247485621461 0.04771027700002359456 0.04761195120151744814 0.04748256874428026519 0.04732305220054368322 0.04713431227828113190 0.04691723738214647471 0.04667268354410455955 0.04640146478648096706 0.04610434401153970518 0.04578202454548453704 
0.04660870641348247023 0.04686733470654746297 0.04708804282060947977 0.04727119884514335846 0.04741727091129870064 0.04752681695049770783 0.04760047383529263099 0.04763894613600419548 0.04764299468684739941 0.04761342511455682325 0.04755107644508218406 0.04745680987266593515 0.04733149775237381618 0.04717601286284124618 0.04699121798080283657 0.04677795581246020629 0.04653703933791942388 0.04626924264222553179 0.04597529232774207747 0.04565585962491276045 
0.04645919993231603651 0.04671866442635699834 0.04694061320015224803 0.04712538291671468371 0.04727340666469868197 0.04738520452947934253 0.04746137349526273475 0.04750257688841830889 0.04750953354448834987 0.04748300685144146022 0.04742379379308234860 0.04733271409169027139 0.04721059952970788065 0.04705828351764465567 0.04687659096962871336 0.04666632854897211080 0.04642827535288726604 0.04616317411675975591 0.04587172303229034021 0.04555456828805099639 
0.04634744088058014716 0.04660750986641225280 0.04683036263692784418 0.04701631295686445333 0.04716576830130202180 0.04727922100745821782 0.04735723872786062189 0.04740045437791805261 0.04740955575124621013 0.04738527495363831915 0.04732837778411549956 0.04723965317130490033 0.04711990275712278631 0.04696993070840084494 0.04679053383109529202 0.04658249206091227140 0.04634655940789775969 0.04608345543963581620 0.04579385739660857269 0.04547839304209762290 
0.04627311015572949798 0.04653357152178400069 0.04675701452428241561 0.04694373797251324282 0.04709413257618668552 0.04720867247119094751 0.04728790603080341992 0.04733244614414703483 0.04734296012894018135 0.04732015942775013445 0.04726478921843644404 0.04717761805229105099 0.04705942761907754707 0.04691100272774057639 0.04673312158543928285 0.04652654645568388841 0.04629201477815568511 0.04603023083727732917 0.04574185807241053225 0.04542751212807553951 
0.04623599713444685039 0.04649665154071181555 0.04672038596590458864 0.04690749183271945844 0.04705835155974056466 0.04717343027031555003 0.04725326678001514485 0.04729846403892648543 0.04730967919261737376 0.04728761340998553775 0.04723300160958910504 0.04714660220034536109 0.04702918693915584397 0.04688153099804463070 0.04670440332723742316 0.04649855739822833511 0.04626472241176374928 0.04600359505890724149 0.04571583192768065296 0.04540204265172423370 


==> test/10/zz31z1.txt <==
-0.10309389090496705321 -0.10427550155269064980 -0.10549838014945302211 -0.10676310756115751921 -0.10807030303470477328 -0.10942062701892006638 -0.11081478450598489238 -0.11225352896136391034 -0.11373766692046430316 -0.11526806333911650271 -0.11684564778972146570 -0.11847142159030668584 -0.12014646592973850237 -0.12187195099006394028 -0.12364914593102675766 -0.12547942932638342373 -0.12736429910530747134 -0.12930538003509262079 -0.13130442490051541515 -0.13336330217447284197 
-0.10388345241190513613 -0.10507367998079740479 -0.10630538097317662749 -0.10757912792872291463 -0.10889552916506251012 -0.11025523113629163985 -0.11165892118385710441 -0.11310733071204664979 -0.11460123881789516243 -0.11614147639674206325 -0.11772893072547954696 -0.11936455048809035961 -0.12104935113962989046 -0.12278442038400499969 -0.12457092333234635884 -0.12641010655467740942 -0.12830329964644351937 -0.13025191196646143665 -0.13225742068253584782 -0.13432134401055137451 
-0.10463207925451684099 -0.10583038498541706696 -0.10707033583373314067 -0.10835249401549501558 -0.10967745456053068498 -0.11104584717732703114 -0.11245833838110520786 -0.11391563388507054688 -0.11541848124232760575 -0.11696767270447699927 -0.11856404822736413274 -0.12020849849694524580 -0.12190196775668561691 -0.12364545607397971205 -0.12544002045967606040 -0.12728677391353648840 -0.12918688095932784332 -0.13114154750177378639 -0.13315200185261527599 -0.13521946260106740278 
-0.10533959199029742371 -0.10654544487262088137 -0.10779308336084376940 -0.10908305773899326652 -0.11041594788423815532 -0.11179236463138073066 -0.11321295127816592696 -0.11467838520480266862 -0.11618937956186775606 -0.11774668495147415370 -0.11935109098255478055 -0.12100342751564095722 -0.12270456531618777196 -0.12445541569555226835 -0.12625692851884173784 -0.12811008768046455719 -0.13001590277555732933 -0.13197539522869053408 -0.13398957662508406696 -0.13605941656743320012 
-0.10600584102052049151 -0.10721871915392522379 -0.10847349499802767803 -0.10977070569539609801 -0.11111091460604788361 -0.11249471218579165654 -0.11392271689537504520 -0.11539557609410634742 -0.11691396684886656843 -0.11847859655699702341 -0.12009020323573975364 -0.12174955526687586405 -0.12345745029687248129 -0.12521471287320010135 -0.12702219023967409317 -0.12888074551392258993 -0.13079124723374641048 -0.13275455401234712016 -0.13477149285159714664 -0.13684282966235947199 
-0.10663070408218633389 -0.10785009572453181648 -0.10911147178194584295 -0.11041535543851561940 -0.11176229265876554131 -0.11315285261036286957 -0.11458762802343626375 -0.11606723542738121846 -0.11759231518249525783 -0.11916353119190757626 -0.12078157013653129104 -0.12244714001924988933 -0.12416096773122591024 -0.12592379526070157647 -0.12773637405273199907 -0.12959945690180516009 -0.13151378663315846373 -0.13348008073535469475 -0.13549901110659789971 -0.13757117826781140035 
-0.10721408357664792554 -0.10843948788006990691 -0.10970694096670811912 -0.11101695161795506472 -0.11237004798013570939 -0.11376677757345807218 -0.11520770716062578298 -0.11669342240948681055 -0.11822452726182568206 -0.11980164289160680213 -0.12142540609922797268 -0.12309646694236660303 -0.12481548534807951345 -0.12658312638564811481 -0.12840005380874724983 -0.13026692140740769865 -0.13218436166172756185 -0.13415297118931512887 -0.13617329257162835709 -0.13824579239097195549 
-0.10775590380507296673 -0.10898683125239155833 -0.11025985258686182844 -0.11157546208646088037 -0.11293417007036422872 -0.11433650254270798230 -0.11578300063612204096 -0.11727421978811437830 -0.11881072856371378832 -0.12039310701346600530 -0.12202194442640727778 -0.12369783630290916154 -0.12542138033307756451 -0.12719317112506420275 -0.12901379338920124229 -0.13088381325735098937 -0.13280376741702890064 -0.13477414978855015160 -0.13679539559962849982 -0.13886786294807010322 
-0.10825610817591710400 -0.10949208073756147575 -0.11077017604188670041 -0.11209087407066230246 -0.11345466767215234283 -0.11486206189088767060 -0.11631357305304002026 -0.11780972754313502604 -0.11935106019144917089 -0.12093811217213595866 -0.12257142829002580509 -0.12425155350978513147 -0.12597902855625733864 -0.12775438439233005594 -0.12957813536564247170 -0.13145077081576611588 -0.13337274496048695527 -0.13534446494822813256 -0.13736627709026527633 -0.13943845148608871587 
-0.10871465644293815123 -0.10995520748005042921 -0.11123789677246129215 -0.11256319048214913359 -0.11393156465669504462 -0.11534350429565032314 -0.11679950214201527403 -0.11830005713993649308 -0.11984567248681193830 -0.12143685319360277008 -0.12307410305177500509 -0.12475792088994833162 -0.12648879598983650552 -0.12826720252235629394 -0.13009359286527261146 -0.13196838967958390842 -0.13389197666092458872 -0.13586468795361009154 -0.13788679632711570155 -0.13995850037260076926 
-0.10913152202469809937 -0.11037619596724082549 -0.11166301308575889151 -0.11299242642877783960 -0.11436489617682836506 -0.11578088849300337271 -0.11724087407943434291 -0.11874532638778378946 -0.12029471942225918035 -0.12188952506368820605 -0.12353020983352318296 -0.12521723100839682319 -0.12695103199078433542 -0.12873203684198603058 -0.13056064389350763300 -0.13243721837637237315 -0.13436208405001720534 -0.13633551387817205436 -0.13835771989198689114 -0.14042884250042064753 
-0.10950668944860618426 -0.11075504127845574309 -0.11204553317455542838 -0.11337860597037512089 -0.11475470512883721719 -0.11617427942010034869 -0.11763777929493503260 -0.11914565490950525251 -0.12069835375075285699 -0.12229631780536759367 -0.12393998021023260037 -0.12562976131933170643 -0.12736606412291809343 -0.12914926896129605427 -0.13097972749039962781 -0.13285775588238077360 -0.13478362728459994391 -0.13675756361707372410 -0.13877972686223913334 -0.14085021008941259191 
-0.10984015195485910543 -0.11109174652342058975 -0.11238547236363193027 -0.11372175914932998453 -0.11510103894804514513 -0.11652374476362574451 -0.11799030877070013079 -0.11950116020454956689 -0.12105672286587952635 -0.12265741219679679452 -0.12430363188270796004 -0.12599576993577937811 -0.12773419422026041636 -0.12951924738988038199 -0.13135124122441377281 -0.13323045037815114955 -0.13515710558892810034 -0.13713138644328384808 -0.13915341385048307643 -0.14122324244246869940 
-0.11013190928849507511 -0.11138632049673552471 -0.11268285060722176005 -0.11402191931526774182 -0.11540394675038755101 -0.11682935191565738120 -0.11829855081969013753 -0.11981195427211337179 -0.12136996531141890088 -0.12297297623323194538 -0.12462136518802291452 -0.12631549232081745737 -0.12805569543246383968 -0.12984228515355117350 -0.13167553963922379312 -0.13355569881688184042 -0.13548295824967734879 -0.13745746271665057470 -0.13947929965394073593 -0.14154849264776728224 
-0.11038196570143223030 -0.11163877556780485434 -0.11293769025325198219 -0.11427912075413193538 -0.11566347682257992202 -0.11709116532892625828 -0.11856258832029001327 -0.12007814075279495125 -0.12163820787445073224 -0.12324316223668900505 -0.12489336031533426752 -0.12658913872700366943 -0.12833081003522625596 -0.13011865815263654045 -0.13195293336204852452 -0.13383384700047512572 -0.13576156587624887973 -0.13773620651970053252 -0.13975782940086206585 -0.14182643328075178468 
-0.11059032818093078587 -0.11184912581979961077 -0.11315001408384949000 -0.11449339662542803997 -0.11587967445687391566 -0.11730924425717782766 -0.11878249637974869213 -0.12029981254432563220 -0.12186156319690014116 -0.12346810452373917222 -0.12511977510962160598 -0.12681689223663672461 -0.12855974782880086327 -0.13034860405972018005 -0.13218368865585836125 -0.13406518994672125822 -0.13599325173514262288 -0.13796796808504066534 -0.13998937814905532129 -0.14205746118217735252 
-0.11075700491644197010 -0.11201738544661325736 -0.11331984363691846585 -0.11466477720685663844 -0.11605258012230984521 -0.11748364086316241683 -0.11895834039720121211 -0.12047704984785888305 -0.12204012784508495859 -0.12364791755174601995 -0.12530074336277627345 -0.12699890728112073202 -0.12874268498362040347 -0.13053232160158495523 -0.13236802725494348221 -0.13424997239540900629 -0.13617828303255946620 -0.13815303593626440670 -0.14017425392814114593 -0.14224190139190609483 
-0.11088200401323318467 -0.11214356741329303824 -0.11344719781035444983 -0.11479328844277021660 -0.11618222796234640992 -0.11761439867596082398 -0.11909017449803484257 -0.12060991860482386806 -0.12217398078383484572 -0.12378269447538359227 -0.12543637350861672197 -0.12713530854144947102 -0.12887976322297522991 -0.13066997010805592172 -0.13250612636692166157 -0.13438838934741179076 -0.13631687206342169016 -0.13829163869931629383 -0.14031270023533884417 -0.14238001031188030066 
-0.11096533245844952820 -0.11222768238297130272 -0.11353209174843602314 -0.11487895079152332656 -0.11626864460834465675 -0.11770155138029972375 -0.11917804031415332733 -0.12069846928956676213 -0.12226318221004708886 -0.12387250605733697573 -0.12552674765485768993 -0.12722619015308514467 -0.12897108925877509567 -0.13076166924074184017 -0.13259811875727531283 -0.13448058656389472176 -0.13640917717439929313 -0.13838394656224053958 -0.14040489800201771953 -0.14247197816108608803 
-0.11100699534325333961 -0.11226973791170659356 -0.11357453600889511058 -0.11492177836654250689 -0.11631184829920915291 -0.11774512192274033673 -0.11922196608871214740 -0.12074273602924281978 -0.12230777270944975799 -0.12391739988905954573 -0.12557192090039190346 -0.12727161515725848862 -0.12901673441829822342 -0.13080749883886108598 -0.13264409285754300005 -0.13452666097649260135 -0.13645530350804019326 -0.13843007237322868530 -0.14045096704940540633 -0.14251793077296986967 


==> test/10/zz31z2.txt <==
0.22862280372772811332 0.22509329982951475913 0.22166636577450335444 0.21833879846629900001 0.21510759313099947487 0.21196996445324445268 0.20892334455445021879 0.20596537016531998865 0.20309386558343586748 0.20030682478243161393 0.19760239429567927338 0.19497885757798888440 0.19243462107667305694 0.18996820201030831243 0.18757821774676791682 0.18526337663096961728 0.18302247010488778556 0.18085436597053636265 0.17875800266180019715 0.17673238440855942866 
0.23026516116100628762 0.22672700688440744488 0.22328899194256457417 0.21994851367967563349 0.21670303980807553712 0.21355015428407839173 0.21048757780120663785 0.20751317338227692755 0.20462494369392247862 0.20182102410087437994 0.19909967382303778161 0.19645926654501363884 0.19389828122070112970 0.19141529345808963591 0.18900896766226246704 0.18667804999729736837 0.18442136216357160605 0.18223779595406286447 0.18012630853855493562 0.17808591842045345954 
0.23180479303046253037 0.22826057460454377002 0.22481408143167169733 0.22146322450176331165 0.21820589813754862063 0.21504003507378696702 0.21196363898402104109 0.20897480186865871610 0.20607171170910273950 0.20325265410410561784 0.20051601035058383427 0.19786025355832675965 0.19528394380302796507 0.19278572293908652346 0.19036430944689475275 0.18801849353238600515 0.18574713259803846133 0.18354914714358874783 0.18142351711790344337 0.17936927872207394929 
0.23324471411566141676 0.22969641707163340749 0.22624353467781513349 0.22288440475815721187 0.21961729316656855571 0.21644044888950009220 0.21335214119243156583 0.21035068339923421177 0.20743444716972414543 0.20460187025586124010 0.20185145991686509470 0.19918179353468187798 0.19659151749399772502 0.19407934504833379563 0.19164405365384412638 0.18928448208731335489 0.18699952755260723647 0.18478814290435008338 0.18264933406739602972 0.18058215769769811465 
0.23458770799267797402 0.23103684488851317091 0.22757923544979802299 0.22421356668648148580 0.22093842088106832589 0.21775232612521286391 0.21465379349697083500 0.21164134336612230869 0.20871352331469841812 0.20586891983275004692 0.20310616552633317666 0.20042394316953746070 0.19782098758994753895 0.19529608610640711297 0.19284807803283468552 0.19047585361041616259 0.18817835262072679647 0.18595456285380879136 0.18380351854963247749 0.18172429889236674239 
0.23583630560202467619 0.23228401903994344568 0.22882299554638269035 0.22545220565690238246 0.22217049754601028710 0.21897664123331239683 0.21586936330411646279 0.21284737325358579763 0.20990938289019736573 0.20705412023410740829 0.20428033918618015985 0.20158682602718672183 0.19897240358984744080 0.19643593375451234850 0.19397631876067139567 0.19159250170078953590 0.18928346646607480119 0.18704823734052589135 0.18488587838495837423 0.18279549271236558705 
0.23699278695601463940 0.23343993012285327304 0.22997652203888674372 0.22660176284873551067 0.22331472241275771018 0.22011437795791027883 0.21699964523259665516 0.21396940345390669247 0.21102251475839792216 0.20815783902730208843 0.20537424495709330485 0.20267061816318185374 0.20004586698774287634 0.19749892656112316702 0.19502876155454920704 0.19263436796599586742 0.19031477420225695329 0.18806904165726137657 0.18589626493730951329 0.18379557184572836714 
0.23805919362532618200 0.23450639245656798582 0.23104139963757552856 0.22766360128639523408 0.22437225129837495841 0.22116650295297446416 0.21804543621445302004 0.21500808057104628390 0.21205343366218531997 0.20918047615960969066 0.20638818345170936719 0.20367553468070473399 0.20104151963681918258 0.19848514394768859703 0.19600543293040667558 0.19360143440638799550 0.19127222071969574024 0.18901689014895384222 0.18683456786128982419 0.18472440652302871134 
0.23903734540478685511 0.23548504644051693191 0.23201908276845206736 0.22863899136089485542 0.22534417854137253623 0.22213394634115968262 0.21900751610119467694 0.21596404895364046395 0.21300266315968732767 0.21012244849724179274 0.20732247800942954497 0.20460181747110842143 0.20195953293114049520 0.19939469666240539070 0.19690639181300070848 0.19449371600945361549 0.19215578412118422547 0.18989173035756834462 0.18770070983586709112 0.18558189973019031949 
0.23992885778166456179 0.23637736513226065282 0.23291089363482136987 0.22952910284735941748 0.22623152516506020437 0.22301758776909705317 0.21988663289552534685 0.21683793598263348401 0.21387072152568159522 0.21098417666024063544 0.20817746261765857074 0.20544972426315905034 0.20280009795422893060 0.20022771795779192860 0.19773172164973712439 0.19531125369724153251 0.19296546939801922926 0.19069353732426791437 0.18849464139441995947 0.18636798247365551906 
0.24073515857221272629 0.23718466267203966447 0.23371802379121323079 0.23033500122866112925 0.22703523150241183837 0.22381824667464275680 0.22068349172917631207 0.21763034055568689085 0.21465811030016476724 0.21176607400038044426 0.20895347153780524652 0.20621951900964038962 0.20356341666482477559 0.20098435556479640751 0.19848152313091402266 0.19605410773175618866 0.19370130244938313369 0.19142230814706415187 0.18921633594388970190 0.18708260918524449723 
0.24145750301048449216 0.23790810319247190918 0.23444153762933042651 0.23105764677366000259 0.22775615294128323529 0.22453667569788601788 0.22139874679085053133 0.21834182421077333314 0.21536530511891022188 0.21246853750331098909 0.20965083052354166471 0.20691146357277284684 0.20424969413063343016 0.20166476450565520850 0.19915590757736656435 0.19672235164948609354 0.19436332452069318699 0.19207805687071580203 0.18986578504883003249 0.18772575334051591622 
0.24209698704429502558 0.23854870945803308135 0.23508237675997639693 0.23169789529536541361 0.22839505779117535988 0.22517355638476743707 0.22203299552556643448 0.21897290437764588278 0.21599274846139199235 0.21309194037041179204 0.21026984948027757638 0.20752581062727595840 0.20485913177928111173 0.20226910074982434873 0.19975499102341043312 0.19731606676812862844 0.19495158711318760769 0.19266080976627594779 0.19044299404019865429 0.18829740335123559825 
0.24265455882480688188 0.23910737083538913250 0.23564136465717658298 0.23225649985664997832 0.22895262654328532581 0.22572949652444188051 0.22258677454900202553 0.21952404931285179890 0.21654084397860023925 0.21363662603666616624 0.21081081639988086263 0.20806279767677218762 0.20539192160939073739 0.20279751569095044728 0.20027888899832210767 0.19783533728643004634 0.19546614739765272306 0.19317060104100167162 0.19094797799445309416 0.18879755878032622451 
0.24313102848135217937 0.23958485040154034462 0.23611921117669099068 0.23273411293077295170 0.22942945200087397351 0.22620502862071295569 0.22306055683314870985 0.21999567434615888151 0.21700995210349088849 0.21410290339777138247 0.21127399240580743700 0.20852264207054119205 0.20584824129055925845 0.20325015140626442878 0.20072771199249742069 0.19828024598161717029 0.19590706414999126128 0.19360746900562492145 0.19138075811628627032 0.18922622691678980811 
0.24352707631236800156 0.23998179111272910369 0.23651651671727436099 0.23313128868887661449 0.22982603990872466082 0.22660060912438725889 0.22345474981672089343 0.22038813913514407328 0.21740038669143338379 0.21449104304512117691 0.21165960775503642188 0.20890553690902594064 0.20622825007604042580 0.20362713665105058869 0.20110156158378569846 0.19865087049754973081 0.19627439421507028583 0.19397145271522062138 0.19174135854827720205 0.18958341973878720110 
0.24384325952904592483 0.24029872101973354104 0.23683377589080084613 0.23344848519873415138 0.23014280982076087967 0.22691661815139044234 0.22376969417420361497 0.22070174568626346745 0.21771241248197742424 0.21480127433624346400 0.21196785866019102196 0.20921164773448580609 0.20653208545352610970 0.20392858353811219030 0.20140052719404499815 0.19894728020972565763 0.19656818949751939107 0.19426258909191035373 0.19202980362281493742 0.18986915128537779074 
0.24408001767757345202 0.24053605754635848379 0.23707138062746160867 0.23368606639449812645 0.23038009602419429189 0.22715335948621007134 0.22400566304243943461 0.22093673695372886834 0.21794624321396960376 0.21503378315768434392 0.21219890481499839585 0.20944110991519998555 0.20675986046546607211 0.20415458485382714793 0.20162468344455677927 0.19916953364978837171 0.19678849447337115608 0.19448091053208618750 0.19224611556569451420 0.19008343545130548802 
0.24423767684764080554 0.24069411086066522243 0.23722962267818883952 0.23384430372760264816 0.23053814839530797909 0.22731106072681631081 0.22416286155561510052 0.22109329587224282876 0.21810204026248797282 0.21518871026552607861 0.21235286752691856504 0.20959402664584964038 0.20691166163931132282 0.20430521196717338350 0.20177408808056646050 0.19931767647149975509 0.19693534421409095159 0.19462644299736897580 0.19239031265657149938 0.19022628421453341430 
0.24431645275372740334 0.24077308637047289963 0.23730869549702598986 0.23392337744241573083 0.23061713310261869325 0.22738987347013245310 0.22424142658096227199 0.22117154471713934560 0.21817991169821340791 0.21526615011501321062 0.21242982838130020085 0.20967046750196882687 0.20698754747875627857 0.20438051329498871378 0.20184878043903611844 0.19939173994155312553 0.19700876291412372510 0.19469920458672720920 0.19246240784868900997 0.19029770630276848786 


==> test/10/zz31z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz31z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz32z0.txt <==
0.00826407666245621529 0.00808880770140337976 0.00787076052873981850 0.00761323774092473576 0.00731939170445339467 0.00699220687565490617 0.00663450212613249813 0.00624894244417519874 0.00583805434478477762 0.00540424209882372098 0.00494980339475071304 0.00447694383993258588 0.00398779011714222708 0.00348440181486837659 0.00296878204472283145 0.00244288699781044063 0.00190863460239569667 0.00136791244245246160 0.00082258508859949398 0.00027450098362270423 
0.00774746334455621907 0.00758984432338739856 0.00739187752857340969 0.00715635133904792952 0.00688601396982429712 0.00658353446121352683 0.00625148558404740960 0.00589233964131046038 0.00550847146971524503 0.00510216519022260815 0.00467562268237854597 0.00423097263149971401 0.00377027952217928687 0.00329555226142581479 0.00280875229531944845 0.00231180118667032508 0.00180658767934912374 0.00129497430662646527 0.00077880361727967031 0.00025990410111442893 
0.00727395204295299986 0.00713122871901659613 0.00695055392311849304 0.00673427611686926511 0.00648477837458233050 0.00620443141532749272 0.00589556610753315478 0.00556045906730398293 0.00520132670254313829 0.00482032450997292583 0.00441954951304115561 0.00400104448150842562 0.00356680307864939766 0.00311877541333614901 0.00265887368845882247 0.00218897777420228425 0.00171094062170400901 0.00122659348742460588 0.00073775097277829326 0.00024621590466977040 
0.00684063172118314772 0.00671056458660749134 0.00654483332801469603 0.00634542083072830825 0.00611439199630827226 0.00585384671798096830 0.00556588836345373473 0.00525260381782918697 0.00491605176318040456 0.00455825663408480648 0.00418120637830472677 0.00378685270284343824 0.00337711289757373044 0.00295387262481056545 0.00251898927097740470 0.00207429559997598413 0.00162160354584002476 0.00116270804858965480 0.00069939088173912663 0.00023342444945612966 
0.00644480991230549777 0.00632556457821552027 0.00617279397160450192 0.00598818188172099437 0.00577352206194147767 0.00553067509683436136 0.00526153681047162800 0.00496801607737862132 0.00465201989826448999 0.00431544388488116527 0.00396016666324950847 0.00358804705398687316 0.00320092318399152692 0.00280061291735498371 0.00238891517066424589 0.00196761180888422238 0.00153846991309045155 0.00110324427935486126 0.00066368005613242926 0.00022151546087175098 
0.00608403101035503123 0.00597408984234458831 0.00583259609846680134 0.00566099066260968963 0.00546083927290228355 0.00523379479694336715 0.00498156770421979891 0.00470590378294918118 0.00440856786761777229 0.00409133234392585442 0.00375596933582526262 0.00340424566586301205 0.00303791986705052169 0.00265874068995359484 0.00226844668544036628 0.00186876655180620989 0.00146142001828269909 0.00104811909960690988 0.00063056960256397841 0.00021047279877019545 
0.00575607460033281549 0.00565416768234099695 0.00552250991730843591 0.00536234539734866712 0.00517504957011460931 0.00496209711381702043 0.00472503542651502451 0.00446546348258053394 0.00418501544533156095 0.00388534828737921098 0.00356813267026267426 0.00323504640658939246 0.00288776992839394862 0.00252798328996850334 0.00215736432933741167 0.00177758769461755202 0.00139032450862722505 0.00099724249822610031 0.00060000645574637850 0.00020027893041524799 
0.00545894447602534791 0.00536399636937814894 0.00524093049107727822 0.00509083143936194232 0.00491491649639047394 0.00471450866169508247 0.00449101340544275345 0.00424589927552637431 0.00398068214374872574 0.00369691268999675776 0.00339616665125682792 0.00308003736183793536 0.00275013014996737916 0.00240805821218905737 0.00205543964732322545 0.00169389538869936214 0.00132504782338254811 0.00095051992892388804 0.00057193479178018836 0.00019091539755966569 
0.00519085403510638563 0.00510194282806896403 0.00498638423826059437 0.00484513337263135953 0.00467927631439026600 0.00449000763113008208 0.00427861025803453077 0.00404643807033348846 0.00379490116414021427 0.00352545367760226944 0.00323958388292994474 0.00293880623953814060 0.00262465509744857486 0.00229867976149711892 0.00196244065906707107 0.00161750638947412537 0.00126545146727971569 0.00090785460230671604 0.00054629738489082001 0.00018236326560289179 
0.00495021096564943978 0.00486653666953073324 0.00475753026126476616 0.00462404149851263022 0.00446704775740915019 0.00428763529040045253 0.00408698192523179477 0.00386634158363282797 0.00362703076487637865 0.00337041697334215752 0.00309790896332254404 0.00281094861593611176 0.00251100423879166380 0.00219956507728377541 0.00187813683797381477 0.00154823804285035170 0.00121139705395547541 0.00086914962813244032 0.00052303687987348283 0.00017460354556397305 
0.00473560263786464326 0.00465646262313975604 0.00455315863875509815 0.00442645460274524415 0.00427723792633325113 0.00410650384783077787 0.00391534056885936999 0.00370491557408964955 0.00347646333839032092 0.00323127448756743794 0.00297068638108196345 0.00269607502209209511 0.00240884816449818970 0.00211043947087250546 0.00180230357269406264 0.00148591188999799015 0.00116274907755939383 0.00083430997639408709 0.00050209696090669823 0.00016761758234348965 
0.00454578282416434176 0.00447055254640854865 0.00437218706787062886 0.00425138034738000836 0.00410894549734784360 0.00394580160573003262 0.00376296092828526168 0.00356151680547608105 0.00334263252702781755 0.00310753125745531159 0.00285748705134577499 0.00259381692685211555 0.00231787392623649486 0.00203104106901399279 0.00173472609193194190 0.00143035686688815222 0.00111937738989002214 0.00080324423897781567 0.00048342340501573170 0.00016138740524677673 
0.00437965996509423819 0.00430777767045946534 0.00421365673893884986 0.00409793422155631769 0.00396136210994808315 0.00380479614945624430 0.00362918473307556264 0.00343555819250159324 0.00322501870678955837 0.00299873096388021286 0.00275791363999371240 0.00250383170773409852 0.00223778954458168271 0.00196112478701502722 0.00167520285913156058 0.00138141209573265536 0.00108115937613472509 0.00077586618461142050 0.00046696501493163640 0.00015589603887466286 
0.00423628699902832591 0.00416724143139622898 0.00407672799586899018 0.00396533768995833199 0.00383377257143192700 0.00368283614907129360 0.00351342366205915088 0.00332651252466516570 0.00312315314374860724 0.00290446025128226776 0.00267160483701476496 0.00242580671950888213 0.00216832775734111284 0.00190046567533287171 0.00162354846184661374 0.00133892928077618289 0.00104798183430480506 0.00075209610840150528 0.00045267443122473005 0.00015112777419490147 
0.00411485268267279113 0.00404817306022813451 0.00396067612318255075 0.00385291597097609396 0.00372555433674999882 0.00357935221333785785 0.00341516124142459028 0.00323391510035131316 0.00303662109225743843 0.00282435206048548297 0.00259823873727419406 0.00235946257594555004 0.00210924908994101785 0.00184886169512873456 0.00157959603214584150 0.00130277473122065676 0.00101974257190680590 0.00073186198346506545 0.00044050882737087726 0.00014706840087511455 
0.00401467429519980316 0.00394992200366096977 0.00386488746565699084 0.00376009573401349557 0.00363617659125411562 0.00349385712610554436 0.00333395398995003749 0.00315736554305805824 0.00296506406444435253 0.00275808816112803031 0.00253753547565097959 0.00230455575705810481 0.00206034433134867417 0.00180613598309520718 0.00154319924038736267 0.00127283104005379718 0.00099635173863669600 0.00071510042618107468 0.00043043049391859909 0.00014370540280979433 
0.00393519161341039127 0.00387195319355895058 0.00378885600177094814 0.00368640290816678708 0.00356519916814742677 0.00342594570988016432 0.00326943204921195966 0.00309652901748653153 0.00290818146133388095 0.00270540104393131395 0.00248925924714358746 0.00226088064528721542 0.00202143649530036685 0.00177213866551605799 0.00151423390625460676 0.00124899844997047242 0.00097773291640510700 0.00070175748870393790 0.00042240731931265024 0.00014102811925525822 
0.00387596205397679845 0.00381384315539348706 0.00373218043970105799 0.00363146072873528391 0.00351227146328863963 0.00337529449605572908 0.00322129947953110488 0.00305113701634222769 0.00286573171947332840 0.00266607530611975884 0.00245321982370484042 0.00222827108164679868 0.00199238233904952024 0.00174674827741404855 0.00149259926914453310 0.00123119593716837787 0.00096382398830932093 0.00069178929291692124 0.00041641317537280593 0.00013902787415384687 
0.00383665689385210467 0.00377527693433714080 0.00369456187290451502 0.00359498810378464659 0.00347713146021611484 0.00334166133152301228 0.00318933435651450091 0.00302098784887794552 0.00283753309409744180 0.00263994863736955127 0.00242927365990921627 0.00220660151854561387 0.00197307350183686687 0.00172987283594608159 0.00147821895574109965 0.00121936204124918580 0.00095457780674687695 0.00068516251928161967 0.00041242821510780549 0.00013769807614117023 
0.00381705849746301687 0.00375604581519845731 0.00367580201379521555 0.00357679835328267564 0.00345960494226816477 0.00332488501330570471 0.00317338876612593751 0.00300594692855760950 0.00282346417066894678 0.00262691248935178557 0.00241732466001685908 0.00219578783078957498 0.00196343731380625068 0.00172145060879231064 0.00147104167662459985 0.00121345546534038884 0.00094996267814738032 0.00068185476235487494 0.00041043908963562652 0.00013703429144419928 


==> test/10/zz32z1.txt <==
0.08037228697363875407 0.07600210138925045378 0.07167469401647297289 0.06738676225884705773 0.06313515374987743733 0.05891688403323502160 0.05472913423731652627 0.05056923937383293877 0.04643467292778255540 0.04232303062830285179 0.03823201478693513677 0.03415941979631257480 0.03010311897366225314 0.02606105273049545354 0.02203121795520038284 0.01801165845667216867 0.01400045630664632258 0.00999572392114897630 0.00599559672956136158 0.00199822628909758016 
0.08088890029153958383 0.07650106476726722948 0.07215357701664013024 0.06784364866072459255 0.06356853148450722357 0.05932555644767700115 0.05511215077940216645 0.05092584217669821750 0.04676425580285256678 0.04262510753690439136 0.03850619549930769242 0.03440539100474582224 0.03032062956862551992 0.02624990228393831587 0.02219124770460401824 0.01814274426781249325 0.01410250322969305338 0.01006866205697508170 0.00603937820088125410 0.00201282317160587660 
0.08136241159314358540 0.07695968037163876396 0.07259490062209572603 0.06826572388290386151 0.06396976707974975918 0.05970465949356357910 0.05546807025591694168 0.05125772275070516332 0.04707140057002510980 0.04290694821715450996 0.03876226866864548870 0.03463531915473744283 0.03052410601215571617 0.02642667913202824750 0.02234112631146487754 0.01826556768028072056 0.01419815028733831253 0.01013704287617704994 0.00608043084538269479 0.00202651136805055828 
0.08179573191491412709 0.07738034450404852882 0.07300062121720013453 0.06865457916904542379 0.06434015345802440722 0.06005524419091067684 0.05579774799999689949 0.05156557800018046755 0.04735667550938832404 0.04316901609304306386 0.03900061180338230959 0.03484951093340276501 0.03071379619323168220 0.02659158192055409084 0.02248101072894652733 0.01838024985450720933 0.01428748736320244010 0.01020092831501209947 0.00611879093642192246 0.00203930282326421960 
0.08219155372379237379 0.07776534451244110357 0.07337266057361088722 0.06901181811805326416 0.06468102339239170662 0.06037841581205775909 0.05610209955297945639 0.05185016574063147643 0.04762070737430465495 0.04341182884224710492 0.03922165151843790692 0.03504831658225970176 0.03088998590681419493 0.02674484162800995490 0.02261108482925990731 0.01848693364559914412 0.01437062099595214602 0.01026039208424698798 0.00615450176202867860 0.00205121181184861855 
0.08255233262574342146 0.07811681924831262447 0.07371285844674912990 0.06933900933716506676 0.06499370618143129885 0.06067529611194917571 0.05638206865923169747 0.05211227803506130601 0.04786415940495176990 0.04363594038320276619 0.03942584884586246285 0.03523211797038384996 0.03105298922375548942 0.02688671385541158837 0.02273155331448398209 0.01858577890267731555 0.01444767089076002750 0.01031551726399503217 0.00618761221559718105 0.00206225447395019237 
0.08288028903576623307 0.07843674140831674579 0.07402294462790801055 0.06963765460242653249 0.06527949588421941285 0.06094699379507592663 0.05663860093693683789 0.05235271833543030801 0.04808771182723830390 0.04384192443974971320 0.03961368551142534916 0.03540131722965771804 0.03120313916241228280 0.02701747125539687155 0.02284263567058710670 0.01867695775986611892 0.01451876640041561972 0.01036639386537592349 0.00621817536241483278 0.00207244834230515575 
0.08317741916007424796 0.07872691272128010120 0.07430452405413966177 0.06990916856041373695 0.06553962895794400445 0.06119458224719827311 0.05687262295800950967 0.05257228254248483279 0.04829204512882145223 0.04403036003713244745 0.03978565153043144703 0.03555632627440940413 0.03134077894083905219 0.02713739633317650488 0.02294456035260144036 0.01876065006578443023 0.01458404308566040031 0.01041311643467821187 0.00624624702638107085 0.00208181187516075531 
0.08344550960099372805 0.07898896626258976317 0.07455907030695686777 0.07015486662714480459 0.06577526913994467817 0.06141908327776368637 0.05708502610541812960 0.05277174374767808901 0.04847782610843027334 0.04420181904952722590 0.03994223429875858045 0.03569755739670942007 0.03146625399335804818 0.02724677478386859295 0.02303755934085774046 0.01883703906500979255 0.01464363944176332033 0.01045578176129545282 0.00627188443327048560 0.00209036400711754477 
0.08368615267045112494 0.07922437242112846667 0.07478792428395313052 0.07037595850126389385 0.06598749769692616174 0.06162145561849367847 0.05727665443822118480 0.05295184023437903703 0.04864569650769438869 0.04435685575378758849 0.04008390921836620796 0.03582541502031166836 0.03157990485201517261 0.02734588946808208867 0.02312186316195112903 0.01890630741163368267 0.01469769385508765645 0.01049448673546979696 0.00629514493828786138 0.00209812372715647731 
0.08390076099823633171 0.07943444646751980642 0.07499229590646309951 0.07057354539703160345 0.06617730752800234095 0.06180258706106366712 0.05744829579459390101 0.05311326624392249257 0.04879626393418072527 0.04449599823956254530 0.04021113180060702230 0.03594028861415588666 0.03168206092630880544 0.02743501507449351909 0.02319769642723100087 0.01896863356448614743 0.01474634183148382759 0.01052932638720821025 0.00631608485725468176 0.00210510969037697128 
0.08409058081193697409 0.07962035654425135556 0.07517326747734791315 0.07074861965239716277 0.06634559995698806334 0.06196328930316470640 0.05760067543516828037 0.05325666501253634860 0.04893009474554348148 0.04461974146967491450 0.04032433113034339378 0.03604254670939602972 0.03177303516457064686 0.02751441347635217444 0.02326527390799324607 0.01902418858759608727 0.01478971351915326846 0.01056039212462453469 0.00633475841314567589 0.00211133986747369167 
0.08425670367100732139 0.07978313142020068693 0.07533179780627992372 0.07090206577822111278 0.06649318334438809874 0.06210429475943874539 0.05773445163037822792 0.05338262362551105672 0.04904770856578195837 0.04472854176325021663 0.04042390454169563635 0.03613253192851421242 0.03185311954622559172 0.02758432975835126838 0.02332479714079374600 0.01907313335875166979 0.01482793153290861907 0.01058777017899096597 0.00635121680322979672 0.00211683123384581338 
0.08440007663707346786 0.07992366765926409156 0.07546872654934996816 0.07103466230981930751 0.06662077288290445265 0.06222625475982387216 0.05785021270139480143 0.05349166929334763648 0.04914957412882306476 0.04482281247584832262 0.04051021334467475726 0.03621055691673958493 0.03192258133346628779 0.02764498887003351627 0.02337645153807876505 0.01911561617370820948 0.01486110907473859981 0.01061154025520092033 0.00636550738693672253 0.00212159949852558198 
0.08452151095342913534 0.08004273603043236818 0.07558477842203654984 0.07114708402880171034 0.06672899111758656687 0.06232973869555750307 0.05794847512202954548 0.05358426671766165078 0.04923610618031438318 0.04490292066664524490 0.04058357944441545045 0.03627690106030304756 0.03198166000086650335 0.02769659285023775425 0.02342040396777961969 0.01915177072326379459 0.01488934833713665036 0.01063177438013738867 0.00637767299079059283 0.00212565887184537530 
0.08462168934090230632 0.08014098708699970985 0.07568056707956230533 0.07123990426576444490 0.06681836886308256673 0.06241523378278994449 0.05802968237350423358 0.05366081627495505185 0.04930766320812760700 0.04496918456600280944 0.04064428270603877985 0.03633180787919060295 0.03203056475945896542 0.02773931856227137074 0.02345680075953816487 0.01918171441443071445 0.01491273917040680276 0.01064853593742141197 0.00638775132424288915 0.00212902186991070124 
0.08470117202269190904 0.08021895589710194285 0.07575659854344854449 0.07131359709161130822 0.06688934628618940781 0.06248314519901542602 0.05809420431424244108 0.05372165280052670217 0.04936454581123819740 0.04502187168319964766 0.04069255893454628431 0.03637548299096159815 0.03206947259550735341 0.02777331587985060191 0.02348576609367099624 0.01920554700451409386 0.01493135799263843079 0.01066187887489857683 0.00639577449884885275 0.00213169915346524260 
0.08476040158212561071 0.08027706593526748313 0.07581327410551851054 0.07136853927104296058 0.06694227399104830944 0.06253379641283993151 0.05814233688392338867 0.05376704480167109057 0.04940699555309885360 0.04506119742101130643 0.04072859835798512546 0.03640809255460207561 0.03209852675175826897 0.02779870626795266295 0.02350740073078111045 0.01922334951731622180 0.01494526692073424624 0.01067184707068561875 0.00640176864278870893 0.00213369939856665729 
0.08479970674225036087 0.08031563215632388231 0.07585089267231510946 0.07140501189599363085 0.06697741399412085461 0.06256742957737275457 0.05817430200694007070 0.05379719396913545254 0.04943519417847479919 0.04508732408976157818 0.04075254452178077996 0.03642976211770328904 0.03211783558897095270 0.02781558170942066005 0.02352178104418456775 0.01923518341323543143 0.01495451310229670497 0.01067847384432092303 0.00640575360305371735 0.00213502919657933624 
0.08481930513863947252 0.08033486327546257577 0.07586965253142442800 0.07142320164649564040 0.06699494051206886236 0.06258420589559007818 0.05819024759732863150 0.05381223488945579420 0.04944926310190333324 0.04510036023777935776 0.04076449352167316881 0.03644057580545935482 0.03212747177700157886 0.02782400393657444293 0.02352895832330108988 0.01924108998914424856 0.01495912823089621049 0.01068178160124767101 0.00640774272852589859 0.00213569298127630957 


==> test/10/zz32z2.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz32z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz32z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz3z0.txt <==
0.04757442657541188780 0.04811560196188877786 0.04867480114639496924 0.04925219072824062183 0.04984793498509437759 0.05046219510946135106 0.05109512832344560718 0.05174688686938352933 0.05241761687518253082 0.05310745709501113465 0.05381653752843501559 0.05454497792423053382 0.05529288617895732755 0.05606035664490813947 0.05684746836719559160 0.05765428327531190583 0.05848084436025574595 0.05932717387390270408 0.06019327159225874857 0.06107911318806650419 
0.04755657105335321655 0.04809757816385950430 0.04865661074905550110 0.04923383605323253948 0.04982941911758114600 0.05044352201984408923 0.05107630299149194808 0.05172791540952245692 0.05239850666115290767 0.05308821688141586448 0.05379717756606332973 0.05452551006529926525 0.05527332396773330936 0.05604071538857150619 0.05682776518136675031 0.05763453709848439382 0.05846107593155262100 0.05930740566919358997 0.06017352771480700274 0.06105941921154502128 
0.04752085886254643621 0.04806152889114050086 0.04862022763273506770 0.04919712361805284040 0.04979238341215351527 0.05040617086084189791 0.05103864621315563899 0.05168996511606141486 0.05236027747849078540 0.05304972620343614831 0.05375844578910322913 0.05448656080316997830 0.05523418423810505518 0.05600141576027780482 0.05678833987121545412 0.05759502400570625652 0.05842151659827683058 0.05926784515651212920 0.06013401438623067197 0.06102000441902859923 
0.04746728782106485189 0.04800745090542093974 0.04856564727269140069 0.04914204737409020446 0.04973682005213819757 0.05035013179821432733 0.05098214588422729510 0.05163302136307678508 0.05230291193331259442 0.05299196466473467954 0.05370031858374341854 0.05442810312017237057 0.05517543642123916292 0.05594242354321931482 0.05672915453751099790 0.05753570245484843082 0.05836212129933637111 0.05920844397234752143 0.06007468025457499833 0.06096081488189721703 
0.04739585493441767633 0.04793533963678699161 0.04849286317851947414 0.04906859855347842775 0.04966271762409469465 0.05027539039564995343 0.05090678416246235960 0.05155706251870584289 0.05222638422694811378 0.05291490193844651524 0.05362276076096336719 0.05435009667253695026 0.05509703478345995276 0.05586368745384927975 0.05665015228076082654 0.05745650997683997285 0.05828282217187262526 0.05912912917896657322 0.05999544777782458982 0.06088176907772845092 
0.04730655672891887625 0.04784518952878979992 0.04840186725112113897 0.04897676603720926142 0.04957006149511215126 0.05018192799782847380 0.05081253785126639555 0.05146206032233614780 0.05213066051732752337 0.05281849810113987964 0.05352572584912651532 0.05425248802555199951 0.05499891858621434870 0.05576513920795697632 0.05655125715484300014 0.05735736299987811287 0.05818352823234756305 0.05902980279382165352 0.05989621260002832986 0.06078275711997543213 
0.04719938969480366037 0.04773699449833222058 0.04829265025996601346 0.04886653684912527912 0.04945883432131607110 0.05006972224928534637 0.05069937892243862876 0.05134798040204477387 0.05201569941888601473 0.05270270409965899239 0.05340915650885098148 0.05413521099433011435 0.05488101232788842460 0.05564669363692122117 0.05643237413077620279 0.05723815663548193627 0.05806412496381787441 0.05891034116394410630 0.05977684270849165094 0.06066363970584030124 
0.04707435083753176708 0.04761074850976935308 0.04816520244128536660 0.04873789677800981213 0.04932901669174148684 0.04993874775555826734 0.05056727518715796454 0.05121478294451822094 0.05188145265651285948 0.05256746236975906594 0.05327298509228830387 0.05399818711502899632 0.05474322609408791007 0.05550824888106330179 0.05629338909585861195 0.05709876444745558971 0.05792447382349786428 0.05877059418964521859 0.05963717736415383858 0.06052424676071357923 
0.04693143833485272087 0.04746644626192808580 0.04801951421739624609 0.04859083112988716452 0.04918058791208185232 0.04978897689404826465 0.05041619112611667869 0.05106242353235730669 0.05172786589288811548 0.05241270763057612886 0.05311713437551421335 0.05384132627940961535 0.05458545605237086901 0.05534968669738542929 0.05613416892413942982 0.05693903823498376593 0.05776441169307277440 0.05861038440698504437 0.05947702579776492637 0.06036437575226240998 
0.04677065229603583063 0.04730408398569396072 0.04785557703648431888 0.04842532561206069203 0.04901352693265043775 0.04962038078243626027 0.05024608889090310948 0.05089085416590631572 0.05155487975210619467 0.05223836788414325250 0.05294151849978277757 0.05366452757472448681 0.05440758513860052825 0.05517087293196821368 0.05595456166833000233 0.05675880787526732529 0.05758375030682452017 0.05842950594745725118 0.05929616566765843338 0.06018378964269611303 
0.04659199561813973794 0.04712366034832768391 0.04767338433078639054 0.04824136734922083308 0.04882781342402295333 0.04943293041214322919 0.05005692948915323875 0.05070002448825863817 0.05136243106548715742 0.05204436565410794358 0.05274604416474919927 0.05346768038110508159 0.05420948399533857126 0.05497165822355690873 0.05575439694194506135 0.05655788129093095723 0.05738227571150071593 0.05822772340836100680 0.05909434128271544989 0.05998221444506087602 
0.04639547493227463848 0.04692517745869068113 0.04747293258911272629 0.04803894603001336583 0.04862342900207726470 0.04922659795296047830 0.04984867416530794348 0.05048988323248787546 0.05115045436747593655 0.05183061950205215124 0.05253061212400097352 0.05325066578960803432 0.05399101223809188443 0.05475187902497588577 0.05553348658496241874 0.05633604463501076104 0.05715974783988637259 0.05800477069177058936 0.05887126160978146255 0.05975933635084341999 
0.04618110163048549238 0.04670864196504768279 0.04725422253696048847 0.04781805517964263230 0.04840035860131227524 0.04900135823231340643 0.04962128598663022999 0.05026037990890908080 0.05091888366987654818 0.05159704586262366804 0.05229511903959455088 0.05301335841523417691 0.05375202014244505333 0.05451135905329224096 0.05529162573791791824 0.05609306282426325396 0.05691590032126342402 0.05776034990905343919 0.05862659811379634239 0.05951479840598047216 
0.04594889296116182881 0.04647406623405404835 0.04701726041403885697 0.04757869355028443437 0.04815859199121575590 0.04875719038835057972 0.04937473163999045456 0.05001146674664160713 0.05066765454049745876 0.05134356123897134555 0.05203945975651940586 0.05275562868928912463 0.05349235086316194571 0.05424991130782998855 0.05502859448915381479 0.05582868060286096806 0.05665044071185060259 0.05749413050938341485 0.05835998253036991934 0.05924819673865497349 
0.04569887317782262565 0.04622146959596779014 0.04676205933485650529 0.04732086661624047147 0.04789812542491576203 0.04849407968988274364 0.04910898343833936669 0.04974310089716938582 0.05039670650650037581 0.05107008479624480790 0.05176353005822257464 0.05247734572224086597 0.05321184331308364407 0.05396734082571193192 0.05474416030800643290 0.05554262438617622172 0.05636305141389447854 0.05720574888625964971 0.05807100475964487030 0.05895907640016005702 
0.04543107472282451043 0.04595087963713794660 0.04648864071317888869 0.04704458815490513562 0.04761896340232412567 0.04821201950792531471 0.04882402152631486192 0.04945524689719622141 0.05010598579208989239 0.05077654138128494254 0.05146722995788514249 0.05217838082836813440 0.05291033584121982575 0.05366344837392761358 0.05443808153098370073 0.05523460521994295186 0.05605339167129155115 0.05689480886211591842 0.05775921122178983430 0.05864692699782606683 
0.04514553942415909515 0.04566233351658057632 0.04619703572581599499 0.04674988188787705667 0.04732112052155029031 0.04791101341317959006 0.04851983626179851017 0.04914787937321080102 0.04979544838337800206 0.05046286497891995515 0.05115046756366500857 0.05185861179212666178 0.05258767084950000115 0.05333803529779505143 0.05411011222205776988 0.05490432329132038242 0.05572110118921291128 0.05656088366912269405 0.05742410426757250247 0.05831117852857466144 
0.04484231968025486487 0.04535587927920928936 0.04588728678562754848 0.04643678314923675721 0.04700462338282036800 0.04759107736144420342 0.04819643073448866971 0.04882098595047041495 0.04946506338929136659 0.05012900258735177028 0.05081316352572827488 0.05151792792697353768 0.05224370046685839625 0.05299090974569474477 0.05376000876813191026 0.05455147453406786889 0.05536580612511698973 0.05620352035758945791 0.05706514365080275070 0.05795119825727770152 
0.04452147960485164369 0.04503157713437412613 0.04555944898824805522 0.04610534054062206955 0.04666951249905027660 0.04725224191528819284 0.04785382336424150174 0.04847457030489080859 0.04911481663596528602 0.04977491845546751920 0.05045525602492278300 0.05115623592318080393 0.05187829334526533609 0.05262189444999361421 0.05338753857070727138 0.05417575995170215153 0.05498712841959769310 0.05582224798531533472 0.05668175172077141721 0.05756629028991647190 
0.04418309610188013437 0.04468950066518745379 0.04521359149236848368 0.04575561752595323078 0.04631584415747044825 0.04689455443641670634 0.04749205050229836356 0.04810865526888603166 0.04874471439421135949 0.04940059857363021667 0.05007670619531448541 0.05077346639556157282 0.05149134254102857855 0.05223083613830702132 0.05299249111300134707 0.05377689828243580050 0.05458469961625624783 0.05541659144330281922 0.05627332495705109072 0.05715570093159980103 


==> test/10/zz3z1.txt <==
0.22951207670758372315 0.23092161847829642540 0.23216834801633232099 0.23325192032249394969 0.23417216947648980541 0.23492909746623555356 0.23552286233695074458 0.23595376599590878186 0.23622224197936123047 0.23632884344995333525 0.23627423164955657642 0.23605916498708809370 0.23568448889613638486 0.23515112655497807936 0.23446007052315481767 0.23361237531497458519 0.23260915090153486129 0.23145155710933143500 0.23014079886526159213 0.22867812222485739415 
0.22967435472413477715 0.23108443071097325983 0.23233150524820658789 0.23341524347465975042 0.23433549064073985746 0.23509226058526608294 0.23568572354870800933 0.23611619367141425951 0.23638411649222154653 0.23649005672094228214 0.23643468651162827254 0.23621877441557134758 0.23584317514634314805 0.23530882024564292454 0.23461670969951170518 0.23376790452023382683 0.23276352028029859142 0.23160472156119765730 0.23029271726159597500 0.22882875669647698147 
0.22999910872673209883 0.23141024439325533213 0.23265799879086110358 0.23374205768719860665 0.23466228902654348576 0.23541873068538077263 0.23601157760120108908 0.23644116864881881135 0.23670797359716844177 0.23681258042996622404 0.23675568326044302281 0.23653807101722598705 0.23616061702802174094 0.23562426958173884883 0.23493004350901500188 0.23407901278615042551 0.23307230413822821458 0.23191109159356509961 0.23059659192344764134 0.22913006088824566797 
0.23048673637384833879 0.23189943934445486629 0.23314818783478380437 0.23423269945672994807 0.23515287709285484508 0.23590879552851254375 0.23650068752189673527 0.23692892972549134400 0.23719402881766699087 0.23729660814131081636 0.23723739508295135781 0.23701720936486794789 0.23663695236677917411 0.23609759754427628309 0.23540018196865908351 0.23454579897712488079 0.23353559189289874176 0.23237074875138724606 0.23105249795038398930 0.22958210472957898962 
0.23113783849107355506 0.23255258877593212863 0.23380261374708946609 0.23488767521208256395 0.23580772435963337497 0.23656288681391804407 0.23715344723238163116 0.23757983391358286629 0.23784260380669747237 0.23794242823465841519 0.23788007956518356090 0.23765641899251527258 0.23727238552995105758 0.23672898625992802590 0.23602728784422022379 0.23516840926079110585 0.23415351570485440358 0.23298381356870109804 0.23166054639712224672 0.23018499170249914765 
0.23195322438677001831 0.23337046352111071035 0.23462200316555939517 0.23570766328487718910 0.23662745831967779697 0.23738158013514479294 0.23797038068012890677 0.23839435488976135069 0.23865412426088158937 0.23875042142544186663 0.23868407595060892046 0.23845600151005794110 0.23806718450058150793 0.23751867412126434487 0.23681157388750234682 0.23594703451696510954 0.23492624809702675193 0.23375044342144071785 0.23242088236690439107 0.23093885716725004453 
0.23293391912455374548 0.23435403775618124378 0.23560727210916024288 0.23669351644218886155 0.23761286549905555332 0.23836559472685400762 0.23895214046322810209 0.23937308070445181829 0.23962911692162552901 0.23972105725561876355 0.23964980130175284057 0.23941632659652567483 0.23902167684105243839 0.23846695183704530452 0.23775329906756012543 0.23688190682254048336 0.23585399874484686000 0.23467082965313060261 0.23333368248180472171 0.23184386616490484934 
0.23408117291276708816 0.23550449626989997109 0.23675953107271116571 0.23784626487566259967 0.23876489250750146387 0.23951579280998752663 0.24009950574147739810 0.24051671054319229137 0.24076820546555025016 0.24085488937365490125 0.24077774540425789240 0.24053782673323956254 0.24013624443005690545 0.23957415731830411509 0.23885276372315233928 0.23797329496078975519 0.23693701040668949109 0.23574519396443002761 0.23439915174227926586 0.23290021073003425167 
0.23539647281076900298 0.23682324333794052551 0.23808009103612171042 0.23916711948024901857 0.24008464684530045341 0.24083317826411723694 0.24141337914950167232 0.24182605026128961567 0.24207210502372822347 0.24215254936919236584 0.24206846420838451506 0.24182099050211786073 0.24141131682763114497 0.24084066928296188337 0.24011030354595544467 0.23922149889077606866 0.23817555395669123830 0.23697378405562088965 0.23561751979284784042 0.23410810675814208714 
0.23688155698642157643 0.23831191323497136203 0.23957047025358615966 0.24065747516391111649 0.24157339712933376119 0.24231889425167937868 0.24289478233112196670 0.24330200632873669186 0.24354161499888118958 0.24361473887100226765 0.24352257155797013555 0.24326635423921638690 0.24284736309538793031 0.24226689943995743937 0.24152628228693165391 0.24062684309966819729 0.23956992247367883686 0.23835686850851436902 0.23698903661534928555 0.23546779048571028770 
0.23853843178032774208 0.23997238236193718652 0.24123240157934033867 0.24231891379247552654 0.24323257225644420720 0.24397421928214460540 0.24454484959457026272 0.24494557772365385673 0.24517760977205779738 0.24524221955796562944 0.24514072891327753911 0.24487449180138981530 0.24444488187474669449 0.24385328309454826212 0.24310108306214575635 0.24218966874728614647 0.24112042432984132079 0.23989473088940860279 0.23851396767432472834 0.23697951465459671239 
0.24036939182380701041 0.24180678285310941433 0.24306783990936259299 0.24415320617020649929 0.24506375882182257486 0.24580056102588457301 0.24636481904136064980 0.24675784519925073046 0.24698102680773079132 0.24703580067552485811 0.24692363273578449290 0.24664600217831855744 0.24620438950766129760 0.24560026800134357461 0.24483509811981718496 0.24391032449748947797 0.24282737520899169703 0.24158766304495360444 0.24019258853794436814 0.23864354444517205112 
0.24237704338794613390 0.24381751731733106170 0.24507896903479423067 0.24616231215716519176 0.24706869583475507546 0.24779944695821010114 0.24835602034573725505 0.24873995722425815136 0.24895285158408983484 0.24899632360061815795 0.24887199917601723897 0.24858149466843842967 0.24812640597623641936 0.24750830128334713742 0.24672871691828968110 0.24578915591386280015 0.24469108896368241268 0.24343595754346944449 0.24202517898732694990 0.24046015326983721794 
0.24456433095101351438 0.24600727399347427360 0.24726820675531779870 0.24834837758890551673 0.24924926540182237855 0.24997251062646316799 0.25051985815911986810 0.25089311176795453528 0.25109409870375193341 0.25112464296684039455 0.25098654569922790314 0.25068157134318169721 0.25021143844549903479 0.24957781423751876360 0.24878231235613162964 0.24782649327598996192 0.24671186718840579233 0.24543989917791483868 0.24401201659805663025 0.24242961851221947467 
0.24693456655000728395 0.24837904095023477513 0.24963820640409728480 0.25071372604131658690 0.25160747755716589280 0.25232147198670007437 0.25285778989632445857 0.25321853298468827154 0.25340578849612299672 0.25342160386376355596 0.25326796931087219855 0.25294680655956103266 0.25245996222505917572 0.25180920486509689171 0.25099622499272844500 0.25002263764555970882 0.24888998733603553970 0.24759975538172687703 0.24615336971476536876 0.24455221726188633435 
0.24949146062214755393 0.25093611685336009165 0.25219185186952014499 0.25326084261509729245 0.25414544679882478118 0.25484810986684708345 0.25537129645478956474 0.25571744177835126210 0.25588891843228839251 0.25588801468121868954 0.25571692112093580285 0.25537772335913117017 0.25487239903007968822 0.25420281800508082171 0.25337074510412543882 0.25237784497748438906 0.25122568912845011369 0.24991576529819206631 0.24844948961739124482 0.24682822200089177267 
0.25223915136201746634 0.25368211397153794806 0.25493224160552602209 0.25599234575072749021 0.25686535715618902254 0.25755422422707396901 0.25806184427763539935 0.25839101924163904167 0.25854442877346045515 0.25852461530788722888 0.25833397713252143069 0.25797476672594826796 0.25744909253104769631 0.25675892302102149012 0.25590609244120793297 0.25489230803180268348 0.25371915890208862621 0.25238812706520008522 0.25090060145571607686 0.24925789599370964944 
0.25518222642879434536 0.25662094606524832319 0.25786265483031889367 0.25891094162609767926 0.25976941184812979424 0.26044158560762409316 0.26093083718703874441 0.26124036213710855048 0.26137316211202715754 0.26133204064434822911 0.26111960537531442306 0.26073827388109283021 0.26019028134714106137 0.25947768910674928744 0.25860239360788178642 0.25756613580642961914 0.25637051138290156693 0.25501698260480359925 0.25350689314656310591 0.25184148772032516339 
0.25832572493154259963 0.25975678903034193912 0.26098649002440310607 0.26201935407521459442 0.26285976300260860405 0.26351186916825392048 0.26397955672578660158 0.26426643000772914727 0.26437581689319156197 0.26431077978216421798 0.26407412984329547978 0.26366844207596740191 0.26309606986967470910 0.26235915845095281185 0.26145965707714036164 0.26039933020313227319 0.25917976821828447864 0.25780239882454952793 0.25626850080540786170 0.25457922290733203674 
0.26167509706219949095 0.26309399510017378310 0.26430716216173688604 0.26532022164774898831 0.26613841691883627361 0.26676657133699599456 0.26720909054012464967 0.26746998427482976401 0.26755289567084561408 0.26746113174782110145 0.26719769213973582067 0.26676529470980675507 0.26616639760463761677 0.26540321775024644513 0.26447774604659435305 0.26339175971067446680 0.26214683246255437998 0.26074434366970233867 0.25918548834318677621 0.25747129128746254478 


==> test/10/zz3z2.txt <==
0.44791349671631919271 0.44141732501367059172 0.43506594174566942668 0.42885952531220317141 0.42279807735589441942 0.41688143469632221727 0.41110928206616309533 0.40548116531580746802 0.39999650478109616270 0.39465460854521533518 0.38945468536672817050 0.38439585708794071772 0.37947717037870526413 0.37469760770845245146 0.37005609747252771191 0.36555152322713108104 0.36118273201016620755 0.35694854174326201557 0.35284774772351518157 0.34887912822265093604 
0.44776907422182671281 0.44127253657902304473 0.43492097491113479446 0.42871455683504572365 0.42265327205915792508 0.41673694466690924809 0.41096524618635954518 0.40533770910016325706 0.39985374048226562937 0.39451263548782183888 0.38931359046702812554 0.38425571551838877404 0.37933804633972267872 0.37455955527412415629 0.36991916148199988079 0.36541574019869932366 0.36104813106010547052 0.35681514549610460207 0.35271557320463242657 0.34874818772755267204 
0.44748003241003647679 0.44098277216946035750 0.43463086448480109381 0.42842445505768689262 0.42236350937878180956 0.41644782572579674973 0.41067704891220307983 0.40505068441622010811 0.39956811255998136989 0.39422860245677826541 0.38903132549517416283 0.38397536817886379623 0.37905974418767240941 0.37428340556632194724 0.36964525298264788722 0.36514414502556091779 0.36077890653545191535 0.35654833597641882870 0.35245121187135725060 0.34848629832830113617 
0.44704597580440202931 0.44054765520398075918 0.43419525580092233064 0.42798888953211849939 0.42192848467248633693 0.41601379994529269490 0.41024443932043613836 0.40461986709253217054 0.39913942288466108810 0.39380233628413535696 0.38860774087802602006 0.38355468751421994966 0.37864215666578132646 0.37386906982084372464 0.36923429985670880304 0.36473668038544510006 0.36037501407972255540 0.35614808000276204636 0.35205463997607699955 0.34809344402409903019 
0.44646630657382491147 0.43996661704113820823 0.43361361398278935875 0.42740736259737838187 0.42134773983375201079 0.41543445006245210971 0.40966704133171649715 0.40404492174881173616 0.39856737560199506643 0.39323357891707588774 0.38804261421857422221 0.38299348433420915550 0.37808512514038983277 0.37331641719456304385 0.36868619623789872231 0.36419326257978756889 0.35983638939523104883 0.35561432997882963525 0.35152582400608983759 0.34756960285534821420 
0.44574021888362858057 0.43923889240395752598 0.43288522049171851425 0.42667920704085349204 0.42062066200269071503 0.41470921913904768008 0.40894435419516556030 0.40332540296900354360 0.39785157885743177575 0.39252198956359907189 0.38733565274498543696 0.38229151046365178468 0.37738844236700563872 0.37262527757911956261 0.36800080532053452975 0.36351378430057590396 0.35916295094258438025 0.35494702651123583026 0.35086472321410444586 0.34691474934835081489 
0.44486669117996069378 0.43836351319934546700 0.43200916853927362471 0.42580358307162602394 0.41974648199710912211 0.41383741029588172466 0.40807575334089474239 0.40246075707460476911 0.39699154729512958761 0.39166714773490346468 0.38648649673411755723 0.38144846240840596385 0.37655185628486104177 0.37179544543437487158 0.36717796316454448524 0.36269811835939774758 0.35835460356329501552 0.35414610190942436008 0.35007129299074180029 0.34612885776483232059 
0.44384447624901934848 0.43733930067418980148 0.43098435739440354997 0.42477947470926824547 0.41872427261823802480 0.41281818670647563163 0.40706049179792636039 0.40145032469339114733 0.39598670551357839642 0.39066855734676753098 0.38549472404817530791 0.38046398615099313867 0.37557507492965724882 0.37082668470897434121 0.36621748354387023694 0.36174612240917575212 0.35741124304177324111 0.35321148457242451668 0.34914548907460590810 0.34521190614483032721 
0.44267208885369674354 0.43616485585399106251 0.42980948565488258373 0.42360568575280527215 0.41755294706009954409 0.41165057211385658320 0.40589770245094403123 0.40029334438745484137 0.39483639271902520873 0.38952565209041317695 0.38435985596082317128 0.37933768321773431165 0.37445777257380014058 0.36971873492799428584 0.36511916389278664674 0.36065764469166156081 0.35633276162219712502 0.35214310426389489050 0.34808727259042737678 0.34416388112517498632 
0.44134779071686136565 0.43483854823319462168 0.42848304361833045029 0.42228083558697010469 0.41623125775549818517 0.41033345223790701484 0.40458640150453756279 0.39898895768645964433 0.39353986888465514182 0.38823780233503707437 0.38308136448696983312 0.37806911818532179526 0.37319959721981438294 0.36847131853641706956 0.36388279240762100297 0.35943253084248716345 0.35511905449145914071 0.35094089827053048802 0.34689661589803377773 0.34298478350717453988 
0.43986957260085257637 0.43335850274359583034 0.42700330499827476860 0.42080335522124601155 0.41475779613701613258 0.40886557757773578370 0.40312549364284022690 0.39753621596919103132 0.39209632279809869537 0.38680432387811042316 0.38165868146669745808 0.37665782781676920843 0.37180017958371841535 0.36708414959023860646 0.36250815635879307663 0.35807063177920678276 0.35377002723062178635 0.34960481842873408764 0.34557350922400281723 0.34167463453592450406 
0.43823513324323903895 0.43172258514206141022 0.42536831840992711529 0.41917148416272342892 0.41313099399358432784 0.40724556829317976048 0.40151377951989614123 0.39593408974936605826 0.39050488246043857377 0.38522448891260874237 0.38009120968493997905 0.37510333203133899849 0.37025914370805240727 0.36555694388202630840 0.36099505165810591434 0.35657181268492510462 0.35228560422308707878 0.34813483898978098141 0.34411796803331856642 0.34023348283956778015 
0.43644185498088972075 0.42992838617148393388 0.42357589933664879789 0.41738326902613620550 0.41134912738141760080 0.40547192208150240056 0.39974996639419879685 0.39418148104793937492 0.38876462838168057701 0.38349753962694532738 0.37837833632911543891 0.37340514691559451022 0.36857611933512546276 0.36388943057170791695 0.35934329370667938974 0.35493596307930064260 0.35066573798702083131 0.34653096527398352666 0.34253004107992246485 0.33866141195976712241 
0.43448677608714725284 0.42797320522633530704 0.42162362373904782586 0.41543656522375543849 0.40941032442444774686 0.40354302625721300002 0.39783268292745704864 0.39227723966651145693 0.38687461039139853236 0.38162270488437660676 0.37651944908898138387 0.37156279996679808519 0.36675075614514773825 0.36208136536300011832 0.35755272951760297406 0.35316300793857741125 0.34891041937171191067 0.34479324303920982908 0.34080981905262053289 0.33695854838471173132 
0.43236656027149406034 0.42585403490766232659 0.41950882516945176004 0.41332904370538964267 0.40731257883540522569 0.40145717559544474851 0.39576049939190444116 0.39022018429925098282 0.38483386863302565528 0.37959922043018112792 0.37451395517563523807 0.36957584771746815333 0.36478273991566734225 0.36013254521754162196 0.35562325106215547654 0.35125291978569422868 0.34701968852203934901 0.34292176845852245792 0.33895744370663843936 0.33512506997354152283 
0.43007746465435298111 0.42356754896336795690 0.41722859832570768912 0.41105820559294520278 0.40505377161633931982 0.39921259789725660472 0.39353195474546526222 0.38800912950556248893 0.38264145941127214456 0.37742635302768684502 0.37236130346590962104 0.36744389581177189230 0.36267181058251191095 0.35804282452934310665 0.35355480972778258186 0.34920573162000378975 0.34499364647222907632 0.34091669856620249179 0.33697311734186896626 0.33316121463687176085 
0.42761530921314971909 0.42111009796574860875 0.41477981357706589227 0.40862140872434438155 0.40263170413975041262 0.39680748963177692179 0.39114559218713745858 0.38564291956626206570 0.38029648647881347800 0.37510342880338476412 0.37006100984854567448 0.36516662148119749531 0.36041778207326524708 0.35581213258953670042 0.35134743169962773246 0.34702155049431004930 0.34283246718067117431 0.33877826199218952219 0.33485711245776345057 0.33106728911330740583 
0.42497545389027868712 0.41847772010941136633 0.41215914929246333376 0.40601591158761574096 0.40004414658654074977 0.39424006430296337777 0.38860000480504508502 0.38312047009353406013 0.37779813813433454905 0.37262986585849328103 0.36761268564369059542 0.36274379819120733393 0.35802056363981449305 0.35344049205591049345 0.34900123398688104315 0.34470057147693716759 0.34053640976395582740 0.33650676976412097208 0.33260978138368763046 0.32884367765799032979 
0.42215279546293504875 0.41566617928915422508 0.40936315189575978035 0.40323894174711483185 0.39728890631583341220 0.39150861618849092105 0.38589389263654516604 0.38044081786849381910 0.37514573010649726603 0.37000521085256282694 0.36501606867651659183 0.36017532200012691845 0.35548018223887534184 0.35092803800740984821 0.34651644071504883460 0.34224309166260191706 0.33810583063409382909 0.33410262591665090826 0.33023156565487610248 0.32649085043834669140 
0.41914180683525120719 0.41267104968850998326 0.40638833725430684174 0.40028779718925061593 0.39436392074118670203 0.38861160149862122859 0.38302613168415100553 0.37760317863739856215 0.37233875357059781352 0.36722917876874400234 0.36227105620968574895 0.35746123889390812867 0.35279680530815082928 0.34827503701980400130 0.34389339920330214140 0.33964952382432733735 0.33554119519316688569 0.33156633761351250733 0.32772300488081940184 0.32400937141653418649 


==> test/10/zz3z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz3z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz4z0.txt <==
0.02114418958891826558 0.02138471198290625708 0.02163324495379610399 0.02188986254572565862 0.02215463777099208401 0.02242764227070878288 0.02270894592136643575 0.02299861638622566207 0.02329671861102309421 0.02360331426427807189 0.02391846112357533596 0.02424221241059328763 0.02457461607935842313 0.02491571406422307677 0.02526554149634841970 0.02562412589995320331 0.02599148638214796719 0.02636763283265519675 0.02675256515192199133 0.02714627252783397698 
0.02113625380133668866 0.02137670140600440166 0.02162516033275639279 0.02188170491238878440 0.02214640849654181051 0.02241934311976783584 0.02270057910716486230 0.02299018462628745624 0.02328822518256553134 0.02359476305823577855 0.02390985669585464143 0.02423356002884611421 0.02456592176325890498 0.02490698461696239790 0.02525678452486896167 0.02561534982136322303 0.02598270041383550152 0.02635884696389561438 0.02674379009527678985 0.02713751964937998265 
0.02112038171653379467 0.02136067950701829588 0.02160899005883631235 0.02186538827453125486 0.02212994818301853087 0.02240274260465585296 0.02268384276123772136 0.02297331782919377272 0.02327123443471581371 0.02357765609024490422 0.02389264257276136477 0.02421624924567763321 0.02454852632786866384 0.02488951811549861698 0.02523926216480179563 0.02559778844679522908 0.02596511848793520497 0.02634126451381500755 0.02672622861590956411 0.02712000196381715925 
0.02109657236476436548 0.02133664484669866093 0.02158473212103930935 0.02184090994388137447 0.02210525335634523636 0.02237783635459933071 0.02265873150393640789 0.02294800949453410302 0.02324573863685900840 0.02355198429526663903 0.02386680825926827329 0.02419026805323440388 0.02452241618703951409 0.02486329935236163483 0.02521295757204438520 0.02557142331308074473 0.02593872057729508518 0.02631486398751969880 0.02669985789072931021 0.02709369550286991335 
0.02106482441514363063 0.02130459539397269036 0.02155238363474090701 0.02180826602360969729 0.02207231894388167817 0.02234461795345984644 0.02262523740537444525 0.02291425000814724736 0.02321172632291946744 0.02351773419469433551 0.02383233811581069936 0.02415559852095220880 0.02448757101469340239 0.02482830553486402650 0.02517784545793336562 0.02553622665618825519 0.02590347652064466100 0.02627961296823937837 0.02666464345661808885 0.02705856403435048449 
0.02102513632381111663 0.02126452867930755594 0.02151194100034192064 0.02176745157193478789 0.02203113844211194647 0.02230307910998391083 0.02258335015595429665 0.02287202680976099800 0.02316918245197725421 0.02347488804478055011 0.02378921148832792085 0.02411221690007027060 0.02444396381591782894 0.02478450631446768929 0.02513389206863677824 0.02549216133309429103 0.02585934588085591485 0.02623546790817510299 0.02662053893315317193 0.02701455871979363543 
0.02097750653087135028 0.02121644199910452736 0.02146340011538442824 0.02171846082167558714 0.02198170414264736389 0.02225320988840952599 0.02253305729869784640 0.02282132462296516603 0.02311808863044804291 0.02342342404412271414 0.02373740289265022230 0.02406009377508306832 0.02439156103443994306 0.02473186383845208877 0.02508105516905180868 0.02543918072669624358 0.02580627776150961131 0.02618237385045193294 0.02656748564802589516 0.02696161764684475506 
0.02092193370541756137 0.02116033267085475761 0.02140675664041563619 0.02166128745673578590 0.02192400741839239595 0.02219499900230900713 0.02247434452746240041 0.02276212575295376989 0.02305842340272702337 0.02336331660861202739 0.02367688226306718935 0.02399919427317183385 0.02433032270830674110 0.02467033283584891060 0.02501928404242209983 0.02537722864312928067 0.02574421058803432263 0.02612026408409710149 0.02650541216165372069 0.02689966522678855637 
0.02085841703756065313 0.02109619833848130552 0.02134200631868759732 0.02159592494645949656 0.02185803907187746156 0.02212843417497168536 0.02240719605588896088 0.02269441045866049320 0.02299016261889425677 0.02329453672453117227 0.02360761527783470856 0.02392947834623033315 0.02426020268976625954 0.02459986075421470575 0.02494851952165840631 0.02530623921536439419 0.02567307186340127972 0.02604905973624843316 0.02643423368770333667 0.02682861144525488378 
0.02078695657586476439 0.02102403732682222443 0.02126914534939391629 0.02152236693853713800 0.02178378974768623022 0.02205350256981130144 0.02233159506246121945 0.02261815740690501300 0.02291327988965835907 0.02321705239278373453 0.02352956377751013600 0.02385090114414855147 0.02418114895031327205 0.02452038796958532288 0.02486869407463244974 0.02522613683326863435 0.02559277791395802096 0.02596866930979200086 0.02635385140765632642 0.02674835095211455793 
0.02070755360791149899 0.02094384904354887333 0.02118817081352874707 0.02144060771060888465 0.02170125041051903028 0.02197019129412608809 0.02224752421723962328 0.02253334421683995253 0.02282774714005047709 0.02313082917943528119 0.02344268629527356332 0.02376341350254049245 0.02409310399775296818 0.02443184809918085357 0.02477973197401745278 0.02513683612911966556 0.02550323364937015502 0.02587898818130524026 0.02626415168101541367 0.02665876197538813788 
0.02062021108086096663 0.02085563442593305408 0.02109908115056330358 0.02135064267985064060 0.02161041288965492163 0.02187848797893439737 0.02215496629553125735 0.02243994810316469676 0.02273353527426835025 0.02303583088963335329 0.02334693872160832281 0.02366696257298689376 0.02399600543897729629 0.02433416845536768083 0.02468154959313689431 0.02503824205982239232 0.02540433237309768985 0.02577989808504338454 0.02616500515971193624 0.02655970504462530288 
0.02052493405784425531 0.02075939642875907626 0.02100187668294076909 0.02125246896857545600 0.02151127048931562175 0.02177838143642528770 0.02205390488278630851 0.02233794662601927203 0.02263061496422490160 0.02293202038322139993 0.02324227512853952252 0.02356149262882145309 0.02388978672980163198 0.02422727069017565488 0.02457405588334004784 0.02493025014393530220 0.02529595569815483100 0.02567126662605865098 0.02605626582816362308 0.02645102151357569750 
0.02042173020481225995 0.02065514054831819879 0.02089656018386524747 0.02114608602219479258 0.02140381866260682858 0.02166986239466480585 0.02194432517316939266 0.02222731855390116043 0.02251895757339052520 0.02281936055048781192 0.02312864878050690728 0.02344694608395777452 0.02377437816123216183 0.02411107169219323110 0.02445715310611233997 0.02481274693442395846 0.02517797364952769484 0.02555294689287275142 0.02593777001330819371 0.02633253188365399650 
0.02031061030110672960 0.02054287537583621495 0.02078313748200722247 0.02103149627373162439 0.02128805574425210109 0.02155292430645771098 0.02182621486132530278 0.02210804484302546918 0.02239853622494821991 0.02269781546483243262 0.02300601335904250630 0.02332326476527052037 0.02364970813897600971 0.02398548481125275036 0.02433073791449216761 0.02468561083812051762 0.02505024507265919687 0.02542477728259640371 0.02580933544854239689 0.02620403395543491679 
0.02019158876555287099 0.02042261317191270895 0.02066161809459582388 0.02090870584647234326 0.02116398373421225429 0.02142756422558863075 0.02169956512264865217 0.02198010973192720402 0.02226932701854447694 0.02256735172485119581 0.02287432442556014064 0.02319039147910580134 0.02351570481814859240 0.02385042149934956182 0.02419470290248302430 0.02454871343090669553 0.02491261852039221639 0.02528658171631130436 0.02567076054283006295 0.02606530088773197779 
0.02006468418836914944 0.02029437045166591208 0.02053201587799102432 0.02077772528334969129 0.02103160912053593859 0.02129378373903592636 0.02156437167175345726 0.02184350194349021085 0.02213131039245129147 0.02242793999046774692 0.02273354113924107994 0.02304827190744393808 0.02337229815516302101 0.02370579346551389410 0.02404893876518365836 0.02440192146263105502 0.02476493386169167227 0.02513817051942652744 0.02552182411873461787 0.02591607934584365044 
0.01992991985774601391 0.02015816856839075175 0.02039434968235268736 0.02063857028839944860 0.02089094372554587548 0.02115158993826566497 0.02142063588183901190 0.02169821597782886288 0.02198447261730273120 0.02227955670532740656 0.02258362823349250106 0.02289685685626585351 0.02321942242954563168 0.02355151544235932135 0.02389333723010662533 0.02424509979274219740 0.02460702494431687981 0.02497934238096851181 0.02536228606683820289 0.02575608811415741953 
0.01978732426867894911 0.02001403428179838670 0.02024864399462953171 0.02049126246234953680 0.02074200555498246015 0.02100099640664185655 0.02126836593950803475 0.02154425346868347330 0.02182880739360336733 0.02212218598004665748 0.02242455823313566077 0.02273610485458136751 0.02305701926439434821 0.02338750864427112733 0.02372779492014134156 0.02407811553391424331 0.02443872374186512389 0.02480988799329243016 0.02519188965349228662 0.02558501790644271412 
0.01963693160069269680 0.01986200029549429688 0.02009492955201749864 0.02033583001138672755 0.02058481962539256138 0.02084202419381124202 0.02110757800086780073 0.02138162456379363863 0.02166431750838059694 0.02195582158812016751 0.02225631386442207538 0.02256598506452961450 0.02288504112917925243 0.02321370495018946351 0.02355221827227334253 0.02390084368090828609 0.02425986649593693881 0.02462959619684379833 0.02501036664739578544 0.02540253374719234070 


==> test/10/zz4z1.txt <==
0.19896606344540038180 0.20018412398870524815 0.20126035434126740564 0.20219451557420473065 0.20298653315703829580 0.20363648626692240629 0.20414459641080187624 0.20451121566975224986 0.20473681484824457488 0.20482197177663283294 0.20476735997623626839 0.20457373785597202098 0.20424193856998082430 0.20377286062883032125 0.20316745932384316919 0.20242673899552487971 0.20155174615324780718 0.20054356343426893439 0.19940330437567302391 0.19813210896267691163 
0.19910748062940669678 0.20032595417944795702 0.20140242346089226588 0.20233665922430857376 0.20312859762998766722 0.20377832923292710232 0.20428608729573097258 0.20465223575021029845 0.20487725709834869736 0.20496174050541771106 0.20490637029610386799 0.20471191502169897025 0.20437921722514004741 0.20390918399266705352 0.20330277834717425112 0.20256101150948352396 0.20168493602994957969 0.20067563977388583329 0.19953424073007330897 0.19826188260175173217 
0.19939049741904615876 0.20060978863878772827 0.20168672609854521038 0.20262110023214940924 0.20341286890567658596 0.20406214573906727994 0.20456918778898466882 0.20493438293700924624 0.20515823728952206628 0.20524136285058564022 0.20518446568106266104 0.20498833470958019443 0.20465383131621309176 0.20418187976952381635 0.20357345856270306350 0.20282959266528544084 0.20195134668318123761 0.20093981890125178769 0.19979613616898275752 0.19852144958056269775 
0.19981548030026560769 0.20103597685811139262 0.20211359206235154917 0.20304814670006721133 0.20383963202150215399 0.20448819702868054060 0.20499413518413139856 0.20535787091931964610 0.20557994627214454253 0.20566100792634001149 0.20560179486798074722 0.20540312681934602690 0.20506589356060855867 0.20459104520651230641 0.20397958346882871794 0.20323255390577418811 0.20235103913623833649 0.20133615297895759988 0.20018903546404337446 0.19891084865599939491 
0.20038298314481436946 0.20160504643104085187 0.20268351859268243786 0.20361826248426581620 0.20440931545158422256 0.20505687517002149645 0.20556128499954043343 0.20592301928399356359 0.20614266895339633523 0.20622092771464889394 0.20615857904517426169 0.20595648413921477382 0.20561557090036275408 0.20513682402708821595 0.20452127620032536925 0.20377000035274409062 0.20288410297704009833 0.20186471841429684537 0.20071300405223396757 0.19943013635624323721 
0.20109375228314751993 0.20231770712855512429 0.20339717339307156196 0.20433206919272919877 0.20512249213054731256 0.20576870320028076145 0.20627111036001533062 0.20663025226371800613 0.20684678254279861842 0.20692145493368502285 0.20685510945885224321 0.20664865979197560852 0.20630308187453924584 0.20581940380115232303 0.20519869695264028597 0.20444206832783695660 0.20355065400488139837 0.20252561364895582674 0.20136812597435213568 0.20007938506363107112 
0.20194873343856845072 0.20317485640696075766 0.20425539865831951469 0.20519034876303188231 0.20597988067759467889 0.20662433514053868411 0.20712420097652237128 0.20748009686806426211 0.20769275402039510947 0.20776300001844050236 0.20769174406457474591 0.20747996369529589367 0.20712869300466602018 0.20663901235034121129 0.20601203948124696685 0.20524892200108207918 0.20435083106569271183 0.20331895620229306632 0.20215450113258778830 0.20085868047892327382 
0.20294908066989214568 0.20417758640239982992 0.20525921607021355153 0.20619404652348430340 0.20698234667626072558 0.20762455570775700808 0.20812126153747106949 0.20847318021162161705 0.20868113665227713827 0.20874604705510699243 0.20866890308571031665 0.20845075791996706127 0.20809271409848745238 0.20759591311429950733 0.20696152662092409669 0.20619074912955168144 0.20528479205451435896 0.20424487896193582737 0.20307224187478278843 0.20176811848716322273 
0.20409616750615314218 0.20532719246253283707 0.20640983269665041933 0.20734427458443130399 0.20813090379620713399 0.20877027947675777519 0.20926310925398294849 0.20961022578867405386 0.20981256532198458431 0.20987114846400020673 0.20978706330319263351 0.20956145080037491546 0.20919549235501685991 0.20869039938744515794 0.20804740475859831439 0.20726775584168569133 0.20635270906087693765 0.20530352571615345658 0.20412146891744425981 0.20280780145353052846 
0.20539160048825727545 0.20662518324492787358 0.20770864766942404023 0.20864231532138322045 0.20942671444737853692 0.21006254914908378817 0.21055067021302867336 0.21089204836710731539 0.21108775038298724369 0.21113891817571697751 0.21104675086268512296 0.21081248962332324592 0.21043740513376002488 0.20992278732186625545 0.20926993718433870018 0.20848016041771605389 0.20755476263115454905 0.20649504592435638517 0.20530230662531026575 0.20397783398755076067 
0.20683723535131021132 0.20807329235949725832 0.20915725941473470306 0.21008962458429877862 0.21087108952284006058 0.21150253245917005618 0.21198497408194083569 0.21231954708373920737 0.21250746966714031960 0.21255002299319541992 0.21244853234850769041 0.21220435169647328122 0.21181885123483368272 0.21129340758192108329 0.21062939623917412146 0.20982818601368552480 0.20889113512166862519 0.20781958872480738032 0.20661487767188974063 0.20527831822558442743 
0.20843519607251870251 0.20967349142701630083 0.21075747304571879059 0.21168783407823735243 0.21246548660051275959 0.21309151708281570681 0.21356714657182529482 0.21389369621876846983 0.21407255820863971274 0.21410517178141677541 0.21399300384167674327 0.21373753357922853358 0.21334024052718081332 0.21280259553181068988 0.21212605417675151065 0.21131205227618349296 0.21036200311702699106 0.20927729618131468703 0.20805929711185655595 0.20670934869388948862 
0.21018789694407036261 0.21142800423033050738 0.21251130726288683381 0.21343875208241919195 0.21421150571815783525 0.21483090269975430031 0.21529839890377625022 0.21561553301087019174 0.21578389516723334163 0.21580510208215480938 0.21568077765755430675 0.21541253825158310220 0.21500198176285043039 0.21445067984138888040 0.21376017265983743298 0.21293196579726983431 0.21196752888894118683 0.21086829577156748772 0.20963566590033244630 0.20827100682596788594 
0.21209806765344055290 0.21333932128734836575 0.21442099969307870655 0.21534436127039477404 0.21611088148994514468 0.21672218909426738120 0.21718001333265493646 0.21748614175370242774 0.21764238736726815304 0.21765056372241473048 0.21751246645480262765 0.21722986000669922135 0.21680446843124906442 0.21623796941105680181 0.21553199082393978414 0.21468810936411733548 0.21370785086990037871 0.21259269211568176949 0.21134406389193743925 0.20996335521465375740 
0.21416878096252298103 0.21541021357254364066 0.21648900895168485259 0.21740681181613594197 0.21816546987696072701 0.21876695885471508785 0.21921332357887374220 0.21950663330401623541 0.21964894882572227885 0.21964229898543319308 0.21948866443254225200 0.21918996688916181359 0.21874806254438955433 0.21816473854764942275 0.21744171186074778834 0.21658062996535962230 0.21558307311086083446 0.21445055792932121719 0.21318454233708170054 0.21178643167441013606 
0.21640348178058613215 0.21764374308861830776 0.21871801072498128771 0.21962840716550313669 0.22037722734704695560 0.22096685286875877852 0.22139968882410851481 0.22167811905776668713 0.22180447564617170042 0.22178101896105356650 0.22160992540077117940 0.22129328057301619892 0.22083307630949775002 0.22023121037440346326 0.21948948810604188009 0.21860962552571222561 0.21759325367886256375 0.21644192415366061977 0.21515711585265773209 0.21374024315933942697 
0.21880601487160949992 0.22004326627636189295 0.22111088369411890930 0.22201157877384822270 0.22274817947696520792 0.22332353644916463908 0.22374045979103493464 0.22400167845677046441 0.22410981574014426920 0.22406737581183830410 0.22387673763647308878 0.22354015369263383062 0.22305975174618200563 0.22243753853442502222 0.22167540466330371007 0.22077513035258505836 0.21973839192521663066 0.21856676915380129911 0.21726175376054931987 0.21582475950331170278 
0.22138064548549268862 0.22261242345110093810 0.22367067900128459468 0.22455884475880552587 0.22528037533780079227 0.22583865365989930218 0.22623693543409573170 0.22647831923813543931 0.22656573304579669115 0.22650193090968218090 0.22628949564064901323 0.22593084481486419568 0.22542823844817114209 0.22478378735381074338 0.22399946166016268534 0.22307709929610758381 0.22201841451561762919 0.22082500677577873716 0.21949837053242618468 0.21803990677703483092 
0.22413206174225630551 0.22535510304126449288 0.22640056410111270013 0.22727274592228841055 0.22797582345553371597 0.22851376741853596242 0.22889030904731302862 0.22910893001587873119 0.22917286629522479191 0.22908511914044465962 0.22884846920157672634 0.22846549147800265800 0.22793856987782767920 0.22726991077248415163 0.22646155532742875960 0.22551539065606496237 0.22443316006536739859 0.22321647290126958585 0.22186681481634204505 0.22038555971805839917 
0.22706533783885962663 0.22827536287058800002 0.22930372843961319140 0.23015575137370178349 0.23083640514350933781 0.23135028351139771963 0.23170160332074185572 0.23189422548284133185 0.23193168297877891915 0.23181721015529485608 0.23155377054721029695 0.23114408201774233609 0.23059063881265298712 0.22989573053086906351 0.22906145822100315579 0.22808974793535599646 0.22698236218851719492 0.22574090994759027362 0.22436685611361398274 0.22286153206413700234 


==> test/10/zz4z2.txt <==
0.41398065605577705206 0.40797661857302908173 0.40210640070412195790 0.39637016733379992761 0.39076791998024468233 0.38529950782518818109 0.37996463948519509923 0.37476289521592959231 0.36969373926718379630 0.36475653214008435521 0.35995054253572744685 0.35527495882351722845 0.35072889989528699406 0.34631142530611597197 0.34202154463352119063 0.33785822601277787358 0.33382040382740335582 0.32990698555041803042 0.32611685774429033380 0.32244889123591768954 
0.41384717465935227931 0.40784279895918829073 0.40197241620553686436 0.39623618131703319811 0.39063408478174577176 0.38516596401012465067 0.37983151541446780186 0.37463030689540993690 0.36956179044553749691 0.36462531461734182248 0.35982013664358042382 0.35514543403953741096 0.35060031555622728217 0.34618383138953984224 0.34189498258166967082 0.33773272957740918532 0.33369599991901383040 0.32978369507956040163 0.32599469644653511491 0.32232787047529670721 
0.41358002995451587092 0.40757498639883499303 0.40170428384180428827 0.39596805694705000667 0.39036627381958000083 0.38489874801909657043 0.37956515126714135411 0.37436502650570496753 0.36929780100221415440 0.36436279924016523601 0.35955925538171557010 0.35488632513482504249 0.35034309690054449282 0.34592860211414699911 0.34164182472620802100 0.33748170979617519993 0.33344717119168260089 0.32953709840227518590 0.32575036248699301700 0.32208582118204914790 
0.41317885642506602117 0.40717283283983102260 0.40130167581579523350 0.39556548880978237293 0.38996420553042832058 0.38449760297953994304 0.37916531512929624315 0.37396684685805420267 0.36890158781744858407 0.36396882595938950811 0.35916776050829080091 0.35449751421750297364 0.34995714479697870303 0.34554565544029619550 0.34126200441284032516 0.33710511368940171417 0.33307387664926629833 0.32916716485086533472 0.32538383391711311887 0.32172272856755956827 
0.41264310153013883387 0.40663581271962823127 0.40076409777176336124 0.39502801694585615300 0.38942745651281029939 0.38396214323933897106 0.37863165941244930623 0.37343545797976729350 0.36837287745013636009 0.36344315627165302285 0.35864544647455542936 0.35397882642991745916 0.34944231262957170525 0.34503487043721881022 0.34075542379545525895 0.33660286389932458917 0.33257605686511526599 0.32867385043480690232 0.32489507976303433345 0.32123857233583558157 
0.41197202048313924516 0.40596321873677970737 0.40009088560577393823 0.39435502468906813434 0.38875546033561747539 0.38329185405255611352 0.37796372130139499479 0.37277044819842980461 0.36771130773167665096 0.36278547520253079384 0.35799204268835982390 0.35333003239803872919 0.34879840885417140450 0.34439608988355152608 0.34012195643243725574 0.33597486124732622859 0.33195363647706332966 0.32805710026021289716 0.32428406236438145349 0.32063332894300494713 
0.41116466912065852135 0.40515415613857791444 0.39928120122548405035 0.39354573586902491522 0.38794750608803479919 0.38248609133387301284 0.37716092354214514337 0.37197130578087977959 0.36691643007560986733 0.36199539411843367764 0.35720721667831573098 0.35255085161970595165 0.34802520050552288033 0.34362912381037880039 0.33936145080341661995 0.33522098818048018387 0.33120652753559937098 0.32731685176459973663 0.32355074049127385827 0.31990697460066241931 
0.41021989471478892408 0.40420753547138887907 0.39833402728855910047 0.39259921147351273252 0.38700273681362401534 0.38154408165275571774 0.37622257575243239769 0.37103742130733419202 0.36598771267144925012 0.36107245451727815189 0.35629057828676341524 0.35164095689694607749 0.34712241773783492071 0.34273375404902411967 0.33847373479036962918 0.33434111313557851597 0.33033463372025390070 0.32645303877131243153 0.32269507323545193467 0.31905948901247921379 
0.40913632454638515501 0.40312206374362985484 0.39724816098385079544 0.39151434592284289904 0.38592014804019358909 0.38046492271109300098 0.37514787650749453762 0.36996809102457539620 0.36492454478557490027 0.36001613299246609801 0.35524168505451425570 0.35059997994348018890 0.34608975949984616127 0.34170973985751285085 0.33745862117345953868 0.33333509585120968399 0.32933785543852484023 0.32546559636494454271 0.32171702466674173548 0.31809085982764678802 
0.40791235202597719844 0.40189623397289436779 0.39602220698037138291 0.39028986319381392400 0.38469858671321410792 0.37924758464392799295 0.37393591654187718909 0.36876252149789878754 0.36372624245380924535 0.35882584761249797234 0.35406004899534737618 0.34942751832261453870 0.34492690046055690667 0.34055682470772224990 0.33631591419474626825 0.33220279365727628518 0.32821609581769189967 0.32435446658319927460 0.32061656923892395410 0.31700108778676799881 
0.40654612013087865208 0.40052831314159892395 0.39465456977092649993 0.38892431315882713960 0.38333675097492048156 0.37789091260952778484 0.37258568351818771580 0.36741983597133293094 0.36239205591926526573 0.35750096600836950289 0.35274514499176290450 0.34812314389107401613 0.34363349931204456578 0.33927474431807314037 0.33504541724052716578 0.33094406876545723328 0.32696926759176708766 0.32311960491123653538 0.31939369791898680750 0.31579019252546186580 
0.40503550193672138713 0.39901632869169650908 0.39314344580290877529 0.38741606869564776394 0.38183319141811289388 0.37639363130107522659 0.37109606895001284732 0.36593908294998023223 0.36092117924354971681 0.35604081550995203553 0.35129642107226061176 0.34668641293787416657 0.34220920857847514363 0.33786323601199880207 0.33364694168383229878 0.32955879657225822799 0.32559730087268262677 0.32176098755099263871 0.31804842500032481922 0.31445821898792075677 
0.40337807808818704203 0.39735805388555739404 0.39148681605336438372 0.38576332440274213598 0.38018631470080821444 0.37475435222664693624 0.36946587803080860324 0.36431924763502593345 0.35931276259500150028 0.35444469571562742249 0.34971331084945345147 0.34511687820968667273 0.34065368605198292906 0.33632204946761434794 0.33212031691054477722 0.32804687496706053107 0.32410015177571310785 0.32027861941972607385 0.31658079554339896289 0.31300524438689347750 
0.40157111123185013080 0.39555099270898141928 0.38968244012224917405 0.38396409816114862590 0.37839439075573072513 0.37297158487389531212 0.36769384331154791878 0.36255926696431300948 0.35756592778580215120 0.35271189390810253617 0.34799524840023965400 0.34341410299943636586 0.33896660795215582951 0.33465095889593071687 0.33046540152367204213 0.32640823460972628878 0.32247781184338303317 0.31867254280879964146 0.31499089336665098138 0.31143138562813099668 
0.39961151782647441610 0.39359236559626936680 0.38772785356550204527 0.38201623736387180230 0.37645556528707102562 0.37104375320165572383 0.36577864337717452825 0.36065804912487620104 0.35567978767579172539 0.35084170373074086147 0.34614168584396620698 0.34157767743566269658 0.33714768386127336175 0.33284977664028064792 0.32868209567848655217 0.32464285010478960425 0.32073031817929242848 0.31694284660543792231 0.31327884948627432449 0.30973680709659567878 
0.39749583854396602911 0.39147909828411930899 0.38562037117961833754 0.37991743244176495731 0.37436787982702612876 0.36896921926848286200 0.36371892787061793628 0.35861449848222570758 0.35365347006174779887 0.34883344749510336591 0.34415211380922089424 0.33960723703797451867 0.33519667341699416196 0.33091836812543140578 0.32677035444520335927 0.32275075195165248143 0.31885776416355965379 0.31508967594738546136 0.31144485087641260446 0.30792172867937162017 
0.39522021003012747231 0.38920781781662355803 0.38335710042708659451 0.37766524139654400471 0.37212930231078583665 0.36674631617463154809 0.36151335035458870282 0.35642754687166106065 0.35148614659387028558 0.34668650237870402009 0.34202608485983987396 0.33750248349002065495 0.33311340464329775024 0.32885666799924778703 0.32473020202524310873 0.32073203909305769699 0.31686031057590863247 0.31311324214413210898 0.30948914939261901180 0.30598643387729024257 
0.39278034374686887631 0.38677486252516135590 0.38093497131556108837 0.37525713040653835284 0.36973777184494155401 0.36437339276466856886 0.35916061050144398870 0.35409619205595899150 0.34917706706336820721 0.34440033056600227734 0.33976323976141448169 0.33526320741897031041 0.33089779366692784190 0.32666469720301860580 0.32256174656346314755 0.31858689181942634328 0.31473819690288484807 0.31101383266061527477 0.30741207067264092467 0.30393127783525591967 
0.39017152307917352116 0.38417631722159134577 0.37835079190345738409 0.37269053706910676427 0.36719126189777384628 0.36184887253765729564 0.35665950683055874793 0.35161954378736237636 0.34672559903764105238 0.34197451306052228936 0.33736333620084579810 0.33288931275751815209 0.32854986540242436810 0.32434258058243570222 0.32026519520616486547 0.31631558471829929191 0.31249175255558941933 0.30879182092280316185 0.30521402280207393654 0.30175669510195007872 
0.38738863965055775340 0.38140809137857295541 0.37560134200757011591 0.36996296406865775142 0.36448786613938960466 0.35917132865762740890 0.35400900049577138651 0.34899687722529076916 0.34413127223931105902 0.33940878643760019617 0.33482627922392771413 0.33038084200783252031 0.32606977460281655334 0.32189056451813435888 0.31784086896046076509 0.31391849929201653957 0.31012140767837020894 0.30644767567293407229 0.30289550451090141436 0.29946320691512456902 


==> test/10/zz4z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz4z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz5z0.txt <==
-0.00528604739752664386 -0.00534617799602702184 -0.00540831123875297731 -0.00547246563673897245 -0.00553865944305930238 -0.00560691056799231518 -0.00567723648066068096 -0.00574965409687955634 -0.00582417965308310113 -0.00590082856640115113 -0.00597961528122989069 -0.00606055310298891491 -0.00614365402018485045 -0.00622892851640577828 -0.00631638537444199379 -0.00640603147534817875 -0.00649787159590196201 -0.00659190820853396055 -0.00668814128835594403 -0.00678656813233931202 
-0.00528406345063113687 -0.00534417535180144697 -0.00540629008349293762 -0.00547042622840463854 -0.00553660212444661865 -0.00560483578025696219 -0.00567514477711017224 -0.00574754615689488952 -0.00582205629596859592 -0.00589869076489046244 -0.00597746417429960084 -0.00605839000755200620 -0.00614148044115985815 -0.00622674615459049841 -0.00631419613157202346 -0.00640383745570058133 -0.00649567510382374671 -0.00658971174134397302 -0.00668594752419455953 -0.00678437991272573798 
-0.00528009542943018960 -0.00534016987705469414 -0.00540224751501269026 -0.00546634706894002891 -0.00553248704606556889 -0.00560068565147873575 -0.00567096069062815195 -0.00574332945762123358 -0.00581780860900592972 -0.00589441402289250793 -0.00597316064352604748 -0.00605406231175965436 -0.00613713158231207062 -0.00622237952922433026 -0.00630981554155501511 -0.00639944711205837295 -0.00649127962234847221 -0.00658531612882363830 -0.00668155715435258570 -0.00678000049133487947 
-0.00527414309148749576 -0.00533416121197444627 -0.00539618303056309517 -0.00546022748627721446 -0.00552631333939689572 -0.00559445908896425304 -0.00566468287630247317 -0.00573700237395596488 -0.00581143465954137538 -0.00588799607414758775 -0.00596670206515242246 -0.00604756701364850095 -0.00613060404710444231 -0.00621582483843975079 -0.00630323939336533377 -0.00639285582862943527 -0.00648468014468814215 -0.00657871599724952835 -0.00667496447305726548 -0.00677342387609783988 
-0.00526620610408186189 -0.00532614884879249999 -0.00538809590898803661 -0.00545206650620883287 -0.00551807973628054473 -0.00558615448867891533 -0.00565630935166151413 -0.00572856250235877825 -0.00580293158105601569 -0.00587943354900404350 -0.00595808452928755627 -0.00603889963057748207 -0.00612189275401744948 -0.00620707638406489334 -0.00629446136483713652 -0.00638405666440588528 -0.00647586913052512758 -0.00656990324242906400 -0.00666616086452910973 -0.00676464100896767475 
-0.00525628408124817394 -0.00531613217012565260 -0.00537798525038772277 -0.00544186289328953219 -0.00550778461083753154 -0.00557576977780935030 -0.00564583753930588978 -0.00571800670276162611 -0.00579229561331987518 -0.00586872201152500300 -0.00594730287241627097 -0.00602805422535640859 -0.00611099095432297151 -0.00619612657896523051 -0.00628347301751242503 -0.00637304033363184693 -0.00646483647057741889 -0.00655886697741250163 -0.00665513473366242600 -0.00675363968032806176 
-0.00524437663301256362 -0.00530411050007421631 -0.00536585002914766272 -0.00542961520572404158 -0.00549542603597069027 -0.00556330247241505066 -0.00563326432499107119 -0.00570533115606195861 -0.00577952215793685765 -0.00585585601135982931 -0.00593435072349613336 -0.00601502344410889764 -0.00609789025895279228 -0.00618296595996063302 -0.00627026379261549482 -0.00635979518203166633 -0.00645156944074019769 -0.00654559346298109850 -0.00664187141238003955 -0.00674040441209033427 
-0.00523048342664833143 -0.00529008316801098111 -0.00535168916040466760 -0.00541532186448828376 -0.00548100185490613557 -0.00554874975088909868 -0.00561858613218138223 -0.00569053143855827951 -0.00576460585100577010 -0.00584082915248131974 -0.00591922056609953725 -0.00599979856863024855 -0.00608258067741865825 -0.00616758320930901102 -0.00625482101095724968 -0.00634430716113912416 -0.00643605264737059923 -0.00653006602139164817 -0.00662635304078630118 -0.00672491630707564882 
-0.00521460425968320752 -0.00527404958491671516 -0.00533550157997174108 -0.00539898123691829289 -0.00546450976827646956 -0.00553210854405383149 -0.00560179901428707518 -0.00567360261498400884 -0.00574754065504662088 -0.00582363418146014233 -0.00590190381979045081 -0.00598236958689390627 -0.00606505067278257249 -0.00614996518889950224 -0.00623712988076537741 -0.00632655980419696493 -0.00641826796621142517 -0.00651226493442859898 -0.00660855842229786470 -0.00670715286169145178 
-0.00519673914425822572 -0.00525600933200092314 -0.00531728633764729647 -0.00538059173493666415 -0.00544594743722761655 -0.00551337564276268254 -0.00558289876592907557 -0.00565453935204406326 -0.00572831997273656399 -0.00580426309852219609 -0.00588239094470821393 -0.00596272528637236451 -0.00604528723791822580 -0.00613009699274105757 -0.00621717351900779626 -0.00630653420867194423 -0.00639819447884954710 -0.00649216732781345614 -0.00658846285228511554 -0.00668708773840542142 
-0.00517688840226879048 -0.00523596226118145606 -0.00529704270367986098 -0.00536015192795344722 -0.00542531260293465170 -0.00549254782384020219 -0.00556188105462249258 -0.00563333605452660032 -0.00570693678533338525 -0.00578270729518386584 -0.00586067157414784431 -0.00594085337596911723 -0.00602327599977691037 -0.00610796202513869992 -0.00619493299385281103 -0.00628420903263346951 -0.00637580841270136110 -0.00646974704569056470 -0.00656603792062371121 -0.00666469049422268190 
-0.00515505277050492226 -0.00521390860677625311 -0.00527477028793723723 -0.00533766067026261292 -0.00540260322271734084 -0.00546962199504098020 -0.00553874157419408965 -0.00560998702610646539 -0.00568338381888652041 -0.00575895772273203859 -0.00583673468073017676 -0.00591674064357934886 -0.00599900136008161503 -0.00608354211418402329 -0.00617038739863128363 -0.00625956051530776429 -0.00635108309363186137 -0.00644497452162372513 -0.00654125129029648270 -0.00663992626153064001 
-0.00513123351474939742 -0.00518984910748139950 -0.00525046917103023057 -0.00531311724244242813 -0.00537781762263111161 -0.00544459535941228638 -0.00551347622100642129 -0.00558448665681866331 -0.00565765374137419327 -0.00573300509612757227 -0.00581056878246148656 -0.00589037315753648469 -0.00597244668278618628 -0.00605681767288448678 -0.00614351397118052985 -0.00623256253633444612 -0.00632398892489459234 -0.00641781665687598223 -0.00651406645740784836 -0.00661275537876669216 
-0.00510543255148993881 -0.00516378513736970562 -0.00522414004625986177 -0.00528652150584575740 -0.00535095466595238937 -0.00541746559897062809 -0.00548608129360063802 -0.00555682963878756288 -0.00562973939366401017 -0.00570484013794257065 -0.00578216219545170905 -0.00586173652131892226 -0.00594359454064215687 -0.00602776792338720335 -0.00611428827687191066 -0.00620318673395489802 -0.00629449341273607878 -0.00638823672357776134 -0.00648444250369223200 -0.00658313297128449923 
-0.00507765257556199064 -0.00513571884424762499 -0.00519578437079375351 -0.00525787406872834425 -0.00532201393636206818 -0.00538823107691719424 -0.00545655371563793720 -0.00552701121106694351 -0.00559963405655171907 -0.00567445386652698589 -0.00575150334008384806 -0.00583081619164532976 -0.00591242703507631560 -0.00599637120315025737 -0.00608268447896501488 -0.00617140270987715910 -0.00626256126851704783 -0.00635619432100674193 -0.00645233386249881996 -0.00655100848922773177 
-0.00504789719167184590 -0.00510565329326505019 -0.00516540452393918648 -0.00522717646191178751 -0.00529099593385035007 -0.00535689105669814869 -0.00542489128096697477 -0.00549502743329055490 -0.00556733175494894192 -0.00564183793152981273 -0.00571858110671136580 -0.00579759787010223140 -0.00587892620486751838 -0.00596260537517248872 -0.00604867572596072545 -0.00613717835807166615 -0.00622815463044822624 -0.00632164542943334552 -0.00641769013606856894 -0.00651632522229976963 
-0.00501617104737412528 -0.00507359261320153992 -0.00513300396978615559 -0.00519443132112927270 -0.00525790228042939765 -0.00532344593505807654 -0.00539109291824125657 -0.00546087548617936371 -0.00553282759842367664 -0.00560698499793195384 -0.00568338528512957793 -0.00576206797718471341 -0.00584307453911904213 -0.00592644836671145456 -0.00601223469163372857 -0.00610048036600056159 -0.00619123346577084722 -0.00628454263020985452 -0.00638045603004234151 -0.00647901983682524791 
-0.00498247996471644274 -0.00503954214238083037 -0.00509858742087463193 -0.00515964257238974572 -0.00522273593167989301 -0.00528789748486349631 -0.00535515897076060607 -0.00542455399476196067 -0.00549611815463444103 -0.00556988917664474718 -0.00564590705869027955 -0.00572421421438800912 -0.00580485560771247262 -0.00588787886092054930 -0.00597333430786216920 -0.00606127494852599751 -0.00615175623642474478 -0.00624483559559287950 -0.00634057151706569032 -0.00643902202890104993 
-0.00494683106744766253 -0.00500350857073070601 -0.00506216099894178477 -0.00512281561587518783 -0.00518550138903693149 -0.00525024910195540963 -0.00531709148517570205 -0.00538606336747342578 -0.00545720184870738395 -0.00553054649532231171 -0.00560613955859878919 -0.00568402621396457003 -0.00576425481642229599 -0.00584687716139610514 -0.00593194873036840403 -0.00601952888381651098 -0.00610968093580924881 -0.00620247199867123185 -0.00629797241372649988 -0.00639625447696955986 
-0.00490923290044898222 -0.00496550007415254117 -0.00502373238828660810 -0.00508395750313229196 -0.00514620490663723722 -0.00521050604874550780 -0.00527689450051336759 -0.00534540614124866080 -0.00541607937739935295 -0.00548895539733831785 -0.00556407846641798678 -0.00564149626644918842 -0.00572126028261604053 -0.00580342623787315996 -0.00588805456839882561 -0.00597521092056238663 -0.00606496662432450505 -0.00615739904955630527 -0.00625259166219951836 -0.00635063343715400012 


==> test/10/zz5z1.txt <==
0.16842005018324349153 0.16944662949914052197 0.17035236066622891360 0.17113711082594185164 0.17180089683761293196 0.17234387506763521047 0.17276633048467868181 0.17306866534362111421 0.17325138771715312136 0.17331510010333719962 0.17326048830294052405 0.17308831072488023439 0.17279938824384921681 0.17239459470270634966 0.17187484812455494643 0.17124110267609829461 0.17049434140498345713 0.16963556975922880476 0.16866580988610654912 0.16758609570051805071 
0.16854060653470509523 0.16956747764794913302 0.17047334167360436719 0.17125807497398368162 0.17192170461926173375 0.17246439788061410092 0.17288645104277963749 0.17318827782903170598 0.17337039770450096698 0.17343342428991800896 0.17337805408060405488 0.17320505562785093456 0.17291525930396092758 0.17250954773971496903 0.17198884699486022276 0.17135411849875634149 0.17060635177962332754 0.16974655798659635253 0.16877576419857270862 0.16769500850704818773 
0.16878188611138680852 0.16980933288434665873 0.17071545340625590703 0.17150014277712666289 0.17216344878483597070 0.17270556079277971095 0.17312679797679403348 0.17342759722522504973 0.17360850098190100388 0.17367014527123014744 0.17361324810170700172 0.17343859840195874344 0.17314704560442845116 0.17273948995733245937 0.17221687361641449532 0.17158017254444354882 0.17083038922815704796 0.16996854620896087451 0.16899568041453999490 0.16791283827290143238 
0.16914422422670966073 0.17017251437179461981 0.17107899628994591157 0.17186359394343100893 0.17252638695017580295 0.17306759852887457218 0.17348758284639195781 0.17378681211317359434 0.17396586372664749054 0.17402540771139440867 0.17396619465303492236 0.17378904427384850306 0.17349483475446186853 0.17308449286877203299 0.17255898496902175032 0.17191930883444658806 0.17116648637960069079 0.17030155720655038021 0.16932557297772490856 0.16823959258244147730 
0.16962812779858213452 0.17065750408617644251 0.17156442343830216601 0.17234884975647568606 0.17301090654356149345 0.17355086352615112233 0.17396912276672524267 0.17426620465442999031 0.17444273410012081649 0.17449942719466465801 0.17443707852518977597 0.17425654928593872772 0.17395875627079851466 0.17354466179427219252 0.17301526455645402369 0.17237159144472019578 0.17161469024924863591 0.17074562325991499145 0.16976546170736775410 0.16867528101000903162 
0.17023428017955213876 0.17126495073602676644 0.17217234362061073494 0.17295647510060799257 0.17361752594144344575 0.17415582626544320877 0.17457184003992795573 0.17486614963770055753 0.17503944082474129362 0.17509248844195346440 0.17502614296712060149 0.17484131807391786739 0.17453897924852107559 0.17412013348106400445 0.17358582001780167858 0.17293710213873175752 0.17217505991275872113 0.17130078387649333438 0.17031536958182180719 0.16921991296003363603 
0.17096354775261063397 0.17199567505776774956 0.17290352520750609799 0.17368718108390204802 0.17434689585616069962 0.17488307555425008921 0.17529626148984311929 0.17558711303170282392 0.17575639111919036384 0.17580494278128758201 0.17573368682742168678 0.17554360079409070394 0.17523570916830377708 0.17481107286366090459 0.17427077989495712296 0.17361593717964665662 0.17284766338656123996 0.17196708275147781775 0.17097531978339278180 0.16987349479296323662 
0.17181698842704490326 0.17285067653492730555 0.17375890106774355415 0.17454182817133356842 0.17519980084504721551 0.17573331860555349571 0.17614301733349119194 0.17642964988007714400 0.17659406783902981131 0.17663720473658475751 0.17656006076718785969 0.17636368910671931798 0.17604918376694214666 0.17561766891031854732 0.17507028951871922429 0.17440820329833656155 0.17363257370236176436 0.17274456395946388709 0.17174533200730812688 0.17063602624431364885 
0.17279586220156537002 0.17383114158715323727 0.17473957435720716136 0.17552142968864142825 0.17617716074714134811 0.17670738068942537513 0.17711283935849106430 0.17739440131608485984 0.17755302562026695212 0.17758974755883372154 0.17750566239802592627 0.17730191109865672816 0.17697966788242686098 0.17654012949195210802 0.17598450597126460981 0.17531401279261818460 0.17452986416508503575 0.17363326737670781164 0.17262541804206213425 0.17150749614894009176 
0.17390164399012164598 0.17493845325491289011 0.17584682508529034251 0.17662715547888341305 0.17728003176545120700 0.17780620404651564792 0.17820655809496249722 0.17848209040550466753 0.17863388576711958233 0.17866309748045741679 0.17857093016742536795 0.17835862500745502945 0.17802744717215651660 0.17757867520379885806 0.17701359208176903337 0.17633347773578689210 0.17553960278865257671 0.17463322334022021720 0.17361557663529267326 0.17248787748941218911 
0.17513603892232193493 0.17617420235708636245 0.17708211725015796101 0.17786033537615070221 0.17850960678926433567 0.17903084563622345682 0.17942509856933880341 0.17969351644385156419 0.17983732956224932065 0.17985782642845124513 0.17975633578376332133 0.17953421159158178266 0.17919282059494509585 0.17873353206931774650 0.17815770941622580126 0.17746670328010771822 0.17666184591351813404 0.17574444656022794597 0.17471578766947584715 0.17357712179659295915 
0.17650100032126042615 0.17754020000095283027 0.17844710618210435360 0.17922246198629734892 0.17986721437923167133 0.18038247313977512354 0.18076947410231772317 0.18102954723831357620 0.18116408960957539054 0.18117454288733489398 0.18106237494759466755 0.18082906498016351748 0.18047609154672472620 0.18000492306230150841 0.17941701023370895673 0.17871378005490001772 0.17789663102508429526 0.17696692931769730794 0.17592600568578983800 0.17477515294262760404 
0.17799875050022537226 0.17903849114336037318 0.17994364549100941297 0.18071519200770269631 0.18135431560158987718 0.18186235844132744854 0.18224077746184350057 0.18249110879750990444 0.18261493875040377133 0.18261388056371793964 0.18248955613911724272 0.18224358183475283801 0.18187755754948883857 0.18139305839945435439 0.18079162840140833302 0.18007477568069932272 0.17924396881422169359 0.17830063399968684723 0.17724615281335853734 0.17608186038211889879 
0.17963180435589914952 0.18067136858125357191 0.18157379263087031207 0.18234034495191431269 0.18297249757809777582 0.18347186756210098757 0.18384016850621875960 0.18407917173947829781 0.18419067603081173967 0.18417648447801571177 0.18403838721040341464 0.18377814867024197532 0.18339749841702346345 0.18289812458461868205 0.18228166929177097577 0.18154972545226713554 0.18070383455141655893 0.17974548505346962801 0.17867611118583853758 0.17749709191710791312 
0.18140299537507112437 0.18244138619488453612 0.18333981149930395071 0.18409989759098632778 0.18472346219678600909 0.18521244572275996632 0.18556885726145214144 0.18579473362337270426 0.18589210915534928881 0.18586299410712980862 0.18570935955423853447 0.18543312721878787985 0.18503616286374438560 0.18452027223022574032 0.18388719872878989126 0.18313862228518168473 0.18227615888570755653 0.18130136047693615198 0.18021571495941801633 0.17902064608695339443 
0.18331550293905832238 0.18435136932390941422 0.18524416958047482118 0.18599597171594078882 0.18660900789530029953 0.18708559587070097696 0.18742808119345719109 0.18763879633721106122 0.18772003286008312473 0.18767402324091569943 0.18750292968063295151 0.18720883778692651300 0.18679375358894032000 0.18625960274374980807 0.18560823110798096991 0.18484140607396193356 0.18396081822929608030 0.18296808300914957357 0.18186474208794375929 0.18065226431780612160 
0.18537287838123611694 0.18640441858121986618 0.18728952578274518648 0.18803081179700159575 0.18863100179777325671 0.18909284867128636765 0.18941907530446464025 0.18961233767193125255 0.18967520270685656048 0.18961013631581685734 0.18941949814045122569 0.18910554065934492840 0.18867041096134085087 0.18811615404785220207 0.18744471688542210797 0.18665795267338911034 0.18575762494836536853 0.18474541124242238599 0.18362290606540151994 0.18239162301293218582 
0.18757906454222691983 0.18860390083698883035 0.18947870317228490689 0.19020674789154709550 0.19079133882750490270 0.19123572171220645788 0.19154303368118363871 0.19171627633919216538 0.19175830397959492402 0.19167182117504386052 0.19145938590601027651 0.19112341574866117955 0.19066619554922570323 0.19008988560089576381 0.18939652971246601076 0.18858806278580697580 0.18766631764835386975 0.18663303094677305416 0.18548984791830760988 0.18423832583376215100 
0.18993839855300742592 0.19095341705222371176 0.19181463817785812664 0.19252613776939705992 0.19309188390849263417 0.19351566566885095022 0.19380106136887112478 0.19395143002405870747 0.19396991569728733174 0.19385945849875338420 0.19362280855988492356 0.19326254088006381004 0.19278106988600535177 0.19218066309403897263 0.19146345357773941753 0.19063145110901869028 0.18968655191247005276 0.18863054697800826776 0.18746512882729396421 0.18619189652880163699 
0.19245557861555878665 0.19345673064104035310 0.19430029471752666148 0.19499128109969068867 0.19553439336821734629 0.19593399568583333425 0.19619411610139156354 0.19631846669088409696 0.19631047028674211696 0.19617328856279719895 0.19590984895471208471 0.19552286932570395184 0.19501488002069308769 0.19438824331151494107 0.19364517039543391319 0.19278773616005820402 0.19181789191449941101 0.19073747622549624969 0.18954822388405814793 0.18825177284082730833 


==> test/10/zz5z2.txt <==
0.38004781539527004997 0.37453591213242226621 0.36914685966260868399 0.36388080935543060113 0.35873776260462858501 0.35371758095408767364 0.34881999690426079841 0.34404462511608507880 0.33939097375330451456 0.33485845573498618233 0.33044639970475908619 0.32615406055912571359 0.32198062941190008779 0.31792524290381096730 0.31398699179454564456 0.31016492879845547481 0.30645807564467086870 0.30286542935760440987 0.29938596776509551756 0.29601865424921419701 
0.37992527509691298437 0.37441306133938812017 0.36902385749997329567 0.36375780579905464540 0.35861489750436731372 0.35359498335337380404 0.34869778464260947626 0.34392290469069003445 0.33926984040884244909 0.33473799374689483521 0.33032668282016536265 0.32603515256071818884 0.32186258477276341594 0.31780810750498705852 0.31387080368137049158 0.31004971895614974464 0.30634386877795266590 0.30275224466304667681 0.29927381968846777927 0.29590755322307038533 
0.37968002749903057014 0.37416720062824443405 0.36877770319884206618 0.36351165883644759313 0.35836903826041227594 0.35334967031243008639 0.34845325362211321263 0.34367936859522330018 0.33902748944448024560 0.33449699602358534678 0.33008718526828939588 0.32579728209081842971 0.32162644961344810657 0.31757379866200347029 0.31363839646979929654 0.30981927456682040178 0.30611543584794381756 0.30252586082816201873 0.29904951310265887043 0.29568534403582685810 
0.37931173704576542915 0.37379801047571648009 0.36840809583070288635 0.36314208808748071888 0.35799992638840411052 0.35298140601382088644 0.34808619093819009871 0.34331382662360976354 0.33866375275026944225 0.33413531563467646635 0.32972778013858833335 0.32544034092081819409 0.32127213292820777646 0.31722224105978003017 0.31328970896900293353 0.30947354699338908146 0.30577273921884062791 0.30218624969899898769 0.29871302785817893666 0.29535201311104969379 
0.37881989648648817237 0.37330500839815367042 0.36791458156077222474 0.36264867129436834103 0.35750717319190267185 0.35248983641625952767 0.34759627749321614365 0.34282599421075643509 0.33817837929831079391 0.33365273362626290954 0.32924827873056911054 0.32496416852565784827 0.32079950011878516358 0.31675332367990605142 0.31282465135304315940 0.30901246521889219609 0.30531572433503006980 0.30173337089081436746 0.29826433552000852778 0.29490754181635248088 
0.37820382208268576996 0.37268754506963730488 0.36729655071986422321 0.36203084233731747110 0.35689025866857865266 0.35187448896609868632 0.34698308840765834660 0.34221549342788948334 0.33757103660595461081 0.33304896084149521185 0.32864843263176701793 0.32436855433245814773 0.32020837534136881164 0.31616690218801507539 0.31224310754437112347 0.30843593819410736190 0.30474432201157292122 0.30116717400922016212 0.29770340151468815959 0.29435190853768850028 
0.37746264706139254219 0.37194479907784588901 0.36655323391172983660 0.36128788866645861200 0.35614853017899505971 0.35113477237189816282 0.34624609374342946166 0.34148185448718826329 0.33684131285612317619 0.33232364050199664218 0.32792793662254654530 0.32365324083103813591 0.31949854472621647128 0.31546280218641420401 0.31154493844231967437 0.30774385800159326232 0.30405845150793409104 0.30048760161980525574 0.29703018799183567022 0.29368509143652204996 
0.37659531318059463745 0.37107577026862365033 0.36568369718275012259 0.36041894823779219159 0.35528120100904470036 0.35026997659906972116 0.34538465970697229679 0.34062451792131098749 0.33598871982935341052 0.33147635168782157988 0.32708643252538416313 0.32281792764293104625 0.31866976054604434498 0.31464082338910542846 0.31072998603690005215 0.30693610386201186646 0.30325802439876498040 0.29969459297023048894 0.29624465739632743766 0.29290707188015768780 
0.37560056023910970424 0.37007927163330456288 0.36468683631285458979 0.35942300609291560898 0.35428734902032221754 0.34927927330836366915 0.34439805056407918338 0.33964283766172981283 0.33501269685215789851 0.33050661389455232575 0.32612351414823798068 0.32186227666925809610 0.31772174642592415639 0.31370074478706277965 0.30979807845416340584 0.30601254701078856035 0.30234294925488314210 0.29878808846602433746 0.29534677674308590367 0.29201783853014795511 
0.37447691333512939105 0.36895391971263008513 0.36356137034244789819 0.35829889080069304841 0.35316591567096455861 0.34816171704998338798 0.34328543157925089924 0.33853608530937157051 0.33391261602299654454 0.32941389288999189944 0.32503873350375744877 0.32078591845993931209 0.31665420370133123829 0.31264233087905896058 0.30874903598190273080 0.30497305647209616009 0.30131313714395507874 0.29776803489589803720 0.29433652257984382894 0.29101739206639087865 
0.37322266766094147616 0.36769812353963843288 0.36230583454361403595 0.35704527109644357274 0.35191570581285991359 0.34691624764135459147 0.34204587339356939957 0.33730345597350841480 0.33268778904046503175 0.32819760813866155624 0.32383160851686104698 0.31958845996541107581 0.31546681904040263511 0.31146533904593898257 0.30758267812229223015 0.30381750575173821494 0.30016850795294269805 0.29663439139376890363 0.29321388661400049624 0.28990575051502848192 
0.37183587063024053920 0.36631007224136824529 0.36091857319592646203 0.35566065322860768161 0.35053538884267676501 0.34554169430900538718 0.34067835838016374828 0.33594407615062799044 0.33133747602669422205 0.32685714210732813578 0.32250163245961371850 0.31826949384444142011 0.31415927344892979889 0.31016952814200271504 0.30629883170958954741 0.30254578045962182697 0.29890899752230848385 0.29538713611223410549 0.29197888196736054844 0.28868295513630282123 
0.37031430119552144475 0.36478772159966776911 0.35939773277011627384 0.35414337977938381563 0.34902350202023396664 0.34403678237182611088 0.33918178966745232694 0.33445701422214624277 0.32986089680835561921 0.32539185180434249123 0.32104828536982465970 0.31682860950381114273 0.31273125276887209223 0.30875466836355219824 0.30489734011444108441 0.30115778685485100619 0.29753456556443558245 0.29402627356549831950 0.29063155000690477081 0.28734907681404897595 
0.36865544637659036775 0.36312878019166466848 0.35774125650548682653 0.35249163109857750698 0.34737845708704906400 0.34240014349061259624 0.33755500369567303931 0.33284129426214842384 0.32825724518023924325 0.32380108293186155022 0.31947104771153067571 0.31526540603210673197 0.31118245975919561763 0.30722055242889267923 0.30337807352977191888 0.29965346128090558642 0.29604520431508413170 0.29255184257841920781 0.28917196768071073976 0.28590422287157923886 
0.36685647538149257496 0.36133069628491371050 0.35594688196158907889 0.35070343102239009969 0.34559855173877235268 0.34063033080790194873 0.33579678736247886572 0.33109591395053528107 0.32652570671859121321 0.32208418703133373517 0.31776941651232959440 0.31357950715388915874 0.30951262780691107812 0.30556700806305087115 0.30174094029484838098 0.29803278042391539993 0.29444094783657565051 0.29096392475238308517 0.28760025526593957501 0.28434854421967892257 
0.36491421243361715776 0.35939064760490824213 0.35401214403356578986 0.34877665929062107164 0.34368198803774874239 0.33872584063974414681 0.33390590099580502725 0.32921986745892267701 0.32466548071225675987 0.32024054196255274940 0.31594292415256441942 0.31177057826420934150 0.30772153625150816536 0.30379391172155095768 0.29998589916265500088 0.29629577228333153771 0.29272188185492037382 0.28926265332859829593 0.28591658441098549703 0.28268224272190034529 
0.36282511084714391680 0.35730553766753642142 0.35193438727714437819 0.34670907406877998769 0.34162690048185706537 0.33668514271752114642 0.33188110852207436396 0.32721217417709397290 0.32267580670896051087 0.31826957595405602763 0.31399115987116665849 0.30983834549887562249 0.30580902721336150618 0.30190120340898990436 0.29811297235088923818 0.29444252769183559826 0.29088815397117612216 0.28744822229610433872 0.28412118632750382741 0.28090557864130200061 
0.36058523360349792330 0.35507200494094942611 0.34971079333869609096 0.34449834922549738003 0.33943139710337838499 0.33450672122640878747 0.32972121619787703173 0.32507191401841778466 0.32055599599243506104 0.31617079527354408075 0.31191379387917061994 0.30778261664676498377 0.30377502369407216598 0.29988890235015763785 0.29612225914007578309 0.29247321216194549498 0.28893998404184384476 0.28552089555713916491 0.28221435996162325122 0.27901887801255009780 
0.35819025069545107343 0.35268645515406693569 0.34733843191119240235 0.34214213239113527854 0.33709361747975030710 0.33218912888685880880 0.32742512102460669121 0.32279826970626485094 0.31830546796881814542 0.31394381526851472541 0.30971060372520714532 0.30560330351494136014 0.30161954856600486918 0.29775712315749264247 0.29401394969731126094 0.29038807777402669830 0.28687767447711459701 0.28348101592898483636 0.28019647994930058088 0.27702253976558177673 
0.35563547246590382356 0.35014513306867434128 0.34481434676087119318 0.33963813094810163529 0.33461181153762842300 0.32973105581666883879 0.32499186930742635093 0.32039057581321689350 0.31592379090805733366 0.31158839410648908608 0.30738150223820170925 0.30330044512178849780 0.29934274389751364120 0.29550609201649580271 0.29178833871764964236 0.28818747475973555128 0.28470162016360306412 0.28132901373238472509 0.27806800414101218166 0.27491704241374309570 


==> test/10/zz5z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz5z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz6z0.txt <==
-0.03171628438390308724 -0.03207706797489105754 -0.03244986743123200873 -0.03283479381913272793 -0.03323195665703896490 -0.03364146340662080292 -0.03406341888261429224 -0.03449792457991033429 -0.03494507791711388978 -0.03540497139700398560 -0.03587769168595772440 -0.03636331861649270969 -0.03686192411964865634 -0.03737357109695409185 -0.03789831224515077118 -0.03843618885056683532 -0.03898722957386804855 -0.03955144924963814590 -0.04012884772854778681 -0.04071940879242538086 
-0.03170438070253051716 -0.03206505210953808360 -0.03243774049967225459 -0.03282255736912721711 -0.03321961274536334996 -0.03362901468020917939 -0.03405086866131172563 -0.03448527694000282084 -0.03493233777442734944 -0.03539214458794034956 -0.03586478504437647791 -0.03635034004387172751 -0.03684888264549916748 -0.03736047692606285497 -0.03788517678793139332 -0.03842302473268167234 -0.03897405062139916443 -0.03953827044649860234 -0.04011568514357980592 -0.04070627947474424191 
-0.03168057257532579107 -0.03204101926105852594 -0.03241348508879172974 -0.03279808241234051513 -0.03319492227507802456 -0.03360411390754079741 -0.03402576414242058922 -0.03445997674436188096 -0.03490685165265235146 -0.03536648413595361307 -0.03583896385973615178 -0.03632437386911859661 -0.03682278949241339638 -0.03733427717386678113 -0.03785889324783024007 -0.03839668267082928244 -0.03894767773254832754 -0.03951189677137733475 -0.04008934292452864812 -0.04068000294639969455 
-0.03164485854767105227 -0.03200496727057847157 -0.03237709818209561635 -0.03276136491636507525 -0.03315788003506744269 -0.03356675453245538260 -0.03398809725646799451 -0.03442201424237174151 -0.03486860795586650685 -0.03532797644348557864 -0.03580021238949587098 -0.03628540208045312465 -0.03678362428116905419 -0.03729494902916069554 -0.03781943635869352421 -0.03835713497025697305 -0.03890808086658758408 -0.03947229598193381650 -0.04004978683675775031 -0.04064054325497833131 
-0.03159723662323914162 -0.03195689309148869867 -0.03232857545264718191 -0.03271239903595673376 -0.03310847841637128836 -0.03351692693074531659 -0.03393785610862421614 -0.03437137501279060453 -0.03481758948495632805 -0.03527660129262626815 -0.03574850717430864272 -0.03623339778202896988 -0.03673135652264902795 -0.03724245830291346426 -0.03776676818752618819 -0.03830433998491743902 -0.03885521478161117759 -0.03941941945301260380 -0.03999696518559022612 -0.04058784605219854791 
-0.03153770448623937489 -0.03189679301948999957 -0.03226791150104769273 -0.03265117735844335484 -0.03304670766371565344 -0.03345461866553037927 -0.03387502523449293507 -0.03430804021521017405 -0.03475377367854196736 -0.03521233206775452318 -0.03568381723308342024 -0.03616832535070500093 -0.03666594572448460959 -0.03717675947231788985 -0.03770083810358025589 -0.03823824200027547277 -0.03878901882192706263 -0.03935320186291523664 -0.03993080840039195389 -0.04052183808036245033 
-0.03146625979682854402 -0.03182466299918425279 -0.03219510017361024157 -0.03257769123305333248 -0.03297255621451754964 -0.03337981483316756343 -0.03379958594860701937 -0.03423198693501516843 -0.03467713294624686499 -0.03513513606676648554 -0.03560610433956559739 -0.03609014066322291381 -0.03658734155226649881 -0.03709779575829321580 -0.03762158275420154213 -0.03815877109067716128 -0.03870941664290639822 -0.03927356077632930542 -0.03985122847269989554 -0.04044242647093809068 
-0.03138290055864648154 -0.03174049900680819131 -0.03211013496115565358 -0.03249193118564219773 -0.03288601112813365618 -0.03329249850401531235 -0.03371151679175236893 -0.03414318862999659449 -0.03458763510466385943 -0.03504497491349896354 -0.03551532339518953529 -0.03599879141035455116 -0.03649548406306519360 -0.03700549925438696014 -0.03752892606425548006 -0.03806584296532523198 -0.03861631588269201498 -0.03918039612679563577 -0.03975811824314028770 -0.04034949784085250374 
-0.03128762555685952323 -0.03164429750824641896 -0.03201300947856196982 -0.03239388742022614176 -0.03278705860835960662 -0.03319265126300767477 -0.03361079408439052868 -0.03404161568855498116 -0.03448524392891300777 -0.03494180508737596697 -0.03541142291733909153 -0.03589421751994056886 -0.03639030403525274349 -0.03689979113193392335 -0.03742277928310821372 -0.03795935882367617448 -0.03850960779574075926 -0.03907358960502098355 -0.03965135053221310879 -0.04024291716855047524 
-0.03118043486431390163 -0.03153605599075597760 -0.03190371802461963030 -0.03228355040834075818 -0.03267568462207090518 -0.03308025385526523754 -0.03349739259424703436 -0.03392723611091984920 -0.03436991983505724435 -0.03482557858975288134 -0.03529434566685028113 -0.03577635171681593784 -0.03627172342607130201 -0.03678058195498786626 -0.03730304111256731170 -0.03783920525053056927 -0.03838916687157391955 -0.03895300396533441650 -0.03953077711214071643 -0.04012252642883816500 
-0.03106133041238201900 -0.03141577356584395603 -0.03178225622081983642 -0.03216091156644634158 -0.03255187561631804616 -0.03295528694173532891 -0.03337128632641254977 -0.03380001632582014387 -0.03424162071064327378 -0.03469624376972804680 -0.03516402944349324849 -0.03564512025440165488 -0.03613965599722861882 -0.03664777214937893490 -0.03716959796164259061 -0.03770525419430488523 -0.03825485047468988459 -0.03881848227260208117 -0.03939622752217716156 -0.03998814296374639254 
-0.03093031662180404165 -0.03128345163941802232 -0.03164862172636945248 -0.03202596402030671863 -0.03241561933501960202 -0.03281773196894548911 -0.03323244944384765726 -0.03365992215530492354 -0.03410030291196772256 -0.03455374633502276971 -0.03502040808299298341 -0.03550044386006882824 -0.03599400815906266676 -0.03650125268365671249 -0.03702232439031927919 -0.03755736309035648257 -0.03810649856027870097 -0.03866984712820678571 -0.03924750774021944916 -0.03983955756759966632 
-0.03078740108727657729 -0.03113909464365464258 -0.03150281502493321867 -0.03187870345339147149 -0.03226690573450816807 -0.03266757215517931967 -0.03308085732472770824 -0.03350691993958422599 -0.03394592244689995097 -0.03439803057540222198 -0.03486341269338714272 -0.03534223894381800096 -0.03583468009529647974 -0.03634090603586596219 -0.03686108382562125474 -0.03739537521652309959 -0.03794393354786162326 -0.03850689993972686992 -0.03908439874289415528 -0.03967653227102242025 
-0.03063259530772598563 -0.03098271082299071388 -0.03134484027631729425 -0.03171912903381781529 -0.03210572799444227909 -0.03250479359253586470 -0.03291648776029958146 -0.03334097783140427262 -0.03377843636064557092 -0.03422904082629899675 -0.03469297317133534370 -0.03517041912651958091 -0.03566156724243933762 -0.03616660753888935320 -0.03668572965977669881 -0.03721912040225304474 -0.03776696047491784336 -0.03832942033994491543 -0.03890665502060784708 -0.03949879782613666124 
-0.03046591545216494057 -0.03081431306426494349 -0.03117470622352742221 -0.03154724441112020245 -0.03193208361690728220 -0.03232938646022227164 -0.03273932229253047332 -0.03316206726508772601 -0.03359780433797908417 -0.03404672319781285733 -0.03450902003913563360 -0.03498489714848555809 -0.03547456220905192276 -0.03597822721747541419 -0.03649610687234317030 -0.03702841625779456497 -0.03757536760961172756 -0.03813716592452696952 -0.03871400317345567721 -0.03930605093380448029 
-0.03028738314883118107 -0.03063391975837667647 -0.03099242714240729377 -0.03136305877022822070 -0.03174597560184441031 -0.03214134633891553572 -0.03254934768451231419 -0.03297016459843710168 -0.03340399052837021709 -0.03385102758783770788 -0.03431148663890874750 -0.03478558721923509511 -0.03527355722780738112 -0.03577563224961716887 -0.03629205435432594079 -0.03682307014697027564 -0.03736892778120762260 -0.03792987257509560645 -0.03850614081488339113 -0.03909795133224615998 
-0.03009702628305242766 -0.03044155567800327714 -0.03079802381749685222 -0.03116658792554096585 -0.03154741368132663037 -0.03194067560908313980 -0.03234655750816613912 -0.03276525291577819798 -0.03319696558922697466 -0.03364190998625901652 -0.03410031170942658812 -0.03457240786173869374 -0.03505844723332535856 -0.03555869019885995325 -0.03607340814837312754 -0.03660288219455299502 -0.03714740079315292237 -0.03770725577976447029 -0.03828273617873612089 -0.03887411901940945186 
-0.02989487978711437288 -0.03023725285308714872 -0.03059152452403593112 -0.03095785543311212543 -0.03133641558883802636 -0.03172738490792417765 -0.03213095382329086980 -0.03254732396728252791 -0.03297670892650044622 -0.03341933505854476766 -0.03387544235079992250 -0.03434528528496773314 -0.03482913364489538532 -0.03532727316412415108 -0.03584000584575355169 -0.03636764968971562678 -0.03691053741708658770 -0.03746901357207321759 -0.03804342910088715640 -0.03863413217187562643 
-0.02968098640351021431 -0.03002105142319499986 -0.03037296599244754258 -0.03073689369403357838 -0.03111300833298917892 -0.03150149461048469546 -0.03190254890979059288 -0.03231638020356059765 -0.03274321109094748689 -0.03318327897061967152 -0.03363683735026064964 -0.03410415728243692407 -0.03458552889716431933 -0.03508126296698767244 -0.03559169238080137770 -0.03611717330146935884 -0.03665808561340454935 -0.03721483199055462820 -0.03778783448086371621 -0.03837752686029888977 
-0.02945539740152708710 -0.02979300044373507997 -0.03014239432852566791 -0.03050374501758549087 -0.03087722943860040509 -0.03126303629123479422 -0.03166136700182622249 -0.03207243684622176905 -0.03249647626310919746 -0.03293373238272576109 -0.03338447079718604577 -0.03384897759735500805 -0.03432756169433733712 -0.03482055742586075836 -0.03532832740899489316 -0.03585126552195588151 -0.03638979974450765043 -0.03694439429587696722 -0.03751554997171417660 -0.03810380062141845159 


==> test/10/zz6z1.txt <==
0.13787403692103877839 0.13870913500952772313 0.13944436699114209910 0.14007970607763048365 0.14061526051813902360 0.14105126386829938689 0.14138806455850680410 0.14162611501744143405 0.14176596058601298456 0.14180822842999293854 0.14175361662959617970 0.14160288359373990330 0.14135683791766914807 0.14101632877653416664 0.14058223692521873427 0.14005546635662394217 0.13943693665667164505 0.13872757608414151842 0.13792831539649311190 0.13704008243831264369 
0.13797373243995564307 0.13880900111640226413 0.13954425988626820154 0.14017949072361030050 0.14071481160848711700 0.14115046652825241624 0.14148681478977956361 0.14172431990780443023 0.14186353831060452557 0.14190510807436973462 0.14184973786505569726 0.14169819623395435437 0.14145130138273337428 0.14110991148671461759 0.14067491564249814950 0.14014722548798133617 0.13952776752924947457 0.13881747619925965953 0.13801728766702520135 0.13712813441229804168 
0.13817327480367960768 0.13900887712985748879 0.13974418071391825347 0.14037918532205539979 0.14091402866394664439 0.14134897584644343094 0.14168440816455468712 0.14192081151339222544 0.14205876467423100840 0.14209892769182577710 0.14204203052230260362 0.14188886209428863694 0.14164025989259532157 0.14129710014509275218 0.14086028867007779897 0.14033075242355380619 0.13970943177308525751 0.13899727351662261032 0.13819522466005010330 0.13730422696519345438 
0.13847296815310580764 0.13930905188542966333 0.14004440051749186824 0.14067904118674623426 0.14121314187880074087 0.14164700002901986498 0.14198103050860361174 0.14221575330697860950 0.14235178118110136669 0.14238980749639967849 0.14233059443804021993 0.14217496172830235146 0.14192377594826660614 0.14157794053098335385 0.14113838646916662678 0.14060606376307105414 0.13998193362291533326 0.13926696143409567075 0.13846211049135914717 0.13756833650883670828 
0.13887327245230177142 0.13970996174126368294 0.14044532828387343293 0.14107943702863695590 0.14161249763549008107 0.14204485188223189840 0.14237696053386106332 0.14260939002481740068 0.14274279924679611486 0.14277792667463121146 0.14271557800515632941 0.14255661443261388732 0.14230194164118559197 0.14195249956140756908 0.14150925291253430016 0.14097318253664820054 0.14034527752140926737 0.13962652810548548121 0.13881791936245410635 0.13792042566372769707 
0.13937480807590851839 0.14021219434344983634 0.14094751384810128014 0.14158088100843799206 0.14211255975229061810 0.14254294933055655648 0.14287256971979142572 0.14310204701163384278 0.14323209910663467492 0.14326352195017266755 0.14319717647533972138 0.14303397635581102665 0.14277487662245402777 0.14242086316092697484 0.14197294308291449894 0.14143213594957837476 0.14079946582058802673 0.14007595410398301916 0.13926261318924401666 0.13836044085638904422 
0.13997836206660430047 0.14081649370852594716 0.14155165175664372046 0.14218401340472311412 0.14271391103467750971 0.14314181596791217266 0.14346832200311435135 0.14369412919529184203 0.14382002821793613001 0.14384688554408520123 0.14377562959021927824 0.14360723789283624807 0.14334272533189248988 0.14298313337693172032 0.14252952030861865129 0.14198295235816280058 0.14134449570738150115 0.14061520930061455203 0.13979613843415000796 0.13888830910695587617 
0.14068489618414886655 0.14152376666740579259 0.14225858606522429062 0.14288960981913337300 0.14341725501378416174 0.14384208150330027309 0.14416477312946174294 0.14438611954848307173 0.14450699902573282962 0.14452836241801278461 0.14445121844861580351 0.14427662029342214201 0.14400565343534771356 0.14363942470628868198 0.14317905241646541881 0.14262565746707273062 0.14198035535016062525 0.14124424895694362436 0.14041842213978553144 0.13950393400141652966 
0.14149555689692849825 0.14233509071172423255 0.14306931601771427642 0.14369858479280175900 0.14422341769802568545 0.14464448190204315381 0.14496256946294924783 0.14517857684344578906 0.14529348591849933214 0.14530834665361722080 0.14522426149280934227 0.14504237139688883063 0.14476384340978734611 0.14438985959640979195 0.14392160718388169460 0.14336026974350180030 0.14270701926924450609 0.14196300903721387199 0.14112936716663201930 0.14020719084430205426 
0.14241168749193658383 0.14325172326484825192 0.14398500250110674026 0.14461199563633359011 0.14513334908347361174 0.14554985894389724232 0.14586244597684608348 0.14607213244385169881 0.14618002115120157236 0.14618727678514767399 0.14609510947211551413 0.14590476039153674193 0.14561748921050304828 0.14523456308568180595 0.14475724697914990613 0.14418679505380849193 0.14352444294610175457 0.14277140075603544922 0.14192884664522667504 0.14099792099122571143 
0.14343484249328378177 0.14427511235462545103 0.14500697508553092585 0.14563104616795222168 0.14614812405563792908 0.14655915881322623129 0.14686522305668617272 0.14706748580391323933 0.14716718945730775103 0.14716562986365647192 0.14706413921896840935 0.14686407148663982447 0.14656678995500629914 0.14617365655666442192 0.14568602259322774306 0.14510522054648039569 0.14443255670531840451 0.14366930439559952304 0.14281669766701346469 0.14187592536755330719 
0.14456680456995166240 0.14540690857483884457 0.14613673931843929044 0.14675708989430652496 0.14726894215789962383 0.14767342919668349777 0.14797180163275908127 0.14816539825780747353 0.14825562101046002583 0.14824391399320205331 0.14813174605346174362 0.14792059638104779196 0.14761194256621809617 0.14720725059274206159 0.14670796629061641503 0.14611550783356688776 0.14543125893309211127 0.14465656245403066271 0.14379271425967424247 0.14284095719131725821 
0.14580960405632942267 0.14664897805633914096 0.14737598371908089412 0.14799163193293496388 0.14849712548497051579 0.14889381418284891589 0.14918315601985912555 0.14936668458409790849 0.14944598233352279770 0.14942265904522966657 0.14929833462062883087 0.14907462541787150356 0.14875313333607634303 0.14833543695746917446 0.14782308414292880117 0.14721758556407857355 0.14652040873945243460 0.14573297222775660753 0.14485663972633558427 0.14389271393822108958 
0.14716554105830631505 0.14800341587510720820 0.14872658556861020895 0.14933632863338197616 0.14983411366619842076 0.15022154602988246896 0.15050032367973037450 0.15067220172520201515 0.15073896469430342338 0.15070240523356487339 0.15056430796595240973 0.15032643733373321493 0.14999052840274657017 0.14955827975812938102 0.14903134775955126368 0.14841134154036630943 0.14769981823288252931 0.14689827799120763752 0.14600815847969017547 0.14503082861951299698 
0.14863720978756730928 0.14947255881717322334 0.15019061404687070183 0.15079298336578420003 0.15128145451655877762 0.15165793259075224797 0.15192439094397786059 0.15208283394267646527 0.15213526948492384072 0.15208368922877402163 0.15193005467588260871 0.15167628754836190441 0.15132426318304742496 0.15087580591275046027 0.15033268559678081289 0.14969661460495281569 0.14896924466050368019 0.14815216302450087693 0.14724688758170451086 0.14625486049944722011 
0.15022752409747766600 0.15105899555914756305 0.15177032843591531375 0.15236353626632520575 0.15284078844350035276 0.15320433887258988470 0.15345647356275265993 0.15359947361660220011 0.15363559007394153588 0.15356702752072487472 0.15339593396044198803 0.15312439500078439680 0.15275443086833068174 0.15228799511304405567 0.15172697410986840660 0.15107318662216023819 0.15032838277967860985 0.14949424186458787345 0.14857236832317968767 0.14756428547622293945 
0.15193974189080933224 0.15276557088602421564 0.15346816787131775661 0.15405004482010117850 0.15451382411852743193 0.15486216089335425039 0.15509769081784061107 0.15522299688703827814 0.15524058967351525573 0.15515289681974198110 0.15496225864437621067 0.15467092762600304079 0.15428107017644698828 0.15379476956122678510 0.15321402910748838089 0.15254077499414137042 0.15177685797146270308 0.15092405333099248588 0.14998405837020331588 0.14895848652250257005 
0.15377748359890683338 0.15459537822282229391 0.15528672734323054061 0.15585465102423395889 0.15630230231715402933 0.15663278976445893509 0.15684913192821711703 0.15695423344019457379 0.15695087491333908902 0.15684171144035158330 0.15662927617131774949 0.15631598668240462291 0.15590415265022711244 0.15539598384792771557 0.15479359776471671162 0.15409902627545407627 0.15331422078103829065 0.15244105511771610661 0.15148132530413818686 0.15043674489043903919 
0.15574473536370331272 0.15655173106312753051 0.15722871225454795874 0.15777952961645017038 0.15820794436139584693 0.15851756391911039912 0.15871181369037401510 0.15879393003218367220 0.15876696509929499879 0.15863379785700745805 0.15839714791813877537 0.15805959028207075545 0.15762356989412915076 0.15709141541554022536 0.15646535182799692354 0.15574751156191973811 0.15493994375952049869 0.15404462105469526878 0.15306344283819456331 0.15199823333949416537 
0.15784581939220176938 0.15863809841143639012 0.15929686099538373223 0.15982681082562300023 0.16023238159286878890 0.16051770786021257731 0.16068662888198512184 0.16074270789887101785 0.16068925759464980363 0.16052936697024439150 0.16026592736215891644 0.15990165663361075032 0.15943912122867862080 0.15888075609210675077 0.15822888256981096355 0.15748572438470720414 0.15665342164042880824 0.15573404250334987875 0.15472959165445052121 0.15364201361746648855 


==> test/10/zz6z2.txt <==
0.34611497473483981979 0.34109520569189127892 0.33618731862117029463 0.33139145137713499345 0.32670760522908498524 0.32213565408305849802 0.31767535432339644164 0.31332635501630967667 0.30908820823949340051 0.30496037932995495590 0.30094225687385700585 0.29703316229479970190 0.29323235892857779650 0.28953906050156957841 0.28595243895563299263 0.28247163158419513751 0.27909574746199983242 0.27582387316485124096 0.27265507778596065336 0.26958841726256993487 
0.34600337553455035033 0.34098332371966388887 0.33607529879448450050 0.33127943028114981150 0.32659571022706146426 0.32202400269669412269 0.31756405387082115022 0.31321550248603924338 0.30897789037221534691 0.30485067287651468337 0.30083322899681624873 0.29692487108196424783 0.29312485398936416470 0.28943238362049789059 0.28584662478113437301 0.28236670833495258748 0.27899173763695300776 0.27572079424659334812 0.27255294293046039567 0.26948723597090329385 
0.34578002504362176373 0.34075941485772931472 0.33585112255595428454 0.33105526072591839881 0.32637180270131677107 0.32180059260583471215 0.31734135597715512622 0.31299371068481074420 0.30875717788681417142 0.30463119280707223746 0.30061511515492944646 0.29670823904687704253 0.29290980232641661285 0.28921899520992383481 0.28563496821345357723 0.28215683933752766510 0.27878370050426642957 0.27551462325410924770 0.27234866371838445387 0.26928486688966363216 
0.34544461766654110946 0.34042318811167726622 0.33551451584568481312 0.33071868736525233956 0.32603564724645245354 0.32146520904817310615 0.31700706674715384281 0.31266080638923426926 0.30842591768315802403 0.30430180531003053757 0.30028779976895186854 0.29638316762419841810 0.29258712105950129834 0.28889882667932753613 0.28531741352522838051 0.28184198029743856573 0.27847160178847601975 0.27520533454719303679 0.27204222179930470649 0.26898129765459882767 
0.34499669144291389422 0.33997420407675416065 0.33506506534985530665 0.33026932564295380379 0.32558688987106737533 0.32101752959325152714 0.31656089557405292512 0.31221653044181452152 0.30798388114655322889 0.30386231098093979819 0.29985111098664896101 0.29594951062146335197 0.29215668760806301485 0.28847177692265663085 0.28489387891069378744 0.28142206653852208653 0.27805539180500593588 0.27479289134688228424 0.27163359127704250762 0.26857651129692833303 
0.34443562368230840054 0.33941187140257000898 0.33450221583402878212 0.32970665998563997157 0.32502505700161177238 0.32045712387971242441 0.31600245551399164246 0.31166053865741805140 0.30743076548030046080 0.30331244648052668733 0.29930482257524010370 0.29540707626694240329 0.29161834182863044518 0.28793771449254196293 0.28436425865636782984 0.28089701514095027912 0.27753500754614340851 0.27427724775828782322 0.27112274066505454018 0.26807048813243106178 
0.34376062500220250229 0.33873544201718891467 0.33382526659804961922 0.32903004146396508389 0.32434955427002704065 0.31978345340999420054 0.31533126394478327992 0.31099240319356546980 0.30676619563670437518 0.30265188688562649766 0.29864865656684308481 0.29475563004243521270 0.29097188894697412209 0.28729648056251289034 0.28372842608128551189 0.28026672782276806917 0.27691037548032970683 0.27365835147507078240 0.27050963549245693462 0.26746320827244041141 
0.34297073164647617904 0.33794400506593336164 0.33303336707701464148 0.32823868500214420374 0.32355966520453682822 0.31899587154545439027 0.31454674366158169585 0.31021161453535606167 0.30598972698732512798 0.30188024885843167677 0.29788228676407058071 0.29399489838898101857 0.29021710335431777361 0.28654789272924979793 0.28298623728349281414 0.27953109458850677882 0.27618141507733678930 0.27293614716920838736 0.26979424155726222656 0.26675465474789455955 
0.34206479593191013722 0.33703647952305371138 0.33212551164193160336 0.32733166626306059444 0.32265455000052206680 0.31809362390570444790 0.31364822462073294052 0.30931758429895206408 0.30510084891880806524 0.30099709479670461176 0.29700534324202720882 0.29312457339510045173 0.28935373335206571177 0.28569174971667565810 0.28213753573492944549 0.27868999817042866551 0.27534804307130184009 0.27211058056716386222 0.26897652881948896919 0.26594481723270740892 
0.34104147464435685677 0.33601160545243979882 0.33110053370459735511 0.32630791840764405976 0.32163324462878600807 0.31707584945610850502 0.31263494661669316566 0.30830964912091179952 0.30409898959225073467 0.30000193816755194032 0.29601741801223285799 0.29214431859732853392 0.28838150694216913017 0.28472783705045828784 0.28118215776912086623 0.27774331928697693073 0.27441017847027832088 0.27118160320865630775 0.26805647592082249009 0.26503369634607187866 
0.33989921519107907377 0.33486793393775160510 0.32995709931637429158 0.32516622903413161527 0.32049466065086978928 0.31594158267325056499 0.31150606326901952858 0.30718707597575145574 0.30298352216173146667 0.29889425026901927929 0.29491807204202397097 0.29105377603981230639 0.28730013876882387613 0.28365593377386738583 0.28011993900411896741 0.27669094273807998130 0.27336774831417820497 0.27014917787636055779 0.26703407530907269374 0.26402130850465299616 
0.33863623932383402071 0.33360381579111325623 0.32869370058901647980 0.32390523776163870906 0.31923758626731069121 0.31468975731700460363 0.31026064781038276141 0.30594906935134302817 0.30175377280990506312 0.29767346870476973919 0.29370684384703144021 0.28985257475107256697 0.28610933831944723726 0.28247582027206857846 0.27895072173540802485 0.27553276434704587761 0.27222069417199401542 0.26901328467353480267 0.26590933893445467540 0.26290769128474256178 
0.33725052430292973282 0.33221738931385080829 0.32730864948693988437 0.32252343515609621649 0.31786068933972944084 0.31331921251707411935 0.30889770130416405181 0.30459478080933344302 0.30040903102177585193 0.29633900789312267454 0.29238325989025965024 0.28854034079799895096 0.28480881948582387198 0.28118728725955183245 0.27767436331839839836 0.27426869874270159988 0.27096897935321734296 0.26777392771132957350 0.26468230447046869891 0.26169290924126198394 
0.33573978152140371289 0.33070656767441991564 0.32580007288879575533 0.32101916403607666517 0.31636252341843656977 0.31182870210739810357 0.30741616407986560588 0.30312332156005028505 0.29894856257474172745 0.29489027195568517925 0.29094684702288547973 0.28711670906484015875 0.28339831156629768927 0.27979014596191603692 0.27629074553593235830 0.27289868795214472508 0.26961259678684434959 0.26643114234809728291 0.26335304199482828524 0.26037706011508476855 
0.33410143293658317587 0.32906902697362949706 0.32416591035774666718 0.31939062468097817460 0.31474153819054234704 0.31021690841421578622 0.30581493134785009413 0.30153377877626053039 0.29737162576145592663 0.29332667033199089079 0.28939714718075665312 0.28558133687217845953 0.28187757175261046738 0.27828423948588204562 0.27479978491127049489 0.27142271074310070356 0.26815157749391760333 0.26498500289938636820 0.26192166104566222407 0.25896028134281889876 
0.33233258632334045091 0.32730219692576834056 0.32240391688758335276 0.31763588613954657491 0.31299609624853941270 0.30848246201107293318 0.30409287412105873161 0.29982523643568548266 0.29567749136283072442 0.29164763643006613725 0.28773373449597122731 0.28393391949050639234 0.28024639908608356409 0.27666945531773101674 0.27320144388016642800 0.26984079261506960234 0.26658599954633926954 0.26343563070986858454 0.26038831794561528854 0.25744275676448535872 
0.33043001166423169312 0.32540325751852000602 0.32051167412727193939 0.31575290674108491551 0.31112449865299629526 0.30662396926047785772 0.30224886668962636094 0.29799680148259222179 0.29386546682411518461 0.28985264952947165096 0.28595623488255605960 0.28217420750779242944 0.27850464978348649092 0.27494573881879219579 0.27149574267659470905 0.26815301629067228584 0.26491599736650139896 0.26178320244813368944 0.25875322326244520887 0.25582472340536971389 
0.32839012346019796906 0.32336914735680766242 0.31848661536190031596 0.31373956804452496350 0.30912502236188260651 0.30464004968821567498 0.30028182189437591099 0.29604763598094152588 0.29193492492156603024 0.28794125998114905585 0.28406434799698898619 0.28030202587462099695 0.27665225372127727477 0.27311310749735645542 0.26968277171674764903 0.26635953250452309993 0.26314177118086035101 0.26002795845371967642 0.25701664925066186607 0.25410647818989989810 
0.32620897831179929138 0.32119659308661202557 0.31632607191899619892 0.31159372771323190499 0.30699597306179365885 0.30252938523612643573 0.29819073521871991561 0.29397699562523171846 0.28988533690005846566 0.28591311747656938946 0.28205787124963010992 0.27831729427242524189 0.27468923172964526680 0.27117166573260870210 0.26776270418851638722 0.26446057082981216935 0.26126359639869700668 0.25817021093522279918 0.25517893709658295842 0.25228838442926881935 
0.32388230528132000430 0.31888217475884511609 0.31402735151424043814 0.30931329782761290970 0.30473575693593374369 0.30029078297577582735 0.29597473811914587483 0.29178427440120668912 0.28771630957686666896 0.28376800177543987092 0.27993672525253671113 0.27622004823580476041 0.27261571319227018151 0.26912161951491614387 0.26573580847489680634 0.26245645022751207254 0.25928183264889259618 0.25621035179189138864 0.25324050377117818256 0.25037087791241646739 


==> test/10/zz6z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz6z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz7z0.txt <==
-0.05814652137033946705 -0.05880795795381570795 -0.05949142362377236176 -0.06019712200158850585 -0.06092525387108137930 -0.06167601624531281190 -0.06244960128463220017 -0.06324619506300620253 -0.06406597618121059878 -0.06490911422767357830 -0.06577576809075316722 -0.06666608413006495926 -0.06758019421918180780 -0.06851821367757265913 -0.06948023911593070867 -0.07046634622585756791 -0.07147658755190713920 -0.07251099029081625735 -0.07356955416881444387 -0.07465224945258717992 
-0.05812469795448982346 -0.05878592886733532974 -0.05946919091591286455 -0.06017468850991179730 -0.06090262336634282014 -0.06165319358022488400 -0.06242659254557755139 -0.06322300772317582251 -0.06404261925295200164 -0.06488559841105696890 -0.06575210591452095021 -0.06664229008025991663 -0.06755628484990781890 -0.06849420769760547478 -0.06945615744436192673 -0.07044221200973482810 -0.07145242613904756457 -0.07248682915172713348 -0.07354542276303989434 -0.07462817903683846565 
-0.05808104972128127347 -0.05874186864512292300 -0.05942472266263203878 -0.06012981775580297783 -0.06085735750415317835 -0.06160754216366631092 -0.06238056759427727110 -0.06317662403116754144 -0.06399589469636461636 -0.06483855424908142873 -0.06570476707601380362 -0.06659468542654596590 -0.06750844740258403476 -0.06844617481857948049 -0.06940797095417662599 -0.07039391822967228096 -0.07140407584282117137 -0.07243847741400494256 -0.07349712869477953436 -0.07458000540154022251 
-0.05801557400391443159 -0.05867577332924298755 -0.05935801333368933425 -0.06006250234651486219 -0.06078944673080063921 -0.06153904997600989635 -0.06231151163669767373 -0.06310702611085249047 -0.06392578125225742425 -0.06476795681289020112 -0.06563372271390682799 -0.06652323714732612248 -0.06743664451530294313 -0.06837407321995185583 -0.06933563332409282964 -0.07032141411195654002 -0.07133148158856000842 -0.07236587596669202815 -0.07342460920053309192 -0.07450766263393460154 
-0.05792826714245614961 -0.05858763733424531689 -0.05926905499636745539 -0.05997273156576645586 -0.06069887709652459912 -0.06144769937287503092 -0.06221940286565100231 -0.06301418752328732942 -0.06383224738892237515 -0.06467376903631506802 -0.06553892981939718476 -0.06642789593354879452 -0.06734082029134984271 -0.06827784022183218393 -0.06923907501028631062 -0.07022462330550104104 -0.07123456043277019700 -0.07226893566367006971 -0.07332776950672623140 -0.07441105109550530394 
-0.05781912489129020782 -0.05847745386891464725 -0.05915783775176867987 -0.05986049182365891369 -0.06058563071665623578 -0.06133346755331464673 -0.06210421292974401680 -0.06289807372772354688 -0.06371525174382970669 -0.06455594212405055266 -0.06542033159381792362 -0.06630859647612184771 -0.06722090049471542150 -0.06815739236574064330 -0.06911820318971914623 -0.07010344366699111651 -0.07111320117334969659 -0.07214753674849193332 -0.07320648206719643225 -0.07429003648047279029 
-0.05768814296070402109 -0.05834521549835447463 -0.05902435031813371008 -0.05972576726044421386 -0.06044968639312672809 -0.06119632719398317156 -0.06196590757228684354 -0.06275864271403307215 -0.06357474373462240758 -0.06441441612223955393 -0.06527785795570230365 -0.06616525788240511241 -0.06707679284564929678 -0.06801262555669583543 -0.06897290171585858387 -0.06995774699939462382 -0.07096726384514555341 -0.07200152808975147922 -0.07306058553309480175 -0.07414444852986191992 
-0.05753531769070396179 -0.05819091484566540906 -0.05886858076196736095 -0.05956854050685753826 -0.06029102040142336055 -0.06103624725720447480 -0.06180444745138708590 -0.06259584582149944898 -0.06341066435838733917 -0.06424912067458286857 -0.06511142622434668015 -0.06599778425214690436 -0.06690838744878073452 -0.06784341529953485939 -0.06880303111762463286 -0.06978737876958328312 -0.07079657911808638626 -0.07183072623227362841 -0.07288988344556937560 -0.07397407937470555639 
-0.05736064685409502512 -0.05801454543163596378 -0.05869051737721273782 -0.05938879360359525239 -0.06010960744850472881 -0.06085319398202428121 -0.06161978915455752770 -0.06240962876219034033 -0.06322294720284460379 -0.06405997599335790105 -0.06492094201495472727 -0.06580606545305514588 -0.06671555739779176653 -0.06764961707503817923 -0.06860842868552187446 -0.06959215784322725362 -0.07060094762534299684 -0.07163491427568735581 -0.07269414264220344646 -0.07377868147548574673 
-0.05716413058442856160 -0.05781610264957069006 -0.05849014971165232557 -0.05918650908180592835 -0.05990542180697600722 -0.06064713206783036575 -0.06141188642262836866 -0.06219993286985983638 -0.06301151969744296644 -0.06384689408104947395 -0.06470630038905916814 -0.06558997814732725473 -0.06649815961429304811 -0.06743106691730435531 -0.06838890870619750151 -0.06937187629246094334 -0.07038013926437110268 -0.07141384060292933766 -0.07247309137207141871 -0.07355796511934722948 
-0.05694577242255402516 -0.05759558487056590237 -0.05826746973801995300 -0.05896167120500008657 -0.05967843862976302677 -0.06041802605969281981 -0.06118069159826575176 -0.06196669659717767009 -0.06277630463601799327 -0.06360978024433792954 -0.06446738731290525826 -0.06534938713290174006 -0.06625603599474881589 -0.06718758227368866465 -0.06814426292950288844 -0.06912629935604788778 -0.07013389253675111901 -0.07116721749958741794 -0.07222641712380566126 -0.07331159543334644924 
-0.05670558047316169581 -0.05735299467211898289 -0.05802247316486153911 -0.05871426737041143817 -0.05942863544738322817 -0.06016584194291211413 -0.06092615731356413461 -0.06170985728456711977 -0.06251722200511350414 -0.06334853494737893720 -0.06420408148532213977 -0.06508414707662558973 -0.06598901495811194950 -0.06691896325319865446 -0.06787426138207754145 -0.06885516566547660033 -0.06986191402699805375 -0.07089471973486355383 -0.07195376419021737302 -0.07303918887374497015 
-0.05644356865986203259 -0.05708834017988682202 -0.05775516087889582401 -0.05844428966440085721 -0.05915599384644631281 -0.05989054895100819065 -0.06064823842851162911 -0.06142935322241323964 -0.06223419115249002875 -0.06306305605474205045 -0.06391625660437887102 -0.06479410473016651573 -0.06569691350787475181 -0.06662499439891642061 -0.06757865368013200869 -0.06855818789678290448 -0.06956387817090096959 -0.07059598322265125958 -0.07165473102845525133 -0.07274030916335431918 
-0.05615975806402002252 -0.05680163650867037228 -0.05746554050643405687 -0.05815173656184990936 -0.05886050132299295440 -0.05959212158616265104 -0.06034689422706086825 -0.06112512602408415319 -0.06192713332769115425 -0.06275324151472028156 -0.06360378414728472263 -0.06447910173178690585 -0.06537953994430420468 -0.06630544715446021198 -0.06725717104275123759 -0.06823505407062205319 -0.06923942753717164666 -0.07027060395638530521 -0.07132886753759803966 -0.07241446268106480066 
-0.05585417832882554751 -0.05649290728434058773 -0.05715362807632010794 -0.05783661475357176895 -0.05854215329751295133 -0.05927054184358859779 -0.06002209086948502581 -0.06079712331917135060 -0.06159597461947011882 -0.06241899252916324747 -0.06326653673825284596 -0.06413897810539213873 -0.06503669738309486581 -0.06596008323186892952 -0.06690952926579073201 -0.06788542980578249342 -0.06888817395077811989 -0.06991813752812013616 -0.07097567248448675981 -0.07206109337845686968 
-0.05552686910604784365 -0.05616218622354628848 -0.05681944976093407373 -0.05749894107860403086 -0.05820095526989858825 -0.05892580162119379072 -0.05967380408811932130 -0.06044530176364615315 -0.06124064930185480621 -0.06206021724420976438 -0.06290439217117119175 -0.06377357656843395117 -0.06466818825081420419 -0.06558865912412979726 -0.06653543298276014262 -0.06750896193593898531 -0.06850970093203828659 -0.06953809972083034585 -0.07059459149377200760 -0.07167957744226775840 
-0.05517788151878771918 -0.05580951874286263492 -0.05646304366526585378 -0.05713874453001165782 -0.05783692508228360091 -0.05855790528316867638 -0.05930202209815231551 -0.06006963034543912755 -0.06086110358009316768 -0.06167683497464982595 -0.06251723813378824712 -0.06338274774635824227 -0.06427381992759821638 -0.06519093203107598211 -0.06613458160518106976 -0.06710528402317507413 -0.06810356812060576470 -0.06912996892939105020 -0.07018501632750316632 -0.07126921820206832958 
-0.05480727960956890271 -0.05543496356385070600 -0.05608446162725514578 -0.05675606829389312491 -0.05745009524605548812 -0.05816687233104495675 -0.05890674867588201191 -0.05967009393986476978 -0.06045729969842890406 -0.06126878094050811074 -0.06210497764297378404 -0.06296635635561256827 -0.06385341168214435370 -0.06476666746739477565 -0.06570667738371299693 -0.06667402443097435183 -0.06766931859781863401 -0.06869319154862491006 -0.06974628668478122240 -0.07082924231492415679 
-0.05441514173962896245 -0.05503859427571614060 -0.05568377098601083597 -0.05635097177225018711 -0.05704051527700035318 -0.05775274011907365057 -0.05848800633446590846 -0.05924669703970900092 -0.06002922033324961659 -0.06083601144597990812 -0.06166753514198625857 -0.06252428835097391391 -0.06340680297797192388 -0.06431564877264575597 -0.06525143603130188763 -0.06621481771919075776 -0.06720649029106946781 -0.06822719198250869199 -0.06927769654807279520 -0.07035879924370132266 
-0.05400156190266097028 -0.05462050081337404411 -0.05526105626882181487 -0.05592353253209646213 -0.05660825397062205222 -0.05731556653378328675 -0.05804583950319906066 -0.05879946755125562557 -0.05957687314888060470 -0.06037850936817560493 -0.06120486312801736578 -0.06205645892832496735 -0.06293386310612368584 -0.06383768861391433957 -0.06476860024965791496 -0.06572732012341730989 -0.06671463286475975973 -0.06773138954226760877 -0.06877850828129991601 -0.06985696780575509357 


==> test/10/zz7z1.txt <==
0.10732802365884838713 0.10797164051992938494 0.10853637331606996730 0.10902230132933392326 0.10942962419868004775 0.10975865266897871786 0.11000979863235023359 0.11018356469127714437 0.11028053345488854353 0.11030135675666460915 0.11024674495626798909 0.11011745646261590637 0.10991428759150558003 0.10963806285037855370 0.10928962572589921709 0.10886983003716632634 0.10837953190837659734 0.10781958240907099644 0.10719082090689657782 0.10649406917612409817 
0.10740685834522051278 0.10805052458486980038 0.10861517809894663533 0.10910090647325174085 0.10950791859772751602 0.10983653517590587223 0.11008717853679485243 0.11026036198659266985 0.11035667891672384933 0.11037679185883732258 0.11032142164952345176 0.11019133684007412222 0.10998734346152232166 0.10971027523373080848 0.10936098429015275735 0.10894033247722308133 0.10844918327889241372 0.10788839441193978641 0.10725881113549459722 0.10656126031756481265 
0.10756466349598672871 0.10820842137538271011 0.10877290802159514382 0.10925822786699880551 0.10966460854307226447 0.10999239090012230546 0.11024201835233062019 0.11041402580157484714 0.11050902836657686135 0.11052771011243749111 0.11047081294291444253 0.11033912578663493398 0.11013347418077869266 0.10985471033286967057 0.10950370372375788086 0.10908133230268086955 0.10858847431803037020 0.10802600082430129091 0.10739476890557721200 0.10669561565750243504 
0.10780171207951613765 0.10844558939907911199 0.10900980474505239659 0.10949448843007614229 0.10989989680744054190 0.11022640152918027068 0.11047447817083062838 0.11064469450079922330 0.11073769863557111903 0.11075420728142110205 0.11069499422306179615 0.11056087918277253401 0.11035271714208795546 0.11007138819321136969 0.10971778796932823985 0.10929281869171228458 0.10879738086624687887 0.10823236566165797545 0.10759864800501049709 0.10689708043524910608 
0.10811841710603563305 0.10876241939636527301 0.10932623312945920213 0.10981002430081286680 0.11021408872743347629 0.11053884023832775962 0.11078479830101226056 0.11095257539522038193 0.11104286439348731719 0.11105642615461391864 0.11099407748513913374 0.11085667957930549210 0.11064512701158923935 0.11036033732855972389 0.11000324126863139651 0.10957477362859310843 0.10907586479358689913 0.10850743295107315167 0.10787037701755776420 0.10716557031746370976 
0.10851533597227899786 0.10915943795088720036 0.10972268407560620274 0.11020528691628264650 0.11060759356315262580 0.11093007239568503097 0.11117329939967025842 0.11133794438558280993 0.11142475738854396017 0.11143455545840799670 0.11136820998357520318 0.11122663463772075598 0.11101077399640370269 0.11072159284080682062 0.11036006614804430570 0.10992716976044199229 0.10942387172843449916 0.10885112433149002342 0.10820985679668361501 0.10750096875276189679 
0.10899317638061202518 0.10963731235929839725 0.11019977830579573419 0.11068084572555879352 0.11108092621320915516 0.11140055638158934126 0.11164038251640094612 0.11180114535889654204 0.11188366531669780013 0.11188882830689900194 0.11181757235303321774 0.11167087499159840391 0.11144974149549792541 0.11115519389021943919 0.11078826072229720767 0.11034996753669616687 0.10984132802821917896 0.10926333584976882785 0.10861695708492484502 0.10790312342096614051 
0.10955280394126684640 0.11019685679989846272 0.11075827106271940448 0.11123739146694767987 0.11163470918253594333 0.11195084440106220502 0.11218652892544761501 0.11234258921690454258 0.11241993021245173801 0.11241952009945700708 0.11234237613006026191 0.11218955148014160550 0.11196212310377008647 0.11166118050227578917 0.11128781531422887729 0.11084311163582634407 0.11032813699797712481 0.10974393395444115296 0.10909151227228079672 0.10837184175853718793 
0.11019525159230557365 0.11083903983630936929 0.11139905767823568561 0.11187573989697663368 0.11226967464892485815 0.11258158311467590662 0.11281229956742271081 0.11296275237082224752 0.11303394621674758835 0.11302694574841698483 0.11294286058760934222 0.11278283169513773909 0.11254801893716483152 0.11223958970088467046 0.11185870839651622377 0.11140652669440301303 0.11088417437342169836 0.11029275069773794571 0.10963331629121995936 0.10890688553968201624 
0.11092173099376528844 0.11156499327479760253 0.11212317991693737662 0.11259683579379825558 0.11298666640151079632 0.11329351384129388025 0.11351833385874490756 0.11366217448221434261 0.11372615653529953572 0.11371145608985419595 0.11361928877682225814 0.11345089577563539918 0.11320753124886681618 0.11289045096758218434 0.11250090187654845919 0.11204011237184786920 0.11150928310356891804 0.11090957817186891665 0.11024211665517903713 0.10950796449305762181 
0.11173364606425929824 0.11237602235217836188 0.11293183292091800440 0.11340175695976810466 0.11378664132202624681 0.11408747199024395214 0.11430534754404877984 0.11444145516399059637 0.11449704935238216863 0.11447343329887808838 0.11437194265419023398 0.11419393138171493596 0.11394075931508482191 0.11361378104402872213 0.11321433577024757333 0.11274373781287115592 0.11220326749713706305 0.11159416223098969634 0.11091760766456970622 0.11017472893853236249 
0.11263260881865652663 0.11327361714873866727 0.11382637245478822996 0.11429171780232996736 0.11467066993658216190 0.11496438525360681837 0.11517412916321567717 0.11530124927731712214 0.11534715241136070385 0.11531328509908560231 0.11520111715934559793 0.11501212778194928876 0.11474779358572903543 0.11440957812320048936 0.11399892234754202547 0.11351723561225213199 0.11296588684111860679 0.11234619559038294678 0.11165942283357770115 0.11090676144002600823 
0.11362045761244690678 0.11425946496933156449 0.11480832194716625305 0.11526807185818135904 0.11563993536836560116 0.11592526992438537126 0.11612553457789005773 0.11624226037070169160 0.11627702591665790843 0.11623143752675790807 0.11610711310215737768 0.11590566900100748859 0.11562870912268155554 0.11527781551550210504 0.11485453988446781004 0.11436039544747668428 0.11379684866470225757 0.11316531045584567183 0.11246712663933203236 0.11170356749434290355 
0.11469927776072659509 0.11533546316897427819 0.11587937850636383097 0.11633231231486372559 0.11669572975431349859 0.11697122449767885510 0.11716047885325736599 0.11726523171094153930 0.11728725335781113592 0.11722832598913059121 0.11709022872151843286 0.11687472599724185729 0.11658355838848766250 0.11621843493165856520 0.11578102622735043925 0.11527295762848464855 0.11469580191436805350 0.11405107092896543675 0.11334020577356179738 0.11256456532193821751 
0.11587142420007633115 0.11650373143947516386 0.11704141659445108092 0.11748606914059611661 0.11783944683634584027 0.11810341945875925396 0.11827992462651897021 0.11837093426199599144 0.11837842981451454638 0.11830438435043492962 0.11815074979754384976 0.11791944787795362315 0.11761236350236869974 0.11723133959529391523 0.11677817246479083035 0.11625460692474350044 0.11566233043531971847 0.11500296557208591897 0.11427806020401157228 0.11348907491196179309 
0.11713954525590979105 0.11776662179439895128 0.11829648729136928165 0.11873110081672359761 0.11907256899171461684 0.11932308187449344739 0.11948486593206326944 0.11956015089600903478 0.11955114728781610078 0.11946003180055077275 0.11928893824026827464 0.11903995221466014132 0.11871510814773948705 0.11831638748235739911 0.11784571711177539710 0.11730496717037867949 0.11669594733008162302 0.11602040072004705940 0.11527999455843666865 0.11447630663466125400 
0.11850660540039498203 0.11912672319084145756 0.11964680995990353840 0.12006927784321429209 0.12039664643929566534 0.12063147311543667706 0.12077630633123159765 0.12083365610216084685 0.12080597664019007698 0.12069565732368389699 0.12050501914831854289 0.12023631459267923594 0.11989172939157177744 0.11947338507462082480 0.11898334132957462395 0.11842359731491419739 0.11779609099458114574 0.11710269541958411021 0.11634521067502684444 0.11552535003209513098 
0.11997590265559902878 0.12058685560866833075 0.12109475151418924721 0.12150255415693429761 0.12181326580681718641 0.12202985781672587295 0.12215523017526545846 0.12219219054121245593 0.12214344584709933839 0.12201160170567604268 0.12179916643664279174 0.12150855761616642658 0.12114210975124743708 0.12070208209497944318 0.12019066581698792384 0.11960998976512231262 0.11896212391374459683 0.11824907928868137741 0.11747280268999144015 0.11663516394713890900 
0.12155107217441106504 0.12215004507404358947 0.12264278633125062778 0.12303292146351652026 0.12332400481431292361 0.12351946216938412826 0.12362256601189171301 0.12363643004032405515 0.12356401450131880571 0.12340813721527835178 0.12317148727641021033 0.12285663968409619995 0.12246606990227221212 0.12200216773706158702 0.12146725007827542664 0.12086357201484247692 0.12019333560659348215 0.11945869513140532081 0.11866175684911872690 0.11780457015021053579 
0.12323606016885617354 0.12381946618184425102 0.12429342727325314033 0.12466234055156830141 0.12493036981753383174 0.12510142003460589244 0.12517914166259333508 0.12516694910687320430 0.12506804490257339424 0.12488544537770814025 0.12462200576962328968 0.12428044394153610341 0.12386336243668373547 0.12337326887271911346 0.12281259474420956612 0.12218371260937863076 0.12148895136638154790 0.12073060878122771067 0.11991095942486755532 0.11903225439413073206 


==> test/10/zz7z2.txt <==
0.31218213407436207207 0.30765449925131349573 0.30322777757968566448 0.29890209339879392214 0.29467744785349664349 0.29055372721198530206 0.28653071174248884168 0.28260808491649147545 0.27878544272563998696 0.27506230292488231814 0.27143811404291390277 0.26791226403043305604 0.26448408844521553718 0.26115287809928866558 0.25791788611668120534 0.25477833436989621996 0.25173341927929065998 0.24878231697206040773 0.24592418780678826362 0.24315818027588861905 
0.31208147597214036528 0.30755358609989275065 0.30312674008894952005 0.29880105476319951396 0.29457652294971087281 0.29045302203997042101 0.28643032309898969201 0.28250810028134576424 0.27868594033554627831 0.27496335200609300919 0.27133977517342616759 0.26781458960316972817 0.26438712320592483440 0.26105665973596914320 0.25782244588085895254 0.25468369771371662802 0.25163960649591499141 0.24868934383010235512 0.24583206617241556979 0.24306691871869914867 
0.31188002258816571732 0.30735162908716767705 0.30292454191302037314 0.29859886261534379637 0.29437456714217652420 0.29025151489919548409 0.28622945833215368561 0.28230805277435538914 0.27848686632910607530 0.27476538959051766131 0.27114304504152836328 0.26761919600289518772 0.26419315503934470701 0.26086419175780434232 0.25763153995706850052 0.25449440410819623715 0.25145196516055073888 0.24850338568001870132 0.24564781433407265054 0.24288438974346349131 
0.31157749828726960528 0.30704836574759147849 0.30262093586062066564 0.29829528664297871865 0.29407136810445599906 0.28994901208248113900 0.28592794255607434373 0.28200778615481597589 0.27818808261600463938 0.27446829498534303093 0.27084781939927426997 0.26732599432753811897 0.26390210919075468565 0.26057541229883529610 0.25734511808141452560 0.25421041360144941423 0.25117046435807333093 0.24822441939534939381 0.24537141574039303404 0.24261058219811104664 
0.31117348639929248710 0.30664339975530824356 0.30221554913889259186 0.29788997999149396945 0.29366660655018744785 0.28954522277019911769 0.28552551365484613033 0.28160706667282980886 0.27778938299475347540 0.27407188833557516450 0.27045394324268756669 0.26693485271722833252 0.26351387509730078706 0.26019023016536774184 0.25696310646830533564 0.25383166785811317467 0.25079505927494372131 0.24785241180291237018 0.24500284703403907294 0.24224548077746732577 
0.31066742528188406869 0.30613619773545619474 0.30170788094814732228 0.29738247763391706391 0.29315985533460037216 0.28903975879328197562 0.28502182262028147308 0.28110558388690398690 0.27729049435460434436 0.27357593211951652945 0.26996121251867205570 0.26644559820138619122 0.26302830831585222171 0.25970852679702938204 0.25648540976832523430 0.25335809208775461610 0.25032569308067587066 0.24738732150731768122 0.24454207981538358951 0.24178906772713676387 
0.31005860294296527790 0.30552608495648542197 0.30109729928432343860 0.29677219426142648073 0.29255057836101450164 0.28843213444804638446 0.28441643414609402152 0.28050295189990009925 0.27669107841724349672 0.27298013326921477528 0.26936937651109871261 0.26585801925379187738 0.26244523316769191590 0.25913015893857216376 0.25591191372021215855 0.25278959764390429577 0.24976229945268738075 0.24682910133029878352 0.24398908299304106206 0.24124132510832202447 
0.30934615011231070270 0.30481223986319649910 0.30038303697123364122 0.29605842176645141839 0.29183812939998460267 0.28772176649179520558 0.28370882761614796275 0.27979871114935878085 0.27599073414525482351 0.27228414602900036234 0.26867814100271619759 0.26517186913499052325 0.26176444616255128972 0.25845496206935497652 0.25524248853004671833 0.25212608531496316644 0.24910480575587065633 0.24617770136814889903 0.24334382571815998952 0.24060223761559476618 
0.30852903162466349674 0.30399368741275689665 0.29956418697096343084 0.29524032643316089342 0.29102175098067778469 0.28690797450300176141 0.28289839867734373202 0.27899233093613218237 0.27518900098541637655 0.27148757569881559748 0.26788717233577552523 0.26438687012090278383 0.26098572027816768770 0.25768275464624934568 0.25447699301565668284 0.25136744933003052349 0.24835313688768276275 0.24543307266826608348 0.24260628089585520306 0.23987179593523047516 
0.30760603595353774864 0.30306929119220377133 0.29863969706670168147 0.29431694601455044014 0.29010057358656360371 0.28598998186219032336 0.28198446165409274400 0.27808321293241017313 0.27428536316146334695 0.27058998344507056988 0.26699610252066752203 0.26350271873467767669 0.26010881018296738709 0.25681334322181847973 0.25361527955630053244 0.25051358210181978725 0.24750721979656414851 0.24459517152137744134 0.24177642926176437510 0.23905000062571660213 
0.30657576272117015304 0.30203774433581886960 0.29760836408908941664 0.29328718697177524888 0.28907361548883586666 0.28496691770510357289 0.28096625314442708055 0.27707069597795241922 0.27327925528295643476 0.26959089239933597959 0.26600453556714642733 0.26251909211417334689 0.25913345849720559322 0.25584652850175676475 0.25265719988590729095 0.24956437972438394457 0.24656698867537640840 0.24366396435891521377 0.24085426400410836489 0.23813686649424128938 
0.30543660801738153898 0.30089755934081269251 0.29646882798206164455 0.29214982229462554963 0.28793978369190098565 0.28383782032496085446 0.27984293724055930852 0.27595406255201621049 0.27217006959307454839 0.26848979530217054190 0.26491205523440869429 0.26143565565766369030 0.25805940318992542926 0.25478211240209586164 0.25160261176118842164 0.24851974823443234719 0.24553239082164235452 0.24263943323479855718 0.23983979590151247030 0.23713242743314635885 
0.30418674741029239073 0.29964705702798871689 0.29521956620371891944 0.29090349053276443048 0.28669787665918150532 0.28260164266227927321 0.27861361294083347717 0.27473254739647895439 0.27095716523515483987 0.26728616398186216818 0.26371823441065456173 0.26025207209214723525 0.25688638620273657187 0.25361990615551277539 0.25045138652231768717 0.24737961063051458477 0.24440339314196210529 0.24152158185712399585 0.23873305893399637823 0.23603674166843907622 
0.30282411666617187196 0.29828435515713047632 0.29385888927206049726 0.28954669697353230262 0.28534658974978105439 0.28125726072414103385 0.27727732446401637256 0.27340534885791079045 0.26963987996920346646 0.26597946097946845168 0.26242264633420031572 0.25896801209753422812 0.25561416337336073656 0.25235973949490092538 0.24920341754205499463 0.24614391462334647698 0.24317998925856765258 0.24031044211773874841 0.23753411630890966522 0.23484989735855443804 
0.30134639049162886826 0.29680735766230087469 0.29238493875386034615 0.28807781833952278427 0.28388452464226965333 0.27980348602048743523 0.27583307533317968918 0.27197164360194436838 0.26821754480427983935 0.26456915363260785634 0.26102487784914379931 0.25758316659042845842 0.25424251569827122088 0.25100147090867513944 0.24785862952765494449 0.24481264106224875921 0.24186220715122269675 0.23900608104635329143 0.23624306682534890189 0.23357201846592329231 
0.29975096021301889104 0.29521374624658414110 0.29079568974155728389 0.28649511298842861295 0.28231020445928767248 0.27823908338235958659 0.27427984724627080260 0.27043060541240721006 0.26668950201336399930 0.26305473089753939053 0.25952454483933834473 0.25609726071676447434 0.25277126192062043808 0.24954499891387318944 0.24641698859764052387 0.24338581294677072431 0.24045011723772161116 0.23760860809110290193 0.23486005148020946964 0.23220327080703512257 
0.29803491248127483848 0.29350097736945918170 0.28908896097735603536 0.28479673941334682219 0.28062209682409294809 0.27656279580339260260 0.27261662485713678006 0.26878142878804966998 0.26505512693922950174 0.26143572310484736176 0.25792130989390615881 0.25451006951667048961 0.25120027235357306195 0.24799027422855679514 0.24487851300226307072 0.24186350488947214177 0.23894384076179039922 0.23611818260012729098 0.23338526019735117423 0.23074386816940234413 
0.29619501331685349488 0.29166628977262176736 0.28726243738506107572 0.28298078686350947031 0.27881864762034441751 0.27477337814998076260 0.27084242759083371199 0.26702335794342463293 0.26331385385065686489 0.25971172468871439598 0.25621490211476832810 0.25282143510243854090 0.24952948374844427515 0.24633731264451771970 0.24324328429338235025 0.24024585284706409527 0.23734355831984069174 0.23453502135026460529 0.23181893853966517582 0.22919407836721494842 
0.29422770592810304491 0.28970673101911331715 0.28531371192675664128 0.28104532303528556580 0.27689832864379482213 0.27286964158535237379 0.26895634941279217278 0.26515572154415811834 0.26146520583125909543 0.25788241968458497366 0.25440513877401438325 0.25103128502987098747 0.24775891489324797234 0.24458620830768754151 0.24151145867968470959 0.23853306388556114181 0.23564951832024344514 0.23285940594142523485 0.23016139424383033618 0.22755422909292122302 
0.29212913809669133203 0.28761921644897181505 0.28324035626756638440 0.27898846470708138501 0.27485970233419687592 0.27085051013484134907 0.26695760693082470905 0.26317797298915646120 0.25950882824563625828 0.25594760944435163141 0.25249194826683335480 0.24913965134978302562 0.24588868248698919627 0.24273714701329934806 0.23968327823210747174 0.23672542569525248379 0.23386204513414649009 0.23109168985136285812 0.22841300340130954449 0.22582471341105550544 


==> test/10/zz7z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz7z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz8z0.txt <==
-0.08457675835676865816 -0.08553884793273310028 -0.08653297981630540814 -0.08755945018403693547 -0.08861855108511644541 -0.08971056908399745178 -0.09083578368664269043 -0.09199446554609468085 -0.09318687444529991093 -0.09441325705833579496 -0.09567384449554126868 -0.09696884964362992299 -0.09829846431870774282 -0.09966285625818406546 -0.10106216598670358930 -0.10249650360114133385 -0.10396594552993940197 -0.10547053133198773522 -0.10701026060907474491 -0.10858509011274286582 
-0.08454501520644192025 -0.08550680562512529004 -0.08650064133214616091 -0.08752681965068902226 -0.08858563398731493510 -0.08967737248023323338 -0.09080231642983596640 -0.09196073850634139957 -0.09315290073146922922 -0.09437905223416620526 -0.09563942678465804648 -0.09693424011664075746 -0.09826368705430921224 -0.09962793846914086426 -0.10102713810078535472 -0.10246139928678099640 -0.10393080165668915071 -0.10543538785694904492 -0.10697516038249359205 -0.10855007859892658317 
-0.08448152686722948390 -0.08544271802918003422 -0.08643596023646497872 -0.08746155309925804366 -0.08851979273322095609 -0.08961097041978439981 -0.09073537104612650062 -0.09189327131796579118 -0.09308493774006947052 -0.09431062436220179201 -0.09557057029228403777 -0.09686499698396595914 -0.09819410531274737342 -0.09955807246328488014 -0.10095704866051583015 -0.10239115378850820182 -0.10386047395308711794 -0.10536505805662586821 -0.10690491446502400907 -0.10848000785667465118 
-0.08438628946015051813 -0.08534657938790017606 -0.08633892848527563446 -0.08736363977665724534 -0.08842101342652644580 -0.08951134541955696466 -0.09063492601691991446 -0.09179203797932578013 -0.09298295454864087539 -0.09420793718228735736 -0.09546723303831029794 -0.09676107221419170956 -0.09808966474942946989 -0.09945319741073570252 -0.10085183028948491168 -0.10228569325364904319 -0.10375488231052545918 -0.10525945595144348133 -0.10679943156430189710 -0.10837478201288462676 
-0.08425929766166589951 -0.08521838157699455907 -0.08620953454008033201 -0.08723306409556881580 -0.08828927577667049220 -0.08937847181499729288 -0.09050094962267031529 -0.09165700003377655336 -0.09284690529288090743 -0.09407093677999635306 -0.09532935246447818423 -0.09662239408506113902 -0.09795028406004323285 -0.09931322214074350674 -0.10071138183303909863 -0.10214490662607739191 -0.10361390608392211099 -0.10511845187432064530 -0.10665857382785554064 -0.10823425613880556517 
-0.08410054529633373410 -0.08505811471833196746 -0.08604776400248226320 -0.08706980628886704099 -0.08812455376958934494 -0.08921231644109134384 -0.09033340062498748657 -0.09148810724022933549 -0.09267672980910987568 -0.09389955218033897710 -0.09515684595454486361 -0.09644886760153111027 -0.09777585526493866308 -0.09913802525915589581 -0.10053556827585055644 -0.10196864533369935646 -0.10343738352476505860 -0.10494187163406153152 -0.10648215573399398559 -0.10805823488057644810 
-0.08391002612457219845 -0.08486576799751731348 -0.08585360046264974010 -0.08687384328782762899 -0.08792681657172839171 -0.08901283955479118160 -0.09013222919595902105 -0.09128529849304330146 -0.09247235452299031044 -0.09369369617770489933 -0.09494961157183136324 -0.09624037510157960884 -0.09756624413902439952 -0.09892745535509078758 -0.10032422067750798589 -0.10175672290810454379 -0.10322511104737726317 -0.10472949540316635331 -0.10626994259348253313 -0.10784647058877877557 
-0.08368773482275414233 -0.08464133068451527853 -0.08562702656277162983 -0.08664514982806541255 -0.08769602967470552235 -0.08877999601038602528 -0.08989737811101412845 -0.09104850301299460824 -0.09223369361210308204 -0.09345326643565900204 -0.09470752905349603956 -0.09599677709393143743 -0.09732129083448841367 -0.09868133134467491074 -0.10007713617098597247 -0.10150891457383354188 -0.10297684235347302761 -0.10448105633774405765 -0.10602164864799097643 -0.10759866090855131626 
-0.08343366815132319259 -0.08438479335501812562 -0.08536802527585603262 -0.08638369978695682738 -0.08743215628864228761 -0.08851373670103324098 -0.08962878422471681761 -0.09077764183581790713 -0.09196065047676836579 -0.09317814689933190397 -0.09443046111256243880 -0.09571791338616175704 -0.09704081076032279596 -0.09839944301813441374 -0.09979407808792750689 -0.10122495686277033222 -0.10269228745493731714 -0.10419623894634583161 -0.10573693475218605420 -0.10731444578241337851 
-0.08314782630453586287 -0.08409614930837798485 -0.08507658139867751990 -0.08608946775526352124 -0.08713515899187349034 -0.08821401028038780567 -0.08932638025100189672 -0.09047262962879194792 -0.09165311955982072267 -0.09286820957233805907 -0.09411825511125995747 -0.09540360457783046699 -0.09672459580250662714 -0.09808155187961262178 -0.09947477629981947567 -0.10090454733438306012 -0.10237111165716004935 -0.10387467724051600848 -0.10541540563199393310 -0.10699340380984818932 
-0.08283021443271865181 -0.08377539617528041715 -0.08475268325521255475 -0.08576243084354620572 -0.08680500164320031908 -0.08788076517764253914 -0.08899009687011109893 -0.09013337686852726516 -0.09131098856138467057 -0.09252331671893965215 -0.09377074518230905931 -0.09505365401139354020 -0.09637241599226066546 -0.09772739239798994282 -0.09911892789735471387 -0.10054734451778234161 -0.10201293459880378389 -0.10351595272656420599 -0.10505660672542559142 -0.10663504790293791558 
-0.08248084432451195658 -0.08342253770481249109 -0.08439632460334609010 -0.08540257072050851106 -0.08644165155973909664 -0.08751395191687089126 -0.08861986518327269469 -0.08975979241382128770 -0.09093414109825118108 -0.09214332355972690292 -0.09338775488764300414 -0.09466785029317394129 -0.09598402175715275986 -0.09733667382273200608 -0.09872619837382713703 -0.10015296824058790570 -0.10161732949370858026 -0.10311959234151137077 -0.10466002064020624163 -0.10623882017988117710 
-0.08209973623244007368 -0.08303758571611151440 -0.08400750673285088677 -0.08500987587540256851 -0.08604508195837667905 -0.08711352574682917904 -0.08821561953228755637 -0.08935178650523417643 -0.09052245985807186313 -0.09172808153407356613 -0.09296910051536216857 -0.09424597051650648871 -0.09555914692044438496 -0.09690908276195808746 -0.09829622353463383921 -0.09972100057703361942 -0.10118382279393109413 -0.10268506650556631643 -0.10422506331400688273 -0.10580408605567656610 
-0.08168692082030663826 -0.08262056219434252280 -0.08358624073654324915 -0.08458434408987432207 -0.08561527465153584426 -0.08667944957978154785 -0.08777730069381416145 -0.08890927421675590137 -0.09007583029472841785 -0.09127744220313319112 -0.09251459512322560141 -0.09378778433704559880 -0.09509751264616021771 -0.09644428677002203631 -0.09782861242571658233 -0.09925098773898172189 -0.10071189459941588817 -0.10221178757281593197 -0.10375108005457822635 -0.10533012753598273992 
-0.08124244120547872983 -0.08217150150440868939 -0.08313254992910518171 -0.08412598509601561247 -0.08515222297811081420 -0.08621169722694699278 -0.08730485944643154306 -0.08843217937324680811 -0.08959414490095281292 -0.09079126186050517910 -0.09202405343736140553 -0.09329305906228989309 -0.09459883255712880912 -0.09594193924625321612 -0.09732295165922888458 -0.09874244335376078374 -0.10020098029193459654 -0.10169910913170310263 -0.10323734179550743406 -0.10481613582309856625 
-0.08076635506325706426 -0.08169045268870833709 -0.08264647237945318969 -0.08363482338697209029 -0.08465593493794491831 -0.08571025690346409376 -0.08679826049171820990 -0.08792043892884689182 -0.08907730807533097150 -0.09026940690057325134 -0.09149729770342485136 -0.09276156591762385606 -0.09406281927381184016 -0.09540168599863302346 -0.09677881161118473408 -0.09819485372489777930 -0.09965047408285876429 -0.10114632686655458671 -0.10268304217264974387 -0.10426120355227808112 
-0.08025873675451553058 -0.08117748180771446054 -0.08212806351302724683 -0.08311090113447461292 -0.08412643648323271661 -0.08517513495724624017 -0.08625748668813031095 -0.08737400777509177208 -0.08852524157095090218 -0.08971175996303201727 -0.09093416455814107291 -0.09219308763096875636 -0.09348919262186179691 -0.09482317386328247000 -0.09619575506197922121 -0.09760768585178698775 -0.09905973544804815012 -0.10055268207900680544 -0.10208729647625894299 -0.10366431738471540425 
-0.07971967943201598017 -0.08063267427460674153 -0.08157739873046675194 -0.08255428115466635630 -0.08356377490326508117 -0.08460635975415771448 -0.08568254352846496613 -0.08679286391243869192 -0.08793789047034890338 -0.08911822682246275940 -0.09033451293513873603 -0.09158742742624829958 -0.09287768971938395457 -0.09420606177065575515 -0.09557334892166251261 -0.09698039917222281425 -0.09842809977854001524 -0.09991736952516551418 -0.10144914426866374901 -0.10302435245796053020 
-0.07914929707574026863 -0.08005613712822974570 -0.08099457597956645494 -0.08196504985045903469 -0.08296802222100364832 -0.08400398562765457044 -0.08507346375913305003 -0.08617701387584904282 -0.08731522957554323228 -0.08848874392133140865 -0.08969823293370289552 -0.09094441941950172359 -0.09222807705877002216 -0.09355003457829408342 -0.09491117968179230147 -0.09631246213690171365 -0.09775489496872351303 -0.09923955197445148702 -0.10076755861527006419 -0.10234007162709135574 
-0.07854772640378741844 -0.07944800118300547609 -0.08037971820911031517 -0.08134332004659966531 -0.08233927850263579595 -0.08336809677632375792 -0.08443031200456370400 -0.08552649825628111380 -0.08665727003464347711 -0.08782328635361666413 -0.08902525545883968605 -0.09026394025928567710 -0.09154016451790047970 -0.09285481980195804674 -0.09420887309031071577 -0.09560337472486818422 -0.09703946598500086396 -0.09851838478864678728 -0.10004146659087363724 -0.10161013499007913452 


==> test/10/zz8z1.txt <==
0.07678201039670549954 0.07723414603037884185 0.07762837964104582489 0.07796489658108551879 0.07824398787926936660 0.07846604146970635740 0.07863153270624202718 0.07874101436516121877 0.07879510632381235558 0.07879448508338438018 0.07873987328298774624 0.07863202933153969065 0.07847173726538962668 0.07825979692427027790 0.07799701452662678725 0.07768419371775554805 0.07732212716012810960 0.07691158873404674301 0.07645332641734588208 0.07594805591398107181 
0.07683998425053292780 0.07729204805338520112 0.07768609631167312790 0.07802232222294139263 0.07830102558701620974 0.07852260382360770619 0.07868754228385850535 0.07879640406542927356 0.07884981952289144003 0.07884847564335306647 0.07879310543403918177 0.07868447744624168516 0.07852338554035886986 0.07831063898079443364 0.07804705293785453579 0.07773343946651174730 0.07737059902858200999 0.07695931262466616796 0.07650033460400984531 0.07599438622287710277 
0.07695605218834146444 0.07740796562095586530 0.07780163532932019010 0.07813727041199060308 0.07841518842224631802 0.07863580595384958571 0.07879962854015507001 0.07890724008980595783 0.07895929205897103675 0.07895649253309734716 0.07889959536357431247 0.07878938947902912326 0.07862668846900976172 0.07841232052069402325 0.07814711877748513336 0.07783191218185486759 0.07746751686302207063 0.07705472813202626781 0.07659431315115024230 0.07608700434985703198 
0.07713045600597429052 0.07758212691277659168 0.07797520897266113638 0.07830993567345449768 0.07858665173612891519 0.07880580302938923476 0.07896792583310624503 0.07907363569466839548 0.07912361609008934649 0.07911860706649083419 0.07905939400813154216 0.07894679663729073371 0.07878165833595704437 0.07856483585548694470 0.07829718946953717618 0.07797957362040064400 0.07761282810962522039 0.07719776988926664585 0.07673518551870786575 0.07622582436170712017 
0.07736356175981744243 0.07781487705151514389 0.07820713797509337706 0.07854061157303740548 0.07881567981942555479 0.07903282859447231801 0.07919263606821212720 0.07929576076567201870 0.07934292954022706401 0.07933492563464500380 0.07927257696517023278 0.07915674472604519729 0.07898831238204083449 0.07876817509575956278 0.07849722962477595489 0.07817636472058521468 0.07780645206581141005 0.07738833779670727109 0.07692283467270751018 0.07641071497124546363 
0.07765586386869770263 0.07810668155837305338 0.07849785430315982249 0.07882969282417610912 0.07910262737406355271 0.07931719546086239692 0.07947402907959794094 0.07957384175958058525 0.07961741567050201196 0.07960558896669191198 0.07953924349185914622 0.07941929291967872451 0.07924667137040145026 0.07902232252073450314 0.07874718921322171328 0.07842220357135297470 0.07804827763632796178 0.07762629455904358766 0.07715710040416937088 0.07664149664918051830 
0.07800799069466830826 0.07845813101011962776 0.07884790485499670876 0.07917767804644355867 0.07944794139179001125 0.07965929679531566499 0.07981244302973670990 0.07990816152255025839 0.07994730241550844496 0.07993077106976163859 0.07985951511589585439 0.07973451209040903487 0.07955675765915168340 0.07932725440355521684 0.07904700113602357303 0.07871698271527702295 0.07833816034910390247 0.07791146239896974690 0.07743777573574595063 0.07691793773502227094 
0.07842071169843368994 0.07886994693244028798 0.07925795606026381224 0.07958517311481147494 0.07985216335133721310 0.08005960729887359739 0.08020828472148290589 0.08029905888537539060 0.08033286139921994029 0.08031067778095030141 0.08023353381155358399 0.08010248266690978003 0.07991859277224093450 0.07968293629831109393 0.07939657821204026966 0.07906056580462757222 0.07867591864584085048 0.07824361895198547745 0.07776460240482244157 0.07723974951570387881 
0.07889494628773191520 0.07934298896094398035 0.07972879933880680503 0.08005289500120130186 0.08031593159987385211 0.08051868432735853620 0.08066202967194598117 0.08074692789824843009 0.08077440651504547153 0.08074554484326612602 0.08066145968245846953 0.08052329199343563615 0.08033219446459101409 0.08008931980540798246 0.07979580960919885335 0.07945278364535196536 0.07906132947764631103 0.07862249235830892635 0.07813726541585441776 0.07760658023510820513 
0.07943177449564368942 0.07987826328479688542 0.08026135733281807016 0.08058167595131306149 0.08083998371959823237 0.08103716873874075577 0.08117422174069391372 0.08125221652062701583 0.08127229191944744524 0.08123563539461041427 0.08114346808157846258 0.08099703115978329482 0.08079757328727953103 0.08054633884953121825 0.08024455677399532083 0.07989342968993527749 0.07949412326108366844 0.07904775558774947142 0.07855538666517813962 0.07801800799493585625 
0.08003244963528499678 0.08047693234978170462 0.08085669075635565362 0.08117246775163462769 0.08142515858846527399 0.08161578516731231303 0.08174547203146199925 0.08181542452411837141 0.08182690924750686545 0.08178123673414973427 0.08167974608946187987 0.08152379127683963278 0.08131472867521262471 0.08105390553144195542 0.08074264894731593423 0.08038225507931011371 0.07997397828900348893 0.07951902006642713738 0.07901851766217286854 0.07847353250955789450 
0.08069841306741204479 0.08114032572268935206 0.08151600559118817035 0.08182634571040454941 0.08207239771531588124 0.08225534131058127862 0.08237645669372337109 0.08243710029687764673 0.08243868381231209130 0.08238265620501969422 0.08227048826527967595 0.08210365918290067622 0.08188364460528954614 0.08161190565370815553 0.08128987840451645797 0.08091896339098578195 0.08050051474919309169 0.08003582872678274840 0.07952613140752819165 0.07897256568878137373 
0.08143131116861562768 0.08186995188237544685 0.08224066017530320960 0.08254451178347946283 0.08278274525181243682 0.08295672566597349362 0.08306791313597257365 0.08311783615735690578 0.08310806949984424208 0.08304021600833708106 0.08291589158373656454 0.08273671258419382224 0.08250428490933676973 0.08222019407358460708 0.08188599562605589077 0.08150320533092346442 0.08107328859000026422 0.08059764868398247573 0.08007761355237577594 0.07951442105051149956 
0.08223301446319881969 0.08266751046289350091 0.08303217144416968898 0.08332829599639772489 0.08355734584248088181 0.08372090296552753275 0.08382063402683648246 0.08385826169673303576 0.08383554202137066813 0.08375424674474782338 0.08361614947713563728 0.08342301466080133399 0.08317658837427908958 0.08287859010523759840 0.08253070469519904750 0.08213457371665200402 0.08169178559590202504 0.08120386386677115598 0.08067225306748088132 0.08009830202441033109 
0.08310563861263808860 0.08353490406182992323 0.08389221914208432052 0.08417915491546090756 0.08439743915618587444 0.08454890632681917595 0.08463545830911274603 0.08465903458136808668 0.08462159014415755742 0.08452507947214786543 0.08437144491925678558 0.08416260820759664807 0.08390046382174076722 0.08358687327788763555 0.08322365933285071071 0.08281259924458350685 0.08235541621018448166 0.08185376811971908917 0.08130923282636620675 0.08072328932452338401 
0.08405156641439538723 0.08447424802970382451 0.08482264614687687332 0.08509866536717558549 0.08530434953998258796 0.08544182487645063384 0.08551325830142733619 0.08552082817546913240 0.08546670450174365108 0.08535303608042935086 0.08518194252014686663 0.08495550942858771937 0.08467578542719954304 0.08434477985172142422 0.08396446011373252805 0.08353674771864656734 0.08306351188053356926 0.08254655957555455392 0.08198762079374140310 0.08138832779314662813 
0.08507346891003497724 0.08548787549571305877 0.08582545204854373500 0.08608851086638191763 0.08627946876011835520 0.08640078533757340751 0.08645492184467674923 0.08644431531733740015 0.08637136360691852199 0.08623841782767908970 0.08604777965231374948 0.08580170155940777810 0.08550238860674842789 0.08515200058806603189 0.08475265355171136827 0.08430641963573683173 0.08381532401774871577 0.08328133750822419579 0.08270636297989827912 0.08209221354173487639 
0.08617432171234644389 0.08657833299456968446 0.08690277568520324292 0.08715045728968992544 0.08732422929653553545 0.08742692586904786400 0.08746132842236871430 0.08743014764228503044 0.08733601678091400256 0.08718149197105461157 0.08696905670202137451 0.08670112854998120178 0.08638006685232020587 0.08600818034208290719 0.08558773386931001204 0.08512095325484073105 0.08461002704650021078 0.08405710345969531760 0.08346428007589262732 0.08283358300388603268 
0.08735740898517505015 0.08774835908501593673 0.08805686040800952963 0.08828631331063904741 0.08844006526728605266 0.08852136041971381264 0.08853331833346518576 0.08847893004851997700 0.08836106390339781846 0.08818247657360404890 0.08794582663473597683 0.08765368908617535149 0.08730856991046834215 0.08691292005863522629 0.08646914832860527755 0.08597963246781571700 0.08544672745371600930 0.08487276920816412551 0.08426007086009087987 0.08361090696097418784 
0.08862630094556792071 0.08900083395230946881 0.08928999355117978043 0.08949787027757070967 0.08962835804225582903 0.08968513220905600936 0.08967165444325826684 0.08959119031493183172 0.08944683221055317601 0.08924152378522773321 0.08897808417714292428 0.08865923124951603784 0.08828760364474261269 0.08786578165338430890 0.08739630691865997447 0.08688170083410080846 0.08632448109238405332 0.08572717505915426750 0.08509232719533252332 0.08442249517084209065 


==> test/10/zz8z2.txt <==
0.27824929341398679794 0.27421379281083657631 0.27026823653830045480 0.26641273542055088352 0.26264729047800494666 0.25897180034100719670 0.25538606916167494454 0.25188981481676592233 0.24848267721187816681 0.24516422651989994153 0.24193397121205992284 0.23879136576615445087 0.23573581796194018056 0.23276669569709360075 0.22988333327781429460 0.22708503715568090220 0.22437109109666400486 0.22174076077935125917 0.21919329782769678139 0.21672794328928726704 
0.27815957640983268728 0.27412384848022247619 0.27017818138351396007 0.26632267924534724912 0.26255733567245670423 0.25888204138334180993 0.25529659232725182560 0.25180069807674471116 0.24839399029896847004 0.24507603113576173492 0.24184632135012526510 0.23870430812446324920 0.23564939242257240681 0.23268093585152627156 0.22979826698066835311 0.22700068709256440713 0.22428747535495982546 0.22165789341369310228 0.21911118941445159591 0.21664660146657493955 
0.27798002013281192246 0.27394384331670673660 0.26999796127018599323 0.26614246450486717110 0.26237733158313270021 0.25870243719265123561 0.25511756068724600333 0.25162239486399262667 0.24821655477148926727 0.24489958637405334629 0.24167097492821643101 0.23853015295900126258 0.23547650775235973164 0.23250938830577067007 0.22962811170076818934 0.22683196887894846450 0.22412022981691784307 0.22149214810601000614 0.21894696494984172697 0.21648391259734331427 
0.27771037890810035265 0.27367354338360638799 0.26972735587565588311 0.26587188592080268634 0.26210708896255585643 0.25843281511688426244 0.25484881836508854747 0.25135476592049021960 0.24795024754894243180 0.24463478466074550788 0.24140783902968565577 0.23826882103096566623 0.23521709732209480914 0.23225199791842882080 0.22937282263768543622 0.22657884690554377927 0.22386932692775327047 0.22124350424358737999 0.21870060968156218584 0.21623986674170322941 
0.27735028135577305397 0.27331259543396274614 0.26936603292802879794 0.26551063434013172371 0.26174632322940366569 0.25807291594724179884 0.25449013173573314939 0.25099760290393746676 0.24759488484304478795 0.24428146569030037560 0.24105677549881501798 0.23792019481308099293 0.23487106258662521219 0.23190868340816447879 0.22903233402600123303 0.22624126917778769608 0.22353472674496388528 0.22091193225902416852 0.21837210279111646249 0.21591445025808608804 
0.27689922688156137776 0.27286052406844268914 0.26891354606236483882 0.26505829528229180037 0.26129465366768506174 0.25762239370694639540 0.25404118972666484000 0.25055062911648212642 0.24715022322899907192 0.24383941775859613310 0.24061760246219271453 0.23748412013591760350 0.23443827480316029033 0.23147933910160214954 0.22860656088036704348 0.22581916903464213653 0.22311637861529062810 0.22049739525642905735 0.21796141896579324104 0.21550764732192209672 
0.27635658088382986097 0.27231672789588212691 0.26836933197069595680 0.26451434705898524413 0.26075160245209794141 0.25708081548619315937 0.25350160434749802185 0.25001350060632665517 0.24661596119787324022 0.24330837965289262015 0.24009009645544276967 0.23696040846523591661 0.23391857738849597403 0.23096383731471650802 0.22809540135922296011 0.22531246746512370582 0.22261422342512726669 0.21999985118560802522 0.21746853049370554190 0.21501944194428310175 
0.27572156857824675624 0.27168047466055983419 0.26773270686555111775 0.26387815853085555551 0.26011659359552813386 0.25644766143823038984 0.25287091157080732184 0.24938580776345323220 0.24599174130327497445 0.24268804319965828209 0.23947399524144996619 0.23634883988108706943 0.23331178897087087587 0.23036203140954486512 0.22749873977668447211 0.22472107604150251547 0.22202819643448640230 0.21941925556717029044 0.21689340987913785508 0.21444982048337421499 
0.27499326731751810859 0.27095089530255955790 0.26700286230009312449 0.26314898660335783731 0.25938895196092892625 0.25572232510039322184 0.25214857273404739368 0.24866707757340381080 0.24527715305211508778 0.24197805660101578962 0.23876900142961188234 0.23564916684679187986 0.23261770720435534510 0.22967375957590757674 0.22681645029646760325 0.22404490048971500982 0.22135823070414531455 0.21875556476944901796 0.21623603297230131748 0.21379877463783242275 
0.27417059726281955978 0.27012697693206716432 0.26617886042890392950 0.26232597362155335441 0.25856790254443634547 0.25490411426836612208 0.25133397669158508148 0.24785677674399986259 0.24447173673076599831 0.24117802872267821157 0.23797478702918992144 0.23486111887211338911 0.23183611342385107568 0.22889884939326315960 0.22604840134356363190 0.22328384491674491130 0.22060426112293121670 0.21800873983417906610 0.21549638260278589086 0.21306630490543995715 
0.27325231025136215157 0.26920755473398555457 0.26525962886190218581 0.26140814490951513882 0.25765257032689686811 0.25399225273705006156 0.25042644301992694755 0.24695431598024447650 0.24357498840427116438 0.24028753452974130345 0.23709099909235628600 0.23398440818862081825 0.23096677822567257543 0.22803712322973027082 0.22519446076777874244 0.22243781671076992557 0.21976622903665560260 0.21717875084155008336 0.21467445269922327822 0.21225242448390804761 
0.27223697671102919937 0.26819130289061088313 0.26424395537520400934 0.26039440682770848001 0.25664198111658587109 0.25298588333301036402 0.24942522667082789312 0.24595905575277995925 0.24258636637633332334 0.23930612189965949632 0.23611726662187315640 0.23301873656434088367 0.23000946806048844229 0.22708840453220688338 0.22425450178705136350 0.22150673212190039041 0.21884408747137129581 0.21626558179614208122 0.21377025286864898002 0.21135716358162806583 
0.27112297051775469114 0.26707672474222488024 0.26313048292059482147 0.25928354590952840120 0.25553506397872771672 0.25188407280757735274 0.24832952457759449594 0.24487031398371467139 0.24150529944862289544 0.23823332007068953597 0.23505320893113637593 0.23196380338638100671 0.22896395291973359321 0.22605252505155723486 0.22322840972631921574 0.22049052251840894900 0.21783780693078724777 0.21526923600299771588 0.21278381339760238378 0.21038057409569368983 
0.26990845181103928496 0.26586214263993884765 0.26191770565542166205 0.25807422991108291965 0.25433065608121924184 0.25068581934097639019 0.24713848484825801100 0.24368737615586105738 0.24033119736375377351 0.23706865000333918192 0.23389844564560149931 0.23081931513031347936 0.22783001518050782774 0.22492933302796888628 0.22211608954825945439 0.21938914129462919189 0.21674738173037083611 0.21418974188745923404 0.21171519062306912162 0.20932273460210137905 
0.26859134804677342601 0.26454568835106972990 0.26060396715006994839 0.25676501199816204046 0.25302751109409016284 0.24939006362685095519 0.24585121931859987843 0.24240950842771763485 0.23906346384719201481 0.23581163693331180786 0.23265260851761684902 0.22958499630876319508 0.22660745964401551866 0.22371870233155077834 0.22091747414412088446 0.21820257138147744480 0.21557283680860750419 0.21302715919339884620 0.21056447260511337860 0.20818375558910456880 
0.26716933410279575245 0.26312529556749669757 0.25918746259562658318 0.25535433983740490893 0.25162431267012863589 0.24799570475373772238 0.24446682037157307921 0.24103597438921778306 0.23770151266398503731 0.23446182536509918570 0.23131535518279089381 0.22826060194310679452 0.22529612475524052329 0.22242054251009740762 0.21963253331519549949 0.21693083327855183784 0.21431423492918311169 0.21178158547241529575 0.20933178501488086676 0.20696378484966124200 
0.26563981329841601653 0.26159869722049489127 0.25766624782753494438 0.25384057208570220965 0.25011969499528180494 0.24650162234639819148 0.24298438302473693295 0.23956605609359549192 0.23624478705443102688 0.23301879668030919812 0.22988638490534105130 0.22684593152563237162 0.22389589492374240010 0.22103480963840296813 0.21826128332801184029 0.21557399348835148967 0.21297168415715805878 0.21045316275219846935 0.20801729713233382824 0.20566301293351088586 
0.26399990317360644276 0.25996343218853196211 0.25603825940831637098 0.25222200568258718034 0.24851227287889812723 0.24490670661183622236 0.24140303328738055288 0.23799907990599558638 0.23469278277983440795 0.23148218939636525104 0.22836545623263201921 0.22534084433033940709 0.22240671377569348754 0.21956151779176008576 0.21680379687009712630 0.21413217318968416625 0.21154534545889913666 0.20904208424688677792 0.20662122782874484117 0.20428167854460532737 
0.26224643354450355437 0.25821686895171003240 0.25430135193461111953 0.25049691835743193025 0.24680068422588735677 0.24320989793466826767 0.23972196360695299799 0.23633444746317183727 0.23304507476254585074 0.22985172189268540666 0.22675240629848256169 0.22374527578739938916 0.22082859805693222377 0.21800075088284689984 0.21526021317093244067 0.21260555694138869032 0.21003544024186740491 0.20754860094770452572 0.20514385139115354217 0.20282007375664851123 
0.26037597091215941569 0.25635625813919349358 0.25245336102098592246 0.24866363158664214761 0.24498364773255082438 0.24141023729399621600 0.23794047574259147293 0.23457167157719294170 0.23130134691449152906 0.22812721711334779662 0.22504717128121323744 0.22205925446384355837 0.21916165178178928508 0.21635267451176251607 0.21363074798939699073 0.21099440116307077719 0.20844225761947740572 0.20597302791091043339 0.20358550303151609628 0.20127854890976890068 


==> test/10/zz8z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz8z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz9z0.txt <==
-0.11100699534322192030 -0.11226973791167485506 -0.11357453600886305289 -0.11492177836651026879 -0.11631184829917663726 -0.11774512192270746025 -0.11922196608867886847 -0.12074273602920908288 -0.12230777270941543822 -0.12391739988902444880 -0.12557192090035609877 -0.12727161515722185126 -0.12901673441826089217 -0.13080749883882297757 -0.13264409285750428102 -0.13452666097645324395 -0.13645530350800000319 -0.13843007237318774583 -0.14045096704936368970 -0.14251793077292734813 
-0.11096533245841808113 -0.11222768238293960585 -0.11353209174840406259 -0.11487895079149113009 -0.11626864460831216885 -0.11770155138026694441 -0.11917804031412002064 -0.12069846928953294196 -0.12226318221001272746 -0.12387250605730190656 -0.12552674765482188524 -0.12722619015304861834 -0.12897108925873781993 -0.13076166924070384279 -0.13259811875723662156 -0.13448058656385533660 -0.13640917717435907530 -0.13838394656219948908 -0.14040489800197597514 -0.14247197816104351098 
-0.11088200401320183475 -0.11214356741326148015 -0.11344719781032255868 -0.11479328844273803401 -0.11618222796231385263 -0.11761439867592790587 -0.11909017449800139710 -0.12060991860478995075 -0.12217398078380049820 -0.12378269447534863412 -0.12543637350858105606 -0.12713530854141300019 -0.12887976322293798193 -0.13066997010801789658 -0.13250612636688291479 -0.13438838934737235009 -0.13631687206338150009 -0.13829163869927538211 -0.14031270023529721080 -0.14238001031183794565 
-0.11075700491641077283 -0.11201738544658178254 -0.11331984363688665796 -0.11466477720682452524 -0.11605258012227734343 -0.11748364086312944321 -0.11895834039716780828 -0.12047704984782497961 -0.12204012784505050004 -0.12364791755171096466 -0.12530074336274057978 -0.12699890728108434446 -0.12874268498358332202 -0.13053232160154715213 -0.13236802725490490196 -0.13424997239536967664 -0.13617828303251935940 -0.13815303593622357825 -0.14017425392809959583 -0.14224190139186371207 
-0.11059032818089971351 -0.11184912581976824697 -0.11315001408381782089 -0.11449339662539598228 -0.11587967445684145551 -0.11730924425714489567 -0.11878249637971524666 -0.12029981254429164550 -0.12186156319686557159 -0.12346810452370407529 -0.12511977510958594006 -0.12681689223660050359 -0.12855974782876392060 -0.13034860405968243247 -0.13218368865581983651 -0.13406518994668195632 -0.13599325173510254383 -0.13796796808499994791 -0.13998937814901385446 -0.14205746118213508078 
-0.11038196570140135222 -0.11163877556777361544 -0.11293769025322046573 -0.11427912075410001647 -0.11566347682254758678 -0.11709116532889345119 -0.11856258832025663719 -0.12007814075276100618 -0.12163820787441617655 -0.12324316223665385261 -0.12489336031529851834 -0.12658913872696739289 -0.12833081003518928553 -0.13011865815259879287 -0.13195293336200994427 -0.13383384700043590709 -0.13576156587620902272 -0.13773620651965995387 -0.13975782940082065453 -0.14182643328070948519 
-0.11013190928846441907 -0.11138632049670445234 -0.11268285060719032686 -0.11402191931523589230 -0.11540394675035521577 -0.11682935191562462962 -0.11829855081965694186 -0.11981195427207949611 -0.12136996531138431743 -0.12297297623319673743 -0.12462136518798715146 -0.12631549232078118083 -0.12805569543242692476 -0.12984228515351345368 -0.13167553963918543491 -0.13355569881684278832 -0.13548295824963763057 -0.13745746271661013482 -0.13947929965389943563 -0.14154849264772512152 
-0.10984015195482828287 -0.11109174652338937861 -0.11238547236360041381 -0.11372175914929805174 -0.11510103894801275437 -0.11652374476359293742 -0.11799030877066683798 -0.11950116020451569121 -0.12105672286584501229 -0.12265741219676157270 -0.12430363188267209984 -0.12599576993574304606 -0.12773419422022352920 -0.12951924738984271768 -0.13135124122437541461 -0.13323045037811223623 -0.13515710558888843762 -0.13713138644324343596 -0.13915341385044188716 -0.14122324244242670521 
-0.10950668944857525067 -0.11075504127842449031 -0.11204553317452381478 -0.11337860597034320198 -0.11475470512880488194 -0.11617427942006749997 -0.11763777929490171203 -0.11914565490947139070 -0.12069835375071835681 -0.12229631780533248286 -0.12393998021019694833 -0.12562976131929548540 -0.12736606412288128953 -0.12914926896125844547 -0.13097972749036129736 -0.13285775588234186029 -0.13478362728456036446 -0.13675756361703347852 -0.13877972686219808285 -0.14085021008937081977 
-0.10913152202466704088 -0.11037619596720943393 -0.11166301308572711137 -0.11299242642874583742 -0.11436489617679593267 -0.11578088849297046847 -0.11724087407940102235 -0.11874532638774996929 -0.12029471942222473568 -0.12188952506365317852 -0.12353020983348764195 -0.12521723100836082421 -0.12695103199074775358 -0.12873203684194878260 -0.13056064389346966337 -0.13243721837633373739 -0.13436208404997790344 -0.13633551387813197531 -0.13835771989194614595 -0.14042884250037920846 
-0.10871465644290712049 -0.10995520748001900990 -0.11123789677242952589 -0.11256319048211702039 -0.11393156465666261223 -0.11534350429561748830 -0.11679950214198200897 -0.11830005713990268679 -0.11984567248677750750 -0.12143685319356796459 -0.12307410305173974163 -0.12475792088991256856 -0.12648879598980009020 -0.12826720252231921249 -0.13009359286523486388 -0.13196838967954549471 -0.13389197666088548111 -0.13586468795357040107 -0.13788679632707537270 -0.13995850037255957998 
-0.10825610817588597612 -0.10949208073753000092 -0.11077017604185494803 -0.11209087407063017539 -0.11345466767211989656 -0.11486206189085489127 -0.11631357305300675520 -0.11780972754310123363 -0.11935106019141498990 -0.12093811217210136133 -0.12257142828999069428 -0.12425155350974953494 -0.12597902855622114537 -0.12775438439229333532 -0.12957813536560511269 -0.13145077081572797972 -0.13337274496044815297 -0.13534446494818877516 -0.13736627709022516952 -0.13943845148604780415 
-0.10775590380504179722 -0.10898683125236012514 -0.11025985258683013157 -0.11157546208642880881 -0.11293417007033185184 -0.11433650254267527235 -0.11578300063608895631 -0.11727421978808083569 -0.11881072856367984325 -0.12039310701343150511 -0.12202194442637231964 -0.12369783630287364828 -0.12542138033304153777 -0.12719317112502773193 -0.12901379338916407757 -0.13088381325731315852 -0.13280376741699045917 -0.13477414978851107175 -0.13679539559958864281 -0.13886786294802944131 
-0.10721408357661681154 -0.10843948788003851535 -0.10970694096667651940 -0.11101695161792317357 -0.11237004798010341577 -0.11376677757342545938 -0.11520770716059279548 -0.11669342240945332345 -0.11822452726179179250 -0.11980164289157248236 -0.12142540609919325045 -0.12309646694233139508 -0.12481548534804375039 -0.12658312638561186603 -0.12840005380871036267 -0.13026692140737020087 -0.13218436166168942569 -0.13415297118927640985 -0.13617329257158880540 -0.13824579239093151561 
-0.10663070408215542806 -0.10785009572450060533 -0.10911147178191429874 -0.11041535543848382539 -0.11176229265873330321 -0.11315285261033028452 -0.11458762802340326237 -0.11606723542734781462 -0.11759231518246149317 -0.11916353119187342302 -0.12078157013649667983 -0.12244714001921480628 -0.12416096773119028596 -0.12592379526066549422 -0.12773637405269544498 -0.12959945690176799538 -0.13151378663312049411 -0.13348008073531605899 -0.13549901110655857006 -0.13757117826777121028 
-0.10600584102048971058 -0.10721871915389410979 -0.10847349499799631423 -0.10977070569536442890 -0.11111091460601578429 -0.11249471218575921028 -0.11392271689534226586 -0.11539557609407322114 -0.11691396684883306745 -0.11847859655696299508 -0.12009020323570521183 -0.12174955526684082263 -0.12345745029683703742 -0.12521471287316426890 -0.12702219023963776112 -0.12888074551388556399 -0.13079124723370869066 -0.13275455401230881747 -0.13477149285155806679 -0.13684282966231955947 
-0.10533959199026668441 -0.10654544487258985064 -0.10779308336081243336 -0.10908305773896170843 -0.11041594788420625028 -0.11179236463134847868 -0.11321295127813335579 -0.11467838520476980602 -0.11618937956183449101 -0.11774668495144040292 -0.11935109098252051629 -0.12100342751560627663 -0.12270456531615282769 -0.12445541569551686611 -0.12625692851880576661 -0.12811008768042789208 -0.13001590277552002584 -0.13197539522865259221 -0.13398957662504543120 -0.13605941656739378720 
-0.10463207925448628210 -0.10583038498538623051 -0.10707033583370201280 -0.10835249401546362402 -0.10967745456049898811 -0.11104584717729507060 -0.11245833838107288649 -0.11391563388503789245 -0.11541848124229453498 -0.11696767270444348441 -0.11856404822733021542 -0.12020849849691095379 -0.12190196775665093631 -0.12364545607394458737 -0.12544002045964036673 -0.12728677391350012860 -0.12918688095929081738 -0.13114154750173617758 -0.13315200185257691778 -0.13521946260102826742 
-0.10388345241187461887 -0.10507367998076666549 -0.10630538097314566615 -0.10757912792869174512 -0.10889552916503110469 -0.11025523113625995686 -0.11165892118382503284 -0.11310733071201427291 -0.11460123881786235533 -0.11614147639670886758 -0.11772893072544593496 -0.11936455048805634516 -0.12104935113959547355 -0.12278442038397013869 -0.12457092333231095660 -0.12641010655464143819 -0.12830329964640696527 -0.13025191196642427194 -0.13225742068249798922 -0.13432134401051273875 
-0.10309389090493681351 -0.10427550155266009091 -0.10549838014942225506 -0.10676310756112662725 -0.10807030303467364540 -0.10942062701888857768 -0.11081478450595304286 -0.11225352896133170000 -0.11373766692043174587 -0.11526806333908358460 -0.11684564778968824228 -0.11847142159027307384 -0.12014646592970448791 -0.12187195099002944010 -0.12364914593099171625 -0.12547942932634773006 -0.12736429910527127807 -0.12930538003505592792 -0.13130442490047800064 -0.13336330217443451152 


==> test/10/zz9z1.txt <==
0.04623599713456229277 0.04649665154082795182 0.04672038596602132859 0.04690749183283677431 0.04705835155985833157 0.04717343027043367776 0.04725326678013352238 0.04729846403904502949 0.04730967919273594557 0.04728761341010400548 0.04723300160970742012 0.04714660220046340555 0.04702918693927361088 0.04688153099816202291 0.04670440332735439903 0.04649855739834483914 0.04626472241187968432 0.04600359505902256591 0.04571583192779529736 0.04540204265183814258 
0.04627311015584501669 0.04653357152190022022 0.04675701452439927353 0.04694373797263066278 0.04709413257630454958 0.04720867247130916544 0.04728790603092186684 0.04733244614426561359 0.04734296012905880174 0.04732015942786865076 0.04726478921855480769 0.04717761805240919259 0.04705942761919541112 0.04691100272785805186 0.04673312158555632811 0.04652654645580042714 0.04629201477827163402 0.04603023083739265359 0.04574185807252520442 0.04542751212818946227 
0.04634744088069584628 0.04660750986652865968 0.04683036263704488944 0.04701631295698203983 0.04716576830142001769 0.04727922100757658147 0.04735723872797917983 0.04740045437803677708 0.04740955575136498318 0.04738527495375701587 0.04732837778423402281 0.04723965317142318765 0.04711990275724076138 0.04696993070851841756 0.04679053383121243442 0.04658249206102888645 0.04634655940801382656 0.04608345543975130021 0.04579385739672336281 0.04547839304221169832 
0.04645919993243205481 0.04671866442647372442 0.04694061320026958473 0.04712538291683254082 0.04727340666481696235 0.04738520452959791435 0.04746137349538151473 0.04750257688853724847 0.04750953354460730332 0.04748300685156035122 0.04742379379320108695 0.04733271409180878075 0.04721059952982609165 0.04705828351776248503 0.04687659096974608475 0.04666632854908895484 0.04642827535300353414 0.04616317411687539257 0.04587172303240532462 0.04555456828816521059 
0.04660870641359889099 0.04686733470666458456 0.04708804282072719810 0.04727119884526157639 0.04741727091141733491 0.04752681695061660577 0.04760047383541172322 0.04763894613612342649 0.04764299468696663736 0.04761342511467597793 0.04755107644520120691 0.04745680987278475677 0.04733149775249235330 0.04717601286295936697 0.04699121798092046470 0.04677795581257727930 0.04653703933803591403 0.04626924264234144601 0.04597529232785731862 0.04565585962502723139 
0.04679639176511604659 0.04705392516585851087 0.04727302453071306060 0.04745409873206919010 0.04759766118497413961 0.04770431852603947837 0.04777475875952538059 0.04780973913357811772 0.04781007395245982783 0.04777662247497570236 0.04771027700014290884 0.04761195120163659589 0.04748256874439910763 0.04732305220066210932 0.04713431227839905147 0.04691723738226386692 0.04667268354422140358 0.04640146478659720047 0.04610434401165522389 0.04578202454559925083 
0.04702280500872409175 0.04727894966094037948 0.04749603140419731556 0.04767451036732794217 0.04781495657037047181 0.04791803720904169728 0.04798450354307223081 0.04801517768620381515 0.04801093951431890938 0.04797271383262408789 0.04790145787875832450 0.04779814918921952011 0.04766377382280530262 0.04749931491689090429 0.04730574154974984818 0.04708399789385776801 0.04683499266998861904 0.04655958894817072147 0.04625859438656716727 0.04593275204907853321 
0.04728861945560004776 0.04754303706498156507 0.04775764105780778979 0.04793295476267483979 0.04806961752013808042 0.04816837019668465669 0.04823004051751797472 0.04825552855384601658 0.04824579258598786502 0.04820183546244345696 0.04812469149304674648 0.04801541385367780884 0.04787506244071165762 0.04770469209434636398 0.04750534110985162040 0.04727801997342875873 0.04702370029370456922 0.04674330394952986439 0.04643769253736420438 0.04610765727287075011 
0.04759464098315774327 0.04784693808557809874 0.04805854099937743873 0.04823005010542556065 0.04836218855082246443 0.04845578554004085353 0.04851175977646898091 0.04853110342567439062 0.04851486681334311185 0.04846414393811510762 0.04838005877730745113 0.04826375229173334586 0.04811636999201710646 0.04793904990993126669 0.04773291082188149681 0.04749904059630097319 0.04723848458187099308 0.04695223401888002496 0.04664121454048904269 0.04630627493053451199 
0.04794181799752158385 0.04819153329479563402 0.04839953474869832656 0.04856651610882745801 0.04869330103768525903 0.04878082363618727740 0.04883010962264267701 0.04884225855903952251 0.04881842730359510496 0.04875981469936650770 0.04866764738633459764 0.04854316654393106556 0.04838761532569218343 0.04820222673148018971 0.04798821167144217553 0.04774674700802268579 0.04747896341859846742 0.04718593300363017190 0.04686865667517742945 0.04652805149681426417 
0.04833125320631011246 0.04857784234738447143 0.04878154859179277547 0.04894317854350067193 0.04906367585490385708 0.04914409834438034780 0.04918559651887491335 0.04918939388424591053 0.04915676914263133329 0.04908904016942119281 0.04898754952473340779 0.04885365117196420470 0.04868869803534036506 0.04849403001885515402 0.04827096212438431594 0.04802077234574912701 0.04774468908087001195 0.04744387790186478659 0.04711942765977621128 0.04677233608058364162 
0.04876421731616699395 0.04900703429663943317 0.04920563872758759727 0.04936097361847862491 0.04947412549404914262 0.04954629736755533642 0.04957878422423069725 0.04957295131643786601 0.04953021521326323590 0.04945202731095354326 0.04933985937121360132 0.04919519058385196653 0.04901949562484998746 0.04881423318421578700 0.04858083446149089740 0.04832069116971951517 0.04803514265726767374 0.04772546186318274430 0.04739283998147894583 0.04703836993753703066 
0.04924216472478375878 0.04948043879541873247 0.04967299840343959716 0.04982095170877704621 0.04992555513525876593 0.04998818140756111639 0.05001029169405468711 0.04999341194401173832 0.04993911308303022184 0.04984899448991601117 0.04972467006531555711 0.04956775616737998935 0.04937986069599187983 0.04916257263166708136 0.04891745136764397844 0.04864601521437030701 0.04834972851529839577 0.04802998691211950860 0.04768810046541979708 0.04732527460668039393 
0.04976675116567047530 0.04999955775681207137 0.05018496438197497800 0.05032427967793123846 0.05041896193064774462 0.05047058143337566916 0.05048078920041515483 0.05045129168252411589 0.05038383068492979094 0.05028016750036473637 0.05014207023275259884 0.04997130332436064415 0.04976961836007046114 0.04953874527881663853 0.04928038316304763494 0.04899618980481938724 0.04868776927743613536 0.04835665680457713889 0.04800430036140026363 0.04763203872688284712 
0.05033985302519917299 0.05056607668418405810 0.05074302168971701194 0.05087224069032517115 0.05095543147602536738 0.05099439319487859140 0.05099099199170609165 0.05094713490073975865 0.05086475047380019376 0.05074577459386046818 0.05059214004096942302 0.05040576853723943707 0.05018856414111266817 0.04994240696048133504 0.04966914620091057025 0.04937059156442355490 0.04904850198504949466 0.04870457066735256468 0.04834040544872122286 0.04795750373708543290 
0.05096358757288025482 0.05118187426500803161 0.05134880500238383355 0.05146622991762699745 0.05153613008825001784 0.05156056787840728600 0.05154165067079087559 0.05148150545492870961 0.05138226171567075728 0.05124604036030755427 0.05107494680002511861 0.05087106664251499905 0.05063646270665946719 0.05037317222108540077 0.05008320311568971450 0.04976852826691466336 0.04943107643098578613 0.04907271843106242315 0.04869524702904661634 0.04830034895163258513 
0.05164033241967413285 0.05184902780058392446 0.05200409413718330015 0.05210774388954896724 0.05216229108094051770 0.05217009755970966611 0.05213353735812141510 0.05205497453251348855 0.05193675057364655762 0.05178117833167385220 0.05159054015630860218 0.05136708852613597331 0.05111304782192480772 0.05083061610151112797 0.05052196577384818199 0.05018924195655968812 0.04983455704091658417 0.04945997959686474627 0.04906751528477028973 0.04865907705137530181 
0.05237274076909291531 0.05256981038047022631 0.05271079985621657249 0.05279836042244498429 0.05283519278625339877 0.05282399392136941096 0.05276742666947154686 0.05266810474335714698 0.05252858771472813937 0.05235138223643263228 0.05213894696739944379 0.05189369948379551206 0.05161802395339260691 0.05131427858918611445 0.05098480192163214186 0.05063191674455928826 0.05025793017925613698 0.04986512763070970883 0.04945575746179442511 0.04903200206063397515 
0.05316374579593804300 0.05334667309598747215 0.05347093448476772370 0.05353970515776101252 0.05355612572025869600 0.05352325867004303211 0.05344407065503814502 0.05332143005671535069 0.05315811330547624836 0.05295681593192914233 0.05272016599306109802 0.05245073848825396873 0.05215106991866400032 0.05182367238020858802 0.05147104657893505214 0.05109569292078911668 0.05070011930083893892 0.05028684328492349920 0.04985838487106379613 0.04941724377173881827 
0.05401654172227859929 0.05418220172277385394 0.05428655982910580990 0.05433340000357263222 0.05432634626697739610 0.05426884438350575851 0.05416416722392268512 0.05401543152298988321 0.05382561951853228471 0.05359760219274656984 0.05333416258466180948 0.05303801855749529226 0.05271184485280090010 0.05235829443404910882 0.05198001909311027180 0.05157968905882318045 0.05116001081838698200 0.05072374133708154598 0.05027369496579841418 0.04981273594755462192 


==> test/10/zz9z2.txt <==
0.24431645275367477876 0.24077308637042174611 0.23730869549697625187 0.23392337744236765817 0.23061713310257211940 0.22738987347008710049 0.22424142658091808511 0.22117154471709626895 0.21817991169817110841 0.21526615011497146623 0.21242982838125906708 0.20967046750192813720 0.20698754747871628279 0.20438051329494918984 0.20184878043899731614 0.19939173994151510039 0.19700876291408633834 0.19469920458669046082 0.19246240784865301099 0.19029770630273309950 
0.24423767684758820873 0.24069411086061423544 0.23722962267813932358 0.23384430372755468652 0.23053814839526143299 0.22731106072677106922 0.22416286155557091364 0.22109329587219958557 0.21810204026244561781 0.21518871026548427872 0.21235286752687740353 0.20959402664580906173 0.20691166163927146582 0.20430521196713402610 0.20177408808052776923 0.19931767647146161893 0.19693534421405339829 0.19462644299733206088 0.19239031265653530611 0.19022628421449788716 
0.24408001767752118827 0.24053605754630771885 0.23707138062741225926 0.23368606639445027584 0.23038009602414766253 0.22715335948616466322 0.22400566304239505344 0.22093673695368556964 0.21794624321392727651 0.21503378315764282158 0.21219890481495748413 0.20944110991515954567 0.20675986046542621510 0.20415458485378779052 0.20162468344451806024 0.19916953364975018004 0.19678849447333365830 0.19448091053204932810 0.19224611556565837645 0.19008343545127012741 
0.24384325952899396639 0.24029872101968305365 0.23683377589075171876 0.23344848519868632852 0.23014280982071430581 0.22691661815134495095 0.22376969417415920605 0.22070174568622011324 0.21771241248193501372 0.21480127433620185839 0.21196785866015002697 0.20921164773444542173 0.20653208545348636371 0.20392858353807305494 0.20140052719400647341 0.19894728020968763249 0.19656818949748194880 0.19426258909187352208 0.19202980362277888293 0.18986915128534231911 
0.24352707631231637619 0.23998179111267886610 0.23651651671722545567 0.23313128868882890266 0.22982603990867819799 0.22660060912434179525 0.22345474981667651226 0.22038813913510060805 0.21740038669139069571 0.21449104304507923824 0.21165960775499534363 0.20890553690898575057 0.20622825007600092961 0.20362713665101164762 0.20110156158374717372 0.19865087049751156689 0.19627439421503281580 0.19397145271518390075 0.19174135854824123082 0.18958341973875181274 
0.24313102848130124789 0.23958485040149055112 0.23611921117664247394 0.23273411293072551742 0.22942945200082770496 0.22620502862066771410 0.22306055683310432869 0.21999567434611538852 0.21700995210344817266 0.21410290339772927726 0.21127399240576613670 0.20852264207050086320 0.20584824129051959574 0.20325015140622534893 0.20072771199245870166 0.19828024598157906189 0.19590706414995387452 0.19360746900558828409 0.19138075811625016032 0.18922622691675422546 
0.24265455882475642224 0.23910737083533989411 0.23564136465712837154 0.23225649985660273833 0.22895262654323908502 0.22572949652439672219 0.22258677454895789416 0.21952404931280827816 0.21654084397855730137 0.21363662603662386674 0.21081081639983942355 0.20806279767673177550 0.20539192160935113018 0.20279751569091128416 0.20027888899828355518 0.19783533728639224325 0.19546614739761541957 0.19317060104096503426 0.19094797799441717845 0.18879755878029075289 
0.24209698704424442717 0.23854870945798367643 0.23508237675992804672 0.23169789529531814587 0.22839505779112906358 0.22517355638472216772 0.22203299552552216434 0.21897290437760230652 0.21599274846134908223 0.21309194037036940927 0.21026984948023602628 0.20752581062723532423 0.20485913177924139350 0.20226910074978515786 0.19975499102337185287 0.19731606676809082535 0.19495158711315041522 0.19266080976623936594 0.19044299404016273858 0.18829740335120018213 
0.24145750301043386599 0.23790810319242236548 0.23444153762928196527 0.23105764677361281811 0.22775615294123713328 0.22453667569784077629 0.22139874679080628894 0.21834182421072972913 0.21536530511886728401 0.21246853750326868959 0.20965083052350028114 0.20691146357273221268 0.20424969413059368417 0.20166476450561593436 0.19915590757732784533 0.19672235164944826269 0.19436332452065599452 0.19207805687067938671 0.18986578504879420004 0.18772575334048069440 
0.24073515857216187808 0.23718466267198989872 0.23371802379116451975 0.23033500122861377823 0.22703523150236556982 0.22381824667459748746 0.22068349172913201417 0.21763034055564342562 0.21465811030012182936 0.21176607400033828355 0.20895347153776402949 0.20621951900960003301 0.20356341666478519614 0.20098435556475749419 0.19848152313087566445 0.19605410773171855210 0.19370130244934624653 0.19142230814702787534 0.18921633594385395272 0.18708260918520938643 
0.23992885778161382460 0.23637736513221094259 0.23291089363477282537 0.22952910284731187218 0.22623152516501388032 0.22301758776905175607 0.21988663289548104895 0.21683793598259001878 0.21387072152563874061 0.21098417666019869676 0.20817746261761757576 0.20544972426311886027 0.20280009795418948992 0.20022771795775309855 0.19773172164969882170 0.19531125369720400697 0.19296546939798231435 0.19069353732423183212 0.18849464139438451560 0.18636798247362054703 
0.23903734540473611792 0.23548504644046727718 0.23201908276840363388 0.22863899136084742114 0.22534417854132618442 0.22213394634111449655 0.21900751610115032353 0.21596404895359694320 0.21300266315964469510 0.21012244849720010387 0.20732247800938857774 0.20460181747106839789 0.20195953293110113780 0.19939469666236686596 0.19690639181296273885 0.19449371600941625648 0.19215578412114750484 0.18989173035753234564 0.18770070983583173052 0.18558189973015543073 
0.23805919362527547256 0.23450639245651858089 0.23104139963752726161 0.22766360128634802185 0.22437225129832896742 0.22116650295292950013 0.21804543621440891643 0.21500808057100317949 0.21205343366214302048 0.20918047615956814056 0.20638818345166864976 0.20367553468066479372 0.20104151963677999171 0.19848514394765029434 0.19600543293036890025 0.19360143440635088630 0.19127222071965929717 0.18901689014891798202 0.18683456786125443583 0.18472440652299376707 
0.23699278695596429078 0.23343993012280406241 0.22997652203883875432 0.22660176284868868701 0.22331472241271183021 0.22011437795786539806 0.21699964523255257931 0.21396940345386356030 0.21102251475835565042 0.20815783902726078813 0.20537424495705297600 0.20267061816314227429 0.20004586698770399078 0.19749892656108508637 0.19502876155451176476 0.19263436796595903577 0.19031477420222078778 0.18806904165722587718 0.18589626493727420820 0.18379557184569339512 
0.23583630560197468840 0.23228401903989462363 0.22882299554633497851 0.22545220565685589187 0.22217049754596451816 0.21897664123326765484 0.21586936330407255347 0.21284737325354269322 0.20990938289015526053 0.20705412023406619126 0.20428033918613988651 0.20158682602714717014 0.19897240358980858299 0.19643593375447435112 0.19397631876063425871 0.19159250170075295405 0.18928346646603860792 0.18704823734049016992 0.18488587838492315241 0.18279549271233058727 
0.23458770799262840256 0.23103684488846468192 0.22757923544975064423 0.22421356668643507848 0.22093842088102289001 0.21775232612516842723 0.21465379349692728650 0.21164134336607962061 0.20871352331465670149 0.20586891983270902418 0.20310616552629290332 0.20042394316949790900 0.19782098758990879217 0.19529608610636925436 0.19284807803279765959 0.19047585361037949747 0.18817835262069063096 0.18595456285377323646 0.18380351854959736668 0.18172429889233190914 
0.23324471411561220613 0.22969641707158514055 0.22624353467776781024 0.22288440475811091557 0.21961729316652334187 0.21644044888945593308 0.21335214119238840591 0.21035068339919207880 0.20743444716968278962 0.20460187025582052267 0.20185145991682507116 0.19918179353464265935 0.19659151749395953335 0.19407934504829640887 0.19164405365380743351 0.18928448208727713387 0.18699952755257140402 0.18478814290431488931 0.18264933406736119648 0.18058215769766361447 
0.23180479303041368055 0.22826057460449589165 0.22481408143162487367 0.22146322450171743168 0.21820589813750373986 0.21504003507374322424 0.21196363898397824199 0.20897480186861686069 0.20607171170906166124 0.20325265410406523348 0.20051601035054422706 0.19786025355828815164 0.19528394380299010646 0.19278572293904944202 0.19036430944685828193 0.18801849353235006168 0.18574713259800296195 0.18354914714355366478 0.18142351711786866564 0.17936927872203950463 
0.23026516116095768760 0.22672700688435981631 0.22328899194251805582 0.21994851367963019761 0.21670303980803121147 0.21355015428403506528 0.21048757780116414406 0.20751317338223534970 0.20462494369388176119 0.20182102410083452293 0.19909967382299875727 0.19645926654497530839 0.19389828122066354865 0.19141529345805283202 0.18900896766222627376 0.18667804999726173021 0.18442136216353646749 0.18223779595402819775 0.18012630853852060198 0.17808591842041929243 
0.22862280372768009618 0.22509329982946749138 0.22166636577445728018 0.21833879846625417476 0.21510759313095562106 0.21196996445320137603 0.20892334455440803032 0.20596537016527860509 0.20309386558339539985 0.20030682478239208999 0.19760239429564063762 0.19497885757795102579 0.19243462107663594773 0.18996820201027175834 0.18757821774673202886 0.18526337663093420116 0.18302247010485292456 0.18085436597050200125 0.17875800266176619657 0.17673238440852540032 


==> test/10/zz9z3.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/10/zz9z4.txt <==
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 
0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 0.00000000000000000000 


==> test/P-diff1.txt <==
-6.317169e-14 -3.497203e-14 -1.976197e-14 -1.032507e-14 -4.329870e-15 1.998401e-15 8.326673e-15 1.421085e-14 1.909584e-14 2.431388e-14 2.942091e-14 3.397282e-14 3.896883e-14 4.463097e-14 5.173639e-14 5.961898e-14 6.905587e-14 8.482104e-14 7.260859e-14 6.716849e-14 5.040413e-14 4.862777e-14 4.751755e-14 4.607426e-14 4.374279e-14 4.085621e-14 3.885781e-14 3.608225e-14 3.408385e-14 3.252953e-14 3.075318e-14 2.975398e-14 2.819966e-14 2.720046e-14 2.609024e-14 2.509104e-14 2.409184e-14 2.309264e-14 2.109424e-14 1.920686e-14 3.008704e-14 2.919887e-14 2.953193e-14 2.842171e-14 2.675637e-14 2.553513e-14 2.486900e-14 2.298162e-14 2.209344e-14 2.198242e-14 2.187139e-14 2.153833e-14 2.087219e-14 2.131628e-14 2.176037e-14 2.198242e-14 2.287059e-14 2.398082e-14 2.453593e-14 2.509104e-14 2.475797e-14 2.453593e-14 2.486900e-14 2.398082e-14 2.253753e-14 2.153833e-14 2.131628e-14 1.987299e-14 1.931788e-14 1.931788e-14 1.953993e-14 1.920686e-14 1.931788e-14 1.920686e-14 1.953993e-14 2.053913e-14 2.220446e-14 2.342571e-14 2.431388e-14 2.542411e-14 2.431388e-14 2.431388e-14 2.442491e-14 2.431388e-14 2.320366e-14 2.231548e-14 2.187139e-14 2.087219e-14 2.042810e-14 2.031708e-14 2.009504e-14 1.976197e-14 1.931788e-14 1.920686e-14 1.887379e-14 1.920686e-14 1.976197e-14 2.042810e-14 2.042810e-14 2.053913e-14 1.709743e-14 1.754152e-14 1.787459e-14 1.831868e-14 1.776357e-14 1.720846e-14 1.698641e-14 1.643130e-14 1.620926e-14 1.632028e-14 1.626477e-14 1.620926e-14 1.626477e-14 1.670886e-14 1.720846e-14 1.726397e-14 1.793010e-14 1.898481e-14 1.942890e-14 1.987299e-14 1.387779e-14 1.409983e-14 1.476597e-14 1.465494e-14 1.398881e-14 1.354472e-14 1.360023e-14 1.282308e-14 1.249001e-14 1.249001e-14 1.215694e-14 1.204592e-14 1.193490e-14 1.232348e-14 1.260103e-14 1.287859e-14 1.354472e-14 1.393330e-14 1.421085e-14 1.448841e-14 6.217249e-15 6.883383e-15 7.660539e-15 8.160139e-15 8.049117e-15 7.993606e-15 8.049117e-15 7.605028e-15 7.660539e-15 7.771561e-15 7.771561e-15 7.716050e-15 7.660539e-15 7.660539e-15 7.771561e-15 7.771561e-15 8.215650e-15 8.271162e-15 8.271162e-15 7.993606e-15 5.440093e-15 5.495604e-15 5.828671e-15 5.662137e-15 5.162537e-15 4.940492e-15 4.968248e-15 4.413137e-15 4.218847e-15 4.274359e-15 4.385381e-15 4.385381e-15 4.191092e-15 4.163336e-15 4.218847e-15 4.357625e-15 4.690692e-15 4.940492e-15 5.162537e-15 5.495604e-15 -3.247402e-15 -2.359224e-15 -1.526557e-15 -1.193490e-15 -1.249001e-15 -1.137979e-15 -1.193490e-15 -1.415534e-15 -1.387779e-15 -1.387779e-15 -1.276756e-15 -1.471046e-15 -1.665335e-15 -1.651457e-15 -1.540434e-15 -1.443290e-15 -1.096345e-15 -1.137979e-15 -1.193490e-15 -1.207368e-15 -4.857226e-15 -4.496403e-15 -4.080070e-15 -3.691492e-15 -3.386180e-15 -3.080869e-15 -2.782496e-15 -2.539635e-15 -2.345346e-15 -2.123302e-15 -1.922074e-15 -1.734723e-15 -1.547373e-15 -1.301043e-15 -1.082467e-15 -8.708312e-16 -6.487866e-16 -4.614364e-16 -2.697495e-16 -8.673617e-17 
-1.787459e-14 -1.998401e-14 -1.476597e-14 -7.660539e-15 -1.776357e-15 2.331468e-15 7.660539e-15 1.454392e-14 1.998401e-14 2.464695e-14 2.997602e-14 3.375078e-14 3.796963e-14 4.318768e-14 5.184742e-14 5.828671e-14 6.517009e-14 7.016610e-14 6.739054e-14 6.294965e-14 4.973799e-14 4.862777e-14 4.751755e-14 4.674039e-14 4.274359e-14 4.118927e-14 3.896883e-14 3.574918e-14 3.552714e-14 3.297362e-14 3.164136e-14 2.908784e-14 2.842171e-14 2.731149e-14 2.564615e-14 2.531308e-14 2.442491e-14 2.220446e-14 2.198242e-14 1.976197e-14 2.886580e-14 2.864375e-14 2.886580e-14 2.919887e-14 2.597922e-14 2.609024e-14 2.553513e-14 2.287059e-14 2.287059e-14 2.176037e-14 2.142730e-14 2.087219e-14 2.109424e-14 2.164935e-14 2.164935e-14 2.198242e-14 2.309264e-14 2.298162e-14 2.386980e-14 2.464695e-14 2.431388e-14 2.453593e-14 2.486900e-14 2.475797e-14 2.242651e-14 2.220446e-14 2.153833e-14 1.931788e-14 1.987299e-14 1.920686e-14 1.953993e-14 1.865175e-14 1.931788e-14 1.953993e-14 1.987299e-14 2.065015e-14 2.231548e-14 2.287059e-14 2.464695e-14 2.553513e-14 2.353673e-14 2.420286e-14 2.453593e-14 2.531308e-14 2.309264e-14 2.298162e-14 2.287059e-14 2.076117e-14 2.087219e-14 2.020606e-14 2.009504e-14 1.942890e-14 1.976197e-14 1.965095e-14 1.942890e-14 1.931788e-14 2.020606e-14 2.020606e-14 2.120526e-14 2.076117e-14 1.676437e-14 1.731948e-14 1.765255e-14 1.865175e-14 1.709743e-14 1.720846e-14 1.720846e-14 1.620926e-14 1.698641e-14 1.620926e-14 1.582068e-14 1.526557e-14 1.632028e-14 1.704192e-14 1.709743e-14 1.720846e-14 1.809664e-14 1.870726e-14 2.015055e-14 1.965095e-14 1.304512e-14 1.365574e-14 1.454392e-14 1.521006e-14 1.393330e-14 1.354472e-14 1.348921e-14 1.265654e-14 1.276756e-14 1.265654e-14 1.243450e-14 1.132427e-14 1.210143e-14 1.243450e-14 1.243450e-14 1.293410e-14 1.332268e-14 1.332268e-14 1.437739e-14 1.454392e-14 5.939693e-15 7.160939e-15 8.271162e-15 8.659740e-15 8.160139e-15 8.548717e-15 8.326673e-15 7.327472e-15 7.549517e-15 7.438494e-15 7.438494e-15 7.327472e-15 7.438494e-15 7.716050e-15 7.993606e-15 7.993606e-15 8.604228e-15 8.160139e-15 8.326673e-15 8.160139e-15 4.996004e-15 5.218048e-15 5.440093e-15 5.995204e-15 5.051515e-15 5.162537e-15 4.912737e-15 4.080070e-15 4.329870e-15 4.052314e-15 3.996803e-15 4.107825e-15 4.218847e-15 4.135581e-15 4.052314e-15 4.440892e-15 4.635181e-15 4.551914e-15 4.912737e-15 5.273559e-15 -2.997602e-15 -2.164935e-15 -1.249001e-15 -8.604228e-16 -1.165734e-15 -8.049117e-16 -1.276756e-15 -1.665335e-15 -1.054712e-15 -1.360023e-15 -1.137979e-15 -1.498801e-15 -1.498801e-15 -1.540434e-15 -1.526557e-15 -1.582068e-15 -1.235123e-15 -1.193490e-15 -1.207368e-15 -1.137979e-15 -4.954370e-15 -4.427014e-15 -3.941292e-15 -3.594347e-15 -3.427814e-15 -3.053113e-15 -2.761680e-15 -2.553513e-15 -2.275957e-15 -2.144118e-15 -1.956768e-15 -1.741662e-15 -1.526557e-15 -1.262879e-15 -1.092876e-15 -8.916479e-16 -6.314393e-16 -4.423545e-16 -2.593412e-16 -7.979728e-17 
-6.883383e-15 -1.143530e-14 -1.265654e-14 -5.773160e-15 -1.443290e-15 2.109424e-15 6.661338e-15 1.421085e-14 2.209344e-14 2.642331e-14 3.130829e-14 3.430589e-14 3.697043e-14 4.141132e-14 4.829470e-14 5.395684e-14 5.817569e-14 6.217249e-14 6.405987e-14 6.283862e-14 4.896084e-14 5.062617e-14 4.773959e-14 4.662937e-14 4.485301e-14 4.263256e-14 4.096723e-14 3.597123e-14 3.463896e-14 3.375078e-14 3.141931e-14 2.886580e-14 2.908784e-14 2.731149e-14 2.509104e-14 2.553513e-14 2.531308e-14 2.353673e-14 2.275957e-14 2.164935e-14 2.742251e-14 2.997602e-14 2.875478e-14 2.886580e-14 2.742251e-14 2.642331e-14 2.731149e-14 2.442491e-14 2.264855e-14 2.287059e-14 2.209344e-14 2.087219e-14 2.164935e-14 2.142730e-14 2.109424e-14 2.264855e-14 2.398082e-14 2.442491e-14 2.398082e-14 2.486900e-14 2.331468e-14 2.586820e-14 2.431388e-14 2.442491e-14 2.364775e-14 2.231548e-14 2.264855e-14 1.987299e-14 1.976197e-14 2.009504e-14 1.976197e-14 1.809664e-14 1.965095e-14 2.009504e-14 1.953993e-14 2.120526e-14 2.287059e-14 2.364775e-14 2.464695e-14 2.597922e-14 2.320366e-14 2.553513e-14 2.442491e-14 2.475797e-14 2.409184e-14 2.331468e-14 2.364775e-14 2.031708e-14 2.031708e-14 2.053913e-14 1.976197e-14 1.854072e-14 1.953993e-14 1.953993e-14 1.898481e-14 1.976197e-14 2.020606e-14 2.020606e-14 2.131628e-14 2.153833e-14 1.576517e-14 1.776357e-14 1.820766e-14 1.909584e-14 1.854072e-14 1.776357e-14 1.787459e-14 1.576517e-14 1.687539e-14 1.731948e-14 1.676437e-14 1.598721e-14 1.637579e-14 1.698641e-14 1.676437e-14 1.737499e-14 1.787459e-14 1.876277e-14 1.942890e-14 1.937339e-14 1.321165e-14 1.565414e-14 1.482148e-14 1.482148e-14 1.471046e-14 1.426637e-14 1.498801e-14 1.326717e-14 1.243450e-14 1.293410e-14 1.237899e-14 1.143530e-14 1.232348e-14 1.226796e-14 1.171285e-14 1.260103e-14 1.343370e-14 1.398881e-14 1.409983e-14 1.448841e-14 5.939693e-15 8.271162e-15 7.993606e-15 8.881784e-15 9.103829e-15 8.881784e-15 9.214851e-15 8.104628e-15 7.993606e-15 8.215650e-15 7.993606e-15 7.882583e-15 8.104628e-15 7.660539e-15 7.494005e-15 8.104628e-15 8.881784e-15 8.548717e-15 8.437695e-15 8.604228e-15 5.051515e-15 6.272760e-15 5.495604e-15 5.995204e-15 5.884182e-15 5.467848e-15 5.745404e-15 4.829470e-15 4.829470e-15 4.801715e-15 4.135581e-15 4.191092e-15 4.551914e-15 3.913536e-15 3.719247e-15 4.662937e-15 4.996004e-15 4.662937e-15 5.079270e-15 5.578871e-15 -2.553513e-15 -1.415534e-15 -1.165734e-15 -8.604228e-16 -6.938894e-16 -6.938894e-16 -4.163336e-16 -9.992007e-16 -8.326673e-16 -8.881784e-16 -1.137979e-15 -1.471046e-15 -1.193490e-15 -1.332268e-15 -1.637579e-15 -1.387779e-15 -1.026956e-15 -1.179612e-15 -1.207368e-15 -1.221245e-15 -4.773959e-15 -4.413137e-15 -3.941292e-15 -3.511080e-15 -3.261280e-15 -2.928213e-15 -2.664535e-15 -2.463307e-15 -2.164935e-15 -2.088607e-15 -1.949829e-15 -1.700029e-15 -1.443290e-15 -1.224715e-15 -1.099815e-15 -8.569534e-16 -6.245005e-16 -4.423545e-16 -2.593412e-16 -7.892992e-17 
-5.773160e-15 -7.216450e-15 -7.882583e-15 -4.329870e-15 3.330669e-16 3.663736e-15 9.325873e-15 1.432188e-14 2.142730e-14 2.808864e-14 3.141931e-14 3.452794e-14 3.852474e-14 4.118927e-14 4.773959e-14 5.240253e-14 5.451195e-14 5.617729e-14 6.050715e-14 6.228351e-14 4.840572e-14 4.829470e-14 4.951595e-14 4.818368e-14 4.596323e-14 4.263256e-14 4.007905e-14 3.641532e-14 3.574918e-14 3.397282e-14 3.108624e-14 2.864375e-14 2.919887e-14 2.864375e-14 2.753353e-14 2.797762e-14 2.675637e-14 2.442491e-14 2.353673e-14 2.242651e-14 2.742251e-14 2.875478e-14 3.042011e-14 3.075318e-14 2.953193e-14 2.753353e-14 2.708944e-14 2.498002e-14 2.498002e-14 2.353673e-14 2.120526e-14 2.065015e-14 2.153833e-14 2.176037e-14 2.242651e-14 2.386980e-14 2.386980e-14 2.475797e-14 2.475797e-14 2.575717e-14 2.342571e-14 2.442491e-14 2.509104e-14 2.498002e-14 2.364775e-14 2.287059e-14 2.220446e-14 2.009504e-14 2.109424e-14 1.998401e-14 1.865175e-14 1.831868e-14 1.998401e-14 2.065015e-14 2.053913e-14 2.253753e-14 2.453593e-14 2.431388e-14 2.520206e-14 2.564615e-14 2.298162e-14 2.386980e-14 2.542411e-14 2.609024e-14 2.486900e-14 2.353673e-14 2.320366e-14 2.109424e-14 2.131628e-14 2.109424e-14 1.953993e-14 1.887379e-14 1.998401e-14 2.020606e-14 2.042810e-14 2.065015e-14 2.065015e-14 2.009504e-14 2.076117e-14 2.142730e-14 1.632028e-14 1.776357e-14 1.976197e-14 2.009504e-14 1.898481e-14 1.842970e-14 1.865175e-14 1.687539e-14 1.765255e-14 1.720846e-14 1.609823e-14 1.559863e-14 1.726397e-14 1.765255e-14 1.731948e-14 1.804112e-14 1.920686e-14 1.909584e-14 1.904032e-14 1.909584e-14 1.321165e-14 1.398881e-14 1.509903e-14 1.593170e-14 1.532108e-14 1.465494e-14 1.459943e-14 1.354472e-14 1.387779e-14 1.332268e-14 1.221245e-14 1.143530e-14 1.232348e-14 1.265654e-14 1.265654e-14 1.332268e-14 1.382228e-14 1.398881e-14 1.415534e-14 1.398881e-14 5.884182e-15 7.771561e-15 9.214851e-15 9.769963e-15 9.214851e-15 9.103829e-15 9.214851e-15 8.160139e-15 9.103829e-15 8.826273e-15 8.049117e-15 7.716050e-15 7.993606e-15 8.104628e-15 8.104628e-15 8.715251e-15 9.159340e-15 9.103829e-15 8.992806e-15 8.937295e-15 5.218048e-15 6.050715e-15 6.272760e-15 6.272760e-15 5.551115e-15 5.356826e-15 5.717649e-15 4.662937e-15 5.051515e-15 4.940492e-15 4.107825e-15 3.941292e-15 4.274359e-15 4.024558e-15 4.357625e-15 4.635181e-15 4.746203e-15 4.884981e-15 5.162537e-15 5.273559e-15 -2.137179e-15 -1.332268e-15 -2.775558e-16 -8.326673e-17 -3.330669e-16 -6.106227e-16 -6.106227e-16 -6.106227e-16 -2.498002e-16 -7.771561e-16 -1.304512e-15 -1.637579e-15 -1.332268e-15 -1.207368e-15 -1.498801e-15 -1.235123e-15 -9.575674e-16 -1.137979e-15 -1.179612e-15 -8.604228e-16 -4.621303e-15 -4.413137e-15 -3.858025e-15 -3.455569e-15 -3.178013e-15 -2.789435e-15 -2.567391e-15 -2.428613e-15 -2.151057e-15 -1.977585e-15 -1.845746e-15 -1.609823e-15 -1.373901e-15 -1.148387e-15 -9.922618e-16 -7.979728e-16 -5.898060e-16 -4.128642e-16 -2.532696e-16 -8.543513e-17 
-1.776357e-15 -2.886580e-15 -4.107825e-15 -3.774758e-15 1.554312e-15 6.550316e-15 1.221245e-14 1.609823e-14 2.131628e-14 2.697842e-14 3.264056e-14 3.630429e-14 4.019007e-14 4.429790e-14 4.574119e-14 4.829470e-14 5.040413e-14 5.329071e-14 5.939693e-14 5.795364e-14 5.062617e-14 4.896084e-14 4.929390e-14 4.862777e-14 4.596323e-14 4.263256e-14 3.907985e-14 3.663736e-14 3.552714e-14 3.419487e-14 3.264056e-14 3.008704e-14 2.942091e-14 3.130829e-14 2.953193e-14 2.975398e-14 2.664535e-14 2.375877e-14 2.153833e-14 2.065015e-14 2.886580e-14 2.942091e-14 3.042011e-14 3.164136e-14 3.064216e-14 2.819966e-14 2.620126e-14 2.475797e-14 2.542411e-14 2.398082e-14 2.287059e-14 2.187139e-14 2.142730e-14 2.409184e-14 2.331468e-14 2.364775e-14 2.242651e-14 2.209344e-14 2.198242e-14 2.309264e-14 2.386980e-14 2.353673e-14 2.509104e-14 2.575717e-14 2.486900e-14 2.287059e-14 2.164935e-14 2.020606e-14 2.109424e-14 2.042810e-14 2.042810e-14 1.998401e-14 2.053913e-14 2.298162e-14 2.264855e-14 2.420286e-14 2.375877e-14 2.331468e-14 2.342571e-14 2.442491e-14 2.442491e-14 2.386980e-14 2.498002e-14 2.609024e-14 2.575717e-14 2.442491e-14 2.242651e-14 2.065015e-14 2.176037e-14 2.164935e-14 2.120526e-14 2.053913e-14 2.020606e-14 2.198242e-14 2.142730e-14 2.164935e-14 2.076117e-14 1.987299e-14 1.920686e-14 1.987299e-14 1.765255e-14 1.831868e-14 1.987299e-14 2.076117e-14 1.998401e-14 1.898481e-14 1.831868e-14 1.743050e-14 1.776357e-14 1.720846e-14 1.731948e-14 1.698641e-14 1.731948e-14 1.876277e-14 1.804112e-14 1.876277e-14 1.804112e-14 1.754152e-14 1.776357e-14 1.881828e-14 1.421085e-14 1.432188e-14 1.554312e-14 1.648681e-14 1.598721e-14 1.498801e-14 1.409983e-14 1.360023e-14 1.409983e-14 1.343370e-14 1.304512e-14 1.210143e-14 1.260103e-14 1.393330e-14 1.332268e-14 1.360023e-14 1.315614e-14 1.304512e-14 1.298961e-14 1.310063e-14 6.272760e-15 7.494005e-15 9.103829e-15 1.010303e-14 1.032507e-14 9.603429e-15 8.715251e-15 8.437695e-15 9.103829e-15 8.826273e-15 9.103829e-15 8.604228e-15 8.604228e-15 9.547918e-15 8.937295e-15 9.381385e-15 9.103829e-15 8.326673e-15 8.326673e-15 8.271162e-15 5.662137e-15 6.383782e-15 6.827872e-15 7.105427e-15 6.883383e-15 6.161738e-15 5.551115e-15 4.940492e-15 5.051515e-15 5.051515e-15 4.996004e-15 4.607426e-15 4.551914e-15 5.162537e-15 4.829470e-15 4.968248e-15 4.551914e-15 4.690692e-15 4.773959e-15 5.162537e-15 -1.443290e-15 -7.216450e-16 -1.387779e-16 3.330669e-16 3.885781e-16 1.110223e-16 -2.498002e-16 -1.387779e-16 -5.551115e-17 -5.828671e-16 -8.326673e-16 -1.110223e-15 -1.387779e-15 -1.193490e-15 -1.401657e-15 -1.165734e-15 -1.221245e-15 -1.332268e-15 -1.304512e-15 -9.575674e-16 -4.399259e-15 -4.149459e-15 -3.885781e-15 -3.552714e-15 -3.233525e-15 -2.844947e-15 -2.588207e-15 -2.352285e-15 -2.130240e-15 -1.887379e-15 -1.734723e-15 -1.484923e-15 -1.304512e-15 -1.065120e-15 -9.159340e-16 -7.528700e-16 -5.724587e-16 -4.128642e-16 -2.437286e-16 -8.326673e-17 
8.881784e-16 -1.443290e-15 -1.998401e-15 -7.771561e-16 1.665335e-15 8.437695e-15 1.199041e-14 1.776357e-14 2.076117e-14 2.442491e-14 2.964295e-14 3.519407e-14 3.896883e-14 4.296563e-14 4.374279e-14 4.485301e-14 4.551914e-14 4.507505e-14 5.151435e-14 5.284662e-14 5.018208e-14 5.029310e-14 4.973799e-14 5.018208e-14 4.785061e-14 4.418688e-14 4.196643e-14 3.808065e-14 3.763656e-14 3.563816e-14 3.397282e-14 3.241851e-14 3.153033e-14 3.241851e-14 3.197442e-14 3.130829e-14 2.631229e-14 2.398082e-14 2.198242e-14 2.053913e-14 2.842171e-14 3.042011e-14 3.086420e-14 3.308465e-14 3.275158e-14 3.019807e-14 2.853273e-14 2.586820e-14 2.575717e-14 2.486900e-14 2.464695e-14 2.398082e-14 2.309264e-14 2.464695e-14 2.531308e-14 2.486900e-14 2.142730e-14 2.065015e-14 2.087219e-14 2.153833e-14 2.320366e-14 2.453593e-14 2.486900e-14 2.642331e-14 2.586820e-14 2.364775e-14 2.309264e-14 2.176037e-14 2.253753e-14 2.131628e-14 2.153833e-14 2.131628e-14 2.142730e-14 2.342571e-14 2.409184e-14 2.509104e-14 2.298162e-14 2.253753e-14 2.198242e-14 2.242651e-14 2.331468e-14 2.486900e-14 2.553513e-14 2.731149e-14 2.686740e-14 2.564615e-14 2.486900e-14 2.253753e-14 2.309264e-14 2.198242e-14 2.153833e-14 2.176037e-14 2.109424e-14 2.287059e-14 2.287059e-14 2.275957e-14 2.042810e-14 1.887379e-14 1.842970e-14 1.876277e-14 1.854072e-14 1.987299e-14 2.042810e-14 2.198242e-14 2.131628e-14 2.031708e-14 1.998401e-14 1.842970e-14 1.887379e-14 1.820766e-14 1.859624e-14 1.798561e-14 1.787459e-14 1.887379e-14 1.892930e-14 1.931788e-14 1.787459e-14 1.715295e-14 1.643130e-14 1.720846e-14 1.426637e-14 1.487699e-14 1.587619e-14 1.731948e-14 1.681988e-14 1.565414e-14 1.487699e-14 1.443290e-14 1.482148e-14 1.376677e-14 1.326717e-14 1.282308e-14 1.298961e-14 1.432188e-14 1.487699e-14 1.454392e-14 1.298961e-14 1.232348e-14 1.176836e-14 1.243450e-14 6.938894e-15 8.770762e-15 1.010303e-14 1.104672e-14 1.082467e-14 1.076916e-14 1.015854e-14 9.159340e-15 9.547918e-15 9.547918e-15 9.603429e-15 9.214851e-15 9.603429e-15 9.936496e-15 9.714451e-15 1.004752e-14 9.103829e-15 8.271162e-15 7.938095e-15 7.882583e-15 6.161738e-15 6.827872e-15 6.827872e-15 7.494005e-15 7.549517e-15 6.994405e-15 6.467049e-15 5.773160e-15 6.050715e-15 5.467848e-15 5.717649e-15 5.662137e-15 5.356826e-15 5.301315e-15 4.884981e-15 5.051515e-15 4.440892e-15 3.774758e-15 3.802514e-15 4.107825e-15 -7.494005e-16 5.273559e-16 7.494005e-16 1.193490e-15 1.249001e-15 7.494005e-16 2.498002e-16 1.387779e-16 5.551115e-17 -1.942890e-16 -2.775558e-16 -1.026956e-15 -1.387779e-15 -1.096345e-15 -9.020562e-16 -9.298118e-16 -1.304512e-15 -1.582068e-15 -1.887379e-15 -1.831868e-15 -4.371503e-15 -4.149459e-15 -3.802514e-15 -3.316791e-15 -3.039236e-15 -2.761680e-15 -2.567391e-15 -2.151057e-15 -1.942890e-15 -1.700029e-15 -1.526557e-15 -1.318390e-15 -1.137979e-15 -9.887924e-16 -8.673617e-16 -7.008283e-16 -5.481726e-16 -3.989864e-16 -2.367898e-16 -7.892992e-17 
-6.661338e-16 -1.998401e-15 -1.887379e-15 2.220446e-16 6.661338e-16 4.884981e-15 1.076916e-14 1.598721e-14 1.931788e-14 2.486900e-14 2.797762e-14 3.530509e-14 3.996803e-14 3.996803e-14 4.229950e-14 4.152234e-14 4.329870e-14 4.551914e-14 4.884981e-14 5.107026e-14 5.107026e-14 5.051515e-14 4.929390e-14 4.818368e-14 4.918288e-14 4.662937e-14 4.407585e-14 3.996803e-14 3.763656e-14 3.486100e-14 3.441691e-14 3.275158e-14 3.175238e-14 3.463896e-14 3.308465e-14 3.141931e-14 2.664535e-14 2.442491e-14 2.264855e-14 2.131628e-14 2.975398e-14 3.108624e-14 3.097522e-14 3.175238e-14 3.419487e-14 3.230749e-14 3.064216e-14 2.842171e-14 2.675637e-14 2.553513e-14 2.586820e-14 2.442491e-14 2.342571e-14 2.586820e-14 2.509104e-14 2.420286e-14 2.042810e-14 1.887379e-14 1.998401e-14 2.053913e-14 2.375877e-14 2.553513e-14 2.542411e-14 2.575717e-14 2.753353e-14 2.631229e-14 2.520206e-14 2.309264e-14 2.275957e-14 2.142730e-14 2.176037e-14 2.131628e-14 2.142730e-14 2.398082e-14 2.386980e-14 2.386980e-14 2.176037e-14 2.131628e-14 2.120526e-14 2.142730e-14 2.431388e-14 2.564615e-14 2.531308e-14 2.597922e-14 2.742251e-14 2.675637e-14 2.642331e-14 2.464695e-14 2.353673e-14 2.264855e-14 2.253753e-14 2.209344e-14 2.176037e-14 2.386980e-14 2.287059e-14 2.253753e-14 2.031708e-14 1.887379e-14 1.809664e-14 1.831868e-14 2.020606e-14 2.031708e-14 2.053913e-14 2.164935e-14 2.298162e-14 2.242651e-14 2.142730e-14 1.942890e-14 1.898481e-14 1.820766e-14 1.831868e-14 1.804112e-14 1.798561e-14 1.937339e-14 1.870726e-14 1.842970e-14 1.698641e-14 1.593170e-14 1.548761e-14 1.593170e-14 1.554312e-14 1.604272e-14 1.643130e-14 1.731948e-14 1.826317e-14 1.759703e-14 1.637579e-14 1.554312e-14 1.498801e-14 1.421085e-14 1.387779e-14 1.343370e-14 1.348921e-14 1.509903e-14 1.465494e-14 1.387779e-14 1.221245e-14 1.171285e-14 1.154632e-14 1.143530e-14 8.215650e-15 9.714451e-15 1.060263e-14 1.076916e-14 1.132427e-14 1.149081e-14 1.143530e-14 1.038059e-14 1.015854e-14 1.010303e-14 1.015854e-14 9.658940e-15 9.825474e-15 1.071365e-14 1.071365e-14 1.054712e-14 8.881784e-15 7.993606e-15 7.938095e-15 7.882583e-15 6.994405e-15 7.382983e-15 7.160939e-15 7.549517e-15 8.215650e-15 7.688294e-15 7.244205e-15 6.661338e-15 6.272760e-15 5.662137e-15 5.551115e-15 5.051515e-15 5.023759e-15 5.551115e-15 4.996004e-15 4.996004e-15 4.357625e-15 3.497203e-15 3.275158e-15 3.552714e-15 1.387779e-16 5.273559e-16 1.276756e-15 1.304512e-15 1.415534e-15 8.326673e-16 5.551115e-16 4.718448e-16 5.551115e-17 -1.387779e-16 2.775558e-17 -6.938894e-16 -9.714451e-16 -7.494005e-16 -1.096345e-15 -1.221245e-15 -1.526557e-15 -1.734723e-15 -2.026157e-15 -1.942890e-15 -4.274359e-15 -3.927414e-15 -3.719247e-15 -3.247402e-15 -3.080869e-15 -2.775558e-15 -2.331468e-15 -2.019218e-15 -1.748601e-15 -1.471046e-15 -1.318390e-15 -1.214306e-15 -1.040834e-15 -9.194034e-16 -7.424616e-16 -6.453171e-16 -4.649059e-16 -3.625572e-16 -2.315856e-16 -7.719519e-17 
-2.775558e-15 -2.886580e-15 -2.109424e-15 3.330669e-16 2.775558e-15 1.021405e-14 1.254552e-14 1.643130e-14 2.076117e-14 2.353673e-14 2.675637e-14 3.275158e-14 3.574918e-14 3.552714e-14 3.663736e-14 3.608225e-14 4.030110e-14 4.396483e-14 4.696243e-14 4.862777e-14 5.018208e-14 4.951595e-14 4.707346e-14 4.762857e-14 4.873879e-14 4.751755e-14 4.440892e-14 4.174439e-14 3.919087e-14 3.630429e-14 3.474998e-14 3.363976e-14 3.486100e-14 3.541611e-14 3.330669e-14 3.042011e-14 2.853273e-14 2.553513e-14 2.320366e-14 2.076117e-14 3.042011e-14 3.119727e-14 3.064216e-14 3.164136e-14 3.308465e-14 3.308465e-14 3.153033e-14 3.019807e-14 2.775558e-14 2.609024e-14 2.564615e-14 2.520206e-14 2.586820e-14 2.575717e-14 2.464695e-14 2.253753e-14 2.098322e-14 1.842970e-14 1.842970e-14 1.754152e-14 2.509104e-14 2.531308e-14 2.464695e-14 2.586820e-14 2.642331e-14 2.564615e-14 2.542411e-14 2.464695e-14 2.275957e-14 2.153833e-14 2.142730e-14 2.187139e-14 2.309264e-14 2.431388e-14 2.398082e-14 2.242651e-14 2.198242e-14 2.087219e-14 1.998401e-14 1.931788e-14 2.486900e-14 2.564615e-14 2.509104e-14 2.642331e-14 2.742251e-14 2.731149e-14 2.642331e-14 2.620126e-14 2.509104e-14 2.375877e-14 2.353673e-14 2.331468e-14 2.353673e-14 2.375877e-14 2.309264e-14 2.131628e-14 2.020606e-14 1.865175e-14 1.809664e-14 1.709743e-14 2.109424e-14 2.131628e-14 2.109424e-14 2.176037e-14 2.242651e-14 2.298162e-14 2.220446e-14 2.120526e-14 1.998401e-14 1.842970e-14 1.865175e-14 1.909584e-14 1.926237e-14 1.948441e-14 1.948441e-14 1.737499e-14 1.665335e-14 1.543210e-14 1.498801e-14 1.415534e-14 1.654232e-14 1.670886e-14 1.626477e-14 1.731948e-14 1.837419e-14 1.798561e-14 1.709743e-14 1.654232e-14 1.521006e-14 1.426637e-14 1.376677e-14 1.382228e-14 1.415534e-14 1.476597e-14 1.382228e-14 1.254552e-14 1.199041e-14 1.160183e-14 1.076916e-14 1.004752e-14 9.325873e-15 9.880985e-15 1.071365e-14 1.115774e-14 1.160183e-14 1.232348e-14 1.199041e-14 1.143530e-14 1.060263e-14 1.043610e-14 1.043610e-14 1.043610e-14 1.038059e-14 1.032507e-14 1.038059e-14 9.547918e-15 8.548717e-15 8.160139e-15 8.104628e-15 7.438494e-15 7.216450e-15 7.494005e-15 7.271961e-15 7.938095e-15 8.271162e-15 8.076873e-15 7.716050e-15 7.077672e-15 6.578071e-15 6.133982e-15 5.689893e-15 5.440093e-15 5.467848e-15 5.634382e-15 4.773959e-15 4.135581e-15 4.080070e-15 3.413936e-15 3.080869e-15 2.331468e-15 1.360023e-15 1.526557e-15 1.526557e-15 1.804112e-15 1.998401e-15 1.360023e-15 1.249001e-15 1.249001e-15 8.326673e-17 -8.326673e-17 -2.775558e-16 -3.608225e-16 -4.440892e-16 -3.330669e-16 -7.771561e-16 -1.332268e-15 -1.526557e-15 -2.067790e-15 -2.303713e-15 -2.317591e-15 -4.177214e-15 -3.885781e-15 -3.497203e-15 -3.191891e-15 -2.803313e-15 -2.484124e-15 -2.178813e-15 -1.908196e-15 -1.630640e-15 -1.373901e-15 -1.200429e-15 -1.110223e-15 -9.645063e-16 -8.118506e-16 -6.834810e-16 -5.898060e-16 -4.475587e-16 -3.226586e-16 -2.003606e-16 -6.722053e-17 
-9.658940e-15 -4.551914e-15 -1.887379e-15 1.554312e-15 3.996803e-15 1.021405e-14 1.276756e-14 1.643130e-14 1.920686e-14 2.109424e-14 2.753353e-14 3.141931e-14 3.419487e-14 3.397282e-14 3.241851e-14 3.530509e-14 3.841372e-14 3.996803e-14 4.474199e-14 4.563017e-14 4.973799e-14 4.796163e-14 4.696243e-14 4.618528e-14 4.707346e-14 4.596323e-14 4.463097e-14 4.174439e-14 3.907985e-14 3.808065e-14 3.630429e-14 3.508305e-14 3.452794e-14 3.352874e-14 3.075318e-14 2.930989e-14 2.764455e-14 2.453593e-14 2.309264e-14 2.253753e-14 3.086420e-14 3.175238e-14 3.130829e-14 3.175238e-14 3.352874e-14 3.275158e-14 3.153033e-14 3.042011e-14 2.831069e-14 2.853273e-14 2.675637e-14 2.486900e-14 2.553513e-14 2.398082e-14 2.242651e-14 2.031708e-14 1.887379e-14 1.754152e-14 1.643130e-14 1.620926e-14 2.520206e-14 2.442491e-14 2.453593e-14 2.531308e-14 2.675637e-14 2.620126e-14 2.553513e-14 2.453593e-14 2.353673e-14 2.375877e-14 2.220446e-14 2.253753e-14 2.298162e-14 2.242651e-14 2.131628e-14 2.098322e-14 1.998401e-14 1.887379e-14 1.842970e-14 1.820766e-14 2.453593e-14 2.475797e-14 2.498002e-14 2.575717e-14 2.731149e-14 2.742251e-14 2.731149e-14 2.686740e-14 2.509104e-14 2.464695e-14 2.398082e-14 2.364775e-14 2.386980e-14 2.264855e-14 2.120526e-14 2.065015e-14 1.965095e-14 1.776357e-14 1.698641e-14 1.687539e-14 2.198242e-14 2.153833e-14 2.153833e-14 2.198242e-14 2.275957e-14 2.264855e-14 2.264855e-14 2.164935e-14 2.053913e-14 1.987299e-14 1.904032e-14 1.892930e-14 1.909584e-14 1.820766e-14 1.676437e-14 1.587619e-14 1.521006e-14 1.443290e-14 1.398881e-14 1.337819e-14 1.759703e-14 1.709743e-14 1.731948e-14 1.776357e-14 1.837419e-14 1.815215e-14 1.720846e-14 1.637579e-14 1.532108e-14 1.509903e-14 1.443290e-14 1.421085e-14 1.387779e-14 1.332268e-14 1.260103e-14 1.232348e-14 1.149081e-14 1.071365e-14 1.015854e-14 1.010303e-14 1.043610e-14 1.032507e-14 1.115774e-14 1.149081e-14 1.237899e-14 1.282308e-14 1.293410e-14 1.193490e-14 1.088019e-14 1.088019e-14 1.099121e-14 1.082467e-14 1.093570e-14 1.054712e-14 9.547918e-15 8.937295e-15 8.326673e-15 8.104628e-15 7.827072e-15 7.716050e-15 7.605028e-15 7.605028e-15 7.660539e-15 8.437695e-15 8.326673e-15 8.104628e-15 8.104628e-15 7.382983e-15 6.883383e-15 6.716849e-15 5.995204e-15 5.606626e-15 5.245804e-15 4.801715e-15 3.774758e-15 3.830269e-15 3.386180e-15 2.747802e-15 2.192690e-15 1.998401e-15 2.553513e-15 2.414735e-15 2.248202e-15 2.525757e-15 2.442491e-15 1.554312e-15 1.415534e-15 1.165734e-15 3.330669e-16 5.551115e-16 5.551115e-17 -1.942890e-16 -3.885781e-16 -6.938894e-16 -9.020562e-16 -1.609823e-15 -2.095546e-15 -2.525757e-15 -2.414735e-15 -2.331468e-15 -3.663736e-15 -3.427814e-15 -3.358425e-15 -3.191891e-15 -2.803313e-15 -2.331468e-15 -1.956768e-15 -1.644518e-15 -1.526557e-15 -1.311451e-15 -1.061651e-15 -9.922618e-16 -9.228729e-16 -7.979728e-16 -6.591949e-16 -5.308254e-16 -4.198031e-16 -3.001072e-16 -1.968911e-16 -6.635317e-17 
-3.885781e-15 -4.440892e-15 -1.443290e-15 2.664535e-15 6.106227e-15 9.658940e-15 1.332268e-14 1.421085e-14 1.609823e-14 2.020606e-14 2.520206e-14 3.086420e-14 3.164136e-14 3.286260e-14 3.264056e-14 3.352874e-14 3.552714e-14 3.785861e-14 3.708145e-14 4.041212e-14 4.740652e-14 4.518608e-14 4.496403e-14 4.551914e-14 4.662937e-14 4.551914e-14 4.274359e-14 4.085621e-14 3.974598e-14 3.763656e-14 3.630429e-14 3.563816e-14 3.486100e-14 3.286260e-14 2.986500e-14 2.753353e-14 2.742251e-14 2.386980e-14 2.320366e-14 2.442491e-14 3.030909e-14 2.975398e-14 3.042011e-14 3.252953e-14 3.397282e-14 3.319567e-14 3.219647e-14 3.064216e-14 2.942091e-14 2.742251e-14 2.498002e-14 2.498002e-14 2.464695e-14 2.287059e-14 1.998401e-14 1.820766e-14 1.765255e-14 1.487699e-14 1.443290e-14 1.598721e-14 2.453593e-14 2.287059e-14 2.386980e-14 2.564615e-14 2.631229e-14 2.575717e-14 2.498002e-14 2.453593e-14 2.509104e-14 2.398082e-14 2.242651e-14 2.220446e-14 2.320366e-14 2.198242e-14 2.009504e-14 1.998401e-14 1.909584e-14 1.676437e-14 1.720846e-14 1.820766e-14 2.398082e-14 2.364775e-14 2.509104e-14 2.620126e-14 2.731149e-14 2.742251e-14 2.697842e-14 2.686740e-14 2.597922e-14 2.498002e-14 2.431388e-14 2.353673e-14 2.342571e-14 2.287059e-14 2.065015e-14 1.909584e-14 1.831868e-14 1.609823e-14 1.632028e-14 1.743050e-14 2.187139e-14 2.131628e-14 2.142730e-14 2.209344e-14 2.287059e-14 2.320366e-14 2.253753e-14 2.187139e-14 2.120526e-14 1.976197e-14 1.870726e-14 1.831868e-14 1.820766e-14 1.759703e-14 1.598721e-14 1.437739e-14 1.360023e-14 1.210143e-14 1.199041e-14 1.271205e-14 1.698641e-14 1.609823e-14 1.715295e-14 1.842970e-14 1.887379e-14 1.831868e-14 1.731948e-14 1.626477e-14 1.554312e-14 1.471046e-14 1.454392e-14 1.426637e-14 1.387779e-14 1.271205e-14 1.154632e-14 1.082467e-14 1.038059e-14 9.214851e-15 9.048318e-15 9.714451e-15 1.093570e-14 1.126876e-14 1.176836e-14 1.254552e-14 1.321165e-14 1.310063e-14 1.282308e-14 1.215694e-14 1.204592e-14 1.115774e-14 1.121325e-14 1.110223e-14 1.054712e-14 1.010303e-14 8.937295e-15 8.271162e-15 8.104628e-15 7.605028e-15 7.160939e-15 7.438494e-15 7.660539e-15 7.438494e-15 8.160139e-15 8.659740e-15 8.659740e-15 8.770762e-15 8.548717e-15 7.632783e-15 7.410739e-15 6.800116e-15 5.884182e-15 5.689893e-15 5.551115e-15 4.690692e-15 3.386180e-15 2.969847e-15 2.609024e-15 1.748601e-15 1.554312e-15 1.748601e-15 3.136380e-15 2.775558e-15 2.498002e-15 2.803313e-15 2.275957e-15 1.998401e-15 1.443290e-15 1.304512e-15 1.026956e-15 5.828671e-16 -5.551115e-17 -3.608225e-16 -2.775558e-16 -9.436896e-16 -1.387779e-15 -1.762479e-15 -1.998401e-15 -2.789435e-15 -2.706169e-15 -2.525757e-15 -3.538836e-15 -3.330669e-15 -3.178013e-15 -2.775558e-15 -2.442491e-15 -2.067790e-15 -1.783296e-15 -1.484923e-15 -1.304512e-15 -1.089406e-15 -9.506285e-16 -9.228729e-16 -8.812395e-16 -8.014422e-16 -6.453171e-16 -5.065393e-16 -3.920475e-16 -2.827599e-16 -1.899522e-16 -6.375109e-17 
-4.662937e-15 -3.552714e-15 -1.776357e-15 2.664535e-15 7.549517e-15 1.010303e-14 1.232348e-14 1.432188e-14 1.587619e-14 1.676437e-14 2.342571e-14 2.764455e-14 3.030909e-14 2.997602e-14 3.042011e-14 3.219647e-14 3.264056e-14 3.363976e-14 3.363976e-14 3.552714e-14 4.496403e-14 4.241052e-14 4.318768e-14 4.563017e-14 4.640732e-14 4.451994e-14 4.307665e-14 4.085621e-14 4.063416e-14 3.952394e-14 3.774758e-14 3.474998e-14 3.375078e-14 3.297362e-14 3.108624e-14 2.853273e-14 2.642331e-14 2.287059e-14 2.309264e-14 2.542411e-14 2.986500e-14 2.831069e-14 3.064216e-14 3.408385e-14 3.530509e-14 3.363976e-14 3.219647e-14 2.997602e-14 3.064216e-14 2.942091e-14 2.631229e-14 2.431388e-14 2.275957e-14 2.176037e-14 1.987299e-14 1.754152e-14 1.509903e-14 1.321165e-14 1.276756e-14 1.398881e-14 2.398082e-14 2.153833e-14 2.298162e-14 2.542411e-14 2.686740e-14 2.553513e-14 2.520206e-14 2.420286e-14 2.531308e-14 2.475797e-14 2.375877e-14 2.209344e-14 2.153833e-14 2.087219e-14 1.998401e-14 1.931788e-14 1.798561e-14 1.632028e-14 1.665335e-14 1.698641e-14 2.486900e-14 2.409184e-14 2.553513e-14 2.731149e-14 2.797762e-14 2.764455e-14 2.775558e-14 2.664535e-14 2.697842e-14 2.642331e-14 2.575717e-14 2.375877e-14 2.275957e-14 2.242651e-14 2.087219e-14 1.931788e-14 1.754152e-14 1.598721e-14 1.565414e-14 1.598721e-14 2.264855e-14 2.153833e-14 2.187139e-14 2.353673e-14 2.431388e-14 2.386980e-14 2.309264e-14 2.176037e-14 2.220446e-14 2.065015e-14 1.948441e-14 1.826317e-14 1.720846e-14 1.648681e-14 1.532108e-14 1.315614e-14 1.204592e-14 1.088019e-14 1.110223e-14 1.187939e-14 1.676437e-14 1.609823e-14 1.715295e-14 1.887379e-14 1.937339e-14 1.809664e-14 1.759703e-14 1.665335e-14 1.659783e-14 1.620926e-14 1.543210e-14 1.432188e-14 1.365574e-14 1.321165e-14 1.187939e-14 1.076916e-14 9.492407e-15 8.437695e-15 8.437695e-15 8.604228e-15 1.182388e-14 1.182388e-14 1.249001e-14 1.376677e-14 1.454392e-14 1.421085e-14 1.376677e-14 1.293410e-14 1.326717e-14 1.310063e-14 1.210143e-14 1.110223e-14 1.032507e-14 9.936496e-15 9.270362e-15 8.548717e-15 7.494005e-15 6.772360e-15 6.994405e-15 7.605028e-15 8.215650e-15 8.160139e-15 8.992806e-15 9.769963e-15 9.714451e-15 9.436896e-15 9.076073e-15 7.827072e-15 7.660539e-15 7.299716e-15 6.439294e-15 5.578871e-15 4.996004e-15 4.107825e-15 3.608225e-15 2.858824e-15 1.887379e-15 8.881784e-16 7.771561e-16 1.165734e-15 3.830269e-15 3.164136e-15 2.914335e-15 3.136380e-15 2.858824e-15 2.525757e-15 2.053913e-15 1.693090e-15 1.221245e-15 1.026956e-15 4.718448e-16 0.000000e+00 -4.718448e-16 -8.326673e-16 -1.332268e-15 -1.665335e-15 -2.109424e-15 -2.831069e-15 -2.720046e-15 -2.775558e-15 -3.358425e-15 -3.178013e-15 -2.720046e-15 -2.484124e-15 -2.109424e-15 -1.790235e-15 -1.519618e-15 -1.366962e-15 -1.144917e-15 -9.853229e-16 -9.992007e-16 -9.506285e-16 -8.881784e-16 -8.257284e-16 -6.800116e-16 -5.030698e-16 -3.712308e-16 -2.758210e-16 -1.873501e-16 -6.722053e-17 
-1.554312e-15 -1.554312e-15 -1.554312e-15 3.219647e-15 6.217249e-15 1.276756e-14 1.132427e-14 1.365574e-14 1.521006e-14 1.643130e-14 2.042810e-14 2.675637e-14 2.675637e-14 2.708944e-14 2.853273e-14 3.086420e-14 2.886580e-14 2.775558e-14 2.842171e-14 3.064216e-14 4.130030e-14 4.085621e-14 4.152234e-14 4.440892e-14 4.540812e-14 4.440892e-14 4.274359e-14 4.185541e-14 4.052314e-14 3.830269e-14 3.697043e-14 3.608225e-14 3.474998e-14 3.319567e-14 3.053113e-14 2.953193e-14 2.653433e-14 2.509104e-14 2.498002e-14 2.553513e-14 2.764455e-14 2.908784e-14 3.086420e-14 3.397282e-14 3.408385e-14 3.397282e-14 3.264056e-14 3.164136e-14 3.130829e-14 2.997602e-14 2.708944e-14 2.520206e-14 2.275957e-14 2.087219e-14 1.865175e-14 1.743050e-14 1.432188e-14 1.265654e-14 1.154632e-14 1.076916e-14 2.109424e-14 2.109424e-14 2.231548e-14 2.486900e-14 2.553513e-14 2.531308e-14 2.431388e-14 2.464695e-14 2.542411e-14 2.409184e-14 2.309264e-14 2.242651e-14 2.176037e-14 2.098322e-14 1.965095e-14 1.898481e-14 1.698641e-14 1.643130e-14 1.521006e-14 1.476597e-14 2.275957e-14 2.398082e-14 2.498002e-14 2.753353e-14 2.786660e-14 2.731149e-14 2.720046e-14 2.797762e-14 2.753353e-14 2.653433e-14 2.564615e-14 2.464695e-14 2.342571e-14 2.220446e-14 1.998401e-14 1.965095e-14 1.754152e-14 1.587619e-14 1.498801e-14 1.498801e-14 2.142730e-14 2.153833e-14 2.253753e-14 2.409184e-14 2.409184e-14 2.420286e-14 2.298162e-14 2.242651e-14 2.187139e-14 2.053913e-14 1.920686e-14 1.820766e-14 1.754152e-14 1.598721e-14 1.437739e-14 1.354472e-14 1.104672e-14 1.043610e-14 9.936496e-15 9.992007e-15 1.565414e-14 1.615375e-14 1.670886e-14 1.809664e-14 1.831868e-14 1.831868e-14 1.770806e-14 1.704192e-14 1.704192e-14 1.626477e-14 1.526557e-14 1.459943e-14 1.404432e-14 1.321165e-14 1.132427e-14 1.076916e-14 8.937295e-15 8.271162e-15 7.993606e-15 7.771561e-15 1.226796e-14 1.304512e-14 1.382228e-14 1.482148e-14 1.493250e-14 1.504352e-14 1.454392e-14 1.426637e-14 1.398881e-14 1.315614e-14 1.199041e-14 1.176836e-14 1.099121e-14 9.992007e-15 8.548717e-15 8.271162e-15 7.605028e-15 7.216450e-15 6.883383e-15 6.494805e-15 7.827072e-15 8.271162e-15 9.048318e-15 1.010303e-14 9.936496e-15 9.381385e-15 9.048318e-15 8.548717e-15 8.104628e-15 7.188694e-15 6.245005e-15 5.440093e-15 4.884981e-15 3.941292e-15 3.164136e-15 2.553513e-15 7.771561e-16 6.106227e-16 2.498002e-16 3.330669e-16 3.747003e-15 3.330669e-15 3.302913e-15 3.580469e-15 3.302913e-15 2.997602e-15 2.331468e-15 2.220446e-15 1.804112e-15 1.137979e-15 7.771561e-16 2.220446e-16 -1.665335e-16 -1.110223e-15 -1.637579e-15 -1.831868e-15 -2.442491e-15 -2.692291e-15 -2.858824e-15 -3.053113e-15 -2.525757e-15 -2.678413e-15 -2.428613e-15 -2.151057e-15 -1.804112e-15 -1.595946e-15 -1.429412e-15 -1.242062e-15 -1.110223e-15 -9.922618e-16 -9.575674e-16 -8.465451e-16 -8.049117e-16 -7.910339e-16 -6.557255e-16 -4.961309e-16 -3.816392e-16 -2.706169e-16 -1.778092e-16 -7.068998e-17 
-1.554312e-15 -1.221245e-15 2.553513e-15 1.998401e-15 3.219647e-15 9.214851e-15 1.110223e-14 1.298961e-14 1.454392e-14 1.709743e-14 2.042810e-14 2.242651e-14 2.342571e-14 2.509104e-14 2.853273e-14 2.953193e-14 2.553513e-14 2.320366e-14 2.309264e-14 2.442491e-14 3.597123e-14 3.597123e-14 3.730349e-14 4.019007e-14 4.130030e-14 4.052314e-14 4.063416e-14 4.041212e-14 3.974598e-14 3.652634e-14 3.474998e-14 3.597123e-14 3.408385e-14 3.097522e-14 2.831069e-14 2.753353e-14 2.564615e-14 2.597922e-14 2.431388e-14 2.398082e-14 2.531308e-14 2.631229e-14 2.875478e-14 3.108624e-14 3.175238e-14 3.164136e-14 3.164136e-14 3.108624e-14 3.030909e-14 2.697842e-14 2.453593e-14 2.398082e-14 2.187139e-14 1.820766e-14 1.598721e-14 1.587619e-14 1.243450e-14 1.232348e-14 9.769963e-15 7.549517e-15 1.720846e-14 1.765255e-14 1.953993e-14 2.176037e-14 2.264855e-14 2.342571e-14 2.364775e-14 2.420286e-14 2.442491e-14 2.253753e-14 2.142730e-14 2.120526e-14 2.042810e-14 1.920686e-14 1.731948e-14 1.709743e-14 1.554312e-14 1.609823e-14 1.476597e-14 1.321165e-14 2.042810e-14 2.142730e-14 2.353673e-14 2.575717e-14 2.664535e-14 2.620126e-14 2.631229e-14 2.664535e-14 2.708944e-14 2.520206e-14 2.386980e-14 2.398082e-14 2.298162e-14 2.009504e-14 1.831868e-14 1.854072e-14 1.632028e-14 1.554312e-14 1.465494e-14 1.354472e-14 1.965095e-14 1.965095e-14 2.098322e-14 2.231548e-14 2.298162e-14 2.309264e-14 2.309264e-14 2.287059e-14 2.176037e-14 1.942890e-14 1.765255e-14 1.765255e-14 1.665335e-14 1.398881e-14 1.199041e-14 1.176836e-14 9.658940e-15 9.547918e-15 8.326673e-15 7.327472e-15 1.360023e-14 1.426637e-14 1.537659e-14 1.643130e-14 1.698641e-14 1.759703e-14 1.743050e-14 1.770806e-14 1.709743e-14 1.498801e-14 1.409983e-14 1.443290e-14 1.348921e-14 1.137979e-14 9.603429e-15 9.547918e-15 7.882583e-15 7.327472e-15 6.716849e-15 5.773160e-15 1.260103e-14 1.243450e-14 1.348921e-14 1.443290e-14 1.454392e-14 1.482148e-14 1.482148e-14 1.465494e-14 1.409983e-14 1.265654e-14 1.199041e-14 1.204592e-14 1.093570e-14 9.159340e-15 8.271162e-15 8.215650e-15 6.938894e-15 6.938894e-15 6.772360e-15 6.272760e-15 7.938095e-15 8.437695e-15 8.992806e-15 9.381385e-15 9.325873e-15 9.575674e-15 9.436896e-15 8.881784e-15 8.132384e-15 7.105427e-15 6.217249e-15 5.551115e-15 4.496403e-15 3.330669e-15 2.220446e-15 1.498801e-15 3.608225e-16 4.440892e-16 -7.771561e-16 -1.165734e-15 3.830269e-15 3.358425e-15 3.302913e-15 3.247402e-15 3.080869e-15 2.636780e-15 2.470246e-15 2.470246e-15 1.887379e-15 9.714451e-16 6.938894e-16 4.996004e-16 2.775558e-17 -1.110223e-15 -2.067790e-15 -2.303713e-15 -2.914335e-15 -2.914335e-15 -3.039236e-15 -3.275158e-15 -2.081668e-15 -2.053913e-15 -2.151057e-15 -2.026157e-15 -1.693090e-15 -1.526557e-15 -1.269818e-15 -1.013079e-15 -9.853229e-16 -8.881784e-16 -9.089951e-16 -8.326673e-16 -7.494005e-16 -6.730727e-16 -5.620504e-16 -4.302114e-16 -3.608225e-16 -2.515349e-16 -1.526557e-16 -6.678685e-17 
-4.551914e-15 -2.775558e-15 -2.997602e-15 3.330669e-16 3.663736e-15 6.883383e-15 1.121325e-14 1.576517e-14 1.509903e-14 1.543210e-14 1.598721e-14 1.909584e-14 1.931788e-14 2.253753e-14 2.453593e-14 2.453593e-14 2.264855e-14 1.965095e-14 1.842970e-14 1.820766e-14 3.008704e-14 3.186340e-14 3.397282e-14 3.463896e-14 3.574918e-14 3.752554e-14 3.708145e-14 3.774758e-14 3.730349e-14 3.341771e-14 3.230749e-14 3.275158e-14 3.119727e-14 2.886580e-14 2.775558e-14 2.609024e-14 2.609024e-14 2.664535e-14 2.464695e-14 2.409184e-14 2.287059e-14 2.453593e-14 2.675637e-14 2.764455e-14 2.708944e-14 2.908784e-14 2.864375e-14 2.908784e-14 2.808864e-14 2.353673e-14 2.198242e-14 2.109424e-14 1.854072e-14 1.609823e-14 1.409983e-14 1.354472e-14 1.165734e-14 1.110223e-14 8.215650e-15 6.217249e-15 1.365574e-14 1.498801e-14 1.665335e-14 1.787459e-14 1.887379e-14 2.098322e-14 2.131628e-14 2.220446e-14 2.176037e-14 1.976197e-14 1.931788e-14 1.876277e-14 1.820766e-14 1.754152e-14 1.643130e-14 1.620926e-14 1.554312e-14 1.576517e-14 1.387779e-14 1.265654e-14 1.965095e-14 2.087219e-14 2.242651e-14 2.309264e-14 2.342571e-14 2.520206e-14 2.542411e-14 2.564615e-14 2.531308e-14 2.342571e-14 2.287059e-14 2.187139e-14 2.065015e-14 1.920686e-14 1.820766e-14 1.720846e-14 1.643130e-14 1.609823e-14 1.454392e-14 1.332268e-14 1.865175e-14 1.931788e-14 2.042810e-14 2.053913e-14 2.053913e-14 2.187139e-14 2.153833e-14 2.120526e-14 2.009504e-14 1.765255e-14 1.654232e-14 1.565414e-14 1.398881e-14 1.210143e-14 1.093570e-14 1.049161e-14 9.492407e-15 8.881784e-15 7.216450e-15 6.106227e-15 1.215694e-14 1.271205e-14 1.376677e-14 1.415534e-14 1.465494e-14 1.620926e-14 1.637579e-14 1.659783e-14 1.570966e-14 1.360023e-14 1.310063e-14 1.265654e-14 1.176836e-14 1.043610e-14 9.325873e-15 8.548717e-15 7.771561e-15 7.105427e-15 6.050715e-15 5.329071e-15 1.221245e-14 1.287859e-14 1.360023e-14 1.348921e-14 1.376677e-14 1.415534e-14 1.376677e-14 1.409983e-14 1.332268e-14 1.160183e-14 1.126876e-14 1.088019e-14 9.658940e-15 8.437695e-15 7.771561e-15 7.327472e-15 6.938894e-15 6.716849e-15 5.773160e-15 5.551115e-15 7.993606e-15 8.493206e-15 9.103829e-15 9.270362e-15 9.048318e-15 9.270362e-15 8.604228e-15 8.493206e-15 7.882583e-15 6.272760e-15 5.440093e-15 4.801715e-15 3.747003e-15 2.331468e-15 1.415534e-15 7.494005e-16 2.220446e-16 -5.551115e-17 -1.276756e-15 -1.804112e-15 3.497203e-15 3.497203e-15 3.191891e-15 2.969847e-15 2.692291e-15 2.498002e-15 2.275957e-15 2.164935e-15 1.415534e-15 7.494005e-16 8.326673e-17 -1.665335e-16 -8.881784e-16 -1.609823e-15 -1.942890e-15 -2.456368e-15 -2.609024e-15 -2.914335e-15 -3.413936e-15 -3.955170e-15 -1.582068e-15 -1.748601e-15 -1.915135e-15 -1.748601e-15 -1.623701e-15 -1.346145e-15 -1.249001e-15 -9.298118e-16 -7.979728e-16 -8.812395e-16 -8.118506e-16 -7.702172e-16 -7.424616e-16 -6.383782e-16 -5.551115e-16 -4.475587e-16 -3.712308e-16 -2.654127e-16 -1.561251e-16 -5.898060e-17 
-3.774758e-15 -1.554312e-15 -2.442491e-15 -1.110223e-16 4.218847e-15 6.661338e-15 9.880985e-15 1.365574e-14 1.554312e-14 1.521006e-14 1.565414e-14 1.776357e-14 1.931788e-14 1.965095e-14 2.031708e-14 1.898481e-14 1.787459e-14 1.665335e-14 1.521006e-14 1.387779e-14 2.164935e-14 2.509104e-14 2.653433e-14 2.930989e-14 2.997602e-14 3.297362e-14 3.330669e-14 3.397282e-14 3.419487e-14 3.208545e-14 2.908784e-14 2.764455e-14 2.853273e-14 2.819966e-14 2.753353e-14 2.531308e-14 2.609024e-14 2.597922e-14 2.431388e-14 2.531308e-14 1.942890e-14 2.198242e-14 2.287059e-14 2.531308e-14 2.520206e-14 2.775558e-14 2.675637e-14 2.664535e-14 2.553513e-14 2.242651e-14 1.898481e-14 1.609823e-14 1.620926e-14 1.476597e-14 1.310063e-14 1.154632e-14 1.032507e-14 8.548717e-15 5.995204e-15 5.218048e-15 8.326673e-15 1.021405e-14 1.176836e-14 1.421085e-14 1.476597e-14 1.787459e-14 1.876277e-14 1.942890e-14 1.931788e-14 1.798561e-14 1.609823e-14 1.487699e-14 1.587619e-14 1.576517e-14 1.554312e-14 1.509903e-14 1.532108e-14 1.476597e-14 1.298961e-14 1.298961e-14 1.609823e-14 1.854072e-14 1.920686e-14 2.042810e-14 2.098322e-14 2.353673e-14 2.386980e-14 2.431388e-14 2.364775e-14 2.209344e-14 2.042810e-14 1.887379e-14 1.942890e-14 1.854072e-14 1.787459e-14 1.620926e-14 1.620926e-14 1.576517e-14 1.376677e-14 1.376677e-14 1.643130e-14 1.765255e-14 1.831868e-14 1.931788e-14 1.898481e-14 2.065015e-14 2.076117e-14 2.009504e-14 1.909584e-14 1.709743e-14 1.437739e-14 1.254552e-14 1.199041e-14 1.115774e-14 9.880985e-15 8.382184e-15 8.326673e-15 7.216450e-15 5.551115e-15 5.440093e-15 9.658940e-15 1.082467e-14 1.088019e-14 1.232348e-14 1.265654e-14 1.437739e-14 1.471046e-14 1.509903e-14 1.443290e-14 1.321165e-14 1.187939e-14 1.032507e-14 1.032507e-14 9.103829e-15 8.548717e-15 7.716050e-15 7.549517e-15 6.605827e-15 5.273559e-15 5.606626e-15 1.171285e-14 1.265654e-14 1.265654e-14 1.293410e-14 1.249001e-14 1.326717e-14 1.337819e-14 1.310063e-14 1.254552e-14 1.121325e-14 9.880985e-15 8.548717e-15 8.715251e-15 8.160139e-15 7.660539e-15 6.938894e-15 6.772360e-15 6.383782e-15 5.384582e-15 5.495604e-15 7.771561e-15 8.493206e-15 8.437695e-15 8.659740e-15 8.659740e-15 8.715251e-15 7.993606e-15 7.771561e-15 6.938894e-15 5.606626e-15 4.551914e-15 3.441691e-15 2.914335e-15 1.693090e-15 1.304512e-15 4.440892e-16 -2.498002e-16 -6.661338e-16 -2.053913e-15 -2.692291e-15 3.108624e-15 3.053113e-15 2.692291e-15 2.664535e-15 2.442491e-15 2.609024e-15 1.970646e-15 1.637579e-15 1.249001e-15 7.216450e-16 -5.551115e-17 -7.494005e-16 -9.714451e-16 -1.401657e-15 -2.081668e-15 -2.914335e-15 -2.997602e-15 -3.164136e-15 -4.052314e-15 -4.496403e-15 -1.401657e-15 -1.665335e-15 -1.929013e-15 -1.679212e-15 -1.568190e-15 -1.457168e-15 -1.228184e-15 -9.228729e-16 -8.187895e-16 -8.812395e-16 -8.534840e-16 -7.979728e-16 -7.424616e-16 -6.036838e-16 -5.238865e-16 -4.128642e-16 -3.295975e-16 -2.654127e-16 -1.543904e-16 -5.204170e-17 
-1.365574e-14 -6.883383e-15 -3.885781e-15 5.551115e-16 5.107026e-15 5.218048e-15 9.658940e-15 1.354472e-14 1.287859e-14 1.221245e-14 1.298961e-14 1.521006e-14 1.731948e-14 1.809664e-14 1.820766e-14 1.532108e-14 1.432188e-14 1.310063e-14 9.992007e-15 9.436896e-15 1.543210e-14 1.776357e-14 2.065015e-14 2.353673e-14 2.575717e-14 2.819966e-14 2.819966e-14 2.797762e-14 2.986500e-14 2.886580e-14 2.764455e-14 2.575717e-14 2.553513e-14 2.631229e-14 2.609024e-14 2.542411e-14 2.597922e-14 2.553513e-14 2.453593e-14 2.642331e-14 1.787459e-14 1.865175e-14 2.042810e-14 2.287059e-14 2.442491e-14 2.475797e-14 2.409184e-14 2.242651e-14 2.242651e-14 1.998401e-14 1.720846e-14 1.487699e-14 1.343370e-14 1.332268e-14 1.221245e-14 1.065814e-14 9.658940e-15 7.993606e-15 5.107026e-15 5.218048e-15 4.218847e-15 5.662137e-15 7.660539e-15 1.032507e-14 1.221245e-14 1.398881e-14 1.465494e-14 1.476597e-14 1.587619e-14 1.487699e-14 1.421085e-14 1.387779e-14 1.432188e-14 1.498801e-14 1.498801e-14 1.476597e-14 1.454392e-14 1.432188e-14 1.265654e-14 1.354472e-14 1.465494e-14 1.609823e-14 1.687539e-14 1.820766e-14 1.965095e-14 2.098322e-14 2.131628e-14 2.120526e-14 2.131628e-14 2.020606e-14 1.931788e-14 1.854072e-14 1.776357e-14 1.754152e-14 1.731948e-14 1.676437e-14 1.676437e-14 1.543210e-14 1.332268e-14 1.454392e-14 1.521006e-14 1.609823e-14 1.643130e-14 1.709743e-14 1.809664e-14 1.909584e-14 1.887379e-14 1.765255e-14 1.687539e-14 1.487699e-14 1.287859e-14 1.137979e-14 1.065814e-14 9.547918e-15 8.548717e-15 7.605028e-15 7.716050e-15 6.272760e-15 4.329870e-15 4.884981e-15 6.938894e-15 8.271162e-15 9.103829e-15 1.060263e-14 1.171285e-14 1.276756e-14 1.265654e-14 1.237899e-14 1.254552e-14 1.137979e-14 1.088019e-14 9.325873e-15 8.437695e-15 7.993606e-15 7.827072e-15 7.605028e-15 7.327472e-15 6.328271e-15 4.996004e-15 5.329071e-15 1.165734e-14 1.176836e-14 1.182388e-14 1.237899e-14 1.243450e-14 1.243450e-14 1.210143e-14 1.176836e-14 1.143530e-14 1.032507e-14 9.325873e-15 8.049117e-15 7.771561e-15 7.605028e-15 7.216450e-15 6.994405e-15 6.827872e-15 6.050715e-15 4.829470e-15 5.218048e-15 7.827072e-15 7.993606e-15 7.882583e-15 7.993606e-15 8.493206e-15 8.409939e-15 7.827072e-15 7.077672e-15 6.411538e-15 5.273559e-15 4.246603e-15 2.831069e-15 1.804112e-15 1.249001e-15 8.881784e-16 5.551115e-17 -7.216450e-16 -1.443290e-15 -2.942091e-15 -3.358425e-15 2.414735e-15 2.303713e-15 2.359224e-15 2.137179e-15 2.303713e-15 2.359224e-15 1.693090e-15 1.304512e-15 1.304512e-15 2.220446e-16 -6.106227e-16 -9.992007e-16 -1.554312e-15 -1.831868e-15 -2.137179e-15 -2.720046e-15 -3.094747e-15 -3.386180e-15 -4.024558e-15 -4.315992e-15 -1.068590e-15 -1.457168e-15 -1.623701e-15 -1.595946e-15 -1.512679e-15 -1.401657e-15 -1.158795e-15 -9.853229e-16 -9.089951e-16 -8.951173e-16 -8.396062e-16 -8.187895e-16 -7.285839e-16 -6.418477e-16 -5.204170e-16 -4.510281e-16 -3.434752e-16 -2.532696e-16 -1.483189e-16 -4.423545e-17 
-5.440093e-15 -7.549517e-15 -8.326673e-15 -1.332268e-15 2.997602e-15 3.108624e-15 1.043610e-14 1.187939e-14 1.221245e-14 1.199041e-14 1.443290e-14 1.243450e-14 1.509903e-14 1.787459e-14 1.487699e-14 1.043610e-14 9.658940e-15 8.326673e-15 6.217249e-15 5.107026e-15 9.325873e-15 1.154632e-14 1.254552e-14 1.576517e-14 1.976197e-14 2.231548e-14 2.453593e-14 2.653433e-14 2.819966e-14 2.697842e-14 2.564615e-14 2.531308e-14 2.564615e-14 2.420286e-14 2.642331e-14 2.620126e-14 2.631229e-14 2.653433e-14 2.675637e-14 2.819966e-14 1.620926e-14 1.654232e-14 1.643130e-14 1.854072e-14 2.109424e-14 2.176037e-14 2.176037e-14 2.109424e-14 2.098322e-14 1.798561e-14 1.598721e-14 1.465494e-14 1.310063e-14 1.176836e-14 1.176836e-14 1.121325e-14 1.043610e-14 8.881784e-15 7.993606e-15 6.883383e-15 6.661338e-16 1.332268e-15 2.886580e-15 5.440093e-15 8.437695e-15 1.032507e-14 1.143530e-14 1.243450e-14 1.443290e-14 1.409983e-14 1.354472e-14 1.365574e-14 1.398881e-14 1.354472e-14 1.376677e-14 1.409983e-14 1.509903e-14 1.509903e-14 1.620926e-14 1.665335e-14 1.343370e-14 1.354472e-14 1.376677e-14 1.532108e-14 1.709743e-14 1.876277e-14 1.987299e-14 2.009504e-14 2.031708e-14 1.876277e-14 1.820766e-14 1.776357e-14 1.754152e-14 1.687539e-14 1.709743e-14 1.643130e-14 1.720846e-14 1.676437e-14 1.609823e-14 1.587619e-14 1.476597e-14 1.476597e-14 1.398881e-14 1.443290e-14 1.632028e-14 1.687539e-14 1.731948e-14 1.709743e-14 1.632028e-14 1.332268e-14 1.226796e-14 1.104672e-14 1.010303e-14 8.049117e-15 7.494005e-15 6.883383e-15 7.327472e-15 6.217249e-15 5.051515e-15 4.940492e-15 4.718448e-15 5.773160e-15 6.827872e-15 8.160139e-15 9.547918e-15 1.054712e-14 1.132427e-14 1.149081e-14 1.193490e-14 1.082467e-14 1.060263e-14 9.492407e-15 8.659740e-15 7.438494e-15 7.382983e-15 7.049916e-15 7.160939e-15 6.439294e-15 5.773160e-15 5.773160e-15 1.182388e-14 1.160183e-14 1.065814e-14 1.043610e-14 1.143530e-14 1.137979e-14 1.149081e-14 1.137979e-14 1.110223e-14 9.825474e-15 9.159340e-15 8.715251e-15 8.437695e-15 7.549517e-15 7.216450e-15 6.661338e-15 6.494805e-15 6.161738e-15 5.773160e-15 5.662137e-15 8.548717e-15 8.049117e-15 7.771561e-15 7.882583e-15 8.160139e-15 7.660539e-15 7.549517e-15 6.938894e-15 6.300516e-15 4.996004e-15 4.218847e-15 2.831069e-15 1.831868e-15 6.938894e-16 5.551115e-16 0.000000e+00 -1.110223e-15 -1.998401e-15 -2.442491e-15 -3.053113e-15 2.164935e-15 2.220446e-15 1.720846e-15 1.582068e-15 1.665335e-15 1.498801e-15 1.498801e-15 7.771561e-16 8.881784e-16 -8.326673e-17 -8.326673e-16 -1.276756e-15 -1.443290e-15 -1.748601e-15 -2.206568e-15 -2.720046e-15 -3.080869e-15 -3.386180e-15 -3.663736e-15 -4.010681e-15 -6.661338e-16 -9.853229e-16 -1.373901e-15 -1.429412e-15 -1.387779e-15 -1.332268e-15 -1.235123e-15 -1.089406e-15 -1.047773e-15 -9.228729e-16 -8.812395e-16 -7.632783e-16 -7.147061e-16 -6.314393e-16 -5.689893e-16 -4.510281e-16 -3.816392e-16 -2.792905e-16 -1.647987e-16 -5.204170e-17 
-3.663736e-15 -5.440093e-15 -5.107026e-15 -2.775558e-15 3.108624e-15 6.439294e-15 1.154632e-14 1.298961e-14 1.221245e-14 1.232348e-14 1.110223e-14 1.021405e-14 1.321165e-14 1.432188e-14 1.310063e-14 1.043610e-14 5.995204e-15 3.774758e-15 9.992007e-16 2.220446e-16 5.662137e-15 7.105427e-15 9.769963e-15 1.010303e-14 1.409983e-14 1.731948e-14 2.176037e-14 2.486900e-14 2.731149e-14 2.697842e-14 2.564615e-14 2.575717e-14 2.642331e-14 2.531308e-14 2.464695e-14 2.609024e-14 2.675637e-14 2.808864e-14 2.997602e-14 3.053113e-14 1.632028e-14 1.665335e-14 1.687539e-14 1.543210e-14 1.731948e-14 1.920686e-14 2.153833e-14 2.042810e-14 2.065015e-14 1.831868e-14 1.609823e-14 1.565414e-14 1.476597e-14 1.287859e-14 1.076916e-14 1.021405e-14 9.880985e-15 1.065814e-14 1.043610e-14 9.214851e-15 -2.331468e-15 -1.443290e-15 4.440892e-16 7.771561e-16 3.774758e-15 6.217249e-15 9.103829e-15 1.065814e-14 1.354472e-14 1.376677e-14 1.365574e-14 1.432188e-14 1.521006e-14 1.509903e-14 1.454392e-14 1.465494e-14 1.598721e-14 1.731948e-14 1.887379e-14 1.909584e-14 1.243450e-14 1.265654e-14 1.321165e-14 1.221245e-14 1.398881e-14 1.598721e-14 1.842970e-14 1.876277e-14 1.931788e-14 1.876277e-14 1.820766e-14 1.898481e-14 1.920686e-14 1.809664e-14 1.687539e-14 1.687539e-14 1.754152e-14 1.776357e-14 1.854072e-14 1.820766e-14 1.532108e-14 1.454392e-14 1.409983e-14 1.310063e-14 1.432188e-14 1.454392e-14 1.620926e-14 1.565414e-14 1.509903e-14 1.287859e-14 1.132427e-14 1.076916e-14 1.065814e-14 8.659740e-15 6.605827e-15 5.773160e-15 6.106227e-15 5.995204e-15 5.606626e-15 4.940492e-15 4.829470e-15 5.162537e-15 6.383782e-15 6.494805e-15 7.827072e-15 8.826273e-15 1.054712e-14 1.088019e-14 1.154632e-14 1.093570e-14 9.936496e-15 9.325873e-15 8.992806e-15 8.104628e-15 7.382983e-15 6.772360e-15 6.716849e-15 6.883383e-15 7.105427e-15 6.716849e-15 1.249001e-14 1.154632e-14 1.054712e-14 9.547918e-15 9.936496e-15 1.021405e-14 1.143530e-14 1.121325e-14 1.110223e-14 1.010303e-14 9.436896e-15 9.159340e-15 9.048318e-15 7.938095e-15 6.994405e-15 6.716849e-15 6.550316e-15 6.827872e-15 6.938894e-15 6.439294e-15 9.325873e-15 8.437695e-15 8.104628e-15 7.105427e-15 7.216450e-15 7.327472e-15 7.577272e-15 6.883383e-15 6.383782e-15 4.829470e-15 3.802514e-15 3.080869e-15 2.359224e-15 4.718448e-16 -4.996004e-16 -6.661338e-16 -1.443290e-15 -1.887379e-15 -2.470246e-15 -3.275158e-15 2.581269e-15 2.053913e-15 1.582068e-15 1.026956e-15 1.221245e-15 9.992007e-16 1.387779e-15 7.771561e-16 6.661338e-16 -8.326673e-17 -6.661338e-16 -1.137979e-15 -1.304512e-15 -1.762479e-15 -2.567391e-15 -2.886580e-15 -3.261280e-15 -3.594347e-15 -3.830269e-15 -4.232725e-15 -3.608225e-16 -7.632783e-16 -1.110223e-15 -1.276756e-15 -1.151856e-15 -1.221245e-15 -1.131040e-15 -1.061651e-15 -1.061651e-15 -1.040834e-15 -8.604228e-16 -7.702172e-16 -7.771561e-16 -6.765422e-16 -6.071532e-16 -4.891920e-16 -3.989864e-16 -2.949030e-16 -1.942890e-16 -6.678685e-17 
-8.326673e-15 -4.551914e-15 -1.776357e-15 3.330669e-16 4.329870e-15 7.105427e-15 1.210143e-14 1.643130e-14 1.365574e-14 1.254552e-14 1.265654e-14 1.265654e-14 1.332268e-14 1.332268e-14 1.110223e-14 9.103829e-15 3.441691e-15 -1.221245e-15 -1.332268e-15 -2.997602e-15 1.332268e-15 2.109424e-15 5.773160e-15 8.548717e-15 1.121325e-14 1.310063e-14 1.676437e-14 2.020606e-14 2.364775e-14 2.520206e-14 2.675637e-14 2.875478e-14 2.908784e-14 2.808864e-14 2.509104e-14 2.597922e-14 2.819966e-14 2.720046e-14 2.875478e-14 2.930989e-14 1.731948e-14 1.709743e-14 1.698641e-14 1.654232e-14 1.598721e-14 1.632028e-14 1.820766e-14 1.820766e-14 1.842970e-14 1.776357e-14 1.776357e-14 1.842970e-14 1.687539e-14 1.454392e-14 1.132427e-14 1.021405e-14 1.043610e-14 9.103829e-15 9.658940e-15 8.659740e-15 -4.329870e-15 -3.330669e-15 -1.332268e-15 2.220446e-16 1.110223e-15 2.220446e-15 6.217249e-15 8.881784e-15 1.065814e-14 1.310063e-14 1.454392e-14 1.598721e-14 1.709743e-14 1.720846e-14 1.509903e-14 1.654232e-14 1.854072e-14 1.776357e-14 1.876277e-14 1.909584e-14 1.210143e-14 1.176836e-14 1.276756e-14 1.287859e-14 1.332268e-14 1.376677e-14 1.532108e-14 1.687539e-14 1.798561e-14 1.842970e-14 1.976197e-14 2.065015e-14 2.065015e-14 1.965095e-14 1.765255e-14 1.765255e-14 1.865175e-14 1.743050e-14 1.809664e-14 1.754152e-14 1.565414e-14 1.487699e-14 1.487699e-14 1.432188e-14 1.376677e-14 1.343370e-14 1.443290e-14 1.487699e-14 1.443290e-14 1.343370e-14 1.249001e-14 1.215694e-14 1.137979e-14 9.270362e-15 6.272760e-15 5.329071e-15 5.606626e-15 3.941292e-15 3.941292e-15 3.053113e-15 4.884981e-15 5.384582e-15 6.161738e-15 6.217249e-15 6.716849e-15 7.327472e-15 8.937295e-15 9.325873e-15 9.714451e-15 1.049161e-14 1.093570e-14 1.121325e-14 1.060263e-14 9.658940e-15 7.438494e-15 7.105427e-15 7.160939e-15 5.995204e-15 5.939693e-15 5.329071e-15 1.254552e-14 1.099121e-14 1.104672e-14 1.038059e-14 9.880985e-15 9.825474e-15 1.054712e-14 1.054712e-14 1.010303e-14 1.021405e-14 1.065814e-14 1.043610e-14 9.880985e-15 8.548717e-15 7.049916e-15 6.772360e-15 7.049916e-15 6.605827e-15 6.439294e-15 5.995204e-15 1.060263e-14 9.825474e-15 9.103829e-15 8.382184e-15 7.660539e-15 6.800116e-15 6.966649e-15 6.772360e-15 6.300516e-15 5.218048e-15 4.246603e-15 3.691492e-15 2.747802e-15 9.436896e-16 -5.551115e-16 -9.992007e-16 -1.526557e-15 -2.553513e-15 -2.858824e-15 -3.663736e-15 2.720046e-15 2.109424e-15 1.887379e-15 1.582068e-15 1.221245e-15 6.938894e-16 9.714451e-16 8.326673e-16 6.661338e-16 0.000000e+00 -2.498002e-16 -6.938894e-16 -1.332268e-15 -1.720846e-15 -2.706169e-15 -3.289036e-15 -3.247402e-15 -3.649858e-15 -3.927414e-15 -4.496403e-15 -4.302114e-16 -6.800116e-16 -9.853229e-16 -1.096345e-15 -1.068590e-15 -1.068590e-15 -9.575674e-16 -1.096345e-15 -1.221245e-15 -1.165734e-15 -9.992007e-16 -9.298118e-16 -8.743006e-16 -7.563394e-16 -6.765422e-16 -5.481726e-16 -4.302114e-16 -3.018419e-16 -1.847481e-16 -6.635317e-17 
-1.110223e-16 -3.219647e-15 -1.110223e-15 0.000000e+00 5.107026e-15 8.770762e-15 1.276756e-14 1.365574e-14 1.354472e-14 1.432188e-14 1.554312e-14 1.487699e-14 1.354472e-14 1.110223e-14 8.215650e-15 5.551115e-15 7.771561e-16 -1.665335e-15 -2.886580e-15 -3.663736e-15 -6.217249e-15 -1.554312e-15 2.553513e-15 4.662937e-15 7.549517e-15 9.436896e-15 1.487699e-14 1.909584e-14 2.353673e-14 2.609024e-14 2.831069e-14 2.986500e-14 3.019807e-14 2.886580e-14 2.631229e-14 2.531308e-14 2.642331e-14 2.464695e-14 2.631229e-14 2.886580e-14 1.576517e-14 1.643130e-14 1.609823e-14 1.487699e-14 1.432188e-14 1.398881e-14 1.654232e-14 1.776357e-14 1.909584e-14 1.909584e-14 1.931788e-14 1.898481e-14 1.765255e-14 1.487699e-14 1.154632e-14 9.547918e-15 8.659740e-15 6.550316e-15 6.772360e-15 8.215650e-15 -8.215650e-15 -7.105427e-15 -4.884981e-15 -3.774758e-15 -1.998401e-15 -3.330669e-16 4.107825e-15 6.661338e-15 1.088019e-14 1.421085e-14 1.598721e-14 1.776357e-14 1.865175e-14 1.854072e-14 1.709743e-14 1.687539e-14 1.754152e-14 1.643130e-14 1.731948e-14 1.953993e-14 1.054712e-14 1.099121e-14 1.199041e-14 1.154632e-14 1.232348e-14 1.254552e-14 1.432188e-14 1.620926e-14 1.776357e-14 1.887379e-14 2.042810e-14 2.187139e-14 2.220446e-14 2.076117e-14 1.876277e-14 1.776357e-14 1.731948e-14 1.609823e-14 1.676437e-14 1.798561e-14 1.421085e-14 1.476597e-14 1.487699e-14 1.354472e-14 1.310063e-14 1.221245e-14 1.376677e-14 1.421085e-14 1.443290e-14 1.443290e-14 1.326717e-14 1.282308e-14 1.143530e-14 8.881784e-15 6.217249e-15 3.885781e-15 2.997602e-15 1.332268e-15 1.332268e-15 2.109424e-15 2.997602e-15 4.218847e-15 4.940492e-15 5.218048e-15 6.161738e-15 6.439294e-15 7.938095e-15 9.103829e-15 1.032507e-14 1.143530e-14 1.137979e-14 1.149081e-14 1.132427e-14 1.043610e-14 7.993606e-15 6.439294e-15 5.218048e-15 4.329870e-15 4.385381e-15 4.607426e-15 1.276756e-14 1.088019e-14 1.032507e-14 9.547918e-15 9.270362e-15 9.159340e-15 9.825474e-15 1.010303e-14 1.021405e-14 1.076916e-14 1.104672e-14 1.126876e-14 1.065814e-14 9.103829e-15 7.327472e-15 6.217249e-15 5.995204e-15 5.884182e-15 5.939693e-15 5.717649e-15 1.082467e-14 1.026956e-14 9.769963e-15 8.548717e-15 7.605028e-15 6.772360e-15 6.994405e-15 6.772360e-15 6.272760e-15 5.717649e-15 5.023759e-15 4.024558e-15 2.775558e-15 9.992007e-16 -4.718448e-16 -1.582068e-15 -2.386980e-15 -3.497203e-15 -3.663736e-15 -4.080070e-15 2.525757e-15 1.942890e-15 1.720846e-15 1.221245e-15 8.604228e-16 3.053113e-16 7.494005e-16 5.551115e-16 6.106227e-16 3.885781e-16 1.942890e-16 -2.775558e-16 -9.992007e-16 -1.942890e-15 -2.775558e-15 -3.400058e-15 -3.760880e-15 -3.969047e-15 -4.246603e-15 -4.621303e-15 9.714451e-17 -3.885781e-16 -6.522560e-16 -8.604228e-16 -1.026956e-15 -1.124101e-15 -1.179612e-15 -1.131040e-15 -1.193490e-15 -1.221245e-15 -1.075529e-15 -1.026956e-15 -9.089951e-16 -7.736867e-16 -6.696033e-16 -5.377643e-16 -4.336809e-16 -3.035766e-16 -1.994932e-16 -6.158268e-17 
-4.440892e-16 -3.219647e-15 -4.329870e-15 -5.107026e-15 -3.552714e-15 -2.109424e-15 -1.665335e-15 6.661338e-16 6.217249e-15 9.992007e-15 1.054712e-14 1.365574e-14 1.565414e-14 1.576517e-14 1.754152e-14 1.820766e-14 1.776357e-14 1.554312e-14 1.476597e-14 1.054712e-14 2.020606e-14 2.109424e-14 2.020606e-14 2.065015e-14 1.931788e-14 1.820766e-14 1.698641e-14 1.720846e-14 1.676437e-14 1.598721e-14 1.376677e-14 1.354472e-14 1.232348e-14 1.310063e-14 1.521006e-14 1.709743e-14 1.709743e-14 1.731948e-14 1.598721e-14 1.221245e-14 3.108624e-14 3.042011e-14 2.819966e-14 2.764455e-14 2.509104e-14 2.242651e-14 1.953993e-14 1.765255e-14 1.554312e-14 1.321165e-14 9.103829e-15 6.883383e-15 4.440892e-15 4.218847e-15 4.662937e-15 5.551115e-15 6.217249e-15 5.995204e-15 4.218847e-15 1.332268e-15 2.797762e-14 2.675637e-14 2.531308e-14 2.409184e-14 2.065015e-14 1.765255e-14 1.465494e-14 1.276756e-14 9.992007e-15 7.660539e-15 4.440892e-15 2.886580e-15 2.220446e-16 -5.551115e-16 -6.661338e-16 -1.110223e-15 -2.886580e-15 -4.884981e-15 -8.437695e-15 -1.332268e-14 1.665335e-14 1.498801e-14 1.298961e-14 1.132427e-14 9.769963e-15 7.771561e-15 7.327472e-15 8.326673e-15 8.881784e-15 9.769963e-15 9.658940e-15 1.132427e-14 1.243450e-14 1.587619e-14 1.953993e-14 2.287059e-14 2.575717e-14 2.853273e-14 3.053113e-14 3.119727e-14 6.106227e-15 7.105427e-15 8.326673e-15 9.103829e-15 8.548717e-15 8.548717e-15 8.548717e-15 8.881784e-15 9.325873e-15 9.436896e-15 8.215650e-15 8.604228e-15 7.993606e-15 9.547918e-15 1.132427e-14 1.237899e-14 1.326717e-14 1.421085e-14 1.415534e-14 1.343370e-14 -1.026956e-14 -8.659740e-15 -6.938894e-15 -4.829470e-15 -4.440892e-15 -3.164136e-15 -2.275957e-15 -4.996004e-16 1.110223e-15 3.108624e-15 4.440892e-15 6.827872e-15 8.659740e-15 1.187939e-14 1.593170e-14 1.965095e-14 2.342571e-14 2.697842e-14 2.919887e-14 3.103073e-14 8.049117e-15 8.548717e-15 8.104628e-15 7.827072e-15 6.827872e-15 6.217249e-15 5.717649e-15 5.273559e-15 4.884981e-15 4.996004e-15 4.662937e-15 5.606626e-15 6.217249e-15 7.938095e-15 9.992007e-15 1.204592e-14 1.365574e-14 1.554312e-14 1.715295e-14 1.793010e-14 -9.436896e-16 1.110223e-16 7.216450e-16 1.165734e-15 9.992007e-16 1.026956e-15 9.992007e-16 1.526557e-15 1.693090e-15 1.776357e-15 2.137179e-15 2.858824e-15 3.247402e-15 4.496403e-15 5.828671e-15 7.244205e-15 8.604228e-15 9.603429e-15 1.018630e-14 1.038059e-14 -4.968248e-15 -3.969047e-15 -3.330669e-15 -2.498002e-15 -1.831868e-15 -1.526557e-15 -1.137979e-15 -8.604228e-16 -1.082467e-15 -9.436896e-16 -6.383782e-16 -4.163336e-16 -3.330669e-16 -4.163336e-17 6.522560e-16 1.096345e-15 1.734723e-15 2.456368e-15 2.622902e-15 2.678413e-15 -1.720846e-15 -1.568190e-15 -1.429412e-15 -1.207368e-15 -1.068590e-15 -1.040834e-15 -9.714451e-16 -1.033895e-15 -9.228729e-16 -9.853229e-16 -9.159340e-16 -8.187895e-16 -6.800116e-16 -5.689893e-16 -4.336809e-16 -3.330669e-16 -2.567391e-16 -1.700029e-16 -9.107298e-17 -3.816392e-17 
2.109424e-14 5.107026e-15 -4.440892e-16 -1.110223e-15 -2.553513e-15 -1.665335e-15 -8.881784e-16 1.332268e-15 6.661338e-15 1.088019e-14 1.165734e-14 1.243450e-14 1.298961e-14 1.276756e-14 1.576517e-14 1.587619e-14 1.620926e-14 1.609823e-14 1.521006e-14 1.343370e-14 1.576517e-14 1.898481e-14 1.909584e-14 1.632028e-14 1.632028e-14 1.620926e-14 1.354472e-14 1.409983e-14 1.598721e-14 1.620926e-14 1.532108e-14 1.287859e-14 1.243450e-14 1.276756e-14 1.465494e-14 1.598721e-14 1.665335e-14 1.654232e-14 1.509903e-14 1.310063e-14 2.842171e-14 2.875478e-14 2.664535e-14 2.398082e-14 2.198242e-14 2.031708e-14 1.687539e-14 1.576517e-14 1.509903e-14 1.310063e-14 1.054712e-14 6.883383e-15 4.884981e-15 4.884981e-15 5.662137e-15 6.217249e-15 6.328271e-15 5.995204e-15 4.884981e-15 2.886580e-15 2.309264e-14 2.342571e-14 2.242651e-14 1.920686e-14 1.687539e-14 1.598721e-14 1.187939e-14 1.088019e-14 9.658940e-15 8.326673e-15 5.884182e-15 2.664535e-15 9.992007e-16 2.220446e-16 2.220446e-16 -1.110223e-16 -1.554312e-15 -3.885781e-15 -6.883383e-15 -1.021405e-14 1.509903e-14 1.443290e-14 1.276756e-14 1.043610e-14 8.104628e-15 7.327472e-15 6.328271e-15 7.882583e-15 9.325873e-15 1.043610e-14 1.121325e-14 1.099121e-14 1.221245e-14 1.487699e-14 1.842970e-14 2.198242e-14 2.464695e-14 2.642331e-14 2.775558e-14 2.964295e-14 4.329870e-15 6.106227e-15 7.438494e-15 7.327472e-15 7.105427e-15 7.438494e-15 6.217249e-15 7.438494e-15 8.548717e-15 9.325873e-15 9.048318e-15 7.827072e-15 8.326673e-15 8.992806e-15 1.060263e-14 1.215694e-14 1.304512e-14 1.332268e-14 1.321165e-14 1.321165e-14 -9.658940e-15 -7.160939e-15 -5.773160e-15 -4.773959e-15 -4.107825e-15 -2.553513e-15 -2.775558e-15 -3.330669e-16 2.220446e-15 3.996803e-15 5.495604e-15 6.550316e-15 8.437695e-15 1.137979e-14 1.509903e-14 1.837419e-14 2.170486e-14 2.431388e-14 2.636780e-14 2.858824e-14 6.661338e-15 7.771561e-15 7.438494e-15 6.772360e-15 5.995204e-15 5.606626e-15 4.440892e-15 4.773959e-15 5.273559e-15 5.662137e-15 5.717649e-15 5.218048e-15 5.939693e-15 7.327472e-15 9.492407e-15 1.165734e-14 1.343370e-14 1.454392e-14 1.582068e-14 1.670886e-14 -1.165734e-15 2.220446e-16 8.881784e-16 6.661338e-16 7.216450e-16 1.026956e-15 4.996004e-16 1.082467e-15 1.415534e-15 1.998401e-15 2.720046e-15 2.942091e-15 3.413936e-15 4.302114e-15 5.606626e-15 7.049916e-15 8.326673e-15 9.076073e-15 9.575674e-15 9.936496e-15 -4.773959e-15 -3.580469e-15 -2.997602e-15 -2.581269e-15 -2.220446e-15 -1.693090e-15 -1.415534e-15 -7.771561e-16 -4.996004e-16 -5.551115e-16 -2.220446e-16 -1.110223e-16 -2.775558e-17 2.359224e-16 8.187895e-16 1.318390e-15 2.040035e-15 2.359224e-15 2.581269e-15 2.622902e-15 -1.915135e-15 -1.526557e-15 -1.373901e-15 -1.221245e-15 -1.068590e-15 -9.575674e-16 -9.298118e-16 -8.812395e-16 -8.743006e-16 -9.436896e-16 -8.812395e-16 -7.632783e-16 -6.661338e-16 -5.377643e-16 -4.232725e-16 -3.295975e-16 -2.498002e-16 -1.769418e-16 -9.454243e-17 -2.775558e-17 
3.330669e-15 2.664535e-15 2.220446e-15 3.219647e-15 1.110223e-15 -3.330669e-16 -1.110223e-16 2.886580e-15 7.771561e-15 1.065814e-14 1.287859e-14 1.221245e-14 1.187939e-14 1.043610e-14 1.210143e-14 1.476597e-14 1.532108e-14 1.543210e-14 1.754152e-14 1.176836e-14 1.543210e-14 1.776357e-14 1.643130e-14 1.543210e-14 1.454392e-14 1.265654e-14 1.099121e-14 1.210143e-14 1.276756e-14 1.465494e-14 1.465494e-14 1.321165e-14 1.421085e-14 1.498801e-14 1.620926e-14 1.620926e-14 1.676437e-14 1.554312e-14 1.298961e-14 1.199041e-14 2.631229e-14 2.609024e-14 2.364775e-14 2.087219e-14 1.920686e-14 1.665335e-14 1.387779e-14 1.254552e-14 1.143530e-14 1.187939e-14 1.043610e-14 7.993606e-15 8.104628e-15 8.104628e-15 8.104628e-15 7.438494e-15 7.105427e-15 5.551115e-15 3.552714e-15 3.774758e-15 2.098322e-14 2.231548e-14 1.931788e-14 1.654232e-14 1.432188e-14 1.199041e-14 8.437695e-15 8.215650e-15 6.883383e-15 7.993606e-15 6.217249e-15 3.663736e-15 3.441691e-15 2.886580e-15 2.220446e-15 8.881784e-16 -3.330669e-16 -2.886580e-15 -6.439294e-15 -8.215650e-15 1.398881e-14 1.354472e-14 1.110223e-14 9.547918e-15 8.104628e-15 6.439294e-15 5.440093e-15 6.439294e-15 7.993606e-15 1.010303e-14 1.132427e-14 1.154632e-14 1.332268e-14 1.598721e-14 1.865175e-14 2.042810e-14 2.298162e-14 2.364775e-14 2.464695e-14 2.697842e-14 5.107026e-15 6.661338e-15 6.772360e-15 6.550316e-15 5.995204e-15 5.440093e-15 4.884981e-15 5.773160e-15 6.772360e-15 8.215650e-15 8.326673e-15 7.938095e-15 9.270362e-15 1.010303e-14 1.088019e-14 1.149081e-14 1.254552e-14 1.226796e-14 1.160183e-14 1.199041e-14 -7.882583e-15 -5.606626e-15 -5.384582e-15 -4.662937e-15 -3.719247e-15 -3.053113e-15 -2.775558e-15 -7.771561e-16 1.443290e-15 4.329870e-15 5.551115e-15 6.661338e-15 9.103829e-15 1.165734e-14 1.498801e-14 1.731948e-14 1.981748e-14 2.176037e-14 2.287059e-14 2.486900e-14 6.550316e-15 7.327472e-15 6.106227e-15 5.606626e-15 5.440093e-15 4.773959e-15 3.774758e-15 3.941292e-15 4.551914e-15 5.495604e-15 5.551115e-15 5.828671e-15 6.994405e-15 8.548717e-15 9.769963e-15 1.076916e-14 1.243450e-14 1.332268e-14 1.415534e-14 1.504352e-14 -6.106227e-16 6.106227e-16 8.326673e-16 6.661338e-16 6.106227e-16 4.440892e-16 2.775558e-17 7.216450e-16 1.276756e-15 2.192690e-15 2.914335e-15 3.302913e-15 3.830269e-15 4.968248e-15 5.828671e-15 6.689094e-15 7.632783e-15 8.215650e-15 8.770762e-15 9.298118e-15 -3.996803e-15 -2.803313e-15 -2.747802e-15 -2.248202e-15 -1.915135e-15 -1.665335e-15 -1.582068e-15 -1.110223e-15 -4.440892e-16 1.387779e-16 -8.326673e-17 -1.665335e-16 2.498002e-16 7.771561e-16 1.151856e-15 1.318390e-15 2.178813e-15 2.414735e-15 2.386980e-15 2.567391e-15 -1.859624e-15 -1.554312e-15 -1.262879e-15 -1.013079e-15 -9.992007e-16 -9.159340e-16 -8.118506e-16 -7.840950e-16 -9.089951e-16 -9.575674e-16 -9.228729e-16 -7.702172e-16 -6.314393e-16 -5.377643e-16 -4.475587e-16 -3.608225e-16 -2.532696e-16 -1.838807e-16 -8.847090e-17 -2.515349e-17 
-7.771561e-15 1.110223e-16 5.107026e-15 4.218847e-15 5.329071e-15 2.553513e-15 -3.330669e-16 3.219647e-15 7.327472e-15 1.143530e-14 1.132427e-14 1.088019e-14 9.214851e-15 9.992007e-15 1.121325e-14 1.065814e-14 1.132427e-14 1.232348e-14 1.343370e-14 1.132427e-14 1.243450e-14 1.354472e-14 1.376677e-14 1.310063e-14 1.121325e-14 1.032507e-14 1.054712e-14 1.088019e-14 1.154632e-14 1.310063e-14 1.243450e-14 1.432188e-14 1.632028e-14 1.754152e-14 1.643130e-14 1.643130e-14 1.665335e-14 1.554312e-14 1.554312e-14 1.310063e-14 2.287059e-14 2.131628e-14 2.031708e-14 1.809664e-14 1.487699e-14 1.354472e-14 1.310063e-14 1.132427e-14 1.110223e-14 1.010303e-14 8.770762e-15 9.325873e-15 1.054712e-14 1.121325e-14 9.325873e-15 8.326673e-15 8.215650e-15 7.105427e-15 6.661338e-15 5.329071e-15 1.798561e-14 1.754152e-14 1.587619e-14 1.387779e-14 1.221245e-14 1.010303e-14 8.881784e-15 7.216450e-15 7.105427e-15 6.772360e-15 4.218847e-15 4.440892e-15 5.329071e-15 5.773160e-15 3.552714e-15 2.331468e-15 1.110223e-15 -1.110223e-15 -2.664535e-15 -5.329071e-15 1.199041e-14 1.110223e-14 9.436896e-15 7.993606e-15 6.106227e-15 5.440093e-15 5.773160e-15 6.106227e-15 8.215650e-15 9.547918e-15 1.010303e-14 1.210143e-14 1.509903e-14 1.720846e-14 1.787459e-14 1.953993e-14 2.120526e-14 2.176037e-14 2.342571e-14 2.442491e-14 4.218847e-15 4.551914e-15 5.218048e-15 5.329071e-15 4.551914e-15 3.996803e-15 4.440892e-15 4.662937e-15 6.328271e-15 7.327472e-15 6.938894e-15 8.437695e-15 1.021405e-14 1.187939e-14 1.099121e-14 1.115774e-14 1.165734e-14 1.182388e-14 1.221245e-14 1.187939e-14 -7.049916e-15 -5.384582e-15 -4.274359e-15 -3.885781e-15 -3.719247e-15 -3.108624e-15 -1.831868e-15 -2.775558e-16 1.887379e-15 3.497203e-15 4.551914e-15 7.049916e-15 9.547918e-15 1.221245e-14 1.387779e-14 1.620926e-14 1.837419e-14 1.976197e-14 2.120526e-14 2.242651e-14 5.884182e-15 6.161738e-15 5.662137e-15 5.162537e-15 4.218847e-15 3.663736e-15 3.719247e-15 3.552714e-15 4.440892e-15 5.162537e-15 4.996004e-15 6.328271e-15 7.882583e-15 9.381385e-15 9.436896e-15 1.032507e-14 1.193490e-14 1.237899e-14 1.360023e-14 1.404432e-14 -4.440892e-16 -4.440892e-16 1.110223e-16 1.665335e-16 1.665335e-16 3.608225e-16 4.996004e-16 8.049117e-16 1.526557e-15 2.109424e-15 2.581269e-15 3.469447e-15 4.246603e-15 5.245804e-15 5.800915e-15 6.605827e-15 7.382983e-15 7.577272e-15 8.326673e-15 8.520962e-15 -3.774758e-15 -2.858824e-15 -2.275957e-15 -2.248202e-15 -2.137179e-15 -1.637579e-15 -1.415534e-15 -1.221245e-15 -3.330669e-16 -1.665335e-16 -6.106227e-16 1.387779e-16 9.159340e-16 1.360023e-15 1.457168e-15 1.679212e-15 1.929013e-15 2.164935e-15 2.317591e-15 2.428613e-15 -1.582068e-15 -1.346145e-15 -1.151856e-15 -1.082467e-15 -9.853229e-16 -9.298118e-16 -8.743006e-16 -8.257284e-16 -8.326673e-16 -9.714451e-16 -8.326673e-16 -6.591949e-16 -5.204170e-16 -5.169476e-16 -4.371503e-16 -3.504141e-16 -2.567391e-16 -1.804112e-16 -1.049508e-16 -3.512815e-17 
5.218048e-15 2.553513e-15 3.108624e-15 1.221245e-15 3.774758e-15 5.218048e-15 3.774758e-15 4.218847e-15 7.216450e-15 8.881784e-15 9.880985e-15 8.659740e-15 7.771561e-15 1.043610e-14 9.547918e-15 8.548717e-15 7.105427e-15 8.437695e-15 1.143530e-14 7.549517e-15 1.132427e-14 9.436896e-15 9.658940e-15 9.436896e-15 7.549517e-15 7.771561e-15 8.215650e-15 7.327472e-15 9.214851e-15 9.880985e-15 1.132427e-14 1.287859e-14 1.543210e-14 1.709743e-14 1.643130e-14 1.632028e-14 1.554312e-14 1.443290e-14 1.532108e-14 1.265654e-14 2.031708e-14 1.720846e-14 1.532108e-14 1.387779e-14 1.121325e-14 9.992007e-15 9.769963e-15 7.993606e-15 8.659740e-15 7.993606e-15 8.326673e-15 9.325873e-15 1.132427e-14 1.210143e-14 1.054712e-14 9.103829e-15 7.549517e-15 6.661338e-15 7.105427e-15 4.884981e-15 1.454392e-14 1.243450e-14 1.187939e-14 1.076916e-14 9.214851e-15 7.549517e-15 7.105427e-15 5.107026e-15 4.996004e-15 4.662937e-15 4.996004e-15 5.884182e-15 6.661338e-15 6.883383e-15 4.773959e-15 3.996803e-15 1.665335e-15 -4.440892e-16 -5.551115e-16 -3.885781e-15 1.021405e-14 7.549517e-15 6.439294e-15 5.884182e-15 4.773959e-15 4.218847e-15 4.884981e-15 4.884981e-15 6.106227e-15 7.549517e-15 9.547918e-15 1.121325e-14 1.487699e-14 1.687539e-14 1.665335e-14 1.809664e-14 1.854072e-14 1.909584e-14 2.131628e-14 2.153833e-14 3.774758e-15 2.775558e-15 3.552714e-15 3.552714e-15 3.108624e-15 2.664535e-15 3.219647e-15 3.108624e-15 4.329870e-15 5.107026e-15 6.550316e-15 8.215650e-15 9.992007e-15 1.104672e-14 1.104672e-14 1.065814e-14 1.010303e-14 1.054712e-14 1.199041e-14 1.088019e-14 -5.773160e-15 -5.551115e-15 -4.996004e-15 -4.329870e-15 -3.941292e-15 -3.552714e-15 -1.776357e-15 -7.771561e-16 1.054712e-15 2.831069e-15 4.496403e-15 6.272760e-15 8.881784e-15 1.137979e-14 1.282308e-14 1.465494e-14 1.559863e-14 1.704192e-14 1.904032e-14 1.965095e-14 4.662937e-15 4.052314e-15 4.052314e-15 3.996803e-15 3.219647e-15 2.997602e-15 3.219647e-15 2.498002e-15 3.497203e-15 4.052314e-15 4.773959e-15 5.939693e-15 7.660539e-15 8.937295e-15 8.992806e-15 9.825474e-15 1.060263e-14 1.115774e-14 1.260103e-14 1.276756e-14 -3.330669e-16 -6.106227e-16 -3.330669e-16 -1.665335e-16 -2.775558e-16 -2.220446e-16 5.551115e-17 -5.551115e-17 9.159340e-16 1.665335e-15 2.359224e-15 3.164136e-15 4.496403e-15 5.301315e-15 5.717649e-15 6.356027e-15 6.494805e-15 6.938894e-15 7.965850e-15 7.882583e-15 -3.025358e-15 -3.080869e-15 -2.636780e-15 -2.248202e-15 -1.970646e-15 -1.582068e-15 -1.443290e-15 -1.498801e-15 -7.494005e-16 -5.551115e-16 -2.775558e-16 5.273559e-16 1.193490e-15 1.457168e-15 1.540434e-15 1.845746e-15 1.859624e-15 2.067790e-15 2.137179e-15 1.748601e-15 -1.554312e-15 -1.235123e-15 -1.110223e-15 -1.179612e-15 -9.714451e-16 -8.465451e-16 -9.020562e-16 -9.436896e-16 -8.673617e-16 -7.979728e-16 -7.494005e-16 -6.106227e-16 -4.649059e-16 -4.336809e-16 -4.718448e-16 -3.504141e-16 -2.567391e-16 -1.786765e-16 -1.049508e-16 -3.382711e-17 
6.772360e-15 3.219647e-15 3.885781e-15 1.998401e-15 3.885781e-15 5.551115e-15 4.884981e-15 4.662937e-15 5.551115e-15 6.328271e-15 6.661338e-15 6.439294e-15 8.104628e-15 7.882583e-15 6.106227e-15 6.217249e-15 4.884981e-15 3.552714e-15 6.328271e-15 5.107026e-15 8.437695e-15 7.105427e-15 5.884182e-15 5.884182e-15 6.439294e-15 5.773160e-15 6.550316e-15 5.662137e-15 7.327472e-15 7.549517e-15 1.021405e-14 1.265654e-14 1.287859e-14 1.398881e-14 1.476597e-14 1.476597e-14 1.321165e-14 1.165734e-14 1.121325e-14 1.232348e-14 1.609823e-14 1.310063e-14 1.088019e-14 9.880985e-15 8.881784e-15 7.105427e-15 7.882583e-15 5.995204e-15 6.883383e-15 6.439294e-15 7.771561e-15 9.325873e-15 9.214851e-15 9.992007e-15 1.021405e-14 9.325873e-15 7.105427e-15 5.995204e-15 5.440093e-15 5.440093e-15 1.054712e-14 8.770762e-15 7.327472e-15 7.105427e-15 6.994405e-15 5.107026e-15 5.107026e-15 3.330669e-15 3.996803e-15 3.885781e-15 4.662937e-15 6.106227e-15 5.662137e-15 5.551115e-15 5.218048e-15 4.329870e-15 1.665335e-15 -6.661338e-16 -1.776357e-15 -2.553513e-15 7.549517e-15 5.218048e-15 4.551914e-15 3.996803e-15 4.107825e-15 2.775558e-15 3.774758e-15 3.330669e-15 4.662937e-15 5.884182e-15 8.437695e-15 1.043610e-14 1.165734e-14 1.376677e-14 1.521006e-14 1.598721e-14 1.587619e-14 1.576517e-14 1.687539e-14 1.809664e-14 1.998401e-15 1.554312e-15 1.332268e-15 1.554312e-15 2.220446e-15 1.554312e-15 2.442491e-15 1.887379e-15 2.886580e-15 3.663736e-15 5.939693e-15 7.716050e-15 8.049117e-15 9.159340e-15 9.825474e-15 1.021405e-14 9.492407e-15 8.992806e-15 8.881784e-15 9.214851e-15 -4.884981e-15 -4.829470e-15 -4.773959e-15 -4.274359e-15 -3.330669e-15 -3.108624e-15 -1.276756e-15 -5.551115e-16 9.992007e-16 2.053913e-15 4.163336e-15 6.550316e-15 8.049117e-15 9.658940e-15 1.165734e-14 1.276756e-14 1.276756e-14 1.365574e-14 1.498801e-14 1.654232e-14 3.774758e-15 2.609024e-15 2.275957e-15 2.498002e-15 2.609024e-15 2.164935e-15 2.386980e-15 2.109424e-15 3.497203e-15 3.552714e-15 4.662937e-15 5.995204e-15 6.716849e-15 7.605028e-15 8.160139e-15 8.548717e-15 8.548717e-15 9.103829e-15 9.769963e-15 1.088019e-14 -6.106227e-16 -9.436896e-16 -8.881784e-16 -8.881784e-16 -4.996004e-16 -4.440892e-16 1.110223e-16 5.551115e-17 1.026956e-15 1.332268e-15 2.137179e-15 3.108624e-15 3.802514e-15 4.357625e-15 5.023759e-15 5.412337e-15 5.329071e-15 5.828671e-15 6.383782e-15 6.911138e-15 -2.969847e-15 -2.942091e-15 -2.414735e-15 -2.053913e-15 -1.720846e-15 -1.498801e-15 -1.110223e-15 -1.526557e-15 -8.326673e-16 -6.661338e-16 -3.053113e-16 6.661338e-16 1.026956e-15 1.193490e-15 1.471046e-15 1.776357e-15 1.443290e-15 1.665335e-15 1.582068e-15 1.582068e-15 -1.373901e-15 -1.137979e-15 -1.096345e-15 -9.159340e-16 -8.326673e-16 -6.938894e-16 -8.743006e-16 -9.436896e-16 -8.604228e-16 -7.285839e-16 -6.453171e-16 -5.620504e-16 -4.302114e-16 -4.024558e-16 -3.885781e-16 -3.295975e-16 -2.185752e-16 -1.387779e-16 -8.326673e-17 -2.515349e-17 
4.440892e-16 2.331468e-15 6.883383e-15 4.996004e-15 3.885781e-15 2.331468e-15 6.661338e-16 1.332268e-15 2.442491e-15 3.108624e-15 5.107026e-15 6.772360e-15 8.437695e-15 4.884981e-15 1.776357e-15 2.109424e-15 5.551115e-16 2.997602e-15 5.218048e-15 4.996004e-15 6.217249e-15 5.884182e-15 3.663736e-15 4.107825e-15 5.107026e-15 5.107026e-15 4.884981e-15 3.885781e-15 4.440892e-15 5.107026e-15 6.772360e-15 7.438494e-15 1.054712e-14 1.387779e-14 1.332268e-14 1.254552e-14 1.132427e-14 9.436896e-15 1.010303e-14 1.032507e-14 1.199041e-14 1.021405e-14 7.216450e-15 6.328271e-15 6.883383e-15 6.883383e-15 5.773160e-15 4.218847e-15 3.996803e-15 3.663736e-15 4.773959e-15 5.995204e-15 7.771561e-15 9.880985e-15 9.325873e-15 8.215650e-15 5.995204e-15 4.218847e-15 4.884981e-15 4.996004e-15 7.549517e-15 6.883383e-15 5.107026e-15 4.440892e-15 4.996004e-15 4.551914e-15 3.885781e-15 2.109424e-15 1.110223e-15 1.110223e-15 2.442491e-15 3.441691e-15 4.884981e-15 5.773160e-15 5.218048e-15 4.329870e-15 1.998401e-15 -7.771561e-16 -5.551115e-16 -1.332268e-15 4.773959e-15 4.218847e-15 2.442491e-15 2.553513e-15 3.108624e-15 2.997602e-15 2.775558e-15 2.220446e-15 2.886580e-15 4.218847e-15 5.773160e-15 6.661338e-15 8.881784e-15 1.210143e-14 1.298961e-14 1.354472e-14 1.310063e-14 1.254552e-14 1.365574e-14 1.454392e-14 1.554312e-15 1.443290e-15 6.661338e-16 7.771561e-16 1.110223e-15 1.221245e-15 1.554312e-15 9.992007e-16 9.992007e-16 2.220446e-15 3.941292e-15 4.773959e-15 6.439294e-15 8.548717e-15 8.715251e-15 8.604228e-15 7.771561e-15 6.772360e-15 7.771561e-15 7.882583e-15 -4.218847e-15 -3.719247e-15 -4.329870e-15 -3.830269e-15 -2.609024e-15 -1.776357e-15 -1.054712e-15 -9.436896e-16 0.000000e+00 1.387779e-15 2.886580e-15 4.218847e-15 6.383782e-15 8.604228e-15 9.769963e-15 1.043610e-14 1.015854e-14 1.032507e-14 1.187939e-14 1.304512e-14 3.275158e-15 2.498002e-15 1.110223e-15 1.554312e-15 1.942890e-15 2.053913e-15 2.053913e-15 1.665335e-15 1.998401e-15 2.109424e-15 3.219647e-15 4.218847e-15 5.329071e-15 6.439294e-15 6.994405e-15 7.271961e-15 7.160939e-15 7.105427e-15 7.771561e-15 8.493206e-15 -6.661338e-16 -5.551115e-16 -1.276756e-15 -8.326673e-16 -1.665335e-16 -5.551115e-17 1.110223e-16 -8.326673e-17 1.387779e-16 5.828671e-16 1.554312e-15 2.026157e-15 3.053113e-15 3.635980e-15 4.107825e-15 4.524159e-15 4.440892e-15 4.440892e-15 5.107026e-15 5.523360e-15 -2.359224e-15 -2.026157e-15 -1.998401e-15 -1.942890e-15 -1.526557e-15 -1.137979e-15 -9.714451e-16 -1.221245e-15 -1.026956e-15 -1.026956e-15 -4.440892e-16 4.163336e-16 8.326673e-16 1.054712e-15 9.714451e-16 1.373901e-15 1.318390e-15 1.332268e-15 1.443290e-15 1.276756e-15 -1.249001e-15 -1.040834e-15 -7.355228e-16 -5.134781e-16 -6.383782e-16 -6.383782e-16 -6.175616e-16 -7.285839e-16 -6.730727e-16 -4.926615e-16 -4.857226e-16 -4.232725e-16 -3.747003e-16 -3.747003e-16 -2.983724e-16 -2.532696e-16 -1.387779e-16 -1.162265e-16 -7.806256e-17 -2.211772e-17 
-1.776357e-15 9.992007e-16 4.107825e-15 4.773959e-15 2.886580e-15 8.881784e-16 9.992007e-16 1.110223e-16 1.110223e-15 2.331468e-15 3.552714e-15 3.996803e-15 3.885781e-15 1.110223e-15 1.554312e-15 9.992007e-16 8.881784e-16 3.108624e-15 4.551914e-15 3.885781e-15 5.995204e-15 5.218048e-15 2.220446e-15 2.109424e-15 2.775558e-15 2.442491e-15 3.330669e-15 2.331468e-15 2.886580e-15 3.219647e-15 3.552714e-15 4.218847e-15 7.549517e-15 9.769963e-15 1.065814e-14 8.659740e-15 9.547918e-15 7.660539e-15 8.215650e-15 8.659740e-15 9.769963e-15 7.993606e-15 4.440892e-15 3.441691e-15 3.996803e-15 3.774758e-15 3.774758e-15 2.331468e-15 2.442491e-15 2.886580e-15 2.775558e-15 2.886580e-15 5.440093e-15 7.327472e-15 7.327472e-15 5.440093e-15 4.662937e-15 3.330669e-15 4.218847e-15 4.329870e-15 6.106227e-15 4.996004e-15 2.331468e-15 1.443290e-15 2.553513e-15 2.553513e-15 2.553513e-15 1.221245e-15 1.221245e-15 8.881784e-16 1.110223e-15 1.221245e-15 3.330669e-15 4.440892e-15 4.218847e-15 2.775558e-15 2.109424e-15 -3.330669e-16 0.000000e+00 -3.330669e-16 3.774758e-15 3.219647e-15 1.110223e-15 4.440892e-16 1.221245e-15 1.221245e-15 1.776357e-15 1.332268e-15 2.220446e-15 3.330669e-15 3.330669e-15 4.218847e-15 6.772360e-15 8.548717e-15 9.325873e-15 9.103829e-15 1.010303e-14 9.547918e-15 1.010303e-14 1.099121e-14 1.554312e-15 1.221245e-15 -3.330669e-16 -4.440892e-16 3.330669e-16 6.661338e-16 1.110223e-15 4.440892e-16 7.771561e-16 1.665335e-15 2.220446e-15 2.775558e-15 4.884981e-15 5.939693e-15 5.995204e-15 5.773160e-15 5.884182e-15 5.162537e-15 5.717649e-15 5.995204e-15 -2.164935e-15 -1.887379e-15 -2.609024e-15 -3.275158e-15 -2.053913e-15 -1.720846e-15 -1.221245e-15 -9.436896e-16 1.110223e-16 1.165734e-15 2.053913e-15 2.442491e-15 4.385381e-15 5.995204e-15 7.160939e-15 7.327472e-15 7.827072e-15 7.660539e-15 8.770762e-15 9.492407e-15 2.886580e-15 2.053913e-15 6.661338e-16 3.330669e-16 6.661338e-16 9.992007e-16 1.221245e-15 6.661338e-16 1.221245e-15 1.609823e-15 1.887379e-15 2.553513e-15 3.663736e-15 4.607426e-15 5.384582e-15 5.107026e-15 5.329071e-15 5.440093e-15 5.884182e-15 6.328271e-15 -2.220446e-16 -1.665335e-16 -8.881784e-16 -9.436896e-16 -3.330669e-16 -4.440892e-16 -1.387779e-16 -4.163336e-16 5.551115e-17 4.163336e-16 5.551115e-16 1.054712e-15 2.525757e-15 2.831069e-15 3.469447e-15 3.441691e-15 3.413936e-15 3.302913e-15 3.691492e-15 4.163336e-15 -1.387779e-15 -1.387779e-15 -1.498801e-15 -1.693090e-15 -1.249001e-15 -1.054712e-15 -1.082467e-15 -1.026956e-15 -1.054712e-15 -8.049117e-16 -3.608225e-16 1.387779e-16 7.494005e-16 1.110223e-15 1.346145e-15 1.221245e-15 1.124101e-15 8.049117e-16 9.714451e-16 1.165734e-15 -1.096345e-15 -8.881784e-16 -6.800116e-16 -4.996004e-16 -4.579670e-16 -4.857226e-16 -5.620504e-16 -5.551115e-16 -4.163336e-16 -3.677614e-16 -3.122502e-16 -2.567391e-16 -2.983724e-16 -2.567391e-16 -1.804112e-16 -1.838807e-16 -1.387779e-16 -8.326673e-17 -4.163336e-17 -1.301043e-18 
-9.325873e-15 -1.443290e-15 4.884981e-15 2.553513e-15 -6.661338e-16 8.881784e-16 5.551115e-16 -2.886580e-15 -1.110223e-16 6.661338e-16 1.998401e-15 2.775558e-15 3.108624e-15 1.554312e-15 3.330669e-16 -1.110223e-16 -4.440892e-16 5.551115e-16 2.886580e-15 2.664535e-15 4.218847e-15 3.108624e-15 1.665335e-15 4.440892e-16 1.110223e-15 2.220446e-15 2.886580e-15 2.331468e-15 1.554312e-15 2.775558e-15 2.109424e-15 3.552714e-15 3.774758e-15 4.884981e-15 5.551115e-15 5.773160e-15 6.328271e-15 5.218048e-15 4.107825e-15 3.885781e-15 6.328271e-15 5.440093e-15 2.664535e-15 1.221245e-15 1.554312e-15 1.776357e-15 2.220446e-15 2.331468e-15 1.554312e-15 2.220446e-15 1.221245e-15 1.998401e-15 2.331468e-15 3.219647e-15 3.330669e-15 2.775558e-15 3.441691e-15 3.219647e-15 2.886580e-15 1.776357e-15 4.107825e-15 3.663736e-15 1.776357e-15 1.332268e-15 1.110223e-15 1.443290e-15 2.109424e-15 1.332268e-15 8.881784e-16 1.665335e-15 3.330669e-16 9.992007e-16 1.665335e-15 2.109424e-15 2.220446e-15 2.220446e-15 1.665335e-15 6.661338e-16 3.330669e-16 -8.881784e-16 2.220446e-15 1.332268e-15 -6.661338e-16 -5.551115e-16 2.220446e-16 3.330669e-16 1.110223e-15 1.443290e-15 1.776357e-15 2.442491e-15 1.554312e-15 2.442491e-15 3.552714e-15 4.662937e-15 5.218048e-15 5.551115e-15 6.106227e-15 5.995204e-15 5.773160e-15 5.884182e-15 1.332268e-15 1.110223e-15 -1.110223e-16 -4.440892e-16 -2.220446e-16 -1.110223e-16 5.551115e-16 6.661338e-16 0.000000e+00 1.443290e-15 1.498801e-15 2.220446e-15 2.442491e-15 3.219647e-15 2.831069e-15 3.885781e-15 3.885781e-15 3.663736e-15 3.830269e-15 3.441691e-15 -9.992007e-16 -6.661338e-16 -1.665335e-15 -2.109424e-15 -1.831868e-15 -1.221245e-15 -3.330669e-16 -2.220446e-16 -1.110223e-16 7.771561e-16 1.387779e-15 1.887379e-15 2.275957e-15 3.386180e-15 3.941292e-15 4.440892e-15 4.884981e-15 4.996004e-15 5.162537e-15 5.107026e-15 1.942890e-15 1.221245e-15 7.771561e-16 2.220446e-16 2.220446e-16 7.216450e-16 8.881784e-16 8.326673e-16 7.216450e-16 1.332268e-15 1.054712e-15 1.387779e-15 1.887379e-15 2.720046e-15 2.997602e-15 3.053113e-15 3.552714e-15 3.663736e-15 3.663736e-15 3.663736e-15 -4.440892e-16 -1.110223e-16 -4.996004e-16 -8.326673e-16 -4.440892e-16 -1.665335e-16 0.000000e+00 1.110223e-16 2.220446e-16 2.220446e-16 1.942890e-16 6.661338e-16 1.304512e-15 1.471046e-15 1.804112e-15 1.887379e-15 2.053913e-15 2.053913e-15 2.053913e-15 1.942890e-15 -8.881784e-16 -7.771561e-16 -9.992007e-16 -1.221245e-15 -8.604228e-16 -7.494005e-16 -6.383782e-16 -5.273559e-16 -6.106227e-16 -3.608225e-16 -1.942890e-16 1.387779e-16 2.775558e-16 5.689893e-16 6.522560e-16 6.106227e-16 6.938894e-16 7.216450e-16 5.273559e-16 4.302114e-16 -6.800116e-16 -5.273559e-16 -4.718448e-16 -4.857226e-16 -4.024558e-16 -2.914335e-16 -2.983724e-16 -1.942890e-16 -1.873501e-16 -1.804112e-16 -1.734723e-16 -1.457168e-16 -1.457168e-16 -1.457168e-16 -8.326673e-17 -7.979728e-17 -7.632783e-17 -6.071532e-17 -2.515349e-17 -2.602085e-18 
-1.887379e-15 2.220446e-16 7.771561e-16 -3.330669e-16 2.220446e-16 8.881784e-16 5.551115e-16 -2.442491e-15 -8.881784e-16 4.440892e-16 2.220446e-16 7.771561e-16 8.881784e-16 2.997602e-15 5.551115e-16 -3.330669e-16 -9.992007e-16 -4.440892e-16 7.771561e-16 1.221245e-15 1.221245e-15 9.992007e-16 -1.110223e-16 -3.330669e-16 7.771561e-16 1.443290e-15 1.110223e-15 1.665335e-15 3.330669e-16 -3.330669e-16 -2.220446e-16 1.110223e-15 1.554312e-15 1.776357e-15 1.443290e-15 2.220446e-15 2.442491e-15 2.220446e-15 8.881784e-16 8.881784e-16 2.664535e-15 2.553513e-15 4.440892e-16 -6.661338e-16 4.440892e-16 5.551115e-16 7.771561e-16 2.220446e-15 7.771561e-16 0.000000e+00 -1.110223e-16 9.992007e-16 1.776357e-15 1.110223e-15 3.330669e-16 8.881784e-16 1.776357e-15 1.887379e-15 4.440892e-16 -2.220446e-16 1.554312e-15 1.776357e-15 4.440892e-16 0.000000e+00 0.000000e+00 -3.330669e-16 1.110223e-16 1.110223e-15 5.551115e-16 2.220446e-16 0.000000e+00 8.881784e-16 7.771561e-16 4.440892e-16 3.330669e-16 8.881784e-16 1.110223e-15 1.110223e-15 0.000000e+00 -8.881784e-16 9.992007e-16 8.881784e-16 -4.440892e-16 -6.661338e-16 -2.220446e-16 -3.330669e-16 -1.110223e-16 9.992007e-16 5.551115e-16 -1.110223e-16 -2.220446e-16 6.661338e-16 1.665335e-15 1.554312e-15 1.554312e-15 2.220446e-15 2.664535e-15 2.664535e-15 1.887379e-15 1.776357e-15 1.110223e-15 9.992007e-16 -1.110223e-16 -3.330669e-16 2.220446e-16 3.330669e-16 2.220446e-16 1.110223e-15 2.220446e-16 0.000000e+00 -5.551115e-17 8.881784e-16 1.498801e-15 1.276756e-15 6.106227e-16 1.110223e-15 1.776357e-15 1.998401e-15 9.992007e-16 5.551115e-16 -5.551115e-17 1.665335e-16 -7.771561e-16 -6.661338e-16 -6.661338e-16 -7.771561e-16 -3.330669e-16 4.440892e-16 1.110223e-16 -2.220446e-16 1.665335e-16 8.881784e-16 9.992007e-16 1.221245e-15 9.992007e-16 1.332268e-15 1.942890e-15 2.164935e-15 1.665335e-15 1.443290e-15 8.326673e-16 8.326673e-16 0.000000e+00 -2.775558e-16 1.110223e-16 1.110223e-16 5.551115e-17 6.106227e-16 3.885781e-16 1.665335e-16 1.110223e-16 7.771561e-16 7.216450e-16 7.771561e-16 7.216450e-16 9.992007e-16 1.554312e-15 1.776357e-15 1.165734e-15 1.387779e-15 1.665335e-16 4.996004e-16 -2.220446e-16 -5.551115e-16 -5.551115e-17 -5.551115e-17 -2.220446e-16 2.220446e-16 1.387779e-16 -2.220446e-16 -8.326673e-17 2.220446e-16 6.106227e-16 3.608225e-16 3.053113e-16 5.273559e-16 8.881784e-16 1.054712e-15 7.771561e-16 6.661338e-16 -2.775558e-17 -5.551115e-17 -4.996004e-16 -4.996004e-16 -3.330669e-16 -4.440892e-16 -2.775558e-16 -5.551115e-17 -8.326673e-17 -3.608225e-16 -3.053113e-16 -5.551115e-17 3.053113e-16 3.053113e-16 0.000000e+00 2.498002e-16 4.163336e-16 3.885781e-16 1.804112e-16 1.249001e-16 -1.665335e-16 -9.714451e-17 -1.942890e-16 -1.665335e-16 -1.942890e-16 -1.387779e-16 -1.804112e-16 -8.326673e-17 -7.632783e-17 -1.665335e-16 -6.245005e-17 -4.163336e-17 -3.469447e-17 -6.938894e-18 -6.938894e-18 -2.081668e-17 -1.040834e-17 -1.734723e-17 -1.301043e-17 -3.469447e-18 
1.887379e-15 -2.220446e-16 -7.771561e-16 3.330669e-16 -2.220446e-16 -8.881784e-16 -5.551115e-16 2.442491e-15 8.881784e-16 -4.440892e-16 -2.220446e-16 -7.771561e-16 -8.881784e-16 -2.997602e-15 -5.551115e-16 3.330669e-16 9.992007e-16 4.440892e-16 -7.771561e-16 -1.221245e-15 -1.221245e-15 -9.992007e-16 1.110223e-16 3.330669e-16 -7.771561e-16 -1.443290e-15 -1.110223e-15 -1.665335e-15 -3.330669e-16 3.330669e-16 2.220446e-16 -1.110223e-15 -1.554312e-15 -1.776357e-15 -1.443290e-15 -2.220446e-15 -2.442491e-15 -2.220446e-15 -8.881784e-16 -8.881784e-16 -2.664535e-15 -2.553513e-15 -4.440892e-16 6.661338e-16 -4.440892e-16 -5.551115e-16 -7.771561e-16 -2.220446e-15 -7.771561e-16 0.000000e+00 1.110223e-16 -9.992007e-16 -1.776357e-15 -1.110223e-15 -3.330669e-16 -8.881784e-16 -1.776357e-15 -1.887379e-15 -4.440892e-16 2.220446e-16 -1.554312e-15 -1.776357e-15 -4.440892e-16 0.000000e+00 0.000000e+00 3.330669e-16 -1.110223e-16 -1.110223e-15 -5.551115e-16 -2.220446e-16 0.000000e+00 -8.881784e-16 -7.771561e-16 -4.440892e-16 -3.330669e-16 -8.881784e-16 -1.110223e-15 -1.110223e-15 0.000000e+00 8.881784e-16 -9.992007e-16 -8.881784e-16 4.440892e-16 6.661338e-16 2.220446e-16 3.330669e-16 1.110223e-16 -9.992007e-16 -5.551115e-16 1.110223e-16 2.220446e-16 -6.661338e-16 -1.665335e-15 -1.554312e-15 -1.554312e-15 -2.220446e-15 -2.664535e-15 -2.664535e-15 -1.887379e-15 -1.776357e-15 -1.110223e-15 -9.992007e-16 1.110223e-16 3.330669e-16 -2.220446e-16 -3.330669e-16 -2.220446e-16 -1.110223e-15 -2.220446e-16 0.000000e+00 5.551115e-17 -8.881784e-16 -1.498801e-15 -1.276756e-15 -6.106227e-16 -1.110223e-15 -1.776357e-15 -1.998401e-15 -9.992007e-16 -5.551115e-16 5.551115e-17 -1.665335e-16 7.771561e-16 6.661338e-16 6.661338e-16 7.771561e-16 3.330669e-16 -4.440892e-16 -1.110223e-16 2.220446e-16 -1.665335e-16 -8.881784e-16 -9.992007e-16 -1.221245e-15 -9.992007e-16 -1.332268e-15 -1.942890e-15 -2.164935e-15 -1.665335e-15 -1.443290e-15 -8.326673e-16 -8.326673e-16 0.000000e+00 2.775558e-16 -1.110223e-16 -1.110223e-16 -5.551115e-17 -6.106227e-16 -3.885781e-16 -1.665335e-16 -1.110223e-16 -7.771561e-16 -7.216450e-16 -7.771561e-16 -7.216450e-16 -9.992007e-16 -1.554312e-15 -1.776357e-15 -1.165734e-15 -1.387779e-15 -1.665335e-16 -4.996004e-16 2.220446e-16 5.551115e-16 5.551115e-17 5.551115e-17 2.220446e-16 -2.220446e-16 -1.387779e-16 2.220446e-16 8.326673e-17 -2.220446e-16 -6.106227e-16 -3.608225e-16 -3.053113e-16 -5.273559e-16 -8.881784e-16 -1.054712e-15 -7.771561e-16 -6.661338e-16 2.775558e-17 5.551115e-17 4.996004e-16 4.996004e-16 3.330669e-16 4.440892e-16 2.775558e-16 5.551115e-17 8.326673e-17 3.608225e-16 3.053113e-16 5.551115e-17 -3.053113e-16 -3.053113e-16 0.000000e+00 -2.498002e-16 -4.163336e-16 -3.885781e-16 -1.804112e-16 -1.249001e-16 1.665335e-16 9.714451e-17 1.942890e-16 1.665335e-16 1.942890e-16 1.387779e-16 1.804112e-16 8.326673e-17 7.632783e-17 1.665335e-16 6.245005e-17 4.163336e-17 3.469447e-17 6.938894e-18 6.938894e-18 2.081668e-17 1.040834e-17 1.734723e-17 1.301043e-17 3.469447e-18 
9.325873e-15 1.443290e-15 -4.884981e-15 -2.553513e-15 6.661338e-16 -8.881784e-16 -5.551115e-16 2.886580e-15 1.110223e-16 -6.661338e-16 -1.998401e-15 -2.775558e-15 -3.108624e-15 -1.554312e-15 -3.330669e-16 1.110223e-16 4.440892e-16 -5.551115e-16 -2.886580e-15 -2.664535e-15 -4.218847e-15 -3.108624e-15 -1.665335e-15 -4.440892e-16 -1.110223e-15 -2.220446e-15 -2.886580e-15 -2.331468e-15 -1.554312e-15 -2.775558e-15 -2.109424e-15 -3.552714e-15 -3.774758e-15 -4.884981e-15 -5.551115e-15 -5.773160e-15 -6.328271e-15 -5.218048e-15 -4.107825e-15 -3.885781e-15 -6.328271e-15 -5.440093e-15 -2.664535e-15 -1.221245e-15 -1.554312e-15 -1.776357e-15 -2.220446e-15 -2.331468e-15 -1.554312e-15 -2.220446e-15 -1.221245e-15 -1.998401e-15 -2.331468e-15 -3.219647e-15 -3.330669e-15 -2.775558e-15 -3.441691e-15 -3.219647e-15 -2.886580e-15 -1.776357e-15 -4.107825e-15 -3.663736e-15 -1.776357e-15 -1.332268e-15 -1.110223e-15 -1.443290e-15 -2.109424e-15 -1.332268e-15 -8.881784e-16 -1.665335e-15 -3.330669e-16 -9.992007e-16 -1.665335e-15 -2.109424e-15 -2.220446e-15 -2.220446e-15 -1.665335e-15 -6.661338e-16 -3.330669e-16 8.881784e-16 -2.220446e-15 -1.332268e-15 6.661338e-16 5.551115e-16 -2.220446e-16 -3.330669e-16 -1.110223e-15 -1.443290e-15 -1.776357e-15 -2.442491e-15 -1.554312e-15 -2.442491e-15 -3.552714e-15 -4.662937e-15 -5.218048e-15 -5.551115e-15 -6.106227e-15 -5.995204e-15 -5.773160e-15 -5.884182e-15 -1.332268e-15 -1.110223e-15 1.110223e-16 4.440892e-16 2.220446e-16 1.110223e-16 -5.551115e-16 -6.661338e-16 0.000000e+00 -1.443290e-15 -1.498801e-15 -2.220446e-15 -2.442491e-15 -3.219647e-15 -2.831069e-15 -3.885781e-15 -3.885781e-15 -3.663736e-15 -3.830269e-15 -3.441691e-15 9.992007e-16 6.661338e-16 1.665335e-15 2.109424e-15 1.831868e-15 1.221245e-15 3.330669e-16 2.220446e-16 1.110223e-16 -7.771561e-16 -1.387779e-15 -1.887379e-15 -2.275957e-15 -3.386180e-15 -3.941292e-15 -4.440892e-15 -4.884981e-15 -4.996004e-15 -5.162537e-15 -5.107026e-15 -1.942890e-15 -1.221245e-15 -7.771561e-16 -2.220446e-16 -2.220446e-16 -7.216450e-16 -8.881784e-16 -8.326673e-16 -7.216450e-16 -1.332268e-15 -1.054712e-15 -1.387779e-15 -1.887379e-15 -2.720046e-15 -2.997602e-15 -3.053113e-15 -3.552714e-15 -3.663736e-15 -3.663736e-15 -3.663736e-15 4.440892e-16 1.110223e-16 4.996004e-16 8.326673e-16 4.440892e-16 1.665335e-16 0.000000e+00 -1.110223e-16 -2.220446e-16 -2.220446e-16 -1.942890e-16 -6.661338e-16 -1.304512e-15 -1.471046e-15 -1.804112e-15 -1.887379e-15 -2.053913e-15 -2.053913e-15 -2.053913e-15 -1.942890e-15 8.881784e-16 7.771561e-16 9.992007e-16 1.221245e-15 8.604228e-16 7.494005e-16 6.383782e-16 5.273559e-16 6.106227e-16 3.608225e-16 1.942890e-16 -1.387779e-16 -2.775558e-16 -5.689893e-16 -6.522560e-16 -6.106227e-16 -6.938894e-16 -7.216450e-16 -5.273559e-16 -4.302114e-16 6.800116e-16 5.273559e-16 4.718448e-16 4.857226e-16 4.024558e-16 2.914335e-16 2.983724e-16 1.942890e-16 1.873501e-16 1.804112e-16 1.734723e-16 1.457168e-16 1.457168e-16 1.457168e-16 8.326673e-17 7.979728e-17 7.632783e-17 6.071532e-17 2.515349e-17 2.602085e-18 
1.776357e-15 -9.992007e-16 -4.107825e-15 -4.773959e-15 -2.886580e-15 -8.881784e-16 -9.992007e-16 -1.110223e-16 -1.110223e-15 -2.331468e-15 -3.552714e-15 -3.996803e-15 -3.885781e-15 -1.110223e-15 -1.554312e-15 -9.992007e-16 -8.881784e-16 -3.108624e-15 -4.551914e-15 -3.885781e-15 -5.995204e-15 -5.218048e-15 -2.220446e-15 -2.109424e-15 -2.775558e-15 -2.442491e-15 -3.330669e-15 -2.331468e-15 -2.886580e-15 -3.219647e-15 -3.552714e-15 -4.218847e-15 -7.549517e-15 -9.769963e-15 -1.065814e-14 -8.659740e-15 -9.547918e-15 -7.660539e-15 -8.215650e-15 -8.659740e-15 -9.769963e-15 -7.993606e-15 -4.440892e-15 -3.441691e-15 -3.996803e-15 -3.774758e-15 -3.774758e-15 -2.331468e-15 -2.442491e-15 -2.886580e-15 -2.775558e-15 -2.886580e-15 -5.440093e-15 -7.327472e-15 -7.327472e-15 -5.440093e-15 -4.662937e-15 -3.330669e-15 -4.218847e-15 -4.329870e-15 -6.106227e-15 -4.996004e-15 -2.331468e-15 -1.443290e-15 -2.553513e-15 -2.553513e-15 -2.553513e-15 -1.221245e-15 -1.221245e-15 -8.881784e-16 -1.110223e-15 -1.221245e-15 -3.330669e-15 -4.440892e-15 -4.218847e-15 -2.775558e-15 -2.109424e-15 3.330669e-16 0.000000e+00 3.330669e-16 -3.774758e-15 -3.219647e-15 -1.110223e-15 -4.440892e-16 -1.221245e-15 -1.221245e-15 -1.776357e-15 -1.332268e-15 -2.220446e-15 -3.330669e-15 -3.330669e-15 -4.218847e-15 -6.772360e-15 -8.548717e-15 -9.325873e-15 -9.103829e-15 -1.010303e-14 -9.547918e-15 -1.010303e-14 -1.099121e-14 -1.554312e-15 -1.221245e-15 3.330669e-16 4.440892e-16 -3.330669e-16 -6.661338e-16 -1.110223e-15 -4.440892e-16 -7.771561e-16 -1.665335e-15 -2.220446e-15 -2.775558e-15 -4.884981e-15 -5.939693e-15 -5.995204e-15 -5.773160e-15 -5.884182e-15 -5.162537e-15 -5.717649e-15 -5.995204e-15 2.164935e-15 1.887379e-15 2.609024e-15 3.275158e-15 2.053913e-15 1.720846e-15 1.221245e-15 9.436896e-16 -1.110223e-16 -1.165734e-15 -2.053913e-15 -2.442491e-15 -4.385381e-15 -5.995204e-15 -7.160939e-15 -7.327472e-15 -7.827072e-15 -7.660539e-15 -8.770762e-15 -9.492407e-15 -2.886580e-15 -2.053913e-15 -6.661338e-16 -3.330669e-16 -6.661338e-16 -9.992007e-16 -1.221245e-15 -6.661338e-16 -1.221245e-15 -1.609823e-15 -1.887379e-15 -2.553513e-15 -3.663736e-15 -4.607426e-15 -5.384582e-15 -5.107026e-15 -5.329071e-15 -5.440093e-15 -5.884182e-15 -6.328271e-15 2.220446e-16 1.665335e-16 8.881784e-16 9.436896e-16 3.330669e-16 4.440892e-16 1.387779e-16 4.163336e-16 -5.551115e-17 -4.163336e-16 -5.551115e-16 -1.054712e-15 -2.525757e-15 -2.831069e-15 -3.469447e-15 -3.441691e-15 -3.413936e-15 -3.302913e-15 -3.691492e-15 -4.163336e-15 1.387779e-15 1.387779e-15 1.498801e-15 1.693090e-15 1.249001e-15 1.054712e-15 1.082467e-15 1.026956e-15 1.054712e-15 8.049117e-16 3.608225e-16 -1.387779e-16 -7.494005e-16 -1.110223e-15 -1.346145e-15 -1.221245e-15 -1.124101e-15 -8.049117e-16 -9.714451e-16 -1.165734e-15 1.096345e-15 8.881784e-16 6.800116e-16 4.996004e-16 4.579670e-16 4.857226e-16 5.620504e-16 5.551115e-16 4.163336e-16 3.677614e-16 3.122502e-16 2.567391e-16 2.983724e-16 2.567391e-16 1.804112e-16 1.838807e-16 1.387779e-16 8.326673e-17 4.163336e-17 1.301043e-18 
-4.440892e-16 -2.331468e-15 -6.883383e-15 -4.996004e-15 -3.885781e-15 -2.331468e-15 -6.661338e-16 -1.332268e-15 -2.442491e-15 -3.108624e-15 -5.107026e-15 -6.772360e-15 -8.437695e-15 -4.884981e-15 -1.776357e-15 -2.109424e-15 -5.551115e-16 -2.997602e-15 -5.218048e-15 -4.996004e-15 -6.217249e-15 -5.884182e-15 -3.663736e-15 -4.107825e-15 -5.107026e-15 -5.107026e-15 -4.884981e-15 -3.885781e-15 -4.440892e-15 -5.107026e-15 -6.772360e-15 -7.438494e-15 -1.054712e-14 -1.387779e-14 -1.332268e-14 -1.254552e-14 -1.132427e-14 -9.436896e-15 -1.010303e-14 -1.032507e-14 -1.199041e-14 -1.021405e-14 -7.216450e-15 -6.328271e-15 -6.883383e-15 -6.883383e-15 -5.773160e-15 -4.218847e-15 -3.996803e-15 -3.663736e-15 -4.773959e-15 -5.995204e-15 -7.771561e-15 -9.880985e-15 -9.325873e-15 -8.215650e-15 -5.995204e-15 -4.218847e-15 -4.884981e-15 -4.996004e-15 -7.549517e-15 -6.883383e-15 -5.107026e-15 -4.440892e-15 -4.996004e-15 -4.551914e-15 -3.885781e-15 -2.109424e-15 -1.110223e-15 -1.110223e-15 -2.442491e-15 -3.441691e-15 -4.884981e-15 -5.773160e-15 -5.218048e-15 -4.329870e-15 -1.998401e-15 7.771561e-16 5.551115e-16 1.332268e-15 -4.773959e-15 -4.218847e-15 -2.442491e-15 -2.553513e-15 -3.108624e-15 -2.997602e-15 -2.775558e-15 -2.220446e-15 -2.886580e-15 -4.218847e-15 -5.773160e-15 -6.661338e-15 -8.881784e-15 -1.210143e-14 -1.298961e-14 -1.354472e-14 -1.310063e-14 -1.254552e-14 -1.365574e-14 -1.454392e-14 -1.554312e-15 -1.443290e-15 -6.661338e-16 -7.771561e-16 -1.110223e-15 -1.221245e-15 -1.554312e-15 -9.992007e-16 -9.992007e-16 -2.220446e-15 -3.941292e-15 -4.773959e-15 -6.439294e-15 -8.548717e-15 -8.715251e-15 -8.604228e-15 -7.771561e-15 -6.772360e-15 -7.771561e-15 -7.882583e-15 4.218847e-15 3.719247e-15 4.329870e-15 3.830269e-15 2.609024e-15 1.776357e-15 1.054712e-15 9.436896e-16 0.000000e+00 -1.387779e-15 -2.886580e-15 -4.218847e-15 -6.383782e-15 -8.604228e-15 -9.769963e-15 -1.043610e-14 -1.015854e-14 -1.032507e-14 -1.187939e-14 -1.304512e-14 -3.275158e-15 -2.498002e-15 -1.110223e-15 -1.554312e-15 -1.942890e-15 -2.053913e-15 -2.053913e-15 -1.665335e-15 -1.998401e-15 -2.109424e-15 -3.219647e-15 -4.218847e-15 -5.329071e-15 -6.439294e-15 -6.994405e-15 -7.271961e-15 -7.160939e-15 -7.105427e-15 -7.771561e-15 -8.493206e-15 6.661338e-16 5.551115e-16 1.276756e-15 8.326673e-16 1.665335e-16 5.551115e-17 -1.110223e-16 8.326673e-17 -1.387779e-16 -5.828671e-16 -1.554312e-15 -2.026157e-15 -3.053113e-15 -3.635980e-15 -4.107825e-15 -4.524159e-15 -4.440892e-15 -4.440892e-15 -5.107026e-15 -5.523360e-15 2.359224e-15 2.026157e-15 1.998401e-15 1.942890e-15 1.526557e-15 1.137979e-15 9.714451e-16 1.221245e-15 1.026956e-15 1.026956e-15 4.440892e-16 -4.163336e-16 -8.326673e-16 -1.054712e-15 -9.714451e-16 -1.373901e-15 -1.318390e-15 -1.332268e-15 -1.443290e-15 -1.276756e-15 1.249001e-15 1.040834e-15 7.355228e-16 5.134781e-16 6.383782e-16 6.383782e-16 6.175616e-16 7.285839e-16 6.730727e-16 4.926615e-16 4.857226e-16 4.232725e-16 3.747003e-16 3.747003e-16 2.983724e-16 2.532696e-16 1.387779e-16 1.162265e-16 7.806256e-17 2.211772e-17 
-6.772360e-15 -3.219647e-15 -3.885781e-15 -1.998401e-15 -3.885781e-15 -5.551115e-15 -4.884981e-15 -4.662937e-15 -5.551115e-15 -6.328271e-15 -6.661338e-15 -6.439294e-15 -8.104628e-15 -7.882583e-15 -6.106227e-15 -6.217249e-15 -4.884981e-15 -3.552714e-15 -6.328271e-15 -5.107026e-15 -8.437695e-15 -7.105427e-15 -5.884182e-15 -5.884182e-15 -6.439294e-15 -5.773160e-15 -6.550316e-15 -5.662137e-15 -7.327472e-15 -7.549517e-15 -1.021405e-14 -1.265654e-14 -1.287859e-14 -1.398881e-14 -1.476597e-14 -1.476597e-14 -1.321165e-14 -1.165734e-14 -1.121325e-14 -1.232348e-14 -1.609823e-14 -1.310063e-14 -1.088019e-14 -9.880985e-15 -8.881784e-15 -7.105427e-15 -7.882583e-15 -5.995204e-15 -6.883383e-15 -6.439294e-15 -7.771561e-15 -9.325873e-15 -9.214851e-15 -9.992007e-15 -1.021405e-14 -9.325873e-15 -7.105427e-15 -5.995204e-15 -5.440093e-15 -5.440093e-15 -1.054712e-14 -8.770762e-15 -7.327472e-15 -7.105427e-15 -6.994405e-15 -5.107026e-15 -5.107026e-15 -3.330669e-15 -3.996803e-15 -3.885781e-15 -4.662937e-15 -6.106227e-15 -5.662137e-15 -5.551115e-15 -5.218048e-15 -4.329870e-15 -1.665335e-15 6.661338e-16 1.776357e-15 2.553513e-15 -7.549517e-15 -5.218048e-15 -4.551914e-15 -3.996803e-15 -4.107825e-15 -2.775558e-15 -3.774758e-15 -3.330669e-15 -4.662937e-15 -5.884182e-15 -8.437695e-15 -1.043610e-14 -1.165734e-14 -1.376677e-14 -1.521006e-14 -1.598721e-14 -1.587619e-14 -1.576517e-14 -1.687539e-14 -1.809664e-14 -1.998401e-15 -1.554312e-15 -1.332268e-15 -1.554312e-15 -2.220446e-15 -1.554312e-15 -2.442491e-15 -1.887379e-15 -2.886580e-15 -3.663736e-15 -5.939693e-15 -7.716050e-15 -8.049117e-15 -9.159340e-15 -9.825474e-15 -1.021405e-14 -9.492407e-15 -8.992806e-15 -8.881784e-15 -9.214851e-15 4.884981e-15 4.829470e-15 4.773959e-15 4.274359e-15 3.330669e-15 3.108624e-15 1.276756e-15 5.551115e-16 -9.992007e-16 -2.053913e-15 -4.163336e-15 -6.550316e-15 -8.049117e-15 -9.658940e-15 -1.165734e-14 -1.276756e-14 -1.276756e-14 -1.365574e-14 -1.498801e-14 -1.654232e-14 -3.774758e-15 -2.609024e-15 -2.275957e-15 -2.498002e-15 -2.609024e-15 -2.164935e-15 -2.386980e-15 -2.109424e-15 -3.497203e-15 -3.552714e-15 -4.662937e-15 -5.995204e-15 -6.716849e-15 -7.605028e-15 -8.160139e-15 -8.548717e-15 -8.548717e-15 -9.103829e-15 -9.769963e-15 -1.088019e-14 6.106227e-16 9.436896e-16 8.881784e-16 8.881784e-16 4.996004e-16 4.440892e-16 -1.110223e-16 -5.551115e-17 -1.026956e-15 -1.332268e-15 -2.137179e-15 -3.108624e-15 -3.802514e-15 -4.357625e-15 -5.023759e-15 -5.412337e-15 -5.329071e-15 -5.828671e-15 -6.383782e-15 -6.911138e-15 2.969847e-15 2.942091e-15 2.414735e-15 2.053913e-15 1.720846e-15 1.498801e-15 1.110223e-15 1.526557e-15 8.326673e-16 6.661338e-16 3.053113e-16 -6.661338e-16 -1.026956e-15 -1.193490e-15 -1.471046e-15 -1.776357e-15 -1.443290e-15 -1.665335e-15 -1.582068e-15 -1.582068e-15 1.373901e-15 1.137979e-15 1.096345e-15 9.159340e-16 8.326673e-16 6.938894e-16 8.743006e-16 9.436896e-16 8.604228e-16 7.285839e-16 6.453171e-16 5.620504e-16 4.302114e-16 4.024558e-16 3.885781e-16 3.295975e-16 2.185752e-16 1.387779e-16 8.326673e-17 2.515349e-17 
-5.218048e-15 -2.553513e-15 -3.108624e-15 -1.221245e-15 -3.774758e-15 -5.218048e-15 -3.774758e-15 -4.218847e-15 -7.216450e-15 -8.881784e-15 -9.880985e-15 -8.659740e-15 -7.771561e-15 -1.043610e-14 -9.547918e-15 -8.548717e-15 -7.105427e-15 -8.437695e-15 -1.143530e-14 -7.549517e-15 -1.132427e-14 -9.436896e-15 -9.658940e-15 -9.436896e-15 -7.549517e-15 -7.771561e-15 -8.215650e-15 -7.327472e-15 -9.214851e-15 -9.880985e-15 -1.132427e-14 -1.287859e-14 -1.543210e-14 -1.709743e-14 -1.643130e-14 -1.632028e-14 -1.554312e-14 -1.443290e-14 -1.532108e-14 -1.265654e-14 -2.031708e-14 -1.720846e-14 -1.532108e-14 -1.387779e-14 -1.121325e-14 -9.992007e-15 -9.769963e-15 -7.993606e-15 -8.659740e-15 -7.993606e-15 -8.326673e-15 -9.325873e-15 -1.132427e-14 -1.210143e-14 -1.054712e-14 -9.103829e-15 -7.549517e-15 -6.661338e-15 -7.105427e-15 -4.884981e-15 -1.454392e-14 -1.243450e-14 -1.187939e-14 -1.076916e-14 -9.214851e-15 -7.549517e-15 -7.105427e-15 -5.107026e-15 -4.996004e-15 -4.662937e-15 -4.996004e-15 -5.884182e-15 -6.661338e-15 -6.883383e-15 -4.773959e-15 -3.996803e-15 -1.665335e-15 4.440892e-16 5.551115e-16 3.885781e-15 -1.021405e-14 -7.549517e-15 -6.439294e-15 -5.884182e-15 -4.773959e-15 -4.218847e-15 -4.884981e-15 -4.884981e-15 -6.106227e-15 -7.549517e-15 -9.547918e-15 -1.121325e-14 -1.487699e-14 -1.687539e-14 -1.665335e-14 -1.809664e-14 -1.854072e-14 -1.909584e-14 -2.131628e-14 -2.153833e-14 -3.774758e-15 -2.775558e-15 -3.552714e-15 -3.552714e-15 -3.108624e-15 -2.664535e-15 -3.219647e-15 -3.108624e-15 -4.329870e-15 -5.107026e-15 -6.550316e-15 -8.215650e-15 -9.992007e-15 -1.104672e-14 -1.104672e-14 -1.065814e-14 -1.010303e-14 -1.054712e-14 -1.199041e-14 -1.088019e-14 5.773160e-15 5.551115e-15 4.996004e-15 4.329870e-15 3.941292e-15 3.552714e-15 1.776357e-15 7.771561e-16 -1.054712e-15 -2.831069e-15 -4.496403e-15 -6.272760e-15 -8.881784e-15 -1.137979e-14 -1.282308e-14 -1.465494e-14 -1.559863e-14 -1.704192e-14 -1.904032e-14 -1.965095e-14 -4.662937e-15 -4.052314e-15 -4.052314e-15 -3.996803e-15 -3.219647e-15 -2.997602e-15 -3.219647e-15 -2.498002e-15 -3.497203e-15 -4.052314e-15 -4.773959e-15 -5.939693e-15 -7.660539e-15 -8.937295e-15 -8.992806e-15 -9.825474e-15 -1.060263e-14 -1.115774e-14 -1.260103e-14 -1.276756e-14 3.330669e-16 6.106227e-16 3.330669e-16 1.665335e-16 2.775558e-16 2.220446e-16 -5.551115e-17 5.551115e-17 -9.159340e-16 -1.665335e-15 -2.359224e-15 -3.164136e-15 -4.496403e-15 -5.301315e-15 -5.717649e-15 -6.356027e-15 -6.494805e-15 -6.938894e-15 -7.965850e-15 -7.882583e-15 3.025358e-15 3.080869e-15 2.636780e-15 2.248202e-15 1.970646e-15 1.582068e-15 1.443290e-15 1.498801e-15 7.494005e-16 5.551115e-16 2.775558e-16 -5.273559e-16 -1.193490e-15 -1.457168e-15 -1.540434e-15 -1.845746e-15 -1.859624e-15 -2.067790e-15 -2.137179e-15 -1.748601e-15 1.554312e-15 1.235123e-15 1.110223e-15 1.179612e-15 9.714451e-16 8.465451e-16 9.020562e-16 9.436896e-16 8.673617e-16 7.979728e-16 7.494005e-16 6.106227e-16 4.649059e-16 4.336809e-16 4.718448e-16 3.504141e-16 2.567391e-16 1.786765e-16 1.049508e-16 3.382711e-17 
7.771561e-15 -1.110223e-16 -5.107026e-15 -4.218847e-15 -5.329071e-15 -2.553513e-15 3.330669e-16 -3.219647e-15 -7.327472e-15 -1.143530e-14 -1.132427e-14 -1.088019e-14 -9.214851e-15 -9.992007e-15 -1.121325e-14 -1.065814e-14 -1.132427e-14 -1.232348e-14 -1.343370e-14 -1.132427e-14 -1.243450e-14 -1.354472e-14 -1.376677e-14 -1.310063e-14 -1.121325e-14 -1.032507e-14 -1.054712e-14 -1.088019e-14 -1.154632e-14 -1.310063e-14 -1.243450e-14 -1.432188e-14 -1.632028e-14 -1.754152e-14 -1.643130e-14 -1.643130e-14 -1.665335e-14 -1.554312e-14 -1.554312e-14 -1.310063e-14 -2.287059e-14 -2.131628e-14 -2.031708e-14 -1.809664e-14 -1.487699e-14 -1.354472e-14 -1.310063e-14 -1.132427e-14 -1.110223e-14 -1.010303e-14 -8.770762e-15 -9.325873e-15 -1.054712e-14 -1.121325e-14 -9.325873e-15 -8.326673e-15 -8.215650e-15 -7.105427e-15 -6.661338e-15 -5.329071e-15 -1.798561e-14 -1.754152e-14 -1.587619e-14 -1.387779e-14 -1.221245e-14 -1.010303e-14 -8.881784e-15 -7.216450e-15 -7.105427e-15 -6.772360e-15 -4.218847e-15 -4.440892e-15 -5.329071e-15 -5.773160e-15 -3.552714e-15 -2.331468e-15 -1.110223e-15 1.110223e-15 2.664535e-15 5.329071e-15 -1.199041e-14 -1.110223e-14 -9.436896e-15 -7.993606e-15 -6.106227e-15 -5.440093e-15 -5.773160e-15 -6.106227e-15 -8.215650e-15 -9.547918e-15 -1.010303e-14 -1.210143e-14 -1.509903e-14 -1.720846e-14 -1.787459e-14 -1.953993e-14 -2.120526e-14 -2.176037e-14 -2.342571e-14 -2.442491e-14 -4.218847e-15 -4.551914e-15 -5.218048e-15 -5.329071e-15 -4.551914e-15 -3.996803e-15 -4.440892e-15 -4.662937e-15 -6.328271e-15 -7.327472e-15 -6.938894e-15 -8.437695e-15 -1.021405e-14 -1.187939e-14 -1.099121e-14 -1.115774e-14 -1.165734e-14 -1.182388e-14 -1.221245e-14 -1.187939e-14 7.049916e-15 5.384582e-15 4.274359e-15 3.885781e-15 3.719247e-15 3.108624e-15 1.831868e-15 2.775558e-16 -1.887379e-15 -3.497203e-15 -4.551914e-15 -7.049916e-15 -9.547918e-15 -1.221245e-14 -1.387779e-14 -1.620926e-14 -1.837419e-14 -1.976197e-14 -2.120526e-14 -2.242651e-14 -5.884182e-15 -6.161738e-15 -5.662137e-15 -5.162537e-15 -4.218847e-15 -3.663736e-15 -3.719247e-15 -3.552714e-15 -4.440892e-15 -5.162537e-15 -4.996004e-15 -6.328271e-15 -7.882583e-15 -9.381385e-15 -9.436896e-15 -1.032507e-14 -1.193490e-14 -1.237899e-14 -1.360023e-14 -1.404432e-14 4.440892e-16 4.440892e-16 -1.110223e-16 -1.665335e-16 -1.665335e-16 -3.608225e-16 -4.996004e-16 -8.049117e-16 -1.526557e-15 -2.109424e-15 -2.581269e-15 -3.469447e-15 -4.246603e-15 -5.245804e-15 -5.800915e-15 -6.605827e-15 -7.382983e-15 -7.577272e-15 -8.326673e-15 -8.520962e-15 3.774758e-15 2.858824e-15 2.275957e-15 2.248202e-15 2.137179e-15 1.637579e-15 1.415534e-15 1.221245e-15 3.330669e-16 1.665335e-16 6.106227e-16 -1.387779e-16 -9.159340e-16 -1.360023e-15 -1.457168e-15 -1.679212e-15 -1.929013e-15 -2.164935e-15 -2.317591e-15 -2.428613e-15 1.582068e-15 1.346145e-15 1.151856e-15 1.082467e-15 9.853229e-16 9.298118e-16 8.743006e-16 8.257284e-16 8.326673e-16 9.714451e-16 8.326673e-16 6.591949e-16 5.204170e-16 5.169476e-16 4.371503e-16 3.504141e-16 2.567391e-16 1.804112e-16 1.049508e-16 3.512815e-17 
-3.330669e-15 -2.664535e-15 -2.220446e-15 -3.219647e-15 -1.110223e-15 3.330669e-16 1.110223e-16 -2.886580e-15 -7.771561e-15 -1.065814e-14 -1.287859e-14 -1.221245e-14 -1.187939e-14 -1.043610e-14 -1.210143e-14 -1.476597e-14 -1.532108e-14 -1.543210e-14 -1.754152e-14 -1.176836e-14 -1.543210e-14 -1.776357e-14 -1.643130e-14 -1.543210e-14 -1.454392e-14 -1.265654e-14 -1.099121e-14 -1.210143e-14 -1.276756e-14 -1.465494e-14 -1.465494e-14 -1.321165e-14 -1.421085e-14 -1.498801e-14 -1.620926e-14 -1.620926e-14 -1.676437e-14 -1.554312e-14 -1.298961e-14 -1.199041e-14 -2.631229e-14 -2.609024e-14 -2.364775e-14 -2.087219e-14 -1.920686e-14 -1.665335e-14 -1.387779e-14 -1.254552e-14 -1.143530e-14 -1.187939e-14 -1.043610e-14 -7.993606e-15 -8.104628e-15 -8.104628e-15 -8.104628e-15 -7.438494e-15 -7.105427e-15 -5.551115e-15 -3.552714e-15 -3.774758e-15 -2.098322e-14 -2.231548e-14 -1.931788e-14 -1.654232e-14 -1.432188e-14 -1.199041e-14 -8.437695e-15 -8.215650e-15 -6.883383e-15 -7.993606e-15 -6.217249e-15 -3.663736e-15 -3.441691e-15 -2.886580e-15 -2.220446e-15 -8.881784e-16 3.330669e-16 2.886580e-15 6.439294e-15 8.215650e-15 -1.398881e-14 -1.354472e-14 -1.110223e-14 -9.547918e-15 -8.104628e-15 -6.439294e-15 -5.440093e-15 -6.439294e-15 -7.993606e-15 -1.010303e-14 -1.132427e-14 -1.154632e-14 -1.332268e-14 -1.598721e-14 -1.865175e-14 -2.042810e-14 -2.298162e-14 -2.364775e-14 -2.464695e-14 -2.697842e-14 -5.107026e-15 -6.661338e-15 -6.772360e-15 -6.550316e-15 -5.995204e-15 -5.440093e-15 -4.884981e-15 -5.773160e-15 -6.772360e-15 -8.215650e-15 -8.326673e-15 -7.938095e-15 -9.270362e-15 -1.010303e-14 -1.088019e-14 -1.149081e-14 -1.254552e-14 -1.226796e-14 -1.160183e-14 -1.199041e-14 7.882583e-15 5.606626e-15 5.384582e-15 4.662937e-15 3.719247e-15 3.053113e-15 2.775558e-15 7.771561e-16 -1.443290e-15 -4.329870e-15 -5.551115e-15 -6.661338e-15 -9.103829e-15 -1.165734e-14 -1.498801e-14 -1.731948e-14 -1.981748e-14 -2.176037e-14 -2.287059e-14 -2.486900e-14 -6.550316e-15 -7.327472e-15 -6.106227e-15 -5.606626e-15 -5.440093e-15 -4.773959e-15 -3.774758e-15 -3.941292e-15 -4.551914e-15 -5.495604e-15 -5.551115e-15 -5.828671e-15 -6.994405e-15 -8.548717e-15 -9.769963e-15 -1.076916e-14 -1.243450e-14 -1.332268e-14 -1.415534e-14 -1.504352e-14 6.106227e-16 -6.106227e-16 -8.326673e-16 -6.661338e-16 -6.106227e-16 -4.440892e-16 -2.775558e-17 -7.216450e-16 -1.276756e-15 -2.192690e-15 -2.914335e-15 -3.302913e-15 -3.830269e-15 -4.968248e-15 -5.828671e-15 -6.689094e-15 -7.632783e-15 -8.215650e-15 -8.770762e-15 -9.298118e-15 3.996803e-15 2.803313e-15 2.747802e-15 2.248202e-15 1.915135e-15 1.665335e-15 1.582068e-15 1.110223e-15 4.440892e-16 -1.387779e-16 8.326673e-17 1.665335e-16 -2.498002e-16 -7.771561e-16 -1.151856e-15 -1.318390e-15 -2.178813e-15 -2.414735e-15 -2.386980e-15 -2.567391e-15 1.859624e-15 1.554312e-15 1.262879e-15 1.013079e-15 9.992007e-16 9.159340e-16 8.118506e-16 7.840950e-16 9.089951e-16 9.575674e-16 9.228729e-16 7.702172e-16 6.314393e-16 5.377643e-16 4.475587e-16 3.608225e-16 2.532696e-16 1.838807e-16 8.847090e-17 2.515349e-17 
-2.109424e-14 -5.107026e-15 4.440892e-16 1.110223e-15 2.553513e-15 1.665335e-15 8.881784e-16 -1.332268e-15 -6.661338e-15 -1.088019e-14 -1.165734e-14 -1.243450e-14 -1.298961e-14 -1.276756e-14 -1.576517e-14 -1.587619e-14 -1.620926e-14 -1.609823e-14 -1.521006e-14 -1.343370e-14 -1.576517e-14 -1.898481e-14 -1.909584e-14 -1.632028e-14 -1.632028e-14 -1.620926e-14 -1.354472e-14 -1.409983e-14 -1.598721e-14 -1.620926e-14 -1.532108e-14 -1.287859e-14 -1.243450e-14 -1.276756e-14 -1.465494e-14 -1.598721e-14 -1.665335e-14 -1.654232e-14 -1.509903e-14 -1.310063e-14 -2.842171e-14 -2.875478e-14 -2.664535e-14 -2.398082e-14 -2.198242e-14 -2.031708e-14 -1.687539e-14 -1.576517e-14 -1.509903e-14 -1.310063e-14 -1.054712e-14 -6.883383e-15 -4.884981e-15 -4.884981e-15 -5.662137e-15 -6.217249e-15 -6.328271e-15 -5.995204e-15 -4.884981e-15 -2.886580e-15 -2.309264e-14 -2.342571e-14 -2.242651e-14 -1.920686e-14 -1.687539e-14 -1.598721e-14 -1.187939e-14 -1.088019e-14 -9.658940e-15 -8.326673e-15 -5.884182e-15 -2.664535e-15 -9.992007e-16 -2.220446e-16 -2.220446e-16 1.110223e-16 1.554312e-15 3.885781e-15 6.883383e-15 1.021405e-14 -1.509903e-14 -1.443290e-14 -1.276756e-14 -1.043610e-14 -8.104628e-15 -7.327472e-15 -6.328271e-15 -7.882583e-15 -9.325873e-15 -1.043610e-14 -1.121325e-14 -1.099121e-14 -1.221245e-14 -1.487699e-14 -1.842970e-14 -2.198242e-14 -2.464695e-14 -2.642331e-14 -2.775558e-14 -2.964295e-14 -4.329870e-15 -6.106227e-15 -7.438494e-15 -7.327472e-15 -7.105427e-15 -7.438494e-15 -6.217249e-15 -7.438494e-15 -8.548717e-15 -9.325873e-15 -9.048318e-15 -7.827072e-15 -8.326673e-15 -8.992806e-15 -1.060263e-14 -1.215694e-14 -1.304512e-14 -1.332268e-14 -1.321165e-14 -1.321165e-14 9.658940e-15 7.160939e-15 5.773160e-15 4.773959e-15 4.107825e-15 2.553513e-15 2.775558e-15 3.330669e-16 -2.220446e-15 -3.996803e-15 -5.495604e-15 -6.550316e-15 -8.437695e-15 -1.137979e-14 -1.509903e-14 -1.837419e-14 -2.170486e-14 -2.431388e-14 -2.636780e-14 -2.858824e-14 -6.661338e-15 -7.771561e-15 -7.438494e-15 -6.772360e-15 -5.995204e-15 -5.606626e-15 -4.440892e-15 -4.773959e-15 -5.273559e-15 -5.662137e-15 -5.717649e-15 -5.218048e-15 -5.939693e-15 -7.327472e-15 -9.492407e-15 -1.165734e-14 -1.343370e-14 -1.454392e-14 -1.582068e-14 -1.670886e-14 1.165734e-15 -2.220446e-16 -8.881784e-16 -6.661338e-16 -7.216450e-16 -1.026956e-15 -4.996004e-16 -1.082467e-15 -1.415534e-15 -1.998401e-15 -2.720046e-15 -2.942091e-15 -3.413936e-15 -4.302114e-15 -5.606626e-15 -7.049916e-15 -8.326673e-15 -9.076073e-15 -9.575674e-15 -9.936496e-15 4.773959e-15 3.580469e-15 2.997602e-15 2.581269e-15 2.220446e-15 1.693090e-15 1.415534e-15 7.771561e-16 4.996004e-16 5.551115e-16 2.220446e-16 1.110223e-16 2.775558e-17 -2.359224e-16 -8.187895e-16 -1.318390e-15 -2.040035e-15 -2.359224e-15 -2.581269e-15 -2.622902e-15 1.915135e-15 1.526557e-15 1.373901e-15 1.221245e-15 1.068590e-15 9.575674e-16 9.298118e-16 8.812395e-16 8.743006e-16 9.436896e-16 8.812395e-16 7.632783e-16 6.661338e-16 5.377643e-16 4.232725e-16 3.295975e-16 2.498002e-16 1.769418e-16 9.454243e-17 2.775558e-17 
4.440892e-16 3.219647e-15 4.329870e-15 5.107026e-15 3.552714e-15 2.109424e-15 1.665335e-15 -6.661338e-16 -6.217249e-15 -9.992007e-15 -1.054712e-14 -1.365574e-14 -1.565414e-14 -1.576517e-14 -1.754152e-14 -1.820766e-14 -1.776357e-14 -1.554312e-14 -1.476597e-14 -1.054712e-14 -2.020606e-14 -2.109424e-14 -2.020606e-14 -2.065015e-14 -1.931788e-14 -1.820766e-14 -1.698641e-14 -1.720846e-14 -1.676437e-14 -1.598721e-14 -1.376677e-14 -1.354472e-14 -1.232348e-14 -1.310063e-14 -1.521006e-14 -1.709743e-14 -1.709743e-14 -1.731948e-14 -1.598721e-14 -1.221245e-14 -3.108624e-14 -3.042011e-14 -2.819966e-14 -2.764455e-14 -2.509104e-14 -2.242651e-14 -1.953993e-14 -1.765255e-14 -1.554312e-14 -1.321165e-14 -9.103829e-15 -6.883383e-15 -4.440892e-15 -4.218847e-15 -4.662937e-15 -5.551115e-15 -6.217249e-15 -5.995204e-15 -4.218847e-15 -1.332268e-15 -2.797762e-14 -2.675637e-14 -2.531308e-14 -2.409184e-14 -2.065015e-14 -1.765255e-14 -1.465494e-14 -1.276756e-14 -9.992007e-15 -7.660539e-15 -4.440892e-15 -2.886580e-15 -2.220446e-16 5.551115e-16 6.661338e-16 1.110223e-15 2.886580e-15 4.884981e-15 8.437695e-15 1.332268e-14 -1.665335e-14 -1.498801e-14 -1.298961e-14 -1.132427e-14 -9.769963e-15 -7.771561e-15 -7.327472e-15 -8.326673e-15 -8.881784e-15 -9.769963e-15 -9.658940e-15 -1.132427e-14 -1.243450e-14 -1.587619e-14 -1.953993e-14 -2.287059e-14 -2.575717e-14 -2.853273e-14 -3.053113e-14 -3.119727e-14 -6.106227e-15 -7.105427e-15 -8.326673e-15 -9.103829e-15 -8.548717e-15 -8.548717e-15 -8.548717e-15 -8.881784e-15 -9.325873e-15 -9.436896e-15 -8.215650e-15 -8.604228e-15 -7.993606e-15 -9.547918e-15 -1.132427e-14 -1.237899e-14 -1.326717e-14 -1.421085e-14 -1.415534e-14 -1.343370e-14 1.026956e-14 8.659740e-15 6.938894e-15 4.829470e-15 4.440892e-15 3.164136e-15 2.275957e-15 4.996004e-16 -1.110223e-15 -3.108624e-15 -4.440892e-15 -6.827872e-15 -8.659740e-15 -1.187939e-14 -1.593170e-14 -1.965095e-14 -2.342571e-14 -2.697842e-14 -2.919887e-14 -3.103073e-14 -8.049117e-15 -8.548717e-15 -8.104628e-15 -7.827072e-15 -6.827872e-15 -6.217249e-15 -5.717649e-15 -5.273559e-15 -4.884981e-15 -4.996004e-15 -4.662937e-15 -5.606626e-15 -6.217249e-15 -7.938095e-15 -9.992007e-15 -1.204592e-14 -1.365574e-14 -1.554312e-14 -1.715295e-14 -1.793010e-14 9.436896e-16 -1.110223e-16 -7.216450e-16 -1.165734e-15 -9.992007e-16 -1.026956e-15 -9.992007e-16 -1.526557e-15 -1.693090e-15 -1.776357e-15 -2.137179e-15 -2.858824e-15 -3.247402e-15 -4.496403e-15 -5.828671e-15 -7.244205e-15 -8.604228e-15 -9.603429e-15 -1.018630e-14 -1.038059e-14 4.968248e-15 3.969047e-15 3.330669e-15 2.498002e-15 1.831868e-15 1.526557e-15 1.137979e-15 8.604228e-16 1.082467e-15 9.436896e-16 6.383782e-16 4.163336e-16 3.330669e-16 4.163336e-17 -6.522560e-16 -1.096345e-15 -1.734723e-15 -2.456368e-15 -2.622902e-15 -2.678413e-15 1.720846e-15 1.568190e-15 1.429412e-15 1.207368e-15 1.068590e-15 1.040834e-15 9.714451e-16 1.033895e-15 9.228729e-16 9.853229e-16 9.159340e-16 8.187895e-16 6.800116e-16 5.689893e-16 4.336809e-16 3.330669e-16 2.567391e-16 1.700029e-16 9.107298e-17 3.816392e-17 
1.110223e-16 3.219647e-15 1.110223e-15 0.000000e+00 -5.107026e-15 -8.770762e-15 -1.276756e-14 -1.365574e-14 -1.354472e-14 -1.432188e-14 -1.554312e-14 -1.487699e-14 -1.354472e-14 -1.110223e-14 -8.215650e-15 -5.551115e-15 -7.771561e-16 1.665335e-15 2.886580e-15 3.663736e-15 6.217249e-15 1.554312e-15 -2.553513e-15 -4.662937e-15 -7.549517e-15 -9.436896e-15 -1.487699e-14 -1.909584e-14 -2.353673e-14 -2.609024e-14 -2.831069e-14 -2.986500e-14 -3.019807e-14 -2.886580e-14 -2.631229e-14 -2.531308e-14 -2.642331e-14 -2.464695e-14 -2.631229e-14 -2.886580e-14 -1.576517e-14 -1.643130e-14 -1.609823e-14 -1.487699e-14 -1.432188e-14 -1.398881e-14 -1.654232e-14 -1.776357e-14 -1.909584e-14 -1.909584e-14 -1.931788e-14 -1.898481e-14 -1.765255e-14 -1.487699e-14 -1.154632e-14 -9.547918e-15 -8.659740e-15 -6.550316e-15 -6.772360e-15 -8.215650e-15 8.215650e-15 7.105427e-15 4.884981e-15 3.774758e-15 1.998401e-15 3.330669e-16 -4.107825e-15 -6.661338e-15 -1.088019e-14 -1.421085e-14 -1.598721e-14 -1.776357e-14 -1.865175e-14 -1.854072e-14 -1.709743e-14 -1.687539e-14 -1.754152e-14 -1.643130e-14 -1.731948e-14 -1.953993e-14 -1.054712e-14 -1.099121e-14 -1.199041e-14 -1.154632e-14 -1.232348e-14 -1.254552e-14 -1.432188e-14 -1.620926e-14 -1.776357e-14 -1.887379e-14 -2.042810e-14 -2.187139e-14 -2.220446e-14 -2.076117e-14 -1.876277e-14 -1.776357e-14 -1.731948e-14 -1.609823e-14 -1.676437e-14 -1.798561e-14 -1.421085e-14 -1.476597e-14 -1.487699e-14 -1.354472e-14 -1.310063e-14 -1.221245e-14 -1.376677e-14 -1.421085e-14 -1.443290e-14 -1.443290e-14 -1.326717e-14 -1.282308e-14 -1.143530e-14 -8.881784e-15 -6.217249e-15 -3.885781e-15 -2.997602e-15 -1.332268e-15 -1.332268e-15 -2.109424e-15 -2.997602e-15 -4.218847e-15 -4.940492e-15 -5.218048e-15 -6.161738e-15 -6.439294e-15 -7.938095e-15 -9.103829e-15 -1.032507e-14 -1.143530e-14 -1.137979e-14 -1.149081e-14 -1.132427e-14 -1.043610e-14 -7.993606e-15 -6.439294e-15 -5.218048e-15 -4.329870e-15 -4.385381e-15 -4.607426e-15 -1.276756e-14 -1.088019e-14 -1.032507e-14 -9.547918e-15 -9.270362e-15 -9.159340e-15 -9.825474e-15 -1.010303e-14 -1.021405e-14 -1.076916e-14 -1.104672e-14 -1.126876e-14 -1.065814e-14 -9.103829e-15 -7.327472e-15 -6.217249e-15 -5.995204e-15 -5.884182e-15 -5.939693e-15 -5.717649e-15 -1.082467e-14 -1.026956e-14 -9.769963e-15 -8.548717e-15 -7.605028e-15 -6.772360e-15 -6.994405e-15 -6.772360e-15 -6.272760e-15 -5.717649e-15 -5.023759e-15 -4.024558e-15 -2.775558e-15 -9.992007e-16 4.718448e-16 1.582068e-15 2.386980e-15 3.497203e-15 3.663736e-15 4.080070e-15 -2.525757e-15 -1.942890e-15 -1.720846e-15 -1.221245e-15 -8.604228e-16 -3.053113e-16 -7.494005e-16 -5.551115e-16 -6.106227e-16 -3.885781e-16 -1.942890e-16 2.775558e-16 9.992007e-16 1.942890e-15 2.775558e-15 3.400058e-15 3.760880e-15 3.969047e-15 4.246603e-15 4.621303e-15 -9.714451e-17 3.885781e-16 6.522560e-16 8.604228e-16 1.026956e-15 1.124101e-15 1.179612e-15 1.131040e-15 1.193490e-15 1.221245e-15 1.075529e-15 1.026956e-15 9.089951e-16 7.736867e-16 6.696033e-16 5.377643e-16 4.336809e-16 3.035766e-16 1.994932e-16 6.158268e-17 
8.326673e-15 4.551914e-15 1.776357e-15 -3.330669e-16 -4.329870e-15 -7.105427e-15 -1.210143e-14 -1.643130e-14 -1.365574e-14 -1.254552e-14 -1.265654e-14 -1.265654e-14 -1.332268e-14 -1.332268e-14 -1.110223e-14 -9.103829e-15 -3.441691e-15 1.221245e-15 1.332268e-15 2.997602e-15 -1.332268e-15 -2.109424e-15 -5.773160e-15 -8.548717e-15 -1.121325e-14 -1.310063e-14 -1.676437e-14 -2.020606e-14 -2.364775e-14 -2.520206e-14 -2.675637e-14 -2.875478e-14 -2.908784e-14 -2.808864e-14 -2.509104e-14 -2.597922e-14 -2.819966e-14 -2.720046e-14 -2.875478e-14 -2.930989e-14 -1.731948e-14 -1.709743e-14 -1.698641e-14 -1.654232e-14 -1.598721e-14 -1.632028e-14 -1.820766e-14 -1.820766e-14 -1.842970e-14 -1.776357e-14 -1.776357e-14 -1.842970e-14 -1.687539e-14 -1.454392e-14 -1.132427e-14 -1.021405e-14 -1.043610e-14 -9.103829e-15 -9.658940e-15 -8.659740e-15 4.329870e-15 3.330669e-15 1.332268e-15 -2.220446e-16 -1.110223e-15 -2.220446e-15 -6.217249e-15 -8.881784e-15 -1.065814e-14 -1.310063e-14 -1.454392e-14 -1.598721e-14 -1.709743e-14 -1.720846e-14 -1.509903e-14 -1.654232e-14 -1.854072e-14 -1.776357e-14 -1.876277e-14 -1.909584e-14 -1.210143e-14 -1.176836e-14 -1.276756e-14 -1.287859e-14 -1.332268e-14 -1.376677e-14 -1.532108e-14 -1.687539e-14 -1.798561e-14 -1.842970e-14 -1.976197e-14 -2.065015e-14 -2.065015e-14 -1.965095e-14 -1.765255e-14 -1.765255e-14 -1.865175e-14 -1.743050e-14 -1.809664e-14 -1.754152e-14 -1.565414e-14 -1.487699e-14 -1.487699e-14 -1.432188e-14 -1.376677e-14 -1.343370e-14 -1.443290e-14 -1.487699e-14 -1.443290e-14 -1.343370e-14 -1.249001e-14 -1.215694e-14 -1.137979e-14 -9.270362e-15 -6.272760e-15 -5.329071e-15 -5.606626e-15 -3.941292e-15 -3.941292e-15 -3.053113e-15 -4.884981e-15 -5.384582e-15 -6.161738e-15 -6.217249e-15 -6.716849e-15 -7.327472e-15 -8.937295e-15 -9.325873e-15 -9.714451e-15 -1.049161e-14 -1.093570e-14 -1.121325e-14 -1.060263e-14 -9.658940e-15 -7.438494e-15 -7.105427e-15 -7.160939e-15 -5.995204e-15 -5.939693e-15 -5.329071e-15 -1.254552e-14 -1.099121e-14 -1.104672e-14 -1.038059e-14 -9.880985e-15 -9.825474e-15 -1.054712e-14 -1.054712e-14 -1.010303e-14 -1.021405e-14 -1.065814e-14 -1.043610e-14 -9.880985e-15 -8.548717e-15 -7.049916e-15 -6.772360e-15 -7.049916e-15 -6.605827e-15 -6.439294e-15 -5.995204e-15 -1.060263e-14 -9.825474e-15 -9.103829e-15 -8.382184e-15 -7.660539e-15 -6.800116e-15 -6.966649e-15 -6.772360e-15 -6.300516e-15 -5.218048e-15 -4.246603e-15 -3.691492e-15 -2.747802e-15 -9.436896e-16 5.551115e-16 9.992007e-16 1.526557e-15 2.553513e-15 2.858824e-15 3.663736e-15 -2.720046e-15 -2.109424e-15 -1.887379e-15 -1.582068e-15 -1.221245e-15 -6.938894e-16 -9.714451e-16 -8.326673e-16 -6.661338e-16 0.000000e+00 2.498002e-16 6.938894e-16 1.332268e-15 1.720846e-15 2.706169e-15 3.289036e-15 3.247402e-15 3.649858e-15 3.927414e-15 4.496403e-15 4.302114e-16 6.800116e-16 9.853229e-16 1.096345e-15 1.068590e-15 1.068590e-15 9.575674e-16 1.096345e-15 1.221245e-15 1.165734e-15 9.992007e-16 9.298118e-16 8.743006e-16 7.563394e-16 6.765422e-16 5.481726e-16 4.302114e-16 3.018419e-16 1.847481e-16 6.635317e-17 
3.663736e-15 5.440093e-15 5.107026e-15 2.775558e-15 -3.108624e-15 -6.439294e-15 -1.154632e-14 -1.298961e-14 -1.221245e-14 -1.232348e-14 -1.110223e-14 -1.021405e-14 -1.321165e-14 -1.432188e-14 -1.310063e-14 -1.043610e-14 -5.995204e-15 -3.774758e-15 -9.992007e-16 -2.220446e-16 -5.662137e-15 -7.105427e-15 -9.769963e-15 -1.010303e-14 -1.409983e-14 -1.731948e-14 -2.176037e-14 -2.486900e-14 -2.731149e-14 -2.697842e-14 -2.564615e-14 -2.575717e-14 -2.642331e-14 -2.531308e-14 -2.464695e-14 -2.609024e-14 -2.675637e-14 -2.808864e-14 -2.997602e-14 -3.053113e-14 -1.632028e-14 -1.665335e-14 -1.687539e-14 -1.543210e-14 -1.731948e-14 -1.920686e-14 -2.153833e-14 -2.042810e-14 -2.065015e-14 -1.831868e-14 -1.609823e-14 -1.565414e-14 -1.476597e-14 -1.287859e-14 -1.076916e-14 -1.021405e-14 -9.880985e-15 -1.065814e-14 -1.043610e-14 -9.214851e-15 2.331468e-15 1.443290e-15 -4.440892e-16 -7.771561e-16 -3.774758e-15 -6.217249e-15 -9.103829e-15 -1.065814e-14 -1.354472e-14 -1.376677e-14 -1.365574e-14 -1.432188e-14 -1.521006e-14 -1.509903e-14 -1.454392e-14 -1.465494e-14 -1.598721e-14 -1.731948e-14 -1.887379e-14 -1.909584e-14 -1.243450e-14 -1.265654e-14 -1.321165e-14 -1.221245e-14 -1.398881e-14 -1.598721e-14 -1.842970e-14 -1.876277e-14 -1.931788e-14 -1.876277e-14 -1.820766e-14 -1.898481e-14 -1.920686e-14 -1.809664e-14 -1.687539e-14 -1.687539e-14 -1.754152e-14 -1.776357e-14 -1.854072e-14 -1.820766e-14 -1.532108e-14 -1.454392e-14 -1.409983e-14 -1.310063e-14 -1.432188e-14 -1.454392e-14 -1.620926e-14 -1.565414e-14 -1.509903e-14 -1.287859e-14 -1.132427e-14 -1.076916e-14 -1.065814e-14 -8.659740e-15 -6.605827e-15 -5.773160e-15 -6.106227e-15 -5.995204e-15 -5.606626e-15 -4.940492e-15 -4.829470e-15 -5.162537e-15 -6.383782e-15 -6.494805e-15 -7.827072e-15 -8.826273e-15 -1.054712e-14 -1.088019e-14 -1.154632e-14 -1.093570e-14 -9.936496e-15 -9.325873e-15 -8.992806e-15 -8.104628e-15 -7.382983e-15 -6.772360e-15 -6.716849e-15 -6.883383e-15 -7.105427e-15 -6.716849e-15 -1.249001e-14 -1.154632e-14 -1.054712e-14 -9.547918e-15 -9.936496e-15 -1.021405e-14 -1.143530e-14 -1.121325e-14 -1.110223e-14 -1.010303e-14 -9.436896e-15 -9.159340e-15 -9.048318e-15 -7.938095e-15 -6.994405e-15 -6.716849e-15 -6.550316e-15 -6.827872e-15 -6.938894e-15 -6.439294e-15 -9.325873e-15 -8.437695e-15 -8.104628e-15 -7.105427e-15 -7.216450e-15 -7.327472e-15 -7.577272e-15 -6.883383e-15 -6.383782e-15 -4.829470e-15 -3.802514e-15 -3.080869e-15 -2.359224e-15 -4.718448e-16 4.996004e-16 6.661338e-16 1.443290e-15 1.887379e-15 2.470246e-15 3.275158e-15 -2.581269e-15 -2.053913e-15 -1.582068e-15 -1.026956e-15 -1.221245e-15 -9.992007e-16 -1.387779e-15 -7.771561e-16 -6.661338e-16 8.326673e-17 6.661338e-16 1.137979e-15 1.304512e-15 1.762479e-15 2.567391e-15 2.886580e-15 3.261280e-15 3.594347e-15 3.830269e-15 4.232725e-15 3.608225e-16 7.632783e-16 1.110223e-15 1.276756e-15 1.151856e-15 1.221245e-15 1.131040e-15 1.061651e-15 1.061651e-15 1.040834e-15 8.604228e-16 7.702172e-16 7.771561e-16 6.765422e-16 6.071532e-16 4.891920e-16 3.989864e-16 2.949030e-16 1.942890e-16 6.678685e-17 
5.440093e-15 7.549517e-15 8.326673e-15 1.332268e-15 -2.997602e-15 -3.108624e-15 -1.043610e-14 -1.187939e-14 -1.221245e-14 -1.199041e-14 -1.443290e-14 -1.243450e-14 -1.509903e-14 -1.787459e-14 -1.487699e-14 -1.043610e-14 -9.658940e-15 -8.326673e-15 -6.217249e-15 -5.107026e-15 -9.325873e-15 -1.154632e-14 -1.254552e-14 -1.576517e-14 -1.976197e-14 -2.231548e-14 -2.453593e-14 -2.653433e-14 -2.819966e-14 -2.697842e-14 -2.564615e-14 -2.531308e-14 -2.564615e-14 -2.420286e-14 -2.642331e-14 -2.620126e-14 -2.631229e-14 -2.653433e-14 -2.675637e-14 -2.819966e-14 -1.620926e-14 -1.654232e-14 -1.643130e-14 -1.854072e-14 -2.109424e-14 -2.176037e-14 -2.176037e-14 -2.109424e-14 -2.098322e-14 -1.798561e-14 -1.598721e-14 -1.465494e-14 -1.310063e-14 -1.176836e-14 -1.176836e-14 -1.121325e-14 -1.043610e-14 -8.881784e-15 -7.993606e-15 -6.883383e-15 -6.661338e-16 -1.332268e-15 -2.886580e-15 -5.440093e-15 -8.437695e-15 -1.032507e-14 -1.143530e-14 -1.243450e-14 -1.443290e-14 -1.409983e-14 -1.354472e-14 -1.365574e-14 -1.398881e-14 -1.354472e-14 -1.376677e-14 -1.409983e-14 -1.509903e-14 -1.509903e-14 -1.620926e-14 -1.665335e-14 -1.343370e-14 -1.354472e-14 -1.376677e-14 -1.532108e-14 -1.709743e-14 -1.876277e-14 -1.987299e-14 -2.009504e-14 -2.031708e-14 -1.876277e-14 -1.820766e-14 -1.776357e-14 -1.754152e-14 -1.687539e-14 -1.709743e-14 -1.643130e-14 -1.720846e-14 -1.676437e-14 -1.609823e-14 -1.587619e-14 -1.476597e-14 -1.476597e-14 -1.398881e-14 -1.443290e-14 -1.632028e-14 -1.687539e-14 -1.731948e-14 -1.709743e-14 -1.632028e-14 -1.332268e-14 -1.226796e-14 -1.104672e-14 -1.010303e-14 -8.049117e-15 -7.494005e-15 -6.883383e-15 -7.327472e-15 -6.217249e-15 -5.051515e-15 -4.940492e-15 -4.718448e-15 -5.773160e-15 -6.827872e-15 -8.160139e-15 -9.547918e-15 -1.054712e-14 -1.132427e-14 -1.149081e-14 -1.193490e-14 -1.082467e-14 -1.060263e-14 -9.492407e-15 -8.659740e-15 -7.438494e-15 -7.382983e-15 -7.049916e-15 -7.160939e-15 -6.439294e-15 -5.773160e-15 -5.773160e-15 -1.182388e-14 -1.160183e-14 -1.065814e-14 -1.043610e-14 -1.143530e-14 -1.137979e-14 -1.149081e-14 -1.137979e-14 -1.110223e-14 -9.825474e-15 -9.159340e-15 -8.715251e-15 -8.437695e-15 -7.549517e-15 -7.216450e-15 -6.661338e-15 -6.494805e-15 -6.161738e-15 -5.773160e-15 -5.662137e-15 -8.548717e-15 -8.049117e-15 -7.771561e-15 -7.882583e-15 -8.160139e-15 -7.660539e-15 -7.549517e-15 -6.938894e-15 -6.300516e-15 -4.996004e-15 -4.218847e-15 -2.831069e-15 -1.831868e-15 -6.938894e-16 -5.551115e-16 0.000000e+00 1.110223e-15 1.998401e-15 2.442491e-15 3.053113e-15 -2.164935e-15 -2.220446e-15 -1.720846e-15 -1.582068e-15 -1.665335e-15 -1.498801e-15 -1.498801e-15 -7.771561e-16 -8.881784e-16 8.326673e-17 8.326673e-16 1.276756e-15 1.443290e-15 1.748601e-15 2.206568e-15 2.720046e-15 3.080869e-15 3.386180e-15 3.663736e-15 4.010681e-15 6.661338e-16 9.853229e-16 1.373901e-15 1.429412e-15 1.387779e-15 1.332268e-15 1.235123e-15 1.089406e-15 1.047773e-15 9.228729e-16 8.812395e-16 7.632783e-16 7.147061e-16 6.314393e-16 5.689893e-16 4.510281e-16 3.816392e-16 2.792905e-16 1.647987e-16 5.204170e-17 
1.365574e-14 6.883383e-15 3.885781e-15 -5.551115e-16 -5.107026e-15 -5.218048e-15 -9.658940e-15 -1.354472e-14 -1.287859e-14 -1.221245e-14 -1.298961e-14 -1.521006e-14 -1.731948e-14 -1.809664e-14 -1.820766e-14 -1.532108e-14 -1.432188e-14 -1.310063e-14 -9.992007e-15 -9.436896e-15 -1.543210e-14 -1.776357e-14 -2.065015e-14 -2.353673e-14 -2.575717e-14 -2.819966e-14 -2.819966e-14 -2.797762e-14 -2.986500e-14 -2.886580e-14 -2.764455e-14 -2.575717e-14 -2.553513e-14 -2.631229e-14 -2.609024e-14 -2.542411e-14 -2.597922e-14 -2.553513e-14 -2.453593e-14 -2.642331e-14 -1.787459e-14 -1.865175e-14 -2.042810e-14 -2.287059e-14 -2.442491e-14 -2.475797e-14 -2.409184e-14 -2.242651e-14 -2.242651e-14 -1.998401e-14 -1.720846e-14 -1.487699e-14 -1.343370e-14 -1.332268e-14 -1.221245e-14 -1.065814e-14 -9.658940e-15 -7.993606e-15 -5.107026e-15 -5.218048e-15 -4.218847e-15 -5.662137e-15 -7.660539e-15 -1.032507e-14 -1.221245e-14 -1.398881e-14 -1.465494e-14 -1.476597e-14 -1.587619e-14 -1.487699e-14 -1.421085e-14 -1.387779e-14 -1.432188e-14 -1.498801e-14 -1.498801e-14 -1.476597e-14 -1.454392e-14 -1.432188e-14 -1.265654e-14 -1.354472e-14 -1.465494e-14 -1.609823e-14 -1.687539e-14 -1.820766e-14 -1.965095e-14 -2.098322e-14 -2.131628e-14 -2.120526e-14 -2.131628e-14 -2.020606e-14 -1.931788e-14 -1.854072e-14 -1.776357e-14 -1.754152e-14 -1.731948e-14 -1.676437e-14 -1.676437e-14 -1.543210e-14 -1.332268e-14 -1.454392e-14 -1.521006e-14 -1.609823e-14 -1.643130e-14 -1.709743e-14 -1.809664e-14 -1.909584e-14 -1.887379e-14 -1.765255e-14 -1.687539e-14 -1.487699e-14 -1.287859e-14 -1.137979e-14 -1.065814e-14 -9.547918e-15 -8.548717e-15 -7.605028e-15 -7.716050e-15 -6.272760e-15 -4.329870e-15 -4.884981e-15 -6.938894e-15 -8.271162e-15 -9.103829e-15 -1.060263e-14 -1.171285e-14 -1.276756e-14 -1.265654e-14 -1.237899e-14 -1.254552e-14 -1.137979e-14 -1.088019e-14 -9.325873e-15 -8.437695e-15 -7.993606e-15 -7.827072e-15 -7.605028e-15 -7.327472e-15 -6.328271e-15 -4.996004e-15 -5.329071e-15 -1.165734e-14 -1.176836e-14 -1.182388e-14 -1.237899e-14 -1.243450e-14 -1.243450e-14 -1.210143e-14 -1.176836e-14 -1.143530e-14 -1.032507e-14 -9.325873e-15 -8.049117e-15 -7.771561e-15 -7.605028e-15 -7.216450e-15 -6.994405e-15 -6.827872e-15 -6.050715e-15 -4.829470e-15 -5.218048e-15 -7.827072e-15 -7.993606e-15 -7.882583e-15 -7.993606e-15 -8.493206e-15 -8.409939e-15 -7.827072e-15 -7.077672e-15 -6.411538e-15 -5.273559e-15 -4.246603e-15 -2.831069e-15 -1.804112e-15 -1.249001e-15 -8.881784e-16 -5.551115e-17 7.216450e-16 1.443290e-15 2.942091e-15 3.358425e-15 -2.414735e-15 -2.303713e-15 -2.359224e-15 -2.137179e-15 -2.303713e-15 -2.359224e-15 -1.693090e-15 -1.304512e-15 -1.304512e-15 -2.220446e-16 6.106227e-16 9.992007e-16 1.554312e-15 1.831868e-15 2.137179e-15 2.720046e-15 3.094747e-15 3.386180e-15 4.024558e-15 4.315992e-15 1.068590e-15 1.457168e-15 1.623701e-15 1.595946e-15 1.512679e-15 1.401657e-15 1.158795e-15 9.853229e-16 9.089951e-16 8.951173e-16 8.396062e-16 8.187895e-16 7.285839e-16 6.418477e-16 5.204170e-16 4.510281e-16 3.434752e-16 2.532696e-16 1.483189e-16 4.423545e-17 
3.774758e-15 1.554312e-15 2.442491e-15 1.110223e-16 -4.218847e-15 -6.661338e-15 -9.880985e-15 -1.365574e-14 -1.554312e-14 -1.521006e-14 -1.565414e-14 -1.776357e-14 -1.931788e-14 -1.965095e-14 -2.031708e-14 -1.898481e-14 -1.787459e-14 -1.665335e-14 -1.521006e-14 -1.387779e-14 -2.164935e-14 -2.509104e-14 -2.653433e-14 -2.930989e-14 -2.997602e-14 -3.297362e-14 -3.330669e-14 -3.397282e-14 -3.419487e-14 -3.208545e-14 -2.908784e-14 -2.764455e-14 -2.853273e-14 -2.819966e-14 -2.753353e-14 -2.531308e-14 -2.609024e-14 -2.597922e-14 -2.431388e-14 -2.531308e-14 -1.942890e-14 -2.198242e-14 -2.287059e-14 -2.531308e-14 -2.520206e-14 -2.775558e-14 -2.675637e-14 -2.664535e-14 -2.553513e-14 -2.242651e-14 -1.898481e-14 -1.609823e-14 -1.620926e-14 -1.476597e-14 -1.310063e-14 -1.154632e-14 -1.032507e-14 -8.548717e-15 -5.995204e-15 -5.218048e-15 -8.326673e-15 -1.021405e-14 -1.176836e-14 -1.421085e-14 -1.476597e-14 -1.787459e-14 -1.876277e-14 -1.942890e-14 -1.931788e-14 -1.798561e-14 -1.609823e-14 -1.487699e-14 -1.587619e-14 -1.576517e-14 -1.554312e-14 -1.509903e-14 -1.532108e-14 -1.476597e-14 -1.298961e-14 -1.298961e-14 -1.609823e-14 -1.854072e-14 -1.920686e-14 -2.042810e-14 -2.098322e-14 -2.353673e-14 -2.386980e-14 -2.431388e-14 -2.364775e-14 -2.209344e-14 -2.042810e-14 -1.887379e-14 -1.942890e-14 -1.854072e-14 -1.787459e-14 -1.620926e-14 -1.620926e-14 -1.576517e-14 -1.376677e-14 -1.376677e-14 -1.643130e-14 -1.765255e-14 -1.831868e-14 -1.931788e-14 -1.898481e-14 -2.065015e-14 -2.076117e-14 -2.009504e-14 -1.909584e-14 -1.709743e-14 -1.437739e-14 -1.254552e-14 -1.199041e-14 -1.115774e-14 -9.880985e-15 -8.382184e-15 -8.326673e-15 -7.216450e-15 -5.551115e-15 -5.440093e-15 -9.658940e-15 -1.082467e-14 -1.088019e-14 -1.232348e-14 -1.265654e-14 -1.437739e-14 -1.471046e-14 -1.509903e-14 -1.443290e-14 -1.321165e-14 -1.187939e-14 -1.032507e-14 -1.032507e-14 -9.103829e-15 -8.548717e-15 -7.716050e-15 -7.549517e-15 -6.605827e-15 -5.273559e-15 -5.606626e-15 -1.171285e-14 -1.265654e-14 -1.265654e-14 -1.293410e-14 -1.249001e-14 -1.326717e-14 -1.337819e-14 -1.310063e-14 -1.254552e-14 -1.121325e-14 -9.880985e-15 -8.548717e-15 -8.715251e-15 -8.160139e-15 -7.660539e-15 -6.938894e-15 -6.772360e-15 -6.383782e-15 -5.384582e-15 -5.495604e-15 -7.771561e-15 -8.493206e-15 -8.437695e-15 -8.659740e-15 -8.659740e-15 -8.715251e-15 -7.993606e-15 -7.771561e-15 -6.938894e-15 -5.606626e-15 -4.551914e-15 -3.441691e-15 -2.914335e-15 -1.693090e-15 -1.304512e-15 -4.440892e-16 2.498002e-16 6.661338e-16 2.053913e-15 2.692291e-15 -3.108624e-15 -3.053113e-15 -2.692291e-15 -2.664535e-15 -2.442491e-15 -2.609024e-15 -1.970646e-15 -1.637579e-15 -1.249001e-15 -7.216450e-16 5.551115e-17 7.494005e-16 9.714451e-16 1.401657e-15 2.081668e-15 2.914335e-15 2.997602e-15 3.164136e-15 4.052314e-15 4.496403e-15 1.401657e-15 1.665335e-15 1.929013e-15 1.679212e-15 1.568190e-15 1.457168e-15 1.228184e-15 9.228729e-16 8.187895e-16 8.812395e-16 8.534840e-16 7.979728e-16 7.424616e-16 6.036838e-16 5.238865e-16 4.128642e-16 3.295975e-16 2.654127e-16 1.543904e-16 5.204170e-17 
4.551914e-15 2.775558e-15 2.997602e-15 -3.330669e-16 -3.663736e-15 -6.883383e-15 -1.121325e-14 -1.576517e-14 -1.509903e-14 -1.543210e-14 -1.598721e-14 -1.909584e-14 -1.931788e-14 -2.253753e-14 -2.453593e-14 -2.453593e-14 -2.264855e-14 -1.965095e-14 -1.842970e-14 -1.820766e-14 -3.008704e-14 -3.186340e-14 -3.397282e-14 -3.463896e-14 -3.574918e-14 -3.752554e-14 -3.708145e-14 -3.774758e-14 -3.730349e-14 -3.341771e-14 -3.230749e-14 -3.275158e-14 -3.119727e-14 -2.886580e-14 -2.775558e-14 -2.609024e-14 -2.609024e-14 -2.664535e-14 -2.464695e-14 -2.409184e-14 -2.287059e-14 -2.453593e-14 -2.675637e-14 -2.764455e-14 -2.708944e-14 -2.908784e-14 -2.864375e-14 -2.908784e-14 -2.808864e-14 -2.353673e-14 -2.198242e-14 -2.109424e-14 -1.854072e-14 -1.609823e-14 -1.409983e-14 -1.354472e-14 -1.165734e-14 -1.110223e-14 -8.215650e-15 -6.217249e-15 -1.365574e-14 -1.498801e-14 -1.665335e-14 -1.787459e-14 -1.887379e-14 -2.098322e-14 -2.131628e-14 -2.220446e-14 -2.176037e-14 -1.976197e-14 -1.931788e-14 -1.876277e-14 -1.820766e-14 -1.754152e-14 -1.643130e-14 -1.620926e-14 -1.554312e-14 -1.576517e-14 -1.387779e-14 -1.265654e-14 -1.965095e-14 -2.087219e-14 -2.242651e-14 -2.309264e-14 -2.342571e-14 -2.520206e-14 -2.542411e-14 -2.564615e-14 -2.531308e-14 -2.342571e-14 -2.287059e-14 -2.187139e-14 -2.065015e-14 -1.920686e-14 -1.820766e-14 -1.720846e-14 -1.643130e-14 -1.609823e-14 -1.454392e-14 -1.332268e-14 -1.865175e-14 -1.931788e-14 -2.042810e-14 -2.053913e-14 -2.053913e-14 -2.187139e-14 -2.153833e-14 -2.120526e-14 -2.009504e-14 -1.765255e-14 -1.654232e-14 -1.565414e-14 -1.398881e-14 -1.210143e-14 -1.093570e-14 -1.049161e-14 -9.492407e-15 -8.881784e-15 -7.216450e-15 -6.106227e-15 -1.215694e-14 -1.271205e-14 -1.376677e-14 -1.415534e-14 -1.465494e-14 -1.620926e-14 -1.637579e-14 -1.659783e-14 -1.570966e-14 -1.360023e-14 -1.310063e-14 -1.265654e-14 -1.176836e-14 -1.043610e-14 -9.325873e-15 -8.548717e-15 -7.771561e-15 -7.105427e-15 -6.050715e-15 -5.329071e-15 -1.221245e-14 -1.287859e-14 -1.360023e-14 -1.348921e-14 -1.376677e-14 -1.415534e-14 -1.376677e-14 -1.409983e-14 -1.332268e-14 -1.160183e-14 -1.126876e-14 -1.088019e-14 -9.658940e-15 -8.437695e-15 -7.771561e-15 -7.327472e-15 -6.938894e-15 -6.716849e-15 -5.773160e-15 -5.551115e-15 -7.993606e-15 -8.493206e-15 -9.103829e-15 -9.270362e-15 -9.048318e-15 -9.270362e-15 -8.604228e-15 -8.493206e-15 -7.882583e-15 -6.272760e-15 -5.440093e-15 -4.801715e-15 -3.747003e-15 -2.331468e-15 -1.415534e-15 -7.494005e-16 -2.220446e-16 5.551115e-17 1.276756e-15 1.804112e-15 -3.497203e-15 -3.497203e-15 -3.191891e-15 -2.969847e-15 -2.692291e-15 -2.498002e-15 -2.275957e-15 -2.164935e-15 -1.415534e-15 -7.494005e-16 -8.326673e-17 1.665335e-16 8.881784e-16 1.609823e-15 1.942890e-15 2.456368e-15 2.609024e-15 2.914335e-15 3.413936e-15 3.955170e-15 1.582068e-15 1.748601e-15 1.915135e-15 1.748601e-15 1.623701e-15 1.346145e-15 1.249001e-15 9.298118e-16 7.979728e-16 8.812395e-16 8.118506e-16 7.702172e-16 7.424616e-16 6.383782e-16 5.551115e-16 4.475587e-16 3.712308e-16 2.654127e-16 1.561251e-16 5.898060e-17 
1.554312e-15 1.221245e-15 -2.553513e-15 -1.998401e-15 -3.219647e-15 -9.214851e-15 -1.110223e-14 -1.298961e-14 -1.454392e-14 -1.709743e-14 -2.042810e-14 -2.242651e-14 -2.342571e-14 -2.509104e-14 -2.853273e-14 -2.953193e-14 -2.553513e-14 -2.320366e-14 -2.309264e-14 -2.442491e-14 -3.597123e-14 -3.597123e-14 -3.730349e-14 -4.019007e-14 -4.130030e-14 -4.052314e-14 -4.063416e-14 -4.041212e-14 -3.974598e-14 -3.652634e-14 -3.474998e-14 -3.597123e-14 -3.408385e-14 -3.097522e-14 -2.831069e-14 -2.753353e-14 -2.564615e-14 -2.597922e-14 -2.431388e-14 -2.398082e-14 -2.531308e-14 -2.631229e-14 -2.875478e-14 -3.108624e-14 -3.175238e-14 -3.164136e-14 -3.164136e-14 -3.108624e-14 -3.030909e-14 -2.697842e-14 -2.453593e-14 -2.398082e-14 -2.187139e-14 -1.820766e-14 -1.598721e-14 -1.587619e-14 -1.243450e-14 -1.232348e-14 -9.769963e-15 -7.549517e-15 -1.720846e-14 -1.765255e-14 -1.953993e-14 -2.176037e-14 -2.264855e-14 -2.342571e-14 -2.364775e-14 -2.420286e-14 -2.442491e-14 -2.253753e-14 -2.142730e-14 -2.120526e-14 -2.042810e-14 -1.920686e-14 -1.731948e-14 -1.709743e-14 -1.554312e-14 -1.609823e-14 -1.476597e-14 -1.321165e-14 -2.042810e-14 -2.142730e-14 -2.353673e-14 -2.575717e-14 -2.664535e-14 -2.620126e-14 -2.631229e-14 -2.664535e-14 -2.708944e-14 -2.520206e-14 -2.386980e-14 -2.398082e-14 -2.298162e-14 -2.009504e-14 -1.831868e-14 -1.854072e-14 -1.632028e-14 -1.554312e-14 -1.465494e-14 -1.354472e-14 -1.965095e-14 -1.965095e-14 -2.098322e-14 -2.231548e-14 -2.298162e-14 -2.309264e-14 -2.309264e-14 -2.287059e-14 -2.176037e-14 -1.942890e-14 -1.765255e-14 -1.765255e-14 -1.665335e-14 -1.398881e-14 -1.199041e-14 -1.176836e-14 -9.658940e-15 -9.547918e-15 -8.326673e-15 -7.327472e-15 -1.360023e-14 -1.426637e-14 -1.537659e-14 -1.643130e-14 -1.698641e-14 -1.759703e-14 -1.743050e-14 -1.770806e-14 -1.709743e-14 -1.498801e-14 -1.409983e-14 -1.443290e-14 -1.348921e-14 -1.137979e-14 -9.603429e-15 -9.547918e-15 -7.882583e-15 -7.327472e-15 -6.716849e-15 -5.773160e-15 -1.260103e-14 -1.243450e-14 -1.348921e-14 -1.443290e-14 -1.454392e-14 -1.482148e-14 -1.482148e-14 -1.465494e-14 -1.409983e-14 -1.265654e-14 -1.199041e-14 -1.204592e-14 -1.093570e-14 -9.159340e-15 -8.271162e-15 -8.215650e-15 -6.938894e-15 -6.938894e-15 -6.772360e-15 -6.272760e-15 -7.938095e-15 -8.437695e-15 -8.992806e-15 -9.381385e-15 -9.325873e-15 -9.575674e-15 -9.436896e-15 -8.881784e-15 -8.132384e-15 -7.105427e-15 -6.217249e-15 -5.551115e-15 -4.496403e-15 -3.330669e-15 -2.220446e-15 -1.498801e-15 -3.608225e-16 -4.440892e-16 7.771561e-16 1.165734e-15 -3.830269e-15 -3.358425e-15 -3.302913e-15 -3.247402e-15 -3.080869e-15 -2.636780e-15 -2.470246e-15 -2.470246e-15 -1.887379e-15 -9.714451e-16 -6.938894e-16 -4.996004e-16 -2.775558e-17 1.110223e-15 2.067790e-15 2.303713e-15 2.914335e-15 2.914335e-15 3.039236e-15 3.275158e-15 2.081668e-15 2.053913e-15 2.151057e-15 2.026157e-15 1.693090e-15 1.526557e-15 1.269818e-15 1.013079e-15 9.853229e-16 8.881784e-16 9.089951e-16 8.326673e-16 7.494005e-16 6.730727e-16 5.620504e-16 4.302114e-16 3.608225e-16 2.515349e-16 1.526557e-16 6.678685e-17 
1.554312e-15 1.554312e-15 1.554312e-15 -3.219647e-15 -6.217249e-15 -1.276756e-14 -1.132427e-14 -1.365574e-14 -1.521006e-14 -1.643130e-14 -2.042810e-14 -2.675637e-14 -2.675637e-14 -2.708944e-14 -2.853273e-14 -3.086420e-14 -2.886580e-14 -2.775558e-14 -2.842171e-14 -3.064216e-14 -4.130030e-14 -4.085621e-14 -4.152234e-14 -4.440892e-14 -4.540812e-14 -4.440892e-14 -4.274359e-14 -4.185541e-14 -4.052314e-14 -3.830269e-14 -3.697043e-14 -3.608225e-14 -3.474998e-14 -3.319567e-14 -3.053113e-14 -2.953193e-14 -2.653433e-14 -2.509104e-14 -2.498002e-14 -2.553513e-14 -2.764455e-14 -2.908784e-14 -3.086420e-14 -3.397282e-14 -3.408385e-14 -3.397282e-14 -3.264056e-14 -3.164136e-14 -3.130829e-14 -2.997602e-14 -2.708944e-14 -2.520206e-14 -2.275957e-14 -2.087219e-14 -1.865175e-14 -1.743050e-14 -1.432188e-14 -1.265654e-14 -1.154632e-14 -1.076916e-14 -2.109424e-14 -2.109424e-14 -2.231548e-14 -2.486900e-14 -2.553513e-14 -2.531308e-14 -2.431388e-14 -2.464695e-14 -2.542411e-14 -2.409184e-14 -2.309264e-14 -2.242651e-14 -2.176037e-14 -2.098322e-14 -1.965095e-14 -1.898481e-14 -1.698641e-14 -1.643130e-14 -1.521006e-14 -1.476597e-14 -2.275957e-14 -2.398082e-14 -2.498002e-14 -2.753353e-14 -2.786660e-14 -2.731149e-14 -2.720046e-14 -2.797762e-14 -2.753353e-14 -2.653433e-14 -2.564615e-14 -2.464695e-14 -2.342571e-14 -2.220446e-14 -1.998401e-14 -1.965095e-14 -1.754152e-14 -1.587619e-14 -1.498801e-14 -1.498801e-14 -2.142730e-14 -2.153833e-14 -2.253753e-14 -2.409184e-14 -2.409184e-14 -2.420286e-14 -2.298162e-14 -2.242651e-14 -2.187139e-14 -2.053913e-14 -1.920686e-14 -1.820766e-14 -1.754152e-14 -1.598721e-14 -1.437739e-14 -1.354472e-14 -1.104672e-14 -1.043610e-14 -9.936496e-15 -9.992007e-15 -1.565414e-14 -1.615375e-14 -1.670886e-14 -1.809664e-14 -1.831868e-14 -1.831868e-14 -1.770806e-14 -1.704192e-14 -1.704192e-14 -1.626477e-14 -1.526557e-14 -1.459943e-14 -1.404432e-14 -1.321165e-14 -1.132427e-14 -1.076916e-14 -8.937295e-15 -8.271162e-15 -7.993606e-15 -7.771561e-15 -1.226796e-14 -1.304512e-14 -1.382228e-14 -1.482148e-14 -1.493250e-14 -1.504352e-14 -1.454392e-14 -1.426637e-14 -1.398881e-14 -1.315614e-14 -1.199041e-14 -1.176836e-14 -1.099121e-14 -9.992007e-15 -8.548717e-15 -8.271162e-15 -7.605028e-15 -7.216450e-15 -6.883383e-15 -6.494805e-15 -7.827072e-15 -8.271162e-15 -9.048318e-15 -1.010303e-14 -9.936496e-15 -9.381385e-15 -9.048318e-15 -8.548717e-15 -8.104628e-15 -7.188694e-15 -6.245005e-15 -5.440093e-15 -4.884981e-15 -3.941292e-15 -3.164136e-15 -2.553513e-15 -7.771561e-16 -6.106227e-16 -2.498002e-16 -3.330669e-16 -3.747003e-15 -3.330669e-15 -3.302913e-15 -3.580469e-15 -3.302913e-15 -2.997602e-15 -2.331468e-15 -2.220446e-15 -1.804112e-15 -1.137979e-15 -7.771561e-16 -2.220446e-16 1.665335e-16 1.110223e-15 1.637579e-15 1.831868e-15 2.442491e-15 2.692291e-15 2.858824e-15 3.053113e-15 2.525757e-15 2.678413e-15 2.428613e-15 2.151057e-15 1.804112e-15 1.595946e-15 1.429412e-15 1.242062e-15 1.110223e-15 9.922618e-16 9.575674e-16 8.465451e-16 8.049117e-16 7.910339e-16 6.557255e-16 4.961309e-16 3.816392e-16 2.706169e-16 1.778092e-16 7.068998e-17 
4.662937e-15 3.552714e-15 1.776357e-15 -2.664535e-15 -7.549517e-15 -1.010303e-14 -1.232348e-14 -1.432188e-14 -1.587619e-14 -1.676437e-14 -2.342571e-14 -2.764455e-14 -3.030909e-14 -2.997602e-14 -3.042011e-14 -3.219647e-14 -3.264056e-14 -3.363976e-14 -3.363976e-14 -3.552714e-14 -4.496403e-14 -4.241052e-14 -4.318768e-14 -4.563017e-14 -4.640732e-14 -4.451994e-14 -4.307665e-14 -4.085621e-14 -4.063416e-14 -3.952394e-14 -3.774758e-14 -3.474998e-14 -3.375078e-14 -3.297362e-14 -3.108624e-14 -2.853273e-14 -2.642331e-14 -2.287059e-14 -2.309264e-14 -2.542411e-14 -2.986500e-14 -2.831069e-14 -3.064216e-14 -3.408385e-14 -3.530509e-14 -3.363976e-14 -3.219647e-14 -2.997602e-14 -3.064216e-14 -2.942091e-14 -2.631229e-14 -2.431388e-14 -2.275957e-14 -2.176037e-14 -1.987299e-14 -1.754152e-14 -1.509903e-14 -1.321165e-14 -1.276756e-14 -1.398881e-14 -2.398082e-14 -2.153833e-14 -2.298162e-14 -2.542411e-14 -2.686740e-14 -2.553513e-14 -2.520206e-14 -2.420286e-14 -2.531308e-14 -2.475797e-14 -2.375877e-14 -2.209344e-14 -2.153833e-14 -2.087219e-14 -1.998401e-14 -1.931788e-14 -1.798561e-14 -1.632028e-14 -1.665335e-14 -1.698641e-14 -2.486900e-14 -2.409184e-14 -2.553513e-14 -2.731149e-14 -2.797762e-14 -2.764455e-14 -2.775558e-14 -2.664535e-14 -2.697842e-14 -2.642331e-14 -2.575717e-14 -2.375877e-14 -2.275957e-14 -2.242651e-14 -2.087219e-14 -1.931788e-14 -1.754152e-14 -1.598721e-14 -1.565414e-14 -1.598721e-14 -2.264855e-14 -2.153833e-14 -2.187139e-14 -2.353673e-14 -2.431388e-14 -2.386980e-14 -2.309264e-14 -2.176037e-14 -2.220446e-14 -2.065015e-14 -1.948441e-14 -1.826317e-14 -1.720846e-14 -1.648681e-14 -1.532108e-14 -1.315614e-14 -1.204592e-14 -1.088019e-14 -1.110223e-14 -1.187939e-14 -1.676437e-14 -1.609823e-14 -1.715295e-14 -1.887379e-14 -1.937339e-14 -1.809664e-14 -1.759703e-14 -1.665335e-14 -1.659783e-14 -1.620926e-14 -1.543210e-14 -1.432188e-14 -1.365574e-14 -1.321165e-14 -1.187939e-14 -1.076916e-14 -9.492407e-15 -8.437695e-15 -8.437695e-15 -8.604228e-15 -1.182388e-14 -1.182388e-14 -1.249001e-14 -1.376677e-14 -1.454392e-14 -1.421085e-14 -1.376677e-14 -1.293410e-14 -1.326717e-14 -1.310063e-14 -1.210143e-14 -1.110223e-14 -1.032507e-14 -9.936496e-15 -9.270362e-15 -8.548717e-15 -7.494005e-15 -6.772360e-15 -6.994405e-15 -7.605028e-15 -8.215650e-15 -8.160139e-15 -8.992806e-15 -9.769963e-15 -9.714451e-15 -9.436896e-15 -9.076073e-15 -7.827072e-15 -7.660539e-15 -7.299716e-15 -6.439294e-15 -5.578871e-15 -4.996004e-15 -4.107825e-15 -3.608225e-15 -2.858824e-15 -1.887379e-15 -8.881784e-16 -7.771561e-16 -1.165734e-15 -3.830269e-15 -3.164136e-15 -2.914335e-15 -3.136380e-15 -2.858824e-15 -2.525757e-15 -2.053913e-15 -1.693090e-15 -1.221245e-15 -1.026956e-15 -4.718448e-16 0.000000e+00 4.718448e-16 8.326673e-16 1.332268e-15 1.665335e-15 2.109424e-15 2.831069e-15 2.720046e-15 2.775558e-15 3.358425e-15 3.178013e-15 2.720046e-15 2.484124e-15 2.109424e-15 1.790235e-15 1.519618e-15 1.366962e-15 1.144917e-15 9.853229e-16 9.992007e-16 9.506285e-16 8.881784e-16 8.257284e-16 6.800116e-16 5.030698e-16 3.712308e-16 2.758210e-16 1.873501e-16 6.722053e-17 
3.885781e-15 4.440892e-15 1.443290e-15 -2.664535e-15 -6.106227e-15 -9.658940e-15 -1.332268e-14 -1.421085e-14 -1.609823e-14 -2.020606e-14 -2.520206e-14 -3.086420e-14 -3.164136e-14 -3.286260e-14 -3.264056e-14 -3.352874e-14 -3.552714e-14 -3.785861e-14 -3.708145e-14 -4.041212e-14 -4.740652e-14 -4.518608e-14 -4.496403e-14 -4.551914e-14 -4.662937e-14 -4.551914e-14 -4.274359e-14 -4.085621e-14 -3.974598e-14 -3.763656e-14 -3.630429e-14 -3.563816e-14 -3.486100e-14 -3.286260e-14 -2.986500e-14 -2.753353e-14 -2.742251e-14 -2.386980e-14 -2.320366e-14 -2.442491e-14 -3.030909e-14 -2.975398e-14 -3.042011e-14 -3.252953e-14 -3.397282e-14 -3.319567e-14 -3.219647e-14 -3.064216e-14 -2.942091e-14 -2.742251e-14 -2.498002e-14 -2.498002e-14 -2.464695e-14 -2.287059e-14 -1.998401e-14 -1.820766e-14 -1.765255e-14 -1.487699e-14 -1.443290e-14 -1.598721e-14 -2.453593e-14 -2.287059e-14 -2.386980e-14 -2.564615e-14 -2.631229e-14 -2.575717e-14 -2.498002e-14 -2.453593e-14 -2.509104e-14 -2.398082e-14 -2.242651e-14 -2.220446e-14 -2.320366e-14 -2.198242e-14 -2.009504e-14 -1.998401e-14 -1.909584e-14 -1.676437e-14 -1.720846e-14 -1.820766e-14 -2.398082e-14 -2.364775e-14 -2.509104e-14 -2.620126e-14 -2.731149e-14 -2.742251e-14 -2.697842e-14 -2.686740e-14 -2.597922e-14 -2.498002e-14 -2.431388e-14 -2.353673e-14 -2.342571e-14 -2.287059e-14 -2.065015e-14 -1.909584e-14 -1.831868e-14 -1.609823e-14 -1.632028e-14 -1.743050e-14 -2.187139e-14 -2.131628e-14 -2.142730e-14 -2.209344e-14 -2.287059e-14 -2.320366e-14 -2.253753e-14 -2.187139e-14 -2.120526e-14 -1.976197e-14 -1.870726e-14 -1.831868e-14 -1.820766e-14 -1.759703e-14 -1.598721e-14 -1.437739e-14 -1.360023e-14 -1.210143e-14 -1.199041e-14 -1.271205e-14 -1.698641e-14 -1.609823e-14 -1.715295e-14 -1.842970e-14 -1.887379e-14 -1.831868e-14 -1.731948e-14 -1.626477e-14 -1.554312e-14 -1.471046e-14 -1.454392e-14 -1.426637e-14 -1.387779e-14 -1.271205e-14 -1.154632e-14 -1.082467e-14 -1.038059e-14 -9.214851e-15 -9.048318e-15 -9.714451e-15 -1.093570e-14 -1.126876e-14 -1.176836e-14 -1.254552e-14 -1.321165e-14 -1.310063e-14 -1.282308e-14 -1.215694e-14 -1.204592e-14 -1.115774e-14 -1.121325e-14 -1.110223e-14 -1.054712e-14 -1.010303e-14 -8.937295e-15 -8.271162e-15 -8.104628e-15 -7.605028e-15 -7.160939e-15 -7.438494e-15 -7.660539e-15 -7.438494e-15 -8.160139e-15 -8.659740e-15 -8.659740e-15 -8.770762e-15 -8.548717e-15 -7.632783e-15 -7.410739e-15 -6.800116e-15 -5.884182e-15 -5.689893e-15 -5.551115e-15 -4.690692e-15 -3.386180e-15 -2.969847e-15 -2.609024e-15 -1.748601e-15 -1.554312e-15 -1.748601e-15 -3.136380e-15 -2.775558e-15 -2.498002e-15 -2.803313e-15 -2.275957e-15 -1.998401e-15 -1.443290e-15 -1.304512e-15 -1.026956e-15 -5.828671e-16 5.551115e-17 3.608225e-16 2.775558e-16 9.436896e-16 1.387779e-15 1.762479e-15 1.998401e-15 2.789435e-15 2.706169e-15 2.525757e-15 3.538836e-15 3.330669e-15 3.178013e-15 2.775558e-15 2.442491e-15 2.067790e-15 1.783296e-15 1.484923e-15 1.304512e-15 1.089406e-15 9.506285e-16 9.228729e-16 8.812395e-16 8.014422e-16 6.453171e-16 5.065393e-16 3.920475e-16 2.827599e-16 1.899522e-16 6.375109e-17 
9.658940e-15 4.551914e-15 1.887379e-15 -1.554312e-15 -3.996803e-15 -1.021405e-14 -1.276756e-14 -1.643130e-14 -1.920686e-14 -2.109424e-14 -2.753353e-14 -3.141931e-14 -3.419487e-14 -3.397282e-14 -3.241851e-14 -3.530509e-14 -3.841372e-14 -3.996803e-14 -4.474199e-14 -4.563017e-14 -4.973799e-14 -4.796163e-14 -4.696243e-14 -4.618528e-14 -4.707346e-14 -4.596323e-14 -4.463097e-14 -4.174439e-14 -3.907985e-14 -3.808065e-14 -3.630429e-14 -3.508305e-14 -3.452794e-14 -3.352874e-14 -3.075318e-14 -2.930989e-14 -2.764455e-14 -2.453593e-14 -2.309264e-14 -2.253753e-14 -3.086420e-14 -3.175238e-14 -3.130829e-14 -3.175238e-14 -3.352874e-14 -3.275158e-14 -3.153033e-14 -3.042011e-14 -2.831069e-14 -2.853273e-14 -2.675637e-14 -2.486900e-14 -2.553513e-14 -2.398082e-14 -2.242651e-14 -2.031708e-14 -1.887379e-14 -1.754152e-14 -1.643130e-14 -1.620926e-14 -2.520206e-14 -2.442491e-14 -2.453593e-14 -2.531308e-14 -2.675637e-14 -2.620126e-14 -2.553513e-14 -2.453593e-14 -2.353673e-14 -2.375877e-14 -2.220446e-14 -2.253753e-14 -2.298162e-14 -2.242651e-14 -2.131628e-14 -2.098322e-14 -1.998401e-14 -1.887379e-14 -1.842970e-14 -1.820766e-14 -2.453593e-14 -2.475797e-14 -2.498002e-14 -2.575717e-14 -2.731149e-14 -2.742251e-14 -2.731149e-14 -2.686740e-14 -2.509104e-14 -2.464695e-14 -2.398082e-14 -2.364775e-14 -2.386980e-14 -2.264855e-14 -2.120526e-14 -2.065015e-14 -1.965095e-14 -1.776357e-14 -1.698641e-14 -1.687539e-14 -2.198242e-14 -2.153833e-14 -2.153833e-14 -2.198242e-14 -2.275957e-14 -2.264855e-14 -2.264855e-14 -2.164935e-14 -2.053913e-14 -1.987299e-14 -1.904032e-14 -1.892930e-14 -1.909584e-14 -1.820766e-14 -1.676437e-14 -1.587619e-14 -1.521006e-14 -1.443290e-14 -1.398881e-14 -1.337819e-14 -1.759703e-14 -1.709743e-14 -1.731948e-14 -1.776357e-14 -1.837419e-14 -1.815215e-14 -1.720846e-14 -1.637579e-14 -1.532108e-14 -1.509903e-14 -1.443290e-14 -1.421085e-14 -1.387779e-14 -1.332268e-14 -1.260103e-14 -1.232348e-14 -1.149081e-14 -1.071365e-14 -1.015854e-14 -1.010303e-14 -1.043610e-14 -1.032507e-14 -1.115774e-14 -1.149081e-14 -1.237899e-14 -1.282308e-14 -1.293410e-14 -1.193490e-14 -1.088019e-14 -1.088019e-14 -1.099121e-14 -1.082467e-14 -1.093570e-14 -1.054712e-14 -9.547918e-15 -8.937295e-15 -8.326673e-15 -8.104628e-15 -7.827072e-15 -7.716050e-15 -7.605028e-15 -7.605028e-15 -7.660539e-15 -8.437695e-15 -8.326673e-15 -8.104628e-15 -8.104628e-15 -7.382983e-15 -6.883383e-15 -6.716849e-15 -5.995204e-15 -5.606626e-15 -5.245804e-15 -4.801715e-15 -3.774758e-15 -3.830269e-15 -3.386180e-15 -2.747802e-15 -2.192690e-15 -1.998401e-15 -2.553513e-15 -2.414735e-15 -2.248202e-15 -2.525757e-15 -2.442491e-15 -1.554312e-15 -1.415534e-15 -1.165734e-15 -3.330669e-16 -5.551115e-16 -5.551115e-17 1.942890e-16 3.885781e-16 6.938894e-16 9.020562e-16 1.609823e-15 2.095546e-15 2.525757e-15 2.414735e-15 2.331468e-15 3.663736e-15 3.427814e-15 3.358425e-15 3.191891e-15 2.803313e-15 2.331468e-15 1.956768e-15 1.644518e-15 1.526557e-15 1.311451e-15 1.061651e-15 9.922618e-16 9.228729e-16 7.979728e-16 6.591949e-16 5.308254e-16 4.198031e-16 3.001072e-16 1.968911e-16 6.635317e-17 
2.775558e-15 2.886580e-15 2.109424e-15 -3.330669e-16 -2.775558e-15 -1.021405e-14 -1.254552e-14 -1.643130e-14 -2.076117e-14 -2.353673e-14 -2.675637e-14 -3.275158e-14 -3.574918e-14 -3.552714e-14 -3.663736e-14 -3.608225e-14 -4.030110e-14 -4.396483e-14 -4.696243e-14 -4.862777e-14 -5.018208e-14 -4.951595e-14 -4.707346e-14 -4.762857e-14 -4.873879e-14 -4.751755e-14 -4.440892e-14 -4.174439e-14 -3.919087e-14 -3.630429e-14 -3.474998e-14 -3.363976e-14 -3.486100e-14 -3.541611e-14 -3.330669e-14 -3.042011e-14 -2.853273e-14 -2.553513e-14 -2.320366e-14 -2.076117e-14 -3.042011e-14 -3.119727e-14 -3.064216e-14 -3.164136e-14 -3.308465e-14 -3.308465e-14 -3.153033e-14 -3.019807e-14 -2.775558e-14 -2.609024e-14 -2.564615e-14 -2.520206e-14 -2.586820e-14 -2.575717e-14 -2.464695e-14 -2.253753e-14 -2.098322e-14 -1.842970e-14 -1.842970e-14 -1.754152e-14 -2.509104e-14 -2.531308e-14 -2.464695e-14 -2.586820e-14 -2.642331e-14 -2.564615e-14 -2.542411e-14 -2.464695e-14 -2.275957e-14 -2.153833e-14 -2.142730e-14 -2.187139e-14 -2.309264e-14 -2.431388e-14 -2.398082e-14 -2.242651e-14 -2.198242e-14 -2.087219e-14 -1.998401e-14 -1.931788e-14 -2.486900e-14 -2.564615e-14 -2.509104e-14 -2.642331e-14 -2.742251e-14 -2.731149e-14 -2.642331e-14 -2.620126e-14 -2.509104e-14 -2.375877e-14 -2.353673e-14 -2.331468e-14 -2.353673e-14 -2.375877e-14 -2.309264e-14 -2.131628e-14 -2.020606e-14 -1.865175e-14 -1.809664e-14 -1.709743e-14 -2.109424e-14 -2.131628e-14 -2.109424e-14 -2.176037e-14 -2.242651e-14 -2.298162e-14 -2.220446e-14 -2.120526e-14 -1.998401e-14 -1.842970e-14 -1.865175e-14 -1.909584e-14 -1.926237e-14 -1.948441e-14 -1.948441e-14 -1.737499e-14 -1.665335e-14 -1.543210e-14 -1.498801e-14 -1.415534e-14 -1.654232e-14 -1.670886e-14 -1.626477e-14 -1.731948e-14 -1.837419e-14 -1.798561e-14 -1.709743e-14 -1.654232e-14 -1.521006e-14 -1.426637e-14 -1.376677e-14 -1.382228e-14 -1.415534e-14 -1.476597e-14 -1.382228e-14 -1.254552e-14 -1.199041e-14 -1.160183e-14 -1.076916e-14 -1.004752e-14 -9.325873e-15 -9.880985e-15 -1.071365e-14 -1.115774e-14 -1.160183e-14 -1.232348e-14 -1.199041e-14 -1.143530e-14 -1.060263e-14 -1.043610e-14 -1.043610e-14 -1.043610e-14 -1.038059e-14 -1.032507e-14 -1.038059e-14 -9.547918e-15 -8.548717e-15 -8.160139e-15 -8.104628e-15 -7.438494e-15 -7.216450e-15 -7.494005e-15 -7.271961e-15 -7.938095e-15 -8.271162e-15 -8.076873e-15 -7.716050e-15 -7.077672e-15 -6.578071e-15 -6.133982e-15 -5.689893e-15 -5.440093e-15 -5.467848e-15 -5.634382e-15 -4.773959e-15 -4.135581e-15 -4.080070e-15 -3.413936e-15 -3.080869e-15 -2.331468e-15 -1.360023e-15 -1.526557e-15 -1.526557e-15 -1.804112e-15 -1.998401e-15 -1.360023e-15 -1.249001e-15 -1.249001e-15 -8.326673e-17 8.326673e-17 2.775558e-16 3.608225e-16 4.440892e-16 3.330669e-16 7.771561e-16 1.332268e-15 1.526557e-15 2.067790e-15 2.303713e-15 2.317591e-15 4.177214e-15 3.885781e-15 3.497203e-15 3.191891e-15 2.803313e-15 2.484124e-15 2.178813e-15 1.908196e-15 1.630640e-15 1.373901e-15 1.200429e-15 1.110223e-15 9.645063e-16 8.118506e-16 6.834810e-16 5.898060e-16 4.475587e-16 3.226586e-16 2.003606e-16 6.722053e-17 
6.661338e-16 1.998401e-15 1.887379e-15 -2.220446e-16 -6.661338e-16 -4.884981e-15 -1.076916e-14 -1.598721e-14 -1.931788e-14 -2.486900e-14 -2.797762e-14 -3.530509e-14 -3.996803e-14 -3.996803e-14 -4.229950e-14 -4.152234e-14 -4.329870e-14 -4.551914e-14 -4.884981e-14 -5.107026e-14 -5.107026e-14 -5.051515e-14 -4.929390e-14 -4.818368e-14 -4.918288e-14 -4.662937e-14 -4.407585e-14 -3.996803e-14 -3.763656e-14 -3.486100e-14 -3.441691e-14 -3.275158e-14 -3.175238e-14 -3.463896e-14 -3.308465e-14 -3.141931e-14 -2.664535e-14 -2.442491e-14 -2.264855e-14 -2.131628e-14 -2.975398e-14 -3.108624e-14 -3.097522e-14 -3.175238e-14 -3.419487e-14 -3.230749e-14 -3.064216e-14 -2.842171e-14 -2.675637e-14 -2.553513e-14 -2.586820e-14 -2.442491e-14 -2.342571e-14 -2.586820e-14 -2.509104e-14 -2.420286e-14 -2.042810e-14 -1.887379e-14 -1.998401e-14 -2.053913e-14 -2.375877e-14 -2.553513e-14 -2.542411e-14 -2.575717e-14 -2.753353e-14 -2.631229e-14 -2.520206e-14 -2.309264e-14 -2.275957e-14 -2.142730e-14 -2.176037e-14 -2.131628e-14 -2.142730e-14 -2.398082e-14 -2.386980e-14 -2.386980e-14 -2.176037e-14 -2.131628e-14 -2.120526e-14 -2.142730e-14 -2.431388e-14 -2.564615e-14 -2.531308e-14 -2.597922e-14 -2.742251e-14 -2.675637e-14 -2.642331e-14 -2.464695e-14 -2.353673e-14 -2.264855e-14 -2.253753e-14 -2.209344e-14 -2.176037e-14 -2.386980e-14 -2.287059e-14 -2.253753e-14 -2.031708e-14 -1.887379e-14 -1.809664e-14 -1.831868e-14 -2.020606e-14 -2.031708e-14 -2.053913e-14 -2.164935e-14 -2.298162e-14 -2.242651e-14 -2.142730e-14 -1.942890e-14 -1.898481e-14 -1.820766e-14 -1.831868e-14 -1.804112e-14 -1.798561e-14 -1.937339e-14 -1.870726e-14 -1.842970e-14 -1.698641e-14 -1.593170e-14 -1.548761e-14 -1.593170e-14 -1.554312e-14 -1.604272e-14 -1.643130e-14 -1.731948e-14 -1.826317e-14 -1.759703e-14 -1.637579e-14 -1.554312e-14 -1.498801e-14 -1.421085e-14 -1.387779e-14 -1.343370e-14 -1.348921e-14 -1.509903e-14 -1.465494e-14 -1.387779e-14 -1.221245e-14 -1.171285e-14 -1.154632e-14 -1.143530e-14 -8.215650e-15 -9.714451e-15 -1.060263e-14 -1.076916e-14 -1.132427e-14 -1.149081e-14 -1.143530e-14 -1.038059e-14 -1.015854e-14 -1.010303e-14 -1.015854e-14 -9.658940e-15 -9.825474e-15 -1.071365e-14 -1.071365e-14 -1.054712e-14 -8.881784e-15 -7.993606e-15 -7.938095e-15 -7.882583e-15 -6.994405e-15 -7.382983e-15 -7.160939e-15 -7.549517e-15 -8.215650e-15 -7.688294e-15 -7.244205e-15 -6.661338e-15 -6.272760e-15 -5.662137e-15 -5.551115e-15 -5.051515e-15 -5.023759e-15 -5.551115e-15 -4.996004e-15 -4.996004e-15 -4.357625e-15 -3.497203e-15 -3.275158e-15 -3.552714e-15 -1.387779e-16 -5.273559e-16 -1.276756e-15 -1.304512e-15 -1.415534e-15 -8.326673e-16 -5.551115e-16 -4.718448e-16 -5.551115e-17 1.387779e-16 -2.775558e-17 6.938894e-16 9.714451e-16 7.494005e-16 1.096345e-15 1.221245e-15 1.526557e-15 1.734723e-15 2.026157e-15 1.942890e-15 4.274359e-15 3.927414e-15 3.719247e-15 3.247402e-15 3.080869e-15 2.775558e-15 2.331468e-15 2.019218e-15 1.748601e-15 1.471046e-15 1.318390e-15 1.214306e-15 1.040834e-15 9.194034e-16 7.424616e-16 6.453171e-16 4.649059e-16 3.625572e-16 2.315856e-16 7.719519e-17 
-8.881784e-16 1.443290e-15 1.998401e-15 7.771561e-16 -1.665335e-15 -8.437695e-15 -1.199041e-14 -1.776357e-14 -2.076117e-14 -2.442491e-14 -2.964295e-14 -3.519407e-14 -3.896883e-14 -4.296563e-14 -4.374279e-14 -4.485301e-14 -4.551914e-14 -4.507505e-14 -5.151435e-14 -5.284662e-14 -5.018208e-14 -5.029310e-14 -4.973799e-14 -5.018208e-14 -4.785061e-14 -4.418688e-14 -4.196643e-14 -3.808065e-14 -3.763656e-14 -3.563816e-14 -3.397282e-14 -3.241851e-14 -3.153033e-14 -3.241851e-14 -3.197442e-14 -3.130829e-14 -2.631229e-14 -2.398082e-14 -2.198242e-14 -2.053913e-14 -2.842171e-14 -3.042011e-14 -3.086420e-14 -3.308465e-14 -3.275158e-14 -3.019807e-14 -2.853273e-14 -2.586820e-14 -2.575717e-14 -2.486900e-14 -2.464695e-14 -2.398082e-14 -2.309264e-14 -2.464695e-14 -2.531308e-14 -2.486900e-14 -2.142730e-14 -2.065015e-14 -2.087219e-14 -2.153833e-14 -2.320366e-14 -2.453593e-14 -2.486900e-14 -2.642331e-14 -2.586820e-14 -2.364775e-14 -2.309264e-14 -2.176037e-14 -2.253753e-14 -2.131628e-14 -2.153833e-14 -2.131628e-14 -2.142730e-14 -2.342571e-14 -2.409184e-14 -2.509104e-14 -2.298162e-14 -2.253753e-14 -2.198242e-14 -2.242651e-14 -2.331468e-14 -2.486900e-14 -2.553513e-14 -2.731149e-14 -2.686740e-14 -2.564615e-14 -2.486900e-14 -2.253753e-14 -2.309264e-14 -2.198242e-14 -2.153833e-14 -2.176037e-14 -2.109424e-14 -2.287059e-14 -2.287059e-14 -2.275957e-14 -2.042810e-14 -1.887379e-14 -1.842970e-14 -1.876277e-14 -1.854072e-14 -1.987299e-14 -2.042810e-14 -2.198242e-14 -2.131628e-14 -2.031708e-14 -1.998401e-14 -1.842970e-14 -1.887379e-14 -1.820766e-14 -1.859624e-14 -1.798561e-14 -1.787459e-14 -1.887379e-14 -1.892930e-14 -1.931788e-14 -1.787459e-14 -1.715295e-14 -1.643130e-14 -1.720846e-14 -1.426637e-14 -1.487699e-14 -1.587619e-14 -1.731948e-14 -1.681988e-14 -1.565414e-14 -1.487699e-14 -1.443290e-14 -1.482148e-14 -1.376677e-14 -1.326717e-14 -1.282308e-14 -1.298961e-14 -1.432188e-14 -1.487699e-14 -1.454392e-14 -1.298961e-14 -1.232348e-14 -1.176836e-14 -1.243450e-14 -6.938894e-15 -8.770762e-15 -1.010303e-14 -1.104672e-14 -1.082467e-14 -1.076916e-14 -1.015854e-14 -9.159340e-15 -9.547918e-15 -9.547918e-15 -9.603429e-15 -9.214851e-15 -9.603429e-15 -9.936496e-15 -9.714451e-15 -1.004752e-14 -9.103829e-15 -8.271162e-15 -7.938095e-15 -7.882583e-15 -6.161738e-15 -6.827872e-15 -6.827872e-15 -7.494005e-15 -7.549517e-15 -6.994405e-15 -6.467049e-15 -5.773160e-15 -6.050715e-15 -5.467848e-15 -5.717649e-15 -5.662137e-15 -5.356826e-15 -5.301315e-15 -4.884981e-15 -5.051515e-15 -4.440892e-15 -3.774758e-15 -3.802514e-15 -4.107825e-15 7.494005e-16 -5.273559e-16 -7.494005e-16 -1.193490e-15 -1.249001e-15 -7.494005e-16 -2.498002e-16 -1.387779e-16 -5.551115e-17 1.942890e-16 2.775558e-16 1.026956e-15 1.387779e-15 1.096345e-15 9.020562e-16 9.298118e-16 1.304512e-15 1.582068e-15 1.887379e-15 1.831868e-15 4.371503e-15 4.149459e-15 3.802514e-15 3.316791e-15 3.039236e-15 2.761680e-15 2.567391e-15 2.151057e-15 1.942890e-15 1.700029e-15 1.526557e-15 1.318390e-15 1.137979e-15 9.887924e-16 8.673617e-16 7.008283e-16 5.481726e-16 3.989864e-16 2.367898e-16 7.892992e-17 
1.776357e-15 2.886580e-15 4.107825e-15 3.774758e-15 -1.554312e-15 -6.550316e-15 -1.221245e-14 -1.609823e-14 -2.131628e-14 -2.697842e-14 -3.264056e-14 -3.630429e-14 -4.019007e-14 -4.429790e-14 -4.574119e-14 -4.829470e-14 -5.040413e-14 -5.329071e-14 -5.939693e-14 -5.795364e-14 -5.062617e-14 -4.896084e-14 -4.929390e-14 -4.862777e-14 -4.596323e-14 -4.263256e-14 -3.907985e-14 -3.663736e-14 -3.552714e-14 -3.419487e-14 -3.264056e-14 -3.008704e-14 -2.942091e-14 -3.130829e-14 -2.953193e-14 -2.975398e-14 -2.664535e-14 -2.375877e-14 -2.153833e-14 -2.065015e-14 -2.886580e-14 -2.942091e-14 -3.042011e-14 -3.164136e-14 -3.064216e-14 -2.819966e-14 -2.620126e-14 -2.475797e-14 -2.542411e-14 -2.398082e-14 -2.287059e-14 -2.187139e-14 -2.142730e-14 -2.409184e-14 -2.331468e-14 -2.364775e-14 -2.242651e-14 -2.209344e-14 -2.198242e-14 -2.309264e-14 -2.386980e-14 -2.353673e-14 -2.509104e-14 -2.575717e-14 -2.486900e-14 -2.287059e-14 -2.164935e-14 -2.020606e-14 -2.109424e-14 -2.042810e-14 -2.042810e-14 -1.998401e-14 -2.053913e-14 -2.298162e-14 -2.264855e-14 -2.420286e-14 -2.375877e-14 -2.331468e-14 -2.342571e-14 -2.442491e-14 -2.442491e-14 -2.386980e-14 -2.498002e-14 -2.609024e-14 -2.575717e-14 -2.442491e-14 -2.242651e-14 -2.065015e-14 -2.176037e-14 -2.164935e-14 -2.120526e-14 -2.053913e-14 -2.020606e-14 -2.198242e-14 -2.142730e-14 -2.164935e-14 -2.076117e-14 -1.987299e-14 -1.920686e-14 -1.987299e-14 -1.765255e-14 -1.831868e-14 -1.987299e-14 -2.076117e-14 -1.998401e-14 -1.898481e-14 -1.831868e-14 -1.743050e-14 -1.776357e-14 -1.720846e-14 -1.731948e-14 -1.698641e-14 -1.731948e-14 -1.876277e-14 -1.804112e-14 -1.876277e-14 -1.804112e-14 -1.754152e-14 -1.776357e-14 -1.881828e-14 -1.421085e-14 -1.432188e-14 -1.554312e-14 -1.648681e-14 -1.598721e-14 -1.498801e-14 -1.409983e-14 -1.360023e-14 -1.409983e-14 -1.343370e-14 -1.304512e-14 -1.210143e-14 -1.260103e-14 -1.393330e-14 -1.332268e-14 -1.360023e-14 -1.315614e-14 -1.304512e-14 -1.298961e-14 -1.310063e-14 -6.272760e-15 -7.494005e-15 -9.103829e-15 -1.010303e-14 -1.032507e-14 -9.603429e-15 -8.715251e-15 -8.437695e-15 -9.103829e-15 -8.826273e-15 -9.103829e-15 -8.604228e-15 -8.604228e-15 -9.547918e-15 -8.937295e-15 -9.381385e-15 -9.103829e-15 -8.326673e-15 -8.326673e-15 -8.271162e-15 -5.662137e-15 -6.383782e-15 -6.827872e-15 -7.105427e-15 -6.883383e-15 -6.161738e-15 -5.551115e-15 -4.940492e-15 -5.051515e-15 -5.051515e-15 -4.996004e-15 -4.607426e-15 -4.551914e-15 -5.162537e-15 -4.829470e-15 -4.968248e-15 -4.551914e-15 -4.690692e-15 -4.773959e-15 -5.162537e-15 1.443290e-15 7.216450e-16 1.387779e-16 -3.330669e-16 -3.885781e-16 -1.110223e-16 2.498002e-16 1.387779e-16 5.551115e-17 5.828671e-16 8.326673e-16 1.110223e-15 1.387779e-15 1.193490e-15 1.401657e-15 1.165734e-15 1.221245e-15 1.332268e-15 1.304512e-15 9.575674e-16 4.399259e-15 4.149459e-15 3.885781e-15 3.552714e-15 3.233525e-15 2.844947e-15 2.588207e-15 2.352285e-15 2.130240e-15 1.887379e-15 1.734723e-15 1.484923e-15 1.304512e-15 1.065120e-15 9.159340e-16 7.528700e-16 5.724587e-16 4.128642e-16 2.437286e-16 8.326673e-17 
5.773160e-15 7.216450e-15 7.882583e-15 4.329870e-15 -3.330669e-16 -3.663736e-15 -9.325873e-15 -1.432188e-14 -2.142730e-14 -2.808864e-14 -3.141931e-14 -3.452794e-14 -3.852474e-14 -4.118927e-14 -4.773959e-14 -5.240253e-14 -5.451195e-14 -5.617729e-14 -6.050715e-14 -6.228351e-14 -4.840572e-14 -4.829470e-14 -4.951595e-14 -4.818368e-14 -4.596323e-14 -4.263256e-14 -4.007905e-14 -3.641532e-14 -3.574918e-14 -3.397282e-14 -3.108624e-14 -2.864375e-14 -2.919887e-14 -2.864375e-14 -2.753353e-14 -2.797762e-14 -2.675637e-14 -2.442491e-14 -2.353673e-14 -2.242651e-14 -2.742251e-14 -2.875478e-14 -3.042011e-14 -3.075318e-14 -2.953193e-14 -2.753353e-14 -2.708944e-14 -2.498002e-14 -2.498002e-14 -2.353673e-14 -2.120526e-14 -2.065015e-14 -2.153833e-14 -2.176037e-14 -2.242651e-14 -2.386980e-14 -2.386980e-14 -2.475797e-14 -2.475797e-14 -2.575717e-14 -2.342571e-14 -2.442491e-14 -2.509104e-14 -2.498002e-14 -2.364775e-14 -2.287059e-14 -2.220446e-14 -2.009504e-14 -2.109424e-14 -1.998401e-14 -1.865175e-14 -1.831868e-14 -1.998401e-14 -2.065015e-14 -2.053913e-14 -2.253753e-14 -2.453593e-14 -2.431388e-14 -2.520206e-14 -2.564615e-14 -2.298162e-14 -2.386980e-14 -2.542411e-14 -2.609024e-14 -2.486900e-14 -2.353673e-14 -2.320366e-14 -2.109424e-14 -2.131628e-14 -2.109424e-14 -1.953993e-14 -1.887379e-14 -1.998401e-14 -2.020606e-14 -2.042810e-14 -2.065015e-14 -2.065015e-14 -2.009504e-14 -2.076117e-14 -2.142730e-14 -1.632028e-14 -1.776357e-14 -1.976197e-14 -2.009504e-14 -1.898481e-14 -1.842970e-14 -1.865175e-14 -1.687539e-14 -1.765255e-14 -1.720846e-14 -1.609823e-14 -1.559863e-14 -1.726397e-14 -1.765255e-14 -1.731948e-14 -1.804112e-14 -1.920686e-14 -1.909584e-14 -1.904032e-14 -1.909584e-14 -1.321165e-14 -1.398881e-14 -1.509903e-14 -1.593170e-14 -1.532108e-14 -1.465494e-14 -1.459943e-14 -1.354472e-14 -1.387779e-14 -1.332268e-14 -1.221245e-14 -1.143530e-14 -1.232348e-14 -1.265654e-14 -1.265654e-14 -1.332268e-14 -1.382228e-14 -1.398881e-14 -1.415534e-14 -1.398881e-14 -5.884182e-15 -7.771561e-15 -9.214851e-15 -9.769963e-15 -9.214851e-15 -9.103829e-15 -9.214851e-15 -8.160139e-15 -9.103829e-15 -8.826273e-15 -8.049117e-15 -7.716050e-15 -7.993606e-15 -8.104628e-15 -8.104628e-15 -8.715251e-15 -9.159340e-15 -9.103829e-15 -8.992806e-15 -8.937295e-15 -5.218048e-15 -6.050715e-15 -6.272760e-15 -6.272760e-15 -5.551115e-15 -5.356826e-15 -5.717649e-15 -4.662937e-15 -5.051515e-15 -4.940492e-15 -4.107825e-15 -3.941292e-15 -4.274359e-15 -4.024558e-15 -4.357625e-15 -4.635181e-15 -4.746203e-15 -4.884981e-15 -5.162537e-15 -5.273559e-15 2.137179e-15 1.332268e-15 2.775558e-16 8.326673e-17 3.330669e-16 6.106227e-16 6.106227e-16 6.106227e-16 2.498002e-16 7.771561e-16 1.304512e-15 1.637579e-15 1.332268e-15 1.207368e-15 1.498801e-15 1.235123e-15 9.575674e-16 1.137979e-15 1.179612e-15 8.604228e-16 4.621303e-15 4.413137e-15 3.858025e-15 3.455569e-15 3.178013e-15 2.789435e-15 2.567391e-15 2.428613e-15 2.151057e-15 1.977585e-15 1.845746e-15 1.609823e-15 1.373901e-15 1.148387e-15 9.922618e-16 7.979728e-16 5.898060e-16 4.128642e-16 2.532696e-16 8.543513e-17 
6.883383e-15 1.143530e-14 1.265654e-14 5.773160e-15 1.443290e-15 -2.109424e-15 -6.661338e-15 -1.421085e-14 -2.209344e-14 -2.642331e-14 -3.130829e-14 -3.430589e-14 -3.697043e-14 -4.141132e-14 -4.829470e-14 -5.395684e-14 -5.817569e-14 -6.217249e-14 -6.405987e-14 -6.283862e-14 -4.896084e-14 -5.062617e-14 -4.773959e-14 -4.662937e-14 -4.485301e-14 -4.263256e-14 -4.096723e-14 -3.597123e-14 -3.463896e-14 -3.375078e-14 -3.141931e-14 -2.886580e-14 -2.908784e-14 -2.731149e-14 -2.509104e-14 -2.553513e-14 -2.531308e-14 -2.353673e-14 -2.275957e-14 -2.164935e-14 -2.742251e-14 -2.997602e-14 -2.875478e-14 -2.886580e-14 -2.742251e-14 -2.642331e-14 -2.731149e-14 -2.442491e-14 -2.264855e-14 -2.287059e-14 -2.209344e-14 -2.087219e-14 -2.164935e-14 -2.142730e-14 -2.109424e-14 -2.264855e-14 -2.398082e-14 -2.442491e-14 -2.398082e-14 -2.486900e-14 -2.331468e-14 -2.586820e-14 -2.431388e-14 -2.442491e-14 -2.364775e-14 -2.231548e-14 -2.264855e-14 -1.987299e-14 -1.976197e-14 -2.009504e-14 -1.976197e-14 -1.809664e-14 -1.965095e-14 -2.009504e-14 -1.953993e-14 -2.120526e-14 -2.287059e-14 -2.364775e-14 -2.464695e-14 -2.597922e-14 -2.320366e-14 -2.553513e-14 -2.442491e-14 -2.475797e-14 -2.409184e-14 -2.331468e-14 -2.364775e-14 -2.031708e-14 -2.031708e-14 -2.053913e-14 -1.976197e-14 -1.854072e-14 -1.953993e-14 -1.953993e-14 -1.898481e-14 -1.976197e-14 -2.020606e-14 -2.020606e-14 -2.131628e-14 -2.153833e-14 -1.576517e-14 -1.776357e-14 -1.820766e-14 -1.909584e-14 -1.854072e-14 -1.776357e-14 -1.787459e-14 -1.576517e-14 -1.687539e-14 -1.731948e-14 -1.676437e-14 -1.598721e-14 -1.637579e-14 -1.698641e-14 -1.676437e-14 -1.737499e-14 -1.787459e-14 -1.876277e-14 -1.942890e-14 -1.937339e-14 -1.321165e-14 -1.565414e-14 -1.482148e-14 -1.482148e-14 -1.471046e-14 -1.426637e-14 -1.498801e-14 -1.326717e-14 -1.243450e-14 -1.293410e-14 -1.237899e-14 -1.143530e-14 -1.232348e-14 -1.226796e-14 -1.171285e-14 -1.260103e-14 -1.343370e-14 -1.398881e-14 -1.409983e-14 -1.448841e-14 -5.939693e-15 -8.271162e-15 -7.993606e-15 -8.881784e-15 -9.103829e-15 -8.881784e-15 -9.214851e-15 -8.104628e-15 -7.993606e-15 -8.215650e-15 -7.993606e-15 -7.882583e-15 -8.104628e-15 -7.660539e-15 -7.494005e-15 -8.104628e-15 -8.881784e-15 -8.548717e-15 -8.437695e-15 -8.604228e-15 -5.051515e-15 -6.272760e-15 -5.495604e-15 -5.995204e-15 -5.884182e-15 -5.467848e-15 -5.745404e-15 -4.829470e-15 -4.829470e-15 -4.801715e-15 -4.135581e-15 -4.191092e-15 -4.551914e-15 -3.913536e-15 -3.719247e-15 -4.662937e-15 -4.996004e-15 -4.662937e-15 -5.079270e-15 -5.578871e-15 2.553513e-15 1.415534e-15 1.165734e-15 8.604228e-16 6.938894e-16 6.938894e-16 4.163336e-16 9.992007e-16 8.326673e-16 8.881784e-16 1.137979e-15 1.471046e-15 1.193490e-15 1.332268e-15 1.637579e-15 1.387779e-15 1.026956e-15 1.179612e-15 1.207368e-15 1.221245e-15 4.773959e-15 4.413137e-15 3.941292e-15 3.511080e-15 3.261280e-15 2.928213e-15 2.664535e-15 2.463307e-15 2.164935e-15 2.088607e-15 1.949829e-15 1.700029e-15 1.443290e-15 1.224715e-15 1.099815e-15 8.569534e-16 6.245005e-16 4.423545e-16 2.593412e-16 7.892992e-17 
1.787459e-14 1.998401e-14 1.476597e-14 7.660539e-15 1.776357e-15 -2.331468e-15 -7.660539e-15 -1.454392e-14 -1.998401e-14 -2.464695e-14 -2.997602e-14 -3.375078e-14 -3.796963e-14 -4.318768e-14 -5.184742e-14 -5.828671e-14 -6.517009e-14 -7.016610e-14 -6.739054e-14 -6.294965e-14 -4.973799e-14 -4.862777e-14 -4.751755e-14 -4.674039e-14 -4.274359e-14 -4.118927e-14 -3.896883e-14 -3.574918e-14 -3.552714e-14 -3.297362e-14 -3.164136e-14 -2.908784e-14 -2.842171e-14 -2.731149e-14 -2.564615e-14 -2.531308e-14 -2.442491e-14 -2.220446e-14 -2.198242e-14 -1.976197e-14 -2.886580e-14 -2.864375e-14 -2.886580e-14 -2.919887e-14 -2.597922e-14 -2.609024e-14 -2.553513e-14 -2.287059e-14 -2.287059e-14 -2.176037e-14 -2.142730e-14 -2.087219e-14 -2.109424e-14 -2.164935e-14 -2.164935e-14 -2.198242e-14 -2.309264e-14 -2.298162e-14 -2.386980e-14 -2.464695e-14 -2.431388e-14 -2.453593e-14 -2.486900e-14 -2.475797e-14 -2.242651e-14 -2.220446e-14 -2.153833e-14 -1.931788e-14 -1.987299e-14 -1.920686e-14 -1.953993e-14 -1.865175e-14 -1.931788e-14 -1.953993e-14 -1.987299e-14 -2.065015e-14 -2.231548e-14 -2.287059e-14 -2.464695e-14 -2.553513e-14 -2.353673e-14 -2.420286e-14 -2.453593e-14 -2.531308e-14 -2.309264e-14 -2.298162e-14 -2.287059e-14 -2.076117e-14 -2.087219e-14 -2.020606e-14 -2.009504e-14 -1.942890e-14 -1.976197e-14 -1.965095e-14 -1.942890e-14 -1.931788e-14 -2.020606e-14 -2.020606e-14 -2.120526e-14 -2.076117e-14 -1.676437e-14 -1.731948e-14 -1.765255e-14 -1.865175e-14 -1.709743e-14 -1.720846e-14 -1.720846e-14 -1.620926e-14 -1.698641e-14 -1.620926e-14 -1.582068e-14 -1.526557e-14 -1.632028e-14 -1.704192e-14 -1.709743e-14 -1.720846e-14 -1.809664e-14 -1.870726e-14 -2.015055e-14 -1.965095e-14 -1.304512e-14 -1.365574e-14 -1.454392e-14 -1.521006e-14 -1.393330e-14 -1.354472e-14 -1.348921e-14 -1.265654e-14 -1.276756e-14 -1.265654e-14 -1.243450e-14 -1.132427e-14 -1.210143e-14 -1.243450e-14 -1.243450e-14 -1.293410e-14 -1.332268e-14 -1.332268e-14 -1.437739e-14 -1.454392e-14 -5.939693e-15 -7.160939e-15 -8.271162e-15 -8.659740e-15 -8.160139e-15 -8.548717e-15 -8.326673e-15 -7.327472e-15 -7.549517e-15 -7.438494e-15 -7.438494e-15 -7.327472e-15 -7.438494e-15 -7.716050e-15 -7.993606e-15 -7.993606e-15 -8.604228e-15 -8.160139e-15 -8.326673e-15 -8.160139e-15 -4.996004e-15 -5.218048e-15 -5.440093e-15 -5.995204e-15 -5.051515e-15 -5.162537e-15 -4.912737e-15 -4.080070e-15 -4.329870e-15 -4.052314e-15 -3.996803e-15 -4.107825e-15 -4.218847e-15 -4.135581e-15 -4.052314e-15 -4.440892e-15 -4.635181e-15 -4.551914e-15 -4.912737e-15 -5.273559e-15 2.997602e-15 2.164935e-15 1.249001e-15 8.604228e-16 1.165734e-15 8.049117e-16 1.276756e-15 1.665335e-15 1.054712e-15 1.360023e-15 1.137979e-15 1.498801e-15 1.498801e-15 1.540434e-15 1.526557e-15 1.582068e-15 1.235123e-15 1.193490e-15 1.207368e-15 1.137979e-15 4.954370e-15 4.427014e-15 3.941292e-15 3.594347e-15 3.427814e-15 3.053113e-15 2.761680e-15 2.553513e-15 2.275957e-15 2.144118e-15 1.956768e-15 1.741662e-15 1.526557e-15 1.262879e-15 1.092876e-15 8.916479e-16 6.314393e-16 4.423545e-16 2.593412e-16 7.979728e-17 
6.317169e-14 3.497203e-14 1.976197e-14 1.032507e-14 4.329870e-15 -1.998401e-15 -8.326673e-15 -1.421085e-14 -1.909584e-14 -2.431388e-14 -2.942091e-14 -3.397282e-14 -3.896883e-14 -4.463097e-14 -5.173639e-14 -5.961898e-14 -6.905587e-14 -8.482104e-14 -7.260859e-14 -6.716849e-14 -5.040413e-14 -4.862777e-14 -4.751755e-14 -4.607426e-14 -4.374279e-14 -4.085621e-14 -3.885781e-14 -3.608225e-14 -3.408385e-14 -3.252953e-14 -3.075318e-14 -2.975398e-14 -2.819966e-14 -2.720046e-14 -2.609024e-14 -2.509104e-14 -2.409184e-14 -2.309264e-14 -2.109424e-14 -1.920686e-14 -3.008704e-14 -2.919887e-14 -2.953193e-14 -2.842171e-14 -2.675637e-14 -2.553513e-14 -2.486900e-14 -2.298162e-14 -2.209344e-14 -2.198242e-14 -2.187139e-14 -2.153833e-14 -2.087219e-14 -2.131628e-14 -2.176037e-14 -2.198242e-14 -2.287059e-14 -2.398082e-14 -2.453593e-14 -2.509104e-14 -2.475797e-14 -2.453593e-14 -2.486900e-14 -2.398082e-14 -2.253753e-14 -2.153833e-14 -2.131628e-14 -1.987299e-14 -1.931788e-14 -1.931788e-14 -1.953993e-14 -1.920686e-14 -1.931788e-14 -1.920686e-14 -1.953993e-14 -2.053913e-14 -2.220446e-14 -2.342571e-14 -2.431388e-14 -2.542411e-14 -2.431388e-14 -2.431388e-14 -2.442491e-14 -2.431388e-14 -2.320366e-14 -2.231548e-14 -2.187139e-14 -2.087219e-14 -2.042810e-14 -2.031708e-14 -2.009504e-14 -1.976197e-14 -1.931788e-14 -1.920686e-14 -1.887379e-14 -1.920686e-14 -1.976197e-14 -2.042810e-14 -2.042810e-14 -2.053913e-14 -1.709743e-14 -1.754152e-14 -1.787459e-14 -1.831868e-14 -1.776357e-14 -1.720846e-14 -1.698641e-14 -1.643130e-14 -1.620926e-14 -1.632028e-14 -1.626477e-14 -1.620926e-14 -1.626477e-14 -1.670886e-14 -1.720846e-14 -1.726397e-14 -1.793010e-14 -1.898481e-14 -1.942890e-14 -1.987299e-14 -1.387779e-14 -1.409983e-14 -1.476597e-14 -1.465494e-14 -1.398881e-14 -1.354472e-14 -1.360023e-14 -1.282308e-14 -1.249001e-14 -1.249001e-14 -1.215694e-14 -1.204592e-14 -1.193490e-14 -1.232348e-14 -1.260103e-14 -1.287859e-14 -1.354472e-14 -1.393330e-14 -1.421085e-14 -1.448841e-14 -6.217249e-15 -6.883383e-15 -7.660539e-15 -8.160139e-15 -8.049117e-15 -7.993606e-15 -8.049117e-15 -7.605028e-15 -7.660539e-15 -7.771561e-15 -7.771561e-15 -7.716050e-15 -7.660539e-15 -7.660539e-15 -7.771561e-15 -7.771561e-15 -8.215650e-15 -8.271162e-15 -8.271162e-15 -7.993606e-15 -5.440093e-15 -5.495604e-15 -5.828671e-15 -5.662137e-15 -5.162537e-15 -4.940492e-15 -4.968248e-15 -4.413137e-15 -4.218847e-15 -4.274359e-15 -4.385381e-15 -4.385381e-15 -4.191092e-15 -4.163336e-15 -4.218847e-15 -4.357625e-15 -4.690692e-15 -4.940492e-15 -5.162537e-15 -5.495604e-15 3.247402e-15 2.359224e-15 1.526557e-15 1.193490e-15 1.249001e-15 1.137979e-15 1.193490e-15 1.415534e-15 1.387779e-15 1.387779e-15 1.276756e-15 1.471046e-15 1.665335e-15 1.651457e-15 1.540434e-15 1.443290e-15 1.096345e-15 1.137979e-15 1.193490e-15 1.207368e-15 4.857226e-15 4.496403e-15 4.080070e-15 3.691492e-15 3.386180e-15 3.080869e-15 2.782496e-15 2.539635e-15 2.345346e-15 2.123302e-15 1.922074e-15 1.734723e-15 1.547373e-15 1.301043e-15 1.082467e-15 8.708312e-16 6.487866e-16 4.614364e-16 2.697495e-16 8.673617e-17 


==> test/P-diff2.txt <==
8.215650e-15 1.287859e-14 1.865175e-14 2.464695e-14 3.108624e-14 3.597123e-14 4.063416e-14 4.507505e-14 4.996004e-14 5.484502e-14 5.950795e-14 6.505907e-14 7.083223e-14 7.638334e-14 8.126833e-14 8.570922e-14 9.037215e-14 9.459100e-14 9.903189e-14 1.034728e-13 1.041389e-13 1.110223e-13 1.165734e-13 1.225686e-13 1.294520e-13 1.372236e-13 1.454392e-13 1.538769e-13 1.614264e-13 1.680878e-13 1.747491e-13 1.803002e-13 1.856293e-13 1.905143e-13 1.953993e-13 2.007283e-13 2.060574e-13 2.118306e-13 2.178258e-13 2.231548e-13 2.082778e-13 2.142730e-13 2.187139e-13 2.240430e-13 2.298162e-13 2.358114e-13 2.420286e-13 2.489120e-13 2.549072e-13 2.593481e-13 2.637890e-13 2.680078e-13 2.717826e-13 2.744471e-13 2.773337e-13 2.806644e-13 2.837730e-13 2.871037e-13 2.904343e-13 2.933209e-13 2.877698e-13 2.917666e-13 2.946532e-13 2.982059e-13 3.026468e-13 3.068656e-13 3.110845e-13 3.161915e-13 3.204104e-13 3.235190e-13 3.264056e-13 3.295142e-13 3.312906e-13 3.332890e-13 3.355094e-13 3.372858e-13 3.388401e-13 3.415046e-13 3.437250e-13 3.455014e-13 3.450573e-13 3.466116e-13 3.477219e-13 3.488321e-13 3.508305e-13 3.532730e-13 3.557155e-13 3.590461e-13 3.614886e-13 3.630429e-13 3.641532e-13 3.652634e-13 3.657075e-13 3.659295e-13 3.668177e-13 3.668177e-13 3.672618e-13 3.681500e-13 3.697043e-13 3.699263e-13 3.641532e-13 3.659295e-13 3.668177e-13 3.674838e-13 3.685940e-13 3.699263e-13 3.714806e-13 3.734790e-13 3.748113e-13 3.748113e-13 3.748113e-13 3.748113e-13 3.734790e-13 3.714806e-13 3.699263e-13 3.685940e-13 3.674838e-13 3.668177e-13 3.659295e-13 3.641532e-13 3.699263e-13 3.697043e-13 3.681500e-13 3.672618e-13 3.668177e-13 3.668177e-13 3.659295e-13 3.657075e-13 3.652634e-13 3.641532e-13 3.630429e-13 3.614886e-13 3.590461e-13 3.557155e-13 3.532730e-13 3.508305e-13 3.488321e-13 3.477219e-13 3.466116e-13 3.450573e-13 3.455014e-13 3.437250e-13 3.415046e-13 3.388401e-13 3.372858e-13 3.355094e-13 3.332890e-13 3.312906e-13 3.295142e-13 3.264056e-13 3.235190e-13 3.204104e-13 3.161915e-13 3.110845e-13 3.068656e-13 3.026468e-13 2.982059e-13 2.946532e-13 2.917666e-13 2.877698e-13 2.933209e-13 2.904343e-13 2.871037e-13 2.837730e-13 2.806644e-13 2.773337e-13 2.744471e-13 2.717826e-13 2.680078e-13 2.637890e-13 2.593481e-13 2.549072e-13 2.489120e-13 2.420286e-13 2.358114e-13 2.298162e-13 2.240430e-13 2.187139e-13 2.142730e-13 2.082778e-13 2.231548e-13 2.178258e-13 2.118306e-13 2.060574e-13 2.007283e-13 1.953993e-13 1.905143e-13 1.856293e-13 1.803002e-13 1.747491e-13 1.680878e-13 1.614264e-13 1.538769e-13 1.454392e-13 1.372236e-13 1.294520e-13 1.225686e-13 1.165734e-13 1.110223e-13 1.041389e-13 1.034728e-13 9.903189e-14 9.459100e-14 9.037215e-14 8.570922e-14 8.126833e-14 7.638334e-14 7.083223e-14 6.505907e-14 5.950795e-14 5.484502e-14 4.996004e-14 4.507505e-14 4.063416e-14 3.597123e-14 3.108624e-14 2.464695e-14 1.865175e-14 1.287859e-14 8.215650e-15 
4.662937e-15 1.199041e-14 1.909584e-14 2.420286e-14 3.042011e-14 3.597123e-14 4.085621e-14 4.463097e-14 4.951595e-14 5.528911e-14 5.928591e-14 6.528111e-14 7.127632e-14 7.682743e-14 8.104628e-14 8.504308e-14 8.970602e-14 9.459100e-14 9.925394e-14 1.034728e-13 1.048051e-13 1.114664e-13 1.170175e-13 1.219025e-13 1.296740e-13 1.372236e-13 1.452172e-13 1.543210e-13 1.614264e-13 1.680878e-13 1.743050e-13 1.805223e-13 1.858513e-13 1.902922e-13 1.953993e-13 2.002842e-13 2.058353e-13 2.122746e-13 2.173817e-13 2.227107e-13 2.096101e-13 2.153833e-13 2.198242e-13 2.233769e-13 2.295941e-13 2.355893e-13 2.418066e-13 2.493561e-13 2.549072e-13 2.597922e-13 2.640110e-13 2.682299e-13 2.717826e-13 2.740030e-13 2.775558e-13 2.808864e-13 2.833289e-13 2.879919e-13 2.913225e-13 2.942091e-13 2.882139e-13 2.924327e-13 2.957634e-13 2.979839e-13 3.024248e-13 3.064216e-13 3.110845e-13 3.168577e-13 3.204104e-13 3.239631e-13 3.266276e-13 3.297362e-13 3.319567e-13 3.332890e-13 3.350653e-13 3.372858e-13 3.388401e-13 3.419487e-13 3.439471e-13 3.457234e-13 3.452794e-13 3.470557e-13 3.483880e-13 3.481659e-13 3.506084e-13 3.530509e-13 3.552714e-13 3.592682e-13 3.619327e-13 3.630429e-13 3.641532e-13 3.654854e-13 3.659295e-13 3.654854e-13 3.663736e-13 3.668177e-13 3.668177e-13 3.685940e-13 3.699263e-13 3.703704e-13 3.650413e-13 3.663736e-13 3.668177e-13 3.668177e-13 3.685940e-13 3.699263e-13 3.712586e-13 3.737011e-13 3.750333e-13 3.748113e-13 3.748113e-13 3.750333e-13 3.737011e-13 3.712586e-13 3.699263e-13 3.685940e-13 3.668177e-13 3.668177e-13 3.663736e-13 3.650413e-13 3.703704e-13 3.699263e-13 3.685940e-13 3.668177e-13 3.668177e-13 3.663736e-13 3.654854e-13 3.659295e-13 3.654854e-13 3.641532e-13 3.630429e-13 3.619327e-13 3.592682e-13 3.552714e-13 3.530509e-13 3.506084e-13 3.481659e-13 3.483880e-13 3.470557e-13 3.452794e-13 3.457234e-13 3.439471e-13 3.419487e-13 3.388401e-13 3.372858e-13 3.350653e-13 3.332890e-13 3.319567e-13 3.297362e-13 3.266276e-13 3.239631e-13 3.204104e-13 3.168577e-13 3.110845e-13 3.064216e-13 3.024248e-13 2.979839e-13 2.957634e-13 2.924327e-13 2.882139e-13 2.942091e-13 2.913225e-13 2.879919e-13 2.833289e-13 2.808864e-13 2.775558e-13 2.740030e-13 2.717826e-13 2.682299e-13 2.640110e-13 2.597922e-13 2.549072e-13 2.493561e-13 2.418066e-13 2.355893e-13 2.295941e-13 2.233769e-13 2.198242e-13 2.153833e-13 2.096101e-13 2.227107e-13 2.173817e-13 2.122746e-13 2.058353e-13 2.002842e-13 1.953993e-13 1.902922e-13 1.858513e-13 1.805223e-13 1.743050e-13 1.680878e-13 1.614264e-13 1.543210e-13 1.452172e-13 1.372236e-13 1.296740e-13 1.219025e-13 1.170175e-13 1.114664e-13 1.048051e-13 1.034728e-13 9.925394e-14 9.459100e-14 8.970602e-14 8.504308e-14 8.104628e-14 7.682743e-14 7.127632e-14 6.528111e-14 5.928591e-14 5.528911e-14 4.951595e-14 4.463097e-14 4.085621e-14 3.597123e-14 3.042011e-14 2.420286e-14 1.909584e-14 1.199041e-14 4.662937e-15 
3.774758e-15 1.176836e-14 2.176037e-14 2.575717e-14 3.108624e-14 3.663736e-14 4.218847e-14 4.529710e-14 4.818368e-14 5.351275e-14 5.750955e-14 6.439294e-14 7.105427e-14 7.638334e-14 8.082424e-14 8.437695e-14 8.948398e-14 9.459100e-14 9.992007e-14 1.030287e-13 1.061373e-13 1.119105e-13 1.179057e-13 1.225686e-13 1.292300e-13 1.370015e-13 1.436629e-13 1.532108e-13 1.612044e-13 1.669775e-13 1.729727e-13 1.796341e-13 1.842970e-13 1.898481e-13 1.967315e-13 2.000622e-13 2.051692e-13 2.111644e-13 2.162714e-13 2.213785e-13 2.111644e-13 2.156053e-13 2.207123e-13 2.240430e-13 2.295941e-13 2.358114e-13 2.404743e-13 2.478018e-13 2.549072e-13 2.589040e-13 2.626788e-13 2.673417e-13 2.706724e-13 2.740030e-13 2.782219e-13 2.799982e-13 2.831069e-13 2.873257e-13 2.908784e-13 2.937650e-13 2.893241e-13 2.926548e-13 2.962075e-13 2.982059e-13 3.019807e-13 3.066436e-13 3.099743e-13 3.153033e-13 3.197442e-13 3.224088e-13 3.248513e-13 3.286260e-13 3.308465e-13 3.326228e-13 3.357314e-13 3.363976e-13 3.383960e-13 3.415046e-13 3.437250e-13 3.457234e-13 3.459455e-13 3.472778e-13 3.483880e-13 3.488321e-13 3.503864e-13 3.534950e-13 3.543832e-13 3.581579e-13 3.610445e-13 3.619327e-13 3.632650e-13 3.652634e-13 3.650413e-13 3.645972e-13 3.663736e-13 3.661516e-13 3.668177e-13 3.685940e-13 3.692602e-13 3.703704e-13 3.661516e-13 3.663736e-13 3.668177e-13 3.672618e-13 3.681500e-13 3.699263e-13 3.708145e-13 3.730349e-13 3.739231e-13 3.734790e-13 3.734790e-13 3.739231e-13 3.730349e-13 3.708145e-13 3.699263e-13 3.681500e-13 3.672618e-13 3.668177e-13 3.663736e-13 3.661516e-13 3.703704e-13 3.692602e-13 3.685940e-13 3.668177e-13 3.661516e-13 3.663736e-13 3.645972e-13 3.650413e-13 3.652634e-13 3.632650e-13 3.619327e-13 3.610445e-13 3.581579e-13 3.543832e-13 3.534950e-13 3.503864e-13 3.488321e-13 3.483880e-13 3.472778e-13 3.459455e-13 3.457234e-13 3.437250e-13 3.415046e-13 3.383960e-13 3.363976e-13 3.357314e-13 3.326228e-13 3.308465e-13 3.286260e-13 3.248513e-13 3.224088e-13 3.197442e-13 3.153033e-13 3.099743e-13 3.066436e-13 3.019807e-13 2.982059e-13 2.962075e-13 2.926548e-13 2.893241e-13 2.937650e-13 2.908784e-13 2.873257e-13 2.831069e-13 2.799982e-13 2.782219e-13 2.740030e-13 2.706724e-13 2.673417e-13 2.626788e-13 2.589040e-13 2.549072e-13 2.478018e-13 2.404743e-13 2.358114e-13 2.295941e-13 2.240430e-13 2.207123e-13 2.156053e-13 2.111644e-13 2.213785e-13 2.162714e-13 2.111644e-13 2.051692e-13 2.000622e-13 1.967315e-13 1.898481e-13 1.842970e-13 1.796341e-13 1.729727e-13 1.669775e-13 1.612044e-13 1.532108e-13 1.436629e-13 1.370015e-13 1.292300e-13 1.225686e-13 1.179057e-13 1.119105e-13 1.061373e-13 1.030287e-13 9.992007e-14 9.459100e-14 8.948398e-14 8.437695e-14 8.082424e-14 7.638334e-14 7.105427e-14 6.439294e-14 5.750955e-14 5.351275e-14 4.818368e-14 4.529710e-14 4.218847e-14 3.663736e-14 3.108624e-14 2.575717e-14 2.176037e-14 1.176836e-14 3.774758e-15 
3.330669e-15 1.110223e-14 1.887379e-14 2.575717e-14 3.108624e-14 3.663736e-14 4.063416e-14 4.551914e-14 4.929390e-14 5.351275e-14 5.795364e-14 6.372680e-14 6.927792e-14 7.593925e-14 7.926992e-14 8.237855e-14 8.837375e-14 9.481305e-14 9.858780e-14 1.023626e-13 1.048051e-13 1.121325e-13 1.170175e-13 1.221245e-13 1.294520e-13 1.372236e-13 1.447731e-13 1.534328e-13 1.603162e-13 1.658673e-13 1.723066e-13 1.798561e-13 1.847411e-13 1.898481e-13 1.949552e-13 1.985079e-13 2.040590e-13 2.100542e-13 2.156053e-13 2.193801e-13 2.104983e-13 2.153833e-13 2.196021e-13 2.233769e-13 2.293721e-13 2.355893e-13 2.418066e-13 2.478018e-13 2.531308e-13 2.571277e-13 2.620126e-13 2.677858e-13 2.717826e-13 2.748912e-13 2.777778e-13 2.793321e-13 2.828848e-13 2.855494e-13 2.895462e-13 2.922107e-13 2.882139e-13 2.919887e-13 2.948752e-13 2.979839e-13 3.017586e-13 3.064216e-13 3.108624e-13 3.159695e-13 3.193001e-13 3.217426e-13 3.244072e-13 3.286260e-13 3.312906e-13 3.326228e-13 3.343992e-13 3.352874e-13 3.370637e-13 3.401723e-13 3.426148e-13 3.446132e-13 3.450573e-13 3.468337e-13 3.468337e-13 3.472778e-13 3.494982e-13 3.526068e-13 3.550493e-13 3.579359e-13 3.601563e-13 3.603784e-13 3.619327e-13 3.643752e-13 3.650413e-13 3.652634e-13 3.654854e-13 3.654854e-13 3.657075e-13 3.679279e-13 3.694822e-13 3.692602e-13 3.654854e-13 3.661516e-13 3.659295e-13 3.659295e-13 3.677059e-13 3.697043e-13 3.708145e-13 3.728129e-13 3.739231e-13 3.730349e-13 3.730349e-13 3.739231e-13 3.728129e-13 3.708145e-13 3.697043e-13 3.677059e-13 3.659295e-13 3.659295e-13 3.661516e-13 3.654854e-13 3.692602e-13 3.694822e-13 3.679279e-13 3.657075e-13 3.654854e-13 3.654854e-13 3.652634e-13 3.650413e-13 3.643752e-13 3.619327e-13 3.603784e-13 3.601563e-13 3.579359e-13 3.550493e-13 3.526068e-13 3.494982e-13 3.472778e-13 3.468337e-13 3.468337e-13 3.450573e-13 3.446132e-13 3.426148e-13 3.401723e-13 3.370637e-13 3.352874e-13 3.343992e-13 3.326228e-13 3.312906e-13 3.286260e-13 3.244072e-13 3.217426e-13 3.193001e-13 3.159695e-13 3.108624e-13 3.064216e-13 3.017586e-13 2.979839e-13 2.948752e-13 2.919887e-13 2.882139e-13 2.922107e-13 2.895462e-13 2.855494e-13 2.828848e-13 2.793321e-13 2.777778e-13 2.748912e-13 2.717826e-13 2.677858e-13 2.620126e-13 2.571277e-13 2.531308e-13 2.478018e-13 2.418066e-13 2.355893e-13 2.293721e-13 2.233769e-13 2.196021e-13 2.153833e-13 2.104983e-13 2.193801e-13 2.156053e-13 2.100542e-13 2.040590e-13 1.985079e-13 1.949552e-13 1.898481e-13 1.847411e-13 1.798561e-13 1.723066e-13 1.658673e-13 1.603162e-13 1.534328e-13 1.447731e-13 1.372236e-13 1.294520e-13 1.221245e-13 1.170175e-13 1.121325e-13 1.048051e-13 1.023626e-13 9.858780e-14 9.481305e-14 8.837375e-14 8.237855e-14 7.926992e-14 7.593925e-14 6.927792e-14 6.372680e-14 5.795364e-14 5.351275e-14 4.929390e-14 4.551914e-14 4.063416e-14 3.663736e-14 3.108624e-14 2.575717e-14 1.887379e-14 1.110223e-14 3.330669e-15 
3.996803e-15 1.043610e-14 1.776357e-14 2.509104e-14 3.019807e-14 3.508305e-14 3.863576e-14 4.418688e-14 4.818368e-14 5.306866e-14 5.617729e-14 6.217249e-14 6.661338e-14 7.305268e-14 7.860379e-14 8.304468e-14 8.770762e-14 9.325873e-14 9.747758e-14 1.021405e-13 1.041389e-13 1.101341e-13 1.156852e-13 1.216804e-13 1.290079e-13 1.372236e-13 1.458833e-13 1.527667e-13 1.592060e-13 1.645351e-13 1.707523e-13 1.774136e-13 1.840750e-13 1.887379e-13 1.936229e-13 1.973977e-13 2.031708e-13 2.091660e-13 2.153833e-13 2.202682e-13 2.104983e-13 2.149392e-13 2.193801e-13 2.233769e-13 2.284839e-13 2.351452e-13 2.420286e-13 2.469136e-13 2.511324e-13 2.560174e-13 2.611245e-13 2.664535e-13 2.717826e-13 2.742251e-13 2.766676e-13 2.788880e-13 2.828848e-13 2.864375e-13 2.904343e-13 2.930989e-13 2.888800e-13 2.919887e-13 2.944311e-13 2.973177e-13 3.010925e-13 3.064216e-13 3.108624e-13 3.148592e-13 3.175238e-13 3.199663e-13 3.230749e-13 3.266276e-13 3.299583e-13 3.321787e-13 3.330669e-13 3.337330e-13 3.361755e-13 3.390621e-13 3.426148e-13 3.452794e-13 3.437250e-13 3.455014e-13 3.463896e-13 3.470557e-13 3.483880e-13 3.517187e-13 3.548273e-13 3.570477e-13 3.583800e-13 3.590461e-13 3.603784e-13 3.621548e-13 3.641532e-13 3.645972e-13 3.643752e-13 3.641532e-13 3.650413e-13 3.668177e-13 3.690381e-13 3.694822e-13 3.654854e-13 3.659295e-13 3.654854e-13 3.659295e-13 3.668177e-13 3.690381e-13 3.708145e-13 3.719247e-13 3.721468e-13 3.717027e-13 3.717027e-13 3.721468e-13 3.719247e-13 3.708145e-13 3.690381e-13 3.668177e-13 3.659295e-13 3.654854e-13 3.659295e-13 3.654854e-13 3.694822e-13 3.690381e-13 3.668177e-13 3.650413e-13 3.641532e-13 3.643752e-13 3.645972e-13 3.641532e-13 3.621548e-13 3.603784e-13 3.590461e-13 3.583800e-13 3.570477e-13 3.548273e-13 3.517187e-13 3.483880e-13 3.470557e-13 3.463896e-13 3.455014e-13 3.437250e-13 3.452794e-13 3.426148e-13 3.390621e-13 3.361755e-13 3.337330e-13 3.330669e-13 3.321787e-13 3.299583e-13 3.266276e-13 3.230749e-13 3.199663e-13 3.175238e-13 3.148592e-13 3.108624e-13 3.064216e-13 3.010925e-13 2.973177e-13 2.944311e-13 2.919887e-13 2.888800e-13 2.930989e-13 2.904343e-13 2.864375e-13 2.828848e-13 2.788880e-13 2.766676e-13 2.742251e-13 2.717826e-13 2.664535e-13 2.611245e-13 2.560174e-13 2.511324e-13 2.469136e-13 2.420286e-13 2.351452e-13 2.284839e-13 2.233769e-13 2.193801e-13 2.149392e-13 2.104983e-13 2.202682e-13 2.153833e-13 2.091660e-13 2.031708e-13 1.973977e-13 1.936229e-13 1.887379e-13 1.840750e-13 1.774136e-13 1.707523e-13 1.645351e-13 1.592060e-13 1.527667e-13 1.458833e-13 1.372236e-13 1.290079e-13 1.216804e-13 1.156852e-13 1.101341e-13 1.041389e-13 1.021405e-13 9.747758e-14 9.325873e-14 8.770762e-14 8.304468e-14 7.860379e-14 7.305268e-14 6.661338e-14 6.217249e-14 5.617729e-14 5.306866e-14 4.818368e-14 4.418688e-14 3.863576e-14 3.508305e-14 3.019807e-14 2.509104e-14 1.776357e-14 1.043610e-14 3.996803e-15 
5.551115e-15 1.088019e-14 1.687539e-14 2.309264e-14 3.019807e-14 3.486100e-14 3.885781e-14 4.307665e-14 4.862777e-14 5.395684e-14 5.750955e-14 6.128431e-14 6.572520e-14 7.083223e-14 7.727152e-14 8.282264e-14 8.792966e-14 9.370282e-14 9.814372e-14 1.030287e-13 1.050271e-13 1.096900e-13 1.150191e-13 1.199041e-13 1.272316e-13 1.358913e-13 1.436629e-13 1.516565e-13 1.576517e-13 1.632028e-13 1.694200e-13 1.758593e-13 1.820766e-13 1.869616e-13 1.914024e-13 1.949552e-13 2.018385e-13 2.078338e-13 2.131628e-13 2.196021e-13 2.116085e-13 2.151612e-13 2.191580e-13 2.218226e-13 2.269296e-13 2.338130e-13 2.398082e-13 2.462475e-13 2.498002e-13 2.549072e-13 2.593481e-13 2.640110e-13 2.691181e-13 2.722267e-13 2.748912e-13 2.771117e-13 2.822187e-13 2.864375e-13 2.899903e-13 2.937650e-13 2.899903e-13 2.917666e-13 2.944311e-13 2.964295e-13 2.999823e-13 3.055334e-13 3.095302e-13 3.139711e-13 3.166356e-13 3.195222e-13 3.221867e-13 3.250733e-13 3.288481e-13 3.297362e-13 3.310685e-13 3.315126e-13 3.348433e-13 3.379519e-13 3.415046e-13 3.452794e-13 3.446132e-13 3.446132e-13 3.452794e-13 3.450573e-13 3.463896e-13 3.494982e-13 3.521627e-13 3.554934e-13 3.570477e-13 3.581579e-13 3.592682e-13 3.603784e-13 3.619327e-13 3.619327e-13 3.623768e-13 3.617107e-13 3.632650e-13 3.663736e-13 3.683720e-13 3.699263e-13 3.659295e-13 3.654854e-13 3.650413e-13 3.643752e-13 3.650413e-13 3.677059e-13 3.690381e-13 3.705924e-13 3.703704e-13 3.705924e-13 3.705924e-13 3.703704e-13 3.705924e-13 3.690381e-13 3.677059e-13 3.650413e-13 3.643752e-13 3.650413e-13 3.654854e-13 3.659295e-13 3.699263e-13 3.683720e-13 3.663736e-13 3.632650e-13 3.617107e-13 3.623768e-13 3.619327e-13 3.619327e-13 3.603784e-13 3.592682e-13 3.581579e-13 3.570477e-13 3.554934e-13 3.521627e-13 3.494982e-13 3.463896e-13 3.450573e-13 3.452794e-13 3.446132e-13 3.446132e-13 3.452794e-13 3.415046e-13 3.379519e-13 3.348433e-13 3.315126e-13 3.310685e-13 3.297362e-13 3.288481e-13 3.250733e-13 3.221867e-13 3.195222e-13 3.166356e-13 3.139711e-13 3.095302e-13 3.055334e-13 2.999823e-13 2.964295e-13 2.944311e-13 2.917666e-13 2.899903e-13 2.937650e-13 2.899903e-13 2.864375e-13 2.822187e-13 2.771117e-13 2.748912e-13 2.722267e-13 2.691181e-13 2.640110e-13 2.593481e-13 2.549072e-13 2.498002e-13 2.462475e-13 2.398082e-13 2.338130e-13 2.269296e-13 2.218226e-13 2.191580e-13 2.151612e-13 2.116085e-13 2.196021e-13 2.131628e-13 2.078338e-13 2.018385e-13 1.949552e-13 1.914024e-13 1.869616e-13 1.820766e-13 1.758593e-13 1.694200e-13 1.632028e-13 1.576517e-13 1.516565e-13 1.436629e-13 1.358913e-13 1.272316e-13 1.199041e-13 1.150191e-13 1.096900e-13 1.050271e-13 1.030287e-13 9.814372e-14 9.370282e-14 8.792966e-14 8.282264e-14 7.727152e-14 7.083223e-14 6.572520e-14 6.128431e-14 5.750955e-14 5.395684e-14 4.862777e-14 4.307665e-14 3.885781e-14 3.486100e-14 3.019807e-14 2.309264e-14 1.687539e-14 1.088019e-14 5.551115e-15 
3.552714e-15 9.769963e-15 1.620926e-14 2.176037e-14 2.886580e-14 3.508305e-14 3.819167e-14 4.263256e-14 4.884981e-14 5.329071e-14 5.839773e-14 6.128431e-14 6.483702e-14 7.172041e-14 7.727152e-14 8.371082e-14 8.792966e-14 9.259260e-14 9.747758e-14 1.023626e-13 1.041389e-13 1.099121e-13 1.150191e-13 1.205702e-13 1.256772e-13 1.338929e-13 1.407763e-13 1.492140e-13 1.558753e-13 1.620926e-13 1.683098e-13 1.754152e-13 1.820766e-13 1.856293e-13 1.905143e-13 1.953993e-13 2.020606e-13 2.067235e-13 2.124967e-13 2.180478e-13 2.113865e-13 2.156053e-13 2.193801e-13 2.224887e-13 2.253753e-13 2.322587e-13 2.378098e-13 2.440270e-13 2.491340e-13 2.537970e-13 2.577938e-13 2.631229e-13 2.684519e-13 2.706724e-13 2.744471e-13 2.775558e-13 2.831069e-13 2.866596e-13 2.897682e-13 2.935430e-13 2.904343e-13 2.922107e-13 2.944311e-13 2.970957e-13 2.988720e-13 3.035350e-13 3.073097e-13 3.119727e-13 3.150813e-13 3.184120e-13 3.210765e-13 3.244072e-13 3.277378e-13 3.281819e-13 3.304024e-13 3.324008e-13 3.355094e-13 3.375078e-13 3.410605e-13 3.443912e-13 3.439471e-13 3.441691e-13 3.450573e-13 3.457234e-13 3.459455e-13 3.479439e-13 3.499423e-13 3.534950e-13 3.552714e-13 3.566036e-13 3.577139e-13 3.590461e-13 3.608225e-13 3.606004e-13 3.610445e-13 3.608225e-13 3.632650e-13 3.654854e-13 3.672618e-13 3.688161e-13 3.654854e-13 3.659295e-13 3.657075e-13 3.654854e-13 3.645972e-13 3.663736e-13 3.672618e-13 3.690381e-13 3.692602e-13 3.697043e-13 3.697043e-13 3.692602e-13 3.690381e-13 3.672618e-13 3.663736e-13 3.645972e-13 3.654854e-13 3.657075e-13 3.659295e-13 3.654854e-13 3.688161e-13 3.672618e-13 3.654854e-13 3.632650e-13 3.608225e-13 3.610445e-13 3.606004e-13 3.608225e-13 3.590461e-13 3.577139e-13 3.566036e-13 3.552714e-13 3.534950e-13 3.499423e-13 3.479439e-13 3.459455e-13 3.457234e-13 3.450573e-13 3.441691e-13 3.439471e-13 3.443912e-13 3.410605e-13 3.375078e-13 3.355094e-13 3.324008e-13 3.304024e-13 3.281819e-13 3.277378e-13 3.244072e-13 3.210765e-13 3.184120e-13 3.150813e-13 3.119727e-13 3.073097e-13 3.035350e-13 2.988720e-13 2.970957e-13 2.944311e-13 2.922107e-13 2.904343e-13 2.935430e-13 2.897682e-13 2.866596e-13 2.831069e-13 2.775558e-13 2.744471e-13 2.706724e-13 2.684519e-13 2.631229e-13 2.577938e-13 2.537970e-13 2.491340e-13 2.440270e-13 2.378098e-13 2.322587e-13 2.253753e-13 2.224887e-13 2.193801e-13 2.156053e-13 2.113865e-13 2.180478e-13 2.124967e-13 2.067235e-13 2.020606e-13 1.953993e-13 1.905143e-13 1.856293e-13 1.820766e-13 1.754152e-13 1.683098e-13 1.620926e-13 1.558753e-13 1.492140e-13 1.407763e-13 1.338929e-13 1.256772e-13 1.205702e-13 1.150191e-13 1.099121e-13 1.041389e-13 1.023626e-13 9.747758e-14 9.259260e-14 8.792966e-14 8.371082e-14 7.727152e-14 7.172041e-14 6.483702e-14 6.128431e-14 5.839773e-14 5.329071e-14 4.884981e-14 4.263256e-14 3.819167e-14 3.508305e-14 2.886580e-14 2.176037e-14 1.620926e-14 9.769963e-15 3.552714e-15 
2.886580e-15 9.325873e-15 1.576517e-14 2.131628e-14 2.797762e-14 3.175238e-14 3.641532e-14 4.107825e-14 4.707346e-14 5.240253e-14 5.684342e-14 6.106227e-14 6.683543e-14 7.394085e-14 7.971401e-14 8.637535e-14 8.837375e-14 9.170442e-14 9.658940e-14 1.014744e-13 1.052491e-13 1.101341e-13 1.163514e-13 1.216804e-13 1.270095e-13 1.323386e-13 1.398881e-13 1.476597e-13 1.549871e-13 1.620926e-13 1.678657e-13 1.745271e-13 1.787459e-13 1.829648e-13 1.898481e-13 1.953993e-13 2.005063e-13 2.056133e-13 2.111644e-13 2.167155e-13 2.127187e-13 2.158274e-13 2.198242e-13 2.235989e-13 2.273737e-13 2.315925e-13 2.366995e-13 2.420286e-13 2.484679e-13 2.537970e-13 2.575717e-13 2.622347e-13 2.662315e-13 2.693401e-13 2.737810e-13 2.782219e-13 2.824407e-13 2.868816e-13 2.902123e-13 2.939871e-13 2.906564e-13 2.926548e-13 2.953193e-13 2.973177e-13 3.002043e-13 3.042011e-13 3.073097e-13 3.104184e-13 3.144152e-13 3.184120e-13 3.208545e-13 3.235190e-13 3.250733e-13 3.261835e-13 3.292921e-13 3.324008e-13 3.350653e-13 3.375078e-13 3.410605e-13 3.437250e-13 3.441691e-13 3.435030e-13 3.439471e-13 3.446132e-13 3.461675e-13 3.470557e-13 3.483880e-13 3.508305e-13 3.534950e-13 3.557155e-13 3.568257e-13 3.574918e-13 3.579359e-13 3.586020e-13 3.599343e-13 3.614886e-13 3.630429e-13 3.645972e-13 3.663736e-13 3.679279e-13 3.659295e-13 3.654854e-13 3.659295e-13 3.659295e-13 3.657075e-13 3.654854e-13 3.659295e-13 3.668177e-13 3.677059e-13 3.694822e-13 3.694822e-13 3.677059e-13 3.668177e-13 3.659295e-13 3.654854e-13 3.657075e-13 3.659295e-13 3.659295e-13 3.654854e-13 3.659295e-13 3.679279e-13 3.663736e-13 3.645972e-13 3.630429e-13 3.614886e-13 3.599343e-13 3.586020e-13 3.579359e-13 3.574918e-13 3.568257e-13 3.557155e-13 3.534950e-13 3.508305e-13 3.483880e-13 3.470557e-13 3.461675e-13 3.446132e-13 3.439471e-13 3.435030e-13 3.441691e-13 3.437250e-13 3.410605e-13 3.375078e-13 3.350653e-13 3.324008e-13 3.292921e-13 3.261835e-13 3.250733e-13 3.235190e-13 3.208545e-13 3.184120e-13 3.144152e-13 3.104184e-13 3.073097e-13 3.042011e-13 3.002043e-13 2.973177e-13 2.953193e-13 2.926548e-13 2.906564e-13 2.939871e-13 2.902123e-13 2.868816e-13 2.824407e-13 2.782219e-13 2.737810e-13 2.693401e-13 2.662315e-13 2.622347e-13 2.575717e-13 2.537970e-13 2.484679e-13 2.420286e-13 2.366995e-13 2.315925e-13 2.273737e-13 2.235989e-13 2.198242e-13 2.158274e-13 2.127187e-13 2.167155e-13 2.111644e-13 2.056133e-13 2.005063e-13 1.953993e-13 1.898481e-13 1.829648e-13 1.787459e-13 1.745271e-13 1.678657e-13 1.620926e-13 1.549871e-13 1.476597e-13 1.398881e-13 1.323386e-13 1.270095e-13 1.216804e-13 1.163514e-13 1.101341e-13 1.052491e-13 1.014744e-13 9.658940e-14 9.170442e-14 8.837375e-14 8.637535e-14 7.971401e-14 7.394085e-14 6.683543e-14 6.106227e-14 5.684342e-14 5.240253e-14 4.707346e-14 4.107825e-14 3.641532e-14 3.175238e-14 2.797762e-14 2.131628e-14 1.576517e-14 9.325873e-15 2.886580e-15 
1.332268e-15 8.437695e-15 1.398881e-14 1.887379e-14 2.442491e-14 2.908784e-14 3.486100e-14 3.841372e-14 4.574119e-14 5.173639e-14 5.551115e-14 6.128431e-14 6.683543e-14 7.394085e-14 8.149037e-14 8.526513e-14 8.815171e-14 9.214851e-14 9.547918e-14 1.019185e-13 1.052491e-13 1.116884e-13 1.170175e-13 1.227907e-13 1.276756e-13 1.330047e-13 1.394440e-13 1.472156e-13 1.552092e-13 1.612044e-13 1.665335e-13 1.729727e-13 1.780798e-13 1.834088e-13 1.896261e-13 1.945111e-13 1.996181e-13 2.051692e-13 2.098322e-13 2.136069e-13 2.127187e-13 2.169376e-13 2.204903e-13 2.240430e-13 2.273737e-13 2.327027e-13 2.373657e-13 2.424727e-13 2.484679e-13 2.526868e-13 2.564615e-13 2.613465e-13 2.646772e-13 2.688960e-13 2.735590e-13 2.784439e-13 2.828848e-13 2.868816e-13 2.902123e-13 2.926548e-13 2.904343e-13 2.935430e-13 2.959855e-13 2.982059e-13 3.002043e-13 3.033129e-13 3.064216e-13 3.095302e-13 3.139711e-13 3.168577e-13 3.201883e-13 3.228529e-13 3.241851e-13 3.259615e-13 3.295142e-13 3.317346e-13 3.348433e-13 3.375078e-13 3.397282e-13 3.412826e-13 3.419487e-13 3.432810e-13 3.441691e-13 3.446132e-13 3.455014e-13 3.468337e-13 3.477219e-13 3.501643e-13 3.530509e-13 3.543832e-13 3.557155e-13 3.566036e-13 3.568257e-13 3.579359e-13 3.599343e-13 3.610445e-13 3.621548e-13 3.641532e-13 3.657075e-13 3.657075e-13 3.645972e-13 3.654854e-13 3.661516e-13 3.661516e-13 3.657075e-13 3.659295e-13 3.654854e-13 3.659295e-13 3.677059e-13 3.681500e-13 3.681500e-13 3.677059e-13 3.659295e-13 3.654854e-13 3.659295e-13 3.657075e-13 3.661516e-13 3.661516e-13 3.654854e-13 3.645972e-13 3.657075e-13 3.657075e-13 3.641532e-13 3.621548e-13 3.610445e-13 3.599343e-13 3.579359e-13 3.568257e-13 3.566036e-13 3.557155e-13 3.543832e-13 3.530509e-13 3.501643e-13 3.477219e-13 3.468337e-13 3.455014e-13 3.446132e-13 3.441691e-13 3.432810e-13 3.419487e-13 3.412826e-13 3.397282e-13 3.375078e-13 3.348433e-13 3.317346e-13 3.295142e-13 3.259615e-13 3.241851e-13 3.228529e-13 3.201883e-13 3.168577e-13 3.139711e-13 3.095302e-13 3.064216e-13 3.033129e-13 3.002043e-13 2.982059e-13 2.959855e-13 2.935430e-13 2.904343e-13 2.926548e-13 2.902123e-13 2.868816e-13 2.828848e-13 2.784439e-13 2.735590e-13 2.688960e-13 2.646772e-13 2.613465e-13 2.564615e-13 2.526868e-13 2.484679e-13 2.424727e-13 2.373657e-13 2.327027e-13 2.273737e-13 2.240430e-13 2.204903e-13 2.169376e-13 2.127187e-13 2.136069e-13 2.098322e-13 2.051692e-13 1.996181e-13 1.945111e-13 1.896261e-13 1.834088e-13 1.780798e-13 1.729727e-13 1.665335e-13 1.612044e-13 1.552092e-13 1.472156e-13 1.394440e-13 1.330047e-13 1.276756e-13 1.227907e-13 1.170175e-13 1.116884e-13 1.052491e-13 1.019185e-13 9.547918e-14 9.214851e-14 8.815171e-14 8.526513e-14 8.149037e-14 7.394085e-14 6.683543e-14 6.128431e-14 5.551115e-14 5.173639e-14 4.574119e-14 3.841372e-14 3.486100e-14 2.908784e-14 2.442491e-14 1.887379e-14 1.398881e-14 8.437695e-15 1.332268e-15 
3.108624e-15 8.437695e-15 1.332268e-14 1.820766e-14 2.287059e-14 2.842171e-14 3.441691e-14 4.085621e-14 4.707346e-14 5.329071e-14 5.750955e-14 6.150636e-14 6.838974e-14 7.394085e-14 8.015810e-14 8.548717e-14 8.970602e-14 9.325873e-14 9.925394e-14 1.041389e-13 1.074696e-13 1.136868e-13 1.190159e-13 1.239009e-13 1.283418e-13 1.338929e-13 1.407763e-13 1.478817e-13 1.545430e-13 1.612044e-13 1.660894e-13 1.714184e-13 1.769696e-13 1.822986e-13 1.880718e-13 1.947331e-13 1.991740e-13 2.049472e-13 2.087219e-13 2.116085e-13 2.144951e-13 2.187139e-13 2.222666e-13 2.251532e-13 2.282619e-13 2.322587e-13 2.366995e-13 2.420286e-13 2.471356e-13 2.526868e-13 2.569056e-13 2.609024e-13 2.651213e-13 2.686740e-13 2.733369e-13 2.784439e-13 2.828848e-13 2.873257e-13 2.904343e-13 2.917666e-13 2.919887e-13 2.953193e-13 2.970957e-13 2.984279e-13 3.008704e-13 3.037570e-13 3.064216e-13 3.097522e-13 3.126388e-13 3.159695e-13 3.193001e-13 3.219647e-13 3.237410e-13 3.255174e-13 3.286260e-13 3.308465e-13 3.341771e-13 3.377298e-13 3.388401e-13 3.403944e-13 3.408385e-13 3.430589e-13 3.439471e-13 3.446132e-13 3.452794e-13 3.459455e-13 3.472778e-13 3.488321e-13 3.510525e-13 3.530509e-13 3.548273e-13 3.557155e-13 3.563816e-13 3.566036e-13 3.586020e-13 3.606004e-13 3.621548e-13 3.648193e-13 3.657075e-13 3.648193e-13 3.650413e-13 3.661516e-13 3.672618e-13 3.668177e-13 3.659295e-13 3.654854e-13 3.652634e-13 3.661516e-13 3.670397e-13 3.677059e-13 3.677059e-13 3.670397e-13 3.661516e-13 3.652634e-13 3.654854e-13 3.659295e-13 3.668177e-13 3.672618e-13 3.661516e-13 3.650413e-13 3.648193e-13 3.657075e-13 3.648193e-13 3.621548e-13 3.606004e-13 3.586020e-13 3.566036e-13 3.563816e-13 3.557155e-13 3.548273e-13 3.530509e-13 3.510525e-13 3.488321e-13 3.472778e-13 3.459455e-13 3.452794e-13 3.446132e-13 3.439471e-13 3.430589e-13 3.408385e-13 3.403944e-13 3.388401e-13 3.377298e-13 3.341771e-13 3.308465e-13 3.286260e-13 3.255174e-13 3.237410e-13 3.219647e-13 3.193001e-13 3.159695e-13 3.126388e-13 3.097522e-13 3.064216e-13 3.037570e-13 3.008704e-13 2.984279e-13 2.970957e-13 2.953193e-13 2.919887e-13 2.917666e-13 2.904343e-13 2.873257e-13 2.828848e-13 2.784439e-13 2.733369e-13 2.686740e-13 2.651213e-13 2.609024e-13 2.569056e-13 2.526868e-13 2.471356e-13 2.420286e-13 2.366995e-13 2.322587e-13 2.282619e-13 2.251532e-13 2.222666e-13 2.187139e-13 2.144951e-13 2.116085e-13 2.087219e-13 2.049472e-13 1.991740e-13 1.947331e-13 1.880718e-13 1.822986e-13 1.769696e-13 1.714184e-13 1.660894e-13 1.612044e-13 1.545430e-13 1.478817e-13 1.407763e-13 1.338929e-13 1.283418e-13 1.239009e-13 1.190159e-13 1.136868e-13 1.074696e-13 1.041389e-13 9.925394e-14 9.325873e-14 8.970602e-14 8.548717e-14 8.015810e-14 7.394085e-14 6.838974e-14 6.150636e-14 5.750955e-14 5.329071e-14 4.707346e-14 4.085621e-14 3.441691e-14 2.842171e-14 2.287059e-14 1.820766e-14 1.332268e-14 8.437695e-15 3.108624e-15 
4.884981e-15 8.437695e-15 1.332268e-14 1.620926e-14 2.065015e-14 2.686740e-14 3.419487e-14 4.130030e-14 4.773959e-14 5.595524e-14 5.906386e-14 6.372680e-14 6.994405e-14 7.505108e-14 8.082424e-14 8.548717e-14 9.126033e-14 9.658940e-14 1.021405e-13 1.070255e-13 1.083578e-13 1.145750e-13 1.203482e-13 1.243450e-13 1.283418e-13 1.347811e-13 1.407763e-13 1.474376e-13 1.534328e-13 1.596501e-13 1.649791e-13 1.711964e-13 1.767475e-13 1.811884e-13 1.862954e-13 1.922906e-13 1.982858e-13 2.038369e-13 2.084999e-13 2.109424e-13 2.158274e-13 2.198242e-13 2.231548e-13 2.253753e-13 2.275957e-13 2.322587e-13 2.369216e-13 2.418066e-13 2.460254e-13 2.513545e-13 2.566836e-13 2.609024e-13 2.655653e-13 2.686740e-13 2.728928e-13 2.775558e-13 2.828848e-13 2.866596e-13 2.904343e-13 2.926548e-13 2.917666e-13 2.957634e-13 2.982059e-13 2.997602e-13 3.004264e-13 3.035350e-13 3.061995e-13 3.095302e-13 3.117506e-13 3.150813e-13 3.175238e-13 3.201883e-13 3.228529e-13 3.248513e-13 3.275158e-13 3.297362e-13 3.330669e-13 3.361755e-13 3.379519e-13 3.399503e-13 3.388401e-13 3.412826e-13 3.426148e-13 3.432810e-13 3.437250e-13 3.450573e-13 3.455014e-13 3.477219e-13 3.494982e-13 3.508305e-13 3.521627e-13 3.541611e-13 3.559375e-13 3.563816e-13 3.577139e-13 3.590461e-13 3.619327e-13 3.639311e-13 3.650413e-13 3.650413e-13 3.645972e-13 3.663736e-13 3.672618e-13 3.665956e-13 3.650413e-13 3.650413e-13 3.652634e-13 3.659295e-13 3.659295e-13 3.663736e-13 3.663736e-13 3.659295e-13 3.659295e-13 3.652634e-13 3.650413e-13 3.650413e-13 3.665956e-13 3.672618e-13 3.663736e-13 3.645972e-13 3.650413e-13 3.650413e-13 3.639311e-13 3.619327e-13 3.590461e-13 3.577139e-13 3.563816e-13 3.559375e-13 3.541611e-13 3.521627e-13 3.508305e-13 3.494982e-13 3.477219e-13 3.455014e-13 3.450573e-13 3.437250e-13 3.432810e-13 3.426148e-13 3.412826e-13 3.388401e-13 3.399503e-13 3.379519e-13 3.361755e-13 3.330669e-13 3.297362e-13 3.275158e-13 3.248513e-13 3.228529e-13 3.201883e-13 3.175238e-13 3.150813e-13 3.117506e-13 3.095302e-13 3.061995e-13 3.035350e-13 3.004264e-13 2.997602e-13 2.982059e-13 2.957634e-13 2.917666e-13 2.926548e-13 2.904343e-13 2.866596e-13 2.828848e-13 2.775558e-13 2.728928e-13 2.686740e-13 2.655653e-13 2.609024e-13 2.566836e-13 2.513545e-13 2.460254e-13 2.418066e-13 2.369216e-13 2.322587e-13 2.275957e-13 2.253753e-13 2.231548e-13 2.198242e-13 2.158274e-13 2.109424e-13 2.084999e-13 2.038369e-13 1.982858e-13 1.922906e-13 1.862954e-13 1.811884e-13 1.767475e-13 1.711964e-13 1.649791e-13 1.596501e-13 1.534328e-13 1.474376e-13 1.407763e-13 1.347811e-13 1.283418e-13 1.243450e-13 1.203482e-13 1.145750e-13 1.083578e-13 1.070255e-13 1.021405e-13 9.658940e-14 9.126033e-14 8.548717e-14 8.082424e-14 7.505108e-14 6.994405e-14 6.372680e-14 5.906386e-14 5.595524e-14 4.773959e-14 4.130030e-14 3.419487e-14 2.686740e-14 2.065015e-14 1.620926e-14 1.332268e-14 8.437695e-15 4.884981e-15 
3.330669e-15 7.771561e-15 1.154632e-14 1.576517e-14 2.176037e-14 2.442491e-14 3.352874e-14 4.107825e-14 4.773959e-14 5.462297e-14 6.084022e-14 6.505907e-14 7.038814e-14 7.571721e-14 7.993606e-14 8.482104e-14 9.259260e-14 9.969803e-14 1.045830e-13 1.092459e-13 1.110223e-13 1.165734e-13 1.219025e-13 1.254552e-13 1.303402e-13 1.354472e-13 1.418865e-13 1.472156e-13 1.536549e-13 1.600942e-13 1.656453e-13 1.700862e-13 1.751932e-13 1.800782e-13 1.858513e-13 1.907363e-13 1.971756e-13 2.027267e-13 2.071676e-13 2.104983e-13 2.180478e-13 2.209344e-13 2.244871e-13 2.260414e-13 2.293721e-13 2.331468e-13 2.378098e-13 2.422507e-13 2.469136e-13 2.506884e-13 2.562395e-13 2.602363e-13 2.644551e-13 2.686740e-13 2.733369e-13 2.771117e-13 2.819966e-13 2.868816e-13 2.908784e-13 2.939871e-13 2.950973e-13 2.970957e-13 2.993161e-13 3.002043e-13 3.026468e-13 3.044232e-13 3.068656e-13 3.095302e-13 3.121947e-13 3.153033e-13 3.175238e-13 3.195222e-13 3.217426e-13 3.237410e-13 3.264056e-13 3.290701e-13 3.324008e-13 3.350653e-13 3.375078e-13 3.401723e-13 3.397282e-13 3.408385e-13 3.423928e-13 3.423928e-13 3.430589e-13 3.450573e-13 3.455014e-13 3.468337e-13 3.490541e-13 3.508305e-13 3.526068e-13 3.534950e-13 3.550493e-13 3.559375e-13 3.577139e-13 3.592682e-13 3.617107e-13 3.641532e-13 3.645972e-13 3.654854e-13 3.668177e-13 3.672618e-13 3.672618e-13 3.659295e-13 3.650413e-13 3.652634e-13 3.654854e-13 3.657075e-13 3.663736e-13 3.668177e-13 3.668177e-13 3.663736e-13 3.657075e-13 3.654854e-13 3.652634e-13 3.650413e-13 3.659295e-13 3.672618e-13 3.672618e-13 3.668177e-13 3.654854e-13 3.645972e-13 3.641532e-13 3.617107e-13 3.592682e-13 3.577139e-13 3.559375e-13 3.550493e-13 3.534950e-13 3.526068e-13 3.508305e-13 3.490541e-13 3.468337e-13 3.455014e-13 3.450573e-13 3.430589e-13 3.423928e-13 3.423928e-13 3.408385e-13 3.397282e-13 3.401723e-13 3.375078e-13 3.350653e-13 3.324008e-13 3.290701e-13 3.264056e-13 3.237410e-13 3.217426e-13 3.195222e-13 3.175238e-13 3.153033e-13 3.121947e-13 3.095302e-13 3.068656e-13 3.044232e-13 3.026468e-13 3.002043e-13 2.993161e-13 2.970957e-13 2.950973e-13 2.939871e-13 2.908784e-13 2.868816e-13 2.819966e-13 2.771117e-13 2.733369e-13 2.686740e-13 2.644551e-13 2.602363e-13 2.562395e-13 2.506884e-13 2.469136e-13 2.422507e-13 2.378098e-13 2.331468e-13 2.293721e-13 2.260414e-13 2.244871e-13 2.209344e-13 2.180478e-13 2.104983e-13 2.071676e-13 2.027267e-13 1.971756e-13 1.907363e-13 1.858513e-13 1.800782e-13 1.751932e-13 1.700862e-13 1.656453e-13 1.600942e-13 1.536549e-13 1.472156e-13 1.418865e-13 1.354472e-13 1.303402e-13 1.254552e-13 1.219025e-13 1.165734e-13 1.110223e-13 1.092459e-13 1.045830e-13 9.969803e-14 9.259260e-14 8.482104e-14 7.993606e-14 7.571721e-14 7.038814e-14 6.505907e-14 6.084022e-14 5.462297e-14 4.773959e-14 4.107825e-14 3.352874e-14 2.442491e-14 2.176037e-14 1.576517e-14 1.154632e-14 7.771561e-15 3.330669e-15 
3.330669e-15 7.105427e-15 8.659740e-15 1.709743e-14 2.464695e-14 2.886580e-14 3.441691e-14 4.174439e-14 4.818368e-14 5.440093e-14 6.106227e-14 6.594725e-14 7.083223e-14 7.549517e-14 7.926992e-14 8.659740e-14 9.436896e-14 1.014744e-13 1.076916e-13 1.127987e-13 1.152411e-13 1.205702e-13 1.261213e-13 1.301181e-13 1.334488e-13 1.389999e-13 1.438849e-13 1.487699e-13 1.540990e-13 1.612044e-13 1.671996e-13 1.707523e-13 1.749711e-13 1.814104e-13 1.878497e-13 1.927347e-13 1.985079e-13 2.025047e-13 2.073897e-13 2.107203e-13 2.218226e-13 2.247091e-13 2.275957e-13 2.300382e-13 2.324807e-13 2.362555e-13 2.395861e-13 2.435829e-13 2.473577e-13 2.535749e-13 2.582379e-13 2.611245e-13 2.642331e-13 2.691181e-13 2.748912e-13 2.788880e-13 2.842171e-13 2.873257e-13 2.913225e-13 2.953193e-13 2.977618e-13 2.997602e-13 3.019807e-13 3.037570e-13 3.050893e-13 3.068656e-13 3.086420e-13 3.104184e-13 3.126388e-13 3.161915e-13 3.188561e-13 3.201883e-13 3.221867e-13 3.246292e-13 3.281819e-13 3.304024e-13 3.341771e-13 3.357314e-13 3.379519e-13 3.403944e-13 3.410605e-13 3.423928e-13 3.437250e-13 3.446132e-13 3.446132e-13 3.468337e-13 3.472778e-13 3.477219e-13 3.492762e-13 3.523848e-13 3.541611e-13 3.537171e-13 3.543832e-13 3.570477e-13 3.599343e-13 3.610445e-13 3.637091e-13 3.643752e-13 3.657075e-13 3.670397e-13 3.690381e-13 3.694822e-13 3.692602e-13 3.690381e-13 3.677059e-13 3.681500e-13 3.668177e-13 3.661516e-13 3.668177e-13 3.688161e-13 3.688161e-13 3.668177e-13 3.661516e-13 3.668177e-13 3.681500e-13 3.677059e-13 3.690381e-13 3.692602e-13 3.694822e-13 3.690381e-13 3.670397e-13 3.657075e-13 3.643752e-13 3.637091e-13 3.610445e-13 3.599343e-13 3.570477e-13 3.543832e-13 3.537171e-13 3.541611e-13 3.523848e-13 3.492762e-13 3.477219e-13 3.472778e-13 3.468337e-13 3.446132e-13 3.446132e-13 3.437250e-13 3.423928e-13 3.410605e-13 3.403944e-13 3.379519e-13 3.357314e-13 3.341771e-13 3.304024e-13 3.281819e-13 3.246292e-13 3.221867e-13 3.201883e-13 3.188561e-13 3.161915e-13 3.126388e-13 3.104184e-13 3.086420e-13 3.068656e-13 3.050893e-13 3.037570e-13 3.019807e-13 2.997602e-13 2.977618e-13 2.953193e-13 2.913225e-13 2.873257e-13 2.842171e-13 2.788880e-13 2.748912e-13 2.691181e-13 2.642331e-13 2.611245e-13 2.582379e-13 2.535749e-13 2.473577e-13 2.435829e-13 2.395861e-13 2.362555e-13 2.324807e-13 2.300382e-13 2.275957e-13 2.247091e-13 2.218226e-13 2.107203e-13 2.073897e-13 2.025047e-13 1.985079e-13 1.927347e-13 1.878497e-13 1.814104e-13 1.749711e-13 1.707523e-13 1.671996e-13 1.612044e-13 1.540990e-13 1.487699e-13 1.438849e-13 1.389999e-13 1.334488e-13 1.301181e-13 1.261213e-13 1.205702e-13 1.152411e-13 1.127987e-13 1.076916e-13 1.014744e-13 9.436896e-14 8.659740e-14 7.926992e-14 7.549517e-14 7.083223e-14 6.594725e-14 6.106227e-14 5.440093e-14 4.818368e-14 4.174439e-14 3.441691e-14 2.886580e-14 2.464695e-14 1.709743e-14 8.659740e-15 7.105427e-15 3.330669e-15 
5.995204e-15 8.881784e-15 1.287859e-14 1.842970e-14 2.420286e-14 3.042011e-14 3.530509e-14 4.130030e-14 4.840572e-14 5.506706e-14 6.239453e-14 6.661338e-14 7.238654e-14 7.616130e-14 8.171241e-14 8.837375e-14 9.636736e-14 1.036948e-13 1.096900e-13 1.170175e-13 1.205702e-13 1.250111e-13 1.296740e-13 1.343370e-13 1.381117e-13 1.416645e-13 1.469935e-13 1.514344e-13 1.567635e-13 1.638689e-13 1.680878e-13 1.714184e-13 1.765255e-13 1.827427e-13 1.878497e-13 1.934009e-13 1.976197e-13 2.013945e-13 2.069456e-13 2.122746e-13 2.249312e-13 2.278178e-13 2.302603e-13 2.331468e-13 2.362555e-13 2.389200e-13 2.429168e-13 2.460254e-13 2.504663e-13 2.569056e-13 2.602363e-13 2.622347e-13 2.664535e-13 2.713385e-13 2.753353e-13 2.793321e-13 2.835510e-13 2.871037e-13 2.922107e-13 2.970957e-13 3.015366e-13 3.028688e-13 3.046452e-13 3.064216e-13 3.081979e-13 3.088640e-13 3.110845e-13 3.128608e-13 3.153033e-13 3.193001e-13 3.210765e-13 3.217426e-13 3.232969e-13 3.257394e-13 3.281819e-13 3.310685e-13 3.337330e-13 3.352874e-13 3.383960e-13 3.415046e-13 3.421707e-13 3.432810e-13 3.443912e-13 3.457234e-13 3.468337e-13 3.472778e-13 3.486100e-13 3.494982e-13 3.512746e-13 3.541611e-13 3.557155e-13 3.554934e-13 3.563816e-13 3.583800e-13 3.601563e-13 3.623768e-13 3.643752e-13 3.652634e-13 3.670397e-13 3.685940e-13 3.717027e-13 3.712586e-13 3.703704e-13 3.703704e-13 3.694822e-13 3.690381e-13 3.694822e-13 3.690381e-13 3.690381e-13 3.710365e-13 3.710365e-13 3.690381e-13 3.690381e-13 3.694822e-13 3.690381e-13 3.694822e-13 3.703704e-13 3.703704e-13 3.712586e-13 3.717027e-13 3.685940e-13 3.670397e-13 3.652634e-13 3.643752e-13 3.623768e-13 3.601563e-13 3.583800e-13 3.563816e-13 3.554934e-13 3.557155e-13 3.541611e-13 3.512746e-13 3.494982e-13 3.486100e-13 3.472778e-13 3.468337e-13 3.457234e-13 3.443912e-13 3.432810e-13 3.421707e-13 3.415046e-13 3.383960e-13 3.352874e-13 3.337330e-13 3.310685e-13 3.281819e-13 3.257394e-13 3.232969e-13 3.217426e-13 3.210765e-13 3.193001e-13 3.153033e-13 3.128608e-13 3.110845e-13 3.088640e-13 3.081979e-13 3.064216e-13 3.046452e-13 3.028688e-13 3.015366e-13 2.970957e-13 2.922107e-13 2.871037e-13 2.835510e-13 2.793321e-13 2.753353e-13 2.713385e-13 2.664535e-13 2.622347e-13 2.602363e-13 2.569056e-13 2.504663e-13 2.460254e-13 2.429168e-13 2.389200e-13 2.362555e-13 2.331468e-13 2.302603e-13 2.278178e-13 2.249312e-13 2.122746e-13 2.069456e-13 2.013945e-13 1.976197e-13 1.934009e-13 1.878497e-13 1.827427e-13 1.765255e-13 1.714184e-13 1.680878e-13 1.638689e-13 1.567635e-13 1.514344e-13 1.469935e-13 1.416645e-13 1.381117e-13 1.343370e-13 1.296740e-13 1.250111e-13 1.205702e-13 1.170175e-13 1.096900e-13 1.036948e-13 9.636736e-14 8.837375e-14 8.171241e-14 7.616130e-14 7.238654e-14 6.661338e-14 6.239453e-14 5.506706e-14 4.840572e-14 4.130030e-14 3.530509e-14 3.042011e-14 2.420286e-14 1.842970e-14 1.287859e-14 8.881784e-15 5.995204e-15 
4.884981e-15 9.325873e-15 1.443290e-14 1.953993e-14 2.398082e-14 3.019807e-14 3.574918e-14 4.152234e-14 4.818368e-14 5.506706e-14 6.128431e-14 6.683543e-14 7.083223e-14 7.638334e-14 8.326673e-14 9.081624e-14 9.814372e-14 1.050271e-13 1.110223e-13 1.185718e-13 1.270095e-13 1.307843e-13 1.350031e-13 1.385558e-13 1.429967e-13 1.458833e-13 1.501022e-13 1.547651e-13 1.587619e-13 1.649791e-13 1.705303e-13 1.740830e-13 1.778577e-13 1.829648e-13 1.871836e-13 1.929568e-13 1.973977e-13 2.025047e-13 2.078338e-13 2.116085e-13 2.289280e-13 2.313705e-13 2.342571e-13 2.362555e-13 2.395861e-13 2.415845e-13 2.453593e-13 2.491340e-13 2.526868e-13 2.580158e-13 2.624567e-13 2.651213e-13 2.682299e-13 2.726708e-13 2.766676e-13 2.806644e-13 2.846612e-13 2.886580e-13 2.935430e-13 2.970957e-13 3.046452e-13 3.068656e-13 3.084200e-13 3.097522e-13 3.117506e-13 3.119727e-13 3.133049e-13 3.157474e-13 3.179679e-13 3.212985e-13 3.230749e-13 3.235190e-13 3.250733e-13 3.268497e-13 3.295142e-13 3.321787e-13 3.335110e-13 3.359535e-13 3.388401e-13 3.406164e-13 3.432810e-13 3.448353e-13 3.461675e-13 3.470557e-13 3.490541e-13 3.492762e-13 3.501643e-13 3.512746e-13 3.530509e-13 3.552714e-13 3.570477e-13 3.570477e-13 3.579359e-13 3.599343e-13 3.610445e-13 3.639311e-13 3.652634e-13 3.672618e-13 3.685940e-13 3.688161e-13 3.739231e-13 3.737011e-13 3.730349e-13 3.723688e-13 3.725908e-13 3.712586e-13 3.705924e-13 3.712586e-13 3.712586e-13 3.730349e-13 3.730349e-13 3.712586e-13 3.712586e-13 3.705924e-13 3.712586e-13 3.725908e-13 3.723688e-13 3.730349e-13 3.737011e-13 3.739231e-13 3.688161e-13 3.685940e-13 3.672618e-13 3.652634e-13 3.639311e-13 3.610445e-13 3.599343e-13 3.579359e-13 3.570477e-13 3.570477e-13 3.552714e-13 3.530509e-13 3.512746e-13 3.501643e-13 3.492762e-13 3.490541e-13 3.470557e-13 3.461675e-13 3.448353e-13 3.432810e-13 3.406164e-13 3.388401e-13 3.359535e-13 3.335110e-13 3.321787e-13 3.295142e-13 3.268497e-13 3.250733e-13 3.235190e-13 3.230749e-13 3.212985e-13 3.179679e-13 3.157474e-13 3.133049e-13 3.119727e-13 3.117506e-13 3.097522e-13 3.084200e-13 3.068656e-13 3.046452e-13 2.970957e-13 2.935430e-13 2.886580e-13 2.846612e-13 2.806644e-13 2.766676e-13 2.726708e-13 2.682299e-13 2.651213e-13 2.624567e-13 2.580158e-13 2.526868e-13 2.491340e-13 2.453593e-13 2.415845e-13 2.395861e-13 2.362555e-13 2.342571e-13 2.313705e-13 2.289280e-13 2.116085e-13 2.078338e-13 2.025047e-13 1.973977e-13 1.929568e-13 1.871836e-13 1.829648e-13 1.778577e-13 1.740830e-13 1.705303e-13 1.649791e-13 1.587619e-13 1.547651e-13 1.501022e-13 1.458833e-13 1.429967e-13 1.385558e-13 1.350031e-13 1.307843e-13 1.270095e-13 1.185718e-13 1.110223e-13 1.050271e-13 9.814372e-14 9.081624e-14 8.326673e-14 7.638334e-14 7.083223e-14 6.683543e-14 6.128431e-14 5.506706e-14 4.818368e-14 4.152234e-14 3.574918e-14 3.019807e-14 2.398082e-14 1.953993e-14 1.443290e-14 9.325873e-15 4.884981e-15 
9.103829e-15 1.110223e-14 1.465494e-14 1.865175e-14 2.287059e-14 3.064216e-14 3.641532e-14 4.130030e-14 4.907186e-14 5.551115e-14 5.995204e-14 6.639134e-14 7.194245e-14 7.793766e-14 8.504308e-14 9.325873e-14 9.992007e-14 1.059153e-13 1.136868e-13 1.212364e-13 1.303402e-13 1.350031e-13 1.389999e-13 1.418865e-13 1.456613e-13 1.485478e-13 1.538769e-13 1.596501e-13 1.623146e-13 1.671996e-13 1.723066e-13 1.765255e-13 1.796341e-13 1.834088e-13 1.880718e-13 1.936229e-13 1.980638e-13 2.029488e-13 2.073897e-13 2.113865e-13 2.302603e-13 2.333689e-13 2.360334e-13 2.380318e-13 2.411404e-13 2.440270e-13 2.482459e-13 2.531308e-13 2.560174e-13 2.597922e-13 2.637890e-13 2.673417e-13 2.704503e-13 2.735590e-13 2.771117e-13 2.815526e-13 2.851053e-13 2.888800e-13 2.924327e-13 2.964295e-13 3.070877e-13 3.095302e-13 3.110845e-13 3.119727e-13 3.135270e-13 3.146372e-13 3.166356e-13 3.197442e-13 3.212985e-13 3.235190e-13 3.246292e-13 3.259615e-13 3.270717e-13 3.281819e-13 3.304024e-13 3.324008e-13 3.337330e-13 3.359535e-13 3.379519e-13 3.399503e-13 3.426148e-13 3.446132e-13 3.468337e-13 3.481659e-13 3.494982e-13 3.508305e-13 3.526068e-13 3.543832e-13 3.557155e-13 3.574918e-13 3.590461e-13 3.592682e-13 3.608225e-13 3.614886e-13 3.623768e-13 3.643752e-13 3.657075e-13 3.672618e-13 3.681500e-13 3.692602e-13 3.745892e-13 3.745892e-13 3.745892e-13 3.743672e-13 3.741452e-13 3.730349e-13 3.732570e-13 3.739231e-13 3.741452e-13 3.748113e-13 3.748113e-13 3.741452e-13 3.739231e-13 3.732570e-13 3.730349e-13 3.741452e-13 3.743672e-13 3.745892e-13 3.745892e-13 3.745892e-13 3.692602e-13 3.681500e-13 3.672618e-13 3.657075e-13 3.643752e-13 3.623768e-13 3.614886e-13 3.608225e-13 3.592682e-13 3.590461e-13 3.574918e-13 3.557155e-13 3.543832e-13 3.526068e-13 3.508305e-13 3.494982e-13 3.481659e-13 3.468337e-13 3.446132e-13 3.426148e-13 3.399503e-13 3.379519e-13 3.359535e-13 3.337330e-13 3.324008e-13 3.304024e-13 3.281819e-13 3.270717e-13 3.259615e-13 3.246292e-13 3.235190e-13 3.212985e-13 3.197442e-13 3.166356e-13 3.146372e-13 3.135270e-13 3.119727e-13 3.110845e-13 3.095302e-13 3.070877e-13 2.964295e-13 2.924327e-13 2.888800e-13 2.851053e-13 2.815526e-13 2.771117e-13 2.735590e-13 2.704503e-13 2.673417e-13 2.637890e-13 2.597922e-13 2.560174e-13 2.531308e-13 2.482459e-13 2.440270e-13 2.411404e-13 2.380318e-13 2.360334e-13 2.333689e-13 2.302603e-13 2.113865e-13 2.073897e-13 2.029488e-13 1.980638e-13 1.936229e-13 1.880718e-13 1.834088e-13 1.796341e-13 1.765255e-13 1.723066e-13 1.671996e-13 1.623146e-13 1.596501e-13 1.538769e-13 1.485478e-13 1.456613e-13 1.418865e-13 1.389999e-13 1.350031e-13 1.303402e-13 1.212364e-13 1.136868e-13 1.059153e-13 9.992007e-14 9.325873e-14 8.504308e-14 7.793766e-14 7.194245e-14 6.639134e-14 5.995204e-14 5.551115e-14 4.907186e-14 4.130030e-14 3.641532e-14 3.064216e-14 2.287059e-14 1.865175e-14 1.465494e-14 1.110223e-14 9.103829e-15 
5.329071e-15 1.176836e-14 1.554312e-14 1.998401e-14 2.620126e-14 3.441691e-14 3.708145e-14 4.218847e-14 4.840572e-14 5.462297e-14 5.839773e-14 6.683543e-14 7.238654e-14 7.771561e-14 8.637535e-14 9.547918e-14 1.016964e-13 1.085798e-13 1.156852e-13 1.232348e-13 1.341149e-13 1.385558e-13 1.443290e-13 1.467715e-13 1.492140e-13 1.525446e-13 1.565414e-13 1.603162e-13 1.636469e-13 1.685319e-13 1.736389e-13 1.769696e-13 1.805223e-13 1.847411e-13 1.882938e-13 1.936229e-13 1.980638e-13 2.027267e-13 2.069456e-13 2.104983e-13 2.307043e-13 2.340350e-13 2.389200e-13 2.409184e-13 2.429168e-13 2.460254e-13 2.504663e-13 2.540190e-13 2.571277e-13 2.611245e-13 2.657874e-13 2.686740e-13 2.722267e-13 2.751133e-13 2.782219e-13 2.815526e-13 2.846612e-13 2.882139e-13 2.911005e-13 2.942091e-13 3.081979e-13 3.113065e-13 3.139711e-13 3.153033e-13 3.157474e-13 3.170797e-13 3.193001e-13 3.206324e-13 3.219647e-13 3.241851e-13 3.259615e-13 3.268497e-13 3.284040e-13 3.299583e-13 3.321787e-13 3.330669e-13 3.343992e-13 3.357314e-13 3.361755e-13 3.375078e-13 3.419487e-13 3.455014e-13 3.483880e-13 3.494982e-13 3.510525e-13 3.523848e-13 3.537171e-13 3.552714e-13 3.563816e-13 3.579359e-13 3.597123e-13 3.603784e-13 3.619327e-13 3.628209e-13 3.641532e-13 3.654854e-13 3.663736e-13 3.677059e-13 3.681500e-13 3.688161e-13 3.750333e-13 3.759215e-13 3.765876e-13 3.754774e-13 3.754774e-13 3.756995e-13 3.752554e-13 3.752554e-13 3.748113e-13 3.756995e-13 3.756995e-13 3.748113e-13 3.752554e-13 3.752554e-13 3.756995e-13 3.754774e-13 3.754774e-13 3.765876e-13 3.759215e-13 3.750333e-13 3.688161e-13 3.681500e-13 3.677059e-13 3.663736e-13 3.654854e-13 3.641532e-13 3.628209e-13 3.619327e-13 3.603784e-13 3.597123e-13 3.579359e-13 3.563816e-13 3.552714e-13 3.537171e-13 3.523848e-13 3.510525e-13 3.494982e-13 3.483880e-13 3.455014e-13 3.419487e-13 3.375078e-13 3.361755e-13 3.357314e-13 3.343992e-13 3.330669e-13 3.321787e-13 3.299583e-13 3.284040e-13 3.268497e-13 3.259615e-13 3.241851e-13 3.219647e-13 3.206324e-13 3.193001e-13 3.170797e-13 3.157474e-13 3.153033e-13 3.139711e-13 3.113065e-13 3.081979e-13 2.942091e-13 2.911005e-13 2.882139e-13 2.846612e-13 2.815526e-13 2.782219e-13 2.751133e-13 2.722267e-13 2.686740e-13 2.657874e-13 2.611245e-13 2.571277e-13 2.540190e-13 2.504663e-13 2.460254e-13 2.429168e-13 2.409184e-13 2.389200e-13 2.340350e-13 2.307043e-13 2.104983e-13 2.069456e-13 2.027267e-13 1.980638e-13 1.936229e-13 1.882938e-13 1.847411e-13 1.805223e-13 1.769696e-13 1.736389e-13 1.685319e-13 1.636469e-13 1.603162e-13 1.565414e-13 1.525446e-13 1.492140e-13 1.467715e-13 1.443290e-13 1.385558e-13 1.341149e-13 1.232348e-13 1.156852e-13 1.085798e-13 1.016964e-13 9.547918e-14 8.637535e-14 7.771561e-14 7.238654e-14 6.683543e-14 5.839773e-14 5.462297e-14 4.840572e-14 4.218847e-14 3.708145e-14 3.441691e-14 2.620126e-14 1.998401e-14 1.554312e-14 1.176836e-14 5.329071e-15 
4.662937e-15 1.110223e-14 1.643130e-14 2.109424e-14 2.620126e-14 3.197442e-14 3.597123e-14 4.152234e-14 4.796163e-14 5.395684e-14 6.106227e-14 6.883383e-14 7.327472e-14 7.949197e-14 8.704149e-14 9.436896e-14 1.032507e-13 1.105782e-13 1.179057e-13 1.261213e-13 1.370015e-13 1.418865e-13 1.463274e-13 1.514344e-13 1.527667e-13 1.560974e-13 1.589839e-13 1.614264e-13 1.654232e-13 1.687539e-13 1.738609e-13 1.780798e-13 1.816325e-13 1.865175e-13 1.907363e-13 1.940670e-13 1.980638e-13 2.016165e-13 2.058353e-13 2.091660e-13 2.300382e-13 2.338130e-13 2.382539e-13 2.435829e-13 2.455813e-13 2.486900e-13 2.526868e-13 2.555733e-13 2.589040e-13 2.626788e-13 2.664535e-13 2.697842e-13 2.731149e-13 2.766676e-13 2.802203e-13 2.833289e-13 2.855494e-13 2.868816e-13 2.902123e-13 2.924327e-13 3.095302e-13 3.128608e-13 3.150813e-13 3.184120e-13 3.188561e-13 3.201883e-13 3.210765e-13 3.226308e-13 3.237410e-13 3.246292e-13 3.264056e-13 3.281819e-13 3.290701e-13 3.308465e-13 3.332890e-13 3.343992e-13 3.346212e-13 3.343992e-13 3.350653e-13 3.352874e-13 3.412826e-13 3.450573e-13 3.477219e-13 3.517187e-13 3.526068e-13 3.543832e-13 3.557155e-13 3.563816e-13 3.579359e-13 3.590461e-13 3.601563e-13 3.617107e-13 3.628209e-13 3.645972e-13 3.661516e-13 3.670397e-13 3.677059e-13 3.674838e-13 3.677059e-13 3.672618e-13 3.748113e-13 3.759215e-13 3.761436e-13 3.779199e-13 3.783640e-13 3.783640e-13 3.770317e-13 3.770317e-13 3.774758e-13 3.774758e-13 3.774758e-13 3.774758e-13 3.770317e-13 3.770317e-13 3.783640e-13 3.783640e-13 3.779199e-13 3.761436e-13 3.759215e-13 3.748113e-13 3.672618e-13 3.677059e-13 3.674838e-13 3.677059e-13 3.670397e-13 3.661516e-13 3.645972e-13 3.628209e-13 3.617107e-13 3.601563e-13 3.590461e-13 3.579359e-13 3.563816e-13 3.557155e-13 3.543832e-13 3.526068e-13 3.517187e-13 3.477219e-13 3.450573e-13 3.412826e-13 3.352874e-13 3.350653e-13 3.343992e-13 3.346212e-13 3.343992e-13 3.332890e-13 3.308465e-13 3.290701e-13 3.281819e-13 3.264056e-13 3.246292e-13 3.237410e-13 3.226308e-13 3.210765e-13 3.201883e-13 3.188561e-13 3.184120e-13 3.150813e-13 3.128608e-13 3.095302e-13 2.924327e-13 2.902123e-13 2.868816e-13 2.855494e-13 2.833289e-13 2.802203e-13 2.766676e-13 2.731149e-13 2.697842e-13 2.664535e-13 2.626788e-13 2.589040e-13 2.555733e-13 2.526868e-13 2.486900e-13 2.455813e-13 2.435829e-13 2.382539e-13 2.338130e-13 2.300382e-13 2.091660e-13 2.058353e-13 2.016165e-13 1.980638e-13 1.940670e-13 1.907363e-13 1.865175e-13 1.816325e-13 1.780798e-13 1.738609e-13 1.687539e-13 1.654232e-13 1.614264e-13 1.589839e-13 1.560974e-13 1.527667e-13 1.514344e-13 1.463274e-13 1.418865e-13 1.370015e-13 1.261213e-13 1.179057e-13 1.105782e-13 1.032507e-13 9.436896e-14 8.704149e-14 7.949197e-14 7.327472e-14 6.883383e-14 6.106227e-14 5.395684e-14 4.796163e-14 4.152234e-14 3.597123e-14 3.197442e-14 2.620126e-14 2.109424e-14 1.643130e-14 1.110223e-14 4.662937e-15 
6.661338e-15 1.088019e-14 1.620926e-14 2.131628e-14 2.642331e-14 3.241851e-14 3.619327e-14 3.996803e-14 4.707346e-14 5.329071e-14 6.017409e-14 6.616929e-14 7.283063e-14 8.038015e-14 8.792966e-14 9.547918e-14 1.048051e-13 1.136868e-13 1.199041e-13 1.274536e-13 1.389999e-13 1.436629e-13 1.478817e-13 1.516565e-13 1.547651e-13 1.589839e-13 1.620926e-13 1.645351e-13 1.671996e-13 1.703082e-13 1.740830e-13 1.774136e-13 1.809664e-13 1.865175e-13 1.922906e-13 1.947331e-13 1.965095e-13 2.016165e-13 2.056133e-13 2.096101e-13 2.293721e-13 2.333689e-13 2.378098e-13 2.422507e-13 2.469136e-13 2.506884e-13 2.535749e-13 2.566836e-13 2.604583e-13 2.637890e-13 2.671197e-13 2.700062e-13 2.731149e-13 2.775558e-13 2.815526e-13 2.835510e-13 2.846612e-13 2.873257e-13 2.886580e-13 2.913225e-13 3.108624e-13 3.135270e-13 3.155254e-13 3.179679e-13 3.206324e-13 3.224088e-13 3.226308e-13 3.237410e-13 3.252953e-13 3.255174e-13 3.272937e-13 3.286260e-13 3.297362e-13 3.317346e-13 3.343992e-13 3.339551e-13 3.324008e-13 3.332890e-13 3.339551e-13 3.343992e-13 3.415046e-13 3.446132e-13 3.472778e-13 3.499423e-13 3.530509e-13 3.557155e-13 3.566036e-13 3.570477e-13 3.583800e-13 3.597123e-13 3.608225e-13 3.628209e-13 3.637091e-13 3.654854e-13 3.674838e-13 3.677059e-13 3.668177e-13 3.672618e-13 3.672618e-13 3.672618e-13 3.752554e-13 3.756995e-13 3.765876e-13 3.770317e-13 3.788081e-13 3.796963e-13 3.783640e-13 3.772538e-13 3.774758e-13 3.774758e-13 3.774758e-13 3.774758e-13 3.772538e-13 3.783640e-13 3.796963e-13 3.788081e-13 3.770317e-13 3.765876e-13 3.756995e-13 3.752554e-13 3.672618e-13 3.672618e-13 3.672618e-13 3.668177e-13 3.677059e-13 3.674838e-13 3.654854e-13 3.637091e-13 3.628209e-13 3.608225e-13 3.597123e-13 3.583800e-13 3.570477e-13 3.566036e-13 3.557155e-13 3.530509e-13 3.499423e-13 3.472778e-13 3.446132e-13 3.415046e-13 3.343992e-13 3.339551e-13 3.332890e-13 3.324008e-13 3.339551e-13 3.343992e-13 3.317346e-13 3.297362e-13 3.286260e-13 3.272937e-13 3.255174e-13 3.252953e-13 3.237410e-13 3.226308e-13 3.224088e-13 3.206324e-13 3.179679e-13 3.155254e-13 3.135270e-13 3.108624e-13 2.913225e-13 2.886580e-13 2.873257e-13 2.846612e-13 2.835510e-13 2.815526e-13 2.775558e-13 2.731149e-13 2.700062e-13 2.671197e-13 2.637890e-13 2.604583e-13 2.566836e-13 2.535749e-13 2.506884e-13 2.469136e-13 2.422507e-13 2.378098e-13 2.333689e-13 2.293721e-13 2.096101e-13 2.056133e-13 2.016165e-13 1.965095e-13 1.947331e-13 1.922906e-13 1.865175e-13 1.809664e-13 1.774136e-13 1.740830e-13 1.703082e-13 1.671996e-13 1.645351e-13 1.620926e-13 1.589839e-13 1.547651e-13 1.516565e-13 1.478817e-13 1.436629e-13 1.389999e-13 1.274536e-13 1.199041e-13 1.136868e-13 1.048051e-13 9.547918e-14 8.792966e-14 8.038015e-14 7.283063e-14 6.616929e-14 6.017409e-14 5.329071e-14 4.707346e-14 3.996803e-14 3.619327e-14 3.241851e-14 2.642331e-14 2.131628e-14 1.620926e-14 1.088019e-14 6.661338e-15 
3.996803e-15 9.992007e-15 1.576517e-14 2.264855e-14 2.597922e-14 3.130829e-14 3.752554e-14 4.241052e-14 4.773959e-14 5.240253e-14 5.861978e-14 6.528111e-14 7.283063e-14 8.126833e-14 8.903989e-14 9.725554e-14 1.063594e-13 1.139089e-13 1.205702e-13 1.285638e-13 1.447731e-13 1.469935e-13 1.501022e-13 1.538769e-13 1.576517e-13 1.614264e-13 1.632028e-13 1.658673e-13 1.674216e-13 1.705303e-13 1.745271e-13 1.769696e-13 1.818545e-13 1.860734e-13 1.918465e-13 1.967315e-13 1.993961e-13 2.038369e-13 2.069456e-13 2.104983e-13 2.313705e-13 2.340350e-13 2.384759e-13 2.433609e-13 2.478018e-13 2.524647e-13 2.551293e-13 2.582379e-13 2.609024e-13 2.646772e-13 2.680078e-13 2.706724e-13 2.744471e-13 2.779998e-13 2.819966e-13 2.851053e-13 2.864375e-13 2.891021e-13 2.902123e-13 2.917666e-13 3.139711e-13 3.164136e-13 3.177458e-13 3.201883e-13 3.228529e-13 3.241851e-13 3.241851e-13 3.255174e-13 3.246292e-13 3.257394e-13 3.275158e-13 3.281819e-13 3.306244e-13 3.319567e-13 3.339551e-13 3.350653e-13 3.346212e-13 3.350653e-13 3.343992e-13 3.339551e-13 3.432810e-13 3.459455e-13 3.486100e-13 3.512746e-13 3.541611e-13 3.557155e-13 3.561595e-13 3.579359e-13 3.590461e-13 3.606004e-13 3.614886e-13 3.621548e-13 3.645972e-13 3.661516e-13 3.681500e-13 3.690381e-13 3.690381e-13 3.692602e-13 3.690381e-13 3.690381e-13 3.770317e-13 3.774758e-13 3.783640e-13 3.792522e-13 3.810285e-13 3.810285e-13 3.796963e-13 3.788081e-13 3.774758e-13 3.774758e-13 3.774758e-13 3.774758e-13 3.788081e-13 3.796963e-13 3.810285e-13 3.810285e-13 3.792522e-13 3.783640e-13 3.774758e-13 3.770317e-13 3.690381e-13 3.690381e-13 3.692602e-13 3.690381e-13 3.690381e-13 3.681500e-13 3.661516e-13 3.645972e-13 3.621548e-13 3.614886e-13 3.606004e-13 3.590461e-13 3.579359e-13 3.561595e-13 3.557155e-13 3.541611e-13 3.512746e-13 3.486100e-13 3.459455e-13 3.432810e-13 3.339551e-13 3.343992e-13 3.350653e-13 3.346212e-13 3.350653e-13 3.339551e-13 3.319567e-13 3.306244e-13 3.281819e-13 3.275158e-13 3.257394e-13 3.246292e-13 3.255174e-13 3.241851e-13 3.241851e-13 3.228529e-13 3.201883e-13 3.177458e-13 3.164136e-13 3.139711e-13 2.917666e-13 2.902123e-13 2.891021e-13 2.864375e-13 2.851053e-13 2.819966e-13 2.779998e-13 2.744471e-13 2.706724e-13 2.680078e-13 2.646772e-13 2.609024e-13 2.582379e-13 2.551293e-13 2.524647e-13 2.478018e-13 2.433609e-13 2.384759e-13 2.340350e-13 2.313705e-13 2.104983e-13 2.069456e-13 2.038369e-13 1.993961e-13 1.967315e-13 1.918465e-13 1.860734e-13 1.818545e-13 1.769696e-13 1.745271e-13 1.705303e-13 1.674216e-13 1.658673e-13 1.632028e-13 1.614264e-13 1.576517e-13 1.538769e-13 1.501022e-13 1.469935e-13 1.447731e-13 1.285638e-13 1.205702e-13 1.139089e-13 1.063594e-13 9.725554e-14 8.903989e-14 8.126833e-14 7.283063e-14 6.528111e-14 5.861978e-14 5.240253e-14 4.773959e-14 4.241052e-14 3.752554e-14 3.130829e-14 2.597922e-14 2.264855e-14 1.576517e-14 9.992007e-15 3.996803e-15 
-3.552714e-15 2.886580e-15 1.154632e-14 2.065015e-14 2.797762e-14 3.508305e-14 4.285461e-14 4.818368e-14 5.262457e-14 5.795364e-14 6.483702e-14 6.994405e-14 7.571721e-14 8.282264e-14 8.837375e-14 9.503509e-14 1.005862e-13 1.079137e-13 1.145750e-13 1.236788e-13 1.170175e-13 1.227907e-13 1.287859e-13 1.341149e-13 1.403322e-13 1.463274e-13 1.543210e-13 1.620926e-13 1.683098e-13 1.754152e-13 1.831868e-13 1.891820e-13 1.953993e-13 2.002842e-13 2.047251e-13 2.102762e-13 2.151612e-13 2.198242e-13 2.258194e-13 2.335909e-13 2.113865e-13 2.162714e-13 2.224887e-13 2.273737e-13 2.335909e-13 2.400302e-13 2.480238e-13 2.553513e-13 2.611245e-13 2.677858e-13 2.742251e-13 2.788880e-13 2.842171e-13 2.877698e-13 2.911005e-13 2.948752e-13 2.975398e-13 3.015366e-13 3.070877e-13 3.130829e-13 2.866596e-13 2.913225e-13 2.964295e-13 3.019807e-13 3.075318e-13 3.126388e-13 3.197442e-13 3.255174e-13 3.301803e-13 3.341771e-13 3.375078e-13 3.399503e-13 3.419487e-13 3.423928e-13 3.428369e-13 3.446132e-13 3.459455e-13 3.479439e-13 3.512746e-13 3.552714e-13 3.250733e-13 3.290701e-13 3.337330e-13 3.386180e-13 3.435030e-13 3.486100e-13 3.548273e-13 3.601563e-13 3.639311e-13 3.674838e-13 3.705924e-13 3.723688e-13 3.743672e-13 3.741452e-13 3.734790e-13 3.743672e-13 3.743672e-13 3.748113e-13 3.754774e-13 3.772538e-13 3.761436e-13 3.761436e-13 3.761436e-13 3.774758e-13 3.788081e-13 3.794742e-13 3.816947e-13 3.839151e-13 3.841372e-13 3.850253e-13 3.850253e-13 3.841372e-13 3.839151e-13 3.816947e-13 3.794742e-13 3.788081e-13 3.774758e-13 3.761436e-13 3.761436e-13 3.761436e-13 3.772538e-13 3.754774e-13 3.748113e-13 3.743672e-13 3.743672e-13 3.734790e-13 3.741452e-13 3.743672e-13 3.723688e-13 3.705924e-13 3.674838e-13 3.639311e-13 3.601563e-13 3.548273e-13 3.486100e-13 3.435030e-13 3.386180e-13 3.337330e-13 3.290701e-13 3.250733e-13 3.552714e-13 3.512746e-13 3.479439e-13 3.459455e-13 3.446132e-13 3.428369e-13 3.423928e-13 3.419487e-13 3.399503e-13 3.375078e-13 3.341771e-13 3.301803e-13 3.255174e-13 3.197442e-13 3.126388e-13 3.075318e-13 3.019807e-13 2.964295e-13 2.913225e-13 2.866596e-13 3.130829e-13 3.070877e-13 3.015366e-13 2.975398e-13 2.948752e-13 2.911005e-13 2.877698e-13 2.842171e-13 2.788880e-13 2.742251e-13 2.677858e-13 2.611245e-13 2.553513e-13 2.480238e-13 2.400302e-13 2.335909e-13 2.273737e-13 2.224887e-13 2.162714e-13 2.113865e-13 2.335909e-13 2.258194e-13 2.198242e-13 2.151612e-13 2.102762e-13 2.047251e-13 2.002842e-13 1.953993e-13 1.891820e-13 1.831868e-13 1.754152e-13 1.683098e-13 1.620926e-13 1.543210e-13 1.463274e-13 1.403322e-13 1.341149e-13 1.287859e-13 1.227907e-13 1.170175e-13 1.236788e-13 1.145750e-13 1.079137e-13 1.005862e-13 9.503509e-14 8.837375e-14 8.282264e-14 7.571721e-14 6.994405e-14 6.483702e-14 5.795364e-14 5.262457e-14 4.818368e-14 4.285461e-14 3.508305e-14 2.797762e-14 2.065015e-14 1.154632e-14 2.886580e-15 -3.552714e-15 
-2.120526e-14 -1.665335e-15 1.021405e-14 1.865175e-14 2.842171e-14 3.530509e-14 4.241052e-14 4.907186e-14 5.284662e-14 5.750955e-14 6.372680e-14 6.905587e-14 7.682743e-14 8.482104e-14 9.037215e-14 9.614531e-14 1.012523e-13 1.072475e-13 1.139089e-13 1.216804e-13 1.192380e-13 1.241229e-13 1.307843e-13 1.378897e-13 1.427747e-13 1.483258e-13 1.565414e-13 1.638689e-13 1.694200e-13 1.745271e-13 1.816325e-13 1.885159e-13 1.938449e-13 1.998401e-13 2.040590e-13 2.089440e-13 2.136069e-13 2.184919e-13 2.249312e-13 2.309264e-13 2.127187e-13 2.176037e-13 2.238210e-13 2.302603e-13 2.358114e-13 2.415845e-13 2.495781e-13 2.557954e-13 2.620126e-13 2.668976e-13 2.726708e-13 2.784439e-13 2.826628e-13 2.871037e-13 2.895462e-13 2.935430e-13 2.970957e-13 3.010925e-13 3.061995e-13 3.108624e-13 2.895462e-13 2.944311e-13 2.993161e-13 3.048672e-13 3.090861e-13 3.133049e-13 3.206324e-13 3.252953e-13 3.299583e-13 3.321787e-13 3.355094e-13 3.392842e-13 3.408385e-13 3.423928e-13 3.423928e-13 3.437250e-13 3.457234e-13 3.479439e-13 3.508305e-13 3.539391e-13 3.279599e-13 3.321787e-13 3.366196e-13 3.415046e-13 3.459455e-13 3.503864e-13 3.561595e-13 3.601563e-13 3.637091e-13 3.661516e-13 3.685940e-13 3.717027e-13 3.730349e-13 3.739231e-13 3.725908e-13 3.732570e-13 3.739231e-13 3.748113e-13 3.756995e-13 3.761436e-13 3.765876e-13 3.774758e-13 3.774758e-13 3.783640e-13 3.790301e-13 3.801404e-13 3.828049e-13 3.836931e-13 3.845813e-13 3.839151e-13 3.839151e-13 3.845813e-13 3.836931e-13 3.828049e-13 3.801404e-13 3.790301e-13 3.783640e-13 3.774758e-13 3.774758e-13 3.765876e-13 3.761436e-13 3.756995e-13 3.748113e-13 3.739231e-13 3.732570e-13 3.725908e-13 3.739231e-13 3.730349e-13 3.717027e-13 3.685940e-13 3.661516e-13 3.637091e-13 3.601563e-13 3.561595e-13 3.503864e-13 3.459455e-13 3.415046e-13 3.366196e-13 3.321787e-13 3.279599e-13 3.539391e-13 3.508305e-13 3.479439e-13 3.457234e-13 3.437250e-13 3.423928e-13 3.423928e-13 3.408385e-13 3.392842e-13 3.355094e-13 3.321787e-13 3.299583e-13 3.252953e-13 3.206324e-13 3.133049e-13 3.090861e-13 3.048672e-13 2.993161e-13 2.944311e-13 2.895462e-13 3.108624e-13 3.061995e-13 3.010925e-13 2.970957e-13 2.935430e-13 2.895462e-13 2.871037e-13 2.826628e-13 2.784439e-13 2.726708e-13 2.668976e-13 2.620126e-13 2.557954e-13 2.495781e-13 2.415845e-13 2.358114e-13 2.302603e-13 2.238210e-13 2.176037e-13 2.127187e-13 2.309264e-13 2.249312e-13 2.184919e-13 2.136069e-13 2.089440e-13 2.040590e-13 1.998401e-13 1.938449e-13 1.885159e-13 1.816325e-13 1.745271e-13 1.694200e-13 1.638689e-13 1.565414e-13 1.483258e-13 1.427747e-13 1.378897e-13 1.307843e-13 1.241229e-13 1.192380e-13 1.216804e-13 1.139089e-13 1.072475e-13 1.012523e-13 9.614531e-14 9.037215e-14 8.482104e-14 7.682743e-14 6.905587e-14 6.372680e-14 5.750955e-14 5.284662e-14 4.907186e-14 4.241052e-14 3.530509e-14 2.842171e-14 1.865175e-14 1.021405e-14 -1.665335e-15 -2.120526e-14 
-3.996803e-15 1.554312e-15 8.881784e-15 1.598721e-14 2.575717e-14 3.441691e-14 4.218847e-14 4.773959e-14 5.151435e-14 5.773160e-14 6.350476e-14 7.016610e-14 7.704948e-14 8.482104e-14 9.192647e-14 9.681145e-14 1.005862e-13 1.070255e-13 1.121325e-13 1.214584e-13 1.203482e-13 1.265654e-13 1.327827e-13 1.385558e-13 1.443290e-13 1.514344e-13 1.596501e-13 1.649791e-13 1.711964e-13 1.754152e-13 1.803002e-13 1.865175e-13 1.922906e-13 1.973977e-13 2.016165e-13 2.071676e-13 2.120526e-13 2.182698e-13 2.247091e-13 2.293721e-13 2.144951e-13 2.207123e-13 2.264855e-13 2.324807e-13 2.380318e-13 2.444711e-13 2.520206e-13 2.575717e-13 2.637890e-13 2.671197e-13 2.711165e-13 2.766676e-13 2.806644e-13 2.851053e-13 2.879919e-13 2.922107e-13 2.962075e-13 3.006484e-13 3.066436e-13 3.095302e-13 2.922107e-13 2.968736e-13 3.017586e-13 3.066436e-13 3.113065e-13 3.161915e-13 3.228529e-13 3.259615e-13 3.306244e-13 3.321787e-13 3.343992e-13 3.375078e-13 3.392842e-13 3.412826e-13 3.419487e-13 3.437250e-13 3.455014e-13 3.486100e-13 3.517187e-13 3.532730e-13 3.317346e-13 3.363976e-13 3.401723e-13 3.441691e-13 3.477219e-13 3.521627e-13 3.574918e-13 3.608225e-13 3.639311e-13 3.654854e-13 3.674838e-13 3.708145e-13 3.721468e-13 3.734790e-13 3.728129e-13 3.734790e-13 3.739231e-13 3.756995e-13 3.765876e-13 3.763656e-13 3.770317e-13 3.785861e-13 3.783640e-13 3.788081e-13 3.801404e-13 3.812506e-13 3.832490e-13 3.836931e-13 3.843592e-13 3.836931e-13 3.836931e-13 3.843592e-13 3.836931e-13 3.832490e-13 3.812506e-13 3.801404e-13 3.788081e-13 3.783640e-13 3.785861e-13 3.770317e-13 3.763656e-13 3.765876e-13 3.756995e-13 3.739231e-13 3.734790e-13 3.728129e-13 3.734790e-13 3.721468e-13 3.708145e-13 3.674838e-13 3.654854e-13 3.639311e-13 3.608225e-13 3.574918e-13 3.521627e-13 3.477219e-13 3.441691e-13 3.401723e-13 3.363976e-13 3.317346e-13 3.532730e-13 3.517187e-13 3.486100e-13 3.455014e-13 3.437250e-13 3.419487e-13 3.412826e-13 3.392842e-13 3.375078e-13 3.343992e-13 3.321787e-13 3.306244e-13 3.259615e-13 3.228529e-13 3.161915e-13 3.113065e-13 3.066436e-13 3.017586e-13 2.968736e-13 2.922107e-13 3.095302e-13 3.066436e-13 3.006484e-13 2.962075e-13 2.922107e-13 2.879919e-13 2.851053e-13 2.806644e-13 2.766676e-13 2.711165e-13 2.671197e-13 2.637890e-13 2.575717e-13 2.520206e-13 2.444711e-13 2.380318e-13 2.324807e-13 2.264855e-13 2.207123e-13 2.144951e-13 2.293721e-13 2.247091e-13 2.182698e-13 2.120526e-13 2.071676e-13 2.016165e-13 1.973977e-13 1.922906e-13 1.865175e-13 1.803002e-13 1.754152e-13 1.711964e-13 1.649791e-13 1.596501e-13 1.514344e-13 1.443290e-13 1.385558e-13 1.327827e-13 1.265654e-13 1.203482e-13 1.214584e-13 1.121325e-13 1.070255e-13 1.005862e-13 9.681145e-14 9.192647e-14 8.482104e-14 7.704948e-14 7.016610e-14 6.350476e-14 5.773160e-14 5.151435e-14 4.773959e-14 4.218847e-14 3.441691e-14 2.575717e-14 1.598721e-14 8.881784e-15 1.554312e-15 -3.996803e-15 
-6.661338e-16 3.330669e-15 7.105427e-15 1.620926e-14 2.442491e-14 3.330669e-14 4.329870e-14 4.751755e-14 5.262457e-14 5.750955e-14 6.417089e-14 7.083223e-14 7.838175e-14 8.548717e-14 9.192647e-14 9.836576e-14 1.030287e-13 1.081357e-13 1.139089e-13 1.216804e-13 1.216804e-13 1.278977e-13 1.345590e-13 1.403322e-13 1.472156e-13 1.538769e-13 1.598721e-13 1.654232e-13 1.711964e-13 1.754152e-13 1.805223e-13 1.856293e-13 1.909584e-13 1.949552e-13 2.007283e-13 2.060574e-13 2.111644e-13 2.162714e-13 2.209344e-13 2.258194e-13 2.164935e-13 2.231548e-13 2.291500e-13 2.347011e-13 2.409184e-13 2.471356e-13 2.526868e-13 2.577938e-13 2.629008e-13 2.673417e-13 2.715606e-13 2.757794e-13 2.793321e-13 2.826628e-13 2.873257e-13 2.919887e-13 2.957634e-13 2.995382e-13 3.035350e-13 3.064216e-13 2.939871e-13 2.984279e-13 3.037570e-13 3.086420e-13 3.130829e-13 3.175238e-13 3.210765e-13 3.255174e-13 3.288481e-13 3.308465e-13 3.337330e-13 3.368417e-13 3.383960e-13 3.392842e-13 3.421707e-13 3.437250e-13 3.455014e-13 3.474998e-13 3.490541e-13 3.508305e-13 3.343992e-13 3.379519e-13 3.426148e-13 3.466116e-13 3.503864e-13 3.543832e-13 3.577139e-13 3.614886e-13 3.637091e-13 3.654854e-13 3.674838e-13 3.697043e-13 3.708145e-13 3.717027e-13 3.734790e-13 3.741452e-13 3.745892e-13 3.754774e-13 3.752554e-13 3.754774e-13 3.765876e-13 3.781420e-13 3.790301e-13 3.801404e-13 3.814726e-13 3.821388e-13 3.819167e-13 3.836931e-13 3.841372e-13 3.834710e-13 3.834710e-13 3.841372e-13 3.836931e-13 3.819167e-13 3.821388e-13 3.814726e-13 3.801404e-13 3.790301e-13 3.781420e-13 3.765876e-13 3.754774e-13 3.752554e-13 3.754774e-13 3.745892e-13 3.741452e-13 3.734790e-13 3.717027e-13 3.708145e-13 3.697043e-13 3.674838e-13 3.654854e-13 3.637091e-13 3.614886e-13 3.577139e-13 3.543832e-13 3.503864e-13 3.466116e-13 3.426148e-13 3.379519e-13 3.343992e-13 3.508305e-13 3.490541e-13 3.474998e-13 3.455014e-13 3.437250e-13 3.421707e-13 3.392842e-13 3.383960e-13 3.368417e-13 3.337330e-13 3.308465e-13 3.288481e-13 3.255174e-13 3.210765e-13 3.175238e-13 3.130829e-13 3.086420e-13 3.037570e-13 2.984279e-13 2.939871e-13 3.064216e-13 3.035350e-13 2.995382e-13 2.957634e-13 2.919887e-13 2.873257e-13 2.826628e-13 2.793321e-13 2.757794e-13 2.715606e-13 2.673417e-13 2.629008e-13 2.577938e-13 2.526868e-13 2.471356e-13 2.409184e-13 2.347011e-13 2.291500e-13 2.231548e-13 2.164935e-13 2.258194e-13 2.209344e-13 2.162714e-13 2.111644e-13 2.060574e-13 2.007283e-13 1.949552e-13 1.909584e-13 1.856293e-13 1.805223e-13 1.754152e-13 1.711964e-13 1.654232e-13 1.598721e-13 1.538769e-13 1.472156e-13 1.403322e-13 1.345590e-13 1.278977e-13 1.216804e-13 1.216804e-13 1.139089e-13 1.081357e-13 1.030287e-13 9.836576e-14 9.192647e-14 8.548717e-14 7.838175e-14 7.083223e-14 6.417089e-14 5.750955e-14 5.262457e-14 4.751755e-14 4.329870e-14 3.330669e-14 2.442491e-14 1.620926e-14 7.105427e-15 3.330669e-15 -6.661338e-16 
-4.107825e-15 3.774758e-15 9.325873e-15 1.687539e-14 2.398082e-14 3.108624e-14 3.974598e-14 4.773959e-14 5.329071e-14 5.906386e-14 6.461498e-14 7.260859e-14 8.038015e-14 8.637535e-14 9.192647e-14 9.814372e-14 1.041389e-13 1.092459e-13 1.136868e-13 1.219025e-13 1.230127e-13 1.296740e-13 1.365574e-13 1.432188e-13 1.505462e-13 1.558753e-13 1.614264e-13 1.669775e-13 1.723066e-13 1.774136e-13 1.814104e-13 1.858513e-13 1.905143e-13 1.958433e-13 2.007283e-13 2.056133e-13 2.102762e-13 2.149392e-13 2.176037e-13 2.233769e-13 2.182698e-13 2.249312e-13 2.318146e-13 2.380318e-13 2.442491e-13 2.495781e-13 2.544631e-13 2.591261e-13 2.635669e-13 2.682299e-13 2.722267e-13 2.757794e-13 2.786660e-13 2.831069e-13 2.871037e-13 2.913225e-13 2.957634e-13 2.986500e-13 3.008704e-13 3.050893e-13 2.964295e-13 3.008704e-13 3.059775e-13 3.106404e-13 3.153033e-13 3.195222e-13 3.226308e-13 3.264056e-13 3.297362e-13 3.321787e-13 3.341771e-13 3.361755e-13 3.379519e-13 3.401723e-13 3.423928e-13 3.443912e-13 3.459455e-13 3.474998e-13 3.479439e-13 3.512746e-13 3.375078e-13 3.415046e-13 3.463896e-13 3.499423e-13 3.534950e-13 3.566036e-13 3.597123e-13 3.625988e-13 3.650413e-13 3.668177e-13 3.683720e-13 3.701484e-13 3.705924e-13 3.725908e-13 3.743672e-13 3.752554e-13 3.756995e-13 3.761436e-13 3.748113e-13 3.756995e-13 3.772538e-13 3.776979e-13 3.799183e-13 3.821388e-13 3.828049e-13 3.832490e-13 3.839151e-13 3.841372e-13 3.850253e-13 3.854694e-13 3.854694e-13 3.850253e-13 3.841372e-13 3.839151e-13 3.832490e-13 3.828049e-13 3.821388e-13 3.799183e-13 3.776979e-13 3.772538e-13 3.756995e-13 3.748113e-13 3.761436e-13 3.756995e-13 3.752554e-13 3.743672e-13 3.725908e-13 3.705924e-13 3.701484e-13 3.683720e-13 3.668177e-13 3.650413e-13 3.625988e-13 3.597123e-13 3.566036e-13 3.534950e-13 3.499423e-13 3.463896e-13 3.415046e-13 3.375078e-13 3.512746e-13 3.479439e-13 3.474998e-13 3.459455e-13 3.443912e-13 3.423928e-13 3.401723e-13 3.379519e-13 3.361755e-13 3.341771e-13 3.321787e-13 3.297362e-13 3.264056e-13 3.226308e-13 3.195222e-13 3.153033e-13 3.106404e-13 3.059775e-13 3.008704e-13 2.964295e-13 3.050893e-13 3.008704e-13 2.986500e-13 2.957634e-13 2.913225e-13 2.871037e-13 2.831069e-13 2.786660e-13 2.757794e-13 2.722267e-13 2.682299e-13 2.635669e-13 2.591261e-13 2.544631e-13 2.495781e-13 2.442491e-13 2.380318e-13 2.318146e-13 2.249312e-13 2.182698e-13 2.233769e-13 2.176037e-13 2.149392e-13 2.102762e-13 2.056133e-13 2.007283e-13 1.958433e-13 1.905143e-13 1.858513e-13 1.814104e-13 1.774136e-13 1.723066e-13 1.669775e-13 1.614264e-13 1.558753e-13 1.505462e-13 1.432188e-13 1.365574e-13 1.296740e-13 1.230127e-13 1.219025e-13 1.136868e-13 1.092459e-13 1.041389e-13 9.814372e-14 9.192647e-14 8.637535e-14 8.038015e-14 7.260859e-14 6.461498e-14 5.906386e-14 5.329071e-14 4.773959e-14 3.974598e-14 3.108624e-14 2.398082e-14 1.687539e-14 9.325873e-15 3.774758e-15 -4.107825e-15 
8.881784e-16 5.551115e-15 9.547918e-15 1.709743e-14 2.353673e-14 3.108624e-14 3.841372e-14 4.685141e-14 5.373479e-14 6.039613e-14 6.683543e-14 7.460699e-14 8.038015e-14 8.681944e-14 9.370282e-14 9.925394e-14 1.045830e-13 1.101341e-13 1.152411e-13 1.216804e-13 1.250111e-13 1.321165e-13 1.385558e-13 1.454392e-13 1.512124e-13 1.580958e-13 1.634248e-13 1.694200e-13 1.740830e-13 1.791900e-13 1.827427e-13 1.856293e-13 1.920686e-13 1.971756e-13 2.016165e-13 2.056133e-13 2.104983e-13 2.151612e-13 2.184919e-13 2.220446e-13 2.222666e-13 2.289280e-13 2.347011e-13 2.406964e-13 2.462475e-13 2.524647e-13 2.569056e-13 2.617906e-13 2.655653e-13 2.695622e-13 2.733369e-13 2.757794e-13 2.804423e-13 2.844391e-13 2.879919e-13 2.908784e-13 2.953193e-13 2.984279e-13 3.013145e-13 3.039791e-13 3.002043e-13 3.050893e-13 3.095302e-13 3.137490e-13 3.175238e-13 3.219647e-13 3.248513e-13 3.286260e-13 3.306244e-13 3.330669e-13 3.352874e-13 3.361755e-13 3.392842e-13 3.415046e-13 3.432810e-13 3.441691e-13 3.466116e-13 3.488321e-13 3.497203e-13 3.508305e-13 3.423928e-13 3.466116e-13 3.499423e-13 3.530509e-13 3.557155e-13 3.597123e-13 3.621548e-13 3.648193e-13 3.663736e-13 3.688161e-13 3.705924e-13 3.710365e-13 3.730349e-13 3.743672e-13 3.756995e-13 3.756995e-13 3.768097e-13 3.772538e-13 3.768097e-13 3.765876e-13 3.792522e-13 3.805845e-13 3.819167e-13 3.834710e-13 3.839151e-13 3.854694e-13 3.859135e-13 3.865797e-13 3.861356e-13 3.872458e-13 3.872458e-13 3.861356e-13 3.865797e-13 3.859135e-13 3.854694e-13 3.839151e-13 3.834710e-13 3.819167e-13 3.805845e-13 3.792522e-13 3.765876e-13 3.768097e-13 3.772538e-13 3.768097e-13 3.756995e-13 3.756995e-13 3.743672e-13 3.730349e-13 3.710365e-13 3.705924e-13 3.688161e-13 3.663736e-13 3.648193e-13 3.621548e-13 3.597123e-13 3.557155e-13 3.530509e-13 3.499423e-13 3.466116e-13 3.423928e-13 3.508305e-13 3.497203e-13 3.488321e-13 3.466116e-13 3.441691e-13 3.432810e-13 3.415046e-13 3.392842e-13 3.361755e-13 3.352874e-13 3.330669e-13 3.306244e-13 3.286260e-13 3.248513e-13 3.219647e-13 3.175238e-13 3.137490e-13 3.095302e-13 3.050893e-13 3.002043e-13 3.039791e-13 3.013145e-13 2.984279e-13 2.953193e-13 2.908784e-13 2.879919e-13 2.844391e-13 2.804423e-13 2.757794e-13 2.733369e-13 2.695622e-13 2.655653e-13 2.617906e-13 2.569056e-13 2.524647e-13 2.462475e-13 2.406964e-13 2.347011e-13 2.289280e-13 2.222666e-13 2.220446e-13 2.184919e-13 2.151612e-13 2.104983e-13 2.056133e-13 2.016165e-13 1.971756e-13 1.920686e-13 1.856293e-13 1.827427e-13 1.791900e-13 1.740830e-13 1.694200e-13 1.634248e-13 1.580958e-13 1.512124e-13 1.454392e-13 1.385558e-13 1.321165e-13 1.250111e-13 1.216804e-13 1.152411e-13 1.101341e-13 1.045830e-13 9.925394e-14 9.370282e-14 8.681944e-14 8.038015e-14 7.460699e-14 6.683543e-14 6.039613e-14 5.373479e-14 4.685141e-14 3.841372e-14 3.108624e-14 2.353673e-14 1.709743e-14 9.547918e-15 5.551115e-15 8.881784e-16 
2.442491e-15 4.884981e-15 7.105427e-15 1.465494e-14 2.264855e-14 3.153033e-14 3.952394e-14 4.773959e-14 5.484502e-14 6.106227e-14 6.750156e-14 7.438494e-14 7.993606e-14 8.815171e-14 9.614531e-14 1.003642e-13 1.050271e-13 1.096900e-13 1.152411e-13 1.219025e-13 1.270095e-13 1.332268e-13 1.407763e-13 1.463274e-13 1.521006e-13 1.592060e-13 1.643130e-13 1.703082e-13 1.758593e-13 1.805223e-13 1.847411e-13 1.891820e-13 1.936229e-13 1.978417e-13 2.020606e-13 2.067235e-13 2.109424e-13 2.149392e-13 2.180478e-13 2.220446e-13 2.258194e-13 2.313705e-13 2.378098e-13 2.431388e-13 2.478018e-13 2.533529e-13 2.580158e-13 2.633449e-13 2.677858e-13 2.715606e-13 2.755574e-13 2.791101e-13 2.822187e-13 2.851053e-13 2.882139e-13 2.917666e-13 2.957634e-13 2.988720e-13 3.008704e-13 3.035350e-13 3.037570e-13 3.077538e-13 3.119727e-13 3.159695e-13 3.190781e-13 3.228529e-13 3.259615e-13 3.299583e-13 3.335110e-13 3.355094e-13 3.375078e-13 3.390621e-13 3.406164e-13 3.419487e-13 3.437250e-13 3.455014e-13 3.472778e-13 3.494982e-13 3.494982e-13 3.508305e-13 3.468337e-13 3.494982e-13 3.532730e-13 3.561595e-13 3.579359e-13 3.608225e-13 3.637091e-13 3.668177e-13 3.692602e-13 3.708145e-13 3.723688e-13 3.743672e-13 3.754774e-13 3.754774e-13 3.761436e-13 3.770317e-13 3.776979e-13 3.783640e-13 3.776979e-13 3.779199e-13 3.803624e-13 3.814726e-13 3.834710e-13 3.848033e-13 3.856915e-13 3.863576e-13 3.872458e-13 3.885781e-13 3.894662e-13 3.888001e-13 3.888001e-13 3.894662e-13 3.885781e-13 3.872458e-13 3.863576e-13 3.856915e-13 3.848033e-13 3.834710e-13 3.814726e-13 3.803624e-13 3.779199e-13 3.776979e-13 3.783640e-13 3.776979e-13 3.770317e-13 3.761436e-13 3.754774e-13 3.754774e-13 3.743672e-13 3.723688e-13 3.708145e-13 3.692602e-13 3.668177e-13 3.637091e-13 3.608225e-13 3.579359e-13 3.561595e-13 3.532730e-13 3.494982e-13 3.468337e-13 3.508305e-13 3.494982e-13 3.494982e-13 3.472778e-13 3.455014e-13 3.437250e-13 3.419487e-13 3.406164e-13 3.390621e-13 3.375078e-13 3.355094e-13 3.335110e-13 3.299583e-13 3.259615e-13 3.228529e-13 3.190781e-13 3.159695e-13 3.119727e-13 3.077538e-13 3.037570e-13 3.035350e-13 3.008704e-13 2.988720e-13 2.957634e-13 2.917666e-13 2.882139e-13 2.851053e-13 2.822187e-13 2.791101e-13 2.755574e-13 2.715606e-13 2.677858e-13 2.633449e-13 2.580158e-13 2.533529e-13 2.478018e-13 2.431388e-13 2.378098e-13 2.313705e-13 2.258194e-13 2.220446e-13 2.180478e-13 2.149392e-13 2.109424e-13 2.067235e-13 2.020606e-13 1.978417e-13 1.936229e-13 1.891820e-13 1.847411e-13 1.805223e-13 1.758593e-13 1.703082e-13 1.643130e-13 1.592060e-13 1.521006e-13 1.463274e-13 1.407763e-13 1.332268e-13 1.270095e-13 1.219025e-13 1.152411e-13 1.096900e-13 1.050271e-13 1.003642e-13 9.614531e-14 8.815171e-14 7.993606e-14 7.438494e-14 6.750156e-14 6.106227e-14 5.484502e-14 4.773959e-14 3.952394e-14 3.153033e-14 2.264855e-14 1.465494e-14 7.105427e-15 4.884981e-15 2.442491e-15 
1.554312e-15 4.218847e-15 7.549517e-15 1.421085e-14 2.287059e-14 3.241851e-14 3.907985e-14 4.773959e-14 5.551115e-14 6.217249e-14 6.927792e-14 7.616130e-14 8.304468e-14 9.059420e-14 9.547918e-14 1.012523e-13 1.054712e-13 1.094680e-13 1.152411e-13 1.212364e-13 1.272316e-13 1.334488e-13 1.412204e-13 1.481038e-13 1.538769e-13 1.603162e-13 1.652012e-13 1.718625e-13 1.774136e-13 1.822986e-13 1.869616e-13 1.922906e-13 1.956213e-13 1.991740e-13 2.036149e-13 2.087219e-13 2.120526e-13 2.158274e-13 2.184919e-13 2.204903e-13 2.278178e-13 2.331468e-13 2.398082e-13 2.455813e-13 2.502443e-13 2.553513e-13 2.597922e-13 2.653433e-13 2.695622e-13 2.731149e-13 2.773337e-13 2.819966e-13 2.844391e-13 2.859935e-13 2.897682e-13 2.933209e-13 2.962075e-13 2.988720e-13 3.002043e-13 3.019807e-13 3.055334e-13 3.095302e-13 3.141931e-13 3.188561e-13 3.215206e-13 3.246292e-13 3.277378e-13 3.319567e-13 3.348433e-13 3.370637e-13 3.390621e-13 3.417266e-13 3.428369e-13 3.428369e-13 3.450573e-13 3.468337e-13 3.486100e-13 3.499423e-13 3.494982e-13 3.499423e-13 3.492762e-13 3.519407e-13 3.561595e-13 3.590461e-13 3.610445e-13 3.637091e-13 3.659295e-13 3.690381e-13 3.712586e-13 3.721468e-13 3.741452e-13 3.765876e-13 3.770317e-13 3.770317e-13 3.783640e-13 3.794742e-13 3.799183e-13 3.792522e-13 3.781420e-13 3.779199e-13 3.810285e-13 3.828049e-13 3.850253e-13 3.868017e-13 3.874678e-13 3.881340e-13 3.885781e-13 3.903544e-13 3.912426e-13 3.905765e-13 3.905765e-13 3.912426e-13 3.903544e-13 3.885781e-13 3.881340e-13 3.874678e-13 3.868017e-13 3.850253e-13 3.828049e-13 3.810285e-13 3.779199e-13 3.781420e-13 3.792522e-13 3.799183e-13 3.794742e-13 3.783640e-13 3.770317e-13 3.770317e-13 3.765876e-13 3.741452e-13 3.721468e-13 3.712586e-13 3.690381e-13 3.659295e-13 3.637091e-13 3.610445e-13 3.590461e-13 3.561595e-13 3.519407e-13 3.492762e-13 3.499423e-13 3.494982e-13 3.499423e-13 3.486100e-13 3.468337e-13 3.450573e-13 3.428369e-13 3.428369e-13 3.417266e-13 3.390621e-13 3.370637e-13 3.348433e-13 3.319567e-13 3.277378e-13 3.246292e-13 3.215206e-13 3.188561e-13 3.141931e-13 3.095302e-13 3.055334e-13 3.019807e-13 3.002043e-13 2.988720e-13 2.962075e-13 2.933209e-13 2.897682e-13 2.859935e-13 2.844391e-13 2.819966e-13 2.773337e-13 2.731149e-13 2.695622e-13 2.653433e-13 2.597922e-13 2.553513e-13 2.502443e-13 2.455813e-13 2.398082e-13 2.331468e-13 2.278178e-13 2.204903e-13 2.184919e-13 2.158274e-13 2.120526e-13 2.087219e-13 2.036149e-13 1.991740e-13 1.956213e-13 1.922906e-13 1.869616e-13 1.822986e-13 1.774136e-13 1.718625e-13 1.652012e-13 1.603162e-13 1.538769e-13 1.481038e-13 1.412204e-13 1.334488e-13 1.272316e-13 1.212364e-13 1.152411e-13 1.094680e-13 1.054712e-13 1.012523e-13 9.547918e-14 9.059420e-14 8.304468e-14 7.616130e-14 6.927792e-14 6.217249e-14 5.551115e-14 4.773959e-14 3.907985e-14 3.241851e-14 2.287059e-14 1.421085e-14 7.549517e-15 4.218847e-15 1.554312e-15 
1.332268e-15 3.996803e-15 4.440892e-15 1.376677e-14 2.331468e-14 3.108624e-14 3.863576e-14 4.751755e-14 5.484502e-14 6.195044e-14 6.994405e-14 7.704948e-14 8.393286e-14 9.015011e-14 9.592327e-14 1.016964e-13 1.065814e-13 1.108003e-13 1.150191e-13 1.212364e-13 1.287859e-13 1.350031e-13 1.416645e-13 1.485478e-13 1.549871e-13 1.600942e-13 1.652012e-13 1.720846e-13 1.785239e-13 1.836309e-13 1.882938e-13 1.927347e-13 1.973977e-13 2.007283e-13 2.049472e-13 2.087219e-13 2.118306e-13 2.156053e-13 2.193801e-13 2.220446e-13 2.307043e-13 2.358114e-13 2.415845e-13 2.473577e-13 2.522427e-13 2.564615e-13 2.606804e-13 2.653433e-13 2.706724e-13 2.748912e-13 2.788880e-13 2.819966e-13 2.855494e-13 2.877698e-13 2.908784e-13 2.935430e-13 2.957634e-13 2.979839e-13 2.997602e-13 3.028688e-13 3.081979e-13 3.115286e-13 3.157474e-13 3.195222e-13 3.232969e-13 3.259615e-13 3.284040e-13 3.326228e-13 3.357314e-13 3.381739e-13 3.406164e-13 3.419487e-13 3.432810e-13 3.441691e-13 3.457234e-13 3.472778e-13 3.479439e-13 3.483880e-13 3.490541e-13 3.508305e-13 3.526068e-13 3.548273e-13 3.583800e-13 3.606004e-13 3.628209e-13 3.652634e-13 3.672618e-13 3.699263e-13 3.717027e-13 3.737011e-13 3.761436e-13 3.774758e-13 3.781420e-13 3.783640e-13 3.794742e-13 3.803624e-13 3.801404e-13 3.801404e-13 3.796963e-13 3.796963e-13 3.828049e-13 3.834710e-13 3.854694e-13 3.872458e-13 3.885781e-13 3.899103e-13 3.899103e-13 3.912426e-13 3.921308e-13 3.916867e-13 3.916867e-13 3.921308e-13 3.912426e-13 3.899103e-13 3.899103e-13 3.885781e-13 3.872458e-13 3.854694e-13 3.834710e-13 3.828049e-13 3.796963e-13 3.796963e-13 3.801404e-13 3.801404e-13 3.803624e-13 3.794742e-13 3.783640e-13 3.781420e-13 3.774758e-13 3.761436e-13 3.737011e-13 3.717027e-13 3.699263e-13 3.672618e-13 3.652634e-13 3.628209e-13 3.606004e-13 3.583800e-13 3.548273e-13 3.526068e-13 3.508305e-13 3.490541e-13 3.483880e-13 3.479439e-13 3.472778e-13 3.457234e-13 3.441691e-13 3.432810e-13 3.419487e-13 3.406164e-13 3.381739e-13 3.357314e-13 3.326228e-13 3.284040e-13 3.259615e-13 3.232969e-13 3.195222e-13 3.157474e-13 3.115286e-13 3.081979e-13 3.028688e-13 2.997602e-13 2.979839e-13 2.957634e-13 2.935430e-13 2.908784e-13 2.877698e-13 2.855494e-13 2.819966e-13 2.788880e-13 2.748912e-13 2.706724e-13 2.653433e-13 2.606804e-13 2.564615e-13 2.522427e-13 2.473577e-13 2.415845e-13 2.358114e-13 2.307043e-13 2.220446e-13 2.193801e-13 2.156053e-13 2.118306e-13 2.087219e-13 2.049472e-13 2.007283e-13 1.973977e-13 1.927347e-13 1.882938e-13 1.836309e-13 1.785239e-13 1.720846e-13 1.652012e-13 1.600942e-13 1.549871e-13 1.485478e-13 1.416645e-13 1.350031e-13 1.287859e-13 1.212364e-13 1.150191e-13 1.108003e-13 1.065814e-13 1.016964e-13 9.592327e-14 9.015011e-14 8.393286e-14 7.704948e-14 6.994405e-14 6.195044e-14 5.484502e-14 4.751755e-14 3.863576e-14 3.108624e-14 2.331468e-14 1.376677e-14 4.440892e-15 3.996803e-15 1.332268e-15 
1.332268e-15 3.552714e-15 7.549517e-15 1.310063e-14 2.220446e-14 3.019807e-14 3.930190e-14 4.862777e-14 5.484502e-14 6.306067e-14 7.172041e-14 7.904788e-14 8.637535e-14 9.192647e-14 9.658940e-14 1.014744e-13 1.061373e-13 1.116884e-13 1.163514e-13 1.212364e-13 1.312284e-13 1.358913e-13 1.423306e-13 1.498801e-13 1.554312e-13 1.605382e-13 1.660894e-13 1.714184e-13 1.783018e-13 1.847411e-13 1.889600e-13 1.931788e-13 1.978417e-13 2.020606e-13 2.060574e-13 2.098322e-13 2.136069e-13 2.158274e-13 2.193801e-13 2.235989e-13 2.340350e-13 2.371436e-13 2.426948e-13 2.495781e-13 2.535749e-13 2.575717e-13 2.615685e-13 2.648992e-13 2.708944e-13 2.760014e-13 2.793321e-13 2.824407e-13 2.857714e-13 2.886580e-13 2.911005e-13 2.944311e-13 2.968736e-13 2.975398e-13 2.997602e-13 3.035350e-13 3.108624e-13 3.128608e-13 3.166356e-13 3.215206e-13 3.248513e-13 3.281819e-13 3.301803e-13 3.321787e-13 3.357314e-13 3.388401e-13 3.406164e-13 3.417266e-13 3.435030e-13 3.452794e-13 3.463896e-13 3.472778e-13 3.486100e-13 3.479439e-13 3.492762e-13 3.521627e-13 3.557155e-13 3.561595e-13 3.586020e-13 3.621548e-13 3.645972e-13 3.665956e-13 3.681500e-13 3.699263e-13 3.730349e-13 3.756995e-13 3.770317e-13 3.779199e-13 3.783640e-13 3.796963e-13 3.808065e-13 3.810285e-13 3.810285e-13 3.801404e-13 3.803624e-13 3.819167e-13 3.850253e-13 3.843592e-13 3.854694e-13 3.883560e-13 3.894662e-13 3.899103e-13 3.903544e-13 3.907985e-13 3.919087e-13 3.925749e-13 3.925749e-13 3.919087e-13 3.907985e-13 3.903544e-13 3.899103e-13 3.894662e-13 3.883560e-13 3.854694e-13 3.843592e-13 3.850253e-13 3.819167e-13 3.803624e-13 3.801404e-13 3.810285e-13 3.810285e-13 3.808065e-13 3.796963e-13 3.783640e-13 3.779199e-13 3.770317e-13 3.756995e-13 3.730349e-13 3.699263e-13 3.681500e-13 3.665956e-13 3.645972e-13 3.621548e-13 3.586020e-13 3.561595e-13 3.557155e-13 3.521627e-13 3.492762e-13 3.479439e-13 3.486100e-13 3.472778e-13 3.463896e-13 3.452794e-13 3.435030e-13 3.417266e-13 3.406164e-13 3.388401e-13 3.357314e-13 3.321787e-13 3.301803e-13 3.281819e-13 3.248513e-13 3.215206e-13 3.166356e-13 3.128608e-13 3.108624e-13 3.035350e-13 2.997602e-13 2.975398e-13 2.968736e-13 2.944311e-13 2.911005e-13 2.886580e-13 2.857714e-13 2.824407e-13 2.793321e-13 2.760014e-13 2.708944e-13 2.648992e-13 2.615685e-13 2.575717e-13 2.535749e-13 2.495781e-13 2.426948e-13 2.371436e-13 2.340350e-13 2.235989e-13 2.193801e-13 2.158274e-13 2.136069e-13 2.098322e-13 2.060574e-13 2.020606e-13 1.978417e-13 1.931788e-13 1.889600e-13 1.847411e-13 1.783018e-13 1.714184e-13 1.660894e-13 1.605382e-13 1.554312e-13 1.498801e-13 1.423306e-13 1.358913e-13 1.312284e-13 1.212364e-13 1.163514e-13 1.116884e-13 1.061373e-13 1.014744e-13 9.658940e-14 9.192647e-14 8.637535e-14 7.904788e-14 7.172041e-14 6.306067e-14 5.484502e-14 4.862777e-14 3.930190e-14 3.019807e-14 2.220446e-14 1.310063e-14 7.549517e-15 3.552714e-15 1.332268e-15 
-6.661338e-16 3.774758e-15 8.215650e-15 1.265654e-14 2.242651e-14 3.108624e-14 3.996803e-14 4.618528e-14 5.395684e-14 6.328271e-14 7.172041e-14 7.971401e-14 8.726353e-14 9.459100e-14 9.703349e-14 1.010303e-13 1.048051e-13 1.110223e-13 1.170175e-13 1.223466e-13 1.325606e-13 1.370015e-13 1.425526e-13 1.501022e-13 1.565414e-13 1.618705e-13 1.674216e-13 1.734168e-13 1.785239e-13 1.842970e-13 1.882938e-13 1.942890e-13 1.993961e-13 2.033929e-13 2.071676e-13 2.116085e-13 2.156053e-13 2.176037e-13 2.202682e-13 2.244871e-13 2.373657e-13 2.404743e-13 2.442491e-13 2.498002e-13 2.546852e-13 2.584599e-13 2.626788e-13 2.677858e-13 2.720046e-13 2.757794e-13 2.791101e-13 2.835510e-13 2.877698e-13 2.895462e-13 2.915446e-13 2.950973e-13 2.982059e-13 2.990941e-13 3.006484e-13 3.035350e-13 3.139711e-13 3.157474e-13 3.188561e-13 3.230749e-13 3.259615e-13 3.286260e-13 3.310685e-13 3.339551e-13 3.370637e-13 3.390621e-13 3.408385e-13 3.428369e-13 3.448353e-13 3.457234e-13 3.468337e-13 3.481659e-13 3.492762e-13 3.490541e-13 3.501643e-13 3.519407e-13 3.579359e-13 3.588241e-13 3.601563e-13 3.634870e-13 3.654854e-13 3.672618e-13 3.692602e-13 3.721468e-13 3.743672e-13 3.759215e-13 3.765876e-13 3.788081e-13 3.805845e-13 3.810285e-13 3.814726e-13 3.823608e-13 3.830269e-13 3.821388e-13 3.823608e-13 3.836931e-13 3.865797e-13 3.863576e-13 3.872458e-13 3.899103e-13 3.907985e-13 3.907985e-13 3.919087e-13 3.932410e-13 3.930190e-13 3.925749e-13 3.925749e-13 3.930190e-13 3.932410e-13 3.919087e-13 3.907985e-13 3.907985e-13 3.899103e-13 3.872458e-13 3.863576e-13 3.865797e-13 3.836931e-13 3.823608e-13 3.821388e-13 3.830269e-13 3.823608e-13 3.814726e-13 3.810285e-13 3.805845e-13 3.788081e-13 3.765876e-13 3.759215e-13 3.743672e-13 3.721468e-13 3.692602e-13 3.672618e-13 3.654854e-13 3.634870e-13 3.601563e-13 3.588241e-13 3.579359e-13 3.519407e-13 3.501643e-13 3.490541e-13 3.492762e-13 3.481659e-13 3.468337e-13 3.457234e-13 3.448353e-13 3.428369e-13 3.408385e-13 3.390621e-13 3.370637e-13 3.339551e-13 3.310685e-13 3.286260e-13 3.259615e-13 3.230749e-13 3.188561e-13 3.157474e-13 3.139711e-13 3.035350e-13 3.006484e-13 2.990941e-13 2.982059e-13 2.950973e-13 2.915446e-13 2.895462e-13 2.877698e-13 2.835510e-13 2.791101e-13 2.757794e-13 2.720046e-13 2.677858e-13 2.626788e-13 2.584599e-13 2.546852e-13 2.498002e-13 2.442491e-13 2.404743e-13 2.373657e-13 2.244871e-13 2.202682e-13 2.176037e-13 2.156053e-13 2.116085e-13 2.071676e-13 2.033929e-13 1.993961e-13 1.942890e-13 1.882938e-13 1.842970e-13 1.785239e-13 1.734168e-13 1.674216e-13 1.618705e-13 1.565414e-13 1.501022e-13 1.425526e-13 1.370015e-13 1.325606e-13 1.223466e-13 1.170175e-13 1.110223e-13 1.048051e-13 1.010303e-13 9.703349e-14 9.459100e-14 8.726353e-14 7.971401e-14 7.172041e-14 6.328271e-14 5.395684e-14 4.618528e-14 3.996803e-14 3.108624e-14 2.242651e-14 1.265654e-14 8.215650e-15 3.774758e-15 -6.661338e-16 
-7.882583e-15 2.664535e-15 9.325873e-15 1.620926e-14 2.242651e-14 3.175238e-14 3.885781e-14 4.440892e-14 5.462297e-14 6.261658e-14 7.172041e-14 7.971401e-14 8.704149e-14 9.148238e-14 9.592327e-14 1.012523e-13 1.056932e-13 1.108003e-13 1.172396e-13 1.230127e-13 1.334488e-13 1.385558e-13 1.438849e-13 1.496581e-13 1.567635e-13 1.629807e-13 1.687539e-13 1.745271e-13 1.803002e-13 1.860734e-13 1.900702e-13 1.958433e-13 2.007283e-13 2.051692e-13 2.096101e-13 2.136069e-13 2.171596e-13 2.198242e-13 2.227107e-13 2.251532e-13 2.389200e-13 2.431388e-13 2.464695e-13 2.504663e-13 2.557954e-13 2.600142e-13 2.644551e-13 2.691181e-13 2.728928e-13 2.773337e-13 2.802203e-13 2.842171e-13 2.882139e-13 2.908784e-13 2.939871e-13 2.959855e-13 2.984279e-13 3.006484e-13 3.024248e-13 3.042011e-13 3.157474e-13 3.188561e-13 3.210765e-13 3.244072e-13 3.272937e-13 3.304024e-13 3.332890e-13 3.357314e-13 3.379519e-13 3.408385e-13 3.421707e-13 3.437250e-13 3.457234e-13 3.472778e-13 3.486100e-13 3.494982e-13 3.499423e-13 3.499423e-13 3.506084e-13 3.519407e-13 3.597123e-13 3.612666e-13 3.628209e-13 3.650413e-13 3.677059e-13 3.694822e-13 3.717027e-13 3.737011e-13 3.754774e-13 3.774758e-13 3.783640e-13 3.796963e-13 3.814726e-13 3.825829e-13 3.834710e-13 3.841372e-13 3.841372e-13 3.845813e-13 3.850253e-13 3.845813e-13 3.874678e-13 3.883560e-13 3.890221e-13 3.905765e-13 3.921308e-13 3.925749e-13 3.936851e-13 3.943512e-13 3.943512e-13 3.947953e-13 3.947953e-13 3.943512e-13 3.943512e-13 3.936851e-13 3.925749e-13 3.921308e-13 3.905765e-13 3.890221e-13 3.883560e-13 3.874678e-13 3.845813e-13 3.850253e-13 3.845813e-13 3.841372e-13 3.841372e-13 3.834710e-13 3.825829e-13 3.814726e-13 3.796963e-13 3.783640e-13 3.774758e-13 3.754774e-13 3.737011e-13 3.717027e-13 3.694822e-13 3.677059e-13 3.650413e-13 3.628209e-13 3.612666e-13 3.597123e-13 3.519407e-13 3.506084e-13 3.499423e-13 3.499423e-13 3.494982e-13 3.486100e-13 3.472778e-13 3.457234e-13 3.437250e-13 3.421707e-13 3.408385e-13 3.379519e-13 3.357314e-13 3.332890e-13 3.304024e-13 3.272937e-13 3.244072e-13 3.210765e-13 3.188561e-13 3.157474e-13 3.042011e-13 3.024248e-13 3.006484e-13 2.984279e-13 2.959855e-13 2.939871e-13 2.908784e-13 2.882139e-13 2.842171e-13 2.802203e-13 2.773337e-13 2.728928e-13 2.691181e-13 2.644551e-13 2.600142e-13 2.557954e-13 2.504663e-13 2.464695e-13 2.431388e-13 2.389200e-13 2.251532e-13 2.227107e-13 2.198242e-13 2.171596e-13 2.136069e-13 2.096101e-13 2.051692e-13 2.007283e-13 1.958433e-13 1.900702e-13 1.860734e-13 1.803002e-13 1.745271e-13 1.687539e-13 1.629807e-13 1.567635e-13 1.496581e-13 1.438849e-13 1.385558e-13 1.334488e-13 1.230127e-13 1.172396e-13 1.108003e-13 1.056932e-13 1.012523e-13 9.592327e-14 9.148238e-14 8.704149e-14 7.971401e-14 7.172041e-14 6.261658e-14 5.462297e-14 4.440892e-14 3.885781e-14 3.175238e-14 2.242651e-14 1.620926e-14 9.325873e-15 2.664535e-15 -7.882583e-15 
-2.220446e-16 5.329071e-15 1.176836e-14 1.887379e-14 2.575717e-14 3.330669e-14 3.996803e-14 4.751755e-14 5.639933e-14 6.417089e-14 7.238654e-14 7.971401e-14 8.637535e-14 9.103829e-14 9.658940e-14 1.019185e-13 1.059153e-13 1.119105e-13 1.187939e-13 1.239009e-13 1.343370e-13 1.396661e-13 1.443290e-13 1.512124e-13 1.578737e-13 1.640910e-13 1.696421e-13 1.749711e-13 1.803002e-13 1.851852e-13 1.896261e-13 1.953993e-13 2.022826e-13 2.078338e-13 2.131628e-13 2.162714e-13 2.200462e-13 2.220446e-13 2.253753e-13 2.278178e-13 2.415845e-13 2.449152e-13 2.475797e-13 2.524647e-13 2.575717e-13 2.624567e-13 2.664535e-13 2.702283e-13 2.731149e-13 2.766676e-13 2.804423e-13 2.848832e-13 2.893241e-13 2.930989e-13 2.966516e-13 2.984279e-13 2.999823e-13 3.015366e-13 3.042011e-13 3.059775e-13 3.179679e-13 3.204104e-13 3.219647e-13 3.255174e-13 3.292921e-13 3.326228e-13 3.348433e-13 3.368417e-13 3.386180e-13 3.397282e-13 3.417266e-13 3.441691e-13 3.468337e-13 3.486100e-13 3.501643e-13 3.503864e-13 3.508305e-13 3.501643e-13 3.514966e-13 3.526068e-13 3.625988e-13 3.639311e-13 3.648193e-13 3.672618e-13 3.694822e-13 3.721468e-13 3.734790e-13 3.748113e-13 3.756995e-13 3.774758e-13 3.788081e-13 3.808065e-13 3.828049e-13 3.843592e-13 3.859135e-13 3.863576e-13 3.868017e-13 3.861356e-13 3.863576e-13 3.865797e-13 3.885781e-13 3.896883e-13 3.899103e-13 3.921308e-13 3.934630e-13 3.947953e-13 3.956835e-13 3.956835e-13 3.947953e-13 3.943512e-13 3.943512e-13 3.947953e-13 3.956835e-13 3.956835e-13 3.947953e-13 3.934630e-13 3.921308e-13 3.899103e-13 3.896883e-13 3.885781e-13 3.865797e-13 3.863576e-13 3.861356e-13 3.868017e-13 3.863576e-13 3.859135e-13 3.843592e-13 3.828049e-13 3.808065e-13 3.788081e-13 3.774758e-13 3.756995e-13 3.748113e-13 3.734790e-13 3.721468e-13 3.694822e-13 3.672618e-13 3.648193e-13 3.639311e-13 3.625988e-13 3.526068e-13 3.514966e-13 3.501643e-13 3.508305e-13 3.503864e-13 3.501643e-13 3.486100e-13 3.468337e-13 3.441691e-13 3.417266e-13 3.397282e-13 3.386180e-13 3.368417e-13 3.348433e-13 3.326228e-13 3.292921e-13 3.255174e-13 3.219647e-13 3.204104e-13 3.179679e-13 3.059775e-13 3.042011e-13 3.015366e-13 2.999823e-13 2.984279e-13 2.966516e-13 2.930989e-13 2.893241e-13 2.848832e-13 2.804423e-13 2.766676e-13 2.731149e-13 2.702283e-13 2.664535e-13 2.624567e-13 2.575717e-13 2.524647e-13 2.475797e-13 2.449152e-13 2.415845e-13 2.278178e-13 2.253753e-13 2.220446e-13 2.200462e-13 2.162714e-13 2.131628e-13 2.078338e-13 2.022826e-13 1.953993e-13 1.896261e-13 1.851852e-13 1.803002e-13 1.749711e-13 1.696421e-13 1.640910e-13 1.578737e-13 1.512124e-13 1.443290e-13 1.396661e-13 1.343370e-13 1.239009e-13 1.187939e-13 1.119105e-13 1.059153e-13 1.019185e-13 9.658940e-14 9.103829e-14 8.637535e-14 7.971401e-14 7.238654e-14 6.417089e-14 5.639933e-14 4.751755e-14 3.996803e-14 3.330669e-14 2.575717e-14 1.887379e-14 1.176836e-14 5.329071e-15 -2.220446e-16 
2.886580e-15 7.105427e-15 1.398881e-14 1.953993e-14 2.620126e-14 3.352874e-14 3.974598e-14 4.884981e-14 5.684342e-14 6.350476e-14 7.216450e-14 8.038015e-14 8.748557e-14 9.237056e-14 9.725554e-14 1.019185e-13 1.050271e-13 1.121325e-13 1.194600e-13 1.256772e-13 1.343370e-13 1.405542e-13 1.456613e-13 1.518785e-13 1.585398e-13 1.652012e-13 1.703082e-13 1.751932e-13 1.807443e-13 1.851852e-13 1.905143e-13 1.956213e-13 2.029488e-13 2.107203e-13 2.140510e-13 2.176037e-13 2.202682e-13 2.222666e-13 2.262635e-13 2.300382e-13 2.433609e-13 2.469136e-13 2.495781e-13 2.540190e-13 2.593481e-13 2.642331e-13 2.675637e-13 2.704503e-13 2.737810e-13 2.766676e-13 2.808864e-13 2.851053e-13 2.899903e-13 2.950973e-13 2.975398e-13 2.997602e-13 3.008704e-13 3.017586e-13 3.050893e-13 3.079759e-13 3.197442e-13 3.224088e-13 3.241851e-13 3.275158e-13 3.312906e-13 3.343992e-13 3.363976e-13 3.375078e-13 3.388401e-13 3.397282e-13 3.419487e-13 3.446132e-13 3.472778e-13 3.499423e-13 3.510525e-13 3.517187e-13 3.508305e-13 3.497203e-13 3.514966e-13 3.528289e-13 3.645972e-13 3.657075e-13 3.659295e-13 3.688161e-13 3.714806e-13 3.734790e-13 3.750333e-13 3.752554e-13 3.763656e-13 3.779199e-13 3.794742e-13 3.810285e-13 3.832490e-13 3.865797e-13 3.872458e-13 3.879119e-13 3.870237e-13 3.865797e-13 3.876899e-13 3.881340e-13 3.899103e-13 3.907985e-13 3.907985e-13 3.932410e-13 3.952394e-13 3.961276e-13 3.972378e-13 3.959055e-13 3.952394e-13 3.950174e-13 3.950174e-13 3.952394e-13 3.959055e-13 3.972378e-13 3.961276e-13 3.952394e-13 3.932410e-13 3.907985e-13 3.907985e-13 3.899103e-13 3.881340e-13 3.876899e-13 3.865797e-13 3.870237e-13 3.879119e-13 3.872458e-13 3.865797e-13 3.832490e-13 3.810285e-13 3.794742e-13 3.779199e-13 3.763656e-13 3.752554e-13 3.750333e-13 3.734790e-13 3.714806e-13 3.688161e-13 3.659295e-13 3.657075e-13 3.645972e-13 3.528289e-13 3.514966e-13 3.497203e-13 3.508305e-13 3.517187e-13 3.510525e-13 3.499423e-13 3.472778e-13 3.446132e-13 3.419487e-13 3.397282e-13 3.388401e-13 3.375078e-13 3.363976e-13 3.343992e-13 3.312906e-13 3.275158e-13 3.241851e-13 3.224088e-13 3.197442e-13 3.079759e-13 3.050893e-13 3.017586e-13 3.008704e-13 2.997602e-13 2.975398e-13 2.950973e-13 2.899903e-13 2.851053e-13 2.808864e-13 2.766676e-13 2.737810e-13 2.704503e-13 2.675637e-13 2.642331e-13 2.593481e-13 2.540190e-13 2.495781e-13 2.469136e-13 2.433609e-13 2.300382e-13 2.262635e-13 2.222666e-13 2.202682e-13 2.176037e-13 2.140510e-13 2.107203e-13 2.029488e-13 1.956213e-13 1.905143e-13 1.851852e-13 1.807443e-13 1.751932e-13 1.703082e-13 1.652012e-13 1.585398e-13 1.518785e-13 1.456613e-13 1.405542e-13 1.343370e-13 1.256772e-13 1.194600e-13 1.121325e-13 1.050271e-13 1.019185e-13 9.725554e-14 9.237056e-14 8.748557e-14 8.038015e-14 7.216450e-14 6.350476e-14 5.684342e-14 4.884981e-14 3.974598e-14 3.352874e-14 2.620126e-14 1.953993e-14 1.398881e-14 7.105427e-15 2.886580e-15 
7.549517e-15 8.659740e-15 1.332268e-14 1.887379e-14 2.708944e-14 3.641532e-14 4.285461e-14 5.107026e-14 5.884182e-14 6.616929e-14 7.283063e-14 8.015810e-14 8.748557e-14 9.392487e-14 9.925394e-14 1.045830e-13 1.085798e-13 1.125766e-13 1.203482e-13 1.254552e-13 1.350031e-13 1.407763e-13 1.461054e-13 1.527667e-13 1.594280e-13 1.652012e-13 1.709743e-13 1.760814e-13 1.820766e-13 1.865175e-13 1.922906e-13 1.976197e-13 2.033929e-13 2.100542e-13 2.147171e-13 2.187139e-13 2.218226e-13 2.244871e-13 2.269296e-13 2.313705e-13 2.451372e-13 2.484679e-13 2.513545e-13 2.557954e-13 2.604583e-13 2.646772e-13 2.691181e-13 2.717826e-13 2.755574e-13 2.782219e-13 2.824407e-13 2.859935e-13 2.895462e-13 2.944311e-13 2.977618e-13 2.997602e-13 3.015366e-13 3.037570e-13 3.057554e-13 3.088640e-13 3.215206e-13 3.237410e-13 3.259615e-13 3.295142e-13 3.330669e-13 3.352874e-13 3.375078e-13 3.388401e-13 3.406164e-13 3.417266e-13 3.435030e-13 3.457234e-13 3.470557e-13 3.494982e-13 3.506084e-13 3.512746e-13 3.508305e-13 3.503864e-13 3.506084e-13 3.521627e-13 3.663736e-13 3.668177e-13 3.681500e-13 3.699263e-13 3.725908e-13 3.741452e-13 3.756995e-13 3.761436e-13 3.774758e-13 3.788081e-13 3.810285e-13 3.823608e-13 3.841372e-13 3.868017e-13 3.876899e-13 3.883560e-13 3.883560e-13 3.881340e-13 3.888001e-13 3.899103e-13 3.905765e-13 3.910205e-13 3.921308e-13 3.945733e-13 3.963496e-13 3.970158e-13 3.974598e-13 3.965717e-13 3.967937e-13 3.967937e-13 3.967937e-13 3.967937e-13 3.965717e-13 3.974598e-13 3.970158e-13 3.963496e-13 3.945733e-13 3.921308e-13 3.910205e-13 3.905765e-13 3.899103e-13 3.888001e-13 3.881340e-13 3.883560e-13 3.883560e-13 3.876899e-13 3.868017e-13 3.841372e-13 3.823608e-13 3.810285e-13 3.788081e-13 3.774758e-13 3.761436e-13 3.756995e-13 3.741452e-13 3.725908e-13 3.699263e-13 3.681500e-13 3.668177e-13 3.663736e-13 3.521627e-13 3.506084e-13 3.503864e-13 3.508305e-13 3.512746e-13 3.506084e-13 3.494982e-13 3.470557e-13 3.457234e-13 3.435030e-13 3.417266e-13 3.406164e-13 3.388401e-13 3.375078e-13 3.352874e-13 3.330669e-13 3.295142e-13 3.259615e-13 3.237410e-13 3.215206e-13 3.088640e-13 3.057554e-13 3.037570e-13 3.015366e-13 2.997602e-13 2.977618e-13 2.944311e-13 2.895462e-13 2.859935e-13 2.824407e-13 2.782219e-13 2.755574e-13 2.717826e-13 2.691181e-13 2.646772e-13 2.604583e-13 2.557954e-13 2.513545e-13 2.484679e-13 2.451372e-13 2.313705e-13 2.269296e-13 2.244871e-13 2.218226e-13 2.187139e-13 2.147171e-13 2.100542e-13 2.033929e-13 1.976197e-13 1.922906e-13 1.865175e-13 1.820766e-13 1.760814e-13 1.709743e-13 1.652012e-13 1.594280e-13 1.527667e-13 1.461054e-13 1.407763e-13 1.350031e-13 1.254552e-13 1.203482e-13 1.125766e-13 1.085798e-13 1.045830e-13 9.925394e-14 9.392487e-14 8.748557e-14 8.015810e-14 7.283063e-14 6.616929e-14 5.884182e-14 5.107026e-14 4.285461e-14 3.641532e-14 2.708944e-14 1.887379e-14 1.332268e-14 8.659740e-15 7.549517e-15 
1.110223e-15 6.217249e-15 1.221245e-14 1.776357e-14 2.753353e-14 3.574918e-14 4.307665e-14 5.151435e-14 5.995204e-14 6.727952e-14 7.371881e-14 8.038015e-14 8.704149e-14 9.592327e-14 1.005862e-13 1.056932e-13 1.101341e-13 1.163514e-13 1.239009e-13 1.278977e-13 1.358913e-13 1.412204e-13 1.483258e-13 1.545430e-13 1.600942e-13 1.652012e-13 1.709743e-13 1.754152e-13 1.820766e-13 1.869616e-13 1.922906e-13 1.980638e-13 2.045031e-13 2.113865e-13 2.156053e-13 2.200462e-13 2.233769e-13 2.267075e-13 2.300382e-13 2.329248e-13 2.464695e-13 2.500222e-13 2.540190e-13 2.584599e-13 2.620126e-13 2.651213e-13 2.695622e-13 2.715606e-13 2.753353e-13 2.784439e-13 2.822187e-13 2.859935e-13 2.899903e-13 2.953193e-13 2.975398e-13 3.002043e-13 3.030909e-13 3.050893e-13 3.073097e-13 3.097522e-13 3.237410e-13 3.259615e-13 3.290701e-13 3.319567e-13 3.343992e-13 3.361755e-13 3.386180e-13 3.392842e-13 3.406164e-13 3.415046e-13 3.432810e-13 3.455014e-13 3.470557e-13 3.501643e-13 3.503864e-13 3.517187e-13 3.517187e-13 3.510525e-13 3.512746e-13 3.519407e-13 3.672618e-13 3.681500e-13 3.699263e-13 3.714806e-13 3.730349e-13 3.737011e-13 3.759215e-13 3.763656e-13 3.774758e-13 3.788081e-13 3.808065e-13 3.823608e-13 3.845813e-13 3.876899e-13 3.876899e-13 3.892442e-13 3.899103e-13 3.903544e-13 3.907985e-13 3.914646e-13 3.919087e-13 3.925749e-13 3.941292e-13 3.956835e-13 3.965717e-13 3.970158e-13 3.981260e-13 3.972378e-13 3.974598e-13 3.970158e-13 3.970158e-13 3.974598e-13 3.972378e-13 3.981260e-13 3.970158e-13 3.965717e-13 3.956835e-13 3.941292e-13 3.925749e-13 3.919087e-13 3.914646e-13 3.907985e-13 3.903544e-13 3.899103e-13 3.892442e-13 3.876899e-13 3.876899e-13 3.845813e-13 3.823608e-13 3.808065e-13 3.788081e-13 3.774758e-13 3.763656e-13 3.759215e-13 3.737011e-13 3.730349e-13 3.714806e-13 3.699263e-13 3.681500e-13 3.672618e-13 3.519407e-13 3.512746e-13 3.510525e-13 3.517187e-13 3.517187e-13 3.503864e-13 3.501643e-13 3.470557e-13 3.455014e-13 3.432810e-13 3.415046e-13 3.406164e-13 3.392842e-13 3.386180e-13 3.361755e-13 3.343992e-13 3.319567e-13 3.290701e-13 3.259615e-13 3.237410e-13 3.097522e-13 3.073097e-13 3.050893e-13 3.030909e-13 3.002043e-13 2.975398e-13 2.953193e-13 2.899903e-13 2.859935e-13 2.822187e-13 2.784439e-13 2.753353e-13 2.715606e-13 2.695622e-13 2.651213e-13 2.620126e-13 2.584599e-13 2.540190e-13 2.500222e-13 2.464695e-13 2.329248e-13 2.300382e-13 2.267075e-13 2.233769e-13 2.200462e-13 2.156053e-13 2.113865e-13 2.045031e-13 1.980638e-13 1.922906e-13 1.869616e-13 1.820766e-13 1.754152e-13 1.709743e-13 1.652012e-13 1.600942e-13 1.545430e-13 1.483258e-13 1.412204e-13 1.358913e-13 1.278977e-13 1.239009e-13 1.163514e-13 1.101341e-13 1.056932e-13 1.005862e-13 9.592327e-14 8.704149e-14 8.038015e-14 7.371881e-14 6.727952e-14 5.995204e-14 5.151435e-14 4.307665e-14 3.574918e-14 2.753353e-14 1.776357e-14 1.221245e-14 6.217249e-15 1.110223e-15 
-8.548717e-15 3.330669e-15 1.199041e-14 2.020606e-14 2.930989e-14 3.552714e-14 4.263256e-14 5.018208e-14 5.928591e-14 6.816769e-14 7.460699e-14 8.082424e-14 8.659740e-14 9.459100e-14 1.021405e-13 1.079137e-13 1.132427e-13 1.192380e-13 1.261213e-13 1.314504e-13 1.363354e-13 1.438849e-13 1.505462e-13 1.554312e-13 1.600942e-13 1.656453e-13 1.718625e-13 1.771916e-13 1.827427e-13 1.878497e-13 1.927347e-13 1.993961e-13 2.060574e-13 2.109424e-13 2.153833e-13 2.204903e-13 2.255973e-13 2.295941e-13 2.335909e-13 2.351452e-13 2.478018e-13 2.526868e-13 2.571277e-13 2.602363e-13 2.624567e-13 2.664535e-13 2.711165e-13 2.733369e-13 2.775558e-13 2.799982e-13 2.824407e-13 2.864375e-13 2.906564e-13 2.942091e-13 2.968736e-13 3.006484e-13 3.042011e-13 3.068656e-13 3.097522e-13 3.113065e-13 3.259615e-13 3.297362e-13 3.321787e-13 3.343992e-13 3.357314e-13 3.370637e-13 3.392842e-13 3.406164e-13 3.423928e-13 3.428369e-13 3.430589e-13 3.457234e-13 3.472778e-13 3.488321e-13 3.494982e-13 3.503864e-13 3.517187e-13 3.521627e-13 3.526068e-13 3.514966e-13 3.685940e-13 3.703704e-13 3.717027e-13 3.730349e-13 3.725908e-13 3.739231e-13 3.756995e-13 3.770317e-13 3.790301e-13 3.796963e-13 3.810285e-13 3.836931e-13 3.854694e-13 3.870237e-13 3.883560e-13 3.899103e-13 3.919087e-13 3.930190e-13 3.934630e-13 3.927969e-13 3.927969e-13 3.947953e-13 3.961276e-13 3.972378e-13 3.972378e-13 3.972378e-13 3.983480e-13 3.987921e-13 3.987921e-13 3.979039e-13 3.979039e-13 3.987921e-13 3.987921e-13 3.983480e-13 3.972378e-13 3.972378e-13 3.972378e-13 3.961276e-13 3.947953e-13 3.927969e-13 3.927969e-13 3.934630e-13 3.930190e-13 3.919087e-13 3.899103e-13 3.883560e-13 3.870237e-13 3.854694e-13 3.836931e-13 3.810285e-13 3.796963e-13 3.790301e-13 3.770317e-13 3.756995e-13 3.739231e-13 3.725908e-13 3.730349e-13 3.717027e-13 3.703704e-13 3.685940e-13 3.514966e-13 3.526068e-13 3.521627e-13 3.517187e-13 3.503864e-13 3.494982e-13 3.488321e-13 3.472778e-13 3.457234e-13 3.430589e-13 3.428369e-13 3.423928e-13 3.406164e-13 3.392842e-13 3.370637e-13 3.357314e-13 3.343992e-13 3.321787e-13 3.297362e-13 3.259615e-13 3.113065e-13 3.097522e-13 3.068656e-13 3.042011e-13 3.006484e-13 2.968736e-13 2.942091e-13 2.906564e-13 2.864375e-13 2.824407e-13 2.799982e-13 2.775558e-13 2.733369e-13 2.711165e-13 2.664535e-13 2.624567e-13 2.602363e-13 2.571277e-13 2.526868e-13 2.478018e-13 2.351452e-13 2.335909e-13 2.295941e-13 2.255973e-13 2.204903e-13 2.153833e-13 2.109424e-13 2.060574e-13 1.993961e-13 1.927347e-13 1.878497e-13 1.827427e-13 1.771916e-13 1.718625e-13 1.656453e-13 1.600942e-13 1.554312e-13 1.505462e-13 1.438849e-13 1.363354e-13 1.314504e-13 1.261213e-13 1.192380e-13 1.132427e-13 1.079137e-13 1.021405e-13 9.459100e-14 8.659740e-14 8.082424e-14 7.460699e-14 6.816769e-14 5.928591e-14 5.018208e-14 4.263256e-14 3.552714e-14 2.930989e-14 2.020606e-14 1.199041e-14 3.330669e-15 -8.548717e-15 
-7.771561e-16 4.218847e-15 1.088019e-14 1.887379e-14 2.642331e-14 3.352874e-14 4.152234e-14 4.996004e-14 5.861978e-14 6.750156e-14 7.549517e-14 8.149037e-14 8.815171e-14 9.436896e-14 1.032507e-13 1.105782e-13 1.150191e-13 1.210143e-13 1.281197e-13 1.314504e-13 1.385558e-13 1.467715e-13 1.516565e-13 1.560974e-13 1.600942e-13 1.652012e-13 1.714184e-13 1.774136e-13 1.838529e-13 1.900702e-13 1.949552e-13 1.993961e-13 2.053913e-13 2.109424e-13 2.162714e-13 2.213785e-13 2.267075e-13 2.309264e-13 2.349232e-13 2.373657e-13 2.502443e-13 2.555733e-13 2.582379e-13 2.609024e-13 2.637890e-13 2.668976e-13 2.708944e-13 2.740030e-13 2.784439e-13 2.819966e-13 2.837730e-13 2.859935e-13 2.895462e-13 2.930989e-13 2.966516e-13 3.004264e-13 3.039791e-13 3.070877e-13 3.108624e-13 3.128608e-13 3.281819e-13 3.335110e-13 3.343992e-13 3.357314e-13 3.363976e-13 3.379519e-13 3.397282e-13 3.412826e-13 3.432810e-13 3.455014e-13 3.459455e-13 3.459455e-13 3.468337e-13 3.479439e-13 3.490541e-13 3.499423e-13 3.508305e-13 3.517187e-13 3.526068e-13 3.517187e-13 3.703704e-13 3.728129e-13 3.730349e-13 3.734790e-13 3.730349e-13 3.734790e-13 3.748113e-13 3.763656e-13 3.785861e-13 3.810285e-13 3.832490e-13 3.836931e-13 3.848033e-13 3.865797e-13 3.885781e-13 3.901324e-13 3.923528e-13 3.939071e-13 3.956835e-13 3.954614e-13 3.941292e-13 3.967937e-13 3.972378e-13 3.979039e-13 3.974598e-13 3.974598e-13 3.981260e-13 3.985701e-13 3.992362e-13 4.001244e-13 4.001244e-13 3.992362e-13 3.985701e-13 3.981260e-13 3.974598e-13 3.974598e-13 3.979039e-13 3.972378e-13 3.967937e-13 3.941292e-13 3.954614e-13 3.956835e-13 3.939071e-13 3.923528e-13 3.901324e-13 3.885781e-13 3.865797e-13 3.848033e-13 3.836931e-13 3.832490e-13 3.810285e-13 3.785861e-13 3.763656e-13 3.748113e-13 3.734790e-13 3.730349e-13 3.734790e-13 3.730349e-13 3.728129e-13 3.703704e-13 3.517187e-13 3.526068e-13 3.517187e-13 3.508305e-13 3.499423e-13 3.490541e-13 3.479439e-13 3.468337e-13 3.459455e-13 3.459455e-13 3.455014e-13 3.432810e-13 3.412826e-13 3.397282e-13 3.379519e-13 3.363976e-13 3.357314e-13 3.343992e-13 3.335110e-13 3.281819e-13 3.128608e-13 3.108624e-13 3.070877e-13 3.039791e-13 3.004264e-13 2.966516e-13 2.930989e-13 2.895462e-13 2.859935e-13 2.837730e-13 2.819966e-13 2.784439e-13 2.740030e-13 2.708944e-13 2.668976e-13 2.637890e-13 2.609024e-13 2.582379e-13 2.555733e-13 2.502443e-13 2.373657e-13 2.349232e-13 2.309264e-13 2.267075e-13 2.213785e-13 2.162714e-13 2.109424e-13 2.053913e-13 1.993961e-13 1.949552e-13 1.900702e-13 1.838529e-13 1.774136e-13 1.714184e-13 1.652012e-13 1.600942e-13 1.560974e-13 1.516565e-13 1.467715e-13 1.385558e-13 1.314504e-13 1.281197e-13 1.210143e-13 1.150191e-13 1.105782e-13 1.032507e-13 9.436896e-14 8.815171e-14 8.149037e-14 7.549517e-14 6.750156e-14 5.861978e-14 4.996004e-14 4.152234e-14 3.352874e-14 2.642331e-14 1.887379e-14 1.088019e-14 4.218847e-15 -7.771561e-16 
-2.220446e-16 3.330669e-15 9.547918e-15 1.731948e-14 2.553513e-14 3.308465e-14 4.107825e-14 4.973799e-14 5.861978e-14 6.750156e-14 7.438494e-14 8.060219e-14 8.881784e-14 9.658940e-14 1.052491e-13 1.110223e-13 1.161293e-13 1.219025e-13 1.276756e-13 1.332268e-13 1.376677e-13 1.456613e-13 1.521006e-13 1.563194e-13 1.603162e-13 1.652012e-13 1.705303e-13 1.780798e-13 1.851852e-13 1.905143e-13 1.962874e-13 2.009504e-13 2.056133e-13 2.111644e-13 2.169376e-13 2.227107e-13 2.278178e-13 2.322587e-13 2.364775e-13 2.391420e-13 2.511324e-13 2.557954e-13 2.595701e-13 2.624567e-13 2.648992e-13 2.675637e-13 2.706724e-13 2.751133e-13 2.802203e-13 2.828848e-13 2.853273e-13 2.868816e-13 2.886580e-13 2.924327e-13 2.962075e-13 3.004264e-13 3.042011e-13 3.079759e-13 3.113065e-13 3.126388e-13 3.292921e-13 3.335110e-13 3.363976e-13 3.375078e-13 3.377298e-13 3.388401e-13 3.399503e-13 3.421707e-13 3.450573e-13 3.463896e-13 3.470557e-13 3.472778e-13 3.466116e-13 3.470557e-13 3.481659e-13 3.494982e-13 3.508305e-13 3.514966e-13 3.517187e-13 3.503864e-13 3.717027e-13 3.730349e-13 3.739231e-13 3.734790e-13 3.725908e-13 3.730349e-13 3.739231e-13 3.763656e-13 3.796963e-13 3.819167e-13 3.836931e-13 3.850253e-13 3.850253e-13 3.861356e-13 3.885781e-13 3.912426e-13 3.939071e-13 3.952394e-13 3.961276e-13 3.961276e-13 3.943512e-13 3.967937e-13 3.981260e-13 3.987921e-13 3.983480e-13 3.981260e-13 3.979039e-13 3.994582e-13 4.010126e-13 4.023448e-13 4.023448e-13 4.010126e-13 3.994582e-13 3.979039e-13 3.981260e-13 3.983480e-13 3.987921e-13 3.981260e-13 3.967937e-13 3.943512e-13 3.961276e-13 3.961276e-13 3.952394e-13 3.939071e-13 3.912426e-13 3.885781e-13 3.861356e-13 3.850253e-13 3.850253e-13 3.836931e-13 3.819167e-13 3.796963e-13 3.763656e-13 3.739231e-13 3.730349e-13 3.725908e-13 3.734790e-13 3.739231e-13 3.730349e-13 3.717027e-13 3.503864e-13 3.517187e-13 3.514966e-13 3.508305e-13 3.494982e-13 3.481659e-13 3.470557e-13 3.466116e-13 3.472778e-13 3.470557e-13 3.463896e-13 3.450573e-13 3.421707e-13 3.399503e-13 3.388401e-13 3.377298e-13 3.375078e-13 3.363976e-13 3.335110e-13 3.292921e-13 3.126388e-13 3.113065e-13 3.079759e-13 3.042011e-13 3.004264e-13 2.962075e-13 2.924327e-13 2.886580e-13 2.868816e-13 2.853273e-13 2.828848e-13 2.802203e-13 2.751133e-13 2.706724e-13 2.675637e-13 2.648992e-13 2.624567e-13 2.595701e-13 2.557954e-13 2.511324e-13 2.391420e-13 2.364775e-13 2.322587e-13 2.278178e-13 2.227107e-13 2.169376e-13 2.111644e-13 2.056133e-13 2.009504e-13 1.962874e-13 1.905143e-13 1.851852e-13 1.780798e-13 1.705303e-13 1.652012e-13 1.603162e-13 1.563194e-13 1.521006e-13 1.456613e-13 1.376677e-13 1.332268e-13 1.276756e-13 1.219025e-13 1.161293e-13 1.110223e-13 1.052491e-13 9.658940e-14 8.881784e-14 8.060219e-14 7.438494e-14 6.750156e-14 5.861978e-14 4.973799e-14 4.107825e-14 3.308465e-14 2.553513e-14 1.731948e-14 9.547918e-15 3.330669e-15 -2.220446e-16 
-4.107825e-15 -4.440892e-16 7.105427e-15 1.532108e-14 2.420286e-14 3.264056e-14 4.063416e-14 4.818368e-14 5.817569e-14 6.683543e-14 7.438494e-14 8.260059e-14 9.037215e-14 9.769963e-14 1.050271e-13 1.123546e-13 1.172396e-13 1.221245e-13 1.276756e-13 1.325606e-13 1.398881e-13 1.465494e-13 1.514344e-13 1.565414e-13 1.607603e-13 1.652012e-13 1.714184e-13 1.789680e-13 1.847411e-13 1.907363e-13 1.958433e-13 2.016165e-13 2.069456e-13 2.122746e-13 2.184919e-13 2.255973e-13 2.298162e-13 2.338130e-13 2.378098e-13 2.409184e-13 2.529088e-13 2.569056e-13 2.602363e-13 2.635669e-13 2.660094e-13 2.682299e-13 2.722267e-13 2.762235e-13 2.795542e-13 2.831069e-13 2.851053e-13 2.875478e-13 2.902123e-13 2.930989e-13 2.966516e-13 3.013145e-13 3.048672e-13 3.081979e-13 3.113065e-13 3.135270e-13 3.326228e-13 3.352874e-13 3.372858e-13 3.397282e-13 3.401723e-13 3.403944e-13 3.423928e-13 3.443912e-13 3.457234e-13 3.463896e-13 3.470557e-13 3.477219e-13 3.474998e-13 3.477219e-13 3.486100e-13 3.503864e-13 3.508305e-13 3.512746e-13 3.512746e-13 3.499423e-13 3.725908e-13 3.732570e-13 3.737011e-13 3.734790e-13 3.730349e-13 3.723688e-13 3.739231e-13 3.770317e-13 3.796963e-13 3.816947e-13 3.832490e-13 3.848033e-13 3.863576e-13 3.876899e-13 3.899103e-13 3.930190e-13 3.952394e-13 3.963496e-13 3.972378e-13 3.981260e-13 3.956835e-13 3.972378e-13 3.987921e-13 3.996803e-13 3.996803e-13 3.992362e-13 3.996803e-13 4.007905e-13 4.019007e-13 4.027889e-13 4.027889e-13 4.019007e-13 4.007905e-13 3.996803e-13 3.992362e-13 3.996803e-13 3.996803e-13 3.987921e-13 3.972378e-13 3.956835e-13 3.981260e-13 3.972378e-13 3.963496e-13 3.952394e-13 3.930190e-13 3.899103e-13 3.876899e-13 3.863576e-13 3.848033e-13 3.832490e-13 3.816947e-13 3.796963e-13 3.770317e-13 3.739231e-13 3.723688e-13 3.730349e-13 3.734790e-13 3.737011e-13 3.732570e-13 3.725908e-13 3.499423e-13 3.512746e-13 3.512746e-13 3.508305e-13 3.503864e-13 3.486100e-13 3.477219e-13 3.474998e-13 3.477219e-13 3.470557e-13 3.463896e-13 3.457234e-13 3.443912e-13 3.423928e-13 3.403944e-13 3.401723e-13 3.397282e-13 3.372858e-13 3.352874e-13 3.326228e-13 3.135270e-13 3.113065e-13 3.081979e-13 3.048672e-13 3.013145e-13 2.966516e-13 2.930989e-13 2.902123e-13 2.875478e-13 2.851053e-13 2.831069e-13 2.795542e-13 2.762235e-13 2.722267e-13 2.682299e-13 2.660094e-13 2.635669e-13 2.602363e-13 2.569056e-13 2.529088e-13 2.409184e-13 2.378098e-13 2.338130e-13 2.298162e-13 2.255973e-13 2.184919e-13 2.122746e-13 2.069456e-13 2.016165e-13 1.958433e-13 1.907363e-13 1.847411e-13 1.789680e-13 1.714184e-13 1.652012e-13 1.607603e-13 1.565414e-13 1.514344e-13 1.465494e-13 1.398881e-13 1.325606e-13 1.276756e-13 1.221245e-13 1.172396e-13 1.123546e-13 1.050271e-13 9.769963e-14 9.037215e-14 8.260059e-14 7.438494e-14 6.683543e-14 5.817569e-14 4.818368e-14 4.063416e-14 3.264056e-14 2.420286e-14 1.532108e-14 7.105427e-15 -4.440892e-16 -4.107825e-15 
3.774758e-15 6.439294e-15 1.421085e-14 2.220446e-14 3.042011e-14 3.952394e-14 4.951595e-14 5.528911e-14 6.017409e-14 6.572520e-14 7.283063e-14 7.882583e-14 8.526513e-14 9.126033e-14 9.614531e-14 1.019185e-13 1.061373e-13 1.116884e-13 1.172396e-13 1.250111e-13 1.338929e-13 1.412204e-13 1.487699e-13 1.547651e-13 1.618705e-13 1.680878e-13 1.760814e-13 1.838529e-13 1.905143e-13 1.969536e-13 2.031708e-13 2.073897e-13 2.127187e-13 2.158274e-13 2.184919e-13 2.227107e-13 2.269296e-13 2.302603e-13 2.351452e-13 2.420286e-13 2.429168e-13 2.469136e-13 2.511324e-13 2.557954e-13 2.606804e-13 2.660094e-13 2.726708e-13 2.788880e-13 2.839950e-13 2.886580e-13 2.930989e-13 2.957634e-13 2.988720e-13 2.997602e-13 3.002043e-13 3.022027e-13 3.037570e-13 3.053113e-13 3.073097e-13 3.108624e-13 3.115286e-13 3.153033e-13 3.188561e-13 3.224088e-13 3.268497e-13 3.312906e-13 3.375078e-13 3.428369e-13 3.468337e-13 3.510525e-13 3.543832e-13 3.561595e-13 3.592682e-13 3.603784e-13 3.601563e-13 3.612666e-13 3.617107e-13 3.619327e-13 3.628209e-13 3.661516e-13 3.583800e-13 3.612666e-13 3.650413e-13 3.681500e-13 3.730349e-13 3.761436e-13 3.810285e-13 3.854694e-13 3.881340e-13 3.910205e-13 3.934630e-13 3.943512e-13 3.961276e-13 3.947953e-13 3.934630e-13 3.930190e-13 3.914646e-13 3.903544e-13 3.899103e-13 3.899103e-13 3.932410e-13 3.934630e-13 3.945733e-13 3.959055e-13 3.979039e-13 3.992362e-13 4.023448e-13 4.043432e-13 4.045653e-13 4.052314e-13 4.052314e-13 4.045653e-13 4.043432e-13 4.023448e-13 3.992362e-13 3.979039e-13 3.959055e-13 3.945733e-13 3.934630e-13 3.932410e-13 3.899103e-13 3.899103e-13 3.903544e-13 3.914646e-13 3.930190e-13 3.934630e-13 3.947953e-13 3.961276e-13 3.943512e-13 3.934630e-13 3.910205e-13 3.881340e-13 3.854694e-13 3.810285e-13 3.761436e-13 3.730349e-13 3.681500e-13 3.650413e-13 3.612666e-13 3.583800e-13 3.661516e-13 3.628209e-13 3.619327e-13 3.617107e-13 3.612666e-13 3.601563e-13 3.603784e-13 3.592682e-13 3.561595e-13 3.543832e-13 3.510525e-13 3.468337e-13 3.428369e-13 3.375078e-13 3.312906e-13 3.268497e-13 3.224088e-13 3.188561e-13 3.153033e-13 3.115286e-13 3.108624e-13 3.073097e-13 3.053113e-13 3.037570e-13 3.022027e-13 3.002043e-13 2.997602e-13 2.988720e-13 2.957634e-13 2.930989e-13 2.886580e-13 2.839950e-13 2.788880e-13 2.726708e-13 2.660094e-13 2.606804e-13 2.557954e-13 2.511324e-13 2.469136e-13 2.429168e-13 2.420286e-13 2.351452e-13 2.302603e-13 2.269296e-13 2.227107e-13 2.184919e-13 2.158274e-13 2.127187e-13 2.073897e-13 2.031708e-13 1.969536e-13 1.905143e-13 1.838529e-13 1.760814e-13 1.680878e-13 1.618705e-13 1.547651e-13 1.487699e-13 1.412204e-13 1.338929e-13 1.250111e-13 1.172396e-13 1.116884e-13 1.061373e-13 1.019185e-13 9.614531e-14 9.126033e-14 8.526513e-14 7.882583e-14 7.283063e-14 6.572520e-14 6.017409e-14 5.528911e-14 4.951595e-14 3.952394e-14 3.042011e-14 2.220446e-14 1.421085e-14 6.439294e-15 3.774758e-15 
-1.776357e-15 5.995204e-15 1.398881e-14 2.109424e-14 3.019807e-14 3.885781e-14 4.751755e-14 5.551115e-14 5.995204e-14 6.483702e-14 7.172041e-14 7.771561e-14 8.504308e-14 9.281464e-14 9.792167e-14 1.034728e-13 1.072475e-13 1.114664e-13 1.179057e-13 1.241229e-13 1.358913e-13 1.418865e-13 1.498801e-13 1.569855e-13 1.627587e-13 1.691980e-13 1.771916e-13 1.834088e-13 1.902922e-13 1.951772e-13 2.007283e-13 2.067235e-13 2.109424e-13 2.153833e-13 2.180478e-13 2.220446e-13 2.264855e-13 2.307043e-13 2.362555e-13 2.415845e-13 2.429168e-13 2.478018e-13 2.522427e-13 2.573497e-13 2.620126e-13 2.664535e-13 2.726708e-13 2.775558e-13 2.826628e-13 2.859935e-13 2.899903e-13 2.946532e-13 2.968736e-13 2.990941e-13 2.995382e-13 3.013145e-13 3.033129e-13 3.055334e-13 3.081979e-13 3.106404e-13 3.124168e-13 3.166356e-13 3.208545e-13 3.252953e-13 3.284040e-13 3.315126e-13 3.375078e-13 3.423928e-13 3.463896e-13 3.492762e-13 3.519407e-13 3.548273e-13 3.574918e-13 3.592682e-13 3.592682e-13 3.601563e-13 3.612666e-13 3.621548e-13 3.637091e-13 3.659295e-13 3.588241e-13 3.623768e-13 3.661516e-13 3.699263e-13 3.734790e-13 3.768097e-13 3.816947e-13 3.845813e-13 3.876899e-13 3.890221e-13 3.910205e-13 3.932410e-13 3.936851e-13 3.939071e-13 3.925749e-13 3.921308e-13 3.916867e-13 3.907985e-13 3.907985e-13 3.899103e-13 3.939071e-13 3.945733e-13 3.952394e-13 3.970158e-13 3.979039e-13 3.992362e-13 4.021228e-13 4.036771e-13 4.041212e-13 4.034550e-13 4.034550e-13 4.041212e-13 4.036771e-13 4.021228e-13 3.992362e-13 3.979039e-13 3.970158e-13 3.952394e-13 3.945733e-13 3.939071e-13 3.899103e-13 3.907985e-13 3.907985e-13 3.916867e-13 3.921308e-13 3.925749e-13 3.939071e-13 3.936851e-13 3.932410e-13 3.910205e-13 3.890221e-13 3.876899e-13 3.845813e-13 3.816947e-13 3.768097e-13 3.734790e-13 3.699263e-13 3.661516e-13 3.623768e-13 3.588241e-13 3.659295e-13 3.637091e-13 3.621548e-13 3.612666e-13 3.601563e-13 3.592682e-13 3.592682e-13 3.574918e-13 3.548273e-13 3.519407e-13 3.492762e-13 3.463896e-13 3.423928e-13 3.375078e-13 3.315126e-13 3.284040e-13 3.252953e-13 3.208545e-13 3.166356e-13 3.124168e-13 3.106404e-13 3.081979e-13 3.055334e-13 3.033129e-13 3.013145e-13 2.995382e-13 2.990941e-13 2.968736e-13 2.946532e-13 2.899903e-13 2.859935e-13 2.826628e-13 2.775558e-13 2.726708e-13 2.664535e-13 2.620126e-13 2.573497e-13 2.522427e-13 2.478018e-13 2.429168e-13 2.415845e-13 2.362555e-13 2.307043e-13 2.264855e-13 2.220446e-13 2.180478e-13 2.153833e-13 2.109424e-13 2.067235e-13 2.007283e-13 1.951772e-13 1.902922e-13 1.834088e-13 1.771916e-13 1.691980e-13 1.627587e-13 1.569855e-13 1.498801e-13 1.418865e-13 1.358913e-13 1.241229e-13 1.179057e-13 1.114664e-13 1.072475e-13 1.034728e-13 9.792167e-14 9.281464e-14 8.504308e-14 7.771561e-14 7.172041e-14 6.483702e-14 5.995204e-14 5.551115e-14 4.751755e-14 3.885781e-14 3.019807e-14 2.109424e-14 1.398881e-14 5.995204e-15 -1.776357e-15 
8.881784e-16 5.329071e-15 1.088019e-14 1.798561e-14 2.864375e-14 3.796963e-14 4.662937e-14 5.373479e-14 5.928591e-14 6.550316e-14 7.127632e-14 7.793766e-14 8.526513e-14 9.281464e-14 9.880985e-14 1.036948e-13 1.079137e-13 1.132427e-13 1.181277e-13 1.261213e-13 1.383338e-13 1.452172e-13 1.525446e-13 1.580958e-13 1.640910e-13 1.709743e-13 1.789680e-13 1.849632e-13 1.916245e-13 1.951772e-13 1.993961e-13 2.047251e-13 2.089440e-13 2.131628e-13 2.164935e-13 2.216005e-13 2.258194e-13 2.313705e-13 2.378098e-13 2.422507e-13 2.429168e-13 2.480238e-13 2.533529e-13 2.575717e-13 2.622347e-13 2.673417e-13 2.746692e-13 2.784439e-13 2.826628e-13 2.846612e-13 2.875478e-13 2.917666e-13 2.946532e-13 2.970957e-13 2.982059e-13 3.006484e-13 3.026468e-13 3.055334e-13 3.090861e-13 3.108624e-13 3.135270e-13 3.184120e-13 3.224088e-13 3.257394e-13 3.292921e-13 3.332890e-13 3.381739e-13 3.423928e-13 3.463896e-13 3.479439e-13 3.503864e-13 3.534950e-13 3.554934e-13 3.574918e-13 3.581579e-13 3.590461e-13 3.601563e-13 3.621548e-13 3.654854e-13 3.668177e-13 3.603784e-13 3.648193e-13 3.679279e-13 3.705924e-13 3.734790e-13 3.776979e-13 3.821388e-13 3.841372e-13 3.865797e-13 3.876899e-13 3.894662e-13 3.921308e-13 3.930190e-13 3.930190e-13 3.916867e-13 3.916867e-13 3.916867e-13 3.916867e-13 3.914646e-13 3.903544e-13 3.952394e-13 3.961276e-13 3.961276e-13 3.970158e-13 3.983480e-13 3.994582e-13 4.019007e-13 4.032330e-13 4.032330e-13 4.016787e-13 4.016787e-13 4.032330e-13 4.032330e-13 4.019007e-13 3.994582e-13 3.983480e-13 3.970158e-13 3.961276e-13 3.961276e-13 3.952394e-13 3.903544e-13 3.914646e-13 3.916867e-13 3.916867e-13 3.916867e-13 3.916867e-13 3.930190e-13 3.930190e-13 3.921308e-13 3.894662e-13 3.876899e-13 3.865797e-13 3.841372e-13 3.821388e-13 3.776979e-13 3.734790e-13 3.705924e-13 3.679279e-13 3.648193e-13 3.603784e-13 3.668177e-13 3.654854e-13 3.621548e-13 3.601563e-13 3.590461e-13 3.581579e-13 3.574918e-13 3.554934e-13 3.534950e-13 3.503864e-13 3.479439e-13 3.463896e-13 3.423928e-13 3.381739e-13 3.332890e-13 3.292921e-13 3.257394e-13 3.224088e-13 3.184120e-13 3.135270e-13 3.108624e-13 3.090861e-13 3.055334e-13 3.026468e-13 3.006484e-13 2.982059e-13 2.970957e-13 2.946532e-13 2.917666e-13 2.875478e-13 2.846612e-13 2.826628e-13 2.784439e-13 2.746692e-13 2.673417e-13 2.622347e-13 2.575717e-13 2.533529e-13 2.480238e-13 2.429168e-13 2.422507e-13 2.378098e-13 2.313705e-13 2.258194e-13 2.216005e-13 2.164935e-13 2.131628e-13 2.089440e-13 2.047251e-13 1.993961e-13 1.951772e-13 1.916245e-13 1.849632e-13 1.789680e-13 1.709743e-13 1.640910e-13 1.580958e-13 1.525446e-13 1.452172e-13 1.383338e-13 1.261213e-13 1.181277e-13 1.132427e-13 1.079137e-13 1.036948e-13 9.880985e-14 9.281464e-14 8.526513e-14 7.793766e-14 7.127632e-14 6.550316e-14 5.928591e-14 5.373479e-14 4.662937e-14 3.796963e-14 2.864375e-14 1.798561e-14 1.088019e-14 5.329071e-15 8.881784e-16 
-2.220446e-16 3.996803e-15 6.883383e-15 1.820766e-14 2.886580e-14 3.708145e-14 4.685141e-14 5.329071e-14 5.995204e-14 6.572520e-14 7.172041e-14 7.815970e-14 8.637535e-14 9.436896e-14 9.992007e-14 1.043610e-13 1.099121e-13 1.156852e-13 1.210143e-13 1.276756e-13 1.394440e-13 1.465494e-13 1.536549e-13 1.594280e-13 1.663114e-13 1.727507e-13 1.794120e-13 1.851852e-13 1.905143e-13 1.947331e-13 1.991740e-13 2.031708e-13 2.069456e-13 2.102762e-13 2.162714e-13 2.213785e-13 2.260414e-13 2.309264e-13 2.360334e-13 2.409184e-13 2.438050e-13 2.482459e-13 2.533529e-13 2.584599e-13 2.640110e-13 2.684519e-13 2.728928e-13 2.768896e-13 2.808864e-13 2.833289e-13 2.868816e-13 2.897682e-13 2.922107e-13 2.944311e-13 2.975398e-13 3.010925e-13 3.028688e-13 3.048672e-13 3.073097e-13 3.097522e-13 3.146372e-13 3.184120e-13 3.230749e-13 3.272937e-13 3.308465e-13 3.348433e-13 3.381739e-13 3.415046e-13 3.450573e-13 3.472778e-13 3.492762e-13 3.517187e-13 3.537171e-13 3.550493e-13 3.572698e-13 3.586020e-13 3.597123e-13 3.614886e-13 3.641532e-13 3.659295e-13 3.612666e-13 3.650413e-13 3.685940e-13 3.721468e-13 3.752554e-13 3.785861e-13 3.810285e-13 3.839151e-13 3.861356e-13 3.872458e-13 3.888001e-13 3.901324e-13 3.910205e-13 3.912426e-13 3.916867e-13 3.916867e-13 3.916867e-13 3.914646e-13 3.901324e-13 3.894662e-13 3.947953e-13 3.956835e-13 3.970158e-13 3.972378e-13 3.987921e-13 3.999023e-13 4.005685e-13 4.023448e-13 4.023448e-13 4.014566e-13 4.014566e-13 4.023448e-13 4.023448e-13 4.005685e-13 3.999023e-13 3.987921e-13 3.972378e-13 3.970158e-13 3.956835e-13 3.947953e-13 3.894662e-13 3.901324e-13 3.914646e-13 3.916867e-13 3.916867e-13 3.916867e-13 3.912426e-13 3.910205e-13 3.901324e-13 3.888001e-13 3.872458e-13 3.861356e-13 3.839151e-13 3.810285e-13 3.785861e-13 3.752554e-13 3.721468e-13 3.685940e-13 3.650413e-13 3.612666e-13 3.659295e-13 3.641532e-13 3.614886e-13 3.597123e-13 3.586020e-13 3.572698e-13 3.550493e-13 3.537171e-13 3.517187e-13 3.492762e-13 3.472778e-13 3.450573e-13 3.415046e-13 3.381739e-13 3.348433e-13 3.308465e-13 3.272937e-13 3.230749e-13 3.184120e-13 3.146372e-13 3.097522e-13 3.073097e-13 3.048672e-13 3.028688e-13 3.010925e-13 2.975398e-13 2.944311e-13 2.922107e-13 2.897682e-13 2.868816e-13 2.833289e-13 2.808864e-13 2.768896e-13 2.728928e-13 2.684519e-13 2.640110e-13 2.584599e-13 2.533529e-13 2.482459e-13 2.438050e-13 2.409184e-13 2.360334e-13 2.309264e-13 2.260414e-13 2.213785e-13 2.162714e-13 2.102762e-13 2.069456e-13 2.031708e-13 1.991740e-13 1.947331e-13 1.905143e-13 1.851852e-13 1.794120e-13 1.727507e-13 1.663114e-13 1.594280e-13 1.536549e-13 1.465494e-13 1.394440e-13 1.276756e-13 1.210143e-13 1.156852e-13 1.099121e-13 1.043610e-13 9.992007e-14 9.436896e-14 8.637535e-14 7.815970e-14 7.172041e-14 6.572520e-14 5.995204e-14 5.329071e-14 4.685141e-14 3.708145e-14 2.886580e-14 1.820766e-14 6.883383e-15 3.996803e-15 -2.220446e-16 
-4.662937e-15 4.218847e-15 1.065814e-14 1.887379e-14 2.753353e-14 3.552714e-14 4.529710e-14 5.395684e-14 6.106227e-14 6.705747e-14 7.216450e-14 8.082424e-14 8.837375e-14 9.481305e-14 1.019185e-13 1.070255e-13 1.125766e-13 1.174616e-13 1.223466e-13 1.296740e-13 1.414424e-13 1.487699e-13 1.563194e-13 1.623146e-13 1.687539e-13 1.745271e-13 1.800782e-13 1.860734e-13 1.911804e-13 1.956213e-13 2.000622e-13 2.036149e-13 2.065015e-13 2.113865e-13 2.164935e-13 2.213785e-13 2.262635e-13 2.307043e-13 2.342571e-13 2.402523e-13 2.449152e-13 2.491340e-13 2.549072e-13 2.600142e-13 2.655653e-13 2.697842e-13 2.735590e-13 2.773337e-13 2.811085e-13 2.839950e-13 2.864375e-13 2.886580e-13 2.908784e-13 2.946532e-13 2.977618e-13 3.008704e-13 3.026468e-13 3.046452e-13 3.055334e-13 3.095302e-13 3.166356e-13 3.199663e-13 3.246292e-13 3.290701e-13 3.326228e-13 3.357314e-13 3.390621e-13 3.421707e-13 3.450573e-13 3.477219e-13 3.490541e-13 3.512746e-13 3.530509e-13 3.552714e-13 3.577139e-13 3.597123e-13 3.606004e-13 3.619327e-13 3.623768e-13 3.650413e-13 3.625988e-13 3.657075e-13 3.699263e-13 3.734790e-13 3.768097e-13 3.796963e-13 3.819167e-13 3.839151e-13 3.863576e-13 3.885781e-13 3.896883e-13 3.903544e-13 3.907985e-13 3.916867e-13 3.925749e-13 3.930190e-13 3.930190e-13 3.919087e-13 3.899103e-13 3.907985e-13 3.945733e-13 3.950174e-13 3.974598e-13 3.992362e-13 3.999023e-13 4.005685e-13 4.016787e-13 4.021228e-13 4.023448e-13 4.023448e-13 4.023448e-13 4.023448e-13 4.021228e-13 4.016787e-13 4.005685e-13 3.999023e-13 3.992362e-13 3.974598e-13 3.950174e-13 3.945733e-13 3.907985e-13 3.899103e-13 3.919087e-13 3.930190e-13 3.930190e-13 3.925749e-13 3.916867e-13 3.907985e-13 3.903544e-13 3.896883e-13 3.885781e-13 3.863576e-13 3.839151e-13 3.819167e-13 3.796963e-13 3.768097e-13 3.734790e-13 3.699263e-13 3.657075e-13 3.625988e-13 3.650413e-13 3.623768e-13 3.619327e-13 3.606004e-13 3.597123e-13 3.577139e-13 3.552714e-13 3.530509e-13 3.512746e-13 3.490541e-13 3.477219e-13 3.450573e-13 3.421707e-13 3.390621e-13 3.357314e-13 3.326228e-13 3.290701e-13 3.246292e-13 3.199663e-13 3.166356e-13 3.095302e-13 3.055334e-13 3.046452e-13 3.026468e-13 3.008704e-13 2.977618e-13 2.946532e-13 2.908784e-13 2.886580e-13 2.864375e-13 2.839950e-13 2.811085e-13 2.773337e-13 2.735590e-13 2.697842e-13 2.655653e-13 2.600142e-13 2.549072e-13 2.491340e-13 2.449152e-13 2.402523e-13 2.342571e-13 2.307043e-13 2.262635e-13 2.213785e-13 2.164935e-13 2.113865e-13 2.065015e-13 2.036149e-13 2.000622e-13 1.956213e-13 1.911804e-13 1.860734e-13 1.800782e-13 1.745271e-13 1.687539e-13 1.623146e-13 1.563194e-13 1.487699e-13 1.414424e-13 1.296740e-13 1.223466e-13 1.174616e-13 1.125766e-13 1.070255e-13 1.019185e-13 9.481305e-14 8.837375e-14 8.082424e-14 7.216450e-14 6.705747e-14 6.106227e-14 5.395684e-14 4.529710e-14 3.552714e-14 2.753353e-14 1.887379e-14 1.065814e-14 4.218847e-15 -4.662937e-15 
1.110223e-15 7.549517e-15 1.154632e-14 1.909584e-14 2.775558e-14 3.619327e-14 4.507505e-14 5.440093e-14 6.283862e-14 6.927792e-14 7.593925e-14 8.371082e-14 8.926193e-14 9.481305e-14 1.021405e-13 1.083578e-13 1.143530e-13 1.196820e-13 1.245670e-13 1.310063e-13 1.441069e-13 1.518785e-13 1.585398e-13 1.647571e-13 1.700862e-13 1.767475e-13 1.820766e-13 1.878497e-13 1.922906e-13 1.969536e-13 2.002842e-13 2.029488e-13 2.080558e-13 2.129408e-13 2.173817e-13 2.207123e-13 2.262635e-13 2.311484e-13 2.351452e-13 2.400302e-13 2.455813e-13 2.511324e-13 2.564615e-13 2.613465e-13 2.651213e-13 2.706724e-13 2.737810e-13 2.786660e-13 2.817746e-13 2.851053e-13 2.868816e-13 2.882139e-13 2.922107e-13 2.955414e-13 2.984279e-13 3.010925e-13 3.037570e-13 3.057554e-13 3.079759e-13 3.099743e-13 3.184120e-13 3.224088e-13 3.266276e-13 3.308465e-13 3.335110e-13 3.375078e-13 3.401723e-13 3.439471e-13 3.457234e-13 3.490541e-13 3.503864e-13 3.508305e-13 3.539391e-13 3.561595e-13 3.581579e-13 3.597123e-13 3.619327e-13 3.634870e-13 3.645972e-13 3.654854e-13 3.650413e-13 3.685940e-13 3.719247e-13 3.750333e-13 3.776979e-13 3.814726e-13 3.832490e-13 3.859135e-13 3.870237e-13 3.894662e-13 3.907985e-13 3.903544e-13 3.925749e-13 3.932410e-13 3.934630e-13 3.927969e-13 3.939071e-13 3.939071e-13 3.930190e-13 3.921308e-13 3.956835e-13 3.970158e-13 3.983480e-13 4.001244e-13 4.001244e-13 4.016787e-13 4.025669e-13 4.032330e-13 4.027889e-13 4.045653e-13 4.045653e-13 4.027889e-13 4.032330e-13 4.025669e-13 4.016787e-13 4.001244e-13 4.001244e-13 3.983480e-13 3.970158e-13 3.956835e-13 3.921308e-13 3.930190e-13 3.939071e-13 3.939071e-13 3.927969e-13 3.934630e-13 3.932410e-13 3.925749e-13 3.903544e-13 3.907985e-13 3.894662e-13 3.870237e-13 3.859135e-13 3.832490e-13 3.814726e-13 3.776979e-13 3.750333e-13 3.719247e-13 3.685940e-13 3.650413e-13 3.654854e-13 3.645972e-13 3.634870e-13 3.619327e-13 3.597123e-13 3.581579e-13 3.561595e-13 3.539391e-13 3.508305e-13 3.503864e-13 3.490541e-13 3.457234e-13 3.439471e-13 3.401723e-13 3.375078e-13 3.335110e-13 3.308465e-13 3.266276e-13 3.224088e-13 3.184120e-13 3.099743e-13 3.079759e-13 3.057554e-13 3.037570e-13 3.010925e-13 2.984279e-13 2.955414e-13 2.922107e-13 2.882139e-13 2.868816e-13 2.851053e-13 2.817746e-13 2.786660e-13 2.737810e-13 2.706724e-13 2.651213e-13 2.613465e-13 2.564615e-13 2.511324e-13 2.455813e-13 2.400302e-13 2.351452e-13 2.311484e-13 2.262635e-13 2.207123e-13 2.173817e-13 2.129408e-13 2.080558e-13 2.029488e-13 2.002842e-13 1.969536e-13 1.922906e-13 1.878497e-13 1.820766e-13 1.767475e-13 1.700862e-13 1.647571e-13 1.585398e-13 1.518785e-13 1.441069e-13 1.310063e-13 1.245670e-13 1.196820e-13 1.143530e-13 1.083578e-13 1.021405e-13 9.481305e-14 8.926193e-14 8.371082e-14 7.593925e-14 6.927792e-14 6.283862e-14 5.440093e-14 4.507505e-14 3.619327e-14 2.775558e-14 1.909584e-14 1.154632e-14 7.549517e-15 1.110223e-15 
1.554312e-15 5.995204e-15 9.547918e-15 1.842970e-14 2.731149e-14 3.685940e-14 4.596323e-14 5.639933e-14 6.261658e-14 6.949996e-14 7.749357e-14 8.504308e-14 9.081624e-14 9.747758e-14 1.048051e-13 1.112443e-13 1.172396e-13 1.214584e-13 1.263434e-13 1.336709e-13 1.467715e-13 1.534328e-13 1.607603e-13 1.663114e-13 1.714184e-13 1.771916e-13 1.825207e-13 1.882938e-13 1.940670e-13 1.971756e-13 2.011724e-13 2.053913e-13 2.098322e-13 2.138290e-13 2.180478e-13 2.220446e-13 2.267075e-13 2.313705e-13 2.349232e-13 2.398082e-13 2.460254e-13 2.511324e-13 2.571277e-13 2.609024e-13 2.640110e-13 2.693401e-13 2.737810e-13 2.788880e-13 2.833289e-13 2.857714e-13 2.884359e-13 2.913225e-13 2.933209e-13 2.959855e-13 2.986500e-13 3.019807e-13 3.046452e-13 3.073097e-13 3.090861e-13 3.113065e-13 3.206324e-13 3.237410e-13 3.279599e-13 3.312906e-13 3.343992e-13 3.375078e-13 3.408385e-13 3.446132e-13 3.477219e-13 3.503864e-13 3.521627e-13 3.537171e-13 3.554934e-13 3.570477e-13 3.588241e-13 3.610445e-13 3.628209e-13 3.645972e-13 3.650413e-13 3.663736e-13 3.670397e-13 3.701484e-13 3.739231e-13 3.765876e-13 3.788081e-13 3.819167e-13 3.845813e-13 3.868017e-13 3.892442e-13 3.905765e-13 3.921308e-13 3.930190e-13 3.934630e-13 3.939071e-13 3.943512e-13 3.943512e-13 3.950174e-13 3.952394e-13 3.943512e-13 3.939071e-13 3.965717e-13 3.976819e-13 3.996803e-13 4.003464e-13 4.005685e-13 4.019007e-13 4.032330e-13 4.043432e-13 4.050094e-13 4.052314e-13 4.052314e-13 4.050094e-13 4.043432e-13 4.032330e-13 4.019007e-13 4.005685e-13 4.003464e-13 3.996803e-13 3.976819e-13 3.965717e-13 3.939071e-13 3.943512e-13 3.952394e-13 3.950174e-13 3.943512e-13 3.943512e-13 3.939071e-13 3.934630e-13 3.930190e-13 3.921308e-13 3.905765e-13 3.892442e-13 3.868017e-13 3.845813e-13 3.819167e-13 3.788081e-13 3.765876e-13 3.739231e-13 3.701484e-13 3.670397e-13 3.663736e-13 3.650413e-13 3.645972e-13 3.628209e-13 3.610445e-13 3.588241e-13 3.570477e-13 3.554934e-13 3.537171e-13 3.521627e-13 3.503864e-13 3.477219e-13 3.446132e-13 3.408385e-13 3.375078e-13 3.343992e-13 3.312906e-13 3.279599e-13 3.237410e-13 3.206324e-13 3.113065e-13 3.090861e-13 3.073097e-13 3.046452e-13 3.019807e-13 2.986500e-13 2.959855e-13 2.933209e-13 2.913225e-13 2.884359e-13 2.857714e-13 2.833289e-13 2.788880e-13 2.737810e-13 2.693401e-13 2.640110e-13 2.609024e-13 2.571277e-13 2.511324e-13 2.460254e-13 2.398082e-13 2.349232e-13 2.313705e-13 2.267075e-13 2.220446e-13 2.180478e-13 2.138290e-13 2.098322e-13 2.053913e-13 2.011724e-13 1.971756e-13 1.940670e-13 1.882938e-13 1.825207e-13 1.771916e-13 1.714184e-13 1.663114e-13 1.607603e-13 1.534328e-13 1.467715e-13 1.336709e-13 1.263434e-13 1.214584e-13 1.172396e-13 1.112443e-13 1.048051e-13 9.747758e-14 9.081624e-14 8.504308e-14 7.749357e-14 6.949996e-14 6.261658e-14 5.639933e-14 4.596323e-14 3.685940e-14 2.731149e-14 1.842970e-14 9.547918e-15 5.995204e-15 1.554312e-15 
1.776357e-15 5.773160e-15 1.088019e-14 1.887379e-14 2.731149e-14 3.752554e-14 4.485301e-14 5.395684e-14 6.195044e-14 7.061018e-14 8.060219e-14 8.748557e-14 9.325873e-14 9.925394e-14 1.063594e-13 1.143530e-13 1.179057e-13 1.225686e-13 1.287859e-13 1.352252e-13 1.478817e-13 1.534328e-13 1.605382e-13 1.674216e-13 1.725287e-13 1.774136e-13 1.834088e-13 1.891820e-13 1.942890e-13 1.982858e-13 2.029488e-13 2.087219e-13 2.116085e-13 2.149392e-13 2.189360e-13 2.233769e-13 2.273737e-13 2.318146e-13 2.351452e-13 2.384759e-13 2.460254e-13 2.504663e-13 2.566836e-13 2.615685e-13 2.655653e-13 2.700062e-13 2.746692e-13 2.793321e-13 2.833289e-13 2.866596e-13 2.897682e-13 2.933209e-13 2.950973e-13 2.968736e-13 3.004264e-13 3.042011e-13 3.059775e-13 3.086420e-13 3.095302e-13 3.106404e-13 3.212985e-13 3.241851e-13 3.284040e-13 3.324008e-13 3.357314e-13 3.383960e-13 3.415046e-13 3.455014e-13 3.490541e-13 3.508305e-13 3.530509e-13 3.554934e-13 3.572698e-13 3.586020e-13 3.603784e-13 3.619327e-13 3.641532e-13 3.654854e-13 3.650413e-13 3.663736e-13 3.672618e-13 3.703704e-13 3.743672e-13 3.781420e-13 3.805845e-13 3.825829e-13 3.850253e-13 3.879119e-13 3.907985e-13 3.916867e-13 3.930190e-13 3.947953e-13 3.952394e-13 3.945733e-13 3.956835e-13 3.965717e-13 3.963496e-13 3.952394e-13 3.947953e-13 3.941292e-13 3.961276e-13 3.974598e-13 3.996803e-13 4.010126e-13 4.023448e-13 4.032330e-13 4.038991e-13 4.056755e-13 4.063416e-13 4.058975e-13 4.058975e-13 4.063416e-13 4.056755e-13 4.038991e-13 4.032330e-13 4.023448e-13 4.010126e-13 3.996803e-13 3.974598e-13 3.961276e-13 3.941292e-13 3.947953e-13 3.952394e-13 3.963496e-13 3.965717e-13 3.956835e-13 3.945733e-13 3.952394e-13 3.947953e-13 3.930190e-13 3.916867e-13 3.907985e-13 3.879119e-13 3.850253e-13 3.825829e-13 3.805845e-13 3.781420e-13 3.743672e-13 3.703704e-13 3.672618e-13 3.663736e-13 3.650413e-13 3.654854e-13 3.641532e-13 3.619327e-13 3.603784e-13 3.586020e-13 3.572698e-13 3.554934e-13 3.530509e-13 3.508305e-13 3.490541e-13 3.455014e-13 3.415046e-13 3.383960e-13 3.357314e-13 3.324008e-13 3.284040e-13 3.241851e-13 3.212985e-13 3.106404e-13 3.095302e-13 3.086420e-13 3.059775e-13 3.042011e-13 3.004264e-13 2.968736e-13 2.950973e-13 2.933209e-13 2.897682e-13 2.866596e-13 2.833289e-13 2.793321e-13 2.746692e-13 2.700062e-13 2.655653e-13 2.615685e-13 2.566836e-13 2.504663e-13 2.460254e-13 2.384759e-13 2.351452e-13 2.318146e-13 2.273737e-13 2.233769e-13 2.189360e-13 2.149392e-13 2.116085e-13 2.087219e-13 2.029488e-13 1.982858e-13 1.942890e-13 1.891820e-13 1.834088e-13 1.774136e-13 1.725287e-13 1.674216e-13 1.605382e-13 1.534328e-13 1.478817e-13 1.352252e-13 1.287859e-13 1.225686e-13 1.179057e-13 1.143530e-13 1.063594e-13 9.925394e-14 9.325873e-14 8.748557e-14 8.060219e-14 7.061018e-14 6.195044e-14 5.395684e-14 4.485301e-14 3.752554e-14 2.731149e-14 1.887379e-14 1.088019e-14 5.773160e-15 1.776357e-15 
1.776357e-15 6.217249e-15 9.547918e-15 1.842970e-14 2.753353e-14 3.641532e-14 4.418688e-14 5.395684e-14 6.217249e-14 6.994405e-14 8.015810e-14 9.059420e-14 9.592327e-14 1.014744e-13 1.070255e-13 1.139089e-13 1.192380e-13 1.250111e-13 1.303402e-13 1.374456e-13 1.492140e-13 1.545430e-13 1.607603e-13 1.674216e-13 1.740830e-13 1.783018e-13 1.836309e-13 1.889600e-13 1.942890e-13 1.991740e-13 2.038369e-13 2.078338e-13 2.120526e-13 2.156053e-13 2.193801e-13 2.235989e-13 2.273737e-13 2.311484e-13 2.353673e-13 2.398082e-13 2.460254e-13 2.502443e-13 2.557954e-13 2.606804e-13 2.660094e-13 2.702283e-13 2.744471e-13 2.786660e-13 2.835510e-13 2.868816e-13 2.904343e-13 2.935430e-13 2.957634e-13 2.984279e-13 3.013145e-13 3.044232e-13 3.064216e-13 3.086420e-13 3.106404e-13 3.126388e-13 3.228529e-13 3.250733e-13 3.288481e-13 3.326228e-13 3.363976e-13 3.383960e-13 3.410605e-13 3.452794e-13 3.492762e-13 3.512746e-13 3.539391e-13 3.559375e-13 3.577139e-13 3.592682e-13 3.612666e-13 3.630429e-13 3.641532e-13 3.652634e-13 3.657075e-13 3.672618e-13 3.703704e-13 3.728129e-13 3.756995e-13 3.788081e-13 3.816947e-13 3.836931e-13 3.859135e-13 3.888001e-13 3.910205e-13 3.925749e-13 3.943512e-13 3.950174e-13 3.954614e-13 3.956835e-13 3.961276e-13 3.970158e-13 3.974598e-13 3.965717e-13 3.956835e-13 3.961276e-13 3.981260e-13 3.987921e-13 4.003464e-13 4.012346e-13 4.025669e-13 4.036771e-13 4.043432e-13 4.056755e-13 4.065637e-13 4.067857e-13 4.067857e-13 4.065637e-13 4.056755e-13 4.043432e-13 4.036771e-13 4.025669e-13 4.012346e-13 4.003464e-13 3.987921e-13 3.981260e-13 3.961276e-13 3.956835e-13 3.965717e-13 3.974598e-13 3.970158e-13 3.961276e-13 3.956835e-13 3.954614e-13 3.950174e-13 3.943512e-13 3.925749e-13 3.910205e-13 3.888001e-13 3.859135e-13 3.836931e-13 3.816947e-13 3.788081e-13 3.756995e-13 3.728129e-13 3.703704e-13 3.672618e-13 3.657075e-13 3.652634e-13 3.641532e-13 3.630429e-13 3.612666e-13 3.592682e-13 3.577139e-13 3.559375e-13 3.539391e-13 3.512746e-13 3.492762e-13 3.452794e-13 3.410605e-13 3.383960e-13 3.363976e-13 3.326228e-13 3.288481e-13 3.250733e-13 3.228529e-13 3.126388e-13 3.106404e-13 3.086420e-13 3.064216e-13 3.044232e-13 3.013145e-13 2.984279e-13 2.957634e-13 2.935430e-13 2.904343e-13 2.868816e-13 2.835510e-13 2.786660e-13 2.744471e-13 2.702283e-13 2.660094e-13 2.606804e-13 2.557954e-13 2.502443e-13 2.460254e-13 2.398082e-13 2.353673e-13 2.311484e-13 2.273737e-13 2.235989e-13 2.193801e-13 2.156053e-13 2.120526e-13 2.078338e-13 2.038369e-13 1.991740e-13 1.942890e-13 1.889600e-13 1.836309e-13 1.783018e-13 1.740830e-13 1.674216e-13 1.607603e-13 1.545430e-13 1.492140e-13 1.374456e-13 1.303402e-13 1.250111e-13 1.192380e-13 1.139089e-13 1.070255e-13 1.014744e-13 9.592327e-14 9.059420e-14 8.015810e-14 6.994405e-14 6.217249e-14 5.395684e-14 4.418688e-14 3.641532e-14 2.753353e-14 1.842970e-14 9.547918e-15 6.217249e-15 1.776357e-15 
2.220446e-16 4.884981e-15 1.110223e-14 1.842970e-14 2.775558e-14 3.619327e-14 4.551914e-14 5.484502e-14 6.261658e-14 7.172041e-14 8.171241e-14 9.015011e-14 9.880985e-14 1.034728e-13 1.094680e-13 1.156852e-13 1.214584e-13 1.274536e-13 1.325606e-13 1.392220e-13 1.505462e-13 1.543210e-13 1.607603e-13 1.678657e-13 1.731948e-13 1.778577e-13 1.829648e-13 1.878497e-13 1.940670e-13 1.996181e-13 2.036149e-13 2.071676e-13 2.122746e-13 2.162714e-13 2.198242e-13 2.235989e-13 2.278178e-13 2.295941e-13 2.349232e-13 2.402523e-13 2.466916e-13 2.489120e-13 2.546852e-13 2.613465e-13 2.657874e-13 2.695622e-13 2.733369e-13 2.766676e-13 2.824407e-13 2.873257e-13 2.902123e-13 2.928768e-13 2.962075e-13 2.995382e-13 3.022027e-13 3.046452e-13 3.077538e-13 3.088640e-13 3.115286e-13 3.148592e-13 3.232969e-13 3.241851e-13 3.279599e-13 3.326228e-13 3.357314e-13 3.383960e-13 3.412826e-13 3.441691e-13 3.481659e-13 3.519407e-13 3.543832e-13 3.554934e-13 3.574918e-13 3.594902e-13 3.617107e-13 3.637091e-13 3.650413e-13 3.650413e-13 3.663736e-13 3.688161e-13 3.723688e-13 3.739231e-13 3.765876e-13 3.801404e-13 3.823608e-13 3.845813e-13 3.865797e-13 3.881340e-13 3.907985e-13 3.927969e-13 3.941292e-13 3.945733e-13 3.952394e-13 3.963496e-13 3.965717e-13 3.976819e-13 3.983480e-13 3.970158e-13 3.965717e-13 3.979039e-13 3.992362e-13 3.990142e-13 3.999023e-13 4.021228e-13 4.023448e-13 4.041212e-13 4.047873e-13 4.050094e-13 4.063416e-13 4.065637e-13 4.065637e-13 4.063416e-13 4.050094e-13 4.047873e-13 4.041212e-13 4.023448e-13 4.021228e-13 3.999023e-13 3.990142e-13 3.992362e-13 3.979039e-13 3.965717e-13 3.970158e-13 3.983480e-13 3.976819e-13 3.965717e-13 3.963496e-13 3.952394e-13 3.945733e-13 3.941292e-13 3.927969e-13 3.907985e-13 3.881340e-13 3.865797e-13 3.845813e-13 3.823608e-13 3.801404e-13 3.765876e-13 3.739231e-13 3.723688e-13 3.688161e-13 3.663736e-13 3.650413e-13 3.650413e-13 3.637091e-13 3.617107e-13 3.594902e-13 3.574918e-13 3.554934e-13 3.543832e-13 3.519407e-13 3.481659e-13 3.441691e-13 3.412826e-13 3.383960e-13 3.357314e-13 3.326228e-13 3.279599e-13 3.241851e-13 3.232969e-13 3.148592e-13 3.115286e-13 3.088640e-13 3.077538e-13 3.046452e-13 3.022027e-13 2.995382e-13 2.962075e-13 2.928768e-13 2.902123e-13 2.873257e-13 2.824407e-13 2.766676e-13 2.733369e-13 2.695622e-13 2.657874e-13 2.613465e-13 2.546852e-13 2.489120e-13 2.466916e-13 2.402523e-13 2.349232e-13 2.295941e-13 2.278178e-13 2.235989e-13 2.198242e-13 2.162714e-13 2.122746e-13 2.071676e-13 2.036149e-13 1.996181e-13 1.940670e-13 1.878497e-13 1.829648e-13 1.778577e-13 1.731948e-13 1.678657e-13 1.607603e-13 1.543210e-13 1.505462e-13 1.392220e-13 1.325606e-13 1.274536e-13 1.214584e-13 1.156852e-13 1.094680e-13 1.034728e-13 9.880985e-14 9.015011e-14 8.171241e-14 7.172041e-14 6.261658e-14 5.484502e-14 4.551914e-14 3.619327e-14 2.775558e-14 1.842970e-14 1.110223e-14 4.884981e-15 2.220446e-16 
-8.881784e-16 3.996803e-15 1.176836e-14 2.042810e-14 2.842171e-14 3.752554e-14 4.685141e-14 5.417888e-14 6.217249e-14 7.260859e-14 8.149037e-14 9.103829e-14 9.836576e-14 1.050271e-13 1.108003e-13 1.165734e-13 1.225686e-13 1.278977e-13 1.330047e-13 1.409983e-13 1.523226e-13 1.563194e-13 1.612044e-13 1.674216e-13 1.731948e-13 1.780798e-13 1.825207e-13 1.882938e-13 1.940670e-13 1.987299e-13 2.029488e-13 2.082778e-13 2.131628e-13 2.167155e-13 2.200462e-13 2.244871e-13 2.293721e-13 2.313705e-13 2.347011e-13 2.391420e-13 2.466916e-13 2.500222e-13 2.544631e-13 2.602363e-13 2.653433e-13 2.688960e-13 2.735590e-13 2.782219e-13 2.822187e-13 2.859935e-13 2.886580e-13 2.933209e-13 2.975398e-13 3.002043e-13 3.022027e-13 3.055334e-13 3.090861e-13 3.104184e-13 3.121947e-13 3.155254e-13 3.239631e-13 3.255174e-13 3.284040e-13 3.321787e-13 3.355094e-13 3.383960e-13 3.415046e-13 3.448353e-13 3.488321e-13 3.512746e-13 3.528289e-13 3.561595e-13 3.592682e-13 3.603784e-13 3.617107e-13 3.641532e-13 3.659295e-13 3.661516e-13 3.672618e-13 3.694822e-13 3.745892e-13 3.756995e-13 3.783640e-13 3.812506e-13 3.832490e-13 3.850253e-13 3.870237e-13 3.896883e-13 3.912426e-13 3.925749e-13 3.936851e-13 3.947953e-13 3.961276e-13 3.970158e-13 3.974598e-13 3.985701e-13 3.990142e-13 3.981260e-13 3.981260e-13 3.992362e-13 3.994582e-13 3.994582e-13 4.007905e-13 4.025669e-13 4.032330e-13 4.045653e-13 4.054534e-13 4.063416e-13 4.065637e-13 4.063416e-13 4.063416e-13 4.065637e-13 4.063416e-13 4.054534e-13 4.045653e-13 4.032330e-13 4.025669e-13 4.007905e-13 3.994582e-13 3.994582e-13 3.992362e-13 3.981260e-13 3.981260e-13 3.990142e-13 3.985701e-13 3.974598e-13 3.970158e-13 3.961276e-13 3.947953e-13 3.936851e-13 3.925749e-13 3.912426e-13 3.896883e-13 3.870237e-13 3.850253e-13 3.832490e-13 3.812506e-13 3.783640e-13 3.756995e-13 3.745892e-13 3.694822e-13 3.672618e-13 3.661516e-13 3.659295e-13 3.641532e-13 3.617107e-13 3.603784e-13 3.592682e-13 3.561595e-13 3.528289e-13 3.512746e-13 3.488321e-13 3.448353e-13 3.415046e-13 3.383960e-13 3.355094e-13 3.321787e-13 3.284040e-13 3.255174e-13 3.239631e-13 3.155254e-13 3.121947e-13 3.104184e-13 3.090861e-13 3.055334e-13 3.022027e-13 3.002043e-13 2.975398e-13 2.933209e-13 2.886580e-13 2.859935e-13 2.822187e-13 2.782219e-13 2.735590e-13 2.688960e-13 2.653433e-13 2.602363e-13 2.544631e-13 2.500222e-13 2.466916e-13 2.391420e-13 2.347011e-13 2.313705e-13 2.293721e-13 2.244871e-13 2.200462e-13 2.167155e-13 2.131628e-13 2.082778e-13 2.029488e-13 1.987299e-13 1.940670e-13 1.882938e-13 1.825207e-13 1.780798e-13 1.731948e-13 1.674216e-13 1.612044e-13 1.563194e-13 1.523226e-13 1.409983e-13 1.330047e-13 1.278977e-13 1.225686e-13 1.165734e-13 1.108003e-13 1.050271e-13 9.836576e-14 9.103829e-14 8.149037e-14 7.260859e-14 6.217249e-14 5.417888e-14 4.685141e-14 3.752554e-14 2.842171e-14 2.042810e-14 1.176836e-14 3.996803e-15 -8.881784e-16 
-8.437695e-15 3.774758e-15 1.199041e-14 1.998401e-14 2.797762e-14 3.863576e-14 4.685141e-14 5.395684e-14 6.394885e-14 7.172041e-14 8.171241e-14 9.103829e-14 9.947598e-14 1.059153e-13 1.116884e-13 1.179057e-13 1.232348e-13 1.287859e-13 1.367795e-13 1.438849e-13 1.527667e-13 1.572076e-13 1.614264e-13 1.667555e-13 1.731948e-13 1.780798e-13 1.834088e-13 1.887379e-13 1.940670e-13 1.993961e-13 2.033929e-13 2.082778e-13 2.138290e-13 2.182698e-13 2.218226e-13 2.262635e-13 2.298162e-13 2.318146e-13 2.353673e-13 2.384759e-13 2.455813e-13 2.509104e-13 2.546852e-13 2.591261e-13 2.646772e-13 2.691181e-13 2.735590e-13 2.782219e-13 2.824407e-13 2.873257e-13 2.899903e-13 2.930989e-13 2.975398e-13 3.008704e-13 3.042011e-13 3.070877e-13 3.101963e-13 3.121947e-13 3.144152e-13 3.164136e-13 3.235190e-13 3.259615e-13 3.286260e-13 3.317346e-13 3.357314e-13 3.392842e-13 3.423928e-13 3.450573e-13 3.481659e-13 3.517187e-13 3.532730e-13 3.563816e-13 3.590461e-13 3.612666e-13 3.637091e-13 3.650413e-13 3.663736e-13 3.674838e-13 3.683720e-13 3.699263e-13 3.765876e-13 3.781420e-13 3.796963e-13 3.819167e-13 3.850253e-13 3.868017e-13 3.885781e-13 3.907985e-13 3.921308e-13 3.934630e-13 3.947953e-13 3.956835e-13 3.970158e-13 3.979039e-13 3.992362e-13 4.001244e-13 3.994582e-13 3.992362e-13 3.996803e-13 4.001244e-13 3.999023e-13 4.010126e-13 4.021228e-13 4.032330e-13 4.043432e-13 4.054534e-13 4.063416e-13 4.067857e-13 4.070078e-13 4.072298e-13 4.072298e-13 4.070078e-13 4.067857e-13 4.063416e-13 4.054534e-13 4.043432e-13 4.032330e-13 4.021228e-13 4.010126e-13 3.999023e-13 4.001244e-13 3.996803e-13 3.992362e-13 3.994582e-13 4.001244e-13 3.992362e-13 3.979039e-13 3.970158e-13 3.956835e-13 3.947953e-13 3.934630e-13 3.921308e-13 3.907985e-13 3.885781e-13 3.868017e-13 3.850253e-13 3.819167e-13 3.796963e-13 3.781420e-13 3.765876e-13 3.699263e-13 3.683720e-13 3.674838e-13 3.663736e-13 3.650413e-13 3.637091e-13 3.612666e-13 3.590461e-13 3.563816e-13 3.532730e-13 3.517187e-13 3.481659e-13 3.450573e-13 3.423928e-13 3.392842e-13 3.357314e-13 3.317346e-13 3.286260e-13 3.259615e-13 3.235190e-13 3.164136e-13 3.144152e-13 3.121947e-13 3.101963e-13 3.070877e-13 3.042011e-13 3.008704e-13 2.975398e-13 2.930989e-13 2.899903e-13 2.873257e-13 2.824407e-13 2.782219e-13 2.735590e-13 2.691181e-13 2.646772e-13 2.591261e-13 2.546852e-13 2.509104e-13 2.455813e-13 2.384759e-13 2.353673e-13 2.318146e-13 2.298162e-13 2.262635e-13 2.218226e-13 2.182698e-13 2.138290e-13 2.082778e-13 2.033929e-13 1.993961e-13 1.940670e-13 1.887379e-13 1.834088e-13 1.780798e-13 1.731948e-13 1.667555e-13 1.614264e-13 1.572076e-13 1.527667e-13 1.438849e-13 1.367795e-13 1.287859e-13 1.232348e-13 1.179057e-13 1.116884e-13 1.059153e-13 9.947598e-14 9.103829e-14 8.171241e-14 7.172041e-14 6.394885e-14 5.395684e-14 4.685141e-14 3.863576e-14 2.797762e-14 1.998401e-14 1.199041e-14 3.774758e-15 -8.437695e-15 
0.000000e+00 6.217249e-15 1.332268e-14 2.109424e-14 2.997602e-14 4.130030e-14 4.818368e-14 5.639933e-14 6.661338e-14 7.482903e-14 8.215650e-14 9.237056e-14 1.008083e-13 1.072475e-13 1.139089e-13 1.196820e-13 1.256772e-13 1.323386e-13 1.396661e-13 1.458833e-13 1.532108e-13 1.574296e-13 1.612044e-13 1.678657e-13 1.743050e-13 1.791900e-13 1.840750e-13 1.889600e-13 1.938449e-13 1.980638e-13 2.025047e-13 2.080558e-13 2.149392e-13 2.196021e-13 2.244871e-13 2.278178e-13 2.307043e-13 2.327027e-13 2.358114e-13 2.389200e-13 2.455813e-13 2.502443e-13 2.537970e-13 2.593481e-13 2.646772e-13 2.693401e-13 2.737810e-13 2.777778e-13 2.815526e-13 2.855494e-13 2.893241e-13 2.939871e-13 2.990941e-13 3.026468e-13 3.064216e-13 3.090861e-13 3.113065e-13 3.126388e-13 3.161915e-13 3.188561e-13 3.232969e-13 3.261835e-13 3.281819e-13 3.317346e-13 3.361755e-13 3.401723e-13 3.428369e-13 3.452794e-13 3.477219e-13 3.503864e-13 3.526068e-13 3.559375e-13 3.597123e-13 3.625988e-13 3.654854e-13 3.663736e-13 3.681500e-13 3.692602e-13 3.708145e-13 3.723688e-13 3.790301e-13 3.799183e-13 3.805845e-13 3.832490e-13 3.861356e-13 3.881340e-13 3.894662e-13 3.912426e-13 3.925749e-13 3.930190e-13 3.945733e-13 3.961276e-13 3.979039e-13 3.994582e-13 4.010126e-13 4.012346e-13 4.005685e-13 3.994582e-13 4.010126e-13 4.014566e-13 4.012346e-13 4.019007e-13 4.023448e-13 4.041212e-13 4.054534e-13 4.078959e-13 4.074519e-13 4.072298e-13 4.067857e-13 4.065637e-13 4.065637e-13 4.067857e-13 4.072298e-13 4.074519e-13 4.078959e-13 4.054534e-13 4.041212e-13 4.023448e-13 4.019007e-13 4.012346e-13 4.014566e-13 4.010126e-13 3.994582e-13 4.005685e-13 4.012346e-13 4.010126e-13 3.994582e-13 3.979039e-13 3.961276e-13 3.945733e-13 3.930190e-13 3.925749e-13 3.912426e-13 3.894662e-13 3.881340e-13 3.861356e-13 3.832490e-13 3.805845e-13 3.799183e-13 3.790301e-13 3.723688e-13 3.708145e-13 3.692602e-13 3.681500e-13 3.663736e-13 3.654854e-13 3.625988e-13 3.597123e-13 3.559375e-13 3.526068e-13 3.503864e-13 3.477219e-13 3.452794e-13 3.428369e-13 3.401723e-13 3.361755e-13 3.317346e-13 3.281819e-13 3.261835e-13 3.232969e-13 3.188561e-13 3.161915e-13 3.126388e-13 3.113065e-13 3.090861e-13 3.064216e-13 3.026468e-13 2.990941e-13 2.939871e-13 2.893241e-13 2.855494e-13 2.815526e-13 2.777778e-13 2.737810e-13 2.693401e-13 2.646772e-13 2.593481e-13 2.537970e-13 2.502443e-13 2.455813e-13 2.389200e-13 2.358114e-13 2.327027e-13 2.307043e-13 2.278178e-13 2.244871e-13 2.196021e-13 2.149392e-13 2.080558e-13 2.025047e-13 1.980638e-13 1.938449e-13 1.889600e-13 1.840750e-13 1.791900e-13 1.743050e-13 1.678657e-13 1.612044e-13 1.574296e-13 1.532108e-13 1.458833e-13 1.396661e-13 1.323386e-13 1.256772e-13 1.196820e-13 1.139089e-13 1.072475e-13 1.008083e-13 9.237056e-14 8.215650e-14 7.482903e-14 6.661338e-14 5.639933e-14 4.818368e-14 4.130030e-14 2.997602e-14 2.109424e-14 1.332268e-14 6.217249e-15 0.000000e+00 
2.886580e-15 7.549517e-15 1.398881e-14 2.153833e-14 2.886580e-14 3.930190e-14 4.818368e-14 5.773160e-14 6.705747e-14 7.682743e-14 8.504308e-14 9.481305e-14 1.028067e-13 1.094680e-13 1.167955e-13 1.221245e-13 1.278977e-13 1.343370e-13 1.425526e-13 1.492140e-13 1.532108e-13 1.583178e-13 1.625367e-13 1.671996e-13 1.736389e-13 1.794120e-13 1.842970e-13 1.882938e-13 1.929568e-13 1.969536e-13 2.027267e-13 2.080558e-13 2.142730e-13 2.207123e-13 2.244871e-13 2.282619e-13 2.300382e-13 2.322587e-13 2.355893e-13 2.395861e-13 2.446932e-13 2.500222e-13 2.537970e-13 2.584599e-13 2.646772e-13 2.695622e-13 2.740030e-13 2.775558e-13 2.811085e-13 2.848832e-13 2.893241e-13 2.937650e-13 2.986500e-13 3.037570e-13 3.070877e-13 3.099743e-13 3.110845e-13 3.126388e-13 3.170797e-13 3.210765e-13 3.221867e-13 3.257394e-13 3.277378e-13 3.317346e-13 3.368417e-13 3.406164e-13 3.432810e-13 3.450573e-13 3.474998e-13 3.499423e-13 3.530509e-13 3.557155e-13 3.594902e-13 3.634870e-13 3.657075e-13 3.674838e-13 3.681500e-13 3.694822e-13 3.721468e-13 3.741452e-13 3.796963e-13 3.814726e-13 3.819167e-13 3.839151e-13 3.872458e-13 3.894662e-13 3.914646e-13 3.914646e-13 3.921308e-13 3.930190e-13 3.943512e-13 3.961276e-13 3.981260e-13 4.007905e-13 4.014566e-13 4.016787e-13 4.010126e-13 4.005685e-13 4.014566e-13 4.027889e-13 4.016787e-13 4.019007e-13 4.023448e-13 4.041212e-13 4.058975e-13 4.076739e-13 4.078959e-13 4.065637e-13 4.063416e-13 4.061196e-13 4.061196e-13 4.063416e-13 4.065637e-13 4.078959e-13 4.076739e-13 4.058975e-13 4.041212e-13 4.023448e-13 4.019007e-13 4.016787e-13 4.027889e-13 4.014566e-13 4.005685e-13 4.010126e-13 4.016787e-13 4.014566e-13 4.007905e-13 3.981260e-13 3.961276e-13 3.943512e-13 3.930190e-13 3.921308e-13 3.914646e-13 3.914646e-13 3.894662e-13 3.872458e-13 3.839151e-13 3.819167e-13 3.814726e-13 3.796963e-13 3.741452e-13 3.721468e-13 3.694822e-13 3.681500e-13 3.674838e-13 3.657075e-13 3.634870e-13 3.594902e-13 3.557155e-13 3.530509e-13 3.499423e-13 3.474998e-13 3.450573e-13 3.432810e-13 3.406164e-13 3.368417e-13 3.317346e-13 3.277378e-13 3.257394e-13 3.221867e-13 3.210765e-13 3.170797e-13 3.126388e-13 3.110845e-13 3.099743e-13 3.070877e-13 3.037570e-13 2.986500e-13 2.937650e-13 2.893241e-13 2.848832e-13 2.811085e-13 2.775558e-13 2.740030e-13 2.695622e-13 2.646772e-13 2.584599e-13 2.537970e-13 2.500222e-13 2.446932e-13 2.395861e-13 2.355893e-13 2.322587e-13 2.300382e-13 2.282619e-13 2.244871e-13 2.207123e-13 2.142730e-13 2.080558e-13 2.027267e-13 1.969536e-13 1.929568e-13 1.882938e-13 1.842970e-13 1.794120e-13 1.736389e-13 1.671996e-13 1.625367e-13 1.583178e-13 1.532108e-13 1.492140e-13 1.425526e-13 1.343370e-13 1.278977e-13 1.221245e-13 1.167955e-13 1.094680e-13 1.028067e-13 9.481305e-14 8.504308e-14 7.682743e-14 6.705747e-14 5.773160e-14 4.818368e-14 3.930190e-14 2.886580e-14 2.153833e-14 1.398881e-14 7.549517e-15 2.886580e-15 
6.439294e-15 9.103829e-15 1.443290e-14 2.176037e-14 3.108624e-14 4.241052e-14 4.973799e-14 5.950795e-14 6.816769e-14 7.704948e-14 8.526513e-14 9.436896e-14 1.025846e-13 1.112443e-13 1.183498e-13 1.247891e-13 1.301181e-13 1.350031e-13 1.454392e-13 1.514344e-13 1.532108e-13 1.580958e-13 1.632028e-13 1.687539e-13 1.740830e-13 1.791900e-13 1.845191e-13 1.882938e-13 1.940670e-13 1.985079e-13 2.031708e-13 2.082778e-13 2.138290e-13 2.196021e-13 2.240430e-13 2.275957e-13 2.293721e-13 2.324807e-13 2.358114e-13 2.393641e-13 2.442491e-13 2.493561e-13 2.537970e-13 2.593481e-13 2.646772e-13 2.688960e-13 2.737810e-13 2.775558e-13 2.813305e-13 2.855494e-13 2.895462e-13 2.939871e-13 2.979839e-13 3.033129e-13 3.073097e-13 3.095302e-13 3.110845e-13 3.139711e-13 3.175238e-13 3.215206e-13 3.210765e-13 3.241851e-13 3.275158e-13 3.319567e-13 3.359535e-13 3.388401e-13 3.423928e-13 3.452794e-13 3.483880e-13 3.503864e-13 3.532730e-13 3.561595e-13 3.592682e-13 3.632650e-13 3.659295e-13 3.674838e-13 3.688161e-13 3.705924e-13 3.723688e-13 3.745892e-13 3.805845e-13 3.814726e-13 3.832490e-13 3.852474e-13 3.879119e-13 3.901324e-13 3.914646e-13 3.910205e-13 3.927969e-13 3.934630e-13 3.945733e-13 3.970158e-13 3.974598e-13 3.996803e-13 4.010126e-13 4.014566e-13 4.010126e-13 4.012346e-13 4.016787e-13 4.030110e-13 4.014566e-13 4.016787e-13 4.025669e-13 4.041212e-13 4.056755e-13 4.067857e-13 4.078959e-13 4.070078e-13 4.072298e-13 4.074519e-13 4.074519e-13 4.072298e-13 4.070078e-13 4.078959e-13 4.067857e-13 4.056755e-13 4.041212e-13 4.025669e-13 4.016787e-13 4.014566e-13 4.030110e-13 4.016787e-13 4.012346e-13 4.010126e-13 4.014566e-13 4.010126e-13 3.996803e-13 3.974598e-13 3.970158e-13 3.945733e-13 3.934630e-13 3.927969e-13 3.910205e-13 3.914646e-13 3.901324e-13 3.879119e-13 3.852474e-13 3.832490e-13 3.814726e-13 3.805845e-13 3.745892e-13 3.723688e-13 3.705924e-13 3.688161e-13 3.674838e-13 3.659295e-13 3.632650e-13 3.592682e-13 3.561595e-13 3.532730e-13 3.503864e-13 3.483880e-13 3.452794e-13 3.423928e-13 3.388401e-13 3.359535e-13 3.319567e-13 3.275158e-13 3.241851e-13 3.210765e-13 3.215206e-13 3.175238e-13 3.139711e-13 3.110845e-13 3.095302e-13 3.073097e-13 3.033129e-13 2.979839e-13 2.939871e-13 2.895462e-13 2.855494e-13 2.813305e-13 2.775558e-13 2.737810e-13 2.688960e-13 2.646772e-13 2.593481e-13 2.537970e-13 2.493561e-13 2.442491e-13 2.393641e-13 2.358114e-13 2.324807e-13 2.293721e-13 2.275957e-13 2.240430e-13 2.196021e-13 2.138290e-13 2.082778e-13 2.031708e-13 1.985079e-13 1.940670e-13 1.882938e-13 1.845191e-13 1.791900e-13 1.740830e-13 1.687539e-13 1.632028e-13 1.580958e-13 1.532108e-13 1.514344e-13 1.454392e-13 1.350031e-13 1.301181e-13 1.247891e-13 1.183498e-13 1.112443e-13 1.025846e-13 9.436896e-14 8.526513e-14 7.704948e-14 6.816769e-14 5.950795e-14 4.973799e-14 4.241052e-14 3.108624e-14 2.176037e-14 1.443290e-14 9.103829e-15 6.439294e-15 
2.220446e-15 7.327472e-15 1.332268e-14 2.065015e-14 3.086420e-14 4.063416e-14 4.973799e-14 5.884182e-14 6.816769e-14 7.815970e-14 8.704149e-14 9.636736e-14 1.043610e-13 1.147971e-13 1.214584e-13 1.281197e-13 1.345590e-13 1.427747e-13 1.527667e-13 1.558753e-13 1.538769e-13 1.578737e-13 1.636469e-13 1.691980e-13 1.738609e-13 1.783018e-13 1.838529e-13 1.880718e-13 1.936229e-13 1.980638e-13 2.027267e-13 2.073897e-13 2.133849e-13 2.198242e-13 2.233769e-13 2.275957e-13 2.302603e-13 2.327027e-13 2.360334e-13 2.393641e-13 2.444711e-13 2.491340e-13 2.544631e-13 2.595701e-13 2.640110e-13 2.682299e-13 2.733369e-13 2.762235e-13 2.811085e-13 2.851053e-13 2.891021e-13 2.935430e-13 2.979839e-13 3.037570e-13 3.061995e-13 3.095302e-13 3.126388e-13 3.153033e-13 3.188561e-13 3.219647e-13 3.210765e-13 3.237410e-13 3.277378e-13 3.321787e-13 3.352874e-13 3.381739e-13 3.421707e-13 3.437250e-13 3.472778e-13 3.494982e-13 3.521627e-13 3.557155e-13 3.590461e-13 3.637091e-13 3.654854e-13 3.681500e-13 3.699263e-13 3.714806e-13 3.734790e-13 3.759215e-13 3.812506e-13 3.823608e-13 3.845813e-13 3.863576e-13 3.876899e-13 3.894662e-13 3.912426e-13 3.903544e-13 3.921308e-13 3.936851e-13 3.950174e-13 3.967937e-13 3.981260e-13 4.005685e-13 4.007905e-13 4.016787e-13 4.023448e-13 4.023448e-13 4.025669e-13 4.036771e-13 4.021228e-13 4.019007e-13 4.030110e-13 4.047873e-13 4.056755e-13 4.061196e-13 4.076739e-13 4.067857e-13 4.067857e-13 4.061196e-13 4.061196e-13 4.067857e-13 4.067857e-13 4.076739e-13 4.061196e-13 4.056755e-13 4.047873e-13 4.030110e-13 4.019007e-13 4.021228e-13 4.036771e-13 4.025669e-13 4.023448e-13 4.023448e-13 4.016787e-13 4.007905e-13 4.005685e-13 3.981260e-13 3.967937e-13 3.950174e-13 3.936851e-13 3.921308e-13 3.903544e-13 3.912426e-13 3.894662e-13 3.876899e-13 3.863576e-13 3.845813e-13 3.823608e-13 3.812506e-13 3.759215e-13 3.734790e-13 3.714806e-13 3.699263e-13 3.681500e-13 3.654854e-13 3.637091e-13 3.590461e-13 3.557155e-13 3.521627e-13 3.494982e-13 3.472778e-13 3.437250e-13 3.421707e-13 3.381739e-13 3.352874e-13 3.321787e-13 3.277378e-13 3.237410e-13 3.210765e-13 3.219647e-13 3.188561e-13 3.153033e-13 3.126388e-13 3.095302e-13 3.061995e-13 3.037570e-13 2.979839e-13 2.935430e-13 2.891021e-13 2.851053e-13 2.811085e-13 2.762235e-13 2.733369e-13 2.682299e-13 2.640110e-13 2.595701e-13 2.544631e-13 2.491340e-13 2.444711e-13 2.393641e-13 2.360334e-13 2.327027e-13 2.302603e-13 2.275957e-13 2.233769e-13 2.198242e-13 2.133849e-13 2.073897e-13 2.027267e-13 1.980638e-13 1.936229e-13 1.880718e-13 1.838529e-13 1.783018e-13 1.738609e-13 1.691980e-13 1.636469e-13 1.578737e-13 1.538769e-13 1.558753e-13 1.527667e-13 1.427747e-13 1.345590e-13 1.281197e-13 1.214584e-13 1.147971e-13 1.043610e-13 9.636736e-14 8.704149e-14 7.815970e-14 6.816769e-14 5.884182e-14 4.973799e-14 4.063416e-14 3.086420e-14 2.065015e-14 1.332268e-14 7.327472e-15 2.220446e-15 
-2.553513e-15 3.552714e-15 1.065814e-14 2.087219e-14 3.064216e-14 3.930190e-14 4.884981e-14 5.839773e-14 6.905587e-14 7.971401e-14 8.726353e-14 9.614531e-14 1.054712e-13 1.145750e-13 1.241229e-13 1.316725e-13 1.394440e-13 1.469935e-13 1.547651e-13 1.600942e-13 1.523226e-13 1.592060e-13 1.654232e-13 1.694200e-13 1.740830e-13 1.785239e-13 1.836309e-13 1.885159e-13 1.945111e-13 1.985079e-13 2.027267e-13 2.080558e-13 2.131628e-13 2.178258e-13 2.218226e-13 2.260414e-13 2.307043e-13 2.342571e-13 2.378098e-13 2.395861e-13 2.433609e-13 2.493561e-13 2.549072e-13 2.589040e-13 2.635669e-13 2.675637e-13 2.728928e-13 2.771117e-13 2.819966e-13 2.848832e-13 2.882139e-13 2.935430e-13 2.979839e-13 3.024248e-13 3.055334e-13 3.086420e-13 3.130829e-13 3.166356e-13 3.201883e-13 3.230749e-13 3.206324e-13 3.255174e-13 3.290701e-13 3.319567e-13 3.339551e-13 3.372858e-13 3.410605e-13 3.441691e-13 3.479439e-13 3.497203e-13 3.519407e-13 3.559375e-13 3.592682e-13 3.625988e-13 3.639311e-13 3.672618e-13 3.712586e-13 3.734790e-13 3.756995e-13 3.761436e-13 3.819167e-13 3.848033e-13 3.863576e-13 3.872458e-13 3.876899e-13 3.890221e-13 3.907985e-13 3.914646e-13 3.930190e-13 3.936851e-13 3.947953e-13 3.970158e-13 3.985701e-13 4.001244e-13 4.005685e-13 4.014566e-13 4.023448e-13 4.032330e-13 4.043432e-13 4.038991e-13 4.007905e-13 4.030110e-13 4.045653e-13 4.054534e-13 4.047873e-13 4.054534e-13 4.072298e-13 4.070078e-13 4.072298e-13 4.063416e-13 4.063416e-13 4.072298e-13 4.070078e-13 4.072298e-13 4.054534e-13 4.047873e-13 4.054534e-13 4.045653e-13 4.030110e-13 4.007905e-13 4.038991e-13 4.043432e-13 4.032330e-13 4.023448e-13 4.014566e-13 4.005685e-13 4.001244e-13 3.985701e-13 3.970158e-13 3.947953e-13 3.936851e-13 3.930190e-13 3.914646e-13 3.907985e-13 3.890221e-13 3.876899e-13 3.872458e-13 3.863576e-13 3.848033e-13 3.819167e-13 3.761436e-13 3.756995e-13 3.734790e-13 3.712586e-13 3.672618e-13 3.639311e-13 3.625988e-13 3.592682e-13 3.559375e-13 3.519407e-13 3.497203e-13 3.479439e-13 3.441691e-13 3.410605e-13 3.372858e-13 3.339551e-13 3.319567e-13 3.290701e-13 3.255174e-13 3.206324e-13 3.230749e-13 3.201883e-13 3.166356e-13 3.130829e-13 3.086420e-13 3.055334e-13 3.024248e-13 2.979839e-13 2.935430e-13 2.882139e-13 2.848832e-13 2.819966e-13 2.771117e-13 2.728928e-13 2.675637e-13 2.635669e-13 2.589040e-13 2.549072e-13 2.493561e-13 2.433609e-13 2.395861e-13 2.378098e-13 2.342571e-13 2.307043e-13 2.260414e-13 2.218226e-13 2.178258e-13 2.131628e-13 2.080558e-13 2.027267e-13 1.985079e-13 1.945111e-13 1.885159e-13 1.836309e-13 1.785239e-13 1.740830e-13 1.694200e-13 1.654232e-13 1.592060e-13 1.523226e-13 1.600942e-13 1.547651e-13 1.469935e-13 1.394440e-13 1.316725e-13 1.241229e-13 1.145750e-13 1.054712e-13 9.614531e-14 8.726353e-14 7.971401e-14 6.905587e-14 5.839773e-14 4.884981e-14 3.930190e-14 3.064216e-14 2.087219e-14 1.065814e-14 3.552714e-15 -2.553513e-15 
-3.108624e-15 0.000000e+00 8.659740e-15 1.953993e-14 2.864375e-14 3.752554e-14 4.751755e-14 5.795364e-14 6.861178e-14 7.793766e-14 8.681944e-14 9.636736e-14 1.056932e-13 1.150191e-13 1.261213e-13 1.352252e-13 1.441069e-13 1.529887e-13 1.594280e-13 1.609823e-13 1.538769e-13 1.614264e-13 1.645351e-13 1.683098e-13 1.727507e-13 1.780798e-13 1.834088e-13 1.878497e-13 1.942890e-13 1.996181e-13 2.036149e-13 2.076117e-13 2.124967e-13 2.167155e-13 2.209344e-13 2.249312e-13 2.295941e-13 2.335909e-13 2.375877e-13 2.404743e-13 2.442491e-13 2.506884e-13 2.540190e-13 2.580158e-13 2.617906e-13 2.660094e-13 2.717826e-13 2.766676e-13 2.815526e-13 2.857714e-13 2.895462e-13 2.930989e-13 2.970957e-13 3.010925e-13 3.048672e-13 3.086420e-13 3.130829e-13 3.173017e-13 3.210765e-13 3.237410e-13 3.210765e-13 3.268497e-13 3.290701e-13 3.315126e-13 3.335110e-13 3.363976e-13 3.401723e-13 3.432810e-13 3.472778e-13 3.503864e-13 3.528289e-13 3.548273e-13 3.588241e-13 3.619327e-13 3.641532e-13 3.668177e-13 3.703704e-13 3.732570e-13 3.765876e-13 3.776979e-13 3.836931e-13 3.868017e-13 3.868017e-13 3.870237e-13 3.872458e-13 3.885781e-13 3.903544e-13 3.907985e-13 3.927969e-13 3.947953e-13 3.959055e-13 3.961276e-13 3.979039e-13 3.990142e-13 3.994582e-13 4.005685e-13 4.019007e-13 4.034550e-13 4.061196e-13 4.050094e-13 4.012346e-13 4.036771e-13 4.038991e-13 4.041212e-13 4.038991e-13 4.045653e-13 4.054534e-13 4.052314e-13 4.067857e-13 4.076739e-13 4.076739e-13 4.067857e-13 4.052314e-13 4.054534e-13 4.045653e-13 4.038991e-13 4.041212e-13 4.038991e-13 4.036771e-13 4.012346e-13 4.050094e-13 4.061196e-13 4.034550e-13 4.019007e-13 4.005685e-13 3.994582e-13 3.990142e-13 3.979039e-13 3.961276e-13 3.959055e-13 3.947953e-13 3.927969e-13 3.907985e-13 3.903544e-13 3.885781e-13 3.872458e-13 3.870237e-13 3.868017e-13 3.868017e-13 3.836931e-13 3.776979e-13 3.765876e-13 3.732570e-13 3.703704e-13 3.668177e-13 3.641532e-13 3.619327e-13 3.588241e-13 3.548273e-13 3.528289e-13 3.503864e-13 3.472778e-13 3.432810e-13 3.401723e-13 3.363976e-13 3.335110e-13 3.315126e-13 3.290701e-13 3.268497e-13 3.210765e-13 3.237410e-13 3.210765e-13 3.173017e-13 3.130829e-13 3.086420e-13 3.048672e-13 3.010925e-13 2.970957e-13 2.930989e-13 2.895462e-13 2.857714e-13 2.815526e-13 2.766676e-13 2.717826e-13 2.660094e-13 2.617906e-13 2.580158e-13 2.540190e-13 2.506884e-13 2.442491e-13 2.404743e-13 2.375877e-13 2.335909e-13 2.295941e-13 2.249312e-13 2.209344e-13 2.167155e-13 2.124967e-13 2.076117e-13 2.036149e-13 1.996181e-13 1.942890e-13 1.878497e-13 1.834088e-13 1.780798e-13 1.727507e-13 1.683098e-13 1.645351e-13 1.614264e-13 1.538769e-13 1.609823e-13 1.594280e-13 1.529887e-13 1.441069e-13 1.352252e-13 1.261213e-13 1.150191e-13 1.056932e-13 9.636736e-14 8.681944e-14 7.793766e-14 6.861178e-14 5.795364e-14 4.751755e-14 3.752554e-14 2.864375e-14 1.953993e-14 8.659740e-15 0.000000e+00 -3.108624e-15 
-1.321165e-14 -8.215650e-15 3.774758e-15 1.598721e-14 2.775558e-14 3.730349e-14 4.707346e-14 5.773160e-14 6.772360e-14 7.793766e-14 8.726353e-14 9.681145e-14 1.065814e-13 1.172396e-13 1.296740e-13 1.398881e-13 1.514344e-13 1.607603e-13 1.620926e-13 1.616485e-13 1.532108e-13 1.589839e-13 1.634248e-13 1.674216e-13 1.707523e-13 1.767475e-13 1.825207e-13 1.885159e-13 1.953993e-13 1.998401e-13 2.045031e-13 2.087219e-13 2.124967e-13 2.162714e-13 2.202682e-13 2.244871e-13 2.293721e-13 2.333689e-13 2.371436e-13 2.395861e-13 2.435829e-13 2.489120e-13 2.531308e-13 2.571277e-13 2.600142e-13 2.657874e-13 2.715606e-13 2.764455e-13 2.817746e-13 2.855494e-13 2.895462e-13 2.935430e-13 2.968736e-13 3.006484e-13 3.044232e-13 3.077538e-13 3.126388e-13 3.164136e-13 3.204104e-13 3.237410e-13 3.208545e-13 3.252953e-13 3.286260e-13 3.312906e-13 3.326228e-13 3.366196e-13 3.403944e-13 3.435030e-13 3.477219e-13 3.506084e-13 3.534950e-13 3.559375e-13 3.586020e-13 3.612666e-13 3.634870e-13 3.661516e-13 3.699263e-13 3.730349e-13 3.756995e-13 3.772538e-13 3.832490e-13 3.854694e-13 3.861356e-13 3.868017e-13 3.865797e-13 3.885781e-13 3.907985e-13 3.921308e-13 3.943512e-13 3.956835e-13 3.967937e-13 3.974598e-13 3.983480e-13 3.985701e-13 3.994582e-13 4.001244e-13 4.021228e-13 4.034550e-13 4.047873e-13 4.041212e-13 4.014566e-13 4.036771e-13 4.032330e-13 4.036771e-13 4.027889e-13 4.043432e-13 4.054534e-13 4.063416e-13 4.072298e-13 4.067857e-13 4.067857e-13 4.072298e-13 4.063416e-13 4.054534e-13 4.043432e-13 4.027889e-13 4.036771e-13 4.032330e-13 4.036771e-13 4.014566e-13 4.041212e-13 4.047873e-13 4.034550e-13 4.021228e-13 4.001244e-13 3.994582e-13 3.985701e-13 3.983480e-13 3.974598e-13 3.967937e-13 3.956835e-13 3.943512e-13 3.921308e-13 3.907985e-13 3.885781e-13 3.865797e-13 3.868017e-13 3.861356e-13 3.854694e-13 3.832490e-13 3.772538e-13 3.756995e-13 3.730349e-13 3.699263e-13 3.661516e-13 3.634870e-13 3.612666e-13 3.586020e-13 3.559375e-13 3.534950e-13 3.506084e-13 3.477219e-13 3.435030e-13 3.403944e-13 3.366196e-13 3.326228e-13 3.312906e-13 3.286260e-13 3.252953e-13 3.208545e-13 3.237410e-13 3.204104e-13 3.164136e-13 3.126388e-13 3.077538e-13 3.044232e-13 3.006484e-13 2.968736e-13 2.935430e-13 2.895462e-13 2.855494e-13 2.817746e-13 2.764455e-13 2.715606e-13 2.657874e-13 2.600142e-13 2.571277e-13 2.531308e-13 2.489120e-13 2.435829e-13 2.395861e-13 2.371436e-13 2.333689e-13 2.293721e-13 2.244871e-13 2.202682e-13 2.162714e-13 2.124967e-13 2.087219e-13 2.045031e-13 1.998401e-13 1.953993e-13 1.885159e-13 1.825207e-13 1.767475e-13 1.707523e-13 1.674216e-13 1.634248e-13 1.589839e-13 1.532108e-13 1.616485e-13 1.620926e-13 1.607603e-13 1.514344e-13 1.398881e-13 1.296740e-13 1.172396e-13 1.065814e-13 9.681145e-14 8.726353e-14 7.793766e-14 6.772360e-14 5.773160e-14 4.707346e-14 3.730349e-14 2.775558e-14 1.598721e-14 3.774758e-15 -8.215650e-15 -1.321165e-14 
-5.506706e-14 -2.231548e-14 -1.665335e-15 1.376677e-14 2.575717e-14 3.685940e-14 4.751755e-14 5.773160e-14 6.727952e-14 7.727152e-14 8.681944e-14 9.681145e-14 1.072475e-13 1.181277e-13 1.298961e-13 1.418865e-13 1.558753e-13 1.754152e-13 1.669775e-13 1.656453e-13 1.534328e-13 1.583178e-13 1.629807e-13 1.674216e-13 1.718625e-13 1.765255e-13 1.827427e-13 1.882938e-13 1.940670e-13 1.993961e-13 2.042810e-13 2.087219e-13 2.124967e-13 2.164935e-13 2.204903e-13 2.244871e-13 2.289280e-13 2.333689e-13 2.366995e-13 2.391420e-13 2.438050e-13 2.486900e-13 2.531308e-13 2.571277e-13 2.611245e-13 2.655653e-13 2.711165e-13 2.760014e-13 2.813305e-13 2.857714e-13 2.899903e-13 2.937650e-13 2.970957e-13 3.006484e-13 3.042011e-13 3.077538e-13 3.121947e-13 3.170797e-13 3.206324e-13 3.239631e-13 3.206324e-13 3.246292e-13 3.277378e-13 3.304024e-13 3.330669e-13 3.361755e-13 3.401723e-13 3.437250e-13 3.474998e-13 3.506084e-13 3.537171e-13 3.561595e-13 3.583800e-13 3.606004e-13 3.630429e-13 3.659295e-13 3.692602e-13 3.725908e-13 3.748113e-13 3.770317e-13 3.836931e-13 3.850253e-13 3.861356e-13 3.868017e-13 3.870237e-13 3.881340e-13 3.899103e-13 3.916867e-13 3.939071e-13 3.954614e-13 3.965717e-13 3.974598e-13 3.979039e-13 3.985701e-13 3.992362e-13 4.001244e-13 4.016787e-13 4.034550e-13 4.041212e-13 4.043432e-13 4.010126e-13 4.027889e-13 4.036771e-13 4.036771e-13 4.036771e-13 4.041212e-13 4.052314e-13 4.063416e-13 4.072298e-13 4.072298e-13 4.072298e-13 4.072298e-13 4.063416e-13 4.052314e-13 4.041212e-13 4.036771e-13 4.036771e-13 4.036771e-13 4.027889e-13 4.010126e-13 4.043432e-13 4.041212e-13 4.034550e-13 4.016787e-13 4.001244e-13 3.992362e-13 3.985701e-13 3.979039e-13 3.974598e-13 3.965717e-13 3.954614e-13 3.939071e-13 3.916867e-13 3.899103e-13 3.881340e-13 3.870237e-13 3.868017e-13 3.861356e-13 3.850253e-13 3.836931e-13 3.770317e-13 3.748113e-13 3.725908e-13 3.692602e-13 3.659295e-13 3.630429e-13 3.606004e-13 3.583800e-13 3.561595e-13 3.537171e-13 3.506084e-13 3.474998e-13 3.437250e-13 3.401723e-13 3.361755e-13 3.330669e-13 3.304024e-13 3.277378e-13 3.246292e-13 3.206324e-13 3.239631e-13 3.206324e-13 3.170797e-13 3.121947e-13 3.077538e-13 3.042011e-13 3.006484e-13 2.970957e-13 2.937650e-13 2.899903e-13 2.857714e-13 2.813305e-13 2.760014e-13 2.711165e-13 2.655653e-13 2.611245e-13 2.571277e-13 2.531308e-13 2.486900e-13 2.438050e-13 2.391420e-13 2.366995e-13 2.333689e-13 2.289280e-13 2.244871e-13 2.204903e-13 2.164935e-13 2.124967e-13 2.087219e-13 2.042810e-13 1.993961e-13 1.940670e-13 1.882938e-13 1.827427e-13 1.765255e-13 1.718625e-13 1.674216e-13 1.629807e-13 1.583178e-13 1.534328e-13 1.656453e-13 1.669775e-13 1.754152e-13 1.558753e-13 1.418865e-13 1.298961e-13 1.181277e-13 1.072475e-13 9.681145e-14 8.681944e-14 7.727152e-14 6.727952e-14 5.773160e-14 4.751755e-14 3.685940e-14 2.575717e-14 1.376677e-14 -1.665335e-15 -2.231548e-14 -5.506706e-14 


==> test/P-estimate1.txt <==
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 
0.997727 0.993182 0.988636 0.984091 0.979545 0.975000 0.970455 0.965909 0.961364 0.956818 0.952273 0.947727 0.943182 0.938636 0.934091 0.929545 0.925000 0.920455 0.915909 0.911364 0.906818 0.902273 0.897727 0.893182 0.888636 0.884091 0.879545 0.875000 0.870455 0.865909 0.861364 0.856818 0.852273 0.847727 0.843182 0.838636 0.834091 0.829545 0.825000 0.820455 0.815909 0.811364 0.806818 0.802273 0.797727 0.793182 0.788636 0.784091 0.779545 0.775000 0.770455 0.765909 0.761364 0.756818 0.752273 0.747727 0.743182 0.738636 0.734091 0.729545 0.725000 0.720455 0.715909 0.711364 0.706818 0.702273 0.697727 0.693182 0.688636 0.684091 0.679545 0.675000 0.670455 0.665909 0.661364 0.656818 0.652273 0.647727 0.643182 0.638636 0.634091 0.629545 0.625000 0.620455 0.615909 0.611364 0.606818 0.602273 0.597727 0.593182 0.588636 0.584091 0.579545 0.575000 0.570455 0.565909 0.561364 0.556818 0.552273 0.547727 0.543182 0.538636 0.534091 0.529545 0.525000 0.520455 0.515909 0.511364 0.506818 0.502273 0.497727 0.493182 0.488636 0.484091 0.479545 0.475000 0.470455 0.465909 0.461364 0.456818 0.452273 0.447727 0.443182 0.438636 0.434091 0.429545 0.425000 0.420455 0.415909 0.411364 0.406818 0.402273 0.397727 0.393182 0.388636 0.384091 0.379545 0.375000 0.370455 0.365909 0.361364 0.356818 0.352273 0.347727 0.343182 0.338636 0.334091 0.329545 0.325000 0.320455 0.315909 0.311364 0.306818 0.302273 0.297727 0.293182 0.288636 0.284091 0.279545 0.275000 0.270455 0.265909 0.261364 0.256818 0.252273 0.247727 0.243182 0.238636 0.234091 0.229545 0.225000 0.220455 0.215909 0.211364 0.206818 0.202273 0.197727 0.193182 0.188636 0.184091 0.179545 0.175000 0.170455 0.165909 0.161364 0.156818 0.152273 0.147727 0.143182 0.138636 0.134091 0.129545 0.125000 0.120455 0.115909 0.111364 0.106818 0.102273 0.097727 0.093182 0.088636 0.084091 0.079545 0.075000 0.070455 0.065909 0.061364 0.056818 0.052273 0.047727 0.043182 0.038636 0.034091 0.029545 0.025000 0.020455 0.015909 0.011364 0.006818 0.002273 


==> test/xxx0.txt <==
0.99416975 0.98251967 0.97090073 0.95933332 0.94783728 0.93643174 0.92513492 0.91396401 0.90293504 0.89206283 0.88136092 0.87084154 0.86051562 0.85039279 0.84048143 0.83078869 0.82132057 0.81208193 0.80307661 0.79430740 
0.99415934 0.98248854 0.97084920 0.95926194 0.94774679 0.93632302 0.92500902 0.91382206 0.90277827 0.89189253 0.88117839 0.87064809 0.86031253 0.85018132 0.84026280 0.83056408 0.82109108 0.81184862 0.80284048 0.79406942 
0.99413839 0.98242593 0.97074561 0.95911846 0.94756490 0.93610455 0.92475606 0.91353694 0.90246347 0.89155063 0.88081202 0.87025988 0.85990509 0.84975717 0.83982439 0.83011373 0.82063104 0.81138100 0.80236728 0.79359254 
0.99410669 0.98233118 0.97058885 0.95890138 0.94728979 0.93577422 0.92437373 0.91310617 0.90198805 0.89103450 0.88025918 0.86967433 0.85929076 0.84911790 0.83916384 0.82943544 0.81993833 0.81067706 0.80165511 0.79287497 
0.99406388 0.98220324 0.97037723 0.95860843 0.94691868 0.93532881 0.92385847 0.91252595 0.90134807 0.89034013 0.87951587 0.86888750 0.85846573 0.84825981 0.83827765 0.82852584 0.81900980 0.80973381 0.80070111 0.79191399 
0.99400947 0.98204066 0.97010839 0.95823643 0.94644767 0.93476387 0.92320539 0.91179109 0.90053815 0.88946207 0.87857667 0.86789408 0.85742484 0.84717797 0.83716109 0.82738048 0.81784121 0.80854726 0.79950154 0.79070605 
0.99394282 0.98184154 0.96977926 0.95778123 0.94587172 0.93407360 0.92240814 0.91089486 0.89955136 0.88839335 0.87743466 0.86668731 0.85616157 0.84586615 0.83580826 0.82599377 0.81642733 0.80711246 0.79805173 0.78924675 
0.99386311 0.98160344 0.96938585 0.95723753 0.94518437 0.93325065 0.92145873 0.90982885 0.89837907 0.88712531 0.87608132 0.86525891 0.85466799 0.84431680 0.83421204 0.82435902 0.81476185 0.80542355 0.79634616 0.78753087 
0.99376927 0.98132324 0.96892319 0.95659865 0.94437758 0.93228592 0.92034727 0.90858272 0.89701079 0.88564748 0.87450641 0.86359902 0.85293468 0.84252103 0.83236406 0.82246842 0.81283752 0.80347372 0.79437848 0.78555246 
0.99365999 0.98099707 0.96838502 0.95585630 0.94344138 0.93116818 0.91906172 0.90714398 0.89543387 0.88394740 0.87269784 0.86169606 0.85095070 0.84046856 0.83025476 0.82031308 0.81064608 0.80125533 0.79214158 0.78330486 
0.99353361 0.98062004 0.96776351 0.95500014 0.94236346 0.92988369 0.91758746 0.90549761 0.89363333 0.88201039 0.87064151 0.85953667 0.84870351 0.83814773 0.82787336 0.81788306 0.80817837 0.79875994 0.78962766 0.78078081 
0.99338803 0.98018598 0.96704884 0.95401731 0.94112861 0.92841568 0.91590682 0.90362566 0.89159143 0.87981934 0.86832114 0.85710558 0.84617895 0.83554551 0.82520789 0.81516742 0.80542442 0.79597841 0.78682830 0.77797253 
0.99322054 0.97968701 0.96622855 0.95289164 0.93971799 0.92674360 0.91399848 0.90150680 0.88928738 0.87735441 0.86571812 0.85438557 0.84336119 0.83264746 0.82224526 0.81215431 0.80237348 0.79290098 0.78373461 0.77487183 
0.99302765 0.97911297 0.96528673 0.95160272 0.93810810 0.92484224 0.91183670 0.89911566 0.88669689 0.87459278 0.86281138 0.85135736 0.84023281 0.82943788 0.81897137 0.80883109 0.79901420 0.78951743 0.78033732 0.77147025 
0.99280474 0.97845051 0.96420265 0.95012443 0.93626943 0.92268058 0.90939042 0.89642226 0.88379175 0.87150844 0.85957727 0.84799970 0.83677478 0.82589988 0.81537126 0.80518448 0.79533478 0.78581724 0.77662697 0.76775921 
0.99254553 0.97768166 0.96294896 0.94842290 0.93416462 0.92022024 0.90662213 0.89339120 0.88053939 0.86807198 0.85598954 0.84428938 0.83296675 0.82201562 0.81142929 0.80120080 0.79132321 0.78178978 0.77259411 0.76373021 
0.99224126 0.97678163 0.96148863 0.94645359 0.93174591 0.91741363 0.90348667 0.88998102 0.87690262 0.86425056 0.85201952 0.84020154 0.82878721 0.81776655 0.80712948 0.79686621 0.78696747 0.77742456 0.76822950 0.75937499 
0.99187915 0.97571498 0.95977033 0.94415691 0.92895181 0.91420169 0.89992990 0.88614360 0.87283952 0.86000812 0.84763645 0.83571004 0.82421402 0.81313389 0.80245586 0.79216711 0.78225589 0.77271150 0.76352432 0.75468578 
0.99143950 0.97442879 0.95772082 0.94145190 0.92570274 0.91051142 0.89588763 0.88182396 0.86830374 0.85530594 0.84280813 0.83078814 0.81922494 0.80809912 0.79739295 0.78709049 0.77717747 0.76764122 0.75847051 0.74965553 
0.99088954 0.97283987 0.95523228 0.93822712 0.92189581 0.90625363 0.89128524 0.87696088 0.86324554 0.85010378 0.83750199 0.82540943 0.81379851 0.80264469 0.79192634 0.78162443 0.77172230 0.76220538 0.75306099 0.74427813 


==> test/xxx1.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx10.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx11.txt <==
0.98978863 0.96954350 0.94975957 0.93060967 0.91217742 0.89448980 0.87754264 0.86131672 0.84578687 0.83092668 0.81671085 0.80311611 0.79012153 0.77770847 0.76586037 0.75456259 0.74380207 0.73356722 0.72384766 0.71463409 
0.99029884 0.97101357 0.95205117 0.93356112 0.91563693 0.89832896 0.88165855 0.86562925 0.85023452 0.83546268 0.82129976 0.80773117 0.79474264 0.78232060 0.77045243 0.75912645 0.74833196 0.73805912 0.72829893 0.71904313 
0.99069202 0.97216075 0.95387043 0.93594670 0.91848021 0.90153057 0.88513337 0.86930719 0.85405930 0.83938977 0.82529433 0.81176618 0.79879724 0.78637887 0.77450228 0.76315884 0.75234019 0.74203837 0.73224580 0.72295533 
0.99100049 0.97306700 0.95532309 0.93787503 0.92080666 0.90417975 0.88803715 0.87240684 0.85730571 0.84274279 0.82872160 0.81524197 0.80230129 0.78989536 0.77801899 0.76666642 0.75583160 0.74550836 0.73569056 0.72637215 
0.99124343 0.97378367 0.95647989 0.93942367 0.92269164 0.90634461 0.89042866 0.87497730 0.86001393 0.84555406 0.83160730 0.81817882 0.80527059 0.79288228 0.78101189 0.76965625 0.75881143 0.74847292 0.73863593 0.72929546 
0.99143300 0.97434436 0.95738915 0.94064811 0.92419163 0.90807840 0.89235557 0.87705978 0.86221863 0.84785224 0.83397472 0.82059540 0.80771998 0.79535130 0.78349003 0.77213528 0.76128493 0.75093597 0.74108478 0.73172732 
0.99157721 0.97477162 0.95808422 0.94158800 0.92534837 0.90942179 0.89385544 0.87868762 0.86394858 0.84966156 0.83584392 0.82250810 0.80966264 0.79731288 0.78546167 0.77410992 0.76325703 0.75290123 0.74303992 0.73366982 
0.99168140 0.97508071 0.95858811 0.94227131 0.92619206 0.91040494 0.89495677 0.87988668 0.86522650 0.85100151 0.83723128 0.82393045 0.81110960 0.79877590 0.78693385 0.77558570 0.76473203 0.75437202 0.74450383 0.73512482 
0.99174911 0.97528169 0.95891622 0.94271706 0.92674362 0.91104913 0.89568005 0.88067583 0.86606921 0.85188671 0.83814924 0.82487283 0.81206938 0.79974730 0.78791211 0.77656702 0.76571337 0.75535099 0.74547858 0.73609390 
0.99178246 0.97538072 0.95907801 0.94293709 0.92701621 0.91136793 0.89603845 0.88106737 0.86648782 0.85232689 0.83860613 0.82534226 0.81254781 0.80023179 0.78840027 0.77705690 0.76620342 0.75584000 0.74596558 0.73657816 
0.99178246 0.97538072 0.95907801 0.94293709 0.92701621 0.91136793 0.89603845 0.88106737 0.86648782 0.85232689 0.83860613 0.82534226 0.81254781 0.80023179 0.78840027 0.77705690 0.76620342 0.75584000 0.74596558 0.73657816 
0.99174911 0.97528169 0.95891622 0.94271706 0.92674362 0.91104913 0.89568005 0.88067583 0.86606921 0.85188671 0.83814924 0.82487283 0.81206938 0.79974730 0.78791211 0.77656702 0.76571337 0.75535099 0.74547858 0.73609390 
0.99168140 0.97508071 0.95858811 0.94227131 0.92619206 0.91040494 0.89495677 0.87988668 0.86522650 0.85100151 0.83723128 0.82393045 0.81110960 0.79877590 0.78693385 0.77558570 0.76473203 0.75437202 0.74450383 0.73512482 
0.99157721 0.97477162 0.95808422 0.94158800 0.92534837 0.90942179 0.89385544 0.87868762 0.86394858 0.84966156 0.83584392 0.82250810 0.80966264 0.79731288 0.78546167 0.77410992 0.76325703 0.75290123 0.74303992 0.73366982 
0.99143300 0.97434436 0.95738915 0.94064811 0.92419163 0.90807840 0.89235557 0.87705978 0.86221863 0.84785224 0.83397472 0.82059540 0.80771998 0.79535130 0.78349003 0.77213528 0.76128493 0.75093597 0.74108478 0.73172732 
0.99124343 0.97378367 0.95647989 0.93942367 0.92269164 0.90634461 0.89042866 0.87497730 0.86001393 0.84555406 0.83160730 0.81817882 0.80527059 0.79288228 0.78101189 0.76965625 0.75881143 0.74847292 0.73863593 0.72929546 
0.99100049 0.97306700 0.95532309 0.93787503 0.92080666 0.90417975 0.88803715 0.87240684 0.85730571 0.84274279 0.82872160 0.81524197 0.80230129 0.78989536 0.77801899 0.76666642 0.75583160 0.74550836 0.73569056 0.72637215 
0.99069202 0.97216075 0.95387043 0.93594670 0.91848021 0.90153057 0.88513337 0.86930719 0.85405930 0.83938977 0.82529433 0.81176618 0.79879724 0.78637887 0.77450228 0.76315884 0.75234019 0.74203837 0.73224580 0.72295533 
0.99029884 0.97101357 0.95205117 0.93356112 0.91563693 0.89832896 0.88165855 0.86562925 0.85023452 0.83546268 0.82129976 0.80773117 0.79474264 0.78232060 0.77045243 0.75912645 0.74833196 0.73805912 0.72829893 0.71904313 
0.98978863 0.96954350 0.94975957 0.93060967 0.91217742 0.89448980 0.87754264 0.86131672 0.84578687 0.83092668 0.81671085 0.80311611 0.79012153 0.77770847 0.76586037 0.75456259 0.74380207 0.73356722 0.72384766 0.71463409 


==> test/xxx12.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx13.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx14.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx15.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx16.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx17.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx18.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx19.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx2.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx20.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx21.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx22.txt <==
0.99088954 0.97283987 0.95523228 0.93822712 0.92189581 0.90625363 0.89128524 0.87696088 0.86324554 0.85010378 0.83750199 0.82540943 0.81379851 0.80264469 0.79192634 0.78162443 0.77172230 0.76220538 0.75306099 0.74427813 
0.99143950 0.97442879 0.95772082 0.94145190 0.92570274 0.91051142 0.89588763 0.88182396 0.86830374 0.85530594 0.84280813 0.83078814 0.81922494 0.80809912 0.79739295 0.78709049 0.77717747 0.76764122 0.75847051 0.74965553 
0.99187915 0.97571498 0.95977033 0.94415691 0.92895181 0.91420169 0.89992990 0.88614360 0.87283952 0.86000812 0.84763645 0.83571004 0.82421402 0.81313389 0.80245586 0.79216711 0.78225589 0.77271150 0.76352432 0.75468578 
0.99224126 0.97678163 0.96148863 0.94645359 0.93174591 0.91741363 0.90348667 0.88998102 0.87690262 0.86425056 0.85201952 0.84020154 0.82878721 0.81776655 0.80712948 0.79686621 0.78696747 0.77742456 0.76822950 0.75937499 
0.99254553 0.97768166 0.96294896 0.94842290 0.93416462 0.92022024 0.90662213 0.89339120 0.88053939 0.86807198 0.85598954 0.84428938 0.83296675 0.82201562 0.81142929 0.80120080 0.79132321 0.78178978 0.77259411 0.76373021 
0.99280474 0.97845051 0.96420265 0.95012443 0.93626943 0.92268058 0.90939042 0.89642226 0.88379175 0.87150844 0.85957727 0.84799970 0.83677478 0.82589988 0.81537126 0.80518448 0.79533478 0.78581724 0.77662697 0.76775921 
0.99302765 0.97911297 0.96528673 0.95160272 0.93810810 0.92484224 0.91183670 0.89911566 0.88669689 0.87459278 0.86281138 0.85135736 0.84023281 0.82943788 0.81897137 0.80883109 0.79901420 0.78951743 0.78033732 0.77147025 
0.99322054 0.97968701 0.96622855 0.95289164 0.93971799 0.92674360 0.91399848 0.90150680 0.88928738 0.87735441 0.86571812 0.85438557 0.84336119 0.83264746 0.82224526 0.81215431 0.80237348 0.79290098 0.78373461 0.77487183 
0.99338803 0.98018598 0.96704884 0.95401731 0.94112861 0.92841568 0.91590682 0.90362566 0.89159143 0.87981934 0.86832114 0.85710558 0.84617895 0.83554551 0.82520789 0.81516742 0.80542442 0.79597841 0.78682830 0.77797253 
0.99353361 0.98062004 0.96776351 0.95500014 0.94236346 0.92988369 0.91758746 0.90549761 0.89363333 0.88201039 0.87064151 0.85953667 0.84870351 0.83814773 0.82787336 0.81788306 0.80817837 0.79875994 0.78962766 0.78078081 
0.99365999 0.98099707 0.96838502 0.95585630 0.94344138 0.93116818 0.91906172 0.90714398 0.89543387 0.88394740 0.87269784 0.86169606 0.85095070 0.84046856 0.83025476 0.82031308 0.81064608 0.80125533 0.79214158 0.78330486 
0.99376927 0.98132324 0.96892319 0.95659865 0.94437758 0.93228592 0.92034727 0.90858272 0.89701079 0.88564748 0.87450641 0.86359902 0.85293468 0.84252103 0.83236406 0.82246842 0.81283752 0.80347372 0.79437848 0.78555246 
0.99386311 0.98160344 0.96938585 0.95723753 0.94518437 0.93325065 0.92145873 0.90982885 0.89837907 0.88712531 0.87608132 0.86525891 0.85466799 0.84431680 0.83421204 0.82435902 0.81476185 0.80542355 0.79634616 0.78753087 
0.99394282 0.98184154 0.96977926 0.95778123 0.94587172 0.93407360 0.92240814 0.91089486 0.89955136 0.88839335 0.87743466 0.86668731 0.85616157 0.84586615 0.83580826 0.82599377 0.81642733 0.80711246 0.79805173 0.78924675 
0.99400947 0.98204066 0.97010839 0.95823643 0.94644767 0.93476387 0.92320539 0.91179109 0.90053815 0.88946207 0.87857667 0.86789408 0.85742484 0.84717797 0.83716109 0.82738048 0.81784121 0.80854726 0.79950154 0.79070605 
0.99406388 0.98220324 0.97037723 0.95860843 0.94691868 0.93532881 0.92385847 0.91252595 0.90134807 0.89034013 0.87951587 0.86888750 0.85846573 0.84825981 0.83827765 0.82852584 0.81900980 0.80973381 0.80070111 0.79191399 
0.99410669 0.98233118 0.97058885 0.95890138 0.94728979 0.93577422 0.92437373 0.91310617 0.90198805 0.89103450 0.88025918 0.86967433 0.85929076 0.84911790 0.83916384 0.82943544 0.81993833 0.81067706 0.80165511 0.79287497 
0.99413839 0.98242593 0.97074561 0.95911846 0.94756490 0.93610455 0.92475606 0.91353694 0.90246347 0.89155063 0.88081202 0.87025988 0.85990509 0.84975717 0.83982439 0.83011373 0.82063104 0.81138100 0.80236728 0.79359254 
0.99415934 0.98248854 0.97084920 0.95926194 0.94774679 0.93632302 0.92500902 0.91382206 0.90277827 0.89189253 0.88117839 0.87064809 0.86031253 0.85018132 0.84026280 0.83056408 0.82109108 0.81184862 0.80284048 0.79406942 
0.99416975 0.98251967 0.97090073 0.95933332 0.94783728 0.93643174 0.92513492 0.91396401 0.90293504 0.89206283 0.88136092 0.87084154 0.86051562 0.85039279 0.84048143 0.83078869 0.82132057 0.81208193 0.80307661 0.79430740 


==> test/xxx23.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx24.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx25.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx26.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx27.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx28.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx29.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx3.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx30.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx31.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx32.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 0.00000000 


==> test/xxx4.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx5.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx6.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx7.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx8.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/xxx9.txt <==
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 
-0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 -0.00000000 


==> test/yy0y0.txt <==
-3.33066907e-16 -1.11022302e-15 -1.99840144e-15 -2.10942375e-15 -8.88178420e-16 -4.44089210e-16 -7.77156117e-16 -5.55111512e-16 -2.22044605e-16 5.55111512e-16 8.88178420e-16 5.55111512e-16 8.88178420e-16 5.55111512e-16 -3.33066907e-16 -9.99200722e-16 -3.33066907e-16 1.11022302e-15 2.22044605e-15 2.77555756e-15 
0.00000000e+00 -8.88178420e-16 -1.22124533e-15 -1.44328993e-15 -5.55111512e-16 -7.77156117e-16 -4.44089210e-16 0.00000000e+00 -1.11022302e-16 4.44089210e-16 6.66133815e-16 8.88178420e-16 2.22044605e-16 7.77156117e-16 4.44089210e-16 0.00000000e+00 4.44089210e-16 1.88737914e-15 2.44249065e-15 2.88657986e-15 
3.33066907e-16 1.11022302e-16 -3.33066907e-16 -3.33066907e-16 -5.55111512e-16 1.11022302e-16 0.00000000e+00 0.00000000e+00 -5.55111512e-16 5.55111512e-16 7.77156117e-16 1.33226763e-15 6.66133815e-16 9.99200722e-16 1.11022302e-15 2.22044605e-16 3.33066907e-16 1.99840144e-15 2.22044605e-15 3.10862447e-15 
-1.11022302e-16 -3.33066907e-16 -8.88178420e-16 -4.44089210e-16 -4.44089210e-16 0.00000000e+00 -4.44089210e-16 5.55111512e-16 1.11022302e-16 9.99200722e-16 1.55431223e-15 1.11022302e-15 8.88178420e-16 3.33066907e-16 3.33066907e-16 3.33066907e-16 9.99200722e-16 2.22044605e-15 2.99760217e-15 3.66373598e-15 
-2.22044605e-16 -1.11022302e-16 -4.44089210e-16 -1.44328993e-15 -1.66533454e-15 -7.77156117e-16 -3.33066907e-16 -1.11022302e-16 1.11022302e-16 8.88178420e-16 2.10942375e-15 1.77635684e-15 7.77156117e-16 4.44089210e-16 1.11022302e-15 1.33226763e-15 1.77635684e-15 2.55351296e-15 3.33066907e-15 3.88578059e-15 
-5.55111512e-16 3.33066907e-16 -5.55111512e-16 -1.11022302e-15 -1.11022302e-15 -1.22124533e-15 -7.77156117e-16 -4.44089210e-16 6.66133815e-16 1.88737914e-15 1.66533454e-15 7.77156117e-16 7.77156117e-16 4.44089210e-16 9.99200722e-16 1.11022302e-15 1.66533454e-15 2.66453526e-15 2.88657986e-15 4.10782519e-15 
-2.22044605e-16 0.00000000e+00 -2.22044605e-16 -7.77156117e-16 -7.77156117e-16 -1.11022302e-15 -6.66133815e-16 3.33066907e-16 1.22124533e-15 1.77635684e-15 1.33226763e-15 5.55111512e-16 1.11022302e-16 1.11022302e-16 6.66133815e-16 1.22124533e-15 2.22044605e-15 1.33226763e-15 1.99840144e-15 3.33066907e-15 
-3.33066907e-16 7.77156117e-16 -7.77156117e-16 -4.44089210e-16 -6.66133815e-16 -1.11022302e-16 1.11022302e-15 1.22124533e-15 1.22124533e-15 1.11022302e-15 1.11022302e-15 0.00000000e+00 3.33066907e-16 1.11022302e-16 3.33066907e-16 1.22124533e-15 1.99840144e-15 1.88737914e-15 2.66453526e-15 3.10862447e-15 
6.66133815e-16 2.22044605e-16 -8.88178420e-16 -5.55111512e-16 -6.66133815e-16 3.33066907e-16 8.88178420e-16 1.88737914e-15 1.33226763e-15 6.66133815e-16 -3.33066907e-16 0.00000000e+00 4.44089210e-16 4.44089210e-16 8.88178420e-16 1.66533454e-15 2.66453526e-15 2.66453526e-15 3.10862447e-15 3.33066907e-15 
4.44089210e-16 5.55111512e-16 3.33066907e-16 -2.22044605e-16 -1.11022302e-16 8.88178420e-16 2.10942375e-15 2.44249065e-15 1.88737914e-15 8.88178420e-16 -2.22044605e-16 4.44089210e-16 6.66133815e-16 1.33226763e-15 2.10942375e-15 2.44249065e-15 3.44169138e-15 2.99760217e-15 3.44169138e-15 3.44169138e-15 
4.44089210e-16 5.55111512e-16 -2.22044605e-16 -2.22044605e-16 4.44089210e-16 1.33226763e-15 1.55431223e-15 1.77635684e-15 1.88737914e-15 1.11022302e-15 5.55111512e-16 1.33226763e-15 1.33226763e-15 2.33146835e-15 2.88657986e-15 3.44169138e-15 3.77475828e-15 3.66373598e-15 3.66373598e-15 3.21964677e-15 
5.55111512e-16 1.11022302e-15 5.55111512e-16 1.88737914e-15 2.33146835e-15 2.44249065e-15 2.77555756e-15 2.10942375e-15 1.77635684e-15 9.99200722e-16 9.99200722e-16 1.77635684e-15 2.22044605e-15 3.21964677e-15 3.55271368e-15 4.10782519e-15 4.10782519e-15 4.66293670e-15 3.99680289e-15 3.77475828e-15 
1.33226763e-15 8.88178420e-16 8.88178420e-16 1.66533454e-15 2.44249065e-15 2.77555756e-15 2.66453526e-15 1.66533454e-15 8.88178420e-16 9.99200722e-16 1.22124533e-15 2.33146835e-15 2.99760217e-15 3.77475828e-15 3.77475828e-15 4.77395901e-15 4.77395901e-15 5.21804822e-15 4.99600361e-15 4.44089210e-15 
6.66133815e-16 1.11022302e-16 -1.11022302e-16 8.88178420e-16 1.99840144e-15 2.88657986e-15 2.66453526e-15 1.66533454e-15 7.77156117e-16 1.55431223e-15 1.99840144e-15 2.99760217e-15 2.99760217e-15 4.10782519e-15 4.99600361e-15 4.99600361e-15 4.77395901e-15 5.21804822e-15 4.88498131e-15 4.77395901e-15 
-3.33066907e-16 -1.11022302e-16 2.22044605e-16 9.99200722e-16 1.66533454e-15 3.10862447e-15 2.88657986e-15 2.10942375e-15 1.55431223e-15 1.55431223e-15 1.88737914e-15 2.22044605e-15 3.55271368e-15 4.44089210e-15 4.10782519e-15 4.32986980e-15 4.10782519e-15 4.21884749e-15 4.21884749e-15 4.10782519e-15 
-6.66133815e-16 2.22044605e-16 1.11022302e-15 1.11022302e-15 1.66533454e-15 2.33146835e-15 2.55351296e-15 2.55351296e-15 2.22044605e-15 1.88737914e-15 1.77635684e-15 2.10942375e-15 3.66373598e-15 3.99680289e-15 3.88578059e-15 3.66373598e-15 3.99680289e-15 3.77475828e-15 3.21964677e-15 3.44169138e-15 
-6.66133815e-16 3.33066907e-16 9.99200722e-16 1.22124533e-15 1.44328993e-15 2.10942375e-15 2.77555756e-15 2.99760217e-15 2.88657986e-15 2.10942375e-15 2.10942375e-15 2.44249065e-15 3.44169138e-15 3.77475828e-15 3.55271368e-15 3.33066907e-15 3.10862447e-15 2.66453526e-15 2.33146835e-15 2.99760217e-15 
0.00000000e+00 8.88178420e-16 1.66533454e-15 1.99840144e-15 1.77635684e-15 1.77635684e-15 2.66453526e-15 2.77555756e-15 3.55271368e-15 2.99760217e-15 2.77555756e-15 3.10862447e-15 2.55351296e-15 3.10862447e-15 3.44169138e-15 3.55271368e-15 3.10862447e-15 2.77555756e-15 1.88737914e-15 2.66453526e-15 
8.88178420e-16 4.44089210e-16 1.66533454e-15 1.99840144e-15 1.88737914e-15 2.99760217e-15 3.55271368e-15 3.55271368e-15 3.44169138e-15 3.10862447e-15 2.77555756e-15 2.66453526e-15 2.10942375e-15 2.55351296e-15 3.21964677e-15 2.88657986e-15 2.77555756e-15 2.10942375e-15 1.55431223e-15 1.77635684e-15 
2.22044605e-16 2.22044605e-16 9.99200722e-16 1.55431223e-15 2.33146835e-15 3.10862447e-15 3.55271368e-15 4.10782519e-15 3.66373598e-15 3.88578059e-15 3.10862447e-15 2.99760217e-15 2.22044605e-15 1.77635684e-15 2.22044605e-15 2.33146835e-15 2.55351296e-15 1.99840144e-15 1.77635684e-15 1.66533454e-15 


==> test/yy0y1.txt <==
1.65343973e-03 4.96083308e-03 8.26976640e-03 1.15812606e-02 1.48963277e-02 1.82159677e-02 2.15411643e-02 2.48728814e-02 2.82120587e-02 3.15596079e-02 3.49164079e-02 3.82833005e-02 4.16610851e-02 4.50505143e-02 4.84522884e-02 5.18670507e-02 5.52953819e-02 5.87377955e-02 6.21947329e-02 6.56665588e-02 
1.65292583e-03 4.95929311e-03 8.26720556e-03 1.15776876e-02 1.48917549e-02 1.82104111e-02 2.15346439e-02 2.48654211e-02 2.82036868e-02 3.15503570e-02 3.49063154e-02 3.82724084e-02 4.16494405e-02 4.50381693e-02 4.84393003e-02 5.18534818e-02 5.52812995e-02 5.87232717e-02 6.21798442e-02 6.56513859e-02 
1.65189631e-03 4.95620798e-03 8.26207515e-03 1.15705292e-02 1.48825932e-02 1.81992780e-02 2.15215790e-02 2.48504723e-02 2.81869104e-02 3.15318181e-02 3.48860883e-02 3.82505772e-02 4.16260992e-02 4.50134221e-02 4.84132617e-02 5.18262766e-02 5.52530627e-02 5.86941477e-02 6.21499865e-02 6.56209561e-02 
1.65034773e-03 4.95156735e-03 8.25435784e-03 1.15597610e-02 1.48688106e-02 1.81825286e-02 2.15019220e-02 2.48279788e-02 2.81616643e-02 3.15039166e-02 3.48556426e-02 3.82177129e-02 4.15909570e-02 4.49761582e-02 4.83740479e-02 5.17853004e-02 5.52105268e-02 5.86502698e-02 6.21049981e-02 6.55751009e-02 
1.64827500e-03 4.94535586e-03 8.24402782e-03 1.15453465e-02 1.48503595e-02 1.81601038e-02 2.14756015e-02 2.47978566e-02 2.81278513e-02 3.14665414e-02 3.48148526e-02 3.81736747e-02 4.15438578e-02 4.49262057e-02 4.83214713e-02 5.17303501e-02 5.51534743e-02 5.85914068e-02 6.20446352e-02 6.55135659e-02 
1.64567138e-03 4.93755328e-03 8.23105113e-03 1.15272374e-02 1.48271773e-02 1.81319257e-02 2.14425235e-02 2.47599948e-02 2.80853428e-02 3.14195454e-02 3.47635515e-02 3.81182758e-02 4.14845936e-02 4.48633356e-02 4.82552816e-02 5.16611544e-02 5.50816134e-02 5.85172478e-02 6.19685698e-02 6.54360085e-02 
1.64252864e-03 4.92813475e-03 8.21538600e-03 1.15053748e-02 1.47991867e-02 1.80978980e-02 2.14025720e-02 2.47142565e-02 2.80339795e-02 3.13627458e-02 3.47015322e-02 3.80512832e-02 4.14129053e-02 4.47872614e-02 4.81751650e-02 5.15773726e-02 5.49945773e-02 5.84274012e-02 6.18763879e-02 6.53419948e-02 
1.63883708e-03 4.91707107e-03 8.19698336e-03 1.14796889e-02 1.47662968e-02 1.80579075e-02 2.13556101e-02 2.46604796e-02 2.79735731e-02 3.12959261e-02 3.46285485e-02 3.79724195e-02 4.13284828e-02 4.46976400e-02 4.80807443e-02 5.14785936e-02 5.48919219e-02 5.83213918e-02 6.17675856e-02 6.52309964e-02 
1.63458570e-03 4.90432909e-03 8.17578745e-03 1.14501008e-02 1.47284041e-02 1.80118250e-02 2.13014814e-02 2.45984788e-02 2.79039071e-02 3.12188370e-02 3.45443160e-02 3.78813637e-02 4.12309665e-02 4.45940713e-02 4.79715788e-02 5.13643355e-02 5.47731249e-02 5.81986587e-02 6.16415664e-02 6.51023851e-02 
1.62976234e-03 4.88987215e-03 8.15173656e-03 1.14165227e-02 1.46853937e-02 1.79595069e-02 2.12400117e-02 2.45280472e-02 2.78247396e-02 3.11311988e-02 3.44485148e-02 3.77777527e-02 4.11199481e-02 4.44761000e-02 4.78471642e-02 5.12340445e-02 5.46375835e-02 5.80585517e-02 6.14976360e-02 6.49554279e-02 
1.62435385e-03 4.87366060e-03 8.12476392e-03 1.13788598e-02 1.46371412e-02 1.79007973e-02 2.11710112e-02 2.44489586e-02 2.77358052e-02 3.10327039e-02 3.43407916e-02 3.76611844e-02 4.09949731e-02 4.43432163e-02 4.77069334e-02 5.10870950e-02 5.44846130e-02 5.79003285e-02 6.13349980e-02 6.47892795e-02 
1.61834633e-03 4.85565246e-03 8.09479878e-03 1.13370112e-02 1.45835141e-02 1.78355298e-02 2.10942773e-02 2.43609708e-02 2.76368186e-02 3.09230201e-02 3.42207631e-02 3.75312202e-02 4.08555435e-02 4.41948589e-02 4.75502580e-02 5.09227890e-02 5.43134451e-02 5.77231512e-02 6.11527481e-02 6.46029752e-02 
1.61172532e-03 4.83580415e-03 8.06176756e-03 1.12908721e-02 1.45243742e-02 1.77635306e-02 2.10095972e-02 2.42638289e-02 2.75274784e-02 3.08017947e-02 3.40880207e-02 3.73873898e-02 4.07011220e-02 4.40304178e-02 4.73764508e-02 5.07403579e-02 5.41232273e-02 5.75260831e-02 6.09498679e-02 6.43954213e-02 
1.60447614e-03 4.81407125e-03 8.02559525e-03 1.12403353e-02 1.44595802e-02 1.76846212e-02 2.09167519e-02 2.41572690e-02 2.74074714e-02 3.06686598e-02 3.39421351e-02 3.72291963e-02 4.05311368e-02 4.38492394e-02 4.71847694e-02 5.05389646e-02 5.39130229e-02 5.73080862e-02 6.07252192e-02 6.41653851e-02 
1.59658411e-03 4.79040946e-03 7.98620691e-03 1.11852936e-02 1.43889901e-02 1.75986219e-02 2.08155204e-02 2.40410239e-02 2.72764784e-02 3.05232378e-02 3.37826635e-02 3.70561234e-02 4.03449894e-02 4.36506338e-02 4.69744228e-02 5.03177080e-02 5.36818137e-02 5.70680194e-02 6.04775375e-02 6.39114833e-02 
1.58803495e-03 4.76477556e-03 7.94352936e-03 1.11256421e-02 1.43124648e-02 1.75053560e-02 2.07056838e-02 2.39148278e-02 2.71341806e-02 3.03651496e-02 3.36091578e-02 3.68676444e-02 4.01420638e-02 4.34338835e-02 4.67445800e-02 5.00756310e-02 5.34285043e-02 5.68046404e-02 6.02054280e-02 6.36321706e-02 
1.57881509e-03 4.73712847e-03 7.89749289e-03 1.10612805e-02 1.42298709e-02 1.74046535e-02 2.05870312e-02 2.37784229e-02 2.69802665e-02 3.01940220e-02 3.34211737e-02 3.66632327e-02 3.99217378e-02 4.31982565e-02 4.64943826e-02 4.98117317e-02 5.31519323e-02 5.65166100e-02 5.99073635e-02 6.33257279e-02 
1.56891203e-03 4.70743033e-03 7.84803319e-03 1.09921164e-02 1.41410847e-02 1.72963559e-02 2.04593645e-02 2.36315659e-02 2.68144406e-02 3.00094983e-02 3.32182825e-02 3.64423746e-02 3.96833983e-02 4.29430221e-02 4.62229622e-02 4.95249810e-02 5.28508830e-02 5.62025037e-02 5.95816880e-02 6.29902541e-02 
1.55831471e-03 4.67564764e-03 7.79509321e-03 1.09180670e-02 1.40459956e-02 1.71803208e-02 2.03225050e-02 2.34740358e-02 2.66364317e-02 2.98112481e-02 3.30000833e-02 3.62045851e-02 3.94264585e-02 4.26674716e-02 4.59294631e-02 4.92143470e-02 5.25241151e-02 5.58608338e-02 5.92266308e-02 6.26236647e-02 
1.54701390e-03 4.64175231e-03 7.73862497e-03 1.08390629e-02 1.39445098e-02 1.70564268e-02 2.01762989e-02 2.33056405e-02 2.64460024e-02 2.95989792e-02 3.27662173e-02 3.59494242e-02 3.91503789e-02 4.23709426e-02 4.56130715e-02 4.88788287e-02 5.21703966e-02 5.54900857e-02 5.88403366e-02 6.22237060e-02 


==> test/yy0y2.txt <==
2.50641043e-04 7.40478722e-04 1.19609853e-03 1.59506915e-03 1.91551676e-03 2.13632240e-03 2.23729588e-03 2.19932279e-03 2.00448250e-03 1.63613693e-03 1.07899140e-03 3.19129764e-04 -6.55972930e-04 -1.85745650e-03 -3.29509664e-03 -4.97733711e-03 -6.91132943e-03 -9.10297704e-03 -1.15569811e-02 -1.42768857e-02 
2.62085450e-04 7.74696593e-04 1.25274772e-03 1.67359215e-03 2.01515874e-03 2.25615455e-03 2.37624245e-03 2.35619000e-03 2.17798777e-03 1.82493688e-03 1.28170752e-03 5.34370819e-04 -4.29592059e-04 -1.62129992e-03 -3.05049631e-03 -4.72558526e-03 -6.65367415e-03 -8.84062058e-03 -1.12910805e-02 -1.40085552e-02 
2.85089614e-04 8.43474475e-04 1.36660362e-03 1.83139298e-03 2.21537150e-03 2.49689462e-03 2.65532936e-03 2.67120700e-03 2.52634168e-03 2.20391532e-03 1.68853096e-03 9.66238055e-04 2.45337899e-05 -1.14765480e-03 -2.56000343e-03 -4.22083348e-03 -6.13716132e-03 -8.31475065e-03 -1.07581651e-02 -1.34708190e-02 
3.19888145e-04 9.47508073e-04 1.53879930e-03 2.07000466e-03 2.51803967e-03 2.86072307e-03 3.07697337e-03 3.14696696e-03 3.05225665e-03 2.77585175e-03 2.30226296e-03 1.61751665e-03 7.09143962e-04 -4.33849636e-04 -1.82102912e-03 -3.46058392e-03 -5.35938701e-03 -7.52305557e-03 -9.95601032e-03 -1.26615315e-02 
3.66843036e-04 1.08787037e-03 1.77108085e-03 2.39178669e-03 2.92605943e-03 3.35098463e-03 3.64487409e-03 3.78743081e-03 3.75986619e-03 3.54497208e-03 3.12715249e-03 2.49242160e-03 1.62837505e-03 5.24141410e-04 -8.29679496e-04 -2.44108605e-03 -4.31674723e-03 -6.46207430e-03 -8.88128911e-03 -1.15774868e-02 
4.26456663e-04 1.26604954e-03 2.06586702e-03 2.80000183e-03 3.44342672e-03 3.97228194e-03 4.36410756e-03 4.59801599e-03 4.65480524e-03 4.51701790e-03 4.16895331e-03 3.59664223e-03 2.78779321e-03 1.73171972e-03 4.19255776e-04 -1.15733356e-03 -3.00444155e-03 -5.12720531e-03 -7.52958497e-03 -1.02144346e-02 
4.99390742e-04 1.48400409e-03 2.42633586e-03 3.29892690e-03 4.07536369e-03 4.73060884e-03 5.24125822e-03 5.58572034e-03 5.74432088e-03 5.69934095e-03 5.43500064e-03 4.93740080e-03 4.19443583e-03 3.19568850e-03 1.93231644e-03 3.96937563e-04 -1.41648009e-03 -3.51272040e-03 -5.89541085e-03 -8.56710248e-03 
5.86492953e-04 1.74424024e-03 2.85654542e-03 3.89400622e-03 4.82849230e-03 5.63353150e-03 6.28459615e-03 6.75928626e-03 7.03741698e-03 7.10102440e-03 6.93430747e-03 6.52352451e-03 5.85686082e-03 4.92428201e-03 3.71738391e-03 2.22924746e-03 4.54304039e-04 -1.61178538e-03 -3.97223554e-03 -6.62922637e-03 
6.88833784e-04 2.04991849e-03 3.36159936e-03 4.59206026e-03 5.71106779e-03 6.69042873e-03 7.50430861e-03 8.12941158e-03 8.54503640e-03 8.73303217e-03 8.67768035e-03 8.36552894e-03 7.78520094e-03 6.92719482e-03 5.78368974e-03 4.34836434e-03 2.61623416e-03 5.83510393e-04 -1.75251955e-03 -4.39359043e-03 
8.07757471e-04 2.40500059e-03 3.94787327e-03 5.40156768e-03 6.73328986e-03 7.91280700e-03 8.91279799e-03 9.70901504e-03 1.02802849e-02 1.06083875e-02 1.06778528e-02 1.04757099e-02 9.99121917e-03 9.21560657e-03 8.14181590e-03 6.76428599e-03 5.07875786e-03 3.08211235e-03 7.72237353e-04 -1.85207777e-03 
9.44952976e-04 2.81445314e-03 4.62332544e-03 6.33304732e-03 7.90771696e-03 9.31471145e-03 1.05250613e-02 1.15135657e-02 1.22587005e-02 1.27423803e-02 1.29496335e-02 1.28682388e-02 1.24883592e-02 1.18021964e-02 1.08036813e-02 9.48820587e-03 7.85239894e-03 5.89394378e-03 3.61143439e-03 1.00426580e-03 
1.10255427e-03 3.28453355e-03 5.39792804e-03 7.39957919e-03 9.24981921e-03 1.09132605e-02 1.23591700e-02 1.35614860e-02 1.44985712e-02 1.51527996e-02 1.55100620e-02 1.55592527e-02 1.52917825e-02 1.47011386e-02 1.37825070e-02 1.25324572e-02 1.09486883e-02 9.02982945e-03 6.77529061e-03 4.18515317e-03 
1.28328480e-03 3.82319876e-03 6.28427399e-03 8.61752220e-03 1.07787201e-02 1.27293415e-02 1.44368723e-02 1.58746370e-02 1.70212986e-02 1.78601851e-02 1.83785620e-02 1.85669277e-02 1.84183793e-02 1.79280684e-02 1.70927508e-02 1.59104279e-02 1.43800674e-02 1.25013951e-02 1.02747454e-02 7.70096060e-03 
1.49067098e-03 4.44070270e-03 7.29844694e-03 1.00075155e-02 1.25181977e-02 1.47885129e-02 1.67843406e-02 1.84788913e-02 1.98518010e-02 2.08880802e-02 2.15770731e-02 2.19115166e-02 2.18867389e-02 2.15000048e-02 2.07500000e-02 1.96364361e-02 1.81597583e-02 1.63209383e-02 1.41213354e-02 1.15626139e-02 
1.72936740e-03 5.15049414e-03 8.46129558e-03 1.15958951e-02 1.44980423e-02 1.71221719e-02 1.94330860e-02 2.14047865e-02 2.30189340e-02 2.42632617e-02 2.51301336e-02 2.56153269e-02 2.57170548e-02 2.54352119e-02 2.47708083e-02 2.37255581e-02 2.23015915e-02 2.05012644e-02 1.83270438e-02 1.57814547e-02 
2.00567187e-03 5.97061088e-03 9.80034614e-03 1.34167270e-02 1.67559044e-02 1.97690465e-02 2.24210449e-02 2.46882347e-02 2.65558866e-02 2.80158990e-02 2.90648729e-02 2.97026024e-02 2.99309414e-02 2.97529798e-02 2.91724632e-02 2.81933963e-02 2.68197853e-02 2.50554841e-02 2.29041205e-02 2.03690857e-02 
2.32838106e-03 6.92593137e-03 1.13527511e-02 1.55147625e-02 1.93398016e-02 2.27770648e-02 2.57938123e-02 2.83712208e-02 3.05004788e-02 3.21795749e-02 3.34108565e-02 3.41992685e-02 3.45511285e-02 3.44733028e-02 3.39726685e-02 3.30557788e-02 3.17286693e-02 2.99967660e-02 2.78648685e-02 2.53371937e-02 
2.71030207e-03 8.05198245e-03 1.31699643e-02 1.79497704e-02 2.23114748e-02 2.62055989e-02 2.96059188e-02 3.25023574e-02 3.48952329e-02 3.67910651e-02 3.81997098e-02 3.91324865e-02 3.96010015e-02 3.96164342e-02 3.91891291e-02 3.83283810e-02 3.70423471e-02 3.53380422e-02 3.32213938e-02 3.06973488e-02 
3.17114685e-03 9.40173205e-03 1.53253533e-02 2.08028798e-02 2.57507282e-02 3.01279373e-02 3.39219064e-02 3.71370572e-02 3.97870303e-02 4.18897429e-02 4.34644309e-02 4.45299665e-02 4.51039566e-02 4.52023036e-02 4.48390328e-02 4.40262690e-02 4.27742960e-02 4.10916618e-02 3.89853156e-02 3.64607767e-02 
3.74370015e-03 1.10584456e-02 1.79268370e-02 2.41856674e-02 2.97606211e-02 3.46335155e-02 3.88167125e-02 4.23369345e-02 4.52260883e-02 4.75164454e-02 4.92383044e-02 5.04189918e-02 5.10825548e-02 5.12497908e-02 5.09384293e-02 5.01633662e-02 4.89369061e-02 4.72689935e-02 4.51674301e-02 4.26380931e-02 


==> test/yy0y3.txt <==
-1.90408077e-03 -5.70131180e-03 -9.46586493e-03 -1.31763297e-02 -1.68118445e-02 -2.03522901e-02 -2.37784602e-02 -2.70722042e-02 -3.02165412e-02 -3.31957448e-02 -3.59953993e-02 -3.86024302e-02 -4.10051121e-02 -4.31930578e-02 -4.51571918e-02 -4.68897136e-02 -4.83840525e-02 -4.96348185e-02 -5.06377518e-02 -5.13896731e-02 
-1.91501128e-03 -5.73398970e-03 -9.51995328e-03 -1.32512797e-02 -1.69069136e-02 -2.04665657e-02 -2.39108864e-02 -2.72216111e-02 -3.03816746e-02 -3.33752939e-02 -3.61880229e-02 -3.88067792e-02 -4.12198484e-02 -4.34168694e-02 -4.53888040e-02 -4.71278965e-02 -4.86276254e-02 -4.98826512e-02 -5.08887637e-02 -5.16428306e-02 
-1.93698592e-03 -5.79968246e-03 -9.62867877e-03 -1.34019222e-02 -1.70979647e-02 -2.06961726e-02 -2.41769084e-02 -2.75216793e-02 -3.07132520e-02 -3.37357334e-02 -3.65746193e-02 -3.92168153e-02 -4.16506330e-02 -4.38657673e-02 -4.58532583e-02 -4.76054432e-02 -4.91159013e-02 -5.03793970e-02 -5.13918214e-02 -5.21501371e-02 
-1.97023588e-03 -5.89907543e-03 -9.79315714e-03 -1.36297657e-02 -1.73868503e-02 -2.10432517e-02 -2.45788953e-02 -2.79749457e-02 -3.12139209e-02 -3.42797683e-02 -3.71579056e-02 -3.98352295e-02 -4.23001010e-02 -4.45423085e-02 -4.65530188e-02 -4.83247164e-02 -4.98511398e-02 -5.11272143e-02 -5.21489878e-02 -5.29135694e-02 
-2.01511803e-03 -6.03322624e-03 -1.00151087e-02 -1.39371331e-02 -1.77764190e-02 -2.15110884e-02 -2.51204756e-02 -2.85852874e-02 -3.18877175e-02 -3.50115135e-02 -3.79420051e-02 -4.06660963e-02 -4.31722328e-02 -4.54503471e-02 -4.74917918e-02 -4.92892640e-02 -5.08367270e-02 -5.21293325e-02 -5.31633461e-02 -5.39360791e-02 
-2.07212805e-03 -6.20360282e-03 -1.02969182e-02 -1.43272393e-02 -1.82706041e-02 -2.21042076e-02 -2.58066311e-02 -2.93580108e-02 -3.27401480e-02 -3.59365633e-02 -3.89325048e-02 -4.17149180e-02 -4.42723868e-02 -4.65950553e-02 -4.86745373e-02 -5.05038208e-02 -5.20771719e-02 -5.33900425e-02 -5.44389849e-02 -5.52215739e-02 
-2.14191939e-03 -6.41213885e-03 -1.06417219e-02 -1.48043017e-02 -1.88745504e-02 -2.28285068e-02 -2.66438302e-02 -3.02999769e-02 -3.37783004e-02 -3.70620868e-02 -4.01365329e-02 -4.29886840e-02 -4.56073411e-02 -4.79829499e-02 -5.01074814e-02 -5.19743101e-02 -5.35780972e-02 -5.49146808e-02 -5.59809770e-02 -5.67748923e-02 
-2.22533004e-03 -6.66131131e-03 -1.10535288e-02 -1.53736951e-02 -1.95947891e-02 -2.36914390e-02 -2.76402063e-02 -3.14197659e-02 -3.50109901e-02 -3.83969505e-02 -4.15628559e-02 -4.44959440e-02 -4.71853436e-02 -4.96219220e-02 -5.17981282e-02 -5.37078410e-02 -5.53462259e-02 -5.67096065e-02 -5.77953501e-02 -5.86017700e-02 
-2.32341949e-03 -6.95424759e-03 -1.15373868e-02 -1.60421610e-02 -2.04394719e-02 -2.47022537e-02 -2.88057900e-02 -3.27278904e-02 -3.64489435e-02 -3.99518692e-02 -4.32219963e-02 -4.62468926e-02 -4.90161674e-02 -5.15212661e-02 -5.37552686e-02 -5.57126998e-02 -5.73893590e-02 -5.87821691e-02 -5.98890468e-02 -6.07087947e-02 
-2.43751981e-03 -7.29487274e-03 -1.20996098e-02 -1.68180904e-02 -2.14186836e-02 -2.58723139e-02 -3.01528097e-02 -3.42370622e-02 -3.81050244e-02 -4.17395864e-02 -4.51263676e-02 -4.82534627e-02 -5.11111672e-02 -5.36917065e-02 -5.59889801e-02 -5.79983305e-02 -5.97163414e-02 -6.11406640e-02 -6.22698733e-02 -6.31033501e-02 
-2.56930683e-03 -7.68811374e-03 -1.27480894e-02 -1.77119071e-02 -2.25448582e-02 -2.72155087e-02 -3.16960725e-02 -3.59625243e-02 -3.99945057e-02 -4.37750842e-02 -4.72904250e-02 -5.05294232e-02 -5.34833323e-02 -5.61454127e-02 -5.85106147e-02 -6.05753009e-02 -6.23370120e-02 -6.37942723e-02 -6.49464324e-02 -6.57935453e-02 
-2.72090059e-03 -8.14018602e-03 -1.34927268e-02 -1.87365904e-02 -2.38333333e-02 -2.87487904e-02 -3.34534473e-02 -3.79224568e-02 -4.21353898e-02 -4.60758197e-02 -4.97308251e-02 -5.30904729e-02 -5.61473260e-02 -5.88959975e-02 -6.13327650e-02 -6.34552463e-02 -6.52621334e-02 -6.67529807e-02 -6.79280387e-02 -6.87881283e-02 
-2.89501012e-03 -8.65900291e-03 -1.43460415e-02 -1.99083943e-02 -2.53030944e-02 -3.04928721e-02 -3.54464695e-02 -4.01384659e-02 -4.45487770e-02 -4.86619798e-02 -5.24665826e-02 -5.59543174e-02 -5.91195013e-02 -6.19584861e-02 -6.44692016e-02 -6.66507858e-02 -6.85032947e-02 -7.00274783e-02 -7.12246133e-02 -7.20963819e-02 
-3.09514712e-03 -9.25477395e-03 -1.53240422e-02 -2.12478508e-02 -2.69777779e-02 -3.24731341e-02 -3.77010926e-02 -4.26361603e-02 -4.72592724e-02 -5.15567400e-02 -5.55192082e-02 -5.91407129e-02 -6.24178757e-02 -6.53492442e-02 -6.79347694e-02 -7.01754006e-02 -7.20727812e-02 -7.36290245e-02 -7.48465545e-02 -7.57279990e-02 
-3.32595151e-03 -9.94090360e-03 -1.64475025e-02 -2.27811887e-02 -2.88870324e-02 -3.47207938e-02 -4.02486064e-02 -4.54458104e-02 -5.02954124e-02 -5.47864995e-02 -5.89127972e-02 -6.26714503e-02 -6.60620442e-02 -6.90858457e-02 -7.17452311e-02 -7.40432661e-02 -7.59834052e-02 -7.75692839e-02 -7.88045812e-02 -7.96929381e-02 
-3.59370682e-03 -1.07353864e-02 -1.77438755e-02 -2.45423691e-02 -3.10683691e-02 -3.72744025e-02 -4.31267287e-02 -4.86030625e-02 -5.36900672e-02 -5.83810486e-02 -6.26740307e-02 -6.65702468e-02 -7.00730052e-02 -7.31868634e-02 -7.59170432e-02 -7.82690274e-02 -8.02482897e-02 -8.18601245e-02 -8.31095485e-02 -8.40012564e-02 
-3.90719615e-03 -1.16630598e-02 -1.92502440e-02 -2.65760431e-02 -3.35696725e-02 -4.01817183e-02 -4.63808435e-02 -5.21496437e-02 -5.74807453e-02 -6.23735969e-02 -6.68320303e-02 -7.08625011e-02 -7.44728663e-02 -7.76715593e-02 -8.04670511e-02 -8.28675105e-02 -8.48806016e-02 -8.65133760e-02 -8.77722320e-02 -8.86629216e-02 
-4.27921410e-03 -1.27594128e-02 -2.10179975e-02 -2.89418867e-02 -3.64525594e-02 -4.35019548e-02 -5.00652833e-02 -5.61339234e-02 -6.17096735e-02 -6.68005634e-02 -7.14179922e-02 -7.55748612e-02 -7.92843997e-02 -8.25594564e-02 -8.54120913e-02 -8.78533620e-02 -8.98932301e-02 -9.15405459e-02 -9.28030818e-02 -9.36876029e-02 
-4.72946157e-03 -1.40773797e-02 -2.31204465e-02 -3.17209468e-02 -3.97967238e-02 -4.73082581e-02 -5.42444114e-02 -6.06110930e-02 -6.64234621e-02 -7.17009910e-02 -7.64645141e-02 -8.07345516e-02 -8.45304150e-02 -8.78697752e-02 -9.07684958e-02 -9.32406159e-02 -9.52984111e-02 -9.69524956e-02 -9.82119464e-02 -9.90844414e-02 
-5.29071405e-03 -1.57001979e-02 -2.56654619e-02 -3.50247303e-02 -4.37051309e-02 -5.16899423e-02 -5.89930114e-02 -6.56425750e-02 -7.16720907e-02 -7.71154246e-02 -8.20045216e-02 -8.63684160e-02 -9.02329336e-02 -9.36207335e-02 -9.65515008e-02 -9.90421949e-02 -1.01107303e-01 -1.02759079e-01 -1.04007767e-01 -1.04861799e-01 


==> test/yy0y4.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy10y0.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy10y1.txt <==
3.81705850e-03 3.75604582e-03 3.67580201e-03 3.57679835e-03 3.45960494e-03 3.32488501e-03 3.17338877e-03 3.00594693e-03 2.82346417e-03 2.62691249e-03 2.41732466e-03 2.19578783e-03 1.96343731e-03 1.72145061e-03 1.47104168e-03 1.21345547e-03 9.49962678e-04 6.81854762e-04 4.10439090e-04 1.37034291e-04 
3.83665689e-03 3.77527693e-03 3.69456187e-03 3.59498810e-03 3.47713146e-03 3.34166133e-03 3.18933436e-03 3.02098785e-03 2.83753309e-03 2.63994864e-03 2.42927366e-03 2.20660152e-03 1.97307350e-03 1.72987284e-03 1.47821896e-03 1.21936204e-03 9.54577807e-04 6.85162519e-04 4.12428215e-04 1.37698076e-04 
3.87596205e-03 3.81384316e-03 3.73218044e-03 3.63146073e-03 3.51227146e-03 3.37529450e-03 3.22129948e-03 3.05113702e-03 2.86573172e-03 2.66607531e-03 2.45321982e-03 2.22827108e-03 1.99238234e-03 1.74674828e-03 1.49259927e-03 1.23119594e-03 9.63823988e-04 6.91789293e-04 4.16413175e-04 1.39027874e-04 
3.93519161e-03 3.87195319e-03 3.78885600e-03 3.68640291e-03 3.56519917e-03 3.42594571e-03 3.26943205e-03 3.09652902e-03 2.90818146e-03 2.70540104e-03 2.48925925e-03 2.26088065e-03 2.02143650e-03 1.77213867e-03 1.51423391e-03 1.24899845e-03 9.77732916e-04 7.01757489e-04 4.22407319e-04 1.41028119e-04 
4.01467430e-03 3.94992200e-03 3.86488747e-03 3.76009573e-03 3.63617659e-03 3.49385713e-03 3.33395399e-03 3.15736554e-03 2.96506406e-03 2.75808816e-03 2.53753548e-03 2.30455576e-03 2.06034433e-03 1.80613598e-03 1.54319924e-03 1.27283104e-03 9.96351739e-04 7.15100426e-04 4.30430494e-04 1.43705403e-04 
4.11485268e-03 4.04817306e-03 3.96067612e-03 3.85291597e-03 3.72555434e-03 3.57935221e-03 3.41516124e-03 3.23391510e-03 3.03662109e-03 2.82435206e-03 2.59823874e-03 2.35946258e-03 2.10924909e-03 1.84886170e-03 1.57959603e-03 1.30277473e-03 1.01974257e-03 7.31861983e-04 4.40508827e-04 1.47068401e-04 
4.23628700e-03 4.16724143e-03 4.07672800e-03 3.96533769e-03 3.83377257e-03 3.68283615e-03 3.51342366e-03 3.32651252e-03 3.12315314e-03 2.90446025e-03 2.67160484e-03 2.42580672e-03 2.16832776e-03 1.90046568e-03 1.62354846e-03 1.33892928e-03 1.04798183e-03 7.52096108e-04 4.52674431e-04 1.51127774e-04 
4.37965997e-03 4.30777767e-03 4.21365674e-03 4.09793422e-03 3.96136211e-03 3.80479615e-03 3.62918473e-03 3.43555819e-03 3.22501871e-03 2.99873096e-03 2.75791364e-03 2.50383171e-03 2.23778954e-03 1.96112479e-03 1.67520286e-03 1.38141210e-03 1.08115938e-03 7.75866185e-04 4.66965015e-04 1.55896039e-04 
4.54578282e-03 4.47055255e-03 4.37218707e-03 4.25138035e-03 4.10894550e-03 3.94580161e-03 3.76296093e-03 3.56151681e-03 3.34263253e-03 3.10753126e-03 2.85748705e-03 2.59381693e-03 2.31787393e-03 2.03104107e-03 1.73472609e-03 1.43035687e-03 1.11937739e-03 8.03244239e-04 4.83423405e-04 1.61387405e-04 
4.73560264e-03 4.65646262e-03 4.55315864e-03 4.42645460e-03 4.27723793e-03 4.10650385e-03 3.91534057e-03 3.70491557e-03 3.47646334e-03 3.23127449e-03 2.97068638e-03 2.69607502e-03 2.40884816e-03 2.11043947e-03 1.80230357e-03 1.48591189e-03 1.16274908e-03 8.34309976e-04 5.02096961e-04 1.67617582e-04 
4.95021097e-03 4.86653667e-03 4.75753026e-03 4.62404150e-03 4.46704776e-03 4.28763529e-03 4.08698193e-03 3.86634158e-03 3.62703076e-03 3.37041697e-03 3.09790896e-03 2.81094862e-03 2.51100424e-03 2.19956508e-03 1.87813684e-03 1.54823804e-03 1.21139705e-03 8.69149628e-04 5.23036880e-04 1.74603546e-04 
5.19085404e-03 5.10194283e-03 4.98638424e-03 4.84513337e-03 4.67927631e-03 4.49000763e-03 4.27861026e-03 4.04643807e-03 3.79490116e-03 3.52545368e-03 3.23958388e-03 2.93880624e-03 2.62465510e-03 2.29867976e-03 1.96244066e-03 1.61750639e-03 1.26545147e-03 9.07854602e-04 5.46297385e-04 1.82363266e-04 
5.45894448e-03 5.36399637e-03 5.24093049e-03 5.09083144e-03 4.91491650e-03 4.71450866e-03 4.49101341e-03 4.24589928e-03 3.98068214e-03 3.69691269e-03 3.39616665e-03 3.08003736e-03 2.75013015e-03 2.40805821e-03 2.05543965e-03 1.69389539e-03 1.32504782e-03 9.50519929e-04 5.71934792e-04 1.90915398e-04 
5.75607460e-03 5.65416768e-03 5.52250992e-03 5.36234540e-03 5.17504957e-03 4.96209711e-03 4.72503543e-03 4.46546348e-03 4.18501545e-03 3.88534829e-03 3.56813267e-03 3.23504641e-03 2.88776993e-03 2.52798329e-03 2.15736433e-03 1.77758769e-03 1.39032451e-03 9.97242498e-04 6.00006456e-04 2.00278930e-04 
6.08403101e-03 5.97408984e-03 5.83259610e-03 5.66099066e-03 5.46083927e-03 5.23379480e-03 4.98156770e-03 4.70590378e-03 4.40856787e-03 4.09133234e-03 3.75596934e-03 3.40424567e-03 3.03791987e-03 2.65874069e-03 2.26844669e-03 1.86876655e-03 1.46142002e-03 1.04811910e-03 6.30569603e-04 2.10472799e-04 
6.44480991e-03 6.32556458e-03 6.17279397e-03 5.98818188e-03 5.77352206e-03 5.53067510e-03 5.26153681e-03 4.96801608e-03 4.65201990e-03 4.31544388e-03 3.96016666e-03 3.58804705e-03 3.20092318e-03 2.80061292e-03 2.38891517e-03 1.96761181e-03 1.53846991e-03 1.10324428e-03 6.63680056e-04 2.21515461e-04 
6.84063172e-03 6.71056459e-03 6.54483333e-03 6.34542083e-03 6.11439200e-03 5.85384672e-03 5.56588836e-03 5.25260382e-03 4.91605176e-03 4.55825663e-03 4.18120638e-03 3.78685270e-03 3.37711290e-03 2.95387262e-03 2.51898927e-03 2.07429560e-03 1.62160355e-03 1.16270805e-03 6.99390882e-04 2.33424449e-04 
7.27395204e-03 7.13122872e-03 6.95055392e-03 6.73427612e-03 6.48477837e-03 6.20443142e-03 5.89556611e-03 5.56045907e-03 5.20132670e-03 4.82032451e-03 4.41954951e-03 4.00104448e-03 3.56680308e-03 3.11877541e-03 2.65887369e-03 2.18897777e-03 1.71094062e-03 1.22659349e-03 7.37750973e-04 2.46215905e-04 
7.74746334e-03 7.58984432e-03 7.39187753e-03 7.15635134e-03 6.88601397e-03 6.58353446e-03 6.25148558e-03 5.89233964e-03 5.50847147e-03 5.10216519e-03 4.67562268e-03 4.23097263e-03 3.77027952e-03 3.29555226e-03 2.80875230e-03 2.31180119e-03 1.80658768e-03 1.29497431e-03 7.78803617e-04 2.59904101e-04 
8.26407666e-03 8.08880770e-03 7.87076053e-03 7.61323774e-03 7.31939170e-03 6.99220688e-03 6.63450213e-03 6.24894244e-03 5.83805434e-03 5.40424210e-03 4.94980339e-03 4.47694384e-03 3.98779012e-03 3.48440181e-03 2.96878204e-03 2.44288700e-03 1.90863460e-03 1.36791244e-03 8.22585089e-04 2.74500984e-04 


==> test/yy10y2.txt <==
-3.13915560e-14 -2.96013214e-14 -2.78249646e-14 -2.61041189e-14 -2.43832732e-14 -2.27040609e-14 -2.10317874e-14 -1.94080862e-14 -1.78260184e-14 -1.62370117e-14 -1.46341272e-14 -1.30589983e-14 -1.14699916e-14 -9.91567939e-15 -8.37871439e-15 -6.84868828e-15 -5.30478439e-15 -3.76781939e-15 -2.25774260e-15 -7.52869989e-16 
-3.14054338e-14 -2.96151992e-14 -2.78388423e-14 -2.60763633e-14 -2.43416398e-14 -2.26901831e-14 -2.10526041e-14 -1.94219640e-14 -1.78121407e-14 -1.62300728e-14 -1.46202495e-14 -1.30381816e-14 -1.14491749e-14 -9.90874049e-15 -8.36136715e-15 -6.81746326e-15 -5.29958022e-15 -3.76955411e-15 -2.25860997e-15 -7.51568946e-16 
-3.13776782e-14 -2.95874436e-14 -2.78249646e-14 -2.60902411e-14 -2.43555176e-14 -2.26346719e-14 -2.09970930e-14 -1.93456362e-14 -1.77496906e-14 -1.61676228e-14 -1.46133106e-14 -1.30312428e-14 -1.14561138e-14 -9.89833215e-15 -8.35095881e-15 -6.81399381e-15 -5.29437605e-15 -3.77128884e-15 -2.25167107e-15 -7.48099499e-16 
-3.13221671e-14 -2.95874436e-14 -2.78110868e-14 -2.60208521e-14 -2.43000065e-14 -2.25999774e-14 -2.09762763e-14 -1.93109417e-14 -1.76803017e-14 -1.60843561e-14 -1.45369827e-14 -1.30173650e-14 -1.14283583e-14 -9.88098492e-15 -8.33014213e-15 -6.78970768e-15 -5.27008992e-15 -3.75741105e-15 -2.25080371e-15 -7.49834222e-16 
-3.11417558e-14 -2.93931546e-14 -2.76445533e-14 -2.58959520e-14 -2.42028619e-14 -2.25514052e-14 -2.08860707e-14 -1.92415528e-14 -1.76109127e-14 -1.59872116e-14 -1.44537160e-14 -1.29618538e-14 -1.13936638e-14 -9.82894321e-15 -8.28850877e-15 -6.76542156e-15 -5.25621213e-15 -3.74179854e-15 -2.24646690e-15 -7.48533180e-16 
-3.10307335e-14 -2.92960101e-14 -2.74918976e-14 -2.58265631e-14 -2.41195952e-14 -2.24542607e-14 -2.07889261e-14 -1.91582861e-14 -1.75415238e-14 -1.59594560e-14 -1.43912660e-14 -1.28924649e-14 -1.13242749e-14 -9.78384040e-15 -8.26075319e-15 -6.74807432e-15 -5.24753851e-15 -3.73485964e-15 -2.24039537e-15 -7.46798456e-16 
-3.09474668e-14 -2.91433544e-14 -2.73947531e-14 -2.56461519e-14 -2.39253062e-14 -2.22877272e-14 -2.06501483e-14 -1.90472638e-14 -1.74443793e-14 -1.58761893e-14 -1.43288159e-14 -1.27953204e-14 -1.12479470e-14 -9.71445147e-15 -8.20871149e-15 -6.71684930e-15 -5.22845656e-15 -3.73139020e-15 -2.23432384e-15 -7.42895329e-16 
-3.07531778e-14 -2.90184543e-14 -2.72420975e-14 -2.54102295e-14 -2.37310172e-14 -2.21142549e-14 -2.05044315e-14 -1.89501193e-14 -1.73958070e-14 -1.58276170e-14 -1.42386103e-14 -1.27051147e-14 -1.11646803e-14 -9.67281810e-15 -8.17748647e-15 -6.68215483e-15 -5.19549681e-15 -3.71230824e-15 -2.23172175e-15 -7.42461648e-16 
-3.05727665e-14 -2.87964097e-14 -2.70339306e-14 -2.52020627e-14 -2.35089725e-14 -2.19130269e-14 -2.03240202e-14 -1.88113414e-14 -1.72570291e-14 -1.57235336e-14 -1.41692214e-14 -1.26426647e-14 -1.11161080e-14 -9.61730695e-15 -8.11156697e-15 -6.64746036e-15 -5.18335375e-15 -3.70363462e-15 -2.22131341e-15 -7.41160605e-16 
-3.02396996e-14 -2.85188539e-14 -2.67286193e-14 -2.49522625e-14 -2.33008057e-14 -2.17534324e-14 -2.01574868e-14 -1.86378690e-14 -1.71043735e-14 -1.55570001e-14 -1.40790157e-14 -1.25732758e-14 -1.10536580e-14 -9.55138746e-15 -8.05952527e-15 -6.60235755e-15 -5.15039400e-15 -3.67414432e-15 -2.20830298e-15 -7.37691158e-16 
-2.99205105e-14 -2.81857870e-14 -2.64649413e-14 -2.47440957e-14 -2.31759056e-14 -2.15452656e-14 -1.99770755e-14 -1.84505189e-14 -1.69378400e-14 -1.54182223e-14 -1.39402379e-14 -1.24761312e-14 -1.09842690e-14 -9.48893741e-15 -8.02136135e-15 -6.56072419e-15 -5.10008702e-15 -3.64291930e-15 -2.18835366e-15 -7.31619626e-16 
-2.95458102e-14 -2.78110868e-14 -2.61735078e-14 -2.44804177e-14 -2.29122277e-14 -2.13579154e-14 -1.98452366e-14 -1.83256188e-14 -1.67643677e-14 -1.52725055e-14 -1.38222767e-14 -1.23442923e-14 -1.08732467e-14 -9.41607903e-15 -7.95891131e-15 -6.49827414e-15 -5.03763697e-15 -3.60128594e-15 -2.16840434e-15 -7.24247051e-16 
-2.91294766e-14 -2.74918976e-14 -2.58404409e-14 -2.41751064e-14 -2.26069163e-14 -2.11150541e-14 -1.95954364e-14 -1.81243909e-14 -1.65978342e-14 -1.51198498e-14 -1.36904377e-14 -1.22471477e-14 -1.07899800e-14 -9.36403732e-15 -7.89993071e-15 -6.42541576e-15 -4.99253416e-15 -3.56659147e-15 -2.13978141e-15 -7.13838710e-16 
-2.86853874e-14 -2.71310752e-14 -2.54934962e-14 -2.38559172e-14 -2.23293606e-14 -2.08860707e-14 -1.94011474e-14 -1.79301018e-14 -1.64451786e-14 -1.49533164e-14 -1.35655376e-14 -1.21222477e-14 -1.06928355e-14 -9.26689281e-15 -7.83401122e-15 -6.38031294e-15 -4.95263552e-15 -3.53536644e-15 -2.12156681e-15 -7.06899816e-16 
-2.82412982e-14 -2.67286193e-14 -2.51604293e-14 -2.36477504e-14 -2.20934382e-14 -2.07056594e-14 -1.92623695e-14 -1.77774462e-14 -1.63064007e-14 -1.48214774e-14 -1.33990041e-14 -1.19973476e-14 -1.05748743e-14 -9.17668719e-15 -7.75421394e-15 -6.31092401e-15 -4.90059382e-15 -3.50067197e-15 -2.09728068e-15 -6.98659880e-16 
-2.78665979e-14 -2.63677968e-14 -2.48412402e-14 -2.33979502e-14 -2.19685381e-14 -2.05183093e-14 -1.90333860e-14 -1.75623405e-14 -1.60982339e-14 -1.46480050e-14 -1.32185929e-14 -1.18308141e-14 -1.04187492e-14 -9.05178710e-15 -7.65013053e-15 -6.24500451e-15 -4.84508267e-15 -3.45903861e-15 -2.07472928e-15 -6.91720986e-16 
-2.75751644e-14 -2.60486077e-14 -2.45914400e-14 -2.31759056e-14 -2.17048601e-14 -2.02338146e-14 -1.87697080e-14 -1.73264181e-14 -1.58692504e-14 -1.44537160e-14 -1.30520594e-14 -1.16226473e-14 -1.02556852e-14 -8.88872309e-15 -7.55298601e-15 -6.16867668e-15 -4.78957152e-15 -3.41567052e-15 -2.04784106e-15 -6.82180007e-16 
-2.71865863e-14 -2.57155408e-14 -2.42861287e-14 -2.28705943e-14 -2.14411822e-14 -1.99840144e-14 -1.85337856e-14 -1.70904957e-14 -1.56541446e-14 -1.42871825e-14 -1.29271593e-14 -1.15324417e-14 -1.01550712e-14 -8.78810913e-15 -7.44196371e-15 -6.08194051e-15 -4.72365203e-15 -3.37750661e-15 -2.02962647e-15 -6.75674794e-16 
-2.67980083e-14 -2.53269627e-14 -2.39530618e-14 -2.25930386e-14 -2.11913820e-14 -1.97689087e-14 -1.83186799e-14 -1.69170233e-14 -1.55084279e-14 -1.41275880e-14 -1.27953204e-14 -1.14214194e-14 -1.00371100e-14 -8.67708683e-15 -7.34134975e-15 -6.01255157e-15 -4.68201866e-15 -3.34628159e-15 -2.01054451e-15 -6.67434857e-16 
-2.63677968e-14 -2.50077736e-14 -2.36061171e-14 -2.22599716e-14 -2.08860707e-14 -1.95260474e-14 -1.81243909e-14 -1.67435510e-14 -1.53557722e-14 -1.39888101e-14 -1.26634814e-14 -1.13034582e-14 -9.92955718e-15 -8.57994231e-15 -7.26155247e-15 -5.95704042e-15 -4.64385475e-15 -3.32026073e-15 -1.99406464e-15 -6.63531730e-16 


==> test/yy10y3.txt <==
-3.81705850e-03 -3.75604582e-03 -3.67580201e-03 -3.57679835e-03 -3.45960494e-03 -3.32488501e-03 -3.17338877e-03 -3.00594693e-03 -2.82346417e-03 -2.62691249e-03 -2.41732466e-03 -2.19578783e-03 -1.96343731e-03 -1.72145061e-03 -1.47104168e-03 -1.21345547e-03 -9.49962678e-04 -6.81854762e-04 -4.10439090e-04 -1.37034291e-04 
-3.83665689e-03 -3.77527693e-03 -3.69456187e-03 -3.59498810e-03 -3.47713146e-03 -3.34166133e-03 -3.18933436e-03 -3.02098785e-03 -2.83753309e-03 -2.63994864e-03 -2.42927366e-03 -2.20660152e-03 -1.97307350e-03 -1.72987284e-03 -1.47821896e-03 -1.21936204e-03 -9.54577807e-04 -6.85162519e-04 -4.12428215e-04 -1.37698076e-04 
-3.87596205e-03 -3.81384316e-03 -3.73218044e-03 -3.63146073e-03 -3.51227146e-03 -3.37529450e-03 -3.22129948e-03 -3.05113702e-03 -2.86573172e-03 -2.66607531e-03 -2.45321982e-03 -2.22827108e-03 -1.99238234e-03 -1.74674828e-03 -1.49259927e-03 -1.23119594e-03 -9.63823988e-04 -6.91789293e-04 -4.16413175e-04 -1.39027874e-04 
-3.93519161e-03 -3.87195319e-03 -3.78885600e-03 -3.68640291e-03 -3.56519917e-03 -3.42594571e-03 -3.26943205e-03 -3.09652902e-03 -2.90818146e-03 -2.70540104e-03 -2.48925925e-03 -2.26088065e-03 -2.02143650e-03 -1.77213867e-03 -1.51423391e-03 -1.24899845e-03 -9.77732916e-04 -7.01757489e-04 -4.22407319e-04 -1.41028119e-04 
-4.01467430e-03 -3.94992200e-03 -3.86488747e-03 -3.76009573e-03 -3.63617659e-03 -3.49385713e-03 -3.33395399e-03 -3.15736554e-03 -2.96506406e-03 -2.75808816e-03 -2.53753548e-03 -2.30455576e-03 -2.06034433e-03 -1.80613598e-03 -1.54319924e-03 -1.27283104e-03 -9.96351739e-04 -7.15100426e-04 -4.30430494e-04 -1.43705403e-04 
-4.11485268e-03 -4.04817306e-03 -3.96067612e-03 -3.85291597e-03 -3.72555434e-03 -3.57935221e-03 -3.41516124e-03 -3.23391510e-03 -3.03662109e-03 -2.82435206e-03 -2.59823874e-03 -2.35946258e-03 -2.10924909e-03 -1.84886170e-03 -1.57959603e-03 -1.30277473e-03 -1.01974257e-03 -7.31861983e-04 -4.40508827e-04 -1.47068401e-04 
-4.23628700e-03 -4.16724143e-03 -4.07672800e-03 -3.96533769e-03 -3.83377257e-03 -3.68283615e-03 -3.51342366e-03 -3.32651252e-03 -3.12315314e-03 -2.90446025e-03 -2.67160484e-03 -2.42580672e-03 -2.16832776e-03 -1.90046568e-03 -1.62354846e-03 -1.33892928e-03 -1.04798183e-03 -7.52096108e-04 -4.52674431e-04 -1.51127774e-04 
-4.37965997e-03 -4.30777767e-03 -4.21365674e-03 -4.09793422e-03 -3.96136211e-03 -3.80479615e-03 -3.62918473e-03 -3.43555819e-03 -3.22501871e-03 -2.99873096e-03 -2.75791364e-03 -2.50383171e-03 -2.23778954e-03 -1.96112479e-03 -1.67520286e-03 -1.38141210e-03 -1.08115938e-03 -7.75866185e-04 -4.66965015e-04 -1.55896039e-04 
-4.54578282e-03 -4.47055255e-03 -4.37218707e-03 -4.25138035e-03 -4.10894550e-03 -3.94580161e-03 -3.76296093e-03 -3.56151681e-03 -3.34263253e-03 -3.10753126e-03 -2.85748705e-03 -2.59381693e-03 -2.31787393e-03 -2.03104107e-03 -1.73472609e-03 -1.43035687e-03 -1.11937739e-03 -8.03244239e-04 -4.83423405e-04 -1.61387405e-04 
-4.73560264e-03 -4.65646262e-03 -4.55315864e-03 -4.42645460e-03 -4.27723793e-03 -4.10650385e-03 -3.91534057e-03 -3.70491557e-03 -3.47646334e-03 -3.23127449e-03 -2.97068638e-03 -2.69607502e-03 -2.40884816e-03 -2.11043947e-03 -1.80230357e-03 -1.48591189e-03 -1.16274908e-03 -8.34309976e-04 -5.02096961e-04 -1.67617582e-04 
-4.95021097e-03 -4.86653667e-03 -4.75753026e-03 -4.62404150e-03 -4.46704776e-03 -4.28763529e-03 -4.08698193e-03 -3.86634158e-03 -3.62703076e-03 -3.37041697e-03 -3.09790896e-03 -2.81094862e-03 -2.51100424e-03 -2.19956508e-03 -1.87813684e-03 -1.54823804e-03 -1.21139705e-03 -8.69149628e-04 -5.23036880e-04 -1.74603546e-04 
-5.19085404e-03 -5.10194283e-03 -4.98638424e-03 -4.84513337e-03 -4.67927631e-03 -4.49000763e-03 -4.27861026e-03 -4.04643807e-03 -3.79490116e-03 -3.52545368e-03 -3.23958388e-03 -2.93880624e-03 -2.62465510e-03 -2.29867976e-03 -1.96244066e-03 -1.61750639e-03 -1.26545147e-03 -9.07854602e-04 -5.46297385e-04 -1.82363266e-04 
-5.45894448e-03 -5.36399637e-03 -5.24093049e-03 -5.09083144e-03 -4.91491650e-03 -4.71450866e-03 -4.49101341e-03 -4.24589928e-03 -3.98068214e-03 -3.69691269e-03 -3.39616665e-03 -3.08003736e-03 -2.75013015e-03 -2.40805821e-03 -2.05543965e-03 -1.69389539e-03 -1.32504782e-03 -9.50519929e-04 -5.71934792e-04 -1.90915398e-04 
-5.75607460e-03 -5.65416768e-03 -5.52250992e-03 -5.36234540e-03 -5.17504957e-03 -4.96209711e-03 -4.72503543e-03 -4.46546348e-03 -4.18501545e-03 -3.88534829e-03 -3.56813267e-03 -3.23504641e-03 -2.88776993e-03 -2.52798329e-03 -2.15736433e-03 -1.77758769e-03 -1.39032451e-03 -9.97242498e-04 -6.00006456e-04 -2.00278930e-04 
-6.08403101e-03 -5.97408984e-03 -5.83259610e-03 -5.66099066e-03 -5.46083927e-03 -5.23379480e-03 -4.98156770e-03 -4.70590378e-03 -4.40856787e-03 -4.09133234e-03 -3.75596934e-03 -3.40424567e-03 -3.03791987e-03 -2.65874069e-03 -2.26844669e-03 -1.86876655e-03 -1.46142002e-03 -1.04811910e-03 -6.30569603e-04 -2.10472799e-04 
-6.44480991e-03 -6.32556458e-03 -6.17279397e-03 -5.98818188e-03 -5.77352206e-03 -5.53067510e-03 -5.26153681e-03 -4.96801608e-03 -4.65201990e-03 -4.31544388e-03 -3.96016666e-03 -3.58804705e-03 -3.20092318e-03 -2.80061292e-03 -2.38891517e-03 -1.96761181e-03 -1.53846991e-03 -1.10324428e-03 -6.63680056e-04 -2.21515461e-04 
-6.84063172e-03 -6.71056459e-03 -6.54483333e-03 -6.34542083e-03 -6.11439200e-03 -5.85384672e-03 -5.56588836e-03 -5.25260382e-03 -4.91605176e-03 -4.55825663e-03 -4.18120638e-03 -3.78685270e-03 -3.37711290e-03 -2.95387262e-03 -2.51898927e-03 -2.07429560e-03 -1.62160355e-03 -1.16270805e-03 -6.99390882e-04 -2.33424449e-04 
-7.27395204e-03 -7.13122872e-03 -6.95055392e-03 -6.73427612e-03 -6.48477837e-03 -6.20443142e-03 -5.89556611e-03 -5.56045907e-03 -5.20132670e-03 -4.82032451e-03 -4.41954951e-03 -4.00104448e-03 -3.56680308e-03 -3.11877541e-03 -2.65887369e-03 -2.18897777e-03 -1.71094062e-03 -1.22659349e-03 -7.37750973e-04 -2.46215905e-04 
-7.74746334e-03 -7.58984432e-03 -7.39187753e-03 -7.15635134e-03 -6.88601397e-03 -6.58353446e-03 -6.25148558e-03 -5.89233964e-03 -5.50847147e-03 -5.10216519e-03 -4.67562268e-03 -4.23097263e-03 -3.77027952e-03 -3.29555226e-03 -2.80875230e-03 -2.31180119e-03 -1.80658768e-03 -1.29497431e-03 -7.78803617e-04 -2.59904101e-04 
-8.26407666e-03 -8.08880770e-03 -7.87076053e-03 -7.61323774e-03 -7.31939170e-03 -6.99220688e-03 -6.63450213e-03 -6.24894244e-03 -5.83805434e-03 -5.40424210e-03 -4.94980339e-03 -4.47694384e-03 -3.98779012e-03 -3.48440181e-03 -2.96878204e-03 -2.44288700e-03 -1.90863460e-03 -1.36791244e-03 -8.22585089e-04 -2.74500984e-04 


==> test/yy10y4.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy11y1.txt <==
-2.10335221e-15 -6.27622954e-15 -1.04360964e-14 -1.46063717e-14 -1.87766469e-14 -2.30579444e-14 -2.74433254e-14 -3.18634008e-14 -3.62904151e-14 -4.05647738e-14 -4.48530102e-14 -4.90996133e-14 -5.31935607e-14 -5.72042413e-14 -6.11316553e-14 -6.48231469e-14 -6.81399381e-14 -7.11791737e-14 -7.37326866e-14 -7.58004770e-14 
-2.00967715e-15 -6.02122519e-15 -1.00301711e-14 -1.40408518e-14 -1.80411242e-14 -2.21628271e-14 -2.62984079e-14 -3.04270498e-14 -3.45556916e-14 -3.85663723e-14 -4.25631752e-14 -4.64489558e-14 -5.01959585e-14 -5.38735723e-14 -5.73707748e-14 -6.06320549e-14 -6.36296571e-14 -6.62248034e-14 -6.84868828e-14 -7.03742620e-14 
-1.92207361e-15 -5.76101666e-15 -9.59302082e-15 -1.34406375e-14 -1.72847847e-14 -2.11497486e-14 -2.50771626e-14 -2.89698820e-14 -3.28903571e-14 -3.66234820e-14 -4.02872180e-14 -4.38954428e-14 -4.73648898e-14 -5.07233144e-14 -5.38180611e-14 -5.67601521e-14 -5.94940763e-14 -6.17284002e-14 -6.38100683e-14 -6.54892807e-14 
-1.83577112e-15 -5.51295121e-15 -9.18015663e-15 -1.28300148e-14 -1.64937508e-14 -2.01644257e-14 -2.38559172e-14 -2.75474088e-14 -3.11764503e-14 -3.46528362e-14 -3.80806497e-14 -4.15084633e-14 -4.47281101e-14 -4.77673456e-14 -5.05845366e-14 -5.31658051e-14 -5.55389068e-14 -5.77038417e-14 -5.94801985e-14 -6.09234885e-14 
-1.75250439e-15 -5.25447741e-15 -8.75688411e-15 -1.22540866e-14 -1.57443503e-14 -1.92484917e-14 -2.27248775e-14 -2.61665689e-14 -2.95458102e-14 -3.28417848e-14 -3.60128594e-14 -3.91769950e-14 -4.22162305e-14 -4.49640325e-14 -4.75314232e-14 -4.98628916e-14 -5.19861931e-14 -5.39013278e-14 -5.55666624e-14 -5.68711744e-14 
-1.66837030e-15 -5.00120778e-15 -8.34228520e-15 -1.16712195e-14 -1.49914803e-14 -1.83186799e-14 -2.15938378e-14 -2.48204235e-14 -2.79429258e-14 -3.10307335e-14 -3.40491524e-14 -3.69843045e-14 -3.97945565e-14 -4.23827640e-14 -4.47281101e-14 -4.68652894e-14 -4.88220575e-14 -5.05151476e-14 -5.20139487e-14 -5.31796829e-14 
-1.59030775e-15 -4.77048956e-15 -7.94676824e-15 -1.11091691e-14 -1.42733048e-14 -1.74096848e-14 -2.04974926e-14 -2.35159114e-14 -2.64510636e-14 -2.93515212e-14 -3.21756510e-14 -3.49303919e-14 -3.75324771e-14 -3.99610900e-14 -4.21537805e-14 -4.41036097e-14 -4.58244553e-14 -4.74342787e-14 -4.87526686e-14 -4.98073804e-14 
-1.51658200e-15 -4.54671023e-15 -7.57033325e-15 -1.05852827e-14 -1.35620681e-14 -1.65249758e-14 -1.94358418e-14 -2.22877272e-14 -2.50841015e-14 -2.77902701e-14 -3.04201109e-14 -3.29805627e-14 -3.53883589e-14 -3.76296216e-14 -3.96627176e-14 -4.14876467e-14 -4.30697145e-14 -4.44921877e-14 -4.57134330e-14 -4.66848782e-14 
-1.44502466e-15 -4.33680869e-15 -7.21471494e-15 -1.00787434e-14 -1.29063427e-14 -1.56923086e-14 -1.84401105e-14 -2.11150541e-14 -2.37518338e-14 -2.63192246e-14 -2.88102875e-14 -3.11486947e-14 -3.33483241e-14 -3.54577478e-14 -3.73312492e-14 -3.90451560e-14 -4.05162015e-14 -4.18484691e-14 -4.29170588e-14 -4.37636039e-14 
-1.37390099e-15 -4.11736617e-15 -6.84521884e-15 -9.56873469e-15 -1.22471477e-14 -1.48943358e-14 -1.74686654e-14 -2.00256478e-14 -2.25097718e-14 -2.49175680e-14 -2.72420975e-14 -2.94139713e-14 -3.14609450e-14 -3.34038353e-14 -3.51593754e-14 -3.67414432e-14 -3.81430998e-14 -3.93643451e-14 -4.03496681e-14 -4.11545797e-14 
-1.30624678e-15 -3.91613825e-15 -6.51215193e-15 -9.08127740e-15 -1.16295862e-14 -1.41484047e-14 -1.66117120e-14 -1.90125693e-14 -2.13440376e-14 -2.35991782e-14 -2.57294186e-14 -2.77833312e-14 -2.97331604e-14 -3.14887005e-14 -3.31262795e-14 -3.46458973e-14 -3.59781649e-14 -3.70883879e-14 -3.80459553e-14 -3.87537225e-14 
-1.24292937e-15 -3.72011449e-15 -6.18602392e-15 -8.63024929e-15 -1.10501885e-14 -1.34302292e-14 -1.57721058e-14 -1.80688797e-14 -2.02546313e-14 -2.23640551e-14 -2.43693954e-14 -2.62775912e-14 -2.81094592e-14 -2.97470382e-14 -3.12944115e-14 -3.26891292e-14 -3.39728246e-14 -3.50275364e-14 -3.59087760e-14 -3.65818487e-14 
-1.18546666e-15 -3.55271368e-15 -5.90499871e-15 -8.23820179e-15 -1.05367104e-14 -1.27883815e-14 -1.50088275e-14 -1.71668235e-14 -1.92484917e-14 -2.12538320e-14 -2.31412112e-14 -2.49314458e-14 -2.66175970e-14 -2.81719092e-14 -2.96290770e-14 -3.09682835e-14 -3.21340177e-14 -3.31401573e-14 -3.39589468e-14 -3.45695694e-14 
-1.13320811e-15 -3.39398648e-15 -5.63785130e-15 -7.86870569e-15 -1.00544573e-14 -1.21881671e-14 -1.42941214e-14 -1.63515035e-14 -1.83394966e-14 -2.02407535e-14 -2.20309881e-14 -2.36893838e-14 -2.52714516e-14 -2.67563749e-14 -2.81302759e-14 -2.94070324e-14 -3.05519499e-14 -3.14331894e-14 -3.21964677e-14 -3.27654570e-14 
-1.08355165e-15 -3.24826971e-15 -5.39325529e-15 -7.52002627e-15 -9.61036806e-15 -1.16469334e-14 -1.36453349e-14 -1.56090418e-14 -1.74894821e-14 -1.93144112e-14 -2.10109707e-14 -2.26069163e-14 -2.40918396e-14 -2.55004351e-14 -2.68257638e-14 -2.80261925e-14 -2.90600877e-14 -2.99552050e-14 -3.06282777e-14 -3.11695114e-14 
-1.03671412e-15 -3.10688975e-15 -5.16253706e-15 -7.19736770e-15 -9.20097332e-15 -1.11577414e-14 -1.30694067e-14 -1.49290302e-14 -1.67053871e-14 -1.84470494e-14 -2.00985062e-14 -2.16285323e-14 -2.30301889e-14 -2.43832732e-14 -2.56600297e-14 -2.67633138e-14 -2.77763923e-14 -2.85813040e-14 -2.92543767e-14 -2.97609160e-14 
-9.94863913e-16 -2.97765285e-15 -4.95003344e-15 -6.90940360e-15 -8.83494666e-15 -1.07205911e-14 -1.25420507e-14 -1.43184076e-14 -1.60219060e-14 -1.76976489e-14 -1.92762473e-14 -2.07403539e-14 -2.21003771e-14 -2.33910114e-14 -2.45845011e-14 -2.56600297e-14 -2.65967803e-14 -2.73531198e-14 -2.79984369e-14 -2.84564039e-14 
-9.57133678e-16 -2.86749791e-15 -4.76702011e-15 -6.64399091e-15 -8.49147141e-15 -1.03077269e-14 -1.20563282e-14 -1.37667655e-14 -1.54112834e-14 -1.70106984e-14 -1.85337856e-14 -1.99493200e-14 -2.12885265e-14 -2.25167107e-14 -2.36546893e-14 -2.46330734e-14 -2.54934962e-14 -2.62567745e-14 -2.68257638e-14 -2.72698530e-14 
-9.22005527e-16 -2.76254714e-15 -4.59007832e-15 -6.40633380e-15 -8.18962953e-15 -9.91914884e-15 -1.16191778e-14 -1.32775735e-14 -1.48561718e-14 -1.64104841e-14 -1.78745907e-14 -1.92623695e-14 -2.05703510e-14 -2.17464935e-14 -2.27873276e-14 -2.37310172e-14 -2.45775622e-14 -2.52853294e-14 -2.58473798e-14 -2.62706523e-14 
-8.91431026e-16 -2.67494360e-15 -4.44522891e-15 -6.19816698e-15 -7.93289046e-15 -9.61557223e-15 -1.12548859e-14 -1.28438926e-14 -1.43877965e-14 -1.59108837e-14 -1.73368264e-14 -1.86725635e-14 -1.99250338e-14 -2.10630124e-14 -2.20518048e-14 -2.29538610e-14 -2.37240783e-14 -2.44040899e-14 -2.49661403e-14 -2.53685961e-14 


==> test/yy11y2.txt <==
-1.94939551e-16 -5.81999726e-16 -9.79251402e-16 -1.38604406e-15 -1.80237769e-15 -2.24820162e-15 -2.74086309e-15 -3.24740235e-15 -3.78169718e-15 -4.32986980e-15 -4.93355357e-15 -5.63438185e-15 -6.39072129e-15 -7.25808302e-15 -8.30585600e-15 -9.43689571e-15 -1.06442632e-14 -1.20112253e-14 -1.34892097e-14 -1.51753610e-14 
-1.80194401e-16 -5.41233725e-16 -9.10729825e-16 -1.28889954e-15 -1.67921232e-15 -2.11983209e-15 -2.55698240e-15 -3.03229664e-15 -3.54924423e-15 -4.07313072e-15 -4.64905892e-15 -5.30131494e-15 -6.00908212e-15 -6.83481050e-15 -7.81319454e-15 -8.84015083e-15 -9.96425165e-15 -1.12479470e-14 -1.26773592e-14 -1.43079992e-14 
-1.63280847e-16 -4.90926744e-16 -8.28330460e-16 -1.17787724e-15 -1.53523028e-15 -1.91166527e-15 -2.32799890e-15 -2.77555756e-15 -3.26821903e-15 -3.75741105e-15 -4.28823643e-15 -4.90579799e-15 -5.57193180e-15 -6.34214903e-15 -7.18175519e-15 -8.15320034e-15 -9.22179000e-15 -1.03805853e-14 -1.17475474e-14 -1.32602263e-14 
-1.45499932e-16 -4.42354486e-16 -7.42461648e-16 -1.04777298e-15 -1.36869682e-15 -1.70696790e-15 -2.08513762e-15 -2.48759346e-15 -2.92474378e-15 -3.36883299e-15 -3.85802501e-15 -4.44089210e-15 -5.07233144e-15 -5.75234305e-15 -6.47398801e-15 -7.29971639e-15 -8.24340596e-15 -9.36750677e-15 -1.06026299e-14 -1.20389809e-14 
-1.26201133e-16 -3.80771803e-16 -6.40980324e-16 -9.12464548e-16 -1.19175503e-15 -1.49533164e-15 -1.82839854e-15 -2.17534324e-15 -2.55004351e-15 -2.93862157e-15 -3.37230244e-15 -3.89271948e-15 -4.46170878e-15 -5.05845366e-15 -5.66213743e-15 -6.39072129e-15 -7.20951077e-15 -8.21565038e-15 -9.37444566e-15 -1.06928355e-14 
-1.04733930e-16 -3.13117587e-16 -5.31692745e-16 -7.56339436e-16 -9.99200722e-16 -1.26287869e-15 -1.54390389e-15 -1.82145965e-15 -2.10942375e-15 -2.43902121e-15 -2.84494650e-15 -3.30985239e-15 -3.79557497e-15 -4.31599201e-15 -4.82253126e-15 -5.44009282e-15 -6.13398221e-15 -6.96664948e-15 -8.01442246e-15 -9.15240106e-15 
-8.28330460e-17 -2.50667542e-16 -4.26741975e-16 -6.07153217e-16 -7.99707522e-16 -1.01307851e-15 -1.22124533e-15 -1.44675938e-15 -1.67574288e-15 -1.93595140e-15 -2.24820162e-15 -2.65065747e-15 -3.06005221e-15 -3.49026363e-15 -3.91353616e-15 -4.37844205e-15 -4.91273688e-15 -5.64825964e-15 -6.46011022e-15 -7.44543316e-15 
-6.13658430e-17 -1.83880688e-16 -3.14852311e-16 -4.47558657e-16 -5.91540705e-16 -7.32053307e-16 -8.88178420e-16 -1.05124243e-15 -1.23165367e-15 -1.41900380e-15 -1.64451786e-15 -1.92901251e-15 -2.23432384e-15 -2.54657406e-15 -2.84494650e-15 -3.21964677e-15 -3.60822483e-15 -4.12864187e-15 -4.72538675e-15 -5.49560397e-15 
-3.77302356e-17 -1.17093835e-16 -1.97758476e-16 -2.86229374e-16 -3.66026653e-16 -4.47558657e-16 -5.34294831e-16 -6.24500451e-16 -7.42461648e-16 -8.70831185e-16 -1.02695630e-15 -1.18655086e-15 -1.35308431e-15 -1.56819002e-15 -1.76247905e-15 -1.97064587e-15 -2.20656826e-15 -2.51881849e-15 -2.90045765e-15 -3.34454686e-15 
-1.25767452e-17 -3.72965547e-17 -6.59194921e-17 -9.88792381e-17 -1.21430643e-16 -1.45716772e-16 -1.63064007e-16 -2.04697370e-16 -2.46330734e-16 -2.84494650e-16 -3.53883589e-16 -4.02455846e-16 -4.44089210e-16 -5.34294831e-16 -5.96744876e-16 -6.59194921e-16 -7.35522754e-16 -8.46545056e-16 -9.85322934e-16 -1.15185639e-15 
1.25767452e-17 3.72965547e-17 6.59194921e-17 9.88792381e-17 1.21430643e-16 1.45716772e-16 1.63064007e-16 2.04697370e-16 2.46330734e-16 2.84494650e-16 3.53883589e-16 4.02455846e-16 4.44089210e-16 5.34294831e-16 5.96744876e-16 6.59194921e-16 7.35522754e-16 8.46545056e-16 9.85322934e-16 1.15185639e-15 
3.77302356e-17 1.17093835e-16 1.97758476e-16 2.86229374e-16 3.66026653e-16 4.47558657e-16 5.34294831e-16 6.24500451e-16 7.42461648e-16 8.70831185e-16 1.02695630e-15 1.18655086e-15 1.35308431e-15 1.56819002e-15 1.76247905e-15 1.97064587e-15 2.20656826e-15 2.51881849e-15 2.90045765e-15 3.34454686e-15 
6.13658430e-17 1.83880688e-16 3.14852311e-16 4.47558657e-16 5.91540705e-16 7.32053307e-16 8.88178420e-16 1.05124243e-15 1.23165367e-15 1.41900380e-15 1.64451786e-15 1.92901251e-15 2.23432384e-15 2.54657406e-15 2.84494650e-15 3.21964677e-15 3.60822483e-15 4.12864187e-15 4.72538675e-15 5.49560397e-15 
8.28330460e-17 2.50667542e-16 4.26741975e-16 6.07153217e-16 7.99707522e-16 1.01307851e-15 1.22124533e-15 1.44675938e-15 1.67574288e-15 1.93595140e-15 2.24820162e-15 2.65065747e-15 3.06005221e-15 3.49026363e-15 3.91353616e-15 4.37844205e-15 4.91273688e-15 5.64825964e-15 6.46011022e-15 7.44543316e-15 
1.04733930e-16 3.13117587e-16 5.31692745e-16 7.56339436e-16 9.99200722e-16 1.26287869e-15 1.54390389e-15 1.82145965e-15 2.10942375e-15 2.43902121e-15 2.84494650e-15 3.30985239e-15 3.79557497e-15 4.31599201e-15 4.82253126e-15 5.44009282e-15 6.13398221e-15 6.96664948e-15 8.01442246e-15 9.15240106e-15 
1.26201133e-16 3.80771803e-16 6.40980324e-16 9.12464548e-16 1.19175503e-15 1.49533164e-15 1.82839854e-15 2.17534324e-15 2.55004351e-15 2.93862157e-15 3.37230244e-15 3.89271948e-15 4.46170878e-15 5.05845366e-15 5.66213743e-15 6.39072129e-15 7.20951077e-15 8.21565038e-15 9.37444566e-15 1.06928355e-14 
1.45499932e-16 4.42354486e-16 7.42461648e-16 1.04777298e-15 1.36869682e-15 1.70696790e-15 2.08513762e-15 2.48759346e-15 2.92474378e-15 3.36883299e-15 3.85802501e-15 4.44089210e-15 5.07233144e-15 5.75234305e-15 6.47398801e-15 7.29971639e-15 8.24340596e-15 9.36750677e-15 1.06026299e-14 1.20389809e-14 
1.63280847e-16 4.90926744e-16 8.28330460e-16 1.17787724e-15 1.53523028e-15 1.91166527e-15 2.32799890e-15 2.77555756e-15 3.26821903e-15 3.75741105e-15 4.28823643e-15 4.90579799e-15 5.57193180e-15 6.34214903e-15 7.18175519e-15 8.15320034e-15 9.22179000e-15 1.03805853e-14 1.17475474e-14 1.32602263e-14 
1.80194401e-16 5.41233725e-16 9.10729825e-16 1.28889954e-15 1.67921232e-15 2.11983209e-15 2.55698240e-15 3.03229664e-15 3.54924423e-15 4.07313072e-15 4.64905892e-15 5.30131494e-15 6.00908212e-15 6.83481050e-15 7.81319454e-15 8.84015083e-15 9.96425165e-15 1.12479470e-14 1.26773592e-14 1.43079992e-14 
1.94939551e-16 5.81999726e-16 9.79251402e-16 1.38604406e-15 1.80237769e-15 2.24820162e-15 2.74086309e-15 3.24740235e-15 3.78169718e-15 4.32986980e-15 4.93355357e-15 5.63438185e-15 6.39072129e-15 7.25808302e-15 8.30585600e-15 9.43689571e-15 1.06442632e-14 1.20112253e-14 1.34892097e-14 1.51753610e-14 


==> test/yy11y3.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy12y1.txt <==
-3.14193116e-13 -3.16802140e-13 -3.19633209e-13 -3.22075699e-13 -3.24240634e-13 -3.26128013e-13 -3.27682326e-13 -3.29070104e-13 -3.30180328e-13 -3.31179528e-13 -3.31734640e-13 -3.31845662e-13 -3.31401573e-13 -3.31012995e-13 -3.30291350e-13 -3.29070104e-13 -3.28126415e-13 -3.26627614e-13 -3.24962279e-13 -3.23074900e-13 
-3.08225667e-13 -3.10862447e-13 -3.13332693e-13 -3.15525384e-13 -3.17690318e-13 -3.19355653e-13 -3.20798943e-13 -3.22242233e-13 -3.23241434e-13 -3.24074101e-13 -3.24462679e-13 -3.24629212e-13 -3.24407168e-13 -3.24018590e-13 -3.23407967e-13 -3.22575300e-13 -3.21381810e-13 -3.20021787e-13 -3.18439719e-13 -3.16413562e-13 
-3.02730063e-13 -3.05089287e-13 -3.07420756e-13 -3.09474668e-13 -3.11362047e-13 -3.12971871e-13 -3.14331894e-13 -3.15608650e-13 -3.16441318e-13 -3.17162963e-13 -3.17634807e-13 -3.18106652e-13 -3.18051141e-13 -3.17718074e-13 -3.17162963e-13 -3.16191517e-13 -3.14748227e-13 -3.13277182e-13 -3.11889403e-13 -3.09974268e-13 
-2.97151193e-13 -2.99427150e-13 -3.01564329e-13 -3.03590486e-13 -3.05366843e-13 -3.06893400e-13 -3.08253423e-13 -3.09335890e-13 -3.10279580e-13 -3.10973469e-13 -3.11334292e-13 -3.11584092e-13 -3.11778381e-13 -3.11500825e-13 -3.10917958e-13 -3.10029780e-13 -3.08808534e-13 -3.07531778e-13 -3.05866443e-13 -3.03979064e-13 
-2.91988655e-13 -2.94153590e-13 -2.96179747e-13 -2.98261416e-13 -2.99815728e-13 -3.01147995e-13 -3.02396996e-13 -3.03479464e-13 -3.04423153e-13 -3.05089287e-13 -3.05422354e-13 -3.05588888e-13 -3.05505621e-13 -3.05255821e-13 -3.04922754e-13 -3.04062331e-13 -3.02896597e-13 -3.01592085e-13 -2.99954506e-13 -2.98122638e-13 
-2.86770607e-13 -2.88963298e-13 -2.90906188e-13 -2.92876834e-13 -2.94375635e-13 -2.95763414e-13 -2.96790370e-13 -2.97817326e-13 -2.98816527e-13 -2.99510416e-13 -2.99954506e-13 -3.00093284e-13 -2.99926750e-13 -2.99704705e-13 -2.99371639e-13 -2.98483460e-13 -2.97178948e-13 -2.95846680e-13 -2.94320124e-13 -2.92599278e-13 
-2.81608070e-13 -2.83745250e-13 -2.85799162e-13 -2.87603275e-13 -2.89185342e-13 -2.90406588e-13 -2.91516811e-13 -2.92654789e-13 -2.93598479e-13 -2.94320124e-13 -2.94736457e-13 -2.94847480e-13 -2.94791969e-13 -2.94542168e-13 -2.93987057e-13 -2.93043367e-13 -2.91877633e-13 -2.90628632e-13 -2.88991053e-13 -2.87353474e-13 
-2.77194934e-13 -2.79276602e-13 -2.81163981e-13 -2.82857071e-13 -2.84355872e-13 -2.85688140e-13 -2.86826118e-13 -2.87797564e-13 -2.88546964e-13 -2.89185342e-13 -2.89435143e-13 -2.89573920e-13 -2.89546165e-13 -2.89324120e-13 -2.88741253e-13 -2.87908586e-13 -2.86715096e-13 -2.85355073e-13 -2.83967294e-13 -2.82329715e-13 
-2.72920575e-13 -2.74946732e-13 -2.76806356e-13 -2.78332912e-13 -2.79637424e-13 -2.80997448e-13 -2.82052159e-13 -2.82857071e-13 -2.83689738e-13 -2.84161583e-13 -2.84577917e-13 -2.84633428e-13 -2.84466894e-13 -2.84272605e-13 -2.83689738e-13 -2.82662782e-13 -2.81635826e-13 -2.80386825e-13 -2.79082313e-13 -2.77416978e-13 
-2.69034794e-13 -2.70949929e-13 -2.72809553e-13 -2.74197332e-13 -2.75501844e-13 -2.76667578e-13 -2.77639023e-13 -2.78471690e-13 -2.79193335e-13 -2.79637424e-13 -2.79859469e-13 -2.79803958e-13 -2.79665180e-13 -2.79137824e-13 -2.78582712e-13 -2.77777801e-13 -2.76750844e-13 -2.75668377e-13 -2.74169576e-13 -2.72504241e-13 
-2.65260036e-13 -2.67008637e-13 -2.68729483e-13 -2.70256040e-13 -2.71532796e-13 -2.72670775e-13 -2.73586709e-13 -2.74363865e-13 -2.74946732e-13 -2.75196532e-13 -2.75307555e-13 -2.75252043e-13 -2.75002243e-13 -2.74641421e-13 -2.74003042e-13 -2.73170375e-13 -2.72171174e-13 -2.70783396e-13 -2.69312350e-13 -2.67813549e-13 
-2.61707322e-13 -2.63372657e-13 -2.64843703e-13 -2.66342504e-13 -2.67730282e-13 -2.68673972e-13 -2.69589906e-13 -2.70367062e-13 -2.70727885e-13 -2.71033196e-13 -2.70949929e-13 -2.70866662e-13 -2.70672373e-13 -2.70033995e-13 -2.69340106e-13 -2.68729483e-13 -2.67674771e-13 -2.66481281e-13 -2.64871458e-13 -2.63206124e-13 
-2.58154609e-13 -2.59764432e-13 -2.61263233e-13 -2.62595501e-13 -2.63733479e-13 -2.64704925e-13 -2.65620859e-13 -2.66203726e-13 -2.66620059e-13 -2.66814348e-13 -2.66869860e-13 -2.66592304e-13 -2.66286992e-13 -2.65620859e-13 -2.65093503e-13 -2.64344102e-13 -2.63400413e-13 -2.62206923e-13 -2.60846900e-13 -2.59126054e-13 
-2.54601895e-13 -2.56294985e-13 -2.57655008e-13 -2.58904009e-13 -2.59986477e-13 -2.61096700e-13 -2.62012634e-13 -2.62484479e-13 -2.62762034e-13 -2.62873057e-13 -2.62789790e-13 -2.62651012e-13 -2.62234678e-13 -2.61679567e-13 -2.61041189e-13 -2.60291788e-13 -2.59403610e-13 -2.58210120e-13 -2.56877852e-13 -2.55295785e-13 
-2.50910404e-13 -2.52492471e-13 -2.53935761e-13 -2.55045984e-13 -2.56350496e-13 -2.57377453e-13 -2.58293387e-13 -2.58848498e-13 -2.59098298e-13 -2.59264832e-13 -2.59209321e-13 -2.58987276e-13 -2.58681965e-13 -2.58099098e-13 -2.57210919e-13 -2.56433763e-13 -2.55517829e-13 -2.54435362e-13 -2.52992072e-13 -2.51382248e-13 
-2.47329934e-13 -2.48912002e-13 -2.50383048e-13 -2.51576537e-13 -2.52770027e-13 -2.53852495e-13 -2.54685162e-13 -2.55184762e-13 -2.55490074e-13 -2.55628851e-13 -2.55684363e-13 -2.55601096e-13 -2.55212518e-13 -2.54546384e-13 -2.53658206e-13 -2.52797783e-13 -2.51826338e-13 -2.50799381e-13 -2.49578136e-13 -2.47996068e-13 
-2.44165799e-13 -2.45664600e-13 -2.47080134e-13 -2.48329135e-13 -2.49439358e-13 -2.50383048e-13 -2.51243470e-13 -2.51770826e-13 -2.52076138e-13 -2.52214916e-13 -2.52325938e-13 -2.51992871e-13 -2.51493271e-13 -2.50854892e-13 -2.50105492e-13 -2.49189558e-13 -2.48301379e-13 -2.47191156e-13 -2.45997667e-13 -2.44471110e-13 
-2.40946152e-13 -2.42444953e-13 -2.43860487e-13 -2.45053977e-13 -2.46025422e-13 -2.47052379e-13 -2.47885046e-13 -2.48329135e-13 -2.48717713e-13 -2.48912002e-13 -2.48912002e-13 -2.48440157e-13 -2.48107090e-13 -2.47440957e-13 -2.46691556e-13 -2.45969911e-13 -2.45164999e-13 -2.44082532e-13 -2.42583731e-13 -2.41112685e-13 
-2.37893039e-13 -2.39391840e-13 -2.40724107e-13 -2.41917597e-13 -2.42833531e-13 -2.43915999e-13 -2.44693155e-13 -2.45053977e-13 -2.45414800e-13 -2.45525822e-13 -2.45553577e-13 -2.45248266e-13 -2.44970710e-13 -2.44304577e-13 -2.43610687e-13 -2.42778020e-13 -2.41778819e-13 -2.40613085e-13 -2.39336329e-13 -2.38004061e-13 
-2.34784414e-13 -2.36310971e-13 -2.37532216e-13 -2.38697950e-13 -2.39752662e-13 -2.40724107e-13 -2.41501263e-13 -2.42000864e-13 -2.42278420e-13 -2.42306175e-13 -2.42195153e-13 -2.41945353e-13 -2.41723308e-13 -2.41168197e-13 -2.40446552e-13 -2.39752662e-13 -2.38697950e-13 -2.37504461e-13 -2.36283215e-13 -2.35034214e-13 


==> test/yy12y2.txt <==
2.08166817e-16 2.22044605e-16 1.24900090e-16 9.71445147e-17 2.77555756e-17 -1.38777878e-17 -6.93889390e-17 -1.80411242e-16 -3.19189120e-16 -5.41233725e-16 -7.63278329e-16 -9.99200722e-16 -1.15185639e-15 -1.42941214e-15 -1.65145675e-15 -1.85962357e-15 -2.22044605e-15 -2.52575738e-15 -2.88657986e-15 -3.30291350e-15 
2.77555756e-16 3.05311332e-16 2.35922393e-16 2.08166817e-16 1.24900090e-16 9.71445147e-17 5.55111512e-17 -1.52655666e-16 -2.91433544e-16 -4.16333634e-16 -5.82867088e-16 -8.18789481e-16 -9.99200722e-16 -1.22124533e-15 -1.42941214e-15 -1.69309011e-15 -2.02615702e-15 -2.34534614e-15 -2.69229083e-15 -3.06699111e-15 
2.91433544e-16 2.91433544e-16 2.63677968e-16 2.35922393e-16 1.38777878e-16 1.38777878e-16 9.71445147e-17 -5.55111512e-17 -1.80411242e-16 -2.77555756e-16 -4.44089210e-16 -7.07767178e-16 -9.02056208e-16 -1.17961196e-15 -1.41553436e-15 -1.56819002e-15 -1.69309011e-15 -2.01227923e-15 -2.37310172e-15 -2.70616862e-15 
3.88578059e-16 3.74700271e-16 3.60822483e-16 2.91433544e-16 2.63677968e-16 1.94289029e-16 1.11022302e-16 1.38777878e-17 -1.24900090e-16 -2.49800181e-16 -3.46944695e-16 -5.82867088e-16 -7.91033905e-16 -1.02695630e-15 -1.23512311e-15 -1.42941214e-15 -1.56819002e-15 -1.83186799e-15 -2.05391260e-15 -2.33146835e-15 
3.46944695e-16 3.60822483e-16 3.19189120e-16 2.77555756e-16 2.49800181e-16 2.08166817e-16 1.66533454e-16 1.11022302e-16 -9.71445147e-17 -1.94289029e-16 -2.77555756e-16 -3.88578059e-16 -5.55111512e-16 -8.18789481e-16 -1.09634524e-15 -1.19348975e-15 -1.37390099e-15 -1.48492330e-15 -1.66533454e-15 -1.85962357e-15 
4.30211422e-16 3.74700271e-16 3.60822483e-16 2.63677968e-16 2.63677968e-16 2.22044605e-16 1.52655666e-16 1.11022302e-16 -4.16333634e-17 -1.52655666e-16 -2.77555756e-16 -3.88578059e-16 -5.68989300e-16 -7.35522754e-16 -9.15933995e-16 -1.09634524e-15 -1.12410081e-15 -1.19348975e-15 -1.37390099e-15 -1.51267887e-15 
4.44089210e-16 4.44089210e-16 3.74700271e-16 3.33066907e-16 2.63677968e-16 2.77555756e-16 2.49800181e-16 1.11022302e-16 0.00000000e+00 -1.52655666e-16 -3.05311332e-16 -4.16333634e-16 -5.55111512e-16 -7.07767178e-16 -7.63278329e-16 -8.88178420e-16 -8.74300632e-16 -9.71445147e-16 -1.04083409e-15 -1.17961196e-15 
3.74700271e-16 3.46944695e-16 3.05311332e-16 2.35922393e-16 1.94289029e-16 1.66533454e-16 1.38777878e-16 4.16333634e-17 2.77555756e-17 -1.24900090e-16 -2.08166817e-16 -2.77555756e-16 -4.02455846e-16 -5.82867088e-16 -6.52256027e-16 -6.66133815e-16 -6.38378239e-16 -6.24500451e-16 -7.77156117e-16 -8.46545056e-16 
2.91433544e-16 2.22044605e-16 1.94289029e-16 2.08166817e-16 1.94289029e-16 1.66533454e-16 9.71445147e-17 1.24900090e-16 2.77555756e-17 -1.38777878e-17 -1.38777878e-16 -1.52655666e-16 -2.08166817e-16 -3.74700271e-16 -4.44089210e-16 -3.60822483e-16 -3.46944695e-16 -4.02455846e-16 -5.27355937e-16 -5.68989300e-16 
1.24900090e-16 8.32667268e-17 6.93889390e-17 8.32667268e-17 5.55111512e-17 4.16333634e-17 5.55111512e-17 8.32667268e-17 5.55111512e-17 0.00000000e+00 -2.77555756e-17 -4.16333634e-17 -8.32667268e-17 -5.55111512e-17 -6.93889390e-17 -8.32667268e-17 -6.93889390e-17 -1.80411242e-16 -2.08166817e-16 -1.66533454e-16 
-1.24900090e-16 -8.32667268e-17 -6.93889390e-17 -8.32667268e-17 -5.55111512e-17 -4.16333634e-17 -5.55111512e-17 -8.32667268e-17 -5.55111512e-17 0.00000000e+00 2.77555756e-17 4.16333634e-17 8.32667268e-17 5.55111512e-17 6.93889390e-17 8.32667268e-17 6.93889390e-17 1.80411242e-16 2.08166817e-16 1.66533454e-16 
-2.91433544e-16 -2.22044605e-16 -1.94289029e-16 -2.08166817e-16 -1.94289029e-16 -1.66533454e-16 -9.71445147e-17 -1.24900090e-16 -2.77555756e-17 1.38777878e-17 1.38777878e-16 1.52655666e-16 2.08166817e-16 3.74700271e-16 4.44089210e-16 3.60822483e-16 3.46944695e-16 4.02455846e-16 5.27355937e-16 5.68989300e-16 
-3.74700271e-16 -3.46944695e-16 -3.05311332e-16 -2.35922393e-16 -1.94289029e-16 -1.66533454e-16 -1.38777878e-16 -4.16333634e-17 -2.77555756e-17 1.24900090e-16 2.08166817e-16 2.77555756e-16 4.02455846e-16 5.82867088e-16 6.52256027e-16 6.66133815e-16 6.38378239e-16 6.24500451e-16 7.77156117e-16 8.46545056e-16 
-4.44089210e-16 -4.44089210e-16 -3.74700271e-16 -3.33066907e-16 -2.63677968e-16 -2.77555756e-16 -2.49800181e-16 -1.11022302e-16 0.00000000e+00 1.52655666e-16 3.05311332e-16 4.16333634e-16 5.55111512e-16 7.07767178e-16 7.63278329e-16 8.88178420e-16 8.74300632e-16 9.71445147e-16 1.04083409e-15 1.17961196e-15 
-4.30211422e-16 -3.74700271e-16 -3.60822483e-16 -2.63677968e-16 -2.63677968e-16 -2.22044605e-16 -1.52655666e-16 -1.11022302e-16 4.16333634e-17 1.52655666e-16 2.77555756e-16 3.88578059e-16 5.68989300e-16 7.35522754e-16 9.15933995e-16 1.09634524e-15 1.12410081e-15 1.19348975e-15 1.37390099e-15 1.51267887e-15 
-3.46944695e-16 -3.60822483e-16 -3.19189120e-16 -2.77555756e-16 -2.49800181e-16 -2.08166817e-16 -1.66533454e-16 -1.11022302e-16 9.71445147e-17 1.94289029e-16 2.77555756e-16 3.88578059e-16 5.55111512e-16 8.18789481e-16 1.09634524e-15 1.19348975e-15 1.37390099e-15 1.48492330e-15 1.66533454e-15 1.85962357e-15 
-3.88578059e-16 -3.74700271e-16 -3.60822483e-16 -2.91433544e-16 -2.63677968e-16 -1.94289029e-16 -1.11022302e-16 -1.38777878e-17 1.24900090e-16 2.49800181e-16 3.46944695e-16 5.82867088e-16 7.91033905e-16 1.02695630e-15 1.23512311e-15 1.42941214e-15 1.56819002e-15 1.83186799e-15 2.05391260e-15 2.33146835e-15 
-2.91433544e-16 -2.91433544e-16 -2.63677968e-16 -2.35922393e-16 -1.38777878e-16 -1.38777878e-16 -9.71445147e-17 5.55111512e-17 1.80411242e-16 2.77555756e-16 4.44089210e-16 7.07767178e-16 9.02056208e-16 1.17961196e-15 1.41553436e-15 1.56819002e-15 1.69309011e-15 2.01227923e-15 2.37310172e-15 2.70616862e-15 
-2.77555756e-16 -3.05311332e-16 -2.35922393e-16 -2.08166817e-16 -1.24900090e-16 -9.71445147e-17 -5.55111512e-17 1.52655666e-16 2.91433544e-16 4.16333634e-16 5.82867088e-16 8.18789481e-16 9.99200722e-16 1.22124533e-15 1.42941214e-15 1.69309011e-15 2.02615702e-15 2.34534614e-15 2.69229083e-15 3.06699111e-15 
-2.08166817e-16 -2.22044605e-16 -1.24900090e-16 -9.71445147e-17 -2.77555756e-17 1.38777878e-17 6.93889390e-17 1.80411242e-16 3.19189120e-16 5.41233725e-16 7.63278329e-16 9.99200722e-16 1.15185639e-15 1.42941214e-15 1.65145675e-15 1.85962357e-15 2.22044605e-15 2.52575738e-15 2.88657986e-15 3.30291350e-15 


==> test/yy12y3.txt <==
1.23789867e-14 1.14352972e-14 1.03250741e-14 9.49240686e-15 8.49320614e-15 8.04911693e-15 7.54951657e-15 7.16093851e-15 6.60582700e-15 5.82867088e-15 4.99600361e-15 4.49640325e-15 4.49640325e-15 3.99680289e-15 3.60822483e-15 3.49720253e-15 2.94209102e-15 2.83106871e-15 2.77555756e-15 2.77555756e-15 
1.18238752e-14 1.10467191e-14 1.01030295e-14 9.38138456e-15 8.49320614e-15 8.04911693e-15 7.54951657e-15 6.88338275e-15 6.32827124e-15 5.88418203e-15 5.21804822e-15 4.71844785e-15 4.38538095e-15 3.83026943e-15 3.49720253e-15 3.10862447e-15 2.83106871e-15 2.72004641e-15 2.55351296e-15 2.55351296e-15 
1.09356968e-14 1.02140518e-14 9.60342916e-15 9.04831765e-15 8.16013923e-15 7.66053887e-15 7.27196081e-15 6.66133815e-15 6.16173779e-15 5.93969318e-15 5.27355937e-15 4.49640325e-15 4.05231404e-15 3.55271368e-15 3.05311332e-15 2.66453526e-15 2.94209102e-15 2.88657986e-15 2.55351296e-15 2.38697950e-15 
1.06026299e-14 9.71445147e-15 8.77076189e-15 8.32667268e-15 7.82707232e-15 7.38298311e-15 6.77236045e-15 6.27276009e-15 5.77315973e-15 5.32907052e-15 4.88498131e-15 4.21884749e-15 3.71924713e-15 3.16413562e-15 2.77555756e-15 2.44249065e-15 2.44249065e-15 2.27595720e-15 2.16493490e-15 2.10942375e-15 
9.04831765e-15 8.38218384e-15 7.71605002e-15 7.16093851e-15 6.93889390e-15 6.66133815e-15 6.32827124e-15 5.77315973e-15 5.05151476e-15 4.82947016e-15 4.21884749e-15 3.99680289e-15 3.60822483e-15 2.99760217e-15 2.38697950e-15 2.05391260e-15 2.05391260e-15 1.99840144e-15 2.05391260e-15 2.05391260e-15 
8.10462808e-15 7.54951657e-15 7.10542736e-15 6.32827124e-15 5.99520433e-15 5.82867088e-15 5.71764858e-15 5.16253706e-15 4.44089210e-15 3.99680289e-15 3.49720253e-15 3.10862447e-15 2.83106871e-15 2.33146835e-15 1.77635684e-15 1.60982339e-15 1.77635684e-15 1.72084569e-15 1.66533454e-15 1.49880108e-15 
6.88338275e-15 6.82787160e-15 6.05071548e-15 5.60662627e-15 4.88498131e-15 4.82947016e-15 4.66293670e-15 3.94129174e-15 3.55271368e-15 2.83106871e-15 2.49800181e-15 2.27595720e-15 1.72084569e-15 1.49880108e-15 1.27675648e-15 1.05471187e-15 1.11022302e-15 1.11022302e-15 1.22124533e-15 9.99200722e-16 
5.16253706e-15 4.82947016e-15 4.60742555e-15 4.16333634e-15 3.66373598e-15 3.49720253e-15 3.16413562e-15 2.77555756e-15 2.55351296e-15 2.10942375e-15 1.66533454e-15 1.72084569e-15 1.33226763e-15 8.88178420e-16 7.21644966e-16 6.66133815e-16 7.21644966e-16 7.21644966e-16 8.32667268e-16 5.55111512e-16 
3.38618023e-15 2.94209102e-15 2.72004641e-15 2.66453526e-15 2.66453526e-15 2.16493490e-15 2.16493490e-15 1.99840144e-15 1.60982339e-15 1.49880108e-15 1.16573418e-15 1.11022302e-15 8.88178420e-16 4.44089210e-16 3.88578059e-16 4.99600361e-16 4.99600361e-16 3.88578059e-16 2.77555756e-16 2.22044605e-16 
1.11022302e-15 9.43689571e-16 8.88178420e-16 9.99200722e-16 9.99200722e-16 6.66133815e-16 7.77156117e-16 7.21644966e-16 7.21644966e-16 7.21644966e-16 4.99600361e-16 3.88578059e-16 1.66533454e-16 1.66533454e-16 2.77555756e-16 2.22044605e-16 2.22044605e-16 0.00000000e+00 1.11022302e-16 1.11022302e-16 
-1.11022302e-15 -9.43689571e-16 -8.88178420e-16 -9.99200722e-16 -9.99200722e-16 -6.66133815e-16 -7.77156117e-16 -7.21644966e-16 -7.21644966e-16 -7.21644966e-16 -4.99600361e-16 -3.88578059e-16 -1.66533454e-16 -1.66533454e-16 -2.77555756e-16 -2.22044605e-16 -2.22044605e-16 0.00000000e+00 -1.11022302e-16 -1.11022302e-16 
-3.38618023e-15 -2.94209102e-15 -2.72004641e-15 -2.66453526e-15 -2.66453526e-15 -2.16493490e-15 -2.16493490e-15 -1.99840144e-15 -1.60982339e-15 -1.49880108e-15 -1.16573418e-15 -1.11022302e-15 -8.88178420e-16 -4.44089210e-16 -3.88578059e-16 -4.99600361e-16 -4.99600361e-16 -3.88578059e-16 -2.77555756e-16 -2.22044605e-16 
-5.16253706e-15 -4.82947016e-15 -4.60742555e-15 -4.16333634e-15 -3.66373598e-15 -3.49720253e-15 -3.16413562e-15 -2.77555756e-15 -2.55351296e-15 -2.10942375e-15 -1.66533454e-15 -1.72084569e-15 -1.33226763e-15 -8.88178420e-16 -7.21644966e-16 -6.66133815e-16 -7.21644966e-16 -7.21644966e-16 -8.32667268e-16 -5.55111512e-16 
-6.88338275e-15 -6.82787160e-15 -6.05071548e-15 -5.60662627e-15 -4.88498131e-15 -4.82947016e-15 -4.66293670e-15 -3.94129174e-15 -3.55271368e-15 -2.83106871e-15 -2.49800181e-15 -2.27595720e-15 -1.72084569e-15 -1.49880108e-15 -1.27675648e-15 -1.05471187e-15 -1.11022302e-15 -1.11022302e-15 -1.22124533e-15 -9.99200722e-16 
-8.10462808e-15 -7.54951657e-15 -7.10542736e-15 -6.32827124e-15 -5.99520433e-15 -5.82867088e-15 -5.71764858e-15 -5.16253706e-15 -4.44089210e-15 -3.99680289e-15 -3.49720253e-15 -3.10862447e-15 -2.83106871e-15 -2.33146835e-15 -1.77635684e-15 -1.60982339e-15 -1.77635684e-15 -1.72084569e-15 -1.66533454e-15 -1.49880108e-15 
-9.04831765e-15 -8.38218384e-15 -7.71605002e-15 -7.16093851e-15 -6.93889390e-15 -6.66133815e-15 -6.32827124e-15 -5.77315973e-15 -5.05151476e-15 -4.82947016e-15 -4.21884749e-15 -3.99680289e-15 -3.60822483e-15 -2.99760217e-15 -2.38697950e-15 -2.05391260e-15 -2.05391260e-15 -1.99840144e-15 -2.05391260e-15 -2.05391260e-15 
-1.06026299e-14 -9.71445147e-15 -8.77076189e-15 -8.32667268e-15 -7.82707232e-15 -7.38298311e-15 -6.77236045e-15 -6.27276009e-15 -5.77315973e-15 -5.32907052e-15 -4.88498131e-15 -4.21884749e-15 -3.71924713e-15 -3.16413562e-15 -2.77555756e-15 -2.44249065e-15 -2.44249065e-15 -2.27595720e-15 -2.16493490e-15 -2.10942375e-15 
-1.09356968e-14 -1.02140518e-14 -9.60342916e-15 -9.04831765e-15 -8.16013923e-15 -7.66053887e-15 -7.27196081e-15 -6.66133815e-15 -6.16173779e-15 -5.93969318e-15 -5.27355937e-15 -4.49640325e-15 -4.05231404e-15 -3.55271368e-15 -3.05311332e-15 -2.66453526e-15 -2.94209102e-15 -2.88657986e-15 -2.55351296e-15 -2.38697950e-15 
-1.18238752e-14 -1.10467191e-14 -1.01030295e-14 -9.38138456e-15 -8.49320614e-15 -8.04911693e-15 -7.54951657e-15 -6.88338275e-15 -6.32827124e-15 -5.88418203e-15 -5.21804822e-15 -4.71844785e-15 -4.38538095e-15 -3.83026943e-15 -3.49720253e-15 -3.10862447e-15 -2.83106871e-15 -2.72004641e-15 -2.55351296e-15 -2.55351296e-15 
-1.23789867e-14 -1.14352972e-14 -1.03250741e-14 -9.49240686e-15 -8.49320614e-15 -8.04911693e-15 -7.54951657e-15 -7.16093851e-15 -6.60582700e-15 -5.82867088e-15 -4.99600361e-15 -4.49640325e-15 -4.49640325e-15 -3.99680289e-15 -3.60822483e-15 -3.49720253e-15 -2.94209102e-15 -2.83106871e-15 -2.77555756e-15 -2.77555756e-15 


==> test/yy13y1.txt <==
-2.97289970e-13 -2.98649994e-13 -3.00037772e-13 -3.01092484e-13 -3.01647596e-13 -3.01841885e-13 -3.01730863e-13 -3.01564329e-13 -3.01064729e-13 -3.00537373e-13 -2.99593683e-13 -2.98594482e-13 -2.97317726e-13 -2.96096481e-13 -2.94625435e-13 -2.92904589e-13 -2.91461300e-13 -2.89490654e-13 -2.87270208e-13 -2.84994250e-13 
-2.90656388e-13 -2.92016411e-13 -2.93265412e-13 -2.94209102e-13 -2.94930746e-13 -2.95208302e-13 -2.95208302e-13 -2.95236058e-13 -2.94875235e-13 -2.94292368e-13 -2.93542968e-13 -2.92710300e-13 -2.91572322e-13 -2.90378832e-13 -2.89074320e-13 -2.87603275e-13 -2.86021207e-13 -2.84244850e-13 -2.82218693e-13 -2.79998247e-13 
-2.84411383e-13 -2.85715895e-13 -2.86964896e-13 -2.87853075e-13 -2.88657986e-13 -2.89102076e-13 -2.89129831e-13 -2.89185342e-13 -2.88796764e-13 -2.88297164e-13 -2.87797564e-13 -2.87159185e-13 -2.86271007e-13 -2.85327317e-13 -2.83995050e-13 -2.82468493e-13 -2.80664381e-13 -2.78915779e-13 -2.77111667e-13 -2.75057754e-13 
-2.78277401e-13 -2.79720691e-13 -2.80886425e-13 -2.81941137e-13 -2.82746049e-13 -2.83162382e-13 -2.83384427e-13 -2.83356671e-13 -2.83301160e-13 -2.82912582e-13 -2.82385226e-13 -2.81691337e-13 -2.80941936e-13 -2.80053758e-13 -2.78860268e-13 -2.77416978e-13 -2.75807155e-13 -2.74225087e-13 -2.72198930e-13 -2.70283795e-13 
-2.72892819e-13 -2.74280598e-13 -2.75390821e-13 -2.76473289e-13 -2.77111667e-13 -2.77639023e-13 -2.77861067e-13 -2.77916579e-13 -2.77944334e-13 -2.77694534e-13 -2.77194934e-13 -2.76528800e-13 -2.75751644e-13 -2.74863465e-13 -2.74003042e-13 -2.72670775e-13 -2.71060951e-13 -2.69451128e-13 -2.67508238e-13 -2.65537592e-13 
-2.67286193e-13 -2.68812750e-13 -2.69950728e-13 -2.71199729e-13 -2.71838108e-13 -2.72282197e-13 -2.72615264e-13 -2.72726286e-13 -2.72809553e-13 -2.72726286e-13 -2.72309952e-13 -2.71865863e-13 -2.71060951e-13 -2.70200529e-13 -2.69340106e-13 -2.68091105e-13 -2.66425770e-13 -2.64788191e-13 -2.63067346e-13 -2.61290989e-13 
-2.61929367e-13 -2.63455924e-13 -2.64843703e-13 -2.65898414e-13 -2.66786593e-13 -2.67258438e-13 -2.67563749e-13 -2.67869060e-13 -2.68063349e-13 -2.68063349e-13 -2.67730282e-13 -2.67341704e-13 -2.66620059e-13 -2.65815148e-13 -2.64788191e-13 -2.63483679e-13 -2.62012634e-13 -2.60430566e-13 -2.58709720e-13 -2.57099897e-13 
-2.57377453e-13 -2.58848498e-13 -2.60125255e-13 -2.61179967e-13 -2.61984878e-13 -2.62678768e-13 -2.63067346e-13 -2.63400413e-13 -2.63511435e-13 -2.63483679e-13 -2.63095101e-13 -2.62623256e-13 -2.62012634e-13 -2.61374256e-13 -2.60264033e-13 -2.59042787e-13 -2.57627253e-13 -2.56072941e-13 -2.54490873e-13 -2.52992072e-13 
-2.52992072e-13 -2.54435362e-13 -2.55684363e-13 -2.56628052e-13 -2.57432964e-13 -2.58126853e-13 -2.58570942e-13 -2.58848498e-13 -2.59015032e-13 -2.58904009e-13 -2.58737476e-13 -2.58210120e-13 -2.57599497e-13 -2.57016630e-13 -2.55989674e-13 -2.54685162e-13 -2.53408405e-13 -2.51937360e-13 -2.50466314e-13 -2.48912002e-13 
-2.48912002e-13 -2.50383048e-13 -2.51687560e-13 -2.52492471e-13 -2.53380650e-13 -2.54046784e-13 -2.54463117e-13 -2.54657406e-13 -2.54823940e-13 -2.54796184e-13 -2.54546384e-13 -2.53991272e-13 -2.53519428e-13 -2.52714516e-13 -2.51715315e-13 -2.50549581e-13 -2.49300580e-13 -2.47912801e-13 -2.46469511e-13 -2.44693155e-13 
-2.45137244e-13 -2.46469511e-13 -2.47607490e-13 -2.48828735e-13 -2.49605892e-13 -2.50188759e-13 -2.50632848e-13 -2.50938159e-13 -2.50910404e-13 -2.50771626e-13 -2.50466314e-13 -2.50022225e-13 -2.49439358e-13 -2.48717713e-13 -2.47774024e-13 -2.46663800e-13 -2.45470311e-13 -2.43915999e-13 -2.42444953e-13 -2.40890641e-13 
-2.41612286e-13 -2.42861287e-13 -2.43943754e-13 -2.45026222e-13 -2.45942156e-13 -2.46469511e-13 -2.46830334e-13 -2.47080134e-13 -2.47135645e-13 -2.46996867e-13 -2.46663800e-13 -2.46164200e-13 -2.45609089e-13 -2.44609888e-13 -2.43721709e-13 -2.42722509e-13 -2.41612286e-13 -2.40280018e-13 -2.38753461e-13 -2.37060371e-13 
-2.37976305e-13 -2.39253062e-13 -2.40363285e-13 -2.41362486e-13 -2.42139642e-13 -2.42639242e-13 -2.43138842e-13 -2.43444154e-13 -2.43388643e-13 -2.43166598e-13 -2.42861287e-13 -2.42389442e-13 -2.41778819e-13 -2.40779618e-13 -2.40030218e-13 -2.39086528e-13 -2.37948550e-13 -2.36699549e-13 -2.35256259e-13 -2.33535413e-13 
-2.34506858e-13 -2.35783615e-13 -2.36893838e-13 -2.37837527e-13 -2.38614684e-13 -2.39308573e-13 -2.39752662e-13 -2.39974707e-13 -2.39891440e-13 -2.39613884e-13 -2.39280817e-13 -2.38808973e-13 -2.38142839e-13 -2.37337927e-13 -2.36505260e-13 -2.35561570e-13 -2.34506858e-13 -2.33146835e-13 -2.31870079e-13 -2.30232500e-13 
-2.30870878e-13 -2.32147634e-13 -2.33507658e-13 -2.34229303e-13 -2.35172992e-13 -2.35811370e-13 -2.36227704e-13 -2.36533015e-13 -2.36477504e-13 -2.36310971e-13 -2.36005659e-13 -2.35561570e-13 -2.34923192e-13 -2.34173791e-13 -2.33174591e-13 -2.32230901e-13 -2.31203945e-13 -2.30038211e-13 -2.28650432e-13 -2.27123875e-13 
-2.27290409e-13 -2.28733699e-13 -2.29927188e-13 -2.30870878e-13 -2.31786812e-13 -2.32397435e-13 -2.32813768e-13 -2.33091324e-13 -2.33202346e-13 -2.33063568e-13 -2.32869279e-13 -2.32508457e-13 -2.31814568e-13 -2.30954145e-13 -2.29982700e-13 -2.29039010e-13 -2.27928787e-13 -2.26818564e-13 -2.25514052e-13 -2.24070762e-13 
-2.24237295e-13 -2.25625074e-13 -2.26790808e-13 -2.27734498e-13 -2.28511654e-13 -2.29177788e-13 -2.29621877e-13 -2.29927188e-13 -2.30065966e-13 -2.29899433e-13 -2.29760655e-13 -2.29177788e-13 -2.28567165e-13 -2.27734498e-13 -2.26901831e-13 -2.25902630e-13 -2.24875674e-13 -2.23626673e-13 -2.22405427e-13 -2.21017649e-13 
-2.21100915e-13 -2.22433183e-13 -2.23598917e-13 -2.24598118e-13 -2.25347518e-13 -2.26013652e-13 -2.26429986e-13 -2.26707542e-13 -2.26901831e-13 -2.26901831e-13 -2.26568764e-13 -2.26069163e-13 -2.25514052e-13 -2.24764651e-13 -2.23987495e-13 -2.23127072e-13 -2.22183383e-13 -2.20934382e-13 -2.19435581e-13 -2.18131069e-13 
-2.18214335e-13 -2.19546603e-13 -2.20629071e-13 -2.21628271e-13 -2.22349916e-13 -2.23071561e-13 -2.23571162e-13 -2.23654428e-13 -2.23848717e-13 -2.23682184e-13 -2.23487895e-13 -2.23043806e-13 -2.22682983e-13 -2.21933583e-13 -2.21184182e-13 -2.20212737e-13 -2.19102514e-13 -2.17853513e-13 -2.16604512e-13 -2.15300000e-13 
-2.15327756e-13 -2.16715534e-13 -2.17659224e-13 -2.18686180e-13 -2.19407825e-13 -2.20046203e-13 -2.20545804e-13 -2.20851115e-13 -2.20962137e-13 -2.20712337e-13 -2.20407026e-13 -2.20073959e-13 -2.19713137e-13 -2.18963736e-13 -2.18269847e-13 -2.17492691e-13 -2.16299201e-13 -2.15216733e-13 -2.13995488e-13 -2.12635465e-13 


==> test/yy13y2.txt <==
3.67761377e-16 3.67761377e-16 3.05311332e-16 2.63677968e-16 2.35922393e-16 2.49800181e-16 2.49800181e-16 2.28983499e-16 1.59594560e-16 4.16333634e-17 -6.24500451e-17 -1.38777878e-16 -1.94289029e-16 -2.91433544e-16 -4.02455846e-16 -4.44089210e-16 -5.96744876e-16 -7.07767178e-16 -8.04911693e-16 -9.02056208e-16 
4.02455846e-16 3.95516953e-16 3.74700271e-16 3.46944695e-16 2.98372438e-16 3.12250226e-16 3.19189120e-16 2.28983499e-16 2.01227923e-16 1.31838984e-16 4.16333634e-17 -5.55111512e-17 -9.71445147e-17 -2.08166817e-16 -2.91433544e-16 -3.88578059e-16 -4.85722573e-16 -5.96744876e-16 -7.21644966e-16 -7.63278329e-16 
4.16333634e-16 4.23272528e-16 4.02455846e-16 3.67761377e-16 3.40005801e-16 3.33066907e-16 3.33066907e-16 2.70616862e-16 2.56739074e-16 1.87350135e-16 9.71445147e-17 -2.77555756e-17 -1.24900090e-16 -2.08166817e-16 -3.05311332e-16 -3.60822483e-16 -3.46944695e-16 -4.44089210e-16 -5.41233725e-16 -6.10622664e-16 
4.51028104e-16 4.37150316e-16 4.02455846e-16 3.88578059e-16 3.74700271e-16 3.60822483e-16 3.26128013e-16 3.19189120e-16 2.49800181e-16 2.01227923e-16 1.24900090e-16 4.16333634e-17 -6.93889390e-17 -1.80411242e-16 -2.35922393e-16 -3.05311332e-16 -3.74700271e-16 -4.30211422e-16 -4.30211422e-16 -4.71844785e-16 
3.88578059e-16 3.95516953e-16 3.74700271e-16 3.33066907e-16 3.46944695e-16 3.40005801e-16 3.40005801e-16 3.19189120e-16 2.22044605e-16 1.52655666e-16 1.38777878e-16 1.11022302e-16 2.77555756e-17 -8.32667268e-17 -1.94289029e-16 -2.63677968e-16 -2.91433544e-16 -2.91433544e-16 -3.05311332e-16 -2.49800181e-16 
4.02455846e-16 3.88578059e-16 3.67761377e-16 2.98372438e-16 3.26128013e-16 3.12250226e-16 3.46944695e-16 3.12250226e-16 2.35922393e-16 1.80411242e-16 9.71445147e-17 4.16333634e-17 -1.38777878e-17 -9.71445147e-17 -2.08166817e-16 -2.35922393e-16 -2.22044605e-16 -2.08166817e-16 -2.35922393e-16 -2.35922393e-16 
4.23272528e-16 4.23272528e-16 3.74700271e-16 3.33066907e-16 3.12250226e-16 3.12250226e-16 3.12250226e-16 2.49800181e-16 1.73472348e-16 9.71445147e-17 2.77555756e-17 -1.38777878e-17 -5.55111512e-17 -1.38777878e-16 -1.94289029e-16 -1.94289029e-16 -1.66533454e-16 -2.08166817e-16 -2.08166817e-16 -1.80411242e-16 
3.33066907e-16 3.19189120e-16 2.91433544e-16 2.84494650e-16 2.63677968e-16 2.15105711e-16 2.08166817e-16 1.66533454e-16 1.24900090e-16 8.32667268e-17 4.16333634e-17 -2.77555756e-17 -4.16333634e-17 -1.38777878e-16 -1.66533454e-16 -1.80411242e-16 -1.24900090e-16 -1.24900090e-16 -1.52655666e-16 -1.94289029e-16 
2.42861287e-16 2.08166817e-16 1.80411242e-16 1.94289029e-16 2.22044605e-16 1.59594560e-16 1.59594560e-16 1.59594560e-16 1.04083409e-16 8.32667268e-17 4.16333634e-17 0.00000000e+00 -1.38777878e-17 -9.71445147e-17 -1.38777878e-16 -8.32667268e-17 -5.55111512e-17 -6.93889390e-17 -1.38777878e-16 -1.52655666e-16 
8.32667268e-17 6.24500451e-17 4.85722573e-17 6.24500451e-17 6.93889390e-17 6.24500451e-17 4.85722573e-17 6.93889390e-17 4.16333634e-17 4.16333634e-17 1.38777878e-17 1.38777878e-17 -2.77555756e-17 1.38777878e-17 -1.38777878e-17 -1.38777878e-17 0.00000000e+00 -4.16333634e-17 -6.93889390e-17 -2.77555756e-17 
-8.32667268e-17 -6.24500451e-17 -4.85722573e-17 -6.24500451e-17 -6.93889390e-17 -6.24500451e-17 -4.85722573e-17 -6.93889390e-17 -4.16333634e-17 -4.16333634e-17 -1.38777878e-17 -1.38777878e-17 2.77555756e-17 -1.38777878e-17 1.38777878e-17 1.38777878e-17 0.00000000e+00 4.16333634e-17 6.93889390e-17 2.77555756e-17 
-2.42861287e-16 -2.08166817e-16 -1.80411242e-16 -1.94289029e-16 -2.22044605e-16 -1.59594560e-16 -1.59594560e-16 -1.59594560e-16 -1.04083409e-16 -8.32667268e-17 -4.16333634e-17 0.00000000e+00 1.38777878e-17 9.71445147e-17 1.38777878e-16 8.32667268e-17 5.55111512e-17 6.93889390e-17 1.38777878e-16 1.52655666e-16 
-3.33066907e-16 -3.19189120e-16 -2.91433544e-16 -2.84494650e-16 -2.63677968e-16 -2.15105711e-16 -2.08166817e-16 -1.66533454e-16 -1.24900090e-16 -8.32667268e-17 -4.16333634e-17 2.77555756e-17 4.16333634e-17 1.38777878e-16 1.66533454e-16 1.80411242e-16 1.24900090e-16 1.24900090e-16 1.52655666e-16 1.94289029e-16 
-4.23272528e-16 -4.23272528e-16 -3.74700271e-16 -3.33066907e-16 -3.12250226e-16 -3.12250226e-16 -3.12250226e-16 -2.49800181e-16 -1.73472348e-16 -9.71445147e-17 -2.77555756e-17 1.38777878e-17 5.55111512e-17 1.38777878e-16 1.94289029e-16 1.94289029e-16 1.66533454e-16 2.08166817e-16 2.08166817e-16 1.80411242e-16 
-4.02455846e-16 -3.88578059e-16 -3.67761377e-16 -2.98372438e-16 -3.26128013e-16 -3.12250226e-16 -3.46944695e-16 -3.12250226e-16 -2.35922393e-16 -1.80411242e-16 -9.71445147e-17 -4.16333634e-17 1.38777878e-17 9.71445147e-17 2.08166817e-16 2.35922393e-16 2.22044605e-16 2.08166817e-16 2.35922393e-16 2.35922393e-16 
-3.88578059e-16 -3.95516953e-16 -3.74700271e-16 -3.33066907e-16 -3.46944695e-16 -3.40005801e-16 -3.40005801e-16 -3.19189120e-16 -2.22044605e-16 -1.52655666e-16 -1.38777878e-16 -1.11022302e-16 -2.77555756e-17 8.32667268e-17 1.94289029e-16 2.63677968e-16 2.91433544e-16 2.91433544e-16 3.05311332e-16 2.49800181e-16 
-4.51028104e-16 -4.37150316e-16 -4.02455846e-16 -3.88578059e-16 -3.74700271e-16 -3.60822483e-16 -3.26128013e-16 -3.19189120e-16 -2.49800181e-16 -2.01227923e-16 -1.24900090e-16 -4.16333634e-17 6.93889390e-17 1.80411242e-16 2.35922393e-16 3.05311332e-16 3.74700271e-16 4.30211422e-16 4.30211422e-16 4.71844785e-16 
-4.16333634e-16 -4.23272528e-16 -4.02455846e-16 -3.67761377e-16 -3.40005801e-16 -3.33066907e-16 -3.33066907e-16 -2.70616862e-16 -2.56739074e-16 -1.87350135e-16 -9.71445147e-17 2.77555756e-17 1.24900090e-16 2.08166817e-16 3.05311332e-16 3.60822483e-16 3.46944695e-16 4.44089210e-16 5.41233725e-16 6.10622664e-16 
-4.02455846e-16 -3.95516953e-16 -3.74700271e-16 -3.46944695e-16 -2.98372438e-16 -3.12250226e-16 -3.19189120e-16 -2.28983499e-16 -2.01227923e-16 -1.31838984e-16 -4.16333634e-17 5.55111512e-17 9.71445147e-17 2.08166817e-16 2.91433544e-16 3.88578059e-16 4.85722573e-16 5.96744876e-16 7.21644966e-16 7.63278329e-16 
-3.67761377e-16 -3.67761377e-16 -3.05311332e-16 -2.63677968e-16 -2.35922393e-16 -2.49800181e-16 -2.49800181e-16 -2.28983499e-16 -1.59594560e-16 -4.16333634e-17 6.24500451e-17 1.38777878e-16 1.94289029e-16 2.91433544e-16 4.02455846e-16 4.44089210e-16 5.96744876e-16 7.07767178e-16 8.04911693e-16 9.02056208e-16 


==> test/yy13y3.txt <==
-2.15383267e-14 -1.86517468e-14 -1.65423231e-14 -1.44884105e-14 -1.26010313e-14 -1.07136522e-14 -9.10382880e-15 -7.99360578e-15 -6.99440506e-15 -6.38378239e-15 -5.82867088e-15 -5.16253706e-15 -4.44089210e-15 -3.99680289e-15 -3.38618023e-15 -2.94209102e-15 -2.83106871e-15 -2.55351296e-15 -2.16493490e-15 -1.83186799e-15 
-1.97619698e-14 -1.70419234e-14 -1.49324997e-14 -1.29896094e-14 -1.13797860e-14 -9.65894031e-15 -8.16013923e-15 -7.38298311e-15 -6.27276009e-15 -5.60662627e-15 -4.88498131e-15 -4.38538095e-15 -3.88578059e-15 -3.44169138e-15 -2.99760217e-15 -2.77555756e-15 -2.60902411e-15 -2.38697950e-15 -2.10942375e-15 -1.72084569e-15 
-1.78190795e-14 -1.54321000e-14 -1.34336986e-14 -1.16573418e-14 -9.99200722e-15 -8.60422844e-15 -7.21644966e-15 -6.38378239e-15 -5.49560397e-15 -4.60742555e-15 -4.27435864e-15 -3.99680289e-15 -3.66373598e-15 -3.33066907e-15 -3.10862447e-15 -2.49800181e-15 -1.99840144e-15 -1.83186799e-15 -1.66533454e-15 -1.60982339e-15 
-1.53765889e-14 -1.31006317e-14 -1.13797860e-14 -1.01030295e-14 -8.54871729e-15 -7.32747196e-15 -6.21724894e-15 -5.44009282e-15 -4.88498131e-15 -4.27435864e-15 -3.60822483e-15 -3.33066907e-15 -3.05311332e-15 -2.88657986e-15 -2.72004641e-15 -2.33146835e-15 -2.10942375e-15 -1.88737914e-15 -1.49880108e-15 -1.33226763e-15 
-1.32671651e-14 -1.13797860e-14 -9.76996262e-15 -8.65973959e-15 -7.16093851e-15 -5.99520433e-15 -5.16253706e-15 -4.60742555e-15 -4.16333634e-15 -3.49720253e-15 -3.16413562e-15 -2.60902411e-15 -2.33146835e-15 -2.27595720e-15 -2.27595720e-15 -1.94289029e-15 -1.88737914e-15 -1.60982339e-15 -1.33226763e-15 -9.43689571e-16 
-1.03250741e-14 -9.15933995e-15 -7.82707232e-15 -7.04991621e-15 -5.66213743e-15 -4.77395901e-15 -4.05231404e-15 -3.55271368e-15 -3.16413562e-15 -2.99760217e-15 -2.66453526e-15 -2.49800181e-15 -2.27595720e-15 -2.05391260e-15 -2.10942375e-15 -1.94289029e-15 -1.55431223e-15 -1.33226763e-15 -1.05471187e-15 -9.43689571e-16 
-7.32747196e-15 -6.32827124e-15 -5.71764858e-15 -5.05151476e-15 -4.27435864e-15 -3.55271368e-15 -2.72004641e-15 -2.66453526e-15 -2.60902411e-15 -2.60902411e-15 -2.38697950e-15 -2.05391260e-15 -1.94289029e-15 -1.88737914e-15 -1.77635684e-15 -1.60982339e-15 -1.22124533e-15 -1.11022302e-15 -8.88178420e-16 -8.32667268e-16 
-4.99600361e-15 -4.21884749e-15 -3.88578059e-15 -3.38618023e-15 -2.94209102e-15 -2.77555756e-15 -2.22044605e-15 -2.27595720e-15 -1.99840144e-15 -1.88737914e-15 -1.72084569e-15 -1.49880108e-15 -1.38777878e-15 -1.49880108e-15 -1.38777878e-15 -1.33226763e-15 -9.43689571e-16 -6.66133815e-16 -6.10622664e-16 -7.77156117e-16 
-2.66453526e-15 -2.27595720e-15 -2.27595720e-15 -1.88737914e-15 -1.49880108e-15 -1.44328993e-15 -1.16573418e-15 -9.43689571e-16 -1.05471187e-15 -9.43689571e-16 -9.43689571e-16 -8.32667268e-16 -6.66133815e-16 -8.32667268e-16 -8.88178420e-16 -6.10622664e-16 -4.44089210e-16 -4.44089210e-16 -5.55111512e-16 -6.66133815e-16 
-8.88178420e-16 -8.32667268e-16 -7.77156117e-16 -3.88578059e-16 -4.99600361e-16 -4.99600361e-16 -4.44089210e-16 -2.22044605e-16 -2.77555756e-16 -2.22044605e-16 -2.77555756e-16 -2.77555756e-16 -3.33066907e-16 -2.77555756e-16 -1.66533454e-16 -2.22044605e-16 -1.66533454e-16 -2.77555756e-16 -3.33066907e-16 -1.66533454e-16 
8.88178420e-16 8.32667268e-16 7.77156117e-16 3.88578059e-16 4.99600361e-16 4.99600361e-16 4.44089210e-16 2.22044605e-16 2.77555756e-16 2.22044605e-16 2.77555756e-16 2.77555756e-16 3.33066907e-16 2.77555756e-16 1.66533454e-16 2.22044605e-16 1.66533454e-16 2.77555756e-16 3.33066907e-16 1.66533454e-16 
2.66453526e-15 2.27595720e-15 2.27595720e-15 1.88737914e-15 1.49880108e-15 1.44328993e-15 1.16573418e-15 9.43689571e-16 1.05471187e-15 9.43689571e-16 9.43689571e-16 8.32667268e-16 6.66133815e-16 8.32667268e-16 8.88178420e-16 6.10622664e-16 4.44089210e-16 4.44089210e-16 5.55111512e-16 6.66133815e-16 
4.99600361e-15 4.21884749e-15 3.88578059e-15 3.38618023e-15 2.94209102e-15 2.77555756e-15 2.22044605e-15 2.27595720e-15 1.99840144e-15 1.88737914e-15 1.72084569e-15 1.49880108e-15 1.38777878e-15 1.49880108e-15 1.38777878e-15 1.33226763e-15 9.43689571e-16 6.66133815e-16 6.10622664e-16 7.77156117e-16 
7.32747196e-15 6.32827124e-15 5.71764858e-15 5.05151476e-15 4.27435864e-15 3.55271368e-15 2.72004641e-15 2.66453526e-15 2.60902411e-15 2.60902411e-15 2.38697950e-15 2.05391260e-15 1.94289029e-15 1.88737914e-15 1.77635684e-15 1.60982339e-15 1.22124533e-15 1.11022302e-15 8.88178420e-16 8.32667268e-16 
1.03250741e-14 9.15933995e-15 7.82707232e-15 7.04991621e-15 5.66213743e-15 4.77395901e-15 4.05231404e-15 3.55271368e-15 3.16413562e-15 2.99760217e-15 2.66453526e-15 2.49800181e-15 2.27595720e-15 2.05391260e-15 2.10942375e-15 1.94289029e-15 1.55431223e-15 1.33226763e-15 1.05471187e-15 9.43689571e-16 
1.32671651e-14 1.13797860e-14 9.76996262e-15 8.65973959e-15 7.16093851e-15 5.99520433e-15 5.16253706e-15 4.60742555e-15 4.16333634e-15 3.49720253e-15 3.16413562e-15 2.60902411e-15 2.33146835e-15 2.27595720e-15 2.27595720e-15 1.94289029e-15 1.88737914e-15 1.60982339e-15 1.33226763e-15 9.43689571e-16 
1.53765889e-14 1.31006317e-14 1.13797860e-14 1.01030295e-14 8.54871729e-15 7.32747196e-15 6.21724894e-15 5.44009282e-15 4.88498131e-15 4.27435864e-15 3.60822483e-15 3.33066907e-15 3.05311332e-15 2.88657986e-15 2.72004641e-15 2.33146835e-15 2.10942375e-15 1.88737914e-15 1.49880108e-15 1.33226763e-15 
1.78190795e-14 1.54321000e-14 1.34336986e-14 1.16573418e-14 9.99200722e-15 8.60422844e-15 7.21644966e-15 6.38378239e-15 5.49560397e-15 4.60742555e-15 4.27435864e-15 3.99680289e-15 3.66373598e-15 3.33066907e-15 3.10862447e-15 2.49800181e-15 1.99840144e-15 1.83186799e-15 1.66533454e-15 1.60982339e-15 
1.97619698e-14 1.70419234e-14 1.49324997e-14 1.29896094e-14 1.13797860e-14 9.65894031e-15 8.16013923e-15 7.38298311e-15 6.27276009e-15 5.60662627e-15 4.88498131e-15 4.38538095e-15 3.88578059e-15 3.44169138e-15 2.99760217e-15 2.77555756e-15 2.60902411e-15 2.38697950e-15 2.10942375e-15 1.72084569e-15 
2.15383267e-14 1.86517468e-14 1.65423231e-14 1.44884105e-14 1.26010313e-14 1.07136522e-14 9.10382880e-15 7.99360578e-15 6.99440506e-15 6.38378239e-15 5.82867088e-15 5.16253706e-15 4.44089210e-15 3.99680289e-15 3.38618023e-15 2.94209102e-15 2.83106871e-15 2.55351296e-15 2.16493490e-15 1.83186799e-15 


==> test/yy14y1.txt <==
-3.06615844e-13 -3.09169357e-13 -3.12000425e-13 -3.14553938e-13 -3.17024185e-13 -3.19300142e-13 -3.21465077e-13 -3.23241434e-13 -3.25128813e-13 -3.26766392e-13 -3.28126415e-13 -3.29042349e-13 -3.29514194e-13 -3.29819505e-13 -3.29708483e-13 -3.29070104e-13 -3.28431726e-13 -3.27265992e-13 -3.25628413e-13 -3.23685523e-13 
-3.01370040e-13 -3.03784775e-13 -3.06282777e-13 -3.08780779e-13 -3.11028980e-13 -3.13082893e-13 -3.14942517e-13 -3.16913162e-13 -3.18495230e-13 -3.19966276e-13 -3.20993232e-13 -3.21881410e-13 -3.22408766e-13 -3.22714078e-13 -3.22492033e-13 -3.22020188e-13 -3.21215277e-13 -3.20049542e-13 -3.18606252e-13 -3.16663362e-13 
-2.96318525e-13 -2.98538971e-13 -3.00981462e-13 -3.03257419e-13 -3.05339087e-13 -3.07143200e-13 -3.09030579e-13 -3.10723669e-13 -3.12111448e-13 -3.13332693e-13 -3.14415161e-13 -3.15331095e-13 -3.15941717e-13 -3.16163762e-13 -3.15913962e-13 -3.15386606e-13 -3.14220872e-13 -3.13082893e-13 -3.11722870e-13 -3.09974268e-13 
-2.91155988e-13 -2.93431945e-13 -2.95707903e-13 -2.97789571e-13 -2.99760217e-13 -3.01564329e-13 -3.03257419e-13 -3.04728465e-13 -3.06171755e-13 -3.07281978e-13 -3.08225667e-13 -3.08919557e-13 -3.09391401e-13 -3.09696713e-13 -3.09391401e-13 -3.08891801e-13 -3.07975867e-13 -3.06837888e-13 -3.05339087e-13 -3.03618242e-13 
-2.86354274e-13 -2.88574720e-13 -2.90684143e-13 -2.92738056e-13 -2.94653191e-13 -2.96179747e-13 -2.97706304e-13 -2.99121838e-13 -3.00509617e-13 -3.01536573e-13 -3.02313730e-13 -3.02730063e-13 -3.03090886e-13 -3.03285175e-13 -3.03174152e-13 -3.02730063e-13 -3.01758618e-13 -3.00620639e-13 -2.99094083e-13 -2.97428748e-13 
-2.81524803e-13 -2.83606472e-13 -2.85604873e-13 -2.87714297e-13 -2.89407387e-13 -2.90989455e-13 -2.92321722e-13 -2.93765012e-13 -2.95041769e-13 -2.96013214e-13 -2.96845881e-13 -2.97317726e-13 -2.97484259e-13 -2.97595282e-13 -2.97428748e-13 -2.96873637e-13 -2.95818925e-13 -2.94597680e-13 -2.93182145e-13 -2.91711100e-13 
-2.76695333e-13 -2.78777001e-13 -2.80886425e-13 -2.82746049e-13 -2.84550161e-13 -2.85993451e-13 -2.87297963e-13 -2.88741253e-13 -2.89906987e-13 -2.90906188e-13 -2.91544566e-13 -2.92016411e-13 -2.92238456e-13 -2.92210700e-13 -2.91905389e-13 -2.91322522e-13 -2.90295565e-13 -2.89074320e-13 -2.87714297e-13 -2.86159985e-13 
-2.72448730e-13 -2.74530398e-13 -2.76473289e-13 -2.78249646e-13 -2.79970491e-13 -2.81441537e-13 -2.82662782e-13 -2.83995050e-13 -2.84910984e-13 -2.85771407e-13 -2.86382029e-13 -2.86742852e-13 -2.86826118e-13 -2.86909385e-13 -2.86437540e-13 -2.85826918e-13 -2.84855473e-13 -2.83773005e-13 -2.82440737e-13 -2.80914181e-13 
-2.68368661e-13 -2.70394818e-13 -2.72309952e-13 -2.73864265e-13 -2.75390821e-13 -2.76917378e-13 -2.78138623e-13 -2.79165580e-13 -2.80137025e-13 -2.80803159e-13 -2.81469292e-13 -2.81663581e-13 -2.81746848e-13 -2.81691337e-13 -2.81330514e-13 -2.80525603e-13 -2.79581913e-13 -2.78527201e-13 -2.77333712e-13 -2.75807155e-13 
-2.64621658e-13 -2.66536793e-13 -2.68424172e-13 -2.69811951e-13 -2.71255240e-13 -2.72670775e-13 -2.73808753e-13 -2.74780199e-13 -2.75585110e-13 -2.76223489e-13 -2.76667578e-13 -2.76889622e-13 -2.76972889e-13 -2.76639822e-13 -2.76223489e-13 -2.75501844e-13 -2.74585910e-13 -2.73614464e-13 -2.72282197e-13 -2.70755640e-13 
-2.61013433e-13 -2.62789790e-13 -2.64427369e-13 -2.66148215e-13 -2.67424971e-13 -2.68646216e-13 -2.69839706e-13 -2.70700129e-13 -2.71394018e-13 -2.71893619e-13 -2.72171174e-13 -2.72365464e-13 -2.72309952e-13 -2.72004641e-13 -2.71560552e-13 -2.70755640e-13 -2.69895217e-13 -2.68729483e-13 -2.67397215e-13 -2.65953926e-13 
-2.57571742e-13 -2.59209321e-13 -2.60791388e-13 -2.62262434e-13 -2.63650213e-13 -2.64760436e-13 -2.65759637e-13 -2.66647815e-13 -2.67286193e-13 -2.67730282e-13 -2.67841305e-13 -2.67952327e-13 -2.67841305e-13 -2.67397215e-13 -2.66897615e-13 -2.66175970e-13 -2.65482081e-13 -2.64316347e-13 -2.62928568e-13 -2.61429767e-13 
-2.54074539e-13 -2.55739874e-13 -2.57266430e-13 -2.58654209e-13 -2.59875454e-13 -2.60902411e-13 -2.61957123e-13 -2.62623256e-13 -2.63206124e-13 -2.63511435e-13 -2.63705724e-13 -2.63677968e-13 -2.63511435e-13 -2.63011835e-13 -2.62567745e-13 -2.61957123e-13 -2.61096700e-13 -2.60041988e-13 -2.58765231e-13 -2.57127653e-13 
-2.50494070e-13 -2.52187160e-13 -2.53685961e-13 -2.54990473e-13 -2.56211719e-13 -2.57349697e-13 -2.58321142e-13 -2.58848498e-13 -2.59292587e-13 -2.59597899e-13 -2.59681165e-13 -2.59653410e-13 -2.59514632e-13 -2.59042787e-13 -2.58570942e-13 -2.57932564e-13 -2.57072141e-13 -2.55906407e-13 -2.54712917e-13 -2.53186361e-13 
-2.46885845e-13 -2.48578935e-13 -2.50077736e-13 -2.51326737e-13 -2.52631249e-13 -2.53658206e-13 -2.54574140e-13 -2.55212518e-13 -2.55628851e-13 -2.55961918e-13 -2.56100696e-13 -2.56017429e-13 -2.55850896e-13 -2.55379051e-13 -2.54768429e-13 -2.54102295e-13 -2.53214116e-13 -2.52131649e-13 -2.50854892e-13 -2.49411602e-13 
-2.43444154e-13 -2.45081733e-13 -2.46552778e-13 -2.47857290e-13 -2.49106291e-13 -2.50133247e-13 -2.51021426e-13 -2.51743071e-13 -2.52076138e-13 -2.52409205e-13 -2.52659005e-13 -2.52603494e-13 -2.52325938e-13 -2.51826338e-13 -2.51132448e-13 -2.50410803e-13 -2.49467114e-13 -2.48440157e-13 -2.47218912e-13 -2.45831133e-13 
-2.40307774e-13 -2.41945353e-13 -2.43360887e-13 -2.44609888e-13 -2.45747867e-13 -2.46802578e-13 -2.47607490e-13 -2.48329135e-13 -2.48800980e-13 -2.49050780e-13 -2.49189558e-13 -2.48995269e-13 -2.48578935e-13 -2.48134846e-13 -2.47551979e-13 -2.46858090e-13 -2.45942156e-13 -2.44859688e-13 -2.43721709e-13 -2.42278420e-13 
-2.37115882e-13 -2.38670195e-13 -2.40141240e-13 -2.41390241e-13 -2.42444953e-13 -2.43499665e-13 -2.44304577e-13 -2.44915199e-13 -2.45442555e-13 -2.45747867e-13 -2.45747867e-13 -2.45553577e-13 -2.45248266e-13 -2.44748666e-13 -2.44082532e-13 -2.43444154e-13 -2.42639242e-13 -2.41723308e-13 -2.40418796e-13 -2.38975506e-13 
-2.34118280e-13 -2.35728104e-13 -2.37060371e-13 -2.38309372e-13 -2.39336329e-13 -2.40335529e-13 -2.41251463e-13 -2.41751064e-13 -2.42167397e-13 -2.42417197e-13 -2.42444953e-13 -2.42389442e-13 -2.42111886e-13 -2.41584530e-13 -2.40973907e-13 -2.40224507e-13 -2.39308573e-13 -2.38309372e-13 -2.37032616e-13 -2.35700348e-13 
-2.31203945e-13 -2.32786013e-13 -2.34062769e-13 -2.35256259e-13 -2.36199948e-13 -2.37226905e-13 -2.38087328e-13 -2.38781217e-13 -2.39086528e-13 -2.39225306e-13 -2.39280817e-13 -2.39142040e-13 -2.38947750e-13 -2.38503661e-13 -2.37809772e-13 -2.37282416e-13 -2.36227704e-13 -2.35228503e-13 -2.34035014e-13 -2.32730502e-13 


==> test/yy14y2.txt <==
-4.71844785e-16 -5.27355937e-16 -6.17561557e-16 -7.07767178e-16 -8.18789481e-16 -9.29811783e-16 -1.06165077e-15 -1.20736754e-15 -1.42247325e-15 -1.64451786e-15 -1.90125693e-15 -2.18575158e-15 -2.46330734e-15 -2.83800761e-15 -3.21964677e-15 -3.60822483e-15 -4.10782519e-15 -4.62130334e-15 -5.19029264e-15 -5.79397641e-15 
-4.09394740e-16 -4.51028104e-16 -5.41233725e-16 -6.24500451e-16 -7.28583860e-16 -8.32667268e-16 -9.36750677e-16 -1.12410081e-15 -1.29757316e-15 -1.51961776e-15 -1.74860126e-15 -2.01227923e-15 -2.30371278e-15 -2.66453526e-15 -3.03229664e-15 -3.44863027e-15 -3.91353616e-15 -4.45476989e-15 -5.05845366e-15 -5.68989300e-15 
-3.53883589e-16 -3.95516953e-16 -4.64905892e-16 -5.41233725e-16 -6.38378239e-16 -7.14706072e-16 -8.25728375e-16 -9.85322934e-16 -1.15879528e-15 -1.33920652e-15 -1.57512892e-15 -1.85268467e-15 -2.13717932e-15 -2.49106291e-15 -2.85882429e-15 -3.23352456e-15 -3.64985819e-15 -4.17721413e-15 -4.82253126e-15 -5.51642065e-15 
-2.63677968e-16 -3.12250226e-16 -3.74700271e-16 -4.51028104e-16 -5.27355937e-16 -6.10622664e-16 -7.21644966e-16 -8.46545056e-16 -9.99200722e-16 -1.18655086e-15 -1.38777878e-15 -1.65145675e-15 -1.94982919e-15 -2.25514052e-15 -2.60902411e-15 -2.96290770e-15 -3.42087469e-15 -3.92047506e-15 -4.49640325e-15 -5.21110932e-15 
-2.15105711e-16 -2.63677968e-16 -3.12250226e-16 -3.81639165e-16 -4.37150316e-16 -5.06539255e-16 -5.96744876e-16 -7.07767178e-16 -8.81239526e-16 -1.04777298e-15 -1.21430643e-15 -1.40859546e-15 -1.65839564e-15 -1.96370697e-15 -2.31759056e-15 -2.64371858e-15 -3.04617442e-15 -3.46944695e-15 -4.03843625e-15 -4.70457007e-15 
-1.24900090e-16 -1.80411242e-16 -2.22044605e-16 -2.91433544e-16 -3.40005801e-16 -4.02455846e-16 -4.71844785e-16 -5.82867088e-16 -7.14706072e-16 -8.74300632e-16 -1.04777298e-15 -1.22818422e-15 -1.42247325e-15 -1.68615122e-15 -2.00534034e-15 -2.29677388e-15 -2.60208521e-15 -2.98372438e-15 -3.51108032e-15 -4.11476409e-15 
-2.77555756e-17 -7.63278329e-17 -1.24900090e-16 -1.80411242e-16 -2.35922393e-16 -2.91433544e-16 -3.40005801e-16 -4.51028104e-16 -5.55111512e-16 -7.00828284e-16 -8.32667268e-16 -9.78384040e-16 -1.19348975e-15 -1.40165657e-15 -1.62370117e-15 -1.85962357e-15 -2.11636264e-15 -2.47024623e-15 -2.85882429e-15 -3.39311912e-15 
6.93889390e-18 -4.16333634e-17 -6.24500451e-17 -8.32667268e-17 -1.31838984e-16 -1.94289029e-16 -2.35922393e-16 -3.33066907e-16 -4.16333634e-16 -5.20417043e-16 -6.10622664e-16 -7.07767178e-16 -8.60422844e-16 -1.05471187e-15 -1.22818422e-15 -1.39471767e-15 -1.57512892e-15 -1.83186799e-15 -2.14411822e-15 -2.56739074e-15 
1.38777878e-17 -6.93889390e-18 -4.16333634e-17 -2.77555756e-17 -3.46944695e-17 -1.04083409e-16 -1.24900090e-16 -1.66533454e-16 -2.42861287e-16 -2.91433544e-16 -3.60822483e-16 -4.23272528e-16 -5.13478149e-16 -6.38378239e-16 -7.49400542e-16 -8.25728375e-16 -9.50628465e-16 -1.11022302e-15 -1.33920652e-15 -1.59594560e-15 
6.93889390e-18 0.00000000e+00 -1.38777878e-17 0.00000000e+00 -2.08166817e-17 -2.08166817e-17 -4.16333634e-17 -4.16333634e-17 -6.93889390e-17 -8.32667268e-17 -1.11022302e-16 -1.31838984e-16 -1.87350135e-16 -2.01227923e-16 -2.28983499e-16 -2.70616862e-16 -3.05311332e-16 -3.88578059e-16 -4.71844785e-16 -5.34294831e-16 
-6.93889390e-18 0.00000000e+00 1.38777878e-17 0.00000000e+00 2.08166817e-17 2.08166817e-17 4.16333634e-17 4.16333634e-17 6.93889390e-17 8.32667268e-17 1.11022302e-16 1.31838984e-16 1.87350135e-16 2.01227923e-16 2.28983499e-16 2.70616862e-16 3.05311332e-16 3.88578059e-16 4.71844785e-16 5.34294831e-16 
-1.38777878e-17 6.93889390e-18 4.16333634e-17 2.77555756e-17 3.46944695e-17 1.04083409e-16 1.24900090e-16 1.66533454e-16 2.42861287e-16 2.91433544e-16 3.60822483e-16 4.23272528e-16 5.13478149e-16 6.38378239e-16 7.49400542e-16 8.25728375e-16 9.50628465e-16 1.11022302e-15 1.33920652e-15 1.59594560e-15 
-6.93889390e-18 4.16333634e-17 6.24500451e-17 8.32667268e-17 1.31838984e-16 1.94289029e-16 2.35922393e-16 3.33066907e-16 4.16333634e-16 5.20417043e-16 6.10622664e-16 7.07767178e-16 8.60422844e-16 1.05471187e-15 1.22818422e-15 1.39471767e-15 1.57512892e-15 1.83186799e-15 2.14411822e-15 2.56739074e-15 
2.77555756e-17 7.63278329e-17 1.24900090e-16 1.80411242e-16 2.35922393e-16 2.91433544e-16 3.40005801e-16 4.51028104e-16 5.55111512e-16 7.00828284e-16 8.32667268e-16 9.78384040e-16 1.19348975e-15 1.40165657e-15 1.62370117e-15 1.85962357e-15 2.11636264e-15 2.47024623e-15 2.85882429e-15 3.39311912e-15 
1.24900090e-16 1.80411242e-16 2.22044605e-16 2.91433544e-16 3.40005801e-16 4.02455846e-16 4.71844785e-16 5.82867088e-16 7.14706072e-16 8.74300632e-16 1.04777298e-15 1.22818422e-15 1.42247325e-15 1.68615122e-15 2.00534034e-15 2.29677388e-15 2.60208521e-15 2.98372438e-15 3.51108032e-15 4.11476409e-15 
2.15105711e-16 2.63677968e-16 3.12250226e-16 3.81639165e-16 4.37150316e-16 5.06539255e-16 5.96744876e-16 7.07767178e-16 8.81239526e-16 1.04777298e-15 1.21430643e-15 1.40859546e-15 1.65839564e-15 1.96370697e-15 2.31759056e-15 2.64371858e-15 3.04617442e-15 3.46944695e-15 4.03843625e-15 4.70457007e-15 
2.63677968e-16 3.12250226e-16 3.74700271e-16 4.51028104e-16 5.27355937e-16 6.10622664e-16 7.21644966e-16 8.46545056e-16 9.99200722e-16 1.18655086e-15 1.38777878e-15 1.65145675e-15 1.94982919e-15 2.25514052e-15 2.60902411e-15 2.96290770e-15 3.42087469e-15 3.92047506e-15 4.49640325e-15 5.21110932e-15 
3.53883589e-16 3.95516953e-16 4.64905892e-16 5.41233725e-16 6.38378239e-16 7.14706072e-16 8.25728375e-16 9.85322934e-16 1.15879528e-15 1.33920652e-15 1.57512892e-15 1.85268467e-15 2.13717932e-15 2.49106291e-15 2.85882429e-15 3.23352456e-15 3.64985819e-15 4.17721413e-15 4.82253126e-15 5.51642065e-15 
4.09394740e-16 4.51028104e-16 5.41233725e-16 6.24500451e-16 7.28583860e-16 8.32667268e-16 9.36750677e-16 1.12410081e-15 1.29757316e-15 1.51961776e-15 1.74860126e-15 2.01227923e-15 2.30371278e-15 2.66453526e-15 3.03229664e-15 3.44863027e-15 3.91353616e-15 4.45476989e-15 5.05845366e-15 5.68989300e-15 
4.71844785e-16 5.27355937e-16 6.17561557e-16 7.07767178e-16 8.18789481e-16 9.29811783e-16 1.06165077e-15 1.20736754e-15 1.42247325e-15 1.64451786e-15 1.90125693e-15 2.18575158e-15 2.46330734e-15 2.83800761e-15 3.21964677e-15 3.60822483e-15 4.10782519e-15 4.62130334e-15 5.19029264e-15 5.79397641e-15 


==> test/yy14y3.txt <==
-1.05471187e-14 -8.88178420e-15 -7.82707232e-15 -6.88338275e-15 -6.05071548e-15 -4.94049246e-15 -3.94129174e-15 -3.44169138e-15 -2.83106871e-15 -2.77555756e-15 -2.44249065e-15 -2.05391260e-15 -1.72084569e-15 -1.66533454e-15 -1.38777878e-15 -1.11022302e-15 -1.22124533e-15 -1.05471187e-15 -7.77156117e-16 -5.55111512e-16 
-9.76996262e-15 -8.16013923e-15 -7.04991621e-15 -5.88418203e-15 -5.16253706e-15 -4.16333634e-15 -3.44169138e-15 -2.99760217e-15 -2.38697950e-15 -2.22044605e-15 -1.88737914e-15 -1.66533454e-15 -1.44328993e-15 -1.38777878e-15 -1.05471187e-15 -1.05471187e-15 -8.88178420e-16 -8.32667268e-16 -7.77156117e-16 -4.44089210e-16 
-8.93729535e-15 -7.54951657e-15 -6.21724894e-15 -5.27355937e-15 -4.44089210e-15 -3.60822483e-15 -2.88657986e-15 -2.44249065e-15 -1.99840144e-15 -1.55431223e-15 -1.38777878e-15 -1.44328993e-15 -1.44328993e-15 -1.33226763e-15 -1.27675648e-15 -9.99200722e-16 -6.10622664e-16 -4.99600361e-16 -5.55111512e-16 -3.88578059e-16 
-7.54951657e-15 -6.32827124e-15 -5.27355937e-15 -4.44089210e-15 -3.55271368e-15 -2.99760217e-15 -2.44249065e-15 -2.10942375e-15 -1.60982339e-15 -1.38777878e-15 -9.43689571e-16 -9.99200722e-16 -1.22124533e-15 -1.16573418e-15 -1.05471187e-15 -9.99200722e-16 -8.32667268e-16 -6.66133815e-16 -4.44089210e-16 -3.88578059e-16 
-6.71684930e-15 -5.66213743e-15 -4.66293670e-15 -3.94129174e-15 -3.10862447e-15 -2.33146835e-15 -1.88737914e-15 -1.44328993e-15 -1.38777878e-15 -1.16573418e-15 -9.43689571e-16 -6.66133815e-16 -6.66133815e-16 -8.32667268e-16 -9.99200722e-16 -8.88178420e-16 -6.66133815e-16 -4.99600361e-16 -3.88578059e-16 -1.11022302e-16 
-5.38458167e-15 -4.49640325e-15 -3.60822483e-15 -3.21964677e-15 -2.33146835e-15 -1.66533454e-15 -1.22124533e-15 -9.43689571e-16 -9.43689571e-16 -8.88178420e-16 -8.88178420e-16 -7.77156117e-16 -7.21644966e-16 -7.21644966e-16 -9.99200722e-16 -8.88178420e-16 -6.66133815e-16 -4.44089210e-16 -3.33066907e-16 -3.33066907e-16 
-3.71924713e-15 -2.94209102e-15 -2.55351296e-15 -2.10942375e-15 -1.77635684e-15 -1.05471187e-15 -6.66133815e-16 -5.55111512e-16 -7.77156117e-16 -8.88178420e-16 -8.88178420e-16 -8.32667268e-16 -8.88178420e-16 -9.43689571e-16 -9.43689571e-16 -8.32667268e-16 -6.10622664e-16 -5.55111512e-16 -2.77555756e-16 -3.88578059e-16 
-2.72004641e-15 -1.94289029e-15 -1.83186799e-15 -1.38777878e-15 -1.11022302e-15 -9.43689571e-16 -6.10622664e-16 -4.99600361e-16 -5.55111512e-16 -6.66133815e-16 -7.21644966e-16 -5.55111512e-16 -6.66133815e-16 -8.88178420e-16 -8.32667268e-16 -8.32667268e-16 -4.99600361e-16 -4.44089210e-16 -3.88578059e-16 -5.55111512e-16 
-1.55431223e-15 -1.33226763e-15 -1.11022302e-15 -5.55111512e-16 -3.88578059e-16 -3.88578059e-16 -1.11022302e-16 0.00000000e+00 -2.22044605e-16 -2.22044605e-16 -4.44089210e-16 -1.66533454e-16 -2.77555756e-16 -5.55111512e-16 -6.10622664e-16 -3.88578059e-16 -3.33066907e-16 -3.33066907e-16 -4.44089210e-16 -4.44089210e-16 
-4.99600361e-16 -5.55111512e-16 -4.99600361e-16 -2.22044605e-16 -2.22044605e-16 -1.66533454e-16 -5.55111512e-17 0.00000000e+00 0.00000000e+00 5.55111512e-17 -5.55111512e-17 -5.55111512e-17 -2.22044605e-16 -1.66533454e-16 -5.55111512e-17 -5.55111512e-17 -5.55111512e-17 -2.22044605e-16 -2.22044605e-16 -1.11022302e-16 
4.99600361e-16 5.55111512e-16 4.99600361e-16 2.22044605e-16 2.22044605e-16 1.66533454e-16 5.55111512e-17 0.00000000e+00 0.00000000e+00 -5.55111512e-17 5.55111512e-17 5.55111512e-17 2.22044605e-16 1.66533454e-16 5.55111512e-17 5.55111512e-17 5.55111512e-17 2.22044605e-16 2.22044605e-16 1.11022302e-16 
1.55431223e-15 1.33226763e-15 1.11022302e-15 5.55111512e-16 3.88578059e-16 3.88578059e-16 1.11022302e-16 0.00000000e+00 2.22044605e-16 2.22044605e-16 4.44089210e-16 1.66533454e-16 2.77555756e-16 5.55111512e-16 6.10622664e-16 3.88578059e-16 3.33066907e-16 3.33066907e-16 4.44089210e-16 4.44089210e-16 
2.72004641e-15 1.94289029e-15 1.83186799e-15 1.38777878e-15 1.11022302e-15 9.43689571e-16 6.10622664e-16 4.99600361e-16 5.55111512e-16 6.66133815e-16 7.21644966e-16 5.55111512e-16 6.66133815e-16 8.88178420e-16 8.32667268e-16 8.32667268e-16 4.99600361e-16 4.44089210e-16 3.88578059e-16 5.55111512e-16 
3.71924713e-15 2.94209102e-15 2.55351296e-15 2.10942375e-15 1.77635684e-15 1.05471187e-15 6.66133815e-16 5.55111512e-16 7.77156117e-16 8.88178420e-16 8.88178420e-16 8.32667268e-16 8.88178420e-16 9.43689571e-16 9.43689571e-16 8.32667268e-16 6.10622664e-16 5.55111512e-16 2.77555756e-16 3.88578059e-16 
5.38458167e-15 4.49640325e-15 3.60822483e-15 3.21964677e-15 2.33146835e-15 1.66533454e-15 1.22124533e-15 9.43689571e-16 9.43689571e-16 8.88178420e-16 8.88178420e-16 7.77156117e-16 7.21644966e-16 7.21644966e-16 9.99200722e-16 8.88178420e-16 6.66133815e-16 4.44089210e-16 3.33066907e-16 3.33066907e-16 
6.71684930e-15 5.66213743e-15 4.66293670e-15 3.94129174e-15 3.10862447e-15 2.33146835e-15 1.88737914e-15 1.44328993e-15 1.38777878e-15 1.16573418e-15 9.43689571e-16 6.66133815e-16 6.66133815e-16 8.32667268e-16 9.99200722e-16 8.88178420e-16 6.66133815e-16 4.99600361e-16 3.88578059e-16 1.11022302e-16 
7.54951657e-15 6.32827124e-15 5.27355937e-15 4.44089210e-15 3.55271368e-15 2.99760217e-15 2.44249065e-15 2.10942375e-15 1.60982339e-15 1.38777878e-15 9.43689571e-16 9.99200722e-16 1.22124533e-15 1.16573418e-15 1.05471187e-15 9.99200722e-16 8.32667268e-16 6.66133815e-16 4.44089210e-16 3.88578059e-16 
8.93729535e-15 7.54951657e-15 6.21724894e-15 5.27355937e-15 4.44089210e-15 3.60822483e-15 2.88657986e-15 2.44249065e-15 1.99840144e-15 1.55431223e-15 1.38777878e-15 1.44328993e-15 1.44328993e-15 1.33226763e-15 1.27675648e-15 9.99200722e-16 6.10622664e-16 4.99600361e-16 5.55111512e-16 3.88578059e-16 
9.76996262e-15 8.16013923e-15 7.04991621e-15 5.88418203e-15 5.16253706e-15 4.16333634e-15 3.44169138e-15 2.99760217e-15 2.38697950e-15 2.22044605e-15 1.88737914e-15 1.66533454e-15 1.44328993e-15 1.38777878e-15 1.05471187e-15 1.05471187e-15 8.88178420e-16 8.32667268e-16 7.77156117e-16 4.44089210e-16 
1.05471187e-14 8.88178420e-15 7.82707232e-15 6.88338275e-15 6.05071548e-15 4.94049246e-15 3.94129174e-15 3.44169138e-15 2.83106871e-15 2.77555756e-15 2.44249065e-15 2.05391260e-15 1.72084569e-15 1.66533454e-15 1.38777878e-15 1.11022302e-15 1.22124533e-15 1.05471187e-15 7.77156117e-16 5.55111512e-16 


==> test/yy15y1.txt <==
-3.09530179e-13 -3.10751425e-13 -3.12055937e-13 -3.12860848e-13 -3.13471471e-13 -3.13638004e-13 -3.13554738e-13 -3.13304938e-13 -3.12694315e-13 -3.12055937e-13 -3.11084491e-13 -3.09807735e-13 -3.08447712e-13 -3.06948911e-13 -3.05283576e-13 -3.03340686e-13 -3.01453307e-13 -2.99232861e-13 -2.96956904e-13 -2.94486657e-13 
-3.02480263e-13 -3.03812531e-13 -3.05006020e-13 -3.05921954e-13 -3.06615844e-13 -3.06837888e-13 -3.06837888e-13 -3.06726866e-13 -3.06282777e-13 -3.05644399e-13 -3.04728465e-13 -3.03701508e-13 -3.02424752e-13 -3.01175751e-13 -2.99538172e-13 -2.97872838e-13 -2.95957703e-13 -2.93959301e-13 -2.91711100e-13 -2.89240853e-13 
-2.95985458e-13 -2.97289970e-13 -2.98511216e-13 -2.99454905e-13 -3.00121039e-13 -3.00481862e-13 -3.00537373e-13 -3.00426350e-13 -3.00065528e-13 -2.99454905e-13 -2.98677749e-13 -2.97900593e-13 -2.96901392e-13 -2.95707903e-13 -2.94236857e-13 -2.92543767e-13 -2.90600877e-13 -2.88574720e-13 -2.86548563e-13 -2.84272605e-13 
-2.89629432e-13 -2.91100477e-13 -2.92293967e-13 -2.93348679e-13 -2.93903790e-13 -2.94347879e-13 -2.94458902e-13 -2.94486657e-13 -2.94292368e-13 -2.93709501e-13 -2.93015612e-13 -2.92182945e-13 -2.91378033e-13 -2.90295565e-13 -2.88907787e-13 -2.87353474e-13 -2.85660384e-13 -2.83828516e-13 -2.81608070e-13 -2.79443135e-13 
-2.83800761e-13 -2.85244051e-13 -2.86382029e-13 -2.87436741e-13 -2.88130630e-13 -2.88602475e-13 -2.88713498e-13 -2.88741253e-13 -2.88713498e-13 -2.88241653e-13 -2.87575519e-13 -2.86798363e-13 -2.85993451e-13 -2.85022006e-13 -2.83745250e-13 -2.82301960e-13 -2.80608869e-13 -2.78832513e-13 -2.76778600e-13 -2.74696932e-13 
-2.78055357e-13 -2.79609669e-13 -2.80719892e-13 -2.81857870e-13 -2.82496249e-13 -2.82968093e-13 -2.83106871e-13 -2.83273405e-13 -2.83245649e-13 -2.82995849e-13 -2.82579515e-13 -2.81802359e-13 -2.80969692e-13 -2.80053758e-13 -2.78888024e-13 -2.77528001e-13 -2.75779399e-13 -2.74058554e-13 -2.72198930e-13 -2.70228284e-13 
-2.72476486e-13 -2.74030798e-13 -2.75279799e-13 -2.76306755e-13 -2.77083911e-13 -2.77611267e-13 -2.77888823e-13 -2.78110868e-13 -2.78166379e-13 -2.78083112e-13 -2.77694534e-13 -2.77056156e-13 -2.76195733e-13 -2.75363066e-13 -2.74280598e-13 -2.72837308e-13 -2.71199729e-13 -2.69534395e-13 -2.67730282e-13 -2.65815148e-13 
-2.67535993e-13 -2.69007039e-13 -2.70283795e-13 -2.71282996e-13 -2.72143419e-13 -2.72726286e-13 -2.73059353e-13 -2.73364664e-13 -2.73336909e-13 -2.73225886e-13 -2.72809553e-13 -2.72282197e-13 -2.71449530e-13 -2.70700129e-13 -2.69645417e-13 -2.68285394e-13 -2.66675571e-13 -2.65037992e-13 -2.63317146e-13 -2.61596300e-13 
-2.62845301e-13 -2.64344102e-13 -2.65593103e-13 -2.66564548e-13 -2.67369460e-13 -2.68007838e-13 -2.68340905e-13 -2.68507439e-13 -2.68701728e-13 -2.68424172e-13 -2.68174372e-13 -2.67647016e-13 -2.66869860e-13 -2.66203726e-13 -2.65121258e-13 -2.63816746e-13 -2.62317945e-13 -2.60791388e-13 -2.59126054e-13 -2.57432964e-13 
-2.58487676e-13 -2.59958721e-13 -2.61152211e-13 -2.62179167e-13 -2.62956323e-13 -2.63622457e-13 -2.64011035e-13 -2.64149813e-13 -2.64233080e-13 -2.64066546e-13 -2.63788991e-13 -2.63206124e-13 -2.62595501e-13 -2.61735078e-13 -2.60624855e-13 -2.59431365e-13 -2.58071342e-13 -2.56655808e-13 -2.55045984e-13 -2.53214116e-13 
-2.54379851e-13 -2.55767629e-13 -2.56961119e-13 -2.58043586e-13 -2.58820743e-13 -2.59431365e-13 -2.59903210e-13 -2.60069744e-13 -2.60097499e-13 -2.59958721e-13 -2.59597899e-13 -2.59070543e-13 -2.58321142e-13 -2.57516231e-13 -2.56517030e-13 -2.55379051e-13 -2.54130050e-13 -2.52520227e-13 -2.50882648e-13 -2.49245069e-13 
-2.50438559e-13 -2.51826338e-13 -2.53047583e-13 -2.54074539e-13 -2.54879451e-13 -2.55379051e-13 -2.55850896e-13 -2.56156207e-13 -2.56072941e-13 -2.55878652e-13 -2.55517829e-13 -2.54990473e-13 -2.54352095e-13 -2.53380650e-13 -2.52353693e-13 -2.51326737e-13 -2.50133247e-13 -2.48717713e-13 -2.47024623e-13 -2.45248266e-13 
-2.46636045e-13 -2.47968313e-13 -2.49134047e-13 -2.50133247e-13 -2.50882648e-13 -2.51410004e-13 -2.51909604e-13 -2.52076138e-13 -2.52076138e-13 -2.51909604e-13 -2.51576537e-13 -2.51132448e-13 -2.50410803e-13 -2.49439358e-13 -2.48551180e-13 -2.47440957e-13 -2.46275222e-13 -2.44970710e-13 -2.43471909e-13 -2.41695552e-13 
-2.42944553e-13 -2.44249065e-13 -2.45359288e-13 -2.46330734e-13 -2.47024623e-13 -2.47746268e-13 -2.48273624e-13 -2.48384646e-13 -2.48356891e-13 -2.48134846e-13 -2.47774024e-13 -2.47302179e-13 -2.46608289e-13 -2.45831133e-13 -2.44859688e-13 -2.43804976e-13 -2.42750264e-13 -2.41334730e-13 -2.39974707e-13 -2.38253861e-13 
-2.39114284e-13 -2.40363285e-13 -2.41612286e-13 -2.42500464e-13 -2.43360887e-13 -2.44054776e-13 -2.44554377e-13 -2.44804177e-13 -2.44748666e-13 -2.44693155e-13 -2.44332332e-13 -2.43860487e-13 -2.43194354e-13 -2.42417197e-13 -2.41417997e-13 -2.40363285e-13 -2.39308573e-13 -2.38059572e-13 -2.36644038e-13 -2.35034214e-13 
-2.35478304e-13 -2.36838327e-13 -2.38004061e-13 -2.38947750e-13 -2.39863684e-13 -2.40557574e-13 -2.41001663e-13 -2.41306974e-13 -2.41279219e-13 -2.41223708e-13 -2.41001663e-13 -2.40585329e-13 -2.39974707e-13 -2.39114284e-13 -2.38142839e-13 -2.37143638e-13 -2.36005659e-13 -2.34784414e-13 -2.33452147e-13 -2.31897834e-13 
-2.32230901e-13 -2.33563169e-13 -2.34701147e-13 -2.35700348e-13 -2.36505260e-13 -2.37226905e-13 -2.37643238e-13 -2.38004061e-13 -2.38031816e-13 -2.37865283e-13 -2.37698750e-13 -2.37226905e-13 -2.36533015e-13 -2.35755859e-13 -2.34923192e-13 -2.33923991e-13 -2.32841524e-13 -2.31620279e-13 -2.30288011e-13 -2.28705943e-13 
-2.28900232e-13 -2.30204744e-13 -2.31425989e-13 -2.32452946e-13 -2.33285613e-13 -2.33923991e-13 -2.34395836e-13 -2.34617881e-13 -2.34812170e-13 -2.34756659e-13 -2.34479103e-13 -2.33979502e-13 -2.33368880e-13 -2.32563968e-13 -2.31759056e-13 -2.30870878e-13 -2.29927188e-13 -2.28678187e-13 -2.27234898e-13 -2.25763852e-13 
-2.25819363e-13 -2.27207142e-13 -2.28317365e-13 -2.29372077e-13 -2.30149233e-13 -2.30759856e-13 -2.31287212e-13 -2.31481501e-13 -2.31648034e-13 -2.31592523e-13 -2.31342723e-13 -2.30954145e-13 -2.30454544e-13 -2.29705144e-13 -2.28955743e-13 -2.27956543e-13 -2.26874075e-13 -2.25597319e-13 -2.24265051e-13 -2.22877272e-13 
-2.22905028e-13 -2.24237295e-13 -2.25292007e-13 -2.26318964e-13 -2.27096120e-13 -2.27706742e-13 -2.28261854e-13 -2.28567165e-13 -2.28733699e-13 -2.28539410e-13 -2.28345121e-13 -2.27928787e-13 -2.27456942e-13 -2.26763053e-13 -2.25958141e-13 -2.25180985e-13 -2.23987495e-13 -2.22766250e-13 -2.21531127e-13 -2.20143348e-13 


==> test/yy15y2.txt <==
-3.48679419e-16 -3.81639165e-16 -4.37150316e-16 -4.92661467e-16 -5.58580959e-16 -6.24500451e-16 -6.97358837e-16 -7.91033905e-16 -8.98586761e-16 -1.03736464e-15 -1.18655086e-15 -1.35308431e-15 -1.51267887e-15 -1.71737624e-15 -1.94635974e-15 -2.17187379e-15 -2.45289900e-15 -2.74086309e-15 -3.06352166e-15 -3.38271078e-15 
-3.10515502e-16 -3.38271078e-16 -3.85108612e-16 -4.40619763e-16 -5.06539255e-16 -5.68989300e-16 -6.31439345e-16 -7.35522754e-16 -8.36136715e-16 -9.57567359e-16 -1.08940634e-15 -1.24900090e-15 -1.41553436e-15 -1.61676228e-15 -1.82839854e-15 -2.07472928e-15 -2.33840725e-15 -2.64371858e-15 -2.97331604e-15 -3.31332184e-15 
-2.72351586e-16 -3.01841885e-16 -3.40005801e-16 -3.92047506e-16 -4.47558657e-16 -5.06539255e-16 -5.72458747e-16 -6.59194921e-16 -7.49400542e-16 -8.60422844e-16 -9.85322934e-16 -1.14491749e-15 -1.31838984e-15 -1.51267887e-15 -1.72084569e-15 -1.94982919e-15 -2.18575158e-15 -2.49453236e-15 -2.84147705e-15 -3.21617732e-15 
-2.23779328e-16 -2.53269627e-16 -2.87964097e-16 -3.33066907e-16 -3.85108612e-16 -4.37150316e-16 -5.03069808e-16 -5.68989300e-16 -6.69603262e-16 -7.73686670e-16 -8.81239526e-16 -1.02695630e-15 -1.20042865e-15 -1.37737044e-15 -1.57512892e-15 -1.79370407e-15 -2.04697370e-15 -2.34534614e-15 -2.67147415e-15 -3.09821613e-15 
-1.87350135e-16 -2.11636264e-16 -2.46330734e-16 -2.91433544e-16 -3.29597460e-16 -3.71230824e-16 -4.26741975e-16 -4.92661467e-16 -5.86336535e-16 -6.83481050e-16 -7.77156117e-16 -8.95117314e-16 -1.04083409e-15 -1.20389809e-15 -1.40512602e-15 -1.60635394e-15 -1.84227633e-15 -2.11636264e-15 -2.44942955e-15 -2.87617152e-15 
-1.38777878e-16 -1.66533454e-16 -1.90819582e-16 -2.32452946e-16 -2.53269627e-16 -2.98372438e-16 -3.43475248e-16 -4.05925293e-16 -4.78783679e-16 -5.75928194e-16 -6.66133815e-16 -7.73686670e-16 -8.95117314e-16 -1.03389519e-15 -1.21430643e-15 -1.39471767e-15 -1.59594560e-15 -1.84574578e-15 -2.16493490e-15 -2.57779909e-15 
-7.97972799e-17 -9.71445147e-17 -1.28369537e-16 -1.59594560e-16 -1.90819582e-16 -2.25514052e-16 -2.56739074e-16 -3.12250226e-16 -3.78169718e-16 -4.64905892e-16 -5.44703171e-16 -6.27969898e-16 -7.28583860e-16 -8.46545056e-16 -9.85322934e-16 -1.14144805e-15 -1.31145095e-15 -1.53002611e-15 -1.79023463e-15 -2.16146545e-15 
-4.16333634e-17 -5.89805982e-17 -7.97972799e-17 -1.07552856e-16 -1.31838984e-16 -1.66533454e-16 -1.90819582e-16 -2.35922393e-16 -2.77555756e-16 -3.40005801e-16 -3.98986399e-16 -4.51028104e-16 -5.41233725e-16 -6.34908792e-16 -7.28583860e-16 -8.43075609e-16 -9.74914593e-16 -1.13797860e-15 -1.34961486e-15 -1.65145675e-15 
-2.08166817e-17 -3.12250226e-17 -4.85722573e-17 -5.20417043e-17 -6.59194921e-17 -9.02056208e-17 -1.04083409e-16 -1.24900090e-16 -1.56125113e-16 -1.90819582e-16 -2.39391840e-16 -2.77555756e-16 -3.22658567e-16 -3.98986399e-16 -4.57966998e-16 -5.16947596e-16 -5.93275429e-16 -7.00828284e-16 -8.43075609e-16 -1.04777298e-15 
-6.93889390e-18 -1.73472348e-17 -1.73472348e-17 -1.04083409e-17 -1.73472348e-17 -2.77555756e-17 -3.46944695e-17 -3.81639165e-17 -4.85722573e-17 -6.24500451e-17 -7.63278329e-17 -9.02056208e-17 -1.07552856e-16 -1.24900090e-16 -1.49186219e-16 -1.70002901e-16 -1.97758476e-16 -2.49800181e-16 -2.98372438e-16 -3.53883589e-16 
6.93889390e-18 1.73472348e-17 1.73472348e-17 1.04083409e-17 1.73472348e-17 2.77555756e-17 3.46944695e-17 3.81639165e-17 4.85722573e-17 6.24500451e-17 7.63278329e-17 9.02056208e-17 1.07552856e-16 1.24900090e-16 1.49186219e-16 1.70002901e-16 1.97758476e-16 2.49800181e-16 2.98372438e-16 3.53883589e-16 
2.08166817e-17 3.12250226e-17 4.85722573e-17 5.20417043e-17 6.59194921e-17 9.02056208e-17 1.04083409e-16 1.24900090e-16 1.56125113e-16 1.90819582e-16 2.39391840e-16 2.77555756e-16 3.22658567e-16 3.98986399e-16 4.57966998e-16 5.16947596e-16 5.93275429e-16 7.00828284e-16 8.43075609e-16 1.04777298e-15 
4.16333634e-17 5.89805982e-17 7.97972799e-17 1.07552856e-16 1.31838984e-16 1.66533454e-16 1.90819582e-16 2.35922393e-16 2.77555756e-16 3.40005801e-16 3.98986399e-16 4.51028104e-16 5.41233725e-16 6.34908792e-16 7.28583860e-16 8.43075609e-16 9.74914593e-16 1.13797860e-15 1.34961486e-15 1.65145675e-15 
7.97972799e-17 9.71445147e-17 1.28369537e-16 1.59594560e-16 1.90819582e-16 2.25514052e-16 2.56739074e-16 3.12250226e-16 3.78169718e-16 4.64905892e-16 5.44703171e-16 6.27969898e-16 7.28583860e-16 8.46545056e-16 9.85322934e-16 1.14144805e-15 1.31145095e-15 1.53002611e-15 1.79023463e-15 2.16146545e-15 
1.38777878e-16 1.66533454e-16 1.90819582e-16 2.32452946e-16 2.53269627e-16 2.98372438e-16 3.43475248e-16 4.05925293e-16 4.78783679e-16 5.75928194e-16 6.66133815e-16 7.73686670e-16 8.95117314e-16 1.03389519e-15 1.21430643e-15 1.39471767e-15 1.59594560e-15 1.84574578e-15 2.16493490e-15 2.57779909e-15 
1.87350135e-16 2.11636264e-16 2.46330734e-16 2.91433544e-16 3.29597460e-16 3.71230824e-16 4.26741975e-16 4.92661467e-16 5.86336535e-16 6.83481050e-16 7.77156117e-16 8.95117314e-16 1.04083409e-15 1.20389809e-15 1.40512602e-15 1.60635394e-15 1.84227633e-15 2.11636264e-15 2.44942955e-15 2.87617152e-15 
2.23779328e-16 2.53269627e-16 2.87964097e-16 3.33066907e-16 3.85108612e-16 4.37150316e-16 5.03069808e-16 5.68989300e-16 6.69603262e-16 7.73686670e-16 8.81239526e-16 1.02695630e-15 1.20042865e-15 1.37737044e-15 1.57512892e-15 1.79370407e-15 2.04697370e-15 2.34534614e-15 2.67147415e-15 3.09821613e-15 
2.72351586e-16 3.01841885e-16 3.40005801e-16 3.92047506e-16 4.47558657e-16 5.06539255e-16 5.72458747e-16 6.59194921e-16 7.49400542e-16 8.60422844e-16 9.85322934e-16 1.14491749e-15 1.31838984e-15 1.51267887e-15 1.72084569e-15 1.94982919e-15 2.18575158e-15 2.49453236e-15 2.84147705e-15 3.21617732e-15 
3.10515502e-16 3.38271078e-16 3.85108612e-16 4.40619763e-16 5.06539255e-16 5.68989300e-16 6.31439345e-16 7.35522754e-16 8.36136715e-16 9.57567359e-16 1.08940634e-15 1.24900090e-15 1.41553436e-15 1.61676228e-15 1.82839854e-15 2.07472928e-15 2.33840725e-15 2.64371858e-15 2.97331604e-15 3.31332184e-15 
3.48679419e-16 3.81639165e-16 4.37150316e-16 4.92661467e-16 5.58580959e-16 6.24500451e-16 6.97358837e-16 7.91033905e-16 8.98586761e-16 1.03736464e-15 1.18655086e-15 1.35308431e-15 1.51267887e-15 1.71737624e-15 1.94635974e-15 2.17187379e-15 2.45289900e-15 2.74086309e-15 3.06352166e-15 3.38271078e-15 


==> test/yy15y3.txt <==
1.49880108e-15 1.77635684e-15 1.66533454e-15 1.60982339e-15 1.66533454e-15 1.77635684e-15 1.83186799e-15 1.99840144e-15 1.88737914e-15 1.49880108e-15 1.33226763e-15 1.22124533e-15 1.27675648e-15 1.05471187e-15 9.43689571e-16 1.08246745e-15 8.32667268e-16 7.49400542e-16 9.15933995e-16 1.08246745e-15 
1.83186799e-15 2.05391260e-15 2.10942375e-15 2.16493490e-15 1.99840144e-15 2.10942375e-15 2.22044605e-15 1.99840144e-15 1.94289029e-15 1.77635684e-15 1.66533454e-15 1.49880108e-15 1.38777878e-15 1.16573418e-15 1.22124533e-15 1.05471187e-15 9.15933995e-16 9.71445147e-16 9.71445147e-16 1.13797860e-15 
2.05391260e-15 2.38697950e-15 2.22044605e-15 2.16493490e-15 2.16493490e-15 2.05391260e-15 2.27595720e-15 2.10942375e-15 1.94289029e-15 1.99840144e-15 1.77635684e-15 1.49880108e-15 1.27675648e-15 9.99200722e-16 8.88178420e-16 9.71445147e-16 1.13797860e-15 1.08246745e-15 1.05471187e-15 9.71445147e-16 
2.55351296e-15 2.55351296e-15 2.44249065e-15 2.38697950e-15 2.49800181e-15 2.33146835e-15 2.16493490e-15 2.22044605e-15 1.88737914e-15 1.88737914e-15 1.77635684e-15 1.55431223e-15 1.22124533e-15 9.43689571e-16 8.88178420e-16 8.32667268e-16 9.15933995e-16 8.04911693e-16 1.02695630e-15 8.60422844e-16 
2.72004641e-15 2.44249065e-15 2.27595720e-15 2.10942375e-15 2.27595720e-15 2.22044605e-15 2.10942375e-15 2.10942375e-15 1.72084569e-15 1.60982339e-15 1.60982339e-15 1.72084569e-15 1.49880108e-15 1.16573418e-15 8.32667268e-16 7.77156117e-16 9.15933995e-16 8.60422844e-16 9.71445147e-16 8.88178420e-16 
2.77555756e-15 2.33146835e-15 2.38697950e-15 1.94289029e-15 2.22044605e-15 2.10942375e-15 2.10942375e-15 1.88737914e-15 1.60982339e-15 1.33226763e-15 1.27675648e-15 1.16573418e-15 1.05471187e-15 8.32667268e-16 4.99600361e-16 4.99600361e-16 7.49400542e-16 7.21644966e-16 7.49400542e-16 6.10622664e-16 
2.72004641e-15 2.49800181e-15 2.22044605e-15 2.05391260e-15 1.99840144e-15 1.94289029e-15 1.88737914e-15 1.60982339e-15 1.27675648e-15 9.99200722e-16 9.43689571e-16 7.77156117e-16 4.99600361e-16 3.33066907e-16 2.77555756e-16 2.22044605e-16 4.71844785e-16 4.16333634e-16 4.44089210e-16 3.88578059e-16 
2.27595720e-15 1.99840144e-15 1.94289029e-15 1.72084569e-15 1.72084569e-15 1.16573418e-15 1.22124533e-15 1.11022302e-15 9.43689571e-16 7.77156117e-16 7.77156117e-16 6.10622664e-16 3.88578059e-16 0.00000000e+00 -5.55111512e-17 -5.55111512e-17 2.22044605e-16 3.88578059e-16 3.05311332e-16 1.66533454e-16 
1.66533454e-15 1.38777878e-15 1.16573418e-15 1.22124533e-15 1.44328993e-15 9.43689571e-16 7.77156117e-16 8.88178420e-16 7.21644966e-16 6.10622664e-16 3.88578059e-16 3.33066907e-16 3.33066907e-16 5.55111512e-17 -5.55111512e-17 5.55111512e-17 1.11022302e-16 1.66533454e-16 0.00000000e+00 0.00000000e+00 
5.55111512e-16 2.77555756e-16 2.77555756e-16 4.99600361e-16 4.44089210e-16 3.33066907e-16 3.33066907e-16 3.88578059e-16 3.88578059e-16 2.22044605e-16 1.11022302e-16 5.55111512e-17 5.55111512e-17 5.55111512e-17 1.11022302e-16 1.11022302e-16 1.66533454e-16 -2.77555756e-17 -1.38777878e-16 -2.77555756e-17 
-5.55111512e-16 -2.77555756e-16 -2.77555756e-16 -4.99600361e-16 -4.44089210e-16 -3.33066907e-16 -3.33066907e-16 -3.88578059e-16 -3.88578059e-16 -2.22044605e-16 -1.11022302e-16 -5.55111512e-17 -5.55111512e-17 -5.55111512e-17 -1.11022302e-16 -1.11022302e-16 -1.66533454e-16 2.77555756e-17 1.38777878e-16 2.77555756e-17 
-1.66533454e-15 -1.38777878e-15 -1.16573418e-15 -1.22124533e-15 -1.44328993e-15 -9.43689571e-16 -7.77156117e-16 -8.88178420e-16 -7.21644966e-16 -6.10622664e-16 -3.88578059e-16 -3.33066907e-16 -3.33066907e-16 -5.55111512e-17 5.55111512e-17 -5.55111512e-17 -1.11022302e-16 -1.66533454e-16 0.00000000e+00 0.00000000e+00 
-2.27595720e-15 -1.99840144e-15 -1.94289029e-15 -1.72084569e-15 -1.72084569e-15 -1.16573418e-15 -1.22124533e-15 -1.11022302e-15 -9.43689571e-16 -7.77156117e-16 -7.77156117e-16 -6.10622664e-16 -3.88578059e-16 0.00000000e+00 5.55111512e-17 5.55111512e-17 -2.22044605e-16 -3.88578059e-16 -3.05311332e-16 -1.66533454e-16 
-2.72004641e-15 -2.49800181e-15 -2.22044605e-15 -2.05391260e-15 -1.99840144e-15 -1.94289029e-15 -1.88737914e-15 -1.60982339e-15 -1.27675648e-15 -9.99200722e-16 -9.43689571e-16 -7.77156117e-16 -4.99600361e-16 -3.33066907e-16 -2.77555756e-16 -2.22044605e-16 -4.71844785e-16 -4.16333634e-16 -4.44089210e-16 -3.88578059e-16 
-2.77555756e-15 -2.33146835e-15 -2.38697950e-15 -1.94289029e-15 -2.22044605e-15 -2.10942375e-15 -2.10942375e-15 -1.88737914e-15 -1.60982339e-15 -1.33226763e-15 -1.27675648e-15 -1.16573418e-15 -1.05471187e-15 -8.32667268e-16 -4.99600361e-16 -4.99600361e-16 -7.49400542e-16 -7.21644966e-16 -7.49400542e-16 -6.10622664e-16 
-2.72004641e-15 -2.44249065e-15 -2.27595720e-15 -2.10942375e-15 -2.27595720e-15 -2.22044605e-15 -2.10942375e-15 -2.10942375e-15 -1.72084569e-15 -1.60982339e-15 -1.60982339e-15 -1.72084569e-15 -1.49880108e-15 -1.16573418e-15 -8.32667268e-16 -7.77156117e-16 -9.15933995e-16 -8.60422844e-16 -9.71445147e-16 -8.88178420e-16 
-2.55351296e-15 -2.55351296e-15 -2.44249065e-15 -2.38697950e-15 -2.49800181e-15 -2.33146835e-15 -2.16493490e-15 -2.22044605e-15 -1.88737914e-15 -1.88737914e-15 -1.77635684e-15 -1.55431223e-15 -1.22124533e-15 -9.43689571e-16 -8.88178420e-16 -8.32667268e-16 -9.15933995e-16 -8.04911693e-16 -1.02695630e-15 -8.60422844e-16 
-2.05391260e-15 -2.38697950e-15 -2.22044605e-15 -2.16493490e-15 -2.16493490e-15 -2.05391260e-15 -2.27595720e-15 -2.10942375e-15 -1.94289029e-15 -1.99840144e-15 -1.77635684e-15 -1.49880108e-15 -1.27675648e-15 -9.99200722e-16 -8.88178420e-16 -9.71445147e-16 -1.13797860e-15 -1.08246745e-15 -1.05471187e-15 -9.71445147e-16 
-1.83186799e-15 -2.05391260e-15 -2.10942375e-15 -2.16493490e-15 -1.99840144e-15 -2.10942375e-15 -2.22044605e-15 -1.99840144e-15 -1.94289029e-15 -1.77635684e-15 -1.66533454e-15 -1.49880108e-15 -1.38777878e-15 -1.16573418e-15 -1.22124533e-15 -1.05471187e-15 -9.15933995e-16 -9.71445147e-16 -9.71445147e-16 -1.13797860e-15 
-1.49880108e-15 -1.77635684e-15 -1.66533454e-15 -1.60982339e-15 -1.66533454e-15 -1.77635684e-15 -1.83186799e-15 -1.99840144e-15 -1.88737914e-15 -1.49880108e-15 -1.33226763e-15 -1.22124533e-15 -1.27675648e-15 -1.05471187e-15 -9.43689571e-16 -1.08246745e-15 -8.32667268e-16 -7.49400542e-16 -9.15933995e-16 -1.08246745e-15 


==> test/yy16y1.txt <==
-2.52020627e-13 -2.53408405e-13 -2.54823940e-13 -2.56045185e-13 -2.57127653e-13 -2.57932564e-13 -2.58709720e-13 -2.59459121e-13 -2.59958721e-13 -2.60375055e-13 -2.60680366e-13 -2.60763633e-13 -2.60569344e-13 -2.60180766e-13 -2.59625654e-13 -2.58681965e-13 -2.57877053e-13 -2.56766830e-13 -2.55462318e-13 -2.53935761e-13 
-2.46941356e-13 -2.48356891e-13 -2.49744669e-13 -2.50938159e-13 -2.52076138e-13 -2.52908805e-13 -2.53630450e-13 -2.54352095e-13 -2.54740673e-13 -2.55184762e-13 -2.55351296e-13 -2.55434562e-13 -2.55212518e-13 -2.54962718e-13 -2.54407606e-13 -2.53658206e-13 -2.52714516e-13 -2.51604293e-13 -2.50355292e-13 -2.48856491e-13 
-2.42111886e-13 -2.43555176e-13 -2.44887444e-13 -2.46053178e-13 -2.47135645e-13 -2.47968313e-13 -2.48662202e-13 -2.49328336e-13 -2.49716914e-13 -2.50049981e-13 -2.50272025e-13 -2.50494070e-13 -2.50327536e-13 -2.50077736e-13 -2.49494869e-13 -2.48717713e-13 -2.47690757e-13 -2.46552778e-13 -2.45359288e-13 -2.43943754e-13 
-2.37393438e-13 -2.38864484e-13 -2.40196751e-13 -2.41390241e-13 -2.42417197e-13 -2.43222109e-13 -2.43943754e-13 -2.44498866e-13 -2.44998466e-13 -2.45331533e-13 -2.45498066e-13 -2.45609089e-13 -2.45525822e-13 -2.45276022e-13 -2.44720910e-13 -2.43971510e-13 -2.43027820e-13 -2.41973108e-13 -2.40668596e-13 -2.39280817e-13 
-2.33035813e-13 -2.34506858e-13 -2.35783615e-13 -2.36949349e-13 -2.37948550e-13 -2.38753461e-13 -2.39419595e-13 -2.40030218e-13 -2.40557574e-13 -2.40890641e-13 -2.40946152e-13 -2.40946152e-13 -2.40807374e-13 -2.40502063e-13 -2.40196751e-13 -2.39419595e-13 -2.38475906e-13 -2.37393438e-13 -2.36144437e-13 -2.34617881e-13 
-2.28678187e-13 -2.30176989e-13 -2.31453745e-13 -2.32730502e-13 -2.33618680e-13 -2.34423592e-13 -2.35089725e-13 -2.35672593e-13 -2.36172193e-13 -2.36560771e-13 -2.36699549e-13 -2.36699549e-13 -2.36505260e-13 -2.36199948e-13 -2.35783615e-13 -2.35061970e-13 -2.34090525e-13 -2.33008057e-13 -2.31759056e-13 -2.30371278e-13 
-2.24487096e-13 -2.25958141e-13 -2.27345920e-13 -2.28483898e-13 -2.29510855e-13 -2.30315766e-13 -2.30926389e-13 -2.31592523e-13 -2.32092123e-13 -2.32452946e-13 -2.32591724e-13 -2.32619479e-13 -2.32452946e-13 -2.32119879e-13 -2.31592523e-13 -2.30926389e-13 -2.29927188e-13 -2.28927988e-13 -2.27567964e-13 -2.26291208e-13 
-2.20740093e-13 -2.22155627e-13 -2.23487895e-13 -2.24542607e-13 -2.25597319e-13 -2.26457741e-13 -2.27123875e-13 -2.27706742e-13 -2.28123076e-13 -2.28428387e-13 -2.28567165e-13 -2.28539410e-13 -2.28372876e-13 -2.28123076e-13 -2.27595720e-13 -2.26874075e-13 -2.25902630e-13 -2.24792407e-13 -2.23571162e-13 -2.22322161e-13 
-2.17131868e-13 -2.18602914e-13 -2.19879670e-13 -2.20851115e-13 -2.21767049e-13 -2.22655228e-13 -2.23321361e-13 -2.23820962e-13 -2.24265051e-13 -2.24514851e-13 -2.24681385e-13 -2.24598118e-13 -2.24403829e-13 -2.24126273e-13 -2.23626673e-13 -2.22821761e-13 -2.21961338e-13 -2.20906626e-13 -2.19810281e-13 -2.18519647e-13 
-2.13801199e-13 -2.15258367e-13 -2.16437979e-13 -2.17409424e-13 -2.18353113e-13 -2.19130269e-13 -2.19796403e-13 -2.20240493e-13 -2.20656826e-13 -2.20906626e-13 -2.20989893e-13 -2.20878871e-13 -2.20656826e-13 -2.20268248e-13 -2.19727014e-13 -2.18991492e-13 -2.18131069e-13 -2.17215135e-13 -2.16091034e-13 -2.14689377e-13 
-2.10637063e-13 -2.11927698e-13 -2.13079554e-13 -2.14175899e-13 -2.15091833e-13 -2.15799600e-13 -2.16479612e-13 -2.16979212e-13 -2.17256768e-13 -2.17423302e-13 -2.17381668e-13 -2.17298401e-13 -2.17006968e-13 -2.16673901e-13 -2.16146545e-13 -2.15424900e-13 -2.14564477e-13 -2.13468132e-13 -2.12344031e-13 -2.11053397e-13 
-2.07556194e-13 -2.08805195e-13 -2.09915418e-13 -2.10970130e-13 -2.11927698e-13 -2.12607709e-13 -2.13218332e-13 -2.13690177e-13 -2.13884466e-13 -2.14037121e-13 -2.13981610e-13 -2.13870588e-13 -2.13593032e-13 -2.13051798e-13 -2.12510565e-13 -2.11886064e-13 -2.11053397e-13 -2.10054196e-13 -2.08832951e-13 -2.07500683e-13 
-2.04544714e-13 -2.05765960e-13 -2.06876183e-13 -2.07861506e-13 -2.08708051e-13 -2.09401940e-13 -2.10026441e-13 -2.10387263e-13 -2.10650941e-13 -2.10692574e-13 -2.10678697e-13 -2.10512163e-13 -2.10206852e-13 -2.09651740e-13 -2.09166018e-13 -2.08472128e-13 -2.07681095e-13 -2.06806794e-13 -2.05668815e-13 -2.04239403e-13 
-2.01616501e-13 -2.02851624e-13 -2.03878581e-13 -2.04808392e-13 -2.05627182e-13 -2.06418216e-13 -2.07056594e-13 -2.07375783e-13 -2.07556194e-13 -2.07570072e-13 -2.07542317e-13 -2.07389661e-13 -2.07056594e-13 -2.06515360e-13 -2.05946371e-13 -2.05307993e-13 -2.04544714e-13 -2.03559392e-13 -2.02490802e-13 -2.01214045e-13 
-1.98577266e-13 -1.99812389e-13 -2.00908734e-13 -2.01769157e-13 -2.02685091e-13 -2.03365103e-13 -2.04003481e-13 -2.04364303e-13 -2.04600226e-13 -2.04683492e-13 -2.04600226e-13 -2.04433692e-13 -2.04142259e-13 -2.03656536e-13 -2.02976524e-13 -2.02338146e-13 -2.01588746e-13 -2.00686689e-13 -1.99576466e-13 -1.98285832e-13 
-1.95690686e-13 -1.96925809e-13 -1.98022154e-13 -1.98924210e-13 -1.99826267e-13 -2.00520156e-13 -2.01144656e-13 -2.01477723e-13 -2.01699768e-13 -2.01810790e-13 -2.01824668e-13 -2.01685890e-13 -2.01325068e-13 -2.00769956e-13 -2.00131578e-13 -1.99493200e-13 -1.98688288e-13 -1.97716843e-13 -1.96759276e-13 -1.95565786e-13 
-1.93081662e-13 -1.94330663e-13 -1.95357619e-13 -1.96245797e-13 -1.97120098e-13 -1.97772354e-13 -1.98369099e-13 -1.98785433e-13 -1.99035233e-13 -1.99104622e-13 -1.99076866e-13 -1.98827066e-13 -1.98438488e-13 -1.97938888e-13 -1.97369898e-13 -1.96703764e-13 -1.95912730e-13 -1.94955163e-13 -1.93983718e-13 -1.92790228e-13 
-1.90417127e-13 -1.91680005e-13 -1.92693084e-13 -1.93595140e-13 -1.94400052e-13 -1.95121697e-13 -1.95704564e-13 -1.96065386e-13 -1.96342942e-13 -1.96467842e-13 -1.96398453e-13 -1.96093142e-13 -1.95760075e-13 -1.95246597e-13 -1.94691485e-13 -1.94053107e-13 -1.93359218e-13 -1.92457161e-13 -1.91360816e-13 -1.90167326e-13 
-1.87960758e-13 -1.89195881e-13 -1.90208960e-13 -1.91111016e-13 -1.91832661e-13 -1.92526550e-13 -1.93123295e-13 -1.93442484e-13 -1.93720040e-13 -1.93803307e-13 -1.93775551e-13 -1.93539629e-13 -1.93262073e-13 -1.92804106e-13 -1.92318383e-13 -1.91582861e-13 -1.90750193e-13 -1.89792626e-13 -1.88821181e-13 -1.87683202e-13 
-1.85587656e-13 -1.86795024e-13 -1.87752591e-13 -1.88613014e-13 -1.89348537e-13 -1.90070182e-13 -1.90666927e-13 -1.91041627e-13 -1.91263672e-13 -1.91263672e-13 -1.91194283e-13 -1.90986116e-13 -1.90805705e-13 -1.90306104e-13 -1.89792626e-13 -1.89223637e-13 -1.88279947e-13 -1.87419524e-13 -1.86406446e-13 -1.85323978e-13 


==> test/yy16y2.txt <==
-7.42461648e-16 -7.95370714e-16 -8.51749227e-16 -9.23740251e-16 -1.00700698e-15 -1.10675358e-15 -1.22124533e-15 -1.35134959e-15 -1.49706636e-15 -1.66099773e-15 -1.84921523e-15 -2.06345357e-15 -2.31151903e-15 -2.58647270e-15 -2.89959029e-15 -3.25260652e-15 -3.64465402e-15 -4.08527379e-15 -4.58400679e-15 -5.14085302e-15 
-6.99960923e-16 -7.49400542e-16 -8.04044331e-16 -8.71698547e-16 -9.47159018e-16 -1.03909936e-15 -1.14665222e-15 -1.26461341e-15 -1.40165657e-15 -1.55604696e-15 -1.73125403e-15 -1.93074723e-15 -2.15712864e-15 -2.40692882e-15 -2.69229083e-15 -3.00887787e-15 -3.36276146e-15 -3.75047216e-15 -4.18675511e-15 -4.65686517e-15 
-6.44016090e-16 -6.89552582e-16 -7.39859563e-16 -8.01442246e-16 -8.72565908e-16 -9.56699997e-16 -1.05384451e-15 -1.16313209e-15 -1.28889954e-15 -1.43027951e-15 -1.58813934e-15 -1.76421378e-15 -1.96544170e-15 -2.18748630e-15 -2.44162329e-15 -2.72525058e-15 -3.04443970e-15 -3.38271078e-15 -3.75047216e-15 -4.14165230e-15 
-5.83300769e-16 -6.21898366e-16 -6.67001177e-16 -7.20777604e-16 -7.85829735e-16 -8.60422844e-16 -9.48026380e-16 -1.04603826e-15 -1.15532584e-15 -1.27849120e-15 -1.42160589e-15 -1.57686364e-15 -1.75120335e-15 -1.94722710e-15 -2.16927171e-15 -2.41473508e-15 -2.68621930e-15 -2.97852021e-15 -3.29250516e-15 -3.61516372e-15 
-5.08273978e-16 -5.42101086e-16 -5.81999726e-16 -6.27102537e-16 -6.85215773e-16 -7.51135265e-16 -8.26595736e-16 -9.10729825e-16 -1.00440489e-15 -1.10935566e-15 -1.23425575e-15 -1.37303363e-15 -1.52308721e-15 -1.68875330e-15 -1.87176663e-15 -2.08166817e-15 -2.30978431e-15 -2.55698240e-15 -2.82066037e-15 -3.09474668e-15 
-4.31078784e-16 -4.58834359e-16 -4.93528829e-16 -5.28223298e-16 -5.78530279e-16 -6.31439345e-16 -6.94756752e-16 -7.64145691e-16 -8.40473524e-16 -9.28077060e-16 -1.02869102e-15 -1.14144805e-15 -1.26548078e-15 -1.40252393e-15 -1.55344487e-15 -1.72431514e-15 -1.91513472e-15 -2.11549528e-15 -2.33320308e-15 -2.56045185e-15 
-3.49546780e-16 -3.72098186e-16 -3.95516953e-16 -4.25874613e-16 -4.59701721e-16 -5.03937170e-16 -5.54244151e-16 -6.06285855e-16 -6.65266453e-16 -7.32053307e-16 -8.10115863e-16 -8.96852037e-16 -9.93996552e-16 -1.10068205e-15 -1.22124533e-15 -1.35742112e-15 -1.50400525e-15 -1.66013037e-15 -1.82926591e-15 -2.01054451e-15 
-2.55004351e-16 -2.72351586e-16 -2.88831459e-16 -3.11382864e-16 -3.33934269e-16 -3.63424568e-16 -4.00721123e-16 -4.37150316e-16 -4.79651041e-16 -5.29958022e-16 -5.86336535e-16 -6.48786580e-16 -7.17308157e-16 -7.91033905e-16 -8.78637441e-16 -9.74914593e-16 -1.08160009e-15 -1.19956128e-15 -1.31665512e-15 -1.44589202e-15 
-1.56992475e-16 -1.66533454e-16 -1.76074433e-16 -1.90819582e-16 -2.06432094e-16 -2.23779328e-16 -2.45463372e-16 -2.70616862e-16 -2.92300906e-16 -3.22658567e-16 -3.53883589e-16 -3.91180144e-16 -4.35415592e-16 -4.78783679e-16 -5.29090660e-16 -5.89805982e-16 -6.54858112e-16 -7.23379689e-16 -7.93635990e-16 -8.70831185e-16 
-5.29090660e-17 -5.55111512e-17 -5.81132364e-17 -6.50521303e-17 -7.02563008e-17 -7.45931095e-17 -8.32667268e-17 -9.10729825e-17 -9.97465999e-17 -1.08420217e-16 -1.17961196e-16 -1.30971622e-16 -1.43114687e-16 -1.61329283e-16 -1.80411242e-16 -1.98625838e-16 -2.21177243e-16 -2.41993925e-16 -2.63677968e-16 -2.91433544e-16 
5.29090660e-17 5.55111512e-17 5.81132364e-17 6.50521303e-17 7.02563008e-17 7.45931095e-17 8.32667268e-17 9.10729825e-17 9.97465999e-17 1.08420217e-16 1.17961196e-16 1.30971622e-16 1.43114687e-16 1.61329283e-16 1.80411242e-16 1.98625838e-16 2.21177243e-16 2.41993925e-16 2.63677968e-16 2.91433544e-16 
1.56992475e-16 1.66533454e-16 1.76074433e-16 1.90819582e-16 2.06432094e-16 2.23779328e-16 2.45463372e-16 2.70616862e-16 2.92300906e-16 3.22658567e-16 3.53883589e-16 3.91180144e-16 4.35415592e-16 4.78783679e-16 5.29090660e-16 5.89805982e-16 6.54858112e-16 7.23379689e-16 7.93635990e-16 8.70831185e-16 
2.55004351e-16 2.72351586e-16 2.88831459e-16 3.11382864e-16 3.33934269e-16 3.63424568e-16 4.00721123e-16 4.37150316e-16 4.79651041e-16 5.29958022e-16 5.86336535e-16 6.48786580e-16 7.17308157e-16 7.91033905e-16 8.78637441e-16 9.74914593e-16 1.08160009e-15 1.19956128e-15 1.31665512e-15 1.44589202e-15 
3.49546780e-16 3.72098186e-16 3.95516953e-16 4.25874613e-16 4.59701721e-16 5.03937170e-16 5.54244151e-16 6.06285855e-16 6.65266453e-16 7.32053307e-16 8.10115863e-16 8.96852037e-16 9.93996552e-16 1.10068205e-15 1.22124533e-15 1.35742112e-15 1.50400525e-15 1.66013037e-15 1.82926591e-15 2.01054451e-15 
4.31078784e-16 4.58834359e-16 4.93528829e-16 5.28223298e-16 5.78530279e-16 6.31439345e-16 6.94756752e-16 7.64145691e-16 8.40473524e-16 9.28077060e-16 1.02869102e-15 1.14144805e-15 1.26548078e-15 1.40252393e-15 1.55344487e-15 1.72431514e-15 1.91513472e-15 2.11549528e-15 2.33320308e-15 2.56045185e-15 
5.08273978e-16 5.42101086e-16 5.81999726e-16 6.27102537e-16 6.85215773e-16 7.51135265e-16 8.26595736e-16 9.10729825e-16 1.00440489e-15 1.10935566e-15 1.23425575e-15 1.37303363e-15 1.52308721e-15 1.68875330e-15 1.87176663e-15 2.08166817e-15 2.30978431e-15 2.55698240e-15 2.82066037e-15 3.09474668e-15 
5.83300769e-16 6.21898366e-16 6.67001177e-16 7.20777604e-16 7.85829735e-16 8.60422844e-16 9.48026380e-16 1.04603826e-15 1.15532584e-15 1.27849120e-15 1.42160589e-15 1.57686364e-15 1.75120335e-15 1.94722710e-15 2.16927171e-15 2.41473508e-15 2.68621930e-15 2.97852021e-15 3.29250516e-15 3.61516372e-15 
6.44016090e-16 6.89552582e-16 7.39859563e-16 8.01442246e-16 8.72565908e-16 9.56699997e-16 1.05384451e-15 1.16313209e-15 1.28889954e-15 1.43027951e-15 1.58813934e-15 1.76421378e-15 1.96544170e-15 2.18748630e-15 2.44162329e-15 2.72525058e-15 3.04443970e-15 3.38271078e-15 3.75047216e-15 4.14165230e-15 
6.99960923e-16 7.49400542e-16 8.04044331e-16 8.71698547e-16 9.47159018e-16 1.03909936e-15 1.14665222e-15 1.26461341e-15 1.40165657e-15 1.55604696e-15 1.73125403e-15 1.93074723e-15 2.15712864e-15 2.40692882e-15 2.69229083e-15 3.00887787e-15 3.36276146e-15 3.75047216e-15 4.18675511e-15 4.65686517e-15 
7.42461648e-16 7.95370714e-16 8.51749227e-16 9.23740251e-16 1.00700698e-15 1.10675358e-15 1.22124533e-15 1.35134959e-15 1.49706636e-15 1.66099773e-15 1.84921523e-15 2.06345357e-15 2.31151903e-15 2.58647270e-15 2.89959029e-15 3.25260652e-15 3.64465402e-15 4.08527379e-15 4.58400679e-15 5.14085302e-15 


==> test/yy16y3.txt <==
1.16573418e-15 1.44328993e-15 1.27675648e-15 1.38777878e-15 1.38777878e-15 1.55431223e-15 1.72084569e-15 1.60982339e-15 1.60982339e-15 1.38777878e-15 1.19348975e-15 9.99200722e-16 1.08246745e-15 8.88178420e-16 7.77156117e-16 9.15933995e-16 7.21644966e-16 7.21644966e-16 8.32667268e-16 9.43689571e-16 
1.05471187e-15 1.44328993e-15 1.55431223e-15 1.60982339e-15 1.60982339e-15 1.72084569e-15 1.88737914e-15 1.60982339e-15 1.72084569e-15 1.55431223e-15 1.44328993e-15 1.24900090e-15 1.19348975e-15 1.02695630e-15 9.43689571e-16 8.04911693e-16 8.04911693e-16 6.66133815e-16 6.66133815e-16 8.88178420e-16 
1.11022302e-15 1.33226763e-15 1.49880108e-15 1.66533454e-15 1.60982339e-15 1.77635684e-15 1.88737914e-15 1.72084569e-15 1.77635684e-15 1.72084569e-15 1.60982339e-15 1.30451205e-15 1.05471187e-15 8.88178420e-16 7.21644966e-16 7.77156117e-16 9.15933995e-16 8.60422844e-16 8.04911693e-16 8.60422844e-16 
1.38777878e-15 1.49880108e-15 1.44328993e-15 1.60982339e-15 1.77635684e-15 1.94289029e-15 1.99840144e-15 2.05391260e-15 1.88737914e-15 1.66533454e-15 1.69309011e-15 1.33226763e-15 1.08246745e-15 7.77156117e-16 7.49400542e-16 7.49400542e-16 6.38378239e-16 6.10622664e-16 7.49400542e-16 6.93889390e-16 
1.11022302e-15 1.27675648e-15 1.44328993e-15 1.33226763e-15 1.55431223e-15 1.83186799e-15 1.99840144e-15 1.88737914e-15 1.72084569e-15 1.60982339e-15 1.44328993e-15 1.38777878e-15 1.19348975e-15 9.43689571e-16 6.10622664e-16 5.82867088e-16 6.38378239e-16 6.66133815e-16 6.66133815e-16 7.77156117e-16 
1.33226763e-15 1.49880108e-15 1.55431223e-15 1.38777878e-15 1.60982339e-15 1.72084569e-15 1.83186799e-15 1.83186799e-15 1.60982339e-15 1.33226763e-15 1.11022302e-15 9.43689571e-16 8.88178420e-16 6.93889390e-16 3.88578059e-16 3.88578059e-16 6.10622664e-16 6.10622664e-16 5.55111512e-16 4.99600361e-16 
1.55431223e-15 1.66533454e-15 1.66533454e-15 1.66533454e-15 1.49880108e-15 1.66533454e-15 1.77635684e-15 1.49880108e-15 1.16573418e-15 8.88178420e-16 7.21644966e-16 6.10622664e-16 4.16333634e-16 2.22044605e-16 5.55111512e-17 1.66533454e-16 3.88578059e-16 3.33066907e-16 4.44089210e-16 3.60822483e-16 
1.16573418e-15 1.22124533e-15 1.11022302e-15 1.22124533e-15 1.22124533e-15 1.11022302e-15 1.27675648e-15 1.11022302e-15 8.32667268e-16 6.66133815e-16 5.55111512e-16 3.88578059e-16 3.05311332e-16 5.55111512e-17 0.00000000e+00 -2.77555756e-17 1.38777878e-16 2.22044605e-16 2.22044605e-16 2.77555756e-17 
9.99200722e-16 8.88178420e-16 7.77156117e-16 9.43689571e-16 1.11022302e-15 9.99200722e-16 8.32667268e-16 8.88178420e-16 6.10622664e-16 4.99600361e-16 3.33066907e-16 3.33066907e-16 3.05311332e-16 -2.77555756e-17 -8.32667268e-17 8.32667268e-17 8.32667268e-17 1.38777878e-16 2.77555756e-17 -1.38777878e-16 
2.22044605e-16 1.66533454e-16 2.22044605e-16 3.88578059e-16 2.77555756e-16 3.88578059e-16 3.33066907e-16 2.77555756e-16 2.77555756e-16 1.66533454e-16 5.55111512e-17 1.66533454e-16 0.00000000e+00 8.32667268e-17 8.32667268e-17 1.11022302e-16 8.32667268e-17 0.00000000e+00 -5.55111512e-17 -5.55111512e-17 
-2.22044605e-16 -1.66533454e-16 -2.22044605e-16 -3.88578059e-16 -2.77555756e-16 -3.88578059e-16 -3.33066907e-16 -2.77555756e-16 -2.77555756e-16 -1.66533454e-16 -5.55111512e-17 -1.66533454e-16 0.00000000e+00 -8.32667268e-17 -8.32667268e-17 -1.11022302e-16 -8.32667268e-17 0.00000000e+00 5.55111512e-17 5.55111512e-17 
-9.99200722e-16 -8.88178420e-16 -7.77156117e-16 -9.43689571e-16 -1.11022302e-15 -9.99200722e-16 -8.32667268e-16 -8.88178420e-16 -6.10622664e-16 -4.99600361e-16 -3.33066907e-16 -3.33066907e-16 -3.05311332e-16 2.77555756e-17 8.32667268e-17 -8.32667268e-17 -8.32667268e-17 -1.38777878e-16 -2.77555756e-17 1.38777878e-16 
-1.16573418e-15 -1.22124533e-15 -1.11022302e-15 -1.22124533e-15 -1.22124533e-15 -1.11022302e-15 -1.27675648e-15 -1.11022302e-15 -8.32667268e-16 -6.66133815e-16 -5.55111512e-16 -3.88578059e-16 -3.05311332e-16 -5.55111512e-17 0.00000000e+00 2.77555756e-17 -1.38777878e-16 -2.22044605e-16 -2.22044605e-16 -2.77555756e-17 
-1.55431223e-15 -1.66533454e-15 -1.66533454e-15 -1.66533454e-15 -1.49880108e-15 -1.66533454e-15 -1.77635684e-15 -1.49880108e-15 -1.16573418e-15 -8.88178420e-16 -7.21644966e-16 -6.10622664e-16 -4.16333634e-16 -2.22044605e-16 -5.55111512e-17 -1.66533454e-16 -3.88578059e-16 -3.33066907e-16 -4.44089210e-16 -3.60822483e-16 
-1.33226763e-15 -1.49880108e-15 -1.55431223e-15 -1.38777878e-15 -1.60982339e-15 -1.72084569e-15 -1.83186799e-15 -1.83186799e-15 -1.60982339e-15 -1.33226763e-15 -1.11022302e-15 -9.43689571e-16 -8.88178420e-16 -6.93889390e-16 -3.88578059e-16 -3.88578059e-16 -6.10622664e-16 -6.10622664e-16 -5.55111512e-16 -4.99600361e-16 
-1.11022302e-15 -1.27675648e-15 -1.44328993e-15 -1.33226763e-15 -1.55431223e-15 -1.83186799e-15 -1.99840144e-15 -1.88737914e-15 -1.72084569e-15 -1.60982339e-15 -1.44328993e-15 -1.38777878e-15 -1.19348975e-15 -9.43689571e-16 -6.10622664e-16 -5.82867088e-16 -6.38378239e-16 -6.66133815e-16 -6.66133815e-16 -7.77156117e-16 
-1.38777878e-15 -1.49880108e-15 -1.44328993e-15 -1.60982339e-15 -1.77635684e-15 -1.94289029e-15 -1.99840144e-15 -2.05391260e-15 -1.88737914e-15 -1.66533454e-15 -1.69309011e-15 -1.33226763e-15 -1.08246745e-15 -7.77156117e-16 -7.49400542e-16 -7.49400542e-16 -6.38378239e-16 -6.10622664e-16 -7.49400542e-16 -6.93889390e-16 
-1.11022302e-15 -1.33226763e-15 -1.49880108e-15 -1.66533454e-15 -1.60982339e-15 -1.77635684e-15 -1.88737914e-15 -1.72084569e-15 -1.77635684e-15 -1.72084569e-15 -1.60982339e-15 -1.30451205e-15 -1.05471187e-15 -8.88178420e-16 -7.21644966e-16 -7.77156117e-16 -9.15933995e-16 -8.60422844e-16 -8.04911693e-16 -8.60422844e-16 
-1.05471187e-15 -1.44328993e-15 -1.55431223e-15 -1.60982339e-15 -1.60982339e-15 -1.72084569e-15 -1.88737914e-15 -1.60982339e-15 -1.72084569e-15 -1.55431223e-15 -1.44328993e-15 -1.24900090e-15 -1.19348975e-15 -1.02695630e-15 -9.43689571e-16 -8.04911693e-16 -8.04911693e-16 -6.66133815e-16 -6.66133815e-16 -8.88178420e-16 
-1.16573418e-15 -1.44328993e-15 -1.27675648e-15 -1.38777878e-15 -1.38777878e-15 -1.55431223e-15 -1.72084569e-15 -1.60982339e-15 -1.60982339e-15 -1.38777878e-15 -1.19348975e-15 -9.99200722e-16 -1.08246745e-15 -8.88178420e-16 -7.77156117e-16 -9.15933995e-16 -7.21644966e-16 -7.21644966e-16 -8.32667268e-16 -9.43689571e-16 


==> test/yy17y1.txt <==
-2.65426570e-13 -2.67175171e-13 -2.68909894e-13 -2.70422573e-13 -2.71851985e-13 -2.73059353e-13 -2.74197332e-13 -2.75210410e-13 -2.76043077e-13 -2.76750844e-13 -2.77153300e-13 -2.77236567e-13 -2.76931256e-13 -2.76514922e-13 -2.75723888e-13 -2.74683054e-13 -2.73642220e-13 -2.72296075e-13 -2.70686251e-13 -2.68840505e-13 
-2.60277910e-13 -2.61971000e-13 -2.63664091e-13 -2.65176769e-13 -2.66550670e-13 -2.67702527e-13 -2.68701728e-13 -2.69742562e-13 -2.70450329e-13 -2.70963807e-13 -2.71324629e-13 -2.71366263e-13 -2.71144218e-13 -2.70755640e-13 -2.70061751e-13 -2.69187450e-13 -2.68063349e-13 -2.66772715e-13 -2.65246158e-13 -2.63497557e-13 
-2.55323540e-13 -2.57016630e-13 -2.58654209e-13 -2.60139132e-13 -2.61457522e-13 -2.62526112e-13 -2.63483679e-13 -2.64357980e-13 -2.64982480e-13 -2.65468203e-13 -2.65759637e-13 -2.65912292e-13 -2.65759637e-13 -2.65384936e-13 -2.64746558e-13 -2.63886135e-13 -2.62637134e-13 -2.61360378e-13 -2.59930966e-13 -2.58251753e-13 
-2.50521826e-13 -2.52201038e-13 -2.53769228e-13 -2.55254151e-13 -2.56475396e-13 -2.57557864e-13 -2.58501553e-13 -2.59250954e-13 -2.59889332e-13 -2.60305666e-13 -2.60527711e-13 -2.60652611e-13 -2.60555466e-13 -2.60180766e-13 -2.59597899e-13 -2.58765231e-13 -2.57655008e-13 -2.56406008e-13 -2.54907206e-13 -2.53283505e-13 
-2.46025422e-13 -2.47663001e-13 -2.49175680e-13 -2.50563459e-13 -2.51770826e-13 -2.52825538e-13 -2.53685961e-13 -2.54393728e-13 -2.55004351e-13 -2.55406807e-13 -2.55559462e-13 -2.55573340e-13 -2.55434562e-13 -2.55073740e-13 -2.54629651e-13 -2.53796983e-13 -2.52756149e-13 -2.51507148e-13 -2.50049981e-13 -2.48454035e-13 
-2.41529019e-13 -2.43194354e-13 -2.44637643e-13 -2.46094811e-13 -2.47191156e-13 -2.48176479e-13 -2.48995269e-13 -2.49716914e-13 -2.50285903e-13 -2.50688359e-13 -2.50882648e-13 -2.50924281e-13 -2.50743870e-13 -2.50396925e-13 -2.49925081e-13 -2.49147925e-13 -2.48023824e-13 -2.46774823e-13 -2.45414800e-13 -2.43915999e-13 
-2.37143638e-13 -2.38781217e-13 -2.40280018e-13 -2.41667797e-13 -2.42791898e-13 -2.43749465e-13 -2.44526621e-13 -2.45262144e-13 -2.45845011e-13 -2.46261345e-13 -2.46441756e-13 -2.46400123e-13 -2.46289100e-13 -2.45956033e-13 -2.45373166e-13 -2.44582132e-13 -2.43527420e-13 -2.42389442e-13 -2.40987785e-13 -2.39544495e-13 
-2.33216224e-13 -2.34756659e-13 -2.36241582e-13 -2.37518338e-13 -2.38614684e-13 -2.39613884e-13 -2.40349407e-13 -2.41084930e-13 -2.41598408e-13 -2.41931475e-13 -2.42084131e-13 -2.42070253e-13 -2.41889841e-13 -2.41598408e-13 -2.40987785e-13 -2.40224507e-13 -2.39183673e-13 -2.38004061e-13 -2.36713427e-13 -2.35367281e-13 
-2.29441466e-13 -2.30954145e-13 -2.32397435e-13 -2.33563169e-13 -2.34617881e-13 -2.35547692e-13 -2.36310971e-13 -2.36893838e-13 -2.37435072e-13 -2.37712627e-13 -2.37920794e-13 -2.37879161e-13 -2.37573849e-13 -2.37324049e-13 -2.36768938e-13 -2.35936271e-13 -2.34978703e-13 -2.33840725e-13 -2.32661113e-13 -2.31287212e-13 
-2.25902630e-13 -2.27387553e-13 -2.28705943e-13 -2.29830044e-13 -2.30912511e-13 -2.31786812e-13 -2.32480701e-13 -2.33063568e-13 -2.33507658e-13 -2.33799091e-13 -2.33910114e-13 -2.33812969e-13 -2.33577047e-13 -2.33188469e-13 -2.32605601e-13 -2.31842323e-13 -2.30898634e-13 -2.29843922e-13 -2.28622676e-13 -2.27179386e-13 
-2.22502572e-13 -2.23876473e-13 -2.25139352e-13 -2.26346719e-13 -2.27332042e-13 -2.28178587e-13 -2.28886354e-13 -2.29427588e-13 -2.29802288e-13 -2.30024333e-13 -2.30079844e-13 -2.29968822e-13 -2.29677388e-13 -2.29358199e-13 -2.28705943e-13 -2.27956543e-13 -2.27068364e-13 -2.25916508e-13 -2.24667507e-13 -2.23307484e-13 
-2.19185781e-13 -2.20587437e-13 -2.21767049e-13 -2.22918906e-13 -2.23945862e-13 -2.24667507e-13 -2.25389152e-13 -2.25916508e-13 -2.26194063e-13 -2.26402230e-13 -2.26388353e-13 -2.26277330e-13 -2.26013652e-13 -2.25514052e-13 -2.24861796e-13 -2.24223418e-13 -2.23362995e-13 -2.22266650e-13 -2.21017649e-13 -2.19602114e-13 
-2.15952256e-13 -2.17326157e-13 -2.18533525e-13 -2.19615992e-13 -2.20476415e-13 -2.21267449e-13 -2.21947460e-13 -2.22391550e-13 -2.22710739e-13 -2.22821761e-13 -2.22849517e-13 -2.22724617e-13 -2.22405427e-13 -2.21878071e-13 -2.21295204e-13 -2.20615193e-13 -2.19796403e-13 -2.18783325e-13 -2.17603713e-13 -2.16132667e-13 
-2.12829754e-13 -2.14175899e-13 -2.15300000e-13 -2.16396345e-13 -2.17242890e-13 -2.18047802e-13 -2.18741691e-13 -2.19130269e-13 -2.19366192e-13 -2.19477214e-13 -2.19449459e-13 -2.19338436e-13 -2.19019247e-13 -2.18491891e-13 -2.17922902e-13 -2.17229013e-13 -2.16424101e-13 -2.15327756e-13 -2.14231410e-13 -2.12885265e-13 
-2.09679496e-13 -2.10970130e-13 -2.12205253e-13 -2.13162821e-13 -2.14134266e-13 -2.14883666e-13 -2.15577556e-13 -2.15966134e-13 -2.16202056e-13 -2.16326956e-13 -2.16313079e-13 -2.16160423e-13 -2.15813478e-13 -2.15341633e-13 -2.14703255e-13 -2.14009366e-13 -2.13218332e-13 -2.12219131e-13 -2.11067275e-13 -2.09748885e-13 
-2.06598627e-13 -2.07917017e-13 -2.09110507e-13 -2.10137463e-13 -2.11095030e-13 -2.11858309e-13 -2.12468931e-13 -2.12926898e-13 -2.13162821e-13 -2.13259965e-13 -2.13273843e-13 -2.13176699e-13 -2.12788120e-13 -2.12288520e-13 -2.11622386e-13 -2.10928497e-13 -2.10095830e-13 -2.09138262e-13 -2.08083550e-13 -2.06765161e-13 
-2.03823070e-13 -2.05127582e-13 -2.06293316e-13 -2.07334150e-13 -2.08222328e-13 -2.08971729e-13 -2.09568474e-13 -2.10026441e-13 -2.10248485e-13 -2.10359508e-13 -2.10317874e-13 -2.10081952e-13 -2.09707252e-13 -2.09221529e-13 -2.08694173e-13 -2.08000284e-13 -2.07181494e-13 -2.06182293e-13 -2.05155337e-13 -2.03823070e-13 
-2.01033634e-13 -2.02338146e-13 -2.03503880e-13 -2.04516959e-13 -2.05391260e-13 -2.06126782e-13 -2.06737405e-13 -2.07112105e-13 -2.07375783e-13 -2.07528439e-13 -2.07445172e-13 -2.07209250e-13 -2.06862305e-13 -2.06404338e-13 -2.05863104e-13 -2.05196971e-13 -2.04489203e-13 -2.03531636e-13 -2.02338146e-13 -2.01116901e-13 
-1.98424610e-13 -1.99756878e-13 -2.00853223e-13 -2.01824668e-13 -2.02671213e-13 -2.03434491e-13 -2.04045114e-13 -2.04378181e-13 -2.04683492e-13 -2.04725126e-13 -2.04669615e-13 -2.04516959e-13 -2.04239403e-13 -2.03767558e-13 -2.03226325e-13 -2.02546313e-13 -2.01727524e-13 -2.00700567e-13 -1.99645855e-13 -1.98452366e-13 
-1.95926608e-13 -1.97217243e-13 -1.98230321e-13 -1.99215644e-13 -2.00048311e-13 -2.00783834e-13 -2.01422212e-13 -2.01769157e-13 -2.02018957e-13 -2.02102224e-13 -2.02018957e-13 -2.01866301e-13 -2.01588746e-13 -2.01130779e-13 -2.00575667e-13 -2.00006678e-13 -1.99132377e-13 -1.98160932e-13 -1.97106220e-13 -1.95954364e-13 


==> test/yy17y2.txt <==
-6.59194921e-17 -5.89805982e-17 -2.08166817e-17 1.38777878e-17 3.12250226e-17 5.20417043e-17 6.93889390e-17 1.17961196e-16 1.63064007e-16 2.42861287e-16 2.98372438e-16 3.74700271e-16 4.33680869e-16 5.13478149e-16 6.10622664e-16 6.69603262e-16 8.15320034e-16 9.33281230e-16 1.05818132e-15 1.18655086e-15 
-8.32667268e-17 -7.63278329e-17 -5.20417043e-17 -2.77555756e-17 6.93889390e-18 3.12250226e-17 4.51028104e-17 9.36750677e-17 1.31838984e-16 1.80411242e-16 2.39391840e-16 3.15719673e-16 3.74700271e-16 4.57966998e-16 5.27355937e-16 6.17561557e-16 7.25114413e-16 8.25728375e-16 9.29811783e-16 1.02001740e-15 
-7.97972799e-17 -8.32667268e-17 -5.89805982e-17 -4.16333634e-17 -1.73472348e-17 0.00000000e+00 2.77555756e-17 7.28583860e-17 9.36750677e-17 1.21430643e-16 1.87350135e-16 2.67147415e-16 3.50414142e-16 4.19803081e-16 4.92661467e-16 5.58580959e-16 5.96744876e-16 6.76542156e-16 7.70217223e-16 8.39606162e-16 
-1.11022302e-16 -1.04083409e-16 -7.97972799e-17 -4.85722573e-17 -3.81639165e-17 -2.42861287e-17 0.00000000e+00 2.42861287e-17 5.55111512e-17 1.04083409e-16 1.49186219e-16 2.11636264e-16 2.94902991e-16 3.60822483e-16 4.19803081e-16 4.82253126e-16 5.34294831e-16 6.00214323e-16 6.17561557e-16 6.80011603e-16 
-9.71445147e-17 -9.02056208e-17 -7.97972799e-17 -4.16333634e-17 -4.85722573e-17 -3.46944695e-17 -2.08166817e-17 3.46944695e-18 3.81639165e-17 7.97972799e-17 1.14491749e-16 1.49186219e-16 2.08166817e-16 2.81025203e-16 3.57353036e-16 4.02455846e-16 4.37150316e-16 4.64905892e-16 4.92661467e-16 5.13478149e-16 
-1.14491749e-16 -9.02056208e-17 -8.67361738e-17 -5.55111512e-17 -5.89805982e-17 -5.55111512e-17 -4.85722573e-17 -3.81639165e-17 1.04083409e-17 5.55111512e-17 1.00613962e-16 1.42247325e-16 1.76941795e-16 2.49800181e-16 3.08780779e-16 3.40005801e-16 3.46944695e-16 3.64291930e-16 3.81639165e-16 3.95516953e-16 
-1.42247325e-16 -1.28369537e-16 -1.11022302e-16 -9.02056208e-17 -6.59194921e-17 -5.89805982e-17 -6.24500451e-17 -2.42861287e-17 1.38777878e-17 6.24500451e-17 8.32667268e-17 1.24900090e-16 1.70002901e-16 2.25514052e-16 2.63677968e-16 2.81025203e-16 2.74086309e-16 2.91433544e-16 2.91433544e-16 2.98372438e-16 
-1.11022302e-16 -9.02056208e-17 -9.36750677e-17 -7.97972799e-17 -6.59194921e-17 -4.51028104e-17 -3.81639165e-17 -3.46944695e-18 1.73472348e-17 3.46944695e-17 5.89805982e-17 7.97972799e-17 1.21430643e-16 1.76941795e-16 2.01227923e-16 2.11636264e-16 2.04697370e-16 1.97758476e-16 1.94289029e-16 2.28983499e-16 
-9.36750677e-17 -6.59194921e-17 -5.20417043e-17 -5.89805982e-17 -6.59194921e-17 -4.16333634e-17 -3.81639165e-17 -2.77555756e-17 -3.46944695e-18 1.04083409e-17 3.81639165e-17 3.46944695e-17 5.20417043e-17 1.07552856e-16 1.28369537e-16 1.17961196e-16 1.17961196e-16 1.31838984e-16 1.52655666e-16 1.59594560e-16 
-3.12250226e-17 -1.73472348e-17 -1.04083409e-17 -3.12250226e-17 -2.42861287e-17 -1.04083409e-17 -1.73472348e-17 -2.42861287e-17 -6.93889390e-18 3.46944695e-18 3.46944695e-18 6.93889390e-18 1.73472348e-17 2.42861287e-17 2.77555756e-17 2.77555756e-17 2.42861287e-17 4.16333634e-17 6.24500451e-17 4.85722573e-17 
3.12250226e-17 1.73472348e-17 1.04083409e-17 3.12250226e-17 2.42861287e-17 1.04083409e-17 1.73472348e-17 2.42861287e-17 6.93889390e-18 -3.46944695e-18 -3.46944695e-18 -6.93889390e-18 -1.73472348e-17 -2.42861287e-17 -2.77555756e-17 -2.77555756e-17 -2.42861287e-17 -4.16333634e-17 -6.24500451e-17 -4.85722573e-17 
9.36750677e-17 6.59194921e-17 5.20417043e-17 5.89805982e-17 6.59194921e-17 4.16333634e-17 3.81639165e-17 2.77555756e-17 3.46944695e-18 -1.04083409e-17 -3.81639165e-17 -3.46944695e-17 -5.20417043e-17 -1.07552856e-16 -1.28369537e-16 -1.17961196e-16 -1.17961196e-16 -1.31838984e-16 -1.52655666e-16 -1.59594560e-16 
1.11022302e-16 9.02056208e-17 9.36750677e-17 7.97972799e-17 6.59194921e-17 4.51028104e-17 3.81639165e-17 3.46944695e-18 -1.73472348e-17 -3.46944695e-17 -5.89805982e-17 -7.97972799e-17 -1.21430643e-16 -1.76941795e-16 -2.01227923e-16 -2.11636264e-16 -2.04697370e-16 -1.97758476e-16 -1.94289029e-16 -2.28983499e-16 
1.42247325e-16 1.28369537e-16 1.11022302e-16 9.02056208e-17 6.59194921e-17 5.89805982e-17 6.24500451e-17 2.42861287e-17 -1.38777878e-17 -6.24500451e-17 -8.32667268e-17 -1.24900090e-16 -1.70002901e-16 -2.25514052e-16 -2.63677968e-16 -2.81025203e-16 -2.74086309e-16 -2.91433544e-16 -2.91433544e-16 -2.98372438e-16 
1.14491749e-16 9.02056208e-17 8.67361738e-17 5.55111512e-17 5.89805982e-17 5.55111512e-17 4.85722573e-17 3.81639165e-17 -1.04083409e-17 -5.55111512e-17 -1.00613962e-16 -1.42247325e-16 -1.76941795e-16 -2.49800181e-16 -3.08780779e-16 -3.40005801e-16 -3.46944695e-16 -3.64291930e-16 -3.81639165e-16 -3.95516953e-16 
9.71445147e-17 9.02056208e-17 7.97972799e-17 4.16333634e-17 4.85722573e-17 3.46944695e-17 2.08166817e-17 -3.46944695e-18 -3.81639165e-17 -7.97972799e-17 -1.14491749e-16 -1.49186219e-16 -2.08166817e-16 -2.81025203e-16 -3.57353036e-16 -4.02455846e-16 -4.37150316e-16 -4.64905892e-16 -4.92661467e-16 -5.13478149e-16 
1.11022302e-16 1.04083409e-16 7.97972799e-17 4.85722573e-17 3.81639165e-17 2.42861287e-17 0.00000000e+00 -2.42861287e-17 -5.55111512e-17 -1.04083409e-16 -1.49186219e-16 -2.11636264e-16 -2.94902991e-16 -3.60822483e-16 -4.19803081e-16 -4.82253126e-16 -5.34294831e-16 -6.00214323e-16 -6.17561557e-16 -6.80011603e-16 
7.97972799e-17 8.32667268e-17 5.89805982e-17 4.16333634e-17 1.73472348e-17 0.00000000e+00 -2.77555756e-17 -7.28583860e-17 -9.36750677e-17 -1.21430643e-16 -1.87350135e-16 -2.67147415e-16 -3.50414142e-16 -4.19803081e-16 -4.92661467e-16 -5.58580959e-16 -5.96744876e-16 -6.76542156e-16 -7.70217223e-16 -8.39606162e-16 
8.32667268e-17 7.63278329e-17 5.20417043e-17 2.77555756e-17 -6.93889390e-18 -3.12250226e-17 -4.51028104e-17 -9.36750677e-17 -1.31838984e-16 -1.80411242e-16 -2.39391840e-16 -3.15719673e-16 -3.74700271e-16 -4.57966998e-16 -5.27355937e-16 -6.17561557e-16 -7.25114413e-16 -8.25728375e-16 -9.29811783e-16 -1.02001740e-15 
6.59194921e-17 5.89805982e-17 2.08166817e-17 -1.38777878e-17 -3.12250226e-17 -5.20417043e-17 -6.93889390e-17 -1.17961196e-16 -1.63064007e-16 -2.42861287e-16 -2.98372438e-16 -3.74700271e-16 -4.33680869e-16 -5.13478149e-16 -6.10622664e-16 -6.69603262e-16 -8.15320034e-16 -9.33281230e-16 -1.05818132e-15 -1.18655086e-15 


==> test/yy17y3.txt <==
-2.49800181e-15 -1.88737914e-15 -1.66533454e-15 -1.27675648e-15 -9.99200722e-16 -5.55111512e-16 -2.49800181e-16 -2.77555756e-17 8.32667268e-17 -2.77555756e-17 -8.32667268e-17 -1.11022302e-16 1.11022302e-16 8.32667268e-17 5.55111512e-17 1.66533454e-16 -2.77555756e-17 5.55111512e-17 2.22044605e-16 4.16333634e-16 
-1.99840144e-15 -1.49880108e-15 -1.22124533e-15 -8.32667268e-16 -5.55111512e-16 -2.22044605e-16 1.11022302e-16 2.77555756e-17 2.22044605e-16 2.77555756e-16 3.33066907e-16 2.22044605e-16 2.49800181e-16 1.66533454e-16 1.94289029e-16 1.38777878e-16 5.55111512e-17 8.32667268e-17 1.94289029e-16 4.16333634e-16 
-1.66533454e-15 -1.22124533e-15 -8.88178420e-16 -6.10622664e-16 -3.88578059e-16 0.00000000e+00 1.66533454e-16 3.05311332e-16 4.71844785e-16 6.10622664e-16 4.99600361e-16 2.49800181e-16 1.94289029e-16 2.77555756e-17 5.55111512e-17 2.77555756e-17 2.49800181e-16 3.60822483e-16 3.33066907e-16 3.60822483e-16 
-1.16573418e-15 -8.32667268e-16 -5.55111512e-16 -3.88578059e-16 -5.55111512e-17 1.94289029e-16 3.33066907e-16 5.82867088e-16 5.82867088e-16 5.82867088e-16 6.38378239e-16 4.16333634e-16 2.22044605e-16 8.32667268e-17 0.00000000e+00 0.00000000e+00 1.11022302e-16 1.11022302e-16 3.33066907e-16 1.94289029e-16 
-1.05471187e-15 -7.21644966e-16 -4.44089210e-16 -3.33066907e-16 5.55111512e-17 3.33066907e-16 4.71844785e-16 6.93889390e-16 5.55111512e-16 5.27355937e-16 4.99600361e-16 5.27355937e-16 4.16333634e-16 1.66533454e-16 -8.32667268e-17 8.32667268e-17 8.32667268e-17 2.22044605e-16 2.77555756e-16 3.05311332e-16 
-5.55111512e-16 -3.33066907e-16 -5.55111512e-17 0.00000000e+00 2.22044605e-16 4.16333634e-16 7.21644966e-16 7.77156117e-16 6.38378239e-16 5.27355937e-16 3.88578059e-16 3.05311332e-16 2.49800181e-16 2.77555756e-17 -2.22044605e-16 -1.11022302e-16 1.11022302e-16 1.38777878e-16 2.49800181e-16 1.11022302e-16 
1.11022302e-16 3.33066907e-16 3.33066907e-16 4.99600361e-16 4.99600361e-16 5.82867088e-16 8.60422844e-16 7.21644966e-16 4.71844785e-16 2.22044605e-16 1.38777878e-16 5.55111512e-17 -2.77555756e-17 -2.77555756e-16 -2.77555756e-16 -1.94289029e-16 -2.77555756e-17 -8.32667268e-17 8.32667268e-17 8.32667268e-17 
2.22044605e-16 3.33066907e-16 3.33066907e-16 4.44089210e-16 4.99600361e-16 4.44089210e-16 5.55111512e-16 3.88578059e-16 3.33066907e-16 1.66533454e-16 1.66533454e-16 8.32667268e-17 0.00000000e+00 -2.22044605e-16 -2.49800181e-16 -1.66533454e-16 -8.32667268e-17 5.55111512e-17 0.00000000e+00 -1.94289029e-16 
2.77555756e-16 3.33066907e-16 2.22044605e-16 4.44089210e-16 4.99600361e-16 4.44089210e-16 5.27355937e-16 5.55111512e-16 3.05311332e-16 3.05311332e-16 8.32667268e-17 8.32667268e-17 8.32667268e-17 -2.22044605e-16 -2.77555756e-16 -5.55111512e-17 -2.77555756e-17 0.00000000e+00 -1.66533454e-16 -3.05311332e-16 
1.11022302e-16 5.55111512e-17 0.00000000e+00 2.77555756e-16 1.66533454e-16 1.11022302e-16 2.22044605e-16 2.77555756e-16 1.66533454e-16 8.32667268e-17 5.55111512e-17 2.77555756e-17 -2.77555756e-17 -2.77555756e-17 0.00000000e+00 0.00000000e+00 5.55111512e-17 0.00000000e+00 -8.32667268e-17 -2.77555756e-17 
-1.11022302e-16 -5.55111512e-17 0.00000000e+00 -2.77555756e-16 -1.66533454e-16 -1.11022302e-16 -2.22044605e-16 -2.77555756e-16 -1.66533454e-16 -8.32667268e-17 -5.55111512e-17 -2.77555756e-17 2.77555756e-17 2.77555756e-17 0.00000000e+00 0.00000000e+00 -5.55111512e-17 0.00000000e+00 8.32667268e-17 2.77555756e-17 
-2.77555756e-16 -3.33066907e-16 -2.22044605e-16 -4.44089210e-16 -4.99600361e-16 -4.44089210e-16 -5.27355937e-16 -5.55111512e-16 -3.05311332e-16 -3.05311332e-16 -8.32667268e-17 -8.32667268e-17 -8.32667268e-17 2.22044605e-16 2.77555756e-16 5.55111512e-17 2.77555756e-17 0.00000000e+00 1.66533454e-16 3.05311332e-16 
-2.22044605e-16 -3.33066907e-16 -3.33066907e-16 -4.44089210e-16 -4.99600361e-16 -4.44089210e-16 -5.55111512e-16 -3.88578059e-16 -3.33066907e-16 -1.66533454e-16 -1.66533454e-16 -8.32667268e-17 0.00000000e+00 2.22044605e-16 2.49800181e-16 1.66533454e-16 8.32667268e-17 -5.55111512e-17 0.00000000e+00 1.94289029e-16 
-1.11022302e-16 -3.33066907e-16 -3.33066907e-16 -4.99600361e-16 -4.99600361e-16 -5.82867088e-16 -8.60422844e-16 -7.21644966e-16 -4.71844785e-16 -2.22044605e-16 -1.38777878e-16 -5.55111512e-17 2.77555756e-17 2.77555756e-16 2.77555756e-16 1.94289029e-16 2.77555756e-17 8.32667268e-17 -8.32667268e-17 -8.32667268e-17 
5.55111512e-16 3.33066907e-16 5.55111512e-17 0.00000000e+00 -2.22044605e-16 -4.16333634e-16 -7.21644966e-16 -7.77156117e-16 -6.38378239e-16 -5.27355937e-16 -3.88578059e-16 -3.05311332e-16 -2.49800181e-16 -2.77555756e-17 2.22044605e-16 1.11022302e-16 -1.11022302e-16 -1.38777878e-16 -2.49800181e-16 -1.11022302e-16 
1.05471187e-15 7.21644966e-16 4.44089210e-16 3.33066907e-16 -5.55111512e-17 -3.33066907e-16 -4.71844785e-16 -6.93889390e-16 -5.55111512e-16 -5.27355937e-16 -4.99600361e-16 -5.27355937e-16 -4.16333634e-16 -1.66533454e-16 8.32667268e-17 -8.32667268e-17 -8.32667268e-17 -2.22044605e-16 -2.77555756e-16 -3.05311332e-16 
1.16573418e-15 8.32667268e-16 5.55111512e-16 3.88578059e-16 5.55111512e-17 -1.94289029e-16 -3.33066907e-16 -5.82867088e-16 -5.82867088e-16 -5.82867088e-16 -6.38378239e-16 -4.16333634e-16 -2.22044605e-16 -8.32667268e-17 0.00000000e+00 0.00000000e+00 -1.11022302e-16 -1.11022302e-16 -3.33066907e-16 -1.94289029e-16 
1.66533454e-15 1.22124533e-15 8.88178420e-16 6.10622664e-16 3.88578059e-16 0.00000000e+00 -1.66533454e-16 -3.05311332e-16 -4.71844785e-16 -6.10622664e-16 -4.99600361e-16 -2.49800181e-16 -1.94289029e-16 -2.77555756e-17 -5.55111512e-17 -2.77555756e-17 -2.49800181e-16 -3.60822483e-16 -3.33066907e-16 -3.60822483e-16 
1.99840144e-15 1.49880108e-15 1.22124533e-15 8.32667268e-16 5.55111512e-16 2.22044605e-16 -1.11022302e-16 -2.77555756e-17 -2.22044605e-16 -2.77555756e-16 -3.33066907e-16 -2.22044605e-16 -2.49800181e-16 -1.66533454e-16 -1.94289029e-16 -1.38777878e-16 -5.55111512e-17 -8.32667268e-17 -1.94289029e-16 -4.16333634e-16 
2.49800181e-15 1.88737914e-15 1.66533454e-15 1.27675648e-15 9.99200722e-16 5.55111512e-16 2.49800181e-16 2.77555756e-17 -8.32667268e-17 2.77555756e-17 8.32667268e-17 1.11022302e-16 -1.11022302e-16 -8.32667268e-17 -5.55111512e-17 -1.66533454e-16 2.77555756e-17 -5.55111512e-17 -2.22044605e-16 -4.16333634e-16 


==> test/yy18y1.txt <==
-2.24667507e-13 -2.25458541e-13 -2.26096919e-13 -2.26527130e-13 -2.26735297e-13 -2.26679786e-13 -2.26457741e-13 -2.26124675e-13 -2.25611196e-13 -2.25014452e-13 -2.24112395e-13 -2.23043806e-13 -2.21656027e-13 -2.20240493e-13 -2.18575158e-13 -2.16687779e-13 -2.14869789e-13 -2.12857509e-13 -2.10803597e-13 -2.08708051e-13 
-2.19463336e-13 -2.20309881e-13 -2.20948260e-13 -2.21406227e-13 -2.21697660e-13 -2.21739294e-13 -2.21600516e-13 -2.21378471e-13 -2.20920504e-13 -2.20309881e-13 -2.19477214e-13 -2.18478013e-13 -2.17312279e-13 -2.16007767e-13 -2.14453455e-13 -2.12843632e-13 -2.11095030e-13 -2.09277040e-13 -2.07375783e-13 -2.05419015e-13 
-2.14522844e-13 -2.15424900e-13 -2.16132667e-13 -2.16590634e-13 -2.16951457e-13 -2.17020846e-13 -2.16979212e-13 -2.16757168e-13 -2.16340834e-13 -2.15771845e-13 -2.15064078e-13 -2.14231410e-13 -2.13162821e-13 -2.12024842e-13 -2.10650941e-13 -2.09110507e-13 -2.07417417e-13 -2.05710449e-13 -2.03989603e-13 -2.02157735e-13 
-2.09804396e-13 -2.10748086e-13 -2.11483608e-13 -2.12024842e-13 -2.12357909e-13 -2.12538320e-13 -2.12566076e-13 -2.12399542e-13 -2.12066475e-13 -2.11552997e-13 -2.10928497e-13 -2.10123585e-13 -2.09235407e-13 -2.08166817e-13 -2.06862305e-13 -2.05460648e-13 -2.03961847e-13 -2.02379780e-13 -2.00645056e-13 -1.98924210e-13 
-2.05391260e-13 -2.06404338e-13 -2.07153739e-13 -2.07736606e-13 -2.08111306e-13 -2.08305595e-13 -2.08291717e-13 -2.08222328e-13 -2.07972528e-13 -2.07570072e-13 -2.06945572e-13 -2.06140660e-13 -2.05280237e-13 -2.04294914e-13 -2.03212447e-13 -2.01935690e-13 -2.00534034e-13 -1.98993599e-13 -1.97356020e-13 -1.95690686e-13 
-2.01130779e-13 -2.02143857e-13 -2.02934891e-13 -2.03559392e-13 -2.03961847e-13 -2.04225525e-13 -2.04225525e-13 -2.04239403e-13 -2.04031236e-13 -2.03684292e-13 -2.03170814e-13 -2.02490802e-13 -2.01672012e-13 -2.00783834e-13 -1.99784633e-13 -1.98535632e-13 -1.97147854e-13 -1.95718441e-13 -1.94205763e-13 -1.92651450e-13 
-1.97036831e-13 -1.98036032e-13 -1.98868699e-13 -1.99520955e-13 -2.00034433e-13 -2.00311989e-13 -2.00381378e-13 -2.00395256e-13 -2.00284234e-13 -2.00048311e-13 -1.99604222e-13 -1.98951966e-13 -1.98258077e-13 -1.97425409e-13 -1.96412331e-13 -1.95260474e-13 -1.93942085e-13 -1.92637573e-13 -1.91152649e-13 -1.89639970e-13 
-1.93289829e-13 -1.94261274e-13 -1.95093941e-13 -1.95746197e-13 -1.96287431e-13 -1.96648253e-13 -1.96800909e-13 -1.96870298e-13 -1.96745398e-13 -1.96467842e-13 -1.96093142e-13 -1.95565786e-13 -1.94871896e-13 -1.94108618e-13 -1.93137173e-13 -1.92026950e-13 -1.90833460e-13 -1.89515070e-13 -1.88155047e-13 -1.86767268e-13 
-1.89750993e-13 -1.90764071e-13 -1.91610616e-13 -1.92248995e-13 -1.92679206e-13 -1.93123295e-13 -1.93289829e-13 -1.93331462e-13 -1.93303706e-13 -1.93040028e-13 -1.92706961e-13 -1.92207361e-13 -1.91582861e-13 -1.90847338e-13 -1.89945282e-13 -1.88835059e-13 -1.87724836e-13 -1.86517468e-13 -1.85240712e-13 -1.83866811e-13 
-1.86475835e-13 -1.87488913e-13 -1.88307703e-13 -1.88890570e-13 -1.89445681e-13 -1.89834259e-13 -1.90042426e-13 -1.90084060e-13 -1.90014671e-13 -1.89820382e-13 -1.89528948e-13 -1.89001592e-13 -1.88446481e-13 -1.87655447e-13 -1.86795024e-13 -1.85781945e-13 -1.84727234e-13 -1.83617010e-13 -1.82395765e-13 -1.80966353e-13 
-1.83311699e-13 -1.84283144e-13 -1.85129689e-13 -1.85837457e-13 -1.86337057e-13 -1.86684002e-13 -1.86961557e-13 -1.87044824e-13 -1.86961557e-13 -1.86753391e-13 -1.86392568e-13 -1.85962357e-13 -1.85323978e-13 -1.84657845e-13 -1.83839055e-13 -1.82923121e-13 -1.81896165e-13 -1.80702675e-13 -1.79509185e-13 -1.78218551e-13 
-1.80327975e-13 -1.81285542e-13 -1.82118209e-13 -1.82812099e-13 -1.83339455e-13 -1.83714155e-13 -1.83936200e-13 -1.84074977e-13 -1.84005589e-13 -1.83797422e-13 -1.83436599e-13 -1.82992510e-13 -1.82437399e-13 -1.81743509e-13 -1.80883086e-13 -1.80078175e-13 -1.79134485e-13 -1.78010384e-13 -1.76761383e-13 -1.75498505e-13 
-1.77469150e-13 -1.78398962e-13 -1.79203874e-13 -1.79883886e-13 -1.80397364e-13 -1.80785942e-13 -1.81063498e-13 -1.81119009e-13 -1.81077375e-13 -1.80896964e-13 -1.80591653e-13 -1.80161441e-13 -1.79606330e-13 -1.78884685e-13 -1.78093651e-13 -1.77302617e-13 -1.76428316e-13 -1.75387482e-13 -1.74221748e-13 -1.72958869e-13 
-1.74707471e-13 -1.75678916e-13 -1.76456072e-13 -1.77094450e-13 -1.77566295e-13 -1.78024262e-13 -1.78315696e-13 -1.78426718e-13 -1.78343451e-13 -1.78149162e-13 -1.77899362e-13 -1.77469150e-13 -1.76927917e-13 -1.76275661e-13 -1.75540138e-13 -1.74693593e-13 -1.73847048e-13 -1.72820092e-13 -1.71709869e-13 -1.70530257e-13 
-1.71918035e-13 -1.72875603e-13 -1.73708270e-13 -1.74291137e-13 -1.74915638e-13 -1.75318093e-13 -1.75623405e-13 -1.75748305e-13 -1.75692794e-13 -1.75567894e-13 -1.75345849e-13 -1.74943393e-13 -1.74457671e-13 -1.73805415e-13 -1.73028258e-13 -1.72251102e-13 -1.71432313e-13 -1.70460868e-13 -1.69350645e-13 -1.68184910e-13 
-1.69295133e-13 -1.70252701e-13 -1.71099246e-13 -1.71737624e-13 -1.72292736e-13 -1.72750703e-13 -1.73042136e-13 -1.73180914e-13 -1.73167036e-13 -1.73069892e-13 -1.72875603e-13 -1.72542536e-13 -1.72070691e-13 -1.71460068e-13 -1.70669034e-13 -1.69878001e-13 -1.69045333e-13 -1.68129399e-13 -1.67074687e-13 -1.65950587e-13 
-1.66866521e-13 -1.67810210e-13 -1.68629000e-13 -1.69281256e-13 -1.69836367e-13 -1.70294334e-13 -1.70558012e-13 -1.70752301e-13 -1.70766179e-13 -1.70669034e-13 -1.70474745e-13 -1.70113923e-13 -1.69600445e-13 -1.69031455e-13 -1.68379199e-13 -1.67615921e-13 -1.66769376e-13 -1.65825687e-13 -1.64840364e-13 -1.63688507e-13 
-1.64465663e-13 -1.65464864e-13 -1.66269776e-13 -1.66949787e-13 -1.67477143e-13 -1.67907355e-13 -1.68212666e-13 -1.68379199e-13 -1.68434711e-13 -1.68365322e-13 -1.68157155e-13 -1.67796332e-13 -1.67310610e-13 -1.66783254e-13 -1.66117120e-13 -1.65423231e-13 -1.64646075e-13 -1.63744018e-13 -1.62717062e-13 -1.61592961e-13 
-1.62259095e-13 -1.63202785e-13 -1.64021574e-13 -1.64673830e-13 -1.65187308e-13 -1.65673031e-13 -1.66006098e-13 -1.66117120e-13 -1.66172631e-13 -1.66075487e-13 -1.65895075e-13 -1.65589764e-13 -1.65201186e-13 -1.64659952e-13 -1.64063207e-13 -1.63327685e-13 -1.62495017e-13 -1.61579083e-13 -1.60579883e-13 -1.59566804e-13 
-1.60108038e-13 -1.61065605e-13 -1.61842761e-13 -1.62508895e-13 -1.63036251e-13 -1.63508096e-13 -1.63855041e-13 -1.64035452e-13 -1.64063207e-13 -1.63924430e-13 -1.63716263e-13 -1.63452585e-13 -1.63077885e-13 -1.62564406e-13 -1.61981539e-13 -1.61315405e-13 -1.60441105e-13 -1.59580682e-13 -1.58623115e-13 -1.57623914e-13 


==> test/yy18y2.txt <==
-5.41233725e-16 -5.55111512e-16 -5.41233725e-16 -5.34294831e-16 -5.48172618e-16 -5.75928194e-16 -5.89805982e-16 -6.03683770e-16 -5.89805982e-16 -5.68989300e-16 -5.75928194e-16 -6.03683770e-16 -6.38378239e-16 -6.38378239e-16 -6.86950496e-16 -7.84095011e-16 -7.91033905e-16 -8.53483950e-16 -9.64506253e-16 -1.06858966e-15 
-5.41233725e-16 -5.48172618e-16 -5.48172618e-16 -5.68989300e-16 -5.55111512e-16 -5.89805982e-16 -6.10622664e-16 -5.89805982e-16 -6.17561557e-16 -5.82867088e-16 -6.03683770e-16 -6.10622664e-16 -6.66133815e-16 -6.59194921e-16 -7.07767178e-16 -7.42461648e-16 -7.91033905e-16 -8.39606162e-16 -9.22872889e-16 -1.06165077e-15 
-4.92661467e-16 -5.27355937e-16 -5.48172618e-16 -5.62050406e-16 -5.48172618e-16 -5.75928194e-16 -6.10622664e-16 -6.10622664e-16 -6.17561557e-16 -6.38378239e-16 -6.03683770e-16 -5.62050406e-16 -5.96744876e-16 -6.03683770e-16 -6.17561557e-16 -6.93889390e-16 -7.91033905e-16 -8.60422844e-16 -9.08995101e-16 -1.02695630e-15 
-4.99600361e-16 -5.20417043e-16 -5.27355937e-16 -5.34294831e-16 -5.27355937e-16 -5.62050406e-16 -5.82867088e-16 -5.96744876e-16 -5.75928194e-16 -5.82867088e-16 -6.03683770e-16 -5.55111512e-16 -5.48172618e-16 -5.48172618e-16 -5.75928194e-16 -6.10622664e-16 -6.66133815e-16 -7.14706072e-16 -8.39606162e-16 -9.29811783e-16 
-4.44089210e-16 -4.64905892e-16 -4.85722573e-16 -4.57966998e-16 -4.92661467e-16 -4.99600361e-16 -5.27355937e-16 -5.20417043e-16 -4.92661467e-16 -5.06539255e-16 -5.34294831e-16 -5.48172618e-16 -5.41233725e-16 -5.27355937e-16 -4.99600361e-16 -5.41233725e-16 -5.82867088e-16 -6.45317133e-16 -7.49400542e-16 -8.81239526e-16 
-4.64905892e-16 -4.64905892e-16 -4.64905892e-16 -4.23272528e-16 -4.44089210e-16 -4.71844785e-16 -4.92661467e-16 -4.78783679e-16 -4.30211422e-16 -4.16333634e-16 -4.37150316e-16 -4.30211422e-16 -4.02455846e-16 -4.09394740e-16 -3.88578059e-16 -4.30211422e-16 -5.13478149e-16 -5.48172618e-16 -6.24500451e-16 -7.07767178e-16 
-4.23272528e-16 -4.23272528e-16 -4.02455846e-16 -4.02455846e-16 -3.74700271e-16 -4.02455846e-16 -4.37150316e-16 -3.81639165e-16 -3.33066907e-16 -2.98372438e-16 -3.05311332e-16 -3.05311332e-16 -2.70616862e-16 -2.63677968e-16 -2.84494650e-16 -2.98372438e-16 -3.53883589e-16 -3.95516953e-16 -4.64905892e-16 -5.34294831e-16 
-3.53883589e-16 -3.12250226e-16 -3.19189120e-16 -3.05311332e-16 -2.84494650e-16 -2.84494650e-16 -2.98372438e-16 -2.70616862e-16 -2.49800181e-16 -2.28983499e-16 -2.35922393e-16 -2.01227923e-16 -2.08166817e-16 -1.66533454e-16 -1.80411242e-16 -2.28983499e-16 -2.49800181e-16 -2.84494650e-16 -3.19189120e-16 -3.33066907e-16 
-2.35922393e-16 -2.22044605e-16 -1.87350135e-16 -2.15105711e-16 -2.35922393e-16 -1.94289029e-16 -2.08166817e-16 -2.15105711e-16 -1.80411242e-16 -1.66533454e-16 -1.31838984e-16 -1.45716772e-16 -1.59594560e-16 -1.04083409e-16 -9.02056208e-17 -1.59594560e-16 -1.66533454e-16 -1.80411242e-16 -1.66533454e-16 -1.59594560e-16 
-9.02056208e-17 -7.63278329e-17 -6.24500451e-17 -7.63278329e-17 -9.02056208e-17 -6.93889390e-17 -8.32667268e-17 -8.32667268e-17 -6.24500451e-17 -5.55111512e-17 -4.16333634e-17 -4.85722573e-17 -4.16333634e-17 -4.85722573e-17 -6.24500451e-17 -5.55111512e-17 -7.63278329e-17 -5.55111512e-17 -3.46944695e-17 -5.55111512e-17 
9.02056208e-17 7.63278329e-17 6.24500451e-17 7.63278329e-17 9.02056208e-17 6.93889390e-17 8.32667268e-17 8.32667268e-17 6.24500451e-17 5.55111512e-17 4.16333634e-17 4.85722573e-17 4.16333634e-17 4.85722573e-17 6.24500451e-17 5.55111512e-17 7.63278329e-17 5.55111512e-17 3.46944695e-17 5.55111512e-17 
2.35922393e-16 2.22044605e-16 1.87350135e-16 2.15105711e-16 2.35922393e-16 1.94289029e-16 2.08166817e-16 2.15105711e-16 1.80411242e-16 1.66533454e-16 1.31838984e-16 1.45716772e-16 1.59594560e-16 1.04083409e-16 9.02056208e-17 1.59594560e-16 1.66533454e-16 1.80411242e-16 1.66533454e-16 1.59594560e-16 
3.53883589e-16 3.12250226e-16 3.19189120e-16 3.05311332e-16 2.84494650e-16 2.84494650e-16 2.98372438e-16 2.70616862e-16 2.49800181e-16 2.28983499e-16 2.35922393e-16 2.01227923e-16 2.08166817e-16 1.66533454e-16 1.80411242e-16 2.28983499e-16 2.49800181e-16 2.84494650e-16 3.19189120e-16 3.33066907e-16 
4.23272528e-16 4.23272528e-16 4.02455846e-16 4.02455846e-16 3.74700271e-16 4.02455846e-16 4.37150316e-16 3.81639165e-16 3.33066907e-16 2.98372438e-16 3.05311332e-16 3.05311332e-16 2.70616862e-16 2.63677968e-16 2.84494650e-16 2.98372438e-16 3.53883589e-16 3.95516953e-16 4.64905892e-16 5.34294831e-16 
4.64905892e-16 4.64905892e-16 4.64905892e-16 4.23272528e-16 4.44089210e-16 4.71844785e-16 4.92661467e-16 4.78783679e-16 4.30211422e-16 4.16333634e-16 4.37150316e-16 4.30211422e-16 4.02455846e-16 4.09394740e-16 3.88578059e-16 4.30211422e-16 5.13478149e-16 5.48172618e-16 6.24500451e-16 7.07767178e-16 
4.44089210e-16 4.64905892e-16 4.85722573e-16 4.57966998e-16 4.92661467e-16 4.99600361e-16 5.27355937e-16 5.20417043e-16 4.92661467e-16 5.06539255e-16 5.34294831e-16 5.48172618e-16 5.41233725e-16 5.27355937e-16 4.99600361e-16 5.41233725e-16 5.82867088e-16 6.45317133e-16 7.49400542e-16 8.81239526e-16 
4.99600361e-16 5.20417043e-16 5.27355937e-16 5.34294831e-16 5.27355937e-16 5.62050406e-16 5.82867088e-16 5.96744876e-16 5.75928194e-16 5.82867088e-16 6.03683770e-16 5.55111512e-16 5.48172618e-16 5.48172618e-16 5.75928194e-16 6.10622664e-16 6.66133815e-16 7.14706072e-16 8.39606162e-16 9.29811783e-16 
4.92661467e-16 5.27355937e-16 5.48172618e-16 5.62050406e-16 5.48172618e-16 5.75928194e-16 6.10622664e-16 6.10622664e-16 6.17561557e-16 6.38378239e-16 6.03683770e-16 5.62050406e-16 5.96744876e-16 6.03683770e-16 6.17561557e-16 6.93889390e-16 7.91033905e-16 8.60422844e-16 9.08995101e-16 1.02695630e-15 
5.41233725e-16 5.48172618e-16 5.48172618e-16 5.68989300e-16 5.55111512e-16 5.89805982e-16 6.10622664e-16 5.89805982e-16 6.17561557e-16 5.82867088e-16 6.03683770e-16 6.10622664e-16 6.66133815e-16 6.59194921e-16 7.07767178e-16 7.42461648e-16 7.91033905e-16 8.39606162e-16 9.22872889e-16 1.06165077e-15 
5.41233725e-16 5.55111512e-16 5.41233725e-16 5.34294831e-16 5.48172618e-16 5.75928194e-16 5.89805982e-16 6.03683770e-16 5.89805982e-16 5.68989300e-16 5.75928194e-16 6.03683770e-16 6.38378239e-16 6.38378239e-16 6.86950496e-16 7.84095011e-16 7.91033905e-16 8.53483950e-16 9.64506253e-16 1.06858966e-15 


==> test/yy18y3.txt <==
-7.24420524e-15 -6.07847106e-15 -5.27355937e-15 -4.52415883e-15 -3.94129174e-15 -3.30291350e-15 -2.66453526e-15 -2.27595720e-15 -1.91513472e-15 -1.88737914e-15 -1.66533454e-15 -1.49880108e-15 -1.16573418e-15 -1.16573418e-15 -1.02695630e-15 -6.66133815e-16 -7.21644966e-16 -5.82867088e-16 -4.16333634e-16 -1.38777878e-16 
-6.49480469e-15 -5.44009282e-15 -4.57966998e-15 -3.91353616e-15 -3.35842465e-15 -2.77555756e-15 -2.19269047e-15 -1.94289029e-15 -1.58206781e-15 -1.49880108e-15 -1.24900090e-15 -1.19348975e-15 -8.88178420e-16 -9.15933995e-16 -7.21644966e-16 -5.82867088e-16 -5.55111512e-16 -5.55111512e-16 -4.71844785e-16 -2.22044605e-16 
-5.68989300e-15 -4.77395901e-15 -4.02455846e-15 -3.35842465e-15 -2.85882429e-15 -2.30371278e-15 -1.85962357e-15 -1.55431223e-15 -1.27675648e-15 -9.99200722e-16 -8.88178420e-16 -9.15933995e-16 -8.32667268e-16 -8.88178420e-16 -7.49400542e-16 -5.82867088e-16 -3.88578059e-16 -3.05311332e-16 -3.60822483e-16 -2.22044605e-16 
-4.60742555e-15 -3.94129174e-15 -3.35842465e-15 -2.69229083e-15 -2.22044605e-15 -1.80411242e-15 -1.49880108e-15 -1.22124533e-15 -1.11022302e-15 -8.04911693e-16 -6.38378239e-16 -6.38378239e-16 -5.82867088e-16 -6.38378239e-16 -5.55111512e-16 -5.55111512e-16 -5.27355937e-16 -5.27355937e-16 -3.60822483e-16 -1.94289029e-16 
-3.85802501e-15 -3.24740235e-15 -2.74780199e-15 -2.33146835e-15 -1.80411242e-15 -1.41553436e-15 -1.11022302e-15 -9.15933995e-16 -8.32667268e-16 -6.10622664e-16 -5.27355937e-16 -3.05311332e-16 -2.49800181e-16 -3.60822483e-16 -5.27355937e-16 -5.27355937e-16 -4.44089210e-16 -3.88578059e-16 -2.77555756e-16 -1.11022302e-16 
-2.74780199e-15 -2.38697950e-15 -1.99840144e-15 -1.80411242e-15 -1.38777878e-15 -9.99200722e-16 -6.93889390e-16 -5.82867088e-16 -4.99600361e-16 -4.99600361e-16 -5.27355937e-16 -4.44089210e-16 -3.05311332e-16 -3.88578059e-16 -5.55111512e-16 -4.99600361e-16 -4.44089210e-16 -3.05311332e-16 -1.66533454e-16 -1.94289029e-16 
-1.60982339e-15 -1.30451205e-15 -1.27675648e-15 -1.02695630e-15 -9.15933995e-16 -5.55111512e-16 -3.05311332e-16 -3.33066907e-16 -3.88578059e-16 -5.27355937e-16 -4.71844785e-16 -4.71844785e-16 -5.55111512e-16 -6.10622664e-16 -5.82867088e-16 -5.27355937e-16 -3.60822483e-16 -3.33066907e-16 -2.22044605e-16 -2.49800181e-16 
-9.71445147e-16 -8.60422844e-16 -8.04911693e-16 -6.38378239e-16 -5.27355937e-16 -4.44089210e-16 -2.49800181e-16 -3.33066907e-16 -3.60822483e-16 -3.05311332e-16 -3.33066907e-16 -2.77555756e-16 -3.60822483e-16 -4.99600361e-16 -4.71844785e-16 -4.71844785e-16 -2.77555756e-16 -1.94289029e-16 -1.11022302e-16 -3.60822483e-16 
-5.27355937e-16 -4.44089210e-16 -4.71844785e-16 -2.77555756e-16 -1.11022302e-16 -1.94289029e-16 -5.55111512e-17 2.77555756e-17 -5.55111512e-17 -5.55111512e-17 -2.49800181e-16 -1.38777878e-16 -1.11022302e-16 -3.60822483e-16 -3.60822483e-16 -2.49800181e-16 -1.94289029e-16 -1.66533454e-16 -2.49800181e-16 -3.05311332e-16 
-1.66533454e-16 -1.38777878e-16 -1.66533454e-16 -5.55111512e-17 -1.38777878e-16 0.00000000e+00 2.77555756e-17 5.55111512e-17 5.55111512e-17 -2.77555756e-17 -2.77555756e-17 -2.77555756e-17 -1.66533454e-16 -2.77555756e-17 2.77555756e-17 -5.55111512e-17 2.77555756e-17 -1.11022302e-16 -1.66533454e-16 -1.38777878e-16 
1.66533454e-16 1.38777878e-16 1.66533454e-16 5.55111512e-17 1.38777878e-16 0.00000000e+00 -2.77555756e-17 -5.55111512e-17 -5.55111512e-17 2.77555756e-17 2.77555756e-17 2.77555756e-17 1.66533454e-16 2.77555756e-17 -2.77555756e-17 5.55111512e-17 -2.77555756e-17 1.11022302e-16 1.66533454e-16 1.38777878e-16 
5.27355937e-16 4.44089210e-16 4.71844785e-16 2.77555756e-16 1.11022302e-16 1.94289029e-16 5.55111512e-17 -2.77555756e-17 5.55111512e-17 5.55111512e-17 2.49800181e-16 1.38777878e-16 1.11022302e-16 3.60822483e-16 3.60822483e-16 2.49800181e-16 1.94289029e-16 1.66533454e-16 2.49800181e-16 3.05311332e-16 
9.71445147e-16 8.60422844e-16 8.04911693e-16 6.38378239e-16 5.27355937e-16 4.44089210e-16 2.49800181e-16 3.33066907e-16 3.60822483e-16 3.05311332e-16 3.33066907e-16 2.77555756e-16 3.60822483e-16 4.99600361e-16 4.71844785e-16 4.71844785e-16 2.77555756e-16 1.94289029e-16 1.11022302e-16 3.60822483e-16 
1.60982339e-15 1.30451205e-15 1.27675648e-15 1.02695630e-15 9.15933995e-16 5.55111512e-16 3.05311332e-16 3.33066907e-16 3.88578059e-16 5.27355937e-16 4.71844785e-16 4.71844785e-16 5.55111512e-16 6.10622664e-16 5.82867088e-16 5.27355937e-16 3.60822483e-16 3.33066907e-16 2.22044605e-16 2.49800181e-16 
2.74780199e-15 2.38697950e-15 1.99840144e-15 1.80411242e-15 1.38777878e-15 9.99200722e-16 6.93889390e-16 5.82867088e-16 4.99600361e-16 4.99600361e-16 5.27355937e-16 4.44089210e-16 3.05311332e-16 3.88578059e-16 5.55111512e-16 4.99600361e-16 4.44089210e-16 3.05311332e-16 1.66533454e-16 1.94289029e-16 
3.85802501e-15 3.24740235e-15 2.74780199e-15 2.33146835e-15 1.80411242e-15 1.41553436e-15 1.11022302e-15 9.15933995e-16 8.32667268e-16 6.10622664e-16 5.27355937e-16 3.05311332e-16 2.49800181e-16 3.60822483e-16 5.27355937e-16 5.27355937e-16 4.44089210e-16 3.88578059e-16 2.77555756e-16 1.11022302e-16 
4.60742555e-15 3.94129174e-15 3.35842465e-15 2.69229083e-15 2.22044605e-15 1.80411242e-15 1.49880108e-15 1.22124533e-15 1.11022302e-15 8.04911693e-16 6.38378239e-16 6.38378239e-16 5.82867088e-16 6.38378239e-16 5.55111512e-16 5.55111512e-16 5.27355937e-16 5.27355937e-16 3.60822483e-16 1.94289029e-16 
5.68989300e-15 4.77395901e-15 4.02455846e-15 3.35842465e-15 2.85882429e-15 2.30371278e-15 1.85962357e-15 1.55431223e-15 1.27675648e-15 9.99200722e-16 8.88178420e-16 9.15933995e-16 8.32667268e-16 8.88178420e-16 7.49400542e-16 5.82867088e-16 3.88578059e-16 3.05311332e-16 3.60822483e-16 2.22044605e-16 
6.49480469e-15 5.44009282e-15 4.57966998e-15 3.91353616e-15 3.35842465e-15 2.77555756e-15 2.19269047e-15 1.94289029e-15 1.58206781e-15 1.49880108e-15 1.24900090e-15 1.19348975e-15 8.88178420e-16 9.15933995e-16 7.21644966e-16 5.82867088e-16 5.55111512e-16 5.55111512e-16 4.71844785e-16 2.22044605e-16 
7.24420524e-15 6.07847106e-15 5.27355937e-15 4.52415883e-15 3.94129174e-15 3.30291350e-15 2.66453526e-15 2.27595720e-15 1.91513472e-15 1.88737914e-15 1.66533454e-15 1.49880108e-15 1.16573418e-15 1.16573418e-15 1.02695630e-15 6.66133815e-16 7.21644966e-16 5.82867088e-16 4.16333634e-16 1.38777878e-16 


==> test/yy19y1.txt <==
-1.21458399e-13 -1.21694321e-13 -1.21833099e-13 -1.21791466e-13 -1.21666566e-13 -1.21402888e-13 -1.21042065e-13 -1.20667365e-13 -1.20209398e-13 -1.19737553e-13 -1.19210197e-13 -1.18599575e-13 -1.17864052e-13 -1.17142407e-13 -1.16351373e-13 -1.15463195e-13 -1.14644405e-13 -1.13714593e-13 -1.12729270e-13 -1.11716192e-13 
-1.18516308e-13 -1.18779986e-13 -1.18960397e-13 -1.19002030e-13 -1.19002030e-13 -1.18779986e-13 -1.18516308e-13 -1.18224874e-13 -1.17808541e-13 -1.17364451e-13 -1.16878729e-13 -1.16309740e-13 -1.15671361e-13 -1.15032983e-13 -1.14269705e-13 -1.13492549e-13 -1.12659881e-13 -1.11813336e-13 -1.10883525e-13 -1.09884324e-13 
-1.15740750e-13 -1.16073817e-13 -1.16337495e-13 -1.16420762e-13 -1.16406884e-13 -1.16309740e-13 -1.16101573e-13 -1.15837895e-13 -1.15490950e-13 -1.15088494e-13 -1.14644405e-13 -1.14186438e-13 -1.13631327e-13 -1.13020704e-13 -1.12326815e-13 -1.11563536e-13 -1.10703113e-13 -1.09884324e-13 -1.09044718e-13 -1.08114906e-13 
-1.13090093e-13 -1.13464793e-13 -1.13756227e-13 -1.13895005e-13 -1.13936638e-13 -1.13895005e-13 -1.13756227e-13 -1.13534182e-13 -1.13256626e-13 -1.12923559e-13 -1.12493348e-13 -1.12063137e-13 -1.11591292e-13 -1.11022302e-13 -1.10383924e-13 -1.09696974e-13 -1.08933695e-13 -1.08156539e-13 -1.07247544e-13 -1.06387121e-13 
-1.10654541e-13 -1.11077814e-13 -1.11369247e-13 -1.11577414e-13 -1.11660681e-13 -1.11619047e-13 -1.11521903e-13 -1.11369247e-13 -1.11174958e-13 -1.10841891e-13 -1.10453313e-13 -1.10036980e-13 -1.09565135e-13 -1.09065534e-13 -1.08538178e-13 -1.07851228e-13 -1.07122644e-13 -1.06345488e-13 -1.05512821e-13 -1.04631581e-13 
-1.08260623e-13 -1.08725529e-13 -1.09037779e-13 -1.09343090e-13 -1.09440235e-13 -1.09447174e-13 -1.09384724e-13 -1.09287579e-13 -1.09127984e-13 -1.08878184e-13 -1.08565934e-13 -1.08170417e-13 -1.07754083e-13 -1.07268361e-13 -1.06747944e-13 -1.06095688e-13 -1.05374043e-13 -1.04631581e-13 -1.03826669e-13 -1.03049513e-13 
-1.05998543e-13 -1.06435694e-13 -1.06845088e-13 -1.07136522e-13 -1.07330811e-13 -1.07386322e-13 -1.07351628e-13 -1.07309994e-13 -1.07192033e-13 -1.07025500e-13 -1.06713249e-13 -1.06373244e-13 -1.05991604e-13 -1.05533637e-13 -1.04999343e-13 -1.04388720e-13 -1.03694830e-13 -1.03007880e-13 -1.02202968e-13 -1.01446629e-13 
-1.03958508e-13 -1.04416475e-13 -1.04811992e-13 -1.05117304e-13 -1.05353226e-13 -1.05457310e-13 -1.05464248e-13 -1.05471187e-13 -1.05353226e-13 -1.05186693e-13 -1.04902198e-13 -1.04596887e-13 -1.04229125e-13 -1.03812792e-13 -1.03292375e-13 -1.02695630e-13 -1.02036435e-13 -1.01349484e-13 -1.00641717e-13 -9.99200722e-14 
-1.02029496e-13 -1.02529096e-13 -1.02945430e-13 -1.03222986e-13 -1.03431153e-13 -1.03597686e-13 -1.03646258e-13 -1.03611564e-13 -1.03535236e-13 -1.03361764e-13 -1.03167475e-13 -1.02876041e-13 -1.02501341e-13 -1.02126640e-13 -1.01633979e-13 -1.01037234e-13 -1.00419673e-13 -9.97743554e-14 -9.91290383e-14 -9.84004545e-14 
-1.00260078e-13 -1.00773556e-13 -1.01169073e-13 -1.01460507e-13 -1.01696429e-13 -1.01856024e-13 -1.01918474e-13 -1.01911535e-13 -1.01849085e-13 -1.01703368e-13 -1.01488262e-13 -1.01196829e-13 -1.00870701e-13 -1.00447428e-13 -9.99755834e-14 -9.94204719e-14 -9.88445437e-14 -9.82616766e-14 -9.76094205e-14 -9.68600200e-14 
-9.85808657e-14 -9.90804661e-14 -9.94690441e-14 -9.98576222e-14 -1.00086606e-13 -1.00225384e-13 -1.00322528e-13 -1.00336406e-13 -1.00260078e-13 -1.00107422e-13 -9.98576222e-14 -9.95870053e-14 -9.92539384e-14 -9.88792381e-14 -9.84282100e-14 -9.79077930e-14 -9.73596204e-14 -9.67351199e-14 -9.60620472e-14 -9.53820356e-14 
-9.70126757e-14 -9.74845205e-14 -9.78869763e-14 -9.82547377e-14 -9.85184156e-14 -9.86363768e-14 -9.87612769e-14 -9.87959714e-14 -9.86849491e-14 -9.85461712e-14 -9.83241266e-14 -9.80188153e-14 -9.77481984e-14 -9.73388037e-14 -9.68738978e-14 -9.64228697e-14 -9.58677582e-14 -9.52987689e-14 -9.46326351e-14 -9.39179290e-14 
-9.54653023e-14 -9.59440860e-14 -9.63534807e-14 -9.66934866e-14 -9.69432867e-14 -9.70890035e-14 -9.72347203e-14 -9.72277814e-14 -9.71792091e-14 -9.70265535e-14 -9.68183866e-14 -9.65477698e-14 -9.62355196e-14 -9.58400026e-14 -9.54236690e-14 -9.49657020e-14 -9.44730405e-14 -9.39179290e-14 -9.32864896e-14 -9.25995391e-14 
-9.39803790e-14 -9.44799794e-14 -9.48616186e-14 -9.51946855e-14 -9.54444856e-14 -9.56595914e-14 -9.57844914e-14 -9.57914303e-14 -9.57220414e-14 -9.55693857e-14 -9.53542800e-14 -9.51183576e-14 -9.48199852e-14 -9.44591627e-14 -9.40497680e-14 -9.35918010e-14 -9.31130173e-14 -9.25648447e-14 -9.19889165e-14 -9.13435994e-14 
-9.24815780e-14 -9.29811783e-14 -9.33975119e-14 -9.36820066e-14 -9.39873179e-14 -9.42163014e-14 -9.43550793e-14 -9.44036516e-14 -9.43481404e-14 -9.42163014e-14 -9.40428291e-14 -9.38207845e-14 -9.35293509e-14 -9.31824062e-14 -9.27313781e-14 -9.23219834e-14 -9.18362608e-14 -9.13227827e-14 -9.07399156e-14 -9.00945984e-14 
-9.10521658e-14 -9.15656440e-14 -9.20027943e-14 -9.23011667e-14 -9.26064780e-14 -9.28354615e-14 -9.29811783e-14 -9.30366895e-14 -9.29811783e-14 -9.29117894e-14 -9.27521948e-14 -9.25648447e-14 -9.22525945e-14 -9.18987109e-14 -9.14823772e-14 -9.10521658e-14 -9.05803210e-14 -9.00876596e-14 -8.95394869e-14 -8.89149865e-14 
-8.97684704e-14 -9.02611319e-14 -9.06705266e-14 -9.10244102e-14 -9.13019660e-14 -9.15309495e-14 -9.16697274e-14 -9.17321774e-14 -9.17113607e-14 -9.16627885e-14 -9.14962550e-14 -9.12603326e-14 -9.09758380e-14 -9.06150155e-14 -9.02611319e-14 -8.98447983e-14 -8.93868313e-14 -8.88802920e-14 -8.83598750e-14 -8.77214967e-14 
-8.84778362e-14 -8.89843754e-14 -8.93868313e-14 -8.97476538e-14 -9.00113317e-14 -9.02472541e-14 -9.04068487e-14 -9.04692987e-14 -9.04692987e-14 -9.04346042e-14 -9.02888875e-14 -9.00321484e-14 -8.97615315e-14 -8.94215257e-14 -8.90676422e-14 -8.86721252e-14 -8.82627305e-14 -8.77700690e-14 -8.72149575e-14 -8.66112737e-14 
-8.72565908e-14 -8.77839468e-14 -8.82002804e-14 -8.85194695e-14 -8.87970253e-14 -8.90329477e-14 -8.92133589e-14 -8.92341756e-14 -8.92549923e-14 -8.92064200e-14 -8.90815199e-14 -8.88525364e-14 -8.86443696e-14 -8.83251805e-14 -8.79782358e-14 -8.75688411e-14 -8.70969963e-14 -8.66182126e-14 -8.61047345e-14 -8.55496229e-14 
-8.60839178e-14 -8.66251515e-14 -8.69859740e-14 -8.73398576e-14 -8.76243522e-14 -8.78533357e-14 -8.80198692e-14 -8.81031359e-14 -8.81100748e-14 -8.80198692e-14 -8.78741524e-14 -8.76798634e-14 -8.74994521e-14 -8.71872019e-14 -8.68402572e-14 -8.64794347e-14 -8.60214677e-14 -8.55357452e-14 -8.50500226e-14 -8.44949111e-14 


==> test/yy19y2.txt <==
-1.24900090e-16 -1.17961196e-16 -2.77555756e-17 4.16333634e-17 9.71445147e-17 1.52655666e-16 1.94289029e-16 3.05311332e-16 4.71844785e-16 6.52256027e-16 8.46545056e-16 1.04083409e-15 1.19348975e-15 1.40165657e-15 1.66533454e-15 1.87350135e-15 2.24820162e-15 2.53963517e-15 2.84494650e-15 3.20576898e-15 
-1.66533454e-16 -1.59594560e-16 -9.71445147e-17 -6.93889390e-17 2.77555756e-17 5.55111512e-17 1.11022302e-16 2.77555756e-16 3.60822483e-16 5.27355937e-16 6.93889390e-16 8.88178420e-16 1.04083409e-15 1.26287869e-15 1.47104551e-15 1.74860126e-15 2.02615702e-15 2.34534614e-15 2.65065747e-15 2.98372438e-15 
-1.87350135e-16 -1.66533454e-16 -1.38777878e-16 -1.11022302e-16 -5.55111512e-17 -1.38777878e-17 5.55111512e-17 1.80411242e-16 2.49800181e-16 3.88578059e-16 5.68989300e-16 8.04911693e-16 9.85322934e-16 1.17961196e-15 1.41553436e-15 1.60982339e-15 1.77635684e-15 2.06779038e-15 2.35922393e-15 2.70616862e-15 
-2.49800181e-16 -2.35922393e-16 -1.94289029e-16 -1.24900090e-16 -9.71445147e-17 -9.71445147e-17 -1.38777878e-17 8.32667268e-17 2.08166817e-16 3.33066907e-16 4.57966998e-16 6.38378239e-16 8.60422844e-16 1.06858966e-15 1.24900090e-15 1.45716772e-15 1.65145675e-15 1.90125693e-15 2.06779038e-15 2.37310172e-15 
-2.35922393e-16 -2.08166817e-16 -1.80411242e-16 -1.38777878e-16 -1.66533454e-16 -1.24900090e-16 -6.93889390e-17 2.77555756e-17 1.80411242e-16 2.77555756e-16 3.74700271e-16 4.99600361e-16 6.38378239e-16 8.46545056e-16 1.04083409e-15 1.20736754e-15 1.37390099e-15 1.54043445e-15 1.72084569e-15 1.91513472e-15 
-2.91433544e-16 -2.77555756e-16 -2.35922393e-16 -1.52655666e-16 -1.80411242e-16 -1.38777878e-16 -9.71445147e-17 -2.77555756e-17 1.11022302e-16 2.08166817e-16 3.33066907e-16 4.57966998e-16 5.82867088e-16 7.35522754e-16 9.15933995e-16 1.02695630e-15 1.12410081e-15 1.24900090e-15 1.42941214e-15 1.59594560e-15 
-3.60822483e-16 -3.33066907e-16 -2.63677968e-16 -1.94289029e-16 -1.66533454e-16 -1.66533454e-16 -1.38777878e-16 -2.77555756e-17 6.93889390e-17 2.08166817e-16 2.91433544e-16 4.30211422e-16 5.55111512e-16 6.66133815e-16 7.77156117e-16 8.60422844e-16 9.02056208e-16 1.06858966e-15 1.15185639e-15 1.29063427e-15 
-2.91433544e-16 -2.77555756e-16 -2.22044605e-16 -1.94289029e-16 -1.52655666e-16 -1.11022302e-16 -9.71445147e-17 2.77555756e-17 6.93889390e-17 1.38777878e-16 2.08166817e-16 2.91433544e-16 3.74700271e-16 5.55111512e-16 5.68989300e-16 6.38378239e-16 6.52256027e-16 7.07767178e-16 8.46545056e-16 9.57567359e-16 
-2.08166817e-16 -1.94289029e-16 -1.52655666e-16 -1.66533454e-16 -1.52655666e-16 -9.71445147e-17 -6.93889390e-17 -4.16333634e-17 2.77555756e-17 2.77555756e-17 1.11022302e-16 1.80411242e-16 2.35922393e-16 3.46944695e-16 4.16333634e-16 3.74700271e-16 4.16333634e-16 4.16333634e-16 5.68989300e-16 6.10622664e-16 
-6.93889390e-17 -6.93889390e-17 -4.16333634e-17 -8.32667268e-17 -5.55111512e-17 -4.16333634e-17 -4.16333634e-17 -2.77555756e-17 -1.38777878e-17 0.00000000e+00 4.16333634e-17 4.16333634e-17 9.71445147e-17 9.71445147e-17 1.11022302e-16 1.24900090e-16 1.38777878e-16 1.52655666e-16 1.94289029e-16 1.80411242e-16 
6.93889390e-17 6.93889390e-17 4.16333634e-17 8.32667268e-17 5.55111512e-17 4.16333634e-17 4.16333634e-17 2.77555756e-17 1.38777878e-17 0.00000000e+00 -4.16333634e-17 -4.16333634e-17 -9.71445147e-17 -9.71445147e-17 -1.11022302e-16 -1.24900090e-16 -1.38777878e-16 -1.52655666e-16 -1.94289029e-16 -1.80411242e-16 
2.08166817e-16 1.94289029e-16 1.52655666e-16 1.66533454e-16 1.52655666e-16 9.71445147e-17 6.93889390e-17 4.16333634e-17 -2.77555756e-17 -2.77555756e-17 -1.11022302e-16 -1.80411242e-16 -2.35922393e-16 -3.46944695e-16 -4.16333634e-16 -3.74700271e-16 -4.16333634e-16 -4.16333634e-16 -5.68989300e-16 -6.10622664e-16 
2.91433544e-16 2.77555756e-16 2.22044605e-16 1.94289029e-16 1.52655666e-16 1.11022302e-16 9.71445147e-17 -2.77555756e-17 -6.93889390e-17 -1.38777878e-16 -2.08166817e-16 -2.91433544e-16 -3.74700271e-16 -5.55111512e-16 -5.68989300e-16 -6.38378239e-16 -6.52256027e-16 -7.07767178e-16 -8.46545056e-16 -9.57567359e-16 
3.60822483e-16 3.33066907e-16 2.63677968e-16 1.94289029e-16 1.66533454e-16 1.66533454e-16 1.38777878e-16 2.77555756e-17 -6.93889390e-17 -2.08166817e-16 -2.91433544e-16 -4.30211422e-16 -5.55111512e-16 -6.66133815e-16 -7.77156117e-16 -8.60422844e-16 -9.02056208e-16 -1.06858966e-15 -1.15185639e-15 -1.29063427e-15 
2.91433544e-16 2.77555756e-16 2.35922393e-16 1.52655666e-16 1.80411242e-16 1.38777878e-16 9.71445147e-17 2.77555756e-17 -1.11022302e-16 -2.08166817e-16 -3.33066907e-16 -4.57966998e-16 -5.82867088e-16 -7.35522754e-16 -9.15933995e-16 -1.02695630e-15 -1.12410081e-15 -1.24900090e-15 -1.42941214e-15 -1.59594560e-15 
2.35922393e-16 2.08166817e-16 1.80411242e-16 1.38777878e-16 1.66533454e-16 1.24900090e-16 6.93889390e-17 -2.77555756e-17 -1.80411242e-16 -2.77555756e-16 -3.74700271e-16 -4.99600361e-16 -6.38378239e-16 -8.46545056e-16 -1.04083409e-15 -1.20736754e-15 -1.37390099e-15 -1.54043445e-15 -1.72084569e-15 -1.91513472e-15 
2.49800181e-16 2.35922393e-16 1.94289029e-16 1.24900090e-16 9.71445147e-17 9.71445147e-17 1.38777878e-17 -8.32667268e-17 -2.08166817e-16 -3.33066907e-16 -4.57966998e-16 -6.38378239e-16 -8.60422844e-16 -1.06858966e-15 -1.24900090e-15 -1.45716772e-15 -1.65145675e-15 -1.90125693e-15 -2.06779038e-15 -2.37310172e-15 
1.87350135e-16 1.66533454e-16 1.38777878e-16 1.11022302e-16 5.55111512e-17 1.38777878e-17 -5.55111512e-17 -1.80411242e-16 -2.49800181e-16 -3.88578059e-16 -5.68989300e-16 -8.04911693e-16 -9.85322934e-16 -1.17961196e-15 -1.41553436e-15 -1.60982339e-15 -1.77635684e-15 -2.06779038e-15 -2.35922393e-15 -2.70616862e-15 
1.66533454e-16 1.59594560e-16 9.71445147e-17 6.93889390e-17 -2.77555756e-17 -5.55111512e-17 -1.11022302e-16 -2.77555756e-16 -3.60822483e-16 -5.27355937e-16 -6.93889390e-16 -8.88178420e-16 -1.04083409e-15 -1.26287869e-15 -1.47104551e-15 -1.74860126e-15 -2.02615702e-15 -2.34534614e-15 -2.65065747e-15 -2.98372438e-15 
1.24900090e-16 1.17961196e-16 2.77555756e-17 -4.16333634e-17 -9.71445147e-17 -1.52655666e-16 -1.94289029e-16 -3.05311332e-16 -4.71844785e-16 -6.52256027e-16 -8.46545056e-16 -1.04083409e-15 -1.19348975e-15 -1.40165657e-15 -1.66533454e-15 -1.87350135e-15 -2.24820162e-15 -2.53963517e-15 -2.84494650e-15 -3.20576898e-15 


==> test/yy19y3.txt <==
-4.24660307e-15 -3.52495810e-15 -3.16413562e-15 -2.58126853e-15 -2.19269047e-15 -1.74860126e-15 -1.33226763e-15 -1.05471187e-15 -8.04911693e-16 -8.04911693e-16 -8.60422844e-16 -7.21644966e-16 -5.55111512e-16 -5.55111512e-16 -4.71844785e-16 -3.05311332e-16 -4.44089210e-16 -3.60822483e-16 -2.22044605e-16 -5.55111512e-17 
-3.80251386e-15 -3.16413562e-15 -2.66453526e-15 -2.13717932e-15 -1.88737914e-15 -1.44328993e-15 -1.02695630e-15 -9.43689571e-16 -7.49400542e-16 -5.55111512e-16 -4.71844785e-16 -4.44089210e-16 -3.33066907e-16 -3.05311332e-16 -2.49800181e-16 -2.77555756e-16 -2.22044605e-16 -2.49800181e-16 -1.66533454e-16 2.77555756e-17 
-3.41393580e-15 -2.85882429e-15 -2.33146835e-15 -1.85962357e-15 -1.58206781e-15 -1.19348975e-15 -8.60422844e-16 -6.93889390e-16 -4.71844785e-16 -1.66533454e-16 -1.66533454e-16 -3.05311332e-16 -3.60822483e-16 -3.88578059e-16 -4.44089210e-16 -2.77555756e-16 -5.55111512e-17 -2.77555756e-17 2.77555756e-17 2.77555756e-17 
-2.85882429e-15 -2.30371278e-15 -1.83186799e-15 -1.47104551e-15 -1.16573418e-15 -8.32667268e-16 -5.82867088e-16 -3.33066907e-16 -2.77555756e-16 -8.32667268e-17 -8.32667268e-17 -1.38777878e-16 -3.33066907e-16 -3.05311332e-16 -3.60822483e-16 -2.22044605e-16 -1.94289029e-16 -1.94289029e-16 0.00000000e+00 0.00000000e+00 
-2.49800181e-15 -2.02615702e-15 -1.60982339e-15 -1.33226763e-15 -9.15933995e-16 -6.66133815e-16 -3.88578059e-16 -2.77555756e-16 -2.49800181e-16 -1.38777878e-16 -2.77555756e-17 0.00000000e+00 -1.38777878e-16 -1.38777878e-16 -3.05311332e-16 -2.49800181e-16 -1.66533454e-16 -5.55111512e-17 5.55111512e-17 1.66533454e-16 
-1.80411242e-15 -1.52655666e-15 -1.08246745e-15 -9.99200722e-16 -6.93889390e-16 -4.44089210e-16 -1.94289029e-16 -5.55111512e-17 -5.55111512e-17 -1.11022302e-16 -1.38777878e-16 -2.22044605e-16 -1.66533454e-16 -2.22044605e-16 -3.05311332e-16 -2.77555756e-16 -1.11022302e-16 -2.77555756e-17 2.77555756e-17 -8.32667268e-17 
-1.16573418e-15 -7.77156117e-16 -6.10622664e-16 -4.71844785e-16 -4.44089210e-16 -1.94289029e-16 0.00000000e+00 5.55111512e-17 -2.77555756e-17 -1.11022302e-16 -2.49800181e-16 -2.77555756e-16 -3.33066907e-16 -3.60822483e-16 -3.33066907e-16 -2.77555756e-16 -1.38777878e-16 -1.66533454e-16 -2.77555756e-17 -5.55111512e-17 
-7.77156117e-16 -5.55111512e-16 -4.16333634e-16 -2.77555756e-16 -2.22044605e-16 -1.38777878e-16 -2.77555756e-17 -5.55111512e-17 -2.77555756e-17 -1.66533454e-16 -1.66533454e-16 -2.77555756e-16 -2.77555756e-16 -3.88578059e-16 -3.60822483e-16 -3.05311332e-16 -1.94289029e-16 -1.94289029e-16 -5.55111512e-17 -1.38777878e-16 
-3.60822483e-16 -2.77555756e-16 -2.22044605e-16 -5.55111512e-17 5.55111512e-17 8.32667268e-17 8.32667268e-17 8.32667268e-17 1.11022302e-16 5.55111512e-17 -1.11022302e-16 -1.11022302e-16 -8.32667268e-17 -1.94289029e-16 -2.49800181e-16 -1.11022302e-16 -5.55111512e-17 -1.11022302e-16 -2.22044605e-16 -3.05311332e-16 
-8.32667268e-17 -1.66533454e-16 -8.32667268e-17 0.00000000e+00 -2.77555756e-17 2.77555756e-17 5.55111512e-17 1.11022302e-16 5.55111512e-17 0.00000000e+00 2.77555756e-17 -2.77555756e-17 -1.11022302e-16 0.00000000e+00 5.55111512e-17 2.77555756e-17 2.77555756e-17 -8.32667268e-17 -1.38777878e-16 -5.55111512e-17 
8.32667268e-17 1.66533454e-16 8.32667268e-17 0.00000000e+00 2.77555756e-17 -2.77555756e-17 -5.55111512e-17 -1.11022302e-16 -5.55111512e-17 0.00000000e+00 -2.77555756e-17 2.77555756e-17 1.11022302e-16 0.00000000e+00 -5.55111512e-17 -2.77555756e-17 -2.77555756e-17 8.32667268e-17 1.38777878e-16 5.55111512e-17 
3.60822483e-16 2.77555756e-16 2.22044605e-16 5.55111512e-17 -5.55111512e-17 -8.32667268e-17 -8.32667268e-17 -8.32667268e-17 -1.11022302e-16 -5.55111512e-17 1.11022302e-16 1.11022302e-16 8.32667268e-17 1.94289029e-16 2.49800181e-16 1.11022302e-16 5.55111512e-17 1.11022302e-16 2.22044605e-16 3.05311332e-16 
7.77156117e-16 5.55111512e-16 4.16333634e-16 2.77555756e-16 2.22044605e-16 1.38777878e-16 2.77555756e-17 5.55111512e-17 2.77555756e-17 1.66533454e-16 1.66533454e-16 2.77555756e-16 2.77555756e-16 3.88578059e-16 3.60822483e-16 3.05311332e-16 1.94289029e-16 1.94289029e-16 5.55111512e-17 1.38777878e-16 
1.16573418e-15 7.77156117e-16 6.10622664e-16 4.71844785e-16 4.44089210e-16 1.94289029e-16 0.00000000e+00 -5.55111512e-17 2.77555756e-17 1.11022302e-16 2.49800181e-16 2.77555756e-16 3.33066907e-16 3.60822483e-16 3.33066907e-16 2.77555756e-16 1.38777878e-16 1.66533454e-16 2.77555756e-17 5.55111512e-17 
1.80411242e-15 1.52655666e-15 1.08246745e-15 9.99200722e-16 6.93889390e-16 4.44089210e-16 1.94289029e-16 5.55111512e-17 5.55111512e-17 1.11022302e-16 1.38777878e-16 2.22044605e-16 1.66533454e-16 2.22044605e-16 3.05311332e-16 2.77555756e-16 1.11022302e-16 2.77555756e-17 -2.77555756e-17 8.32667268e-17 
2.49800181e-15 2.02615702e-15 1.60982339e-15 1.33226763e-15 9.15933995e-16 6.66133815e-16 3.88578059e-16 2.77555756e-16 2.49800181e-16 1.38777878e-16 2.77555756e-17 0.00000000e+00 1.38777878e-16 1.38777878e-16 3.05311332e-16 2.49800181e-16 1.66533454e-16 5.55111512e-17 -5.55111512e-17 -1.66533454e-16 
2.85882429e-15 2.30371278e-15 1.83186799e-15 1.47104551e-15 1.16573418e-15 8.32667268e-16 5.82867088e-16 3.33066907e-16 2.77555756e-16 8.32667268e-17 8.32667268e-17 1.38777878e-16 3.33066907e-16 3.05311332e-16 3.60822483e-16 2.22044605e-16 1.94289029e-16 1.94289029e-16 0.00000000e+00 0.00000000e+00 
3.41393580e-15 2.85882429e-15 2.33146835e-15 1.85962357e-15 1.58206781e-15 1.19348975e-15 8.60422844e-16 6.93889390e-16 4.71844785e-16 1.66533454e-16 1.66533454e-16 3.05311332e-16 3.60822483e-16 3.88578059e-16 4.44089210e-16 2.77555756e-16 5.55111512e-17 2.77555756e-17 -2.77555756e-17 -2.77555756e-17 
3.80251386e-15 3.16413562e-15 2.66453526e-15 2.13717932e-15 1.88737914e-15 1.44328993e-15 1.02695630e-15 9.43689571e-16 7.49400542e-16 5.55111512e-16 4.71844785e-16 4.44089210e-16 3.33066907e-16 3.05311332e-16 2.49800181e-16 2.77555756e-16 2.22044605e-16 2.49800181e-16 1.66533454e-16 -2.77555756e-17 
4.24660307e-15 3.52495810e-15 3.16413562e-15 2.58126853e-15 2.19269047e-15 1.74860126e-15 1.33226763e-15 1.05471187e-15 8.04911693e-16 8.04911693e-16 8.60422844e-16 7.21644966e-16 5.55111512e-16 5.55111512e-16 4.71844785e-16 3.05311332e-16 4.44089210e-16 3.60822483e-16 2.22044605e-16 5.55111512e-17 


==> test/yy1y0.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy1y1.txt <==
-4.15344277e-01 -4.06721356e-01 -3.98227110e-01 -3.89861394e-01 -3.81623863e-01 -3.73513988e-01 -3.65531074e-01 -3.57674278e-01 -3.49942622e-01 -3.42335019e-01 -3.34850281e-01 -3.27487145e-01 -3.20244285e-01 -3.13120331e-01 -3.06113881e-01 -2.99223520e-01 -2.92447828e-01 -2.85785398e-01 -2.79234843e-01 -2.72794808e-01 
-4.15215668e-01 -4.06592680e-01 -3.98098581e-01 -3.89733210e-01 -3.81496206e-01 -3.73387026e-01 -3.65404957e-01 -3.57549137e-01 -3.49818571e-01 -3.42212153e-01 -3.34728679e-01 -3.27366868e-01 -3.20125380e-01 -3.13002826e-01 -3.05997793e-01 -2.99108850e-01 -2.92334566e-01 -2.85673523e-01 -2.79124324e-01 -2.72685604e-01 
-4.14958224e-01 -4.06335116e-01 -3.97841323e-01 -3.89476657e-01 -3.81240727e-01 -3.73132954e-01 -3.65152591e-01 -3.57298741e-01 -3.49570372e-01 -3.41966342e-01 -3.34485414e-01 -3.27126270e-01 -3.19887539e-01 -3.12767801e-01 -3.05765614e-01 -2.98879520e-01 -2.92108064e-01 -2.85449805e-01 -2.78903325e-01 -2.72467243e-01 
-4.14571496e-01 -4.05948237e-01 -3.97454938e-01 -3.89091369e-01 -3.80857090e-01 -3.72751471e-01 -3.64773713e-01 -3.56922862e-01 -3.49197834e-01 -3.41597432e-01 -3.34120362e-01 -3.26765261e-01 -3.19530704e-01 -3.12415227e-01 -3.05417342e-01 -2.98535553e-01 -2.91768366e-01 -2.85114306e-01 -2.78571927e-01 -2.72139821e-01 
-4.14054801e-01 -4.05431398e-01 -3.96938824e-01 -3.88576790e-01 -3.80344791e-01 -3.72242128e-01 -3.64267927e-01 -3.56421162e-01 -3.48700672e-01 -3.41105187e-01 -3.33633344e-01 -3.26283707e-01 -3.19054788e-01 -3.11945059e-01 -3.04952975e-01 -2.98076983e-01 -2.91315541e-01 -2.84667127e-01 -2.78130256e-01 -2.71703485e-01 
-4.13407218e-01 -4.04783729e-01 -3.96292171e-01 -3.87932177e-01 -3.79703158e-01 -3.71604324e-01 -3.63634707e-01 -3.55793185e-01 -3.48078504e-01 -3.40489300e-01 -3.33024118e-01 -3.25681436e-01 -3.18459681e-01 -3.11357248e-01 -3.04372516e-01 -2.97503864e-01 -2.90749687e-01 -2.84108406e-01 -2.77578485e-01 -2.71158436e-01 
-4.12627579e-01 -4.04004128e-01 -3.95513953e-01 -3.87156589e-01 -3.78931339e-01 -3.70837301e-01 -3.62873391e-01 -3.55038368e-01 -3.47330861e-01 -3.39749391e-01 -3.32292393e-01 -3.24958239e-01 -3.17745253e-01 -3.10651735e-01 -3.03675976e-01 -2.96816270e-01 -2.90070936e-01 -2.83438326e-01 -2.76916841e-01 -2.70504940e-01 
-4.11714454e-01 -4.03091251e-01 -3.94602924e-01 -3.86248886e-01 -3.78028309e-01 -3.69940152e-01 -3.61983187e-01 -3.54156034e-01 -3.46457180e-01 -3.38885009e-01 -3.31437825e-01 -3.24113872e-01 -3.16911356e-01 -3.09828465e-01 -3.02863382e-01 -2.96014305e-01 -2.89279461e-01 -2.82657122e-01 -2.76145613e-01 -2.69743331e-01 
-4.10666137e-01 -4.02043498e-01 -3.93557605e-01 -3.85207722e-01 -3.76992860e-01 -3.68911809e-01 -3.60963173e-01 -3.53145401e-01 -3.45456816e-01 -3.37895641e-01 -3.30460025e-01 -3.23148068e-01 -3.15957836e-01 -3.08887386e-01 -3.01934782e-01 -2.95098106e-01 -2.88375483e-01 -2.81765086e-01 -2.75265158e-01 -2.68874019e-01 
-4.09480624e-01 -4.00858999e-01 -3.92376276e-01 -3.84031537e-01 -3.75823599e-01 -3.67751050e-01 -3.59812295e-01 -3.52005582e-01 -3.44329042e-01 -3.36780713e-01 -3.29358568e-01 -3.22060537e-01 -3.14884533e-01 -3.07828463e-01 -3.00890252e-01 -2.94067855e-01 -2.87359277e-01 -2.80762582e-01 -2.74275915e-01 -2.67897508e-01 
-4.08155598e-01 -3.99535599e-01 -3.91056964e-01 -3.82718553e-01 -3.74518947e-01 -3.66456499e-01 -3.58529374e-01 -3.50735591e-01 -3.43073058e-01 -3.35539601e-01 -3.28132995e-01 -3.20850982e-01 -3.13691296e-01 -3.06651682e-01 -2.99729908e-01 -2.92923786e-01 -2.86231187e-01 -2.79650052e-01 -2.73178411e-01 -2.66814399e-01 
-4.06688393e-01 -3.98070835e-01 -3.89597428e-01 -3.81266762e-01 -3.73077138e-01 -3.65026624e-01 -3.57113111e-01 -3.49334350e-01 -3.41687996e-01 -3.34171639e-01 -3.26782828e-01 -3.19519098e-01 -3.12377988e-01 -3.05357059e-01 -2.98453911e-01 -2.91666195e-01 -2.84991632e-01 -2.78428026e-01 -2.71973280e-01 -2.65625412e-01 
-4.05075972e-01 -3.96461918e-01 -3.87995152e-01 -3.79673931e-01 -3.71496218e-01 -3.63459750e-01 -3.55562095e-01 -3.47800701e-01 -3.40172939e-01 -3.32676131e-01 -3.25307580e-01 -3.18064594e-01 -3.10944499e-01 -3.03944657e-01 -2.97062482e-01 -2.90295451e-01 -2.83641121e-01 -2.77097141e-01 -2.70661269e-01 -2.64331395e-01 
-4.03314887e-01 -3.94705713e-01 -3.86247330e-01 -3.77937591e-01 -3.69774053e-01 -3.61754063e-01 -3.53874818e-01 -3.46133422e-01 -3.38526927e-01 -3.31052364e-01 -3.23706769e-01 -3.16487200e-01 -3.09390756e-01 -3.02414588e-01 -2.95555908e-01 -2.88812007e-01 -2.82180260e-01 -2.75658146e-01 -2.69243263e-01 -2.62933347e-01 
-4.01401246e-01 -3.92798715e-01 -3.84350865e-01 -3.76055049e-01 -3.67908341e-01 -3.59907630e-01 -3.52049691e-01 -3.44331242e-01 -3.36748983e-01 -3.29299630e-01 -3.21979930e-01 -3.14786681e-01 -3.07716738e-01 -3.00767030e-01 -2.93934557e-01 -2.87216408e-01 -2.80609765e-01 -2.74111920e-01 -2.67720289e-01 -2.61432434e-01 
-3.99330670e-01 -3.90737038e-01 -3.82302367e-01 -3.74023399e-01 -3.65896632e-01 -3.57918425e-01 -3.50085074e-01 -3.42392870e-01 -3.34838135e-01 -3.27417243e-01 -3.20126642e-01 -3.12962854e-01 -3.05922487e-01 -2.99002235e-01 -2.92198882e-01 -2.85509302e-01 -2.78930473e-01 -2.72459481e-01 -2.66093538e-01 -2.59830007e-01 
-3.97098258e-01 -3.88516399e-01 -3.80098164e-01 -3.71839548e-01 -3.63736364e-01 -3.55784364e-01 -3.47979310e-01 -3.40317031e-01 -3.32793442e-01 -3.25404567e-01 -3.18146539e-01 -3.11015606e-01 -3.04008121e-01 -2.97120543e-01 -2.90349432e-01 -2.83691446e-01 -2.77143345e-01 -2.70701992e-01 -2.64364374e-01 -2.58127623e-01 
-3.94698555e-01 -3.86132135e-01 -3.77734344e-01 -3.69500265e-01 -3.61424913e-01 -3.53503355e-01 -3.45730773e-01 -3.38102500e-01 -3.30614035e-01 -3.23261042e-01 -3.16039343e-01 -3.08944910e-01 -3.01973847e-01 -2.95122383e-01 -2.88386857e-01 -2.81763707e-01 -2.75249467e-01 -2.68840768e-01 -2.62534344e-01 -2.56327059e-01 
-3.92125550e-01 -3.83579241e-01 -3.75206813e-01 -3.67002254e-01 -3.58959669e-01 -3.51073371e-01 -3.43337926e-01 -3.35748162e-01 -3.28299157e-01 -3.20986223e-01 -3.13804882e-01 -3.06750842e-01 -2.99819974e-01 -2.93008287e-01 -2.86311906e-01 -2.79727057e-01 -2.73250049e-01 -2.66877268e-01 -2.60605176e-01 -2.54430326e-01 
-3.89372716e-01 -3.80852465e-01 -3.72511412e-01 -3.64342271e-01 -3.56338137e-01 -3.48492532e-01 -3.40799399e-01 -3.33253065e-01 -3.25848208e-01 -3.18579811e-01 -3.11443119e-01 -3.04433604e-01 -2.97546921e-01 -2.90778884e-01 -2.84125423e-01 -2.77582565e-01 -2.71146404e-01 -2.64813080e-01 -2.58578764e-01 -2.52439665e-01 


==> test/yy1y2.txt <==
1.90169203e-01 1.90819226e-01 1.91226422e-01 1.91389883e-01 1.91308913e-01 1.90983019e-01 1.90411901e-01 1.89595439e-01 1.88533683e-01 1.87226844e-01 1.85675285e-01 1.83879510e-01 1.81840163e-01 1.79558017e-01 1.77033971e-01 1.74269050e-01 1.71264400e-01 1.68021289e-01 1.64541103e-01 1.60825354e-01 
1.90410897e-01 1.91062052e-01 1.91470157e-01 1.91634314e-01 1.91553836e-01 1.91228243e-01 1.90657245e-01 1.89840733e-01 1.88778766e-01 1.87471565e-01 1.85919500e-01 1.84123083e-01 1.82082963e-01 1.79799916e-01 1.77274846e-01 1.74508779e-01 1.71502862e-01 1.68258362e-01 1.64776667e-01 1.61059287e-01 
1.90894518e-01 1.91547928e-01 1.91957841e-01 1.92123378e-01 1.92043875e-01 1.91718873e-01 1.91148104e-01 1.90331480e-01 1.89269083e-01 1.87961149e-01 1.86408066e-01 1.84610360e-01 1.82568688e-01 1.80283838e-01 1.77756718e-01 1.74988358e-01 1.71979906e-01 1.68732631e-01 1.65247918e-01 1.61527274e-01 
1.91620530e-01 1.92277301e-01 1.92689902e-01 1.92857483e-01 1.92779414e-01 1.92455270e-01 1.91884818e-01 1.91068002e-01 1.90004935e-01 1.88695883e-01 1.87141256e-01 1.85341601e-01 1.83297593e-01 1.81010030e-01 1.78479831e-01 1.75708028e-01 1.72695775e-01 1.69444336e-01 1.65955098e-01 1.62229563e-01 
1.92589633e-01 1.93250845e-01 1.93666982e-01 1.93837237e-01 1.93761027e-01 1.93437975e-01 1.92867894e-01 1.92050776e-01 1.90986773e-01 1.89676192e-01 1.88119475e-01 1.86317196e-01 1.84270052e-01 1.81978859e-01 1.79444545e-01 1.76668150e-01 1.73650828e-01 1.70393842e-01 1.66898575e-01 1.63166523e-01 
1.93802771e-01 1.94469465e-01 1.94889943e-01 1.95063457e-01 1.94989483e-01 1.94667708e-01 1.94098008e-01 1.93280433e-01 1.92215191e-01 1.90902636e-01 1.89343254e-01 1.87537655e-01 1.85486562e-01 1.83190810e-01 1.80651340e-01 1.77869201e-01 1.74845543e-01 1.71581630e-01 1.68078835e-01 1.64338647e-01 
1.95261134e-01 1.95934301e-01 1.96359868e-01 1.96537163e-01 1.96465740e-01 1.96145367e-01 1.95575997e-01 1.94757756e-01 1.93690922e-01 1.92375908e-01 1.90813252e-01 1.89003607e-01 1.86947730e-01 1.84646478e-01 1.82100806e-01 1.79311768e-01 1.76280515e-01 1.73008301e-01 1.69496488e-01 1.65746554e-01 
1.96966172e-01 1.97646736e-01 1.98078067e-01 1.98259586e-01 1.98190949e-01 1.97872022e-01 1.97302858e-01 1.96483674e-01 1.95414832e-01 1.94096820e-01 1.92530239e-01 1.90715792e-01 1.88654272e-01 1.86346565e-01 1.83793639e-01 1.80996551e-01 1.77956447e-01 1.74674570e-01 1.71152264e-01 1.67390985e-01 
1.98919602e-01 1.99608403e-01 2.00046078e-01 2.00232166e-01 2.00166447e-01 1.99848914e-01 1.99279738e-01 1.98459250e-01 1.97387912e-01 1.96066302e-01 1.94495093e-01 1.92675048e-01 1.90607003e-01 1.88291870e-01 1.85730633e-01 1.82924349e-01 1.79874152e-01 1.76581267e-01 1.73047012e-01 1.69272813e-01 
2.01123426e-01 2.01821196e-01 2.02265675e-01 2.02456552e-01 2.02393761e-01 2.02077447e-01 2.01507930e-01 2.00685675e-01 1.99611265e-01 1.98285381e-01 1.96708785e-01 1.94882303e-01 1.92806822e-01 1.90483281e-01 1.87912676e-01 1.85096059e-01 1.82034547e-01 1.78729334e-01 1.75181702e-01 1.71393036e-01 
2.03579945e-01 2.04287279e-01 2.04738875e-01 2.04934606e-01 2.04874598e-01 2.04559184e-01 2.03988861e-01 2.03164254e-01 2.02086091e-01 2.00755174e-01 1.99172362e-01 1.97338558e-01 1.95254699e-01 1.92921756e-01 1.90340730e-01 1.87512663e-01 1.84438643e-01 1.81119821e-01 1.77557427e-01 1.73752788e-01 
2.06291781e-01 2.07009102e-01 2.07467938e-01 2.07668398e-01 2.07610842e-01 2.07295831e-01 2.06724074e-01 2.05896390e-01 2.04813671e-01 2.03476862e-01 2.01886932e-01 2.00044867e-01 1.97951662e-01 1.95608313e-01 1.93015825e-01 1.90175219e-01 1.87087541e-01 1.83753881e-01 1.80175397e-01 1.76353337e-01 
2.09261900e-01 2.09989410e-01 2.10455378e-01 2.10660205e-01 2.10604541e-01 2.10289224e-01 2.09715215e-01 2.08883559e-01 2.07795343e-01 2.06451670e-01 2.04853635e-01 2.03002318e-01 2.00898767e-01 1.98544008e-01 1.95939040e-01 1.93084848e-01 1.89982420e-01 1.86632765e-01 1.83036942e-01 1.79196094e-01 
2.12493639e-01 2.13231262e-01 2.13703960e-01 2.13912502e-01 2.13857895e-01 2.13541307e-01 2.12964003e-01 2.12127289e-01 2.11032473e-01 2.09680839e-01 2.08073622e-01 2.06212000e-01 2.04097082e-01 2.01729913e-01 1.99111478e-01 1.96242713e-01 1.93124525e-01 1.89757816e-01 1.86143514e-01 1.82282619e-01 
2.15990739e-01 2.16738038e-01 2.17216698e-01 2.17427947e-01 2.17373228e-01 2.17054108e-01 2.16472202e-01 2.15629119e-01 2.14526421e-01 2.13165590e-01 2.11548016e-01 2.09674978e-01 2.07547648e-01 2.05167085e-01 2.02534246e-01 1.99650002e-01 1.96515152e-01 1.93130458e-01 1.89496681e-01 1.85614627e-01 
2.19757372e-01 2.20513452e-01 2.20996848e-01 2.21209361e-01 2.21152963e-01 2.20829694e-01 2.20241577e-01 2.19390566e-01 2.18278501e-01 2.16907085e-01 2.15277872e-01 2.13392249e-01 2.11251447e-01 2.08856531e-01 2.06208420e-01 2.03307895e-01 2.00155622e-01 1.96752184e-01 1.93098125e-01 1.89194000e-01 
2.23798174e-01 2.24561550e-01 2.25047882e-01 2.25259685e-01 2.25199569e-01 2.24870127e-01 2.24273848e-01 2.23413067e-01 2.22289930e-01 2.20906379e-01 2.19264136e-01 2.17364701e-01 2.15209358e-01 2.12799173e-01 2.10135009e-01 2.07217536e-01 2.04047257e-01 2.00624533e-01 1.96949632e-01 1.93022792e-01 
2.28118269e-01 2.28886691e-01 2.29373445e-01 2.29581926e-01 2.29515502e-01 2.29177397e-01 2.28570620e-01 2.27697922e-01 2.26561775e-01 2.25164366e-01 2.23507591e-01 2.21593062e-01 2.19422111e-01 2.16995794e-01 2.14314906e-01 2.11379985e-01 2.08191337e-01 2.04749058e-01 2.01053080e-01 1.97103231e-01 
2.32723261e-01 2.33493498e-01 2.33977283e-01 2.34179074e-01 2.34103116e-01 2.33753340e-01 2.33133314e-01 2.32246226e-01 2.31094883e-01 2.29681718e-01 2.28008800e-01 2.26077845e-01 2.23890228e-01 2.21446988e-01 2.18748835e-01 2.15796161e-01 2.12589047e-01 2.09127283e-01 2.05410397e-01 2.01437714e-01 
2.37619190e-01 2.38386758e-01 2.38863114e-01 2.39053970e-01 2.38964547e-01 2.38599532e-01 2.37963069e-01 2.37058785e-01 2.35889813e-01 2.34458822e-01 2.32768044e-01 2.30819291e-01 2.28613970e-01 2.26153094e-01 2.23437285e-01 2.20466776e-01 2.17241407e-01 2.13760629e-01 2.10023511e-01 2.06028774e-01 


==> test/yy1y3.txt <==
2.25175075e-01 2.15902130e-01 2.07000688e-01 1.98471511e-01 1.90314950e-01 1.82530969e-01 1.75119173e-01 1.68078839e-01 1.61408940e-01 1.55108175e-01 1.49174996e-01 1.43607634e-01 1.38404122e-01 1.33562314e-01 1.29079910e-01 1.24954470e-01 1.21183428e-01 1.17764110e-01 1.14693740e-01 1.11969453e-01 
2.24804770e-01 2.15530628e-01 2.06628424e-01 1.98098896e-01 1.89942370e-01 1.82158783e-01 1.74747712e-01 1.67708404e-01 1.61039805e-01 1.54740588e-01 1.48809179e-01 1.43243785e-01 1.38042417e-01 1.33202910e-01 1.28722947e-01 1.24600071e-01 1.20831705e-01 1.17415161e-01 1.14347656e-01 1.11626317e-01 
2.24063706e-01 2.14787188e-01 2.05883482e-01 1.97353279e-01 1.89196851e-01 1.81414081e-01 1.74004487e-01 1.66967260e-01 1.60301289e-01 1.54005193e-01 1.48077347e-01 1.42515911e-01 1.37318850e-01 1.32483963e-01 1.28008896e-01 1.23891162e-01 1.20128158e-01 1.16717174e-01 1.13655407e-01 1.10939969e-01 
2.22950966e-01 2.13670936e-01 2.04765036e-01 1.96233886e-01 1.88077676e-01 1.80296201e-01 1.72888896e-01 1.65854860e-01 1.59192899e-01 1.52901548e-01 1.46979106e-01 1.41423660e-01 1.36233110e-01 1.31405196e-01 1.26937512e-01 1.22827525e-01 1.19072592e-01 1.15669970e-01 1.12616829e-01 1.09910258e-01 
2.21465167e-01 2.12180552e-01 2.03271842e-01 1.94739553e-01 1.86583764e-01 1.78804154e-01 1.71400033e-01 1.64370386e-01 1.57713898e-01 1.51428995e-01 1.45513869e-01 1.39966511e-01 1.34784735e-01 1.29966200e-01 1.25508430e-01 1.21408833e-01 1.17664713e-01 1.14273285e-01 1.11231681e-01 1.08536961e-01 
2.19604447e-01 2.10314263e-01 2.01402228e-01 1.92868720e-01 1.84713675e-01 1.76936615e-01 1.69536699e-01 1.62512752e-01 1.55863313e-01 1.49586664e-01 1.43680864e-01 1.38143782e-01 1.32973120e-01 1.28166438e-01 1.23721175e-01 1.19634664e-01 1.15904144e-01 1.12526776e-01 1.09499650e-01 1.06819789e-01 
2.17366445e-01 2.08069827e-01 1.99154084e-01 1.90619426e-01 1.82465599e-01 1.74691934e-01 1.67297394e-01 1.60280611e-01 1.53639939e-01 1.47373483e-01 1.41479141e-01 1.35954632e-01 1.30797523e-01 1.26005258e-01 1.21575170e-01 1.17504502e-01 1.13790422e-01 1.10430026e-01 1.07420353e-01 1.04758387e-01 
2.14748282e-01 2.05444515e-01 1.96524857e-01 1.87989300e-01 1.79837360e-01 1.72068130e-01 1.64680330e-01 1.57672360e-01 1.51042348e-01 1.44788189e-01 1.38907586e-01 1.33398080e-01 1.28257084e-01 1.23481900e-01 1.19069743e-01 1.15017754e-01 1.11323015e-01 1.07982552e-01 1.04993349e-01 1.02352345e-01 
2.11746534e-01 2.02435095e-01 1.93511527e-01 1.84975556e-01 1.76826412e-01 1.69062895e-01 1.61683435e-01 1.54686152e-01 1.48068904e-01 1.41829339e-01 1.35964932e-01 1.30473020e-01 1.25350833e-01 1.20595516e-01 1.16204148e-01 1.12173757e-01 1.08501330e-01 1.05183819e-01 1.02218147e-01 9.96012064e-02 
2.08357198e-01 1.99037804e-01 1.90110601e-01 1.81574986e-01 1.73429837e-01 1.65673603e-01 1.58304365e-01 1.51319908e-01 1.44717778e-01 1.38495332e-01 1.32649783e-01 1.27178234e-01 1.22077712e-01 1.17345183e-01 1.12977576e-01 1.08971797e-01 1.05324730e-01 1.02033248e-01 9.90942126e-02 9.65044715e-02 
2.04575653e-01 1.95248320e-01 1.86318090e-01 1.77783947e-01 1.69644349e-01 1.61897315e-01 1.54540513e-01 1.47571337e-01 1.40986967e-01 1.34784427e-01 1.28960632e-01 1.23512424e-01 1.18436597e-01 1.13729926e-01 1.09389178e-01 1.05411124e-01 1.01792544e-01 9.85302302e-02 9.56209842e-02 9.30616110e-02 
2.00396613e-01 1.91061732e-01 1.82129490e-01 1.73598365e-01 1.65466296e-01 1.57730793e-01 1.50389037e-01 1.43437960e-01 1.36874325e-01 1.30694777e-01 1.24895896e-01 1.19474231e-01 1.14426326e-01 1.09748747e-01 1.05438086e-01 1.01490976e-01 9.79040915e-02 9.46741451e-02 9.17978827e-02 8.92720746e-02 
1.95814072e-01 1.86472507e-01 1.77539773e-01 1.69013726e-01 1.60891677e-01 1.53170526e-01 1.45846880e-01 1.38917142e-01 1.32377596e-01 1.26224461e-01 1.20453945e-01 1.15062277e-01 1.10045731e-01 1.05400649e-01 1.01123442e-01 9.72106032e-02 9.36587013e-02 9.04643759e-02 8.76243270e-02 8.51353009e-02 
1.90821248e-01 1.81474451e-01 1.72543370e-01 1.64025089e-01 1.55916159e-01 1.48212755e-01 1.40910814e-01 1.34006133e-01 1.27494454e-01 1.21371525e-01 1.15633146e-01 1.10275200e-01 1.05293674e-01 1.00684674e-01 9.64444301e-02 9.25692935e-02 8.90557346e-02 8.59003302e-02 8.30997484e-02 8.06507288e-02 
1.85410507e-01 1.76060678e-01 1.67134167e-01 1.58627102e-01 1.50535113e-01 1.42853522e-01 1.35577489e-01 1.28702122e-01 1.22222563e-01 1.16134040e-01 1.10431915e-01 1.05111702e-01 1.00169090e-01 9.55999449e-02 9.14003106e-02 8.75664061e-02 8.40946134e-02 8.09814619e-02 7.82236077e-02 7.58178073e-02 
1.79573299e-01 1.70223586e-01 1.61305518e-01 1.52814038e-01 1.44743669e-01 1.37088731e-01 1.29843497e-01 1.23002304e-01 1.16559634e-01 1.10510158e-01 1.04848770e-01 9.95706044e-02 9.46710404e-02 9.01457041e-02 8.59904612e-02 8.22014071e-02 7.87748511e-02 7.57072962e-02 7.29954131e-02 7.06360069e-02 
1.73300083e-01 1.63954849e-01 1.55050282e-01 1.46579864e-01 1.38536795e-01 1.30914237e-01 1.23705463e-01 1.16903964e-01 1.10503511e-01 1.04498187e-01 9.88824037e-02 9.36509047e-02 8.87987628e-02 8.43213698e-02 8.02144231e-02 7.64739099e-02 7.30960875e-02 7.00774588e-02 6.74147417e-02 6.51048306e-02 
1.66580286e-01 1.57245444e-01 1.48360899e-01 1.39918339e-01 1.31909411e-01 1.24325958e-01 1.17160153e-01 1.10404578e-01 1.04052260e-01 9.80966763e-02 9.25317526e-02 8.73518477e-02 8.25517364e-02 7.81265891e-02 7.40719513e-02 7.03837220e-02 6.70581304e-02 6.40917097e-02 6.14812644e-02 5.92238277e-02 
1.59402289e-01 1.50085742e-01 1.41229530e-01 1.32823181e-01 1.24856553e-01 1.17320031e-01 1.10204612e-01 1.03501936e-01 9.72042742e-02 9.13045054e-02 8.57960825e-02 8.06729972e-02 7.59297461e-02 7.15612991e-02 6.75630712e-02 6.39308963e-02 6.06610023e-02 5.77499852e-02 5.51947786e-02 5.29926118e-02 
1.51753526e-01 1.42465707e-01 1.33648298e-01 1.25288301e-01 1.17373589e-01 1.09893000e-01 1.02836329e-01 9.61942796e-02 8.99583952e-02 8.41209885e-02 7.86750749e-02 7.36143126e-02 6.89329515e-02 6.46257898e-02 6.06881380e-02 5.71157896e-02 5.39049972e-02 5.10524504e-02 4.85552528e-02 4.64108907e-02 


==> test/yy1y4.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy20y1.txt <==
-7.35592143e-14 -7.37604422e-14 -7.39477923e-14 -7.40518757e-14 -7.40657535e-14 -7.40171813e-14 -7.38922812e-14 -7.37743200e-14 -7.36008476e-14 -7.33926808e-14 -7.31498195e-14 -7.28306304e-14 -7.24004190e-14 -7.19979631e-14 -7.15122406e-14 -7.09224346e-14 -7.03881398e-14 -6.97636393e-14 -6.90905666e-14 -6.83619827e-14 
-7.18244908e-14 -7.20673521e-14 -7.22616411e-14 -7.23726634e-14 -7.24420524e-14 -7.24073579e-14 -7.23449078e-14 -7.22685800e-14 -7.20951077e-14 -7.18938797e-14 -7.16232629e-14 -7.13457071e-14 -7.09848846e-14 -7.06101844e-14 -7.01452785e-14 -6.96387392e-14 -6.91044444e-14 -6.85423940e-14 -6.79109546e-14 -6.72517597e-14 
-7.02007896e-14 -7.04922232e-14 -7.06865122e-14 -7.08183512e-14 -7.09016179e-14 -7.09085568e-14 -7.08530457e-14 -7.07767178e-14 -7.06310010e-14 -7.04505898e-14 -7.02216063e-14 -6.99718061e-14 -6.96734337e-14 -6.93195501e-14 -6.88893387e-14 -6.84174939e-14 -6.78623824e-14 -6.73142098e-14 -6.67521594e-14 -6.61554145e-14 
-6.86325996e-14 -6.89517887e-14 -6.91738333e-14 -6.93403668e-14 -6.93958779e-14 -6.94444502e-14 -6.94236335e-14 -6.93542446e-14 -6.92362834e-14 -6.90975055e-14 -6.88754609e-14 -6.86603552e-14 -6.83758605e-14 -6.80566714e-14 -6.76472767e-14 -6.72240041e-14 -6.67174649e-14 -6.62109256e-14 -6.56488752e-14 -6.50868248e-14 
-6.72031875e-14 -6.74946210e-14 -6.77652379e-14 -6.79456491e-14 -6.80358547e-14 -6.80636103e-14 -6.80427936e-14 -6.80011603e-14 -6.79387102e-14 -6.77999323e-14 -6.76125822e-14 -6.73766598e-14 -6.71060429e-14 -6.67937927e-14 -6.64676647e-14 -6.60582700e-14 -6.55794863e-14 -6.50937637e-14 -6.45802856e-14 -6.40251741e-14 
-6.58015309e-14 -6.61068422e-14 -6.63566424e-14 -6.65856259e-14 -6.66827704e-14 -6.67382816e-14 -6.67452205e-14 -6.67244038e-14 -6.66619537e-14 -6.65509314e-14 -6.64052147e-14 -6.62039867e-14 -6.59333699e-14 -6.56558141e-14 -6.53366250e-14 -6.49480469e-14 -6.44970188e-14 -6.40321129e-14 -6.35325126e-14 -6.30329122e-14 
-6.44484466e-14 -6.47745746e-14 -6.50590692e-14 -6.52533583e-14 -6.54060139e-14 -6.54823418e-14 -6.54962196e-14 -6.55100973e-14 -6.54615251e-14 -6.53851973e-14 -6.52464194e-14 -6.50590692e-14 -6.48231469e-14 -6.45802856e-14 -6.42541576e-14 -6.38794573e-14 -6.34561848e-14 -6.30329122e-14 -6.25333119e-14 -6.20475893e-14 
-6.32410790e-14 -6.35672071e-14 -6.38447628e-14 -6.40459907e-14 -6.42194631e-14 -6.43096687e-14 -6.43513021e-14 -6.43790576e-14 -6.43304854e-14 -6.42402798e-14 -6.41153797e-14 -6.39349684e-14 -6.37059849e-14 -6.34908792e-14 -6.31786290e-14 -6.28247454e-14 -6.24222896e-14 -6.19990170e-14 -6.15549278e-14 -6.11038997e-14 
-6.20961615e-14 -6.24292285e-14 -6.26998453e-14 -6.29010732e-14 -6.30606678e-14 -6.31786290e-14 -6.32272013e-14 -6.32410790e-14 -6.32202624e-14 -6.31300567e-14 -6.30120955e-14 -6.28455621e-14 -6.26373953e-14 -6.24222896e-14 -6.21308560e-14 -6.17908502e-14 -6.14161499e-14 -6.10136941e-14 -6.06112383e-14 -6.01671490e-14 
-6.10483886e-14 -6.13745166e-14 -6.16451334e-14 -6.18255447e-14 -6.19990170e-14 -6.21100393e-14 -6.21586116e-14 -6.21794283e-14 -6.21655505e-14 -6.20822838e-14 -6.19782003e-14 -6.18116669e-14 -6.16243168e-14 -6.13814555e-14 -6.11038997e-14 -6.07916495e-14 -6.04377659e-14 -6.00769434e-14 -5.96744876e-14 -5.92234595e-14 
-6.00561267e-14 -6.03544992e-14 -6.06112383e-14 -6.08471606e-14 -6.10136941e-14 -6.11038997e-14 -6.11732887e-14 -6.12010442e-14 -6.11802276e-14 -6.10969608e-14 -6.09859385e-14 -6.08402217e-14 -6.06251160e-14 -6.04030714e-14 -6.01463324e-14 -5.98548988e-14 -5.95287708e-14 -5.91332538e-14 -5.87307980e-14 -5.83283422e-14 
-5.90985594e-14 -5.94108096e-14 -5.96606098e-14 -5.98757155e-14 -6.00630656e-14 -6.01602101e-14 -6.02295991e-14 -6.02573547e-14 -6.02157213e-14 -6.01393935e-14 -6.00144934e-14 -5.98757155e-14 -5.97022431e-14 -5.94524430e-14 -5.91818261e-14 -5.89181481e-14 -5.86128368e-14 -5.82589532e-14 -5.78495585e-14 -5.74262859e-14 
-5.81687476e-14 -5.84809978e-14 -5.87307980e-14 -5.89389648e-14 -5.90985594e-14 -5.92095817e-14 -5.92928484e-14 -5.92997873e-14 -5.92859095e-14 -5.92095817e-14 -5.90985594e-14 -5.89597815e-14 -5.87863092e-14 -5.85434479e-14 -5.82936477e-14 -5.80160919e-14 -5.77246584e-14 -5.74054693e-14 -5.70307690e-14 -5.66040270e-14 
-5.72666914e-14 -5.75928194e-14 -5.78426196e-14 -5.80507864e-14 -5.81965032e-14 -5.83352811e-14 -5.84254867e-14 -5.84393645e-14 -5.84046700e-14 -5.83283422e-14 -5.82173199e-14 -5.80854809e-14 -5.78981307e-14 -5.76899639e-14 -5.74540415e-14 -5.71834247e-14 -5.69058689e-14 -5.65658631e-14 -5.62189184e-14 -5.58095237e-14 
-5.63507574e-14 -5.66768854e-14 -5.69405634e-14 -5.71348524e-14 -5.73222025e-14 -5.74609804e-14 -5.75442471e-14 -5.75858805e-14 -5.75581249e-14 -5.75026138e-14 -5.74054693e-14 -5.72736303e-14 -5.71070968e-14 -5.68989300e-14 -5.66421909e-14 -5.63923908e-14 -5.61148350e-14 -5.57921764e-14 -5.54452317e-14 -5.50462453e-14 
-5.55042123e-14 -5.58060542e-14 -5.60732016e-14 -5.62883073e-14 -5.64721880e-14 -5.66144354e-14 -5.67046410e-14 -5.67393355e-14 -5.67323966e-14 -5.66977021e-14 -5.66283131e-14 -5.65207603e-14 -5.63507574e-14 -5.61391211e-14 -5.58754432e-14 -5.56291124e-14 -5.53480872e-14 -5.50323676e-14 -5.46993006e-14 -5.43280698e-14 
-5.47097090e-14 -5.50184898e-14 -5.52786983e-14 -5.54972734e-14 -5.56742152e-14 -5.58129931e-14 -5.59031987e-14 -5.59587099e-14 -5.59587099e-14 -5.59274849e-14 -5.58476876e-14 -5.57193180e-14 -5.55527846e-14 -5.53411483e-14 -5.51295121e-14 -5.48831813e-14 -5.46090950e-14 -5.42864365e-14 -5.39741862e-14 -5.35994860e-14 
-5.39221445e-14 -5.42448031e-14 -5.45015422e-14 -5.47235868e-14 -5.48935897e-14 -5.50323676e-14 -5.51295121e-14 -5.51780843e-14 -5.51919621e-14 -5.51780843e-14 -5.50913482e-14 -5.49560397e-14 -5.48068535e-14 -5.46090950e-14 -5.43974588e-14 -5.41615364e-14 -5.39117362e-14 -5.36133637e-14 -5.32664191e-14 -5.29125355e-14 
-5.32004996e-14 -5.35092803e-14 -5.37660194e-14 -5.39845946e-14 -5.41545975e-14 -5.43003142e-14 -5.43974588e-14 -5.44356227e-14 -5.44564394e-14 -5.44217449e-14 -5.43523559e-14 -5.42413336e-14 -5.41164336e-14 -5.39290834e-14 -5.37278555e-14 -5.34884637e-14 -5.32178468e-14 -5.28986577e-14 -5.25794686e-14 -5.22568100e-14 
-5.24996713e-14 -5.28049826e-14 -5.30339661e-14 -5.32456024e-14 -5.34190747e-14 -5.35786693e-14 -5.36862221e-14 -5.37347944e-14 -5.37556111e-14 -5.37209166e-14 -5.36445888e-14 -5.35196887e-14 -5.34156053e-14 -5.32386635e-14 -5.30304967e-14 -5.28396771e-14 -5.25517130e-14 -5.22533405e-14 -5.19480292e-14 -5.16149623e-14 


==> test/yy20y2.txt <==
-2.91433544e-16 -3.19189120e-16 -1.80411242e-16 -8.32667268e-17 -1.38777878e-17 9.71445147e-17 1.38777878e-16 2.49800181e-16 3.88578059e-16 6.10622664e-16 8.32667268e-16 1.15185639e-15 1.34614542e-15 1.63757896e-15 1.87350135e-15 2.09554596e-15 2.47024623e-15 2.84494650e-15 3.19189120e-15 3.56659147e-15 
-3.33066907e-16 -3.33066907e-16 -2.63677968e-16 -1.80411242e-16 -1.11022302e-16 -6.93889390e-17 -1.38777878e-17 1.80411242e-16 2.91433544e-16 4.85722573e-16 6.66133815e-16 9.29811783e-16 1.12410081e-15 1.40165657e-15 1.63757896e-15 1.94289029e-15 2.27595720e-15 2.63677968e-15 2.99760217e-15 3.31679129e-15 
-3.05311332e-16 -3.60822483e-16 -3.05311332e-16 -2.22044605e-16 -8.32667268e-17 -5.55111512e-17 -5.55111512e-17 5.55111512e-17 1.94289029e-16 3.19189120e-16 5.27355937e-16 8.18789481e-16 1.04083409e-15 1.38777878e-15 1.60982339e-15 1.79023463e-15 1.95676808e-15 2.30371278e-15 2.63677968e-15 3.02535774e-15 
-3.74700271e-16 -4.02455846e-16 -3.33066907e-16 -2.49800181e-16 -1.94289029e-16 -1.38777878e-16 -8.32667268e-17 -4.16333634e-17 1.24900090e-16 2.49800181e-16 4.30211422e-16 6.52256027e-16 9.02056208e-16 1.20736754e-15 1.42941214e-15 1.59594560e-15 1.85962357e-15 2.13717932e-15 2.30371278e-15 2.66453526e-15 
-3.88578059e-16 -3.74700271e-16 -3.33066907e-16 -2.49800181e-16 -2.35922393e-16 -2.35922393e-16 -1.38777878e-16 -5.55111512e-17 9.71445147e-17 2.49800181e-16 3.46944695e-16 4.71844785e-16 6.93889390e-16 9.57567359e-16 1.26287869e-15 1.41553436e-15 1.59594560e-15 1.79023463e-15 1.98452366e-15 2.20656826e-15 
-4.44089210e-16 -3.60822483e-16 -3.88578059e-16 -2.91433544e-16 -2.77555756e-16 -2.49800181e-16 -2.08166817e-16 -1.11022302e-16 2.77555756e-17 1.80411242e-16 3.19189120e-16 4.99600361e-16 6.24500451e-16 8.32667268e-16 1.13797860e-15 1.22124533e-15 1.29063427e-15 1.49880108e-15 1.67921232e-15 1.90125693e-15 
-5.13478149e-16 -4.57966998e-16 -3.74700271e-16 -3.19189120e-16 -2.77555756e-16 -2.35922393e-16 -2.49800181e-16 -1.38777878e-16 2.77555756e-17 1.66533454e-16 3.05311332e-16 3.74700271e-16 5.41233725e-16 7.63278329e-16 9.02056208e-16 1.02695630e-15 1.06858966e-15 1.26287869e-15 1.37390099e-15 1.56819002e-15 
-3.88578059e-16 -3.88578059e-16 -3.33066907e-16 -3.19189120e-16 -2.49800181e-16 -1.66533454e-16 -1.66533454e-16 -5.55111512e-17 1.38777878e-17 1.38777878e-16 1.94289029e-16 3.05311332e-16 4.30211422e-16 5.82867088e-16 6.93889390e-16 7.91033905e-16 8.04911693e-16 8.74300632e-16 1.02695630e-15 1.23512311e-15 
-2.91433544e-16 -2.49800181e-16 -2.08166817e-16 -2.22044605e-16 -2.49800181e-16 -1.66533454e-16 -1.52655666e-16 -1.24900090e-16 -1.38777878e-17 5.55111512e-17 1.52655666e-16 1.80411242e-16 1.80411242e-16 3.46944695e-16 4.30211422e-16 4.44089210e-16 4.99600361e-16 5.68989300e-16 7.21644966e-16 8.46545056e-16 
-8.32667268e-17 -4.16333634e-17 -6.93889390e-17 -1.11022302e-16 -8.32667268e-17 -5.55111512e-17 -4.16333634e-17 -6.93889390e-17 -2.77555756e-17 1.38777878e-17 4.16333634e-17 2.77555756e-17 9.71445147e-17 1.11022302e-16 8.32667268e-17 1.24900090e-16 1.38777878e-16 2.22044605e-16 3.19189120e-16 2.63677968e-16 
8.32667268e-17 4.16333634e-17 6.93889390e-17 1.11022302e-16 8.32667268e-17 5.55111512e-17 4.16333634e-17 6.93889390e-17 2.77555756e-17 -1.38777878e-17 -4.16333634e-17 -2.77555756e-17 -9.71445147e-17 -1.11022302e-16 -8.32667268e-17 -1.24900090e-16 -1.38777878e-16 -2.22044605e-16 -3.19189120e-16 -2.63677968e-16 
2.91433544e-16 2.49800181e-16 2.08166817e-16 2.22044605e-16 2.49800181e-16 1.66533454e-16 1.52655666e-16 1.24900090e-16 1.38777878e-17 -5.55111512e-17 -1.52655666e-16 -1.80411242e-16 -1.80411242e-16 -3.46944695e-16 -4.30211422e-16 -4.44089210e-16 -4.99600361e-16 -5.68989300e-16 -7.21644966e-16 -8.46545056e-16 
3.88578059e-16 3.88578059e-16 3.33066907e-16 3.19189120e-16 2.49800181e-16 1.66533454e-16 1.66533454e-16 5.55111512e-17 -1.38777878e-17 -1.38777878e-16 -1.94289029e-16 -3.05311332e-16 -4.30211422e-16 -5.82867088e-16 -6.93889390e-16 -7.91033905e-16 -8.04911693e-16 -8.74300632e-16 -1.02695630e-15 -1.23512311e-15 
5.13478149e-16 4.57966998e-16 3.74700271e-16 3.19189120e-16 2.77555756e-16 2.35922393e-16 2.49800181e-16 1.38777878e-16 -2.77555756e-17 -1.66533454e-16 -3.05311332e-16 -3.74700271e-16 -5.41233725e-16 -7.63278329e-16 -9.02056208e-16 -1.02695630e-15 -1.06858966e-15 -1.26287869e-15 -1.37390099e-15 -1.56819002e-15 
4.44089210e-16 3.60822483e-16 3.88578059e-16 2.91433544e-16 2.77555756e-16 2.49800181e-16 2.08166817e-16 1.11022302e-16 -2.77555756e-17 -1.80411242e-16 -3.19189120e-16 -4.99600361e-16 -6.24500451e-16 -8.32667268e-16 -1.13797860e-15 -1.22124533e-15 -1.29063427e-15 -1.49880108e-15 -1.67921232e-15 -1.90125693e-15 
3.88578059e-16 3.74700271e-16 3.33066907e-16 2.49800181e-16 2.35922393e-16 2.35922393e-16 1.38777878e-16 5.55111512e-17 -9.71445147e-17 -2.49800181e-16 -3.46944695e-16 -4.71844785e-16 -6.93889390e-16 -9.57567359e-16 -1.26287869e-15 -1.41553436e-15 -1.59594560e-15 -1.79023463e-15 -1.98452366e-15 -2.20656826e-15 
3.74700271e-16 4.02455846e-16 3.33066907e-16 2.49800181e-16 1.94289029e-16 1.38777878e-16 8.32667268e-17 4.16333634e-17 -1.24900090e-16 -2.49800181e-16 -4.30211422e-16 -6.52256027e-16 -9.02056208e-16 -1.20736754e-15 -1.42941214e-15 -1.59594560e-15 -1.85962357e-15 -2.13717932e-15 -2.30371278e-15 -2.66453526e-15 
3.05311332e-16 3.60822483e-16 3.05311332e-16 2.22044605e-16 8.32667268e-17 5.55111512e-17 5.55111512e-17 -5.55111512e-17 -1.94289029e-16 -3.19189120e-16 -5.27355937e-16 -8.18789481e-16 -1.04083409e-15 -1.38777878e-15 -1.60982339e-15 -1.79023463e-15 -1.95676808e-15 -2.30371278e-15 -2.63677968e-15 -3.02535774e-15 
3.33066907e-16 3.33066907e-16 2.63677968e-16 1.80411242e-16 1.11022302e-16 6.93889390e-17 1.38777878e-17 -1.80411242e-16 -2.91433544e-16 -4.85722573e-16 -6.66133815e-16 -9.29811783e-16 -1.12410081e-15 -1.40165657e-15 -1.63757896e-15 -1.94289029e-15 -2.27595720e-15 -2.63677968e-15 -2.99760217e-15 -3.31679129e-15 
2.91433544e-16 3.19189120e-16 1.80411242e-16 8.32667268e-17 1.38777878e-17 -9.71445147e-17 -1.38777878e-16 -2.49800181e-16 -3.88578059e-16 -6.10622664e-16 -8.32667268e-16 -1.15185639e-15 -1.34614542e-15 -1.63757896e-15 -1.87350135e-15 -2.09554596e-15 -2.47024623e-15 -2.84494650e-15 -3.19189120e-15 -3.56659147e-15 


==> test/yy20y3.txt <==
-3.19189120e-15 -2.55351296e-15 -2.27595720e-15 -1.91513472e-15 -1.63757896e-15 -1.22124533e-15 -8.32667268e-16 -6.93889390e-16 -4.99600361e-16 -5.55111512e-16 -5.27355937e-16 -4.16333634e-16 -3.05311332e-16 -2.77555756e-16 -2.22044605e-16 -5.55111512e-17 -1.38777878e-16 -1.11022302e-16 0.00000000e+00 8.32667268e-17 
-2.74780199e-15 -2.16493490e-15 -1.77635684e-15 -1.41553436e-15 -1.27675648e-15 -9.71445147e-16 -6.10622664e-16 -4.71844785e-16 -3.05311332e-16 -2.49800181e-16 -1.66533454e-16 -2.22044605e-16 -1.38777878e-16 -1.66533454e-16 -1.38777878e-16 -1.38777878e-16 -5.55111512e-17 -8.32667268e-17 -5.55111512e-17 5.55111512e-17 
-2.33146835e-15 -1.91513472e-15 -1.47104551e-15 -1.13797860e-15 -8.88178420e-16 -6.66133815e-16 -3.88578059e-16 -3.60822483e-16 -1.66533454e-16 -8.32667268e-17 0.00000000e+00 -1.66533454e-16 -1.66533454e-16 -1.94289029e-16 -1.94289029e-16 -1.38777878e-16 8.32667268e-17 1.11022302e-16 2.77555756e-17 1.11022302e-16 
-1.83186799e-15 -1.41553436e-15 -1.08246745e-15 -8.60422844e-16 -5.82867088e-16 -3.88578059e-16 -2.22044605e-16 -8.32667268e-17 -5.55111512e-17 1.11022302e-16 1.66533454e-16 2.77555756e-17 -8.32667268e-17 -1.11022302e-16 -1.11022302e-16 -1.11022302e-16 -5.55111512e-17 -5.55111512e-17 2.77555756e-17 1.11022302e-16 
-1.49880108e-15 -1.24900090e-15 -8.32667268e-16 -7.21644966e-16 -4.16333634e-16 -2.22044605e-16 -5.55111512e-17 -2.77555756e-17 -2.77555756e-17 8.32667268e-17 1.66533454e-16 1.94289029e-16 8.32667268e-17 -5.55111512e-17 -5.55111512e-17 -1.11022302e-16 0.00000000e+00 2.77555756e-17 1.11022302e-16 1.66533454e-16 
-9.43689571e-16 -8.04911693e-16 -4.71844785e-16 -4.71844785e-16 -1.94289029e-16 -5.55111512e-17 5.55111512e-17 8.32667268e-17 8.32667268e-17 5.55111512e-17 5.55111512e-17 5.55111512e-17 5.55111512e-17 -5.55111512e-17 -1.38777878e-16 -1.66533454e-16 -2.77555756e-17 5.55111512e-17 5.55111512e-17 0.00000000e+00 
-3.05311332e-16 -1.66533454e-16 -1.38777878e-16 -1.38777878e-16 -2.77555756e-17 1.66533454e-16 2.49800181e-16 1.38777878e-16 1.11022302e-16 -5.55111512e-17 -5.55111512e-17 -1.38777878e-16 -1.94289029e-16 -2.77555756e-16 -2.22044605e-16 -1.66533454e-16 0.00000000e+00 0.00000000e+00 2.77555756e-17 -5.55111512e-17 
-2.77555756e-17 5.55111512e-17 0.00000000e+00 1.38777878e-16 1.38777878e-16 5.55111512e-17 1.66533454e-16 8.32667268e-17 1.38777878e-16 -2.77555756e-17 0.00000000e+00 -8.32667268e-17 -1.11022302e-16 -2.22044605e-16 -1.94289029e-16 -2.49800181e-16 -8.32667268e-17 -5.55111512e-17 0.00000000e+00 -8.32667268e-17 
8.32667268e-17 5.55111512e-17 2.77555756e-17 2.22044605e-16 2.22044605e-16 1.11022302e-16 1.38777878e-16 2.49800181e-16 1.66533454e-16 8.32667268e-17 0.00000000e+00 0.00000000e+00 -2.77555756e-17 -1.66533454e-16 -2.22044605e-16 -8.32667268e-17 -2.77555756e-17 -5.55111512e-17 -1.11022302e-16 -1.38777878e-16 
5.55111512e-17 0.00000000e+00 2.77555756e-17 1.66533454e-16 2.77555756e-17 5.55111512e-17 1.38777878e-16 1.66533454e-16 1.11022302e-16 5.55111512e-17 0.00000000e+00 -2.77555756e-17 -2.77555756e-17 5.55111512e-17 0.00000000e+00 -2.77555756e-17 0.00000000e+00 -8.32667268e-17 -8.32667268e-17 -2.77555756e-17 
-5.55111512e-17 0.00000000e+00 -2.77555756e-17 -1.66533454e-16 -2.77555756e-17 -5.55111512e-17 -1.38777878e-16 -1.66533454e-16 -1.11022302e-16 -5.55111512e-17 0.00000000e+00 2.77555756e-17 2.77555756e-17 -5.55111512e-17 0.00000000e+00 2.77555756e-17 0.00000000e+00 8.32667268e-17 8.32667268e-17 2.77555756e-17 
-8.32667268e-17 -5.55111512e-17 -2.77555756e-17 -2.22044605e-16 -2.22044605e-16 -1.11022302e-16 -1.38777878e-16 -2.49800181e-16 -1.66533454e-16 -8.32667268e-17 0.00000000e+00 0.00000000e+00 2.77555756e-17 1.66533454e-16 2.22044605e-16 8.32667268e-17 2.77555756e-17 5.55111512e-17 1.11022302e-16 1.38777878e-16 
2.77555756e-17 -5.55111512e-17 0.00000000e+00 -1.38777878e-16 -1.38777878e-16 -5.55111512e-17 -1.66533454e-16 -8.32667268e-17 -1.38777878e-16 2.77555756e-17 0.00000000e+00 8.32667268e-17 1.11022302e-16 2.22044605e-16 1.94289029e-16 2.49800181e-16 8.32667268e-17 5.55111512e-17 0.00000000e+00 8.32667268e-17 
3.05311332e-16 1.66533454e-16 1.38777878e-16 1.38777878e-16 2.77555756e-17 -1.66533454e-16 -2.49800181e-16 -1.38777878e-16 -1.11022302e-16 5.55111512e-17 5.55111512e-17 1.38777878e-16 1.94289029e-16 2.77555756e-16 2.22044605e-16 1.66533454e-16 0.00000000e+00 0.00000000e+00 -2.77555756e-17 5.55111512e-17 
9.43689571e-16 8.04911693e-16 4.71844785e-16 4.71844785e-16 1.94289029e-16 5.55111512e-17 -5.55111512e-17 -8.32667268e-17 -8.32667268e-17 -5.55111512e-17 -5.55111512e-17 -5.55111512e-17 -5.55111512e-17 5.55111512e-17 1.38777878e-16 1.66533454e-16 2.77555756e-17 -5.55111512e-17 -5.55111512e-17 0.00000000e+00 
1.49880108e-15 1.24900090e-15 8.32667268e-16 7.21644966e-16 4.16333634e-16 2.22044605e-16 5.55111512e-17 2.77555756e-17 2.77555756e-17 -8.32667268e-17 -1.66533454e-16 -1.94289029e-16 -8.32667268e-17 5.55111512e-17 5.55111512e-17 1.11022302e-16 0.00000000e+00 -2.77555756e-17 -1.11022302e-16 -1.66533454e-16 
1.83186799e-15 1.41553436e-15 1.08246745e-15 8.60422844e-16 5.82867088e-16 3.88578059e-16 2.22044605e-16 8.32667268e-17 5.55111512e-17 -1.11022302e-16 -1.66533454e-16 -2.77555756e-17 8.32667268e-17 1.11022302e-16 1.11022302e-16 1.11022302e-16 5.55111512e-17 5.55111512e-17 -2.77555756e-17 -1.11022302e-16 
2.33146835e-15 1.91513472e-15 1.47104551e-15 1.13797860e-15 8.88178420e-16 6.66133815e-16 3.88578059e-16 3.60822483e-16 1.66533454e-16 8.32667268e-17 0.00000000e+00 1.66533454e-16 1.66533454e-16 1.94289029e-16 1.94289029e-16 1.38777878e-16 -8.32667268e-17 -1.11022302e-16 -2.77555756e-17 -1.11022302e-16 
2.74780199e-15 2.16493490e-15 1.77635684e-15 1.41553436e-15 1.27675648e-15 9.71445147e-16 6.10622664e-16 4.71844785e-16 3.05311332e-16 2.49800181e-16 1.66533454e-16 2.22044605e-16 1.38777878e-16 1.66533454e-16 1.38777878e-16 1.38777878e-16 5.55111512e-17 8.32667268e-17 5.55111512e-17 -5.55111512e-17 
3.19189120e-15 2.55351296e-15 2.27595720e-15 1.91513472e-15 1.63757896e-15 1.22124533e-15 8.32667268e-16 6.93889390e-16 4.99600361e-16 5.55111512e-16 5.27355937e-16 4.16333634e-16 3.05311332e-16 2.77555756e-16 2.22044605e-16 5.55111512e-17 1.38777878e-16 1.11022302e-16 0.00000000e+00 -8.32667268e-17 


==> test/yy21y1.txt <==
-7.01563382e-02 -6.59927746e-02 -6.19246176e-02 -5.79450137e-02 -5.40473590e-02 -5.02253373e-02 -4.64729198e-02 -4.27843446e-02 -3.91540897e-02 -3.55768443e-02 -3.20474810e-02 -2.85610300e-02 -2.51126562e-02 -2.16976387e-02 -1.83113525e-02 -1.49492516e-02 -1.16068551e-02 -8.27973293e-03 -4.96349397e-03 -1.65377423e-03 
-7.11240155e-02 -6.69263318e-02 -6.28195373e-02 -5.87977923e-02 -5.48552845e-02 -5.09863107e-02 -4.71853146e-02 -4.34468999e-02 -3.97658273e-02 -3.61370056e-02 -3.25554784e-02 -2.90164092e-02 -2.55150674e-02 -2.20468138e-02 -1.86070876e-02 -1.51913938e-02 -1.17952914e-02 -8.41438312e-03 -5.04430446e-03 -1.68071438e-03 
-7.19950883e-02 -6.77689997e-02 -6.36294075e-02 -5.95713337e-02 -5.55896761e-02 -5.16793061e-02 -4.78351282e-02 -4.40521130e-02 -4.03253140e-02 -3.66498725e-02 -3.30210176e-02 -2.94340610e-02 -2.58843903e-02 -2.23674615e-02 -1.88787905e-02 -1.54139444e-02 -1.19685337e-02 -8.53820364e-03 -5.11862637e-03 -1.70549320e-03 
-7.27749639e-02 -6.85251714e-02 -6.43577592e-02 -6.02684589e-02 -5.62527801e-02 -5.23061095e-02 -4.84237789e-02 -4.46011101e-02 -4.08334430e-02 -3.71161529e-02 -3.34446587e-02 -2.98144268e-02 -2.62209713e-02 -2.26598515e-02 -1.91266684e-02 -1.56170598e-02 -1.21266954e-02 -8.65127135e-03 -5.18650419e-03 -1.72812525e-03 
-7.34685499e-02 -6.91989626e-02 -6.50079991e-02 -6.08919626e-02 -5.68468759e-02 -5.28685730e-02 -4.89527679e-02 -4.50951053e-02 -4.12911952e-02 -3.75366374e-02 -3.38270373e-02 -3.01580162e-02 -2.65252167e-02 -2.29243049e-02 -1.93509717e-02 -1.58009308e-02 -1.22699168e-02 -8.75368216e-03 -5.24799377e-03 -1.74862888e-03 
-7.40802138e-02 -6.97941302e-02 -6.55833119e-02 -6.14445166e-02 -5.73741880e-02 -5.33685384e-02 -4.94236145e-02 -4.55353481e-02 -4.16995951e-02 -3.79121640e-02 -3.41688370e-02 -3.04653842e-02 -2.67975741e-02 -2.31611798e-02 -1.95519828e-02 -1.59657749e-02 -1.23983587e-02 -8.84554675e-03 -5.30315986e-03 -1.76702539e-03 
-7.46137822e-02 -7.03140323e-02 -6.60866019e-02 -6.19286038e-02 -5.78368209e-02 -5.38077783e-02 -4.98378036e-02 -4.59230775e-02 -4.20596730e-02 -3.82435866e-02 -3.44707624e-02 -3.07371095e-02 -2.70385158e-02 -2.33708573e-02 -1.97300046e-02 -1.61118273e-02 -1.25121965e-02 -8.92698623e-03 -5.35207354e-03 -1.78333821e-03 
-7.50725566e-02 -7.07616151e-02 -6.65204594e-02 -6.23464757e-02 -5.82367138e-02 -5.41879501e-02 -5.01967441e-02 -4.62594853e-02 -4.23724328e-02 -3.85317472e-02 -3.47335164e-02 -3.09737755e-02 -2.72485224e-02 -2.35537291e-02 -1.98853512e-02 -1.62393332e-02 -1.26116138e-02 -8.99812812e-03 -5.39480986e-03 -1.79759212e-03 
-7.54593375e-02 -7.11394120e-02 -6.68871449e-02 -6.27001260e-02 -5.85756083e-02 -5.45105643e-02 -5.05017375e-02 -4.65456868e-02 -4.26388256e-02 -3.87774529e-02 -3.49577805e-02 -3.11759539e-02 -2.74280690e-02 -2.37101856e-02 -2.00183376e-02 -1.63485405e-02 -1.26967973e-02 -9.05910261e-03 -5.43144567e-03 -1.80981252e-03 
-7.57764467e-02 -7.14495506e-02 -6.71885822e-02 -6.29912751e-02 -5.88550290e-02 -5.47769613e-02 -5.07539546e-02 -4.67826990e-02 -4.28597298e-02 -3.89814583e-02 -3.51441989e-02 -3.13441905e-02 -2.75776141e-02 -2.38406068e-02 -2.01292732e-02 -1.64396940e-02 -1.27679323e-02 -9.11003933e-03 -5.46205768e-03 -1.82002481e-03 
-7.60257492e-02 -7.16937615e-02 -6.74263581e-02 -6.32213631e-02 -5.90762713e-02 -5.49882974e-02 -5.09544205e-02 -4.69714249e-02 -4.30359362e-02 -3.91444516e-02 -3.52933664e-02 -3.14789952e-02 -2.76975900e-02 -2.39453542e-02 -2.02184545e-02 -1.65130299e-02 -1.28251987e-02 -9.15106467e-03 -5.48672090e-03 -1.82825386e-03 
-7.62086699e-02 -7.18733879e-02 -6.76017258e-02 -6.33915478e-02 -5.92403959e-02 -5.51455366e-02 -5.11040051e-02 -4.71126440e-02 -4.31681384e-02 -3.92670456e-02 -3.54058198e-02 -3.15808339e-02 -2.77883964e-02 -2.40247655e-02 -2.02861607e-02 -1.65687723e-02 -1.28687681e-02 -9.18229972e-03 -5.50550740e-03 -1.83452358e-03 
-7.63262061e-02 -7.19893946e-02 -6.77156094e-02 -6.35027065e-02 -5.93482277e-02 -5.52494480e-02 -5.12034191e-02 -4.72070075e-02 -4.32569280e-02 -3.93497724e-02 -3.54820333e-02 -3.16501243e-02 -2.78503962e-02 -2.40791505e-02 -2.03326507e-02 -1.66071305e-02 -1.28988015e-02 -9.20385874e-03 -5.51848538e-03 -1.83885667e-03 
-7.63789363e-02 -7.20423750e-02 -6.77686107e-02 -6.35554410e-02 -5.94003603e-02 -5.53006088e-02 -5.12532160e-02 -4.72550389e-02 -4.33027936e-02 -3.93930827e-02 -3.55224168e-02 -3.16872339e-02 -2.78839135e-02 -2.41087898e-02 -2.03581610e-02 -1.66282975e-02 -1.29154487e-02 -9.21584837e-03 -5.52571871e-03 -1.84127437e-03 
-7.63670245e-02 -7.20325584e-02 -6.77610173e-02 -6.35500866e-02 -5.93971639e-02 -5.52994107e-02 -5.12537971e-02 -4.72571384e-02 -4.33061251e-02 -3.93973478e-02 -3.55273174e-02 -3.16924808e-02 -2.78892343e-02 -2.41139343e-02 -2.03629059e-02 -1.66324497e-02 -1.29188475e-02 -9.21836732e-03 -5.52726671e-03 -1.84179649e-03 
-7.62902212e-02 -7.19598169e-02 -6.76928134e-02 -6.34867243e-02 -5.93387979e-02 -5.52460730e-02 -5.12054234e-02 -4.72135924e-02 -4.32672204e-02 -3.93628662e-02 -3.54970242e-02 -3.16661375e-02 -2.78666084e-02 -2.40948072e-02 -2.03470786e-02 -1.66197478e-02 -1.29091244e-02 -9.21150668e-03 -5.52318431e-03 -1.84044138e-03 
-7.61478633e-02 -7.18236746e-02 -6.75636953e-02 -6.33651992e-02 -5.92252302e-02 -5.51406601e-02 -5.11082312e-02 -4.71245875e-02 -4.31862978e-02 -3.92898724e-02 -3.54317758e-02 -3.16084366e-02 -2.78162548e-02 -2.40516074e-02 -2.03108537e-02 -1.65903385e-02 -1.28863957e-02 -9.19535064e-03 -5.51352248e-03 -1.83722609e-03 
-7.59388757e-02 -7.16233227e-02 -6.73730940e-02 -6.31851470e-02 -5.90562637e-02 -5.49831060e-02 -5.09622537e-02 -4.69902287e-02 -4.30635110e-02 -3.91785497e-02 -3.53317700e-02 -3.15195784e-02 -2.77383666e-02 -2.39845140e-02 -2.02543901e-02 -1.65443568e-02 -1.28507692e-02 -9.16997772e-03 -5.49832886e-03 -1.83216661e-03 
-7.56617803e-02 -7.13576467e-02 -6.71202108e-02 -6.29460313e-02 -5.88315715e-02 -5.47732465e-02 -5.07674490e-02 -4.68105624e-02 -4.28989677e-02 -3.90290454e-02 -3.51971760e-02 -3.13997405e-02 -2.76331193e-02 -2.38936917e-02 -2.01778361e-02 -1.64819293e-02 -1.28023467e-02 -9.13546215e-03 -5.47764864e-03 -1.82527809e-03 
-7.53147229e-02 -7.10252729e-02 -6.68040712e-02 -6.26471959e-02 -5.85507446e-02 -5.45108596e-02 -5.05237332e-02 -4.65856043e-02 -4.26927522e-02 -3.88414880e-02 -3.50281482e-02 -3.12490884e-02 -2.75006782e-02 -2.37792975e-02 -2.00813333e-02 -1.64031777e-02 -1.27412260e-02 -9.09187560e-03 -5.45152546e-03 -1.81657518e-03 


==> test/yy21y2.txt <==
-5.15838472e-03 -5.03249834e-03 -4.87945359e-03 -4.70218215e-03 -4.50338567e-03 -4.28552228e-03 -4.05081331e-03 -3.80125974e-03 -3.53866249e-03 -3.26464367e-03 -2.98066722e-03 -2.68805843e-03 -2.38802201e-03 -2.08165875e-03 -1.76998085e-03 -1.45392607e-03 -1.13437086e-03 -8.12142666e-04 -4.88031485e-04 -1.62800956e-04 
-4.53776477e-03 -4.43131490e-03 -4.30067349e-03 -4.14823900e-03 -3.97628704e-03 -3.78693588e-03 -3.58213431e-03 -3.36366252e-03 -3.13314043e-03 -2.89203972e-03 -2.64169766e-03 -2.38333136e-03 -2.11805189e-03 -1.84687788e-03 -1.57074847e-03 -1.29053553e-03 -1.00705523e-03 -7.21079038e-04 -4.33344180e-04 -1.44563709e-04 
-3.94378741e-03 -3.85432299e-03 -3.74368647e-03 -3.61381334e-03 -3.46658759e-03 -3.30379989e-03 -3.12712552e-03 -2.93811562e-03 -2.73819699e-03 -2.52867713e-03 -2.31075235e-03 -2.08551746e-03 -1.85397630e-03 -1.61705242e-03 -1.37559963e-03 -1.13041235e-03 -8.82235487e-04 -6.31774077e-04 -3.79702489e-04 -1.26673407e-04 
-3.37289937e-03 -3.29850317e-03 -3.20593607e-03 -3.09674029e-03 -2.97245010e-03 -2.83455058e-03 -2.68445226e-03 -2.52347743e-03 -2.35285477e-03 -2.17371947e-03 -1.98711715e-03 -1.79400983e-03 -1.59528344e-03 -1.39175586e-03 -1.18418529e-03 -9.73278740e-04 -7.59700296e-04 -5.44079295e-04 -3.27018290e-04 -1.09100838e-04 
-2.82167128e-03 -2.76085425e-03 -2.68481433e-03 -2.59476165e-03 -2.49192193e-03 -2.37750007e-03 -2.25265551e-03 -2.11848709e-03 -1.97602517e-03 -1.82622885e-03 -1.66998693e-03 -1.50812127e-03 -1.34139178e-03 -1.17050227e-03 -9.96106931e-04 -8.18817029e-04 -6.39207662e-04 -4.57824518e-04 -2.75190537e-04 -9.18124953e-05 
-2.28681065e-03 -2.23842824e-03 -2.17770536e-03 -2.10557004e-03 -2.02297591e-03 -1.93087227e-03 -1.83018260e-03 -1.72179026e-03 -1.60652998e-03 -1.48518382e-03 -1.35848044e-03 -1.22709656e-03 -1.09166014e-03 -9.52754509e-04 -8.10923137e-04 -6.66674780e-04 -5.20488806e-04 -3.72820578e-04 -2.24106846e-04 -7.47711009e-05 
-1.76515415e-03 -1.72834268e-03 -1.68200883e-03 -1.62683726e-03 -1.56353940e-03 -1.49283050e-03 -1.41541237e-03 -1.33196137e-03 -1.24312065e-03 -1.14949603e-03 -1.05165444e-03 -9.50124375e-04 -8.45397709e-04 -7.37932492e-04 -6.28156328e-04 -5.16470150e-04 -4.03252203e-04 -2.88862142e-04 -1.73645167e-04 -5.79361633e-05 
-1.25364943e-03 -1.22777951e-03 -1.19515001e-03 -1.15623075e-03 -1.11151392e-03 -1.06149794e-03 -1.00667503e-03 -9.47522190e-04 -8.84495229e-04 -8.18025213e-04 -7.48516929e-04 -6.76348792e-04 -6.01873829e-04 -5.25421421e-04 -4.47299534e-04 -3.67797287e-04 -2.87187713e-04 -2.05730620e-04 -1.23675516e-04 -4.12645489e-05 
-7.49332408e-04 -7.33975937e-04 -7.14580937e-04 -6.91421832e-04 -6.64787606e-04 -6.34972316e-04 -6.02267600e-04 -5.66957136e-04 -5.29312859e-04 -4.89592661e-04 -4.48039268e-04 -4.04880033e-04 -3.60327396e-04 -3.14579829e-04 -2.67823098e-04 -2.20231753e-04 -1.71970743e-04 -1.23197109e-04 -7.40617288e-05 -2.47110652e-05 
-2.49302535e-04 -2.44210889e-04 -2.37775971e-04 -2.30088031e-04 -2.21242351e-04 -2.11336118e-04 -2.00465922e-04 -1.88725894e-04 -1.76206412e-04 -1.62993304e-04 -1.49167450e-04 -1.34804675e-04 -1.19975894e-04 -1.04747400e-04 -8.91812766e-05 -7.33358849e-05 -5.72663946e-05 -4.10253457e-05 -2.46632246e-05 -8.22904829e-06 
2.49302535e-04 2.44210889e-04 2.37775971e-04 2.30088031e-04 2.21242351e-04 2.11336118e-04 2.00465922e-04 1.88725894e-04 1.76206412e-04 1.62993304e-04 1.49167450e-04 1.34804675e-04 1.19975894e-04 1.04747400e-04 8.91812766e-05 7.33358849e-05 5.72663946e-05 4.10253457e-05 2.46632246e-05 8.22904829e-06 
7.49332408e-04 7.33975937e-04 7.14580937e-04 6.91421832e-04 6.64787606e-04 6.34972316e-04 6.02267600e-04 5.66957136e-04 5.29312859e-04 4.89592661e-04 4.48039268e-04 4.04880033e-04 3.60327396e-04 3.14579829e-04 2.67823098e-04 2.20231753e-04 1.71970743e-04 1.23197109e-04 7.40617288e-05 2.47110652e-05 
1.25364943e-03 1.22777951e-03 1.19515001e-03 1.15623075e-03 1.11151392e-03 1.06149794e-03 1.00667503e-03 9.47522190e-04 8.84495229e-04 8.18025213e-04 7.48516929e-04 6.76348792e-04 6.01873829e-04 5.25421421e-04 4.47299534e-04 3.67797287e-04 2.87187713e-04 2.05730620e-04 1.23675516e-04 4.12645489e-05 
1.76515415e-03 1.72834268e-03 1.68200883e-03 1.62683726e-03 1.56353940e-03 1.49283050e-03 1.41541237e-03 1.33196137e-03 1.24312065e-03 1.14949603e-03 1.05165444e-03 9.50124375e-04 8.45397709e-04 7.37932492e-04 6.28156328e-04 5.16470150e-04 4.03252203e-04 2.88862142e-04 1.73645167e-04 5.79361633e-05 
2.28681065e-03 2.23842824e-03 2.17770536e-03 2.10557004e-03 2.02297591e-03 1.93087227e-03 1.83018260e-03 1.72179026e-03 1.60652998e-03 1.48518382e-03 1.35848044e-03 1.22709656e-03 1.09166014e-03 9.52754509e-04 8.10923137e-04 6.66674780e-04 5.20488806e-04 3.72820578e-04 2.24106846e-04 7.47711009e-05 
2.82167128e-03 2.76085425e-03 2.68481433e-03 2.59476165e-03 2.49192193e-03 2.37750007e-03 2.25265551e-03 2.11848709e-03 1.97602517e-03 1.82622885e-03 1.66998693e-03 1.50812127e-03 1.34139178e-03 1.17050227e-03 9.96106931e-04 8.18817029e-04 6.39207662e-04 4.57824518e-04 2.75190537e-04 9.18124953e-05 
3.37289937e-03 3.29850317e-03 3.20593607e-03 3.09674029e-03 2.97245010e-03 2.83455058e-03 2.68445226e-03 2.52347743e-03 2.35285477e-03 2.17371947e-03 1.98711715e-03 1.79400983e-03 1.59528344e-03 1.39175586e-03 1.18418529e-03 9.73278740e-04 7.59700296e-04 5.44079295e-04 3.27018290e-04 1.09100838e-04 
3.94378741e-03 3.85432299e-03 3.74368647e-03 3.61381334e-03 3.46658759e-03 3.30379989e-03 3.12712552e-03 2.93811562e-03 2.73819699e-03 2.52867713e-03 2.31075235e-03 2.08551746e-03 1.85397630e-03 1.61705242e-03 1.37559963e-03 1.13041235e-03 8.82235487e-04 6.31774077e-04 3.79702489e-04 1.26673407e-04 
4.53776477e-03 4.43131490e-03 4.30067349e-03 4.14823900e-03 3.97628704e-03 3.78693588e-03 3.58213431e-03 3.36366252e-03 3.13314043e-03 2.89203972e-03 2.64169766e-03 2.38333136e-03 2.11805189e-03 1.84687788e-03 1.57074847e-03 1.29053553e-03 1.00705523e-03 7.21079038e-04 4.33344180e-04 1.44563709e-04 
5.15838472e-03 5.03249834e-03 4.87945359e-03 4.70218215e-03 4.50338567e-03 4.28552228e-03 4.05081331e-03 3.80125974e-03 3.53866249e-03 3.26464367e-03 2.98066722e-03 2.68805843e-03 2.38802201e-03 2.08165875e-03 1.76998085e-03 1.45392607e-03 1.13437086e-03 8.12142666e-04 4.88031485e-04 1.62800956e-04 


==> test/yy21y3.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy2y0.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy2y1.txt <==
-4.07841674e-01 -4.00011540e-01 -3.92309125e-01 -3.84734364e-01 -3.77287003e-01 -3.69966614e-01 -3.62772614e-01 -3.55704278e-01 -3.48760755e-01 -3.41941085e-01 -3.35244214e-01 -3.28669012e-01 -3.22214285e-01 -3.15878791e-01 -3.09661255e-01 -3.03560380e-01 -2.97574858e-01 -2.91703383e-01 -2.85944660e-01 -2.80297411e-01 
-4.07714085e-01 -3.99883819e-01 -3.92181472e-01 -3.84606965e-01 -3.77160030e-01 -3.69840224e-01 -3.62646950e-01 -3.55579465e-01 -3.48636902e-01 -3.41818286e-01 -3.35122546e-01 -3.28548537e-01 -3.22095051e-01 -3.15760833e-01 -3.09544595e-01 -3.03445026e-01 -2.97460811e-01 -2.91590632e-01 -2.85833185e-01 -2.80187186e-01 
-4.07458699e-01 -3.99628180e-01 -3.91925980e-01 -3.84351994e-01 -3.76905926e-01 -3.69587304e-01 -3.62395497e-01 -3.55329730e-01 -3.48389104e-01 -3.41572609e-01 -3.34879147e-01 -3.28307539e-01 -3.21856549e-01 -3.15524896e-01 -3.09311264e-01 -3.03214321e-01 -2.97232727e-01 -2.91365148e-01 -2.85610261e-01 -2.79966769e-01 
-4.07075092e-01 -3.99244221e-01 -3.91542273e-01 -3.83969105e-01 -3.76524377e-01 -3.69207570e-01 -3.62018003e-01 -3.54954854e-01 -3.48017173e-01 -3.41203902e-01 -3.34513892e-01 -3.27945923e-01 -3.21498712e-01 -3.15170936e-01 -3.08961244e-01 -3.02868265e-01 -2.96890629e-01 -2.91026971e-01 -2.85275943e-01 -2.79636225e-01 
-4.06562626e-01 -3.98731337e-01 -3.91029787e-01 -3.83457777e-01 -3.76014907e-01 -3.68700594e-01 -3.61514092e-01 -3.54454510e-01 -3.47520832e-01 -3.40711932e-01 -3.34026599e-01 -3.27463547e-01 -3.21021439e-01 -3.14698895e-01 -3.08494510e-01 -3.02406868e-01 -2.96434554e-01 -2.90576164e-01 -2.84830316e-01 -2.79195659e-01 
-4.05920440e-01 -3.98088716e-01 -3.90387762e-01 -3.82817309e-01 -3.75376879e-01 -3.68065807e-01 -3.60883262e-01 -3.53828264e-01 -3.46899711e-01 -3.40096396e-01 -3.33417023e-01 -3.26860229e-01 -3.20424603e-01 -3.14108693e-01 -3.07911032e-01 -3.01830143e-01 -2.95864555e-01 -2.90012815e-01 -2.84273498e-01 -2.78645214e-01 
-4.05147440e-01 -3.97315323e-01 -3.89615235e-01 -3.82046817e-01 -3.74609493e-01 -3.67302495e-01 -3.60124883e-01 -3.53075572e-01 -3.46153354e-01 -3.39356917e-01 -3.32684867e-01 -3.26135745e-01 -3.19708048e-01 -3.13400244e-01 -3.07210782e-01 -3.01138116e-01 -2.95180707e-01 -2.89337044e-01 -2.83605646e-01 -2.77985079e-01 
-4.04242290e-01 -3.96409902e-01 -3.88711039e-01 -3.81145232e-01 -3.73711782e-01 -3.66409795e-01 -3.59238202e-01 -3.52195788e-01 -3.45281216e-01 -3.38493052e-01 -3.31829782e-01 -3.25289835e-01 -3.18871603e-01 -3.12573450e-01 -3.06393738e-01 -3.00330831e-01 -2.94383115e-01 -2.88549006e-01 -2.82826962e-01 -2.77215495e-01 
-4.03203394e-01 -3.95370954e-01 -3.87673788e-01 -3.80111288e-01 -3.72682609e-01 -3.65386702e-01 -3.58222342e-01 -3.51188161e-01 -3.44282671e-01 -3.37504293e-01 -3.30851373e-01 -3.24322212e-01 -3.17915076e-01 -3.11628217e-01 -3.05459888e-01 -2.99408356e-01 -2.93471916e-01 -2.87648903e-01 -2.81937703e-01 -2.76336762e-01 
-4.02028881e-01 -3.94196732e-01 -3.86501872e-01 -3.78943524e-01 -3.71520665e-01 -3.64232061e-01 -3.57076304e-01 -3.50051843e-01 -3.43157016e-01 -3.36390074e-01 -3.29749207e-01 -3.23232564e-01 -3.16838273e-01 -3.10564454e-01 -3.04409241e-01 -2.98370789e-01 -2.92447290e-01 -2.86636987e-01 -2.80938183e-01 -2.75349251e-01 
-4.00716587e-01 -3.92885221e-01 -3.85193442e-01 -3.77640270e-01 -3.70224465e-01 -3.62944573e-01 -3.55798969e-01 -3.48785891e-01 -3.41903475e-01 -3.35149780e-01 -3.28522816e-01 -3.22020564e-01 -3.15640996e-01 -3.09382087e-01 -3.03241834e-01 -2.97218268e-01 -2.91309469e-01 -2.85513573e-01 -2.79828790e-01 -2.74253410e-01 
-3.99264026e-01 -3.91434121e-01 -3.83746407e-01 -3.76199650e-01 -3.68792351e-01 -3.61522797e-01 -3.54389108e-01 -3.47389278e-01 -3.40521212e-01 -3.33782754e-01 -3.27171713e-01 -3.20685882e-01 -3.14323060e-01 -3.08081062e-01 -3.01957738e-01 -2.95950982e-01 -2.90058744e-01 -2.84279047e-01 -2.78609993e-01 -2.73049779e-01 
-3.97668363e-01 -3.89840831e-01 -3.82158414e-01 -3.74619572e-01 -3.67222493e-01 -3.59965157e-01 -3.52845388e-01 -3.45860901e-01 -3.39009342e-01 -3.32288312e-01 -3.25695399e-01 -3.19228191e-01 -3.12884299e-01 -3.06661364e-01 -3.00557075e-01 -2.94569176e-01 -2.88695479e-01 -2.82933878e-01 -2.77282356e-01 -2.71739004e-01 
-3.95926385e-01 -3.88102426e-01 -3.80426847e-01 -3.72897731e-01 -3.65512893e-01 -3.58269949e-01 -3.51166384e-01 -3.44199597e-01 -3.37366941e-01 -3.30665754e-01 -3.24093379e-01 -3.17647186e-01 -3.11324581e-01 -3.05123021e-01 -2.99040022e-01 -2.93073167e-01 -2.87220119e-01 -2.81478629e-01 -2.75846550e-01 -2.70321850e-01 
-3.94034467e-01 -3.86215640e-01 -3.78548816e-01 -3.71031613e-01 -3.63661397e-01 -3.56435363e-01 -3.49350603e-01 -3.42404163e-01 -3.35593073e-01 -3.28914383e-01 -3.22365178e-01 -3.15942591e-01 -3.09643817e-01 -3.03466117e-01 -2.97406824e-01 -2.91463352e-01 -2.85633201e-01 -2.79913970e-01 -2.74303364e-01 -2.68799214e-01 
-3.91988530e-01 -3.84176854e-01 -3.76521162e-01 -3.69018508e-01 -3.61665720e-01 -3.54459502e-01 -3.47396504e-01 -3.40473376e-01 -3.33686804e-01 -3.27033528e-01 -3.20510358e-01 -3.14114184e-01 -3.07841981e-01 -3.01690806e-01 -2.95657805e-01 -2.89740214e-01 -2.83935364e-01 -2.78240685e-01 -2.72653722e-01 -2.67172147e-01 
-3.89784014e-01 -3.81982082e-01 -3.74340471e-01 -3.66855538e-01 -3.59523474e-01 -3.52340420e-01 -3.45302533e-01 -3.38406035e-01 -3.31647240e-01 -3.25022565e-01 -3.18528541e-01 -3.12161808e-01 -3.05919116e-01 -2.99797320e-01 -2.93793376e-01 -2.87904337e-01 -2.82127355e-01 -2.76459685e-01 -2.70898691e-01 -2.65441867e-01 
-3.87415845e-01 -3.79626988e-01 -3.72003103e-01 -3.64539697e-01 -3.57232218e-01 -3.50076171e-01 -3.43067174e-01 -3.36200992e-01 -3.29473555e-01 -3.22880953e-01 -3.16419433e-01 -3.10085390e-01 -3.03875355e-01 -2.97785983e-01 -2.91814041e-01 -2.85956402e-01 -2.80210035e-01 -2.74572009e-01 -2.69039491e-01 -2.63609769e-01 
-3.84878433e-01 -3.77106921e-01 -3.69505258e-01 -3.62067928e-01 -3.54789531e-01 -3.47664872e-01 -3.40688998e-01 -3.33857205e-01 -3.27165035e-01 -3.20608258e-01 -3.14182847e-01 -3.07884964e-01 -3.01710932e-01 -2.95657215e-01 -2.89720404e-01 -2.83897194e-01 -2.78184376e-01 -2.72578823e-01 -2.67077495e-01 -2.61677443e-01 
-3.82165713e-01 -3.74417007e-01 -3.66843079e-01 -3.59437225e-01 -3.52193107e-01 -3.45104790e-01 -3.38166740e-01 -3.31373794e-01 -3.24721124e-01 -3.18204196e-01 -3.11818735e-01 -3.05560688e-01 -2.99426192e-01 -2.93411542e-01 -2.87513165e-01 -2.81727595e-01 -2.76051450e-01 -2.70481413e-01 -2.65014222e-01 -2.59646668e-01 


==> test/yy2y2.txt <==
1.86053426e-01 1.86812621e-01 1.87359984e-01 1.87694806e-01 1.87816574e-01 1.87724961e-01 1.87419818e-01 1.86901159e-01 1.86169154e-01 1.85224115e-01 1.84066489e-01 1.82696849e-01 1.81115883e-01 1.79324393e-01 1.77323286e-01 1.75113571e-01 1.72696353e-01 1.70072836e-01 1.67244315e-01 1.64212182e-01 
1.86264341e-01 1.87024452e-01 1.87572526e-01 1.87907861e-01 1.88029954e-01 1.87938491e-01 1.87633333e-01 1.87114505e-01 1.86382188e-01 1.85436702e-01 1.84278504e-01 1.82908174e-01 1.81326407e-01 1.79534010e-01 1.77531895e-01 1.75321073e-01 1.72902653e-01 1.70277839e-01 1.67447928e-01 1.64414312e-01 
1.86686384e-01 1.87448322e-01 1.87997806e-01 1.88334156e-01 1.88456891e-01 1.88365717e-01 1.88060518e-01 1.87541342e-01 1.86808389e-01 1.85862002e-01 1.84702652e-01 1.83330935e-01 1.81747561e-01 1.79953346e-01 1.77949211e-01 1.75736173e-01 1.73315347e-01 1.70687938e-01 1.67855248e-01 1.64818665e-01 
1.87319989e-01 1.88084645e-01 1.88636221e-01 1.88974067e-01 1.89097735e-01 1.89006967e-01 1.88701680e-01 1.88181955e-01 1.87448026e-01 1.86500263e-01 1.85339166e-01 1.83965354e-01 1.82379555e-01 1.80582602e-01 1.78575429e-01 1.76359062e-01 1.73934623e-01 1.71303321e-01 1.68466458e-01 1.65425427e-01 
1.88165808e-01 1.88934047e-01 1.89488366e-01 1.89828157e-01 1.89953017e-01 1.89862736e-01 1.89557279e-01 1.89036774e-01 1.88301497e-01 1.87351859e-01 1.86188397e-01 1.84811759e-01 1.83222702e-01 1.81422079e-01 1.79410840e-01 1.77190025e-01 1.74760761e-01 1.72124263e-01 1.69281837e-01 1.66234873e-01 
1.89224719e-01 1.89997370e-01 1.90555039e-01 1.90897177e-01 1.91023440e-01 1.90933680e-01 1.90627925e-01 1.90106364e-01 1.89369327e-01 1.88417280e-01 1.87250802e-01 1.85870584e-01 1.84277414e-01 1.82472172e-01 1.80455829e-01 1.78229436e-01 1.75794132e-01 1.73151136e-01 1.70301752e-01 1.67247374e-01 
1.90497832e-01 1.91275672e-01 1.91837245e-01 1.92182071e-01 1.92309886e-01 1.92220620e-01 1.91914379e-01 1.91391428e-01 1.90652170e-01 1.89697130e-01 1.88526948e-01 1.87142361e-01 1.85544197e-01 1.83733368e-01 1.81710866e-01 1.79477759e-01 1.77035194e-01 1.74384395e-01 1.71526664e-01 1.68463390e-01 
1.91986497e-01 1.92770242e-01 1.93336198e-01 1.93683977e-01 1.93813412e-01 1.93724533e-01 1.93417544e-01 1.92892801e-01 1.92150792e-01 1.91192124e-01 1.90017500e-01 1.88627716e-01 1.87023645e-01 1.85206237e-01 1.83176507e-01 1.80935541e-01 1.78484492e-01 1.75824585e-01 1.72957119e-01 1.69883475e-01 
1.93692318e-01 1.94482600e-01 1.95053327e-01 1.95404227e-01 1.95535253e-01 1.95446557e-01 1.95138463e-01 1.94611438e-01 1.93866076e-01 1.92903072e-01 1.91723212e-01 1.90327356e-01 1.88716432e-01 1.86891427e-01 1.84853384e-01 1.82603405e-01 1.80142647e-01 1.77472333e-01 1.74593753e-01 1.71508272e-01 
1.95617165e-01 1.96414513e-01 1.96990284e-01 1.97344351e-01 1.97476816e-01 1.97387980e-01 1.97078312e-01 1.96548413e-01 1.95799000e-01 1.94830876e-01 1.93644919e-01 1.92242065e-01 1.90623300e-01 1.88789654e-01 1.86742198e-01 1.84482047e-01 1.82010360e-01 1.79328349e-01 1.76437287e-01 1.73338519e-01 
1.97763191e-01 1.98568001e-01 1.99148946e-01 1.99506076e-01 1.99639679e-01 1.99550237e-01 1.99238390e-01 1.98704904e-01 1.97950635e-01 1.96976514e-01 1.95783523e-01 1.94372685e-01 1.92745049e-01 1.90901690e-01 1.88843708e-01 1.86572225e-01 1.84088396e-01 1.81393414e-01 1.78488527e-01 1.75375044e-01 
2.00132849e-01 2.00945354e-01 2.01531423e-01 2.01891329e-01 2.02025586e-01 2.01934897e-01 2.01620109e-01 2.01082176e-01 2.00322122e-01 1.99341021e-01 1.98139976e-01 1.96720102e-01 1.95082519e-01 1.93228351e-01 1.91158718e-01 1.88874750e-01 1.86377584e-01 1.83668387e-01 1.80748362e-01 1.77618773e-01 
2.02728921e-01 2.03549143e-01 2.04140062e-01 2.04502231e-01 2.04636439e-01 2.04543656e-01 2.04224975e-01 2.03681568e-01 2.02914656e-01 2.01925474e-01 2.00715258e-01 1.99285227e-01 1.97636577e-01 1.95770475e-01 1.93688066e-01 1.91390471e-01 1.88878804e-01 1.86154186e-01 1.83217762e-01 1.80070724e-01 
2.05554539e-01 2.06382235e-01 2.06977453e-01 2.07341093e-01 2.07474284e-01 2.07378314e-01 2.07054565e-01 2.06504467e-01 2.05729459e-01 2.04730960e-01 2.03510354e-01 2.02068971e-01 2.00408085e-01 1.98528908e-01 1.96432598e-01 1.94120263e-01 1.91592976e-01 1.88851792e-01 1.85897774e-01 1.82732020e-01 
2.08613216e-01 2.09447805e-01 2.10046423e-01 2.10410403e-01 2.10541290e-01 2.10440750e-01 2.10110504e-01 2.09552276e-01 2.08767751e-01 2.07758555e-01 2.06526227e-01 2.05072220e-01 2.03397883e-01 2.01504474e-01 1.99393155e-01 1.97065007e-01 1.94521044e-01 1.91762232e-01 1.88789523e-01 1.85603884e-01 
2.11908879e-01 2.12749345e-01 2.13350030e-01 2.13712808e-01 2.13839723e-01 2.13732892e-01 2.13394426e-01 2.12826380e-01 2.12030717e-01 2.11009279e-01 2.09763781e-01 2.08295796e-01 2.06606755e-01 2.04697950e-01 2.02570542e-01 2.00225567e-01 1.97663960e-01 1.94886570e-01 1.91894201e-01 1.88687648e-01 
2.15445893e-01 2.16290665e-01 2.16891544e-01 2.17251074e-01 2.17371903e-01 2.17256669e-01 2.16907928e-01 2.16328103e-01 2.15519455e-01 2.14484065e-01 2.13223823e-01 2.11740428e-01 2.10035390e-01 2.08110030e-01 2.05965495e-01 2.03602761e-01 2.01022657e-01 1.98225888e-01 1.95213065e-01 1.91984755e-01 
2.19229088e-01 2.20075879e-01 2.20674407e-01 2.21028042e-01 2.21140145e-01 2.21013953e-01 2.20652513e-01 2.20058649e-01 2.19234937e-01 2.18183702e-01 2.16907016e-01 2.15406704e-01 2.13684346e-01 2.11741287e-01 2.09578645e-01 2.07197323e-01 2.04598021e-01 2.01781260e-01 1.98747415e-01 1.95496760e-01 
2.23263753e-01 2.24109355e-01 2.24702162e-01 2.25046544e-01 2.25146683e-01 2.25006483e-01 2.24629524e-01 2.24019043e-01 2.23177942e-01 2.22108789e-01 2.20813837e-01 2.19295026e-01 2.17554002e-01 2.15592126e-01 2.13410477e-01 2.11009865e-01 2.08390843e-01 2.05553717e-01 2.02498573e-01 1.99225323e-01 
2.27555596e-01 2.28395626e-01 2.28978342e-01 2.29309287e-01 2.29393560e-01 2.29235774e-01 2.28840055e-01 2.28210057e-01 2.27348997e-01 2.26259678e-01 2.24944515e-01 2.23405560e-01 2.21644512e-01 2.19662738e-01 2.17461270e-01 2.15040819e-01 2.12401770e-01 2.09544191e-01 2.06467837e-01 2.03172182e-01 


==> test/yy2y3.txt <==
2.21788247e-01 2.13198918e-01 2.04949141e-01 1.97039558e-01 1.89470429e-01 1.82241653e-01 1.75352796e-01 1.68803119e-01 1.62591601e-01 1.56716970e-01 1.51177725e-01 1.45972163e-01 1.41098402e-01 1.36554398e-01 1.32337969e-01 1.28446809e-01 1.24878505e-01 1.21630547e-01 1.18700344e-01 1.16085230e-01 
2.21449745e-01 2.12859367e-01 2.04608947e-01 1.96699105e-01 1.89130076e-01 1.81901733e-01 1.75013617e-01 1.68464960e-01 1.62254715e-01 1.56381583e-01 1.50844042e-01 1.45640363e-01 1.40768644e-01 1.36226823e-01 1.32012699e-01 1.28123953e-01 1.24558158e-01 1.21312793e-01 1.18385256e-01 1.15772874e-01 
2.20772315e-01 2.12179858e-01 2.03928174e-01 1.96017838e-01 1.88449036e-01 1.81221588e-01 1.74334979e-01 1.67788388e-01 1.61580714e-01 1.55710608e-01 1.50176495e-01 1.44976604e-01 1.40108989e-01 1.35571550e-01 1.31362053e-01 1.27478147e-01 1.23917380e-01 1.20677209e-01 1.17755014e-01 1.15148103e-01 
2.19755103e-01 2.11159576e-01 2.02906052e-01 1.94995038e-01 1.87426642e-01 1.80200603e-01 1.73316324e-01 1.66772899e-01 1.60569147e-01 1.54703638e-01 1.49174726e-01 1.43980569e-01 1.39119157e-01 1.34588334e-01 1.30385815e-01 1.26509203e-01 1.22956007e-01 1.19723651e-01 1.16809486e-01 1.14210799e-01 
2.18396818e-01 2.09797290e-01 2.01541421e-01 1.93629620e-01 1.86061890e-01 1.78837858e-01 1.71956814e-01 1.65417737e-01 1.59219335e-01 1.53360073e-01 1.47838202e-01 1.42651788e-01 1.37798737e-01 1.33276815e-01 1.29083669e-01 1.25216843e-01 1.21673793e-01 1.18451901e-01 1.15548480e-01 1.12960786e-01 
2.16695721e-01 2.08091346e-01 1.99832722e-01 1.91920132e-01 1.84353439e-01 1.77132127e-01 1.70255336e-01 1.63721900e-01 1.57530384e-01 1.51679116e-01 1.46166220e-01 1.40989645e-01 1.36147189e-01 1.31636521e-01 1.27455203e-01 1.23600707e-01 1.20070423e-01 1.16861680e-01 1.13971745e-01 1.11397840e-01 
2.14649608e-01 2.06039651e-01 1.97777990e-01 1.89864746e-01 1.82299608e-01 1.75081875e-01 1.68210503e-01 1.61684144e-01 1.55501185e-01 1.49659787e-01 1.44157918e-01 1.38993384e-01 1.34163851e-01 1.29666876e-01 1.25499917e-01 1.21660357e-01 1.18145513e-01 1.14952649e-01 1.12078982e-01 1.09521689e-01 
2.12255793e-01 2.03639660e-01 1.95374841e-01 1.87461255e-01 1.79898370e-01 1.72685262e-01 1.65820658e-01 1.59302987e-01 1.53130424e-01 1.47300928e-01 1.41812282e-01 1.36662120e-01 1.31847957e-01 1.27367214e-01 1.23217231e-01 1.19395291e-01 1.15898624e-01 1.12724421e-01 1.09869843e-01 1.07332020e-01 
2.09511075e-01 2.00888354e-01 1.92620461e-01 1.84707061e-01 1.77147356e-01 1.69940144e-01 1.63083879e-01 1.56576723e-01 1.50416596e-01 1.44601221e-01 1.39128162e-01 1.33994856e-01 1.29198644e-01 1.24736791e-01 1.20606504e-01 1.16804952e-01 1.13329269e-01 1.10176570e-01 1.07343950e-01 1.04828490e-01 
2.06411716e-01 1.97782219e-01 1.89511587e-01 1.81599173e-01 1.74043849e-01 1.66844080e-01 1.59997992e-01 1.53503430e-01 1.47358016e-01 1.41559197e-01 1.36104288e-01 1.30990499e-01 1.26214973e-01 1.21774801e-01 1.17667043e-01 1.13888742e-01 1.10436931e-01 1.07308639e-01 1.04500896e-01 1.02010732e-01 
2.02953397e-01 1.94317220e-01 1.86044496e-01 1.78134194e-01 1.70584786e-01 1.63394336e-01 1.56560579e-01 1.50080988e-01 1.43952840e-01 1.38173266e-01 1.32739292e-01 1.27647880e-01 1.22895947e-01 1.18480396e-01 1.14398126e-01 1.10646043e-01 1.07221073e-01 1.04120159e-01 1.01340263e-01 9.88783655e-02 
1.99131177e-01 1.90488767e-01 1.82214984e-01 1.74308321e-01 1.66766766e-01 1.59587900e-01 1.52768999e-01 1.46307102e-01 1.40199090e-01 1.34441733e-01 1.29031737e-01 1.23965780e-01 1.19240540e-01 1.14852711e-01 1.10799020e-01 1.07076232e-01 1.03681160e-01 1.00610661e-01 9.78616311e-02 9.54310065e-02 
1.94939442e-01 1.86291688e-01 1.78018352e-01 1.70117341e-01 1.62586054e-01 1.55421501e-01 1.48620413e-01 1.42179333e-01 1.36094686e-01 1.30362838e-01 1.24980141e-01 1.19942965e-01 1.15247722e-01 1.10890889e-01 1.06869009e-01 1.03178705e-01 9.98166752e-02 9.67796918e-02 9.40645945e-02 9.16682798e-02 
1.90371847e-01 1.81720191e-01 1.73449394e-01 1.65556638e-01 1.58038609e-01 1.50891635e-01 1.44111820e-01 1.37695131e-01 1.31637483e-01 1.25934794e-01 1.20583025e-01 1.15578214e-01 1.10916496e-01 1.06594113e-01 1.02607424e-01 9.89529041e-02 9.56271434e-02 9.26268370e-02 8.99487754e-02 8.75898293e-02 
1.85421251e-01 1.76767836e-01 1.68502393e-01 1.60621210e-01 1.53120107e-01 1.45994613e-01 1.39240099e-01 1.32851887e-01 1.26825321e-01 1.21155828e-01 1.15838950e-01 1.10870372e-01 1.06245934e-01 1.01961643e-01 9.80136683e-02 9.43983441e-02 9.11121573e-02 8.81517375e-02 8.55138408e-02 8.31953300e-02 
1.80079651e-01 1.71427509e-01 1.63171132e-01 1.55305701e-01 1.47825997e-01 1.40726610e-01 1.34002078e-01 1.27646996e-01 1.21656088e-01 1.16024248e-01 1.10746576e-01 1.05818388e-01 1.01235226e-01 9.69928553e-02 9.30872629e-02 8.95146469e-02 8.62714042e-02 8.33541147e-02 8.07595204e-02 7.84844998e-02 
1.74338121e-01 1.65691416e-01 1.57448927e-01 1.49604463e-01 1.42151571e-01 1.35083751e-01 1.28394605e-01 1.22077932e-01 1.16127785e-01 1.10538500e-01 1.05304718e-01 1.00421380e-01 9.58837262e-02 9.16872897e-02 8.78278812e-02 8.43015762e-02 8.11046979e-02 7.82337969e-02 7.56856264e-02 7.34571119e-02 
1.68186757e-01 1.59551109e-01 1.51328697e-01 1.43511654e-01 1.36092073e-01 1.29062218e-01 1.22414660e-01 1.16142343e-01 1.10238618e-01 1.04697251e-01 9.95124164e-02 9.46786860e-02 9.01910094e-02 8.60446960e-02 8.22353959e-02 7.87590788e-02 7.56120144e-02 7.27907484e-02 7.02920763e-02 6.81130088e-02 
1.61614680e-01 1.52997566e-01 1.44803096e-01 1.37021384e-01 1.29642848e-01 1.22658389e-01 1.16059474e-01 1.09838162e-01 1.03987094e-01 9.84994682e-02 9.33690107e-02 8.85899386e-02 8.41569292e-02 8.00650893e-02 7.63099274e-02 7.28873289e-02 6.97935323e-02 6.70251062e-02 6.45789217e-02 6.24521197e-02 
1.54610118e-01 1.46021381e-01 1.37864737e-01 1.30127938e-01 1.22799547e-01 1.15869015e-01 1.09326685e-01 1.03163737e-01 9.73721265e-02 9.19445178e-02 8.68742195e-02 8.21551284e-02 7.77816796e-02 7.37488046e-02 7.00518956e-02 6.66867769e-02 6.36496800e-02 6.09372222e-02 5.85463847e-02 5.64744854e-02 


==> test/yy2y4.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy3y0.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy3y1.txt <==
-4.00339070e-01 -3.93301723e-01 -3.86391141e-01 -3.79607335e-01 -3.72950142e-01 -3.66419240e-01 -3.60014154e-01 -3.53734278e-01 -3.47578888e-01 -3.41547151e-01 -3.35638148e-01 -3.29850879e-01 -3.24184284e-01 -3.18637251e-01 -3.13208629e-01 -3.07897240e-01 -3.02701888e-01 -2.97621368e-01 -2.92654476e-01 -2.87800015e-01 
-4.00212503e-01 -3.93174958e-01 -3.86264364e-01 -3.79480721e-01 -3.72823853e-01 -3.66293423e-01 -3.59888943e-01 -3.53609794e-01 -3.47455234e-01 -3.41424419e-01 -3.35516413e-01 -3.29730205e-01 -3.24064722e-01 -3.18518840e-01 -3.13091396e-01 -3.07781203e-01 -3.02587055e-01 -2.97507740e-01 -2.92542045e-01 -2.87688769e-01 
-3.99959174e-01 -3.92921243e-01 -3.86010637e-01 -3.79227331e-01 -3.72571126e-01 -3.66041655e-01 -3.59638403e-01 -3.53360719e-01 -3.47207835e-01 -3.41178876e-01 -3.35272880e-01 -3.29488807e-01 -3.23825560e-01 -3.18281990e-01 -3.12856913e-01 -3.07549121e-01 -3.02357390e-01 -2.97280491e-01 -2.92317197e-01 -2.87466294e-01 
-3.99578688e-01 -3.92540204e-01 -3.85629609e-01 -3.78846842e-01 -3.72191665e-01 -3.65663668e-01 -3.59262293e-01 -3.52986846e-01 -3.46836511e-01 -3.40810372e-01 -3.34907422e-01 -3.29126584e-01 -3.23466720e-01 -3.17926646e-01 -3.12505145e-01 -3.07200978e-01 -3.02012893e-01 -2.96939636e-01 -2.91979960e-01 -2.87132629e-01 
-3.99070452e-01 -3.92031277e-01 -3.85120751e-01 -3.78338764e-01 -3.71685022e-01 -3.65159060e-01 -3.58760257e-01 -3.52487859e-01 -3.46340991e-01 -3.40318677e-01 -3.34419853e-01 -3.28643388e-01 -3.22988090e-01 -3.17452730e-01 -3.12036044e-01 -3.06736753e-01 -3.01553567e-01 -2.96485201e-01 -2.91530376e-01 -2.86687834e-01 
-3.98433662e-01 -3.91393703e-01 -3.84483353e-01 -3.77702441e-01 -3.71050601e-01 -3.64527291e-01 -3.58131816e-01 -3.51863343e-01 -3.45720918e-01 -3.39703491e-01 -3.33809927e-01 -3.28039022e-01 -3.22389524e-01 -3.16860138e-01 -3.11449548e-01 -3.06156421e-01 -3.00979423e-01 -2.95917224e-01 -2.90968511e-01 -2.86131992e-01 
-3.97667301e-01 -3.90626519e-01 -3.83716518e-01 -3.76937046e-01 -3.70287648e-01 -3.63767688e-01 -3.57376374e-01 -3.51112777e-01 -3.44975848e-01 -3.38964444e-01 -3.33077340e-01 -3.27313251e-01 -3.21670844e-01 -3.16148752e-01 -3.10745589e-01 -3.05459962e-01 -3.00290479e-01 -2.95235761e-01 -2.90294450e-01 -2.85465218e-01 
-3.96770125e-01 -3.89728552e-01 -3.82819155e-01 -3.76041578e-01 -3.69395256e-01 -3.62879439e-01 -3.56493217e-01 -3.50235542e-01 -3.44105253e-01 -3.38101095e-01 -3.32221739e-01 -3.26465799e-01 -3.20831849e-01 -3.15318436e-01 -3.09924094e-01 -3.04647358e-01 -2.99486769e-01 -2.94440890e-01 -2.89508312e-01 -2.84687659e-01 
-3.95740651e-01 -3.88698410e-01 -3.81789971e-01 -3.75014855e-01 -3.68372359e-01 -3.61861595e-01 -3.55481511e-01 -3.49230921e-01 -3.43108527e-01 -3.37112944e-01 -3.31242722e-01 -3.25496357e-01 -3.19872317e-01 -3.14369048e-01 -3.08984995e-01 -3.03718606e-01 -2.98568350e-01 -2.93532720e-01 -2.88610247e-01 -2.83799505e-01 
-3.94577138e-01 -3.87534464e-01 -3.80627467e-01 -3.73855510e-01 -3.67217731e-01 -3.60713071e-01 -3.54340313e-01 -3.48098104e-01 -3.41984989e-01 -3.35999434e-01 -3.30139846e-01 -3.24404591e-01 -3.18792012e-01 -3.13300446e-01 -3.07928231e-01 -3.02673723e-01 -2.97535304e-01 -2.92511392e-01 -2.87600450e-01 -2.82800994e-01 
-3.93277577e-01 -3.86234842e-01 -3.79329921e-01 -3.72561988e-01 -3.65929983e-01 -3.59432647e-01 -3.53068564e-01 -3.46836191e-01 -3.40733892e-01 -3.34759958e-01 -3.28912637e-01 -3.23190147e-01 -3.17590696e-01 -3.12112491e-01 -3.06753759e-01 -3.01512750e-01 -2.96387752e-01 -2.91377095e-01 -2.86479168e-01 -2.81692420e-01 
-3.91839658e-01 -3.84797408e-01 -3.77895386e-01 -3.71132538e-01 -3.64507565e-01 -3.58018970e-01 -3.51665105e-01 -3.45444207e-01 -3.39354428e-01 -3.33393869e-01 -3.27560598e-01 -3.21852666e-01 -3.16268131e-01 -3.10805065e-01 -3.05461565e-01 -3.00235768e-01 -2.95125856e-01 -2.90130068e-01 -2.85246706e-01 -2.80474146e-01 
-3.90260753e-01 -3.83219744e-01 -3.76321677e-01 -3.69565214e-01 -3.62948769e-01 -3.56470564e-01 -3.50128680e-01 -3.43921101e-01 -3.37845745e-01 -3.31900494e-01 -3.26083217e-01 -3.20391789e-01 -3.14824099e-01 -3.09378072e-01 -3.04051668e-01 -2.98842900e-01 -2.93749838e-01 -2.88770615e-01 -2.83903443e-01 -2.79146614e-01 
-3.88537883e-01 -3.81499139e-01 -3.74606363e-01 -3.67857872e-01 -3.61251732e-01 -3.54785836e-01 -3.48457951e-01 -3.42265773e-01 -3.36206956e-01 -3.30279144e-01 -3.24479989e-01 -3.18807171e-01 -3.13258405e-01 -3.07831454e-01 -3.02524135e-01 -2.97334327e-01 -2.92259979e-01 -2.87299113e-01 -2.82449837e-01 -2.77710352e-01 
-3.86667687e-01 -3.79632565e-01 -3.72746766e-01 -3.66008177e-01 -3.59414453e-01 -3.52963096e-01 -3.46651516e-01 -3.40477083e-01 -3.34437162e-01 -3.28529136e-01 -3.22750425e-01 -3.17098502e-01 -3.11570897e-01 -3.06165204e-01 -3.00879091e-01 -2.95710295e-01 -2.90656637e-01 -2.85716020e-01 -2.80886439e-01 -2.76165994e-01 
-3.84646390e-01 -3.77616669e-01 -3.70739958e-01 -3.64013617e-01 -3.57434808e-01 -3.51000578e-01 -3.44707933e-01 -3.38553883e-01 -3.32535474e-01 -3.26649812e-01 -3.20894074e-01 -3.15265515e-01 -3.09761475e-01 -3.04379376e-01 -2.99116728e-01 -2.93971126e-01 -2.88940255e-01 -2.84021890e-01 -2.79213906e-01 -2.74514288e-01 
-3.82469770e-01 -3.75447764e-01 -3.68582778e-01 -3.61871527e-01 -3.55310584e-01 -3.48896476e-01 -3.42625756e-01 -3.36495040e-01 -3.30501038e-01 -3.24640564e-01 -3.18910542e-01 -3.13308010e-01 -3.07830111e-01 -3.02474097e-01 -2.97237319e-01 -2.92117227e-01 -2.87111366e-01 -2.82217378e-01 -2.77433008e-01 -2.72756111e-01 
-3.80133134e-01 -3.73121841e-01 -3.66271863e-01 -3.59579128e-01 -3.53039523e-01 -3.46648987e-01 -3.40403574e-01 -3.34299484e-01 -3.28333075e-01 -3.22500863e-01 -3.16799522e-01 -3.11225870e-01 -3.05776863e-01 -3.00449582e-01 -2.95241225e-01 -2.90149097e-01 -2.85170604e-01 -2.80303249e-01 -2.75544638e-01 -2.70892479e-01 
-3.77631316e-01 -3.70634602e-01 -3.63803703e-01 -3.57133601e-01 -3.50619394e-01 -3.44256374e-01 -3.38040069e-01 -3.31966248e-01 -3.26030913e-01 -3.20230292e-01 -3.14560813e-01 -3.09019086e-01 -3.03601889e-01 -2.98306144e-01 -2.93128902e-01 -2.88067332e-01 -2.83118702e-01 -2.78280378e-01 -2.73549814e-01 -2.68924560e-01 
-3.74958711e-01 -3.67981549e-01 -3.61174746e-01 -3.54532180e-01 -3.48048077e-01 -3.41717047e-01 -3.35534081e-01 -3.29494523e-01 -3.23594039e-01 -3.17828580e-01 -3.12194350e-01 -3.06687772e-01 -3.01305463e-01 -2.96044201e-01 -2.90900908e-01 -2.85872626e-01 -2.80956496e-01 -2.76149746e-01 -2.71449680e-01 -2.66853670e-01 


==> test/yy3y2.txt <==
1.81937650e-01 1.82806017e-01 1.83493547e-01 1.83999730e-01 1.84324234e-01 1.84466902e-01 1.84427734e-01 1.84206879e-01 1.83804625e-01 1.83221386e-01 1.82457694e-01 1.81514187e-01 1.80391603e-01 1.79090770e-01 1.77612602e-01 1.75958092e-01 1.74128307e-01 1.72124383e-01 1.69947527e-01 1.67599009e-01 
1.82117784e-01 1.82986853e-01 1.83674894e-01 1.84181407e-01 1.84506072e-01 1.84648739e-01 1.84609421e-01 1.84388278e-01 1.83985610e-01 1.83401840e-01 1.82637509e-01 1.81693264e-01 1.80569851e-01 1.79268105e-01 1.77788945e-01 1.76133367e-01 1.74302444e-01 1.72297316e-01 1.70119190e-01 1.67769337e-01 
1.82478250e-01 1.83348716e-01 1.84037771e-01 1.84544934e-01 1.84869906e-01 1.85012560e-01 1.84972931e-01 1.84751204e-01 1.84347696e-01 1.83762854e-01 1.82997237e-01 1.82051510e-01 1.80926433e-01 1.79622854e-01 1.78141704e-01 1.76483989e-01 1.74650788e-01 1.72643246e-01 1.70462578e-01 1.68110056e-01 
1.83019449e-01 1.83891988e-01 1.84582541e-01 1.85090652e-01 1.85416057e-01 1.85558664e-01 1.85518542e-01 1.85295908e-01 1.84891117e-01 1.84304643e-01 1.83537076e-01 1.82589106e-01 1.81461516e-01 1.80155174e-01 1.78671027e-01 1.77010097e-01 1.75173471e-01 1.73162305e-01 1.70977818e-01 1.68621290e-01 
1.83741984e-01 1.84617249e-01 1.85309751e-01 1.85819077e-01 1.86145007e-01 1.86287496e-01 1.86246663e-01 1.86022771e-01 1.85616220e-01 1.85027526e-01 1.84257319e-01 1.83306322e-01 1.82175351e-01 1.80865299e-01 1.79377136e-01 1.77711899e-01 1.75870694e-01 1.73854684e-01 1.71665099e-01 1.69303223e-01 
1.84646668e-01 1.85525274e-01 1.86220136e-01 1.86730897e-01 1.87057397e-01 1.87199652e-01 1.87157843e-01 1.86932295e-01 1.86523464e-01 1.85931923e-01 1.85158350e-01 1.84203513e-01 1.83068266e-01 1.81753535e-01 1.80260317e-01 1.78589672e-01 1.76742720e-01 1.74720641e-01 1.72524670e-01 1.70156100e-01 
1.85734529e-01 1.86617043e-01 1.87314622e-01 1.87826980e-01 1.88154031e-01 1.88295872e-01 1.88252762e-01 1.88025100e-01 1.87613418e-01 1.87018353e-01 1.86240645e-01 1.85281116e-01 1.84140665e-01 1.82820258e-01 1.81320925e-01 1.79643750e-01 1.77789874e-01 1.75760488e-01 1.73556840e-01 1.71180226e-01 
1.87006822e-01 1.87893748e-01 1.88594329e-01 1.89108368e-01 1.89435876e-01 1.89577045e-01 1.89532231e-01 1.89301928e-01 1.88886753e-01 1.88287427e-01 1.87504760e-01 1.86539640e-01 1.85393018e-01 1.84065908e-01 1.82559375e-01 1.80874531e-01 1.79012537e-01 1.76974600e-01 1.74761974e-01 1.72375964e-01 
1.88465034e-01 1.89356797e-01 1.90060577e-01 1.90576288e-01 1.90904059e-01 1.91044201e-01 1.90997188e-01 1.90763627e-01 1.90344239e-01 1.89739842e-01 1.88951330e-01 1.87979664e-01 1.86825861e-01 1.85490983e-01 1.83976135e-01 1.82282461e-01 1.80411142e-01 1.78363400e-01 1.76140494e-01 1.73743731e-01 
1.90110905e-01 1.91007829e-01 1.91714893e-01 1.92232150e-01 1.92559870e-01 1.92698513e-01 1.92648693e-01 1.92411152e-01 1.91986735e-01 1.91376371e-01 1.90581053e-01 1.89601827e-01 1.88439778e-01 1.87096027e-01 1.85571721e-01 1.83868035e-01 1.81986172e-01 1.79927363e-01 1.77692871e-01 1.75284001e-01 
1.91946436e-01 1.92848722e-01 1.93559017e-01 1.94077546e-01 1.94404759e-01 1.94541289e-01 1.94487920e-01 1.94245553e-01 1.93815179e-01 1.93197854e-01 1.92394685e-01 1.91406811e-01 1.90235398e-01 1.88881625e-01 1.87346686e-01 1.85631787e-01 1.83738149e-01 1.81667007e-01 1.79419626e-01 1.76997300e-01 
1.93973917e-01 1.94881605e-01 1.95594907e-01 1.96114260e-01 1.96440330e-01 1.96573963e-01 1.96516145e-01 1.96267962e-01 1.95830572e-01 1.95205181e-01 1.94393021e-01 1.93395336e-01 1.92213377e-01 1.90848389e-01 1.89301612e-01 1.87574280e-01 1.85667627e-01 1.83582892e-01 1.81321327e-01 1.78884208e-01 
1.96195942e-01 1.97108875e-01 1.97824746e-01 1.98344257e-01 1.98668337e-01 1.98798089e-01 1.98734734e-01 1.98479577e-01 1.98033968e-01 1.97399278e-01 1.96576880e-01 1.95568136e-01 1.94374386e-01 1.92996942e-01 1.91437091e-01 1.89696093e-01 1.87775189e-01 1.85675608e-01 1.83398581e-01 1.80945355e-01 
1.98615438e-01 1.99533208e-01 2.00250946e-01 2.00769684e-01 2.01090673e-01 2.01215320e-01 2.01145127e-01 2.00881645e-01 2.00426444e-01 1.99781082e-01 1.98947086e-01 1.97925943e-01 1.96719088e-01 1.95327903e-01 1.93753718e-01 1.91997813e-01 1.90061426e-01 1.87945769e-01 1.85652034e-01 1.83181422e-01 
2.01235693e-01 2.02157571e-01 2.02876147e-01 2.03392859e-01 2.03709352e-01 2.03827392e-01 2.03748806e-01 2.03475432e-01 2.03009082e-01 2.02351519e-01 2.01504439e-01 2.00469461e-01 1.99248119e-01 1.97841864e-01 1.96252065e-01 1.94480013e-01 1.92526936e-01 1.90394006e-01 1.88082365e-01 1.85593141e-01 
2.04060386e-01 2.04985237e-01 2.05703211e-01 2.06216254e-01 2.06526483e-01 2.06636090e-01 2.06547275e-01 2.06262195e-01 2.05782933e-01 2.05111473e-01 2.04249691e-01 2.03199343e-01 2.01962063e-01 2.00539370e-01 1.98932664e-01 1.97143240e-01 1.95172297e-01 1.93020956e-01 1.90690278e-01 1.88181295e-01 
2.07093612e-01 2.08019780e-01 2.08735206e-01 2.09242464e-01 2.09544237e-01 2.09643211e-01 2.09542008e-01 2.09243140e-01 2.08748980e-01 2.08061750e-01 2.07183510e-01 2.06116155e-01 2.04861422e-01 2.03420888e-01 2.01795980e-01 1.99987985e-01 1.97998058e-01 1.95827243e-01 1.93476497e-01 1.90946717e-01 
2.10339907e-01 2.11265067e-01 2.11975368e-01 2.12474158e-01 2.12764788e-01 2.12850508e-01 2.12734406e-01 2.12419376e-01 2.11908099e-01 2.11203038e-01 2.10306442e-01 2.09220346e-01 2.07946581e-01 2.06486779e-01 2.04842385e-01 2.03014661e-01 2.01004705e-01 1.98813462e-01 1.96441749e-01 1.93890289e-01 
2.13804245e-01 2.14725212e-01 2.15427041e-01 2.15914014e-01 2.16190251e-01 2.16259627e-01 2.16125733e-01 2.15791860e-01 2.15261000e-01 2.14535861e-01 2.13618874e-01 2.12512206e-01 2.11217777e-01 2.09737264e-01 2.08072119e-01 2.06223570e-01 2.04192640e-01 2.01980151e-01 1.99586749e-01 1.97012933e-01 
2.17492001e-01 2.18404494e-01 2.19093571e-01 2.19564604e-01 2.19822573e-01 2.19872017e-01 2.19717040e-01 2.19361329e-01 2.18808181e-01 2.18060533e-01 2.17120986e-01 2.15991828e-01 2.14675055e-01 2.13172382e-01 2.11485255e-01 2.09614861e-01 2.07562133e-01 2.05327752e-01 2.02912163e-01 2.00315590e-01 


==> test/yy3y3.txt <==
2.18401420e-01 2.10495707e-01 2.02897594e-01 1.95607605e-01 1.88625908e-01 1.81952337e-01 1.75586420e-01 1.69527399e-01 1.63774263e-01 1.58325765e-01 1.53180454e-01 1.48336692e-01 1.43792681e-01 1.39546481e-01 1.35596027e-01 1.31939148e-01 1.28573581e-01 1.25496985e-01 1.22706949e-01 1.20201006e-01 
2.18094719e-01 2.10188106e-01 2.02589470e-01 1.95299313e-01 1.88317781e-01 1.81644684e-01 1.75279523e-01 1.69221515e-01 1.63469624e-01 1.58022579e-01 1.52878904e-01 1.48036941e-01 1.43494871e-01 1.39250735e-01 1.35302452e-01 1.31647836e-01 1.28284611e-01 1.25210424e-01 1.22422856e-01 1.19919431e-01 
2.17480924e-01 2.09572528e-01 2.01972866e-01 1.94682397e-01 1.87701220e-01 1.81029095e-01 1.74665471e-01 1.68609516e-01 1.62860139e-01 1.57416022e-01 1.52275642e-01 1.47437297e-01 1.42899127e-01 1.38659136e-01 1.34715209e-01 1.31065132e-01 1.27706602e-01 1.24637244e-01 1.21854620e-01 1.19356237e-01 
2.16559239e-01 2.08648216e-01 2.01047068e-01 1.93756190e-01 1.86775608e-01 1.80105004e-01 1.73743752e-01 1.67690937e-01 1.61945394e-01 1.56505728e-01 1.51370346e-01 1.46537478e-01 1.42005204e-01 1.37771472e-01 1.33834118e-01 1.30190881e-01 1.26839422e-01 1.23777331e-01 1.21002142e-01 1.18511339e-01 
2.15328468e-01 2.07414028e-01 1.99811000e-01 1.92519687e-01 1.85540015e-01 1.78871563e-01 1.72513594e-01 1.66465088e-01 1.60724772e-01 1.55291151e-01 1.50162535e-01 1.45337065e-01 1.40812740e-01 1.36587431e-01 1.32658908e-01 1.29024853e-01 1.25682874e-01 1.22630516e-01 1.19865278e-01 1.17384611e-01 
2.13786994e-01 2.05868429e-01 1.98263217e-01 1.90971544e-01 1.83993204e-01 1.77327639e-01 1.70973974e-01 1.64931048e-01 1.59197455e-01 1.53771568e-01 1.48651577e-01 1.43835509e-01 1.39321258e-01 1.35106603e-01 1.31189231e-01 1.27566750e-01 1.24236703e-01 1.21196583e-01 1.18443841e-01 1.15975892e-01 
2.11932772e-01 2.04009475e-01 1.96401896e-01 1.89110067e-01 1.82133616e-01 1.75471816e-01 1.69123613e-01 1.63087676e-01 1.57362430e-01 1.51946090e-01 1.46836695e-01 1.42032136e-01 1.37530179e-01 1.33328494e-01 1.29424664e-01 1.25816212e-01 1.22500605e-01 1.19475272e-01 1.16737611e-01 1.14284992e-01 
2.09763303e-01 2.01834804e-01 1.94224826e-01 1.86933210e-01 1.79959380e-01 1.73302394e-01 1.66960986e-01 1.60933614e-01 1.55218500e-01 1.49813668e-01 1.44716979e-01 1.39926159e-01 1.35438830e-01 1.31252527e-01 1.27364720e-01 1.23772827e-01 1.20474233e-01 1.17466291e-01 1.14746337e-01 1.12311695e-01 
2.07275616e-01 1.99341613e-01 1.91729395e-01 1.84438566e-01 1.77468300e-01 1.70817394e-01 1.64484323e-01 1.58467294e-01 1.52764288e-01 1.47373103e-01 1.42291392e-01 1.37516693e-01 1.33046456e-01 1.28878066e-01 1.25008860e-01 1.21436146e-01 1.18157208e-01 1.15169320e-01 1.12469753e-01 1.10055774e-01 
2.04466234e-01 1.96526635e-01 1.88912573e-01 1.81623360e-01 1.74657861e-01 1.68014558e-01 1.61691619e-01 1.55686951e-01 1.49998254e-01 1.44623063e-01 1.39558793e-01 1.34802764e-01 1.30352234e-01 1.26204419e-01 1.22356510e-01 1.18805688e-01 1.15549132e-01 1.12584030e-01 1.09907579e-01 1.07516993e-01 
2.01331141e-01 1.93386120e-01 1.85770903e-01 1.78484441e-01 1.71525224e-01 1.64891358e-01 1.58580644e-01 1.52590638e-01 1.46918713e-01 1.41562104e-01 1.36517953e-01 1.31783336e-01 1.27355298e-01 1.23230866e-01 1.19407073e-01 1.15880963e-01 1.12649603e-01 1.09710088e-01 1.07059542e-01 1.04695120e-01 
1.97865741e-01 1.89915802e-01 1.82300479e-01 1.75018278e-01 1.68067235e-01 1.61445007e-01 1.55148960e-01 1.49176245e-01 1.43523856e-01 1.38188688e-01 1.33167577e-01 1.28457330e-01 1.24054754e-01 1.19956676e-01 1.16159954e-01 1.12661488e-01 1.09458229e-01 1.06547176e-01 1.03925379e-01 1.01589938e-01 
1.94064812e-01 1.86110869e-01 1.78496930e-01 1.71220957e-01 1.64280432e-01 1.57672475e-01 1.51393946e-01 1.45441524e-01 1.39811777e-01 1.34501216e-01 1.29506337e-01 1.24823652e-01 1.20449713e-01 1.16381129e-01 1.12614577e-01 1.09146807e-01 1.05974649e-01 1.03095008e-01 1.00504862e-01 9.82012587e-02 
1.89922445e-01 1.81965931e-01 1.74355417e-01 1.67088188e-01 1.60161059e-01 1.53570516e-01 1.47312825e-01 1.41384128e-01 1.35780512e-01 1.30498062e-01 1.25532903e-01 1.20881229e-01 1.16539318e-01 1.12503551e-01 1.08770417e-01 1.05336515e-01 1.02198552e-01 9.93533439e-02 9.67978025e-02 9.45289299e-02 
1.85431994e-01 1.77474994e-01 1.69870619e-01 1.62615318e-01 1.55705101e-01 1.49135704e-01 1.42902709e-01 1.37001651e-01 1.31428080e-01 1.26177617e-01 1.21245986e-01 1.16629041e-01 1.12322778e-01 1.08323340e-01 1.04627026e-01 1.01230282e-01 9.81297012e-02 9.53220131e-02 9.28040740e-02 9.05728527e-02 
1.80586004e-01 1.72631432e-01 1.65036746e-01 1.57797363e-01 1.50908325e-01 1.44364488e-01 1.38160658e-01 1.32291688e-01 1.26752541e-01 1.21538338e-01 1.16644382e-01 1.12066172e-01 1.07799412e-01 1.03840007e-01 1.00184065e-01 9.68278866e-02 9.37679573e-02 9.10009333e-02 8.85236277e-02 8.63329926e-02 
1.75376158e-01 1.67427984e-01 1.59847572e-01 1.52629063e-01 1.45766347e-01 1.39253265e-01 1.33083748e-01 1.27251900e-01 1.21752058e-01 1.16578813e-01 1.11727033e-01 1.07191855e-01 1.02968690e-01 9.90532096e-02 9.54413393e-02 9.21292425e-02 8.91133083e-02 8.63901349e-02 8.39565110e-02 8.18093931e-02 
1.69793227e-01 1.61856774e-01 1.54296494e-01 1.47104970e-01 1.40274735e-01 1.33798479e-01 1.27669168e-01 1.21880108e-01 1.16424976e-01 1.11297825e-01 1.06493080e-01 1.02005524e-01 9.78302823e-02 9.39628029e-02 9.03988404e-02 8.71344357e-02 8.41658984e-02 8.14897872e-02 7.91028882e-02 7.70021899e-02 
1.63827071e-01 1.55909390e-01 1.48376662e-01 1.41219588e-01 1.34429143e-01 1.27996747e-01 1.21914336e-01 1.16174388e-01 1.10769913e-01 1.05694431e-01 1.00941939e-01 9.65068799e-02 9.23841124e-02 8.85688796e-02 8.50567836e-02 8.18437615e-02 7.89260624e-02 7.63002271e-02 7.39630648e-02 7.19116275e-02 
1.57466710e-01 1.49577055e-01 1.42081175e-01 1.34967576e-01 1.28225504e-01 1.21845030e-01 1.15817041e-01 1.10133194e-01 1.04785858e-01 9.97680470e-02 9.50733641e-02 9.06959442e-02 8.66304077e-02 8.28718193e-02 7.94156532e-02 7.62577641e-02 7.33943627e-02 7.08219939e-02 6.85375165e-02 6.65380801e-02 


==> test/yy3y4.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy4y0.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy4y1.txt <==
-3.92836466e-01 -3.86591907e-01 -3.80473156e-01 -3.74480305e-01 -3.68613282e-01 -3.62871866e-01 -3.57255694e-01 -3.51764279e-01 -3.46397021e-01 -3.41153218e-01 -3.36032081e-01 -3.31032746e-01 -3.26154284e-01 -3.21395711e-01 -3.16756003e-01 -3.12234100e-01 -3.07828917e-01 -3.03539353e-01 -2.99364293e-01 -2.95302619e-01 
-3.92710921e-01 -3.86466098e-01 -3.80347256e-01 -3.74354476e-01 -3.68487676e-01 -3.62746621e-01 -3.57130936e-01 -3.51640122e-01 -3.46273565e-01 -3.41030552e-01 -3.35910280e-01 -3.30911874e-01 -3.26034394e-01 -3.21276847e-01 -3.16638198e-01 -3.12117380e-01 -3.07713300e-01 -3.03424848e-01 -2.99250906e-01 -2.95190351e-01 
-3.92459648e-01 -3.86214307e-01 -3.80095294e-01 -3.74102669e-01 -3.68236326e-01 -3.62496005e-01 -3.56881309e-01 -3.51391709e-01 -3.46026567e-01 -3.40785143e-01 -3.35666613e-01 -3.30670076e-01 -3.25794571e-01 -3.21039084e-01 -3.16402563e-01 -3.11883921e-01 -3.07482053e-01 -3.03195834e-01 -2.99024134e-01 -2.94965819e-01 
-3.92082284e-01 -3.85836188e-01 -3.79716944e-01 -3.73724579e-01 -3.67858952e-01 -3.62119767e-01 -3.56506584e-01 -3.51018837e-01 -3.45655849e-01 -3.40416842e-01 -3.35300952e-01 -3.30307246e-01 -3.25434729e-01 -3.20682356e-01 -3.16049047e-01 -3.11533690e-01 -3.07135156e-01 -3.02852301e-01 -2.98683976e-01 -2.94629033e-01 
-3.91578277e-01 -3.85331217e-01 -3.79211714e-01 -3.73219751e-01 -3.67355138e-01 -3.61617525e-01 -3.56006422e-01 -3.50521208e-01 -3.45161151e-01 -3.39925422e-01 -3.34813108e-01 -3.29823228e-01 -3.24954742e-01 -3.20206565e-01 -3.15577578e-01 -3.11066637e-01 -3.06672580e-01 -3.02394237e-01 -2.98230436e-01 -2.94180008e-01 
-3.90946884e-01 -3.84698690e-01 -3.78578945e-01 -3.72587573e-01 -3.66724322e-01 -3.60988775e-01 -3.55380371e-01 -3.49898421e-01 -3.44542125e-01 -3.39310587e-01 -3.34202831e-01 -3.29217815e-01 -3.24354445e-01 -3.19611584e-01 -3.14988064e-01 -3.10482700e-01 -3.06094291e-01 -3.01821632e-01 -2.97663523e-01 -2.93618770e-01 
-3.90187163e-01 -3.83937714e-01 -3.77817801e-01 -3.71827275e-01 -3.65965802e-01 -3.60232881e-01 -3.54627866e-01 -3.49149981e-01 -3.43798341e-01 -3.38571970e-01 -3.33469814e-01 -3.28490758e-01 -3.23633639e-01 -3.18897260e-01 -3.14280396e-01 -3.09781807e-01 -3.05400250e-01 -3.01134478e-01 -2.96983255e-01 -2.92945357e-01 
-3.89297961e-01 -3.83047203e-01 -3.76927271e-01 -3.70937924e-01 -3.65078729e-01 -3.59349083e-01 -3.53748231e-01 -3.48275296e-01 -3.42929289e-01 -3.37709138e-01 -3.32613696e-01 -3.27641763e-01 -3.22792095e-01 -3.18063421e-01 -3.13454451e-01 -3.08963884e-01 -3.04590423e-01 -3.00332775e-01 -2.96189661e-01 -2.92159824e-01 
-3.88277908e-01 -3.82025865e-01 -3.75906155e-01 -3.69918421e-01 -3.64062109e-01 -3.58336489e-01 -3.52740680e-01 -3.47273681e-01 -3.41934382e-01 -3.36721596e-01 -3.31634070e-01 -3.26670502e-01 -3.21829557e-01 -3.17109879e-01 -3.12510102e-01 -3.08028857e-01 -3.03664784e-01 -2.99416537e-01 -2.95282791e-01 -2.91262248e-01 
-3.87125395e-01 -3.80872197e-01 -3.74753062e-01 -3.68767496e-01 -3.62914797e-01 -3.57194082e-01 -3.51604321e-01 -3.46144364e-01 -3.40812963e-01 -3.35608795e-01 -3.30530485e-01 -3.25576617e-01 -3.20745752e-01 -3.16036437e-01 -3.11447220e-01 -3.06976657e-01 -3.02623318e-01 -2.98385797e-01 -2.94262718e-01 -2.90252737e-01 
-3.85838567e-01 -3.79584464e-01 -3.73466399e-01 -3.67483705e-01 -3.61635501e-01 -3.55920721e-01 -3.50338159e-01 -3.44886492e-01 -3.39564309e-01 -3.34370137e-01 -3.29302459e-01 -3.24359730e-01 -3.19540395e-01 -3.14842896e-01 -3.10265685e-01 -3.05807233e-01 -3.01466034e-01 -2.97240617e-01 -2.93129546e-01 -2.89131431e-01 
-3.84415291e-01 -3.78160694e-01 -3.72044365e-01 -3.66065426e-01 -3.60222779e-01 -3.54515143e-01 -3.48941103e-01 -3.43499135e-01 -3.38187644e-01 -3.33004985e-01 -3.27949482e-01 -3.23019450e-01 -3.18213203e-01 -3.13529068e-01 -3.08965392e-01 -3.04520555e-01 -3.00192968e-01 -2.95981089e-01 -2.91883420e-01 -2.87898514e-01 
-3.82853144e-01 -3.76598657e-01 -3.70484939e-01 -3.64510855e-01 -3.58675044e-01 -3.52975971e-01 -3.47411973e-01 -3.41981301e-01 -3.36682148e-01 -3.31512675e-01 -3.26471036e-01 -3.21555386e-01 -3.16763899e-01 -3.12094779e-01 -3.07546261e-01 -3.03116625e-01 -2.98804196e-01 -2.94607353e-01 -2.90524530e-01 -2.86554223e-01 
-3.81149381e-01 -3.74895852e-01 -3.68785880e-01 -3.62818012e-01 -3.56990572e-01 -3.51301722e-01 -3.45749518e-01 -3.40331948e-01 -3.35046970e-01 -3.29892533e-01 -3.24866600e-01 -3.19967157e-01 -3.15192230e-01 -3.10539887e-01 -3.06008248e-01 -3.01595488e-01 -2.97299838e-01 -2.93119596e-01 -2.89053123e-01 -2.85098854e-01 
-3.79300908e-01 -3.73049490e-01 -3.66944716e-01 -3.60984741e-01 -3.55167510e-01 -3.49490829e-01 -3.43952429e-01 -3.38550004e-01 -3.33281251e-01 -3.28143888e-01 -3.23135672e-01 -3.18254413e-01 -3.13497976e-01 -3.08864292e-01 -3.04351358e-01 -2.99957239e-01 -2.95680073e-01 -2.91518069e-01 -2.87469514e-01 -2.83532773e-01 
-3.77304250e-01 -3.71056485e-01 -3.64958753e-01 -3.59008727e-01 -3.53203896e-01 -3.47541655e-01 -3.42019363e-01 -3.36634389e-01 -3.31384143e-01 -3.26266096e-01 -3.21277789e-01 -3.16416846e-01 -3.11680969e-01 -3.07067947e-01 -3.02575652e-01 -2.98202039e-01 -2.93945146e-01 -2.89803094e-01 -2.85774090e-01 -2.81856428e-01 
-3.75155526e-01 -3.68913447e-01 -3.62825085e-01 -3.56887516e-01 -3.51097693e-01 -3.45452532e-01 -3.39948979e-01 -3.34584045e-01 -3.29354836e-01 -3.24258562e-01 -3.19292544e-01 -3.14454212e-01 -3.09741106e-01 -3.05150875e-01 -3.00681263e-01 -2.96330118e-01 -2.92095377e-01 -2.87975072e-01 -2.83967325e-01 -2.80070355e-01 
-3.72850424e-01 -3.66616694e-01 -3.60540622e-01 -3.54618560e-01 -3.48846828e-01 -3.43221803e-01 -3.37739975e-01 -3.32397976e-01 -3.27192594e-01 -3.22120774e-01 -3.17179612e-01 -3.12366351e-01 -3.07678371e-01 -3.03113182e-01 -2.98668409e-01 -2.94341792e-01 -2.90131172e-01 -2.86034490e-01 -2.82049785e-01 -2.78175190e-01 
-3.70384199e-01 -3.64162283e-01 -3.58102148e-01 -3.52199275e-01 -3.46449256e-01 -3.40847876e-01 -3.35391141e-01 -3.30075290e-01 -3.24896792e-01 -3.19852327e-01 -3.14938778e-01 -3.10153208e-01 -3.05492846e-01 -3.00955072e-01 -2.96537400e-01 -2.92237469e-01 -2.88053029e-01 -2.83981933e-01 -2.80022133e-01 -2.76171677e-01 
-3.67751708e-01 -3.61546091e-01 -3.55506412e-01 -3.49627134e-01 -3.43903047e-01 -3.38329304e-01 -3.32901422e-01 -3.27615253e-01 -3.22466955e-01 -3.17452965e-01 -3.12569965e-01 -3.07814857e-01 -3.03184733e-01 -2.98676860e-01 -2.94288651e-01 -2.90017656e-01 -2.85861541e-01 -2.81818079e-01 -2.77885138e-01 -2.74060673e-01 


==> test/yy4y2.txt <==
1.77821874e-01 1.78799412e-01 1.79627109e-01 1.80304653e-01 1.80831895e-01 1.81208844e-01 1.81435650e-01 1.81512599e-01 1.81440096e-01 1.81218658e-01 1.80848899e-01 1.80331525e-01 1.79667322e-01 1.78857147e-01 1.77901918e-01 1.76802613e-01 1.75560260e-01 1.74175931e-01 1.72650739e-01 1.70985836e-01 
1.77971227e-01 1.78949253e-01 1.79777263e-01 1.80454954e-01 1.80982189e-01 1.81358986e-01 1.81585508e-01 1.81662051e-01 1.81589032e-01 1.81366977e-01 1.80996514e-01 1.80478355e-01 1.79813295e-01 1.79002199e-01 1.78045994e-01 1.76945662e-01 1.75702236e-01 1.74316793e-01 1.72790451e-01 1.71124363e-01 
1.78270116e-01 1.79249109e-01 1.80077736e-01 1.80755712e-01 1.81282921e-01 1.81659403e-01 1.81885345e-01 1.81961065e-01 1.81887003e-01 1.81663707e-01 1.81291823e-01 1.80772085e-01 1.80105305e-01 1.79292362e-01 1.78334196e-01 1.77231804e-01 1.75986228e-01 1.74598554e-01 1.73069908e-01 1.71401448e-01 
1.78718908e-01 1.79699332e-01 1.80528860e-01 1.81207237e-01 1.81734379e-01 1.82110361e-01 1.82335404e-01 1.82409861e-01 1.82334208e-01 1.82109024e-01 1.81734987e-01 1.81212859e-01 1.80543477e-01 1.79727746e-01 1.78766626e-01 1.77661131e-01 1.76412319e-01 1.75021289e-01 1.73489178e-01 1.71817153e-01 
1.79318159e-01 1.80300451e-01 1.81131135e-01 1.81809996e-01 1.82336997e-01 1.82712257e-01 1.82936048e-01 1.83008769e-01 1.82930943e-01 1.82703194e-01 1.82326241e-01 1.81800886e-01 1.81128000e-01 1.80308518e-01 1.79343431e-01 1.78233774e-01 1.76980626e-01 1.75585105e-01 1.74048361e-01 1.72371572e-01 
1.80068616e-01 1.81053178e-01 1.81885232e-01 1.82564618e-01 1.83091354e-01 1.83465624e-01 1.83687760e-01 1.83758225e-01 1.83677600e-01 1.83446567e-01 1.83065898e-01 1.82536443e-01 1.81859118e-01 1.81034897e-01 1.80064805e-01 1.78949907e-01 1.77691308e-01 1.76290146e-01 1.74747587e-01 1.73064826e-01 
1.80971227e-01 1.81958414e-01 1.82791999e-01 1.83471888e-01 1.83998177e-01 1.84371125e-01 1.84591144e-01 1.84658772e-01 1.84574665e-01 1.84339576e-01 1.83954341e-01 1.83419870e-01 1.82737132e-01 1.81907149e-01 1.80930984e-01 1.79809741e-01 1.78544553e-01 1.77136582e-01 1.75587015e-01 1.73897063e-01 
1.82027147e-01 1.83017254e-01 1.83852459e-01 1.84532759e-01 1.85058339e-01 1.85429557e-01 1.85646917e-01 1.85711054e-01 1.85622713e-01 1.85382730e-01 1.84992021e-01 1.84451564e-01 1.83762391e-01 1.82925580e-01 1.81942243e-01 1.80813520e-01 1.79540581e-01 1.78124615e-01 1.76566830e-01 1.74868453e-01 
1.83237750e-01 1.84230994e-01 1.85067826e-01 1.85748350e-01 1.86272865e-01 1.86641845e-01 1.86855913e-01 1.86915815e-01 1.86822403e-01 1.86576612e-01 1.86179448e-01 1.85631972e-01 1.84935290e-01 1.84090539e-01 1.83098885e-01 1.81961517e-01 1.80679637e-01 1.79254466e-01 1.77687235e-01 1.75979190e-01 
1.84604644e-01 1.85601146e-01 1.86439502e-01 1.87119948e-01 1.87642925e-01 1.88009047e-01 1.88219075e-01 1.88273891e-01 1.88174470e-01 1.87921866e-01 1.87517187e-01 1.86961588e-01 1.86256256e-01 1.85402399e-01 1.84401243e-01 1.83254024e-01 1.81961985e-01 1.80526377e-01 1.78948455e-01 1.77229483e-01 
1.86129682e-01 1.87129443e-01 1.87969089e-01 1.88649017e-01 1.89169839e-01 1.89532341e-01 1.89737450e-01 1.89786203e-01 1.89679723e-01 1.89419194e-01 1.89005846e-01 1.88440938e-01 1.87725747e-01 1.86861559e-01 1.85849664e-01 1.84691350e-01 1.83387901e-01 1.81940601e-01 1.80350726e-01 1.78619556e-01 
1.87814985e-01 1.88817857e-01 1.89658392e-01 1.90337191e-01 1.90855074e-01 1.91213029e-01 1.91412180e-01 1.91453748e-01 1.91339023e-01 1.91069341e-01 1.90646065e-01 1.90070571e-01 1.89344235e-01 1.88468427e-01 1.87444505e-01 1.86273810e-01 1.84957671e-01 1.83497398e-01 1.81894292e-01 1.80149644e-01 
1.89662963e-01 1.90668608e-01 1.91509431e-01 1.92186283e-01 1.92700235e-01 1.93052521e-01 1.93244494e-01 1.93277586e-01 1.93153280e-01 1.92873082e-01 1.92438503e-01 1.91851046e-01 1.91112195e-01 1.90223409e-01 1.89186117e-01 1.88001716e-01 1.86671573e-01 1.85197029e-01 1.83579400e-01 1.81819985e-01 
1.91676337e-01 1.92684181e-01 1.93524440e-01 1.94198275e-01 1.94707063e-01 1.95052327e-01 1.95235688e-01 1.95258823e-01 1.95123430e-01 1.94831203e-01 1.94383818e-01 1.93782914e-01 1.93030090e-01 1.92126898e-01 1.91074838e-01 1.89875362e-01 1.88529877e-01 1.87039745e-01 1.85406294e-01 1.83630823e-01 
1.93858171e-01 1.94867338e-01 1.95705871e-01 1.96375316e-01 1.96877414e-01 1.97214035e-01 1.97387109e-01 1.97398588e-01 1.97250413e-01 1.96944484e-01 1.96482651e-01 1.95866702e-01 1.95098354e-01 1.94179254e-01 1.93110974e-01 1.91895019e-01 1.90532828e-01 1.89025781e-01 1.87375207e-01 1.85582398e-01 
1.96211893e-01 1.97221130e-01 1.98056393e-01 1.98719701e-01 1.99213244e-01 1.99539289e-01 1.99700124e-01 1.99698009e-01 1.99535149e-01 1.99213667e-01 1.98735601e-01 1.98102889e-01 1.97317371e-01 1.96380789e-01 1.95294785e-01 1.94060912e-01 1.92680635e-01 1.91155342e-01 1.89486355e-01 1.87674942e-01 
1.98741331e-01 1.99748896e-01 2.00578868e-01 2.01233853e-01 2.01716570e-01 2.02029753e-01 2.02176088e-01 2.02158177e-01 2.01978505e-01 2.01639436e-01 2.01143196e-01 2.00491882e-01 1.99687454e-01 1.98731745e-01 1.97626466e-01 1.96373209e-01 1.94973458e-01 1.93428599e-01 1.91739930e-01 1.89908680e-01 
2.01450726e-01 2.02454255e-01 2.03276329e-01 2.03920274e-01 2.04389432e-01 2.04687064e-01 2.04816300e-01 2.04780103e-01 2.04581260e-01 2.04222374e-01 2.03705867e-01 2.03033988e-01 2.02208816e-01 2.01232272e-01 2.00106124e-01 1.98832000e-01 1.97411390e-01 1.95845664e-01 1.94136084e-01 1.92283819e-01 
2.04344737e-01 2.05341069e-01 2.06151920e-01 2.06781483e-01 2.07233818e-01 2.07512771e-01 2.07621943e-01 2.07564677e-01 2.07344059e-01 2.06962933e-01 2.06423911e-01 2.05729387e-01 2.04881551e-01 2.03882402e-01 2.02733760e-01 2.01437275e-01 1.99994436e-01 1.98406585e-01 1.96674925e-01 1.94800542e-01 
2.07428406e-01 2.08413363e-01 2.09208799e-01 2.09819921e-01 2.10251586e-01 2.10508259e-01 2.10594025e-01 2.10512601e-01 2.10267365e-01 2.09861389e-01 2.09297457e-01 2.08578097e-01 2.07705598e-01 2.06682026e-01 2.05509240e-01 2.04188904e-01 2.02722496e-01 2.01111314e-01 1.99356489e-01 1.97458998e-01 


==> test/yy4y3.txt <==
2.15014593e-01 2.07792495e-01 2.00846046e-01 1.94175652e-01 1.87781387e-01 1.81663022e-01 1.75820043e-01 1.70251680e-01 1.64956924e-01 1.59934560e-01 1.55183183e-01 1.50701221e-01 1.46486961e-01 1.42538565e-01 1.38854085e-01 1.35431487e-01 1.32268658e-01 1.29363422e-01 1.26713553e-01 1.24316782e-01 
2.14739694e-01 2.07516845e-01 2.00569993e-01 1.93899522e-01 1.87505487e-01 1.81387635e-01 1.75545428e-01 1.69978071e-01 1.64684533e-01 1.59663574e-01 1.54913766e-01 1.50433519e-01 1.46221098e-01 1.42274647e-01 1.38592204e-01 1.35171718e-01 1.32011064e-01 1.29108055e-01 1.26460456e-01 1.24065988e-01 
2.14189533e-01 2.06965198e-01 2.00017558e-01 1.93346957e-01 1.86953405e-01 1.80836602e-01 1.74995963e-01 1.69430644e-01 1.64139564e-01 1.59121436e-01 1.54374790e-01 1.49897990e-01 1.45689266e-01 1.41746722e-01 1.38068366e-01 1.34652117e-01 1.31495825e-01 1.28597280e-01 1.25954226e-01 1.23564372e-01 
2.13363376e-01 2.06136856e-01 1.99188084e-01 1.92517342e-01 1.86124574e-01 1.80009406e-01 1.74171180e-01 1.68608976e-01 1.63321642e-01 1.58307818e-01 1.53565966e-01 1.49094387e-01 1.44891251e-01 1.40954610e-01 1.37282421e-01 1.33872560e-01 1.30722838e-01 1.27831012e-01 1.25194798e-01 1.22811880e-01 
2.12260118e-01 2.05030766e-01 1.98080579e-01 1.91409754e-01 1.85018141e-01 1.78905268e-01 1.73070374e-01 1.67512439e-01 1.62230208e-01 1.57222229e-01 1.52486867e-01 1.48022342e-01 1.43826742e-01 1.39898046e-01 1.36234148e-01 1.32832864e-01 1.29691954e-01 1.26809132e-01 1.24182076e-01 1.21808436e-01 
2.10878268e-01 2.03645512e-01 1.96693712e-01 1.90022955e-01 1.83632968e-01 1.77523151e-01 1.71692611e-01 1.66140196e-01 1.60864525e-01 1.55864020e-01 1.51136933e-01 1.46681373e-01 1.42495327e-01 1.38576686e-01 1.34923259e-01 1.31532793e-01 1.28402982e-01 1.25531487e-01 1.22915936e-01 1.20553944e-01 
2.09215936e-01 2.01979300e-01 1.95025803e-01 1.88355387e-01 1.81967625e-01 1.75861756e-01 1.70036723e-01 1.64491209e-01 1.59223676e-01 1.54232394e-01 1.49515473e-01 1.45070888e-01 1.40896508e-01 1.36990111e-01 1.33349411e-01 1.29972066e-01 1.26855696e-01 1.23997896e-01 1.21396239e-01 1.19048294e-01 
2.07270814e-01 2.00029949e-01 1.93074811e-01 1.86405165e-01 1.80020390e-01 1.73919526e-01 1.68101314e-01 1.62564241e-01 1.57306576e-01 1.52326407e-01 1.47621675e-01 1.43190199e-01 1.39029704e-01 1.35137841e-01 1.31512208e-01 1.28150364e-01 1.25049842e-01 1.22208160e-01 1.19622831e-01 1.17291371e-01 
2.05040157e-01 1.97794871e-01 1.90838328e-01 1.84170071e-01 1.77789244e-01 1.71694643e-01 1.65884767e-01 1.60357865e-01 1.55111979e-01 1.50144985e-01 1.45454622e-01 1.41038529e-01 1.36894267e-01 1.33019340e-01 1.29411216e-01 1.26067340e-01 1.22985146e-01 1.20162071e-01 1.17595556e-01 1.15283058e-01 
2.02520752e-01 1.95271051e-01 1.88313559e-01 1.81647548e-01 1.75271872e-01 1.69185035e-01 1.63385246e-01 1.57870473e-01 1.52638492e-01 1.47686929e-01 1.43013298e-01 1.38615029e-01 1.34489495e-01 1.30634037e-01 1.27045977e-01 1.23722633e-01 1.20661333e-01 1.17859421e-01 1.15314263e-01 1.13023254e-01 
1.99708885e-01 1.92455021e-01 1.85497310e-01 1.78834689e-01 1.72465661e-01 1.66388380e-01 1.60600709e-01 1.55100289e-01 1.49884586e-01 1.44950943e-01 1.40296613e-01 1.35918792e-01 1.31814648e-01 1.27981337e-01 1.24416021e-01 1.21115883e-01 1.18078132e-01 1.15300016e-01 1.12778820e-01 1.10511874e-01 
1.96600306e-01 1.89342837e-01 1.82385973e-01 1.75728235e-01 1.69367705e-01 1.63302114e-01 1.57528922e-01 1.52045387e-01 1.46848621e-01 1.41935644e-01 1.37303417e-01 1.32948879e-01 1.28868968e-01 1.25060640e-01 1.21520888e-01 1.18246744e-01 1.15235298e-01 1.12483691e-01 1.09989128e-01 1.07748870e-01 
1.93190181e-01 1.85930050e-01 1.78975509e-01 1.72324572e-01 1.65974809e-01 1.59923450e-01 1.54167479e-01 1.48703715e-01 1.43528867e-01 1.38639594e-01 1.34032533e-01 1.29704340e-01 1.25651704e-01 1.21871370e-01 1.18360144e-01 1.15114909e-01 1.12132623e-01 1.09410324e-01 1.06945130e-01 1.04734238e-01 
1.89473044e-01 1.82211671e-01 1.75261440e-01 1.68619737e-01 1.62283509e-01 1.56249396e-01 1.50513830e-01 1.45073125e-01 1.39923540e-01 1.35061330e-01 1.30482782e-01 1.26184243e-01 1.22162140e-01 1.18412989e-01 1.14933411e-01 1.11720125e-01 1.08769961e-01 1.06079851e-01 1.03646829e-01 1.01468030e-01 
1.85442737e-01 1.78182152e-01 1.71238845e-01 1.64609426e-01 1.58290095e-01 1.52276794e-01 1.46565320e-01 1.41151416e-01 1.36030839e-01 1.31199405e-01 1.26653021e-01 1.22387711e-01 1.18399621e-01 1.14685038e-01 1.11240384e-01 1.08062220e-01 1.05147245e-01 1.02492289e-01 1.00094307e-01 9.79503754e-02 
1.81092357e-01 1.73835355e-01 1.66902360e-01 1.60289025e-01 1.53990652e-01 1.48002366e-01 1.42319239e-01 1.36936379e-01 1.31848994e-01 1.27052429e-01 1.22542188e-01 1.18313956e-01 1.14363597e-01 1.10687158e-01 1.07280866e-01 1.04141126e-01 1.01264510e-01 9.86477518e-02 9.62877350e-02 9.41814855e-02 
1.76414195e-01 1.69164552e-01 1.62246217e-01 1.55653663e-01 1.49381123e-01 1.43422780e-01 1.37772891e-01 1.32425868e-01 1.27376331e-01 1.22619127e-01 1.18149347e-01 1.13962330e-01 1.10053653e-01 1.06419129e-01 1.03054797e-01 9.99569087e-02 9.71219187e-02 9.45464730e-02 9.22273956e-02 9.01616744e-02 
1.71399698e-01 1.64162439e-01 1.57264292e-01 1.50698286e-01 1.44457397e-01 1.38534739e-01 1.32923675e-01 1.27617873e-01 1.22611334e-01 1.17898400e-01 1.13473744e-01 1.09332363e-01 1.05469555e-01 1.01880910e-01 9.85622849e-02 9.55097925e-02 9.27197824e-02 9.01888259e-02 8.79137001e-02 8.58913711e-02 
1.66039461e-01 1.58821214e-01 1.51950228e-01 1.45417791e-01 1.39215438e-01 1.33335105e-01 1.27769198e-01 1.22510614e-01 1.17552733e-01 1.12889394e-01 1.08514867e-01 1.04423821e-01 1.00611296e-01 9.70726698e-02 9.38036399e-02 9.08001941e-02 8.80585925e-02 8.55753480e-02 8.33472080e-02 8.13711354e-02 
1.60323302e-01 1.53132729e-01 1.46297614e-01 1.39807213e-01 1.33651461e-01 1.27821045e-01 1.22307397e-01 1.17102652e-01 1.12199589e-01 1.07591576e-01 1.03272509e-01 9.92367600e-02 9.54791358e-02 9.19948340e-02 8.87794107e-02 8.58287514e-02 8.31390455e-02 8.07067657e-02 7.85286484e-02 7.66016749e-02 


==> test/yy4y4.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy5y0.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy5y1.txt <==
-3.85333863e-01 -3.79882090e-01 -3.74555171e-01 -3.69353275e-01 -3.64276422e-01 -3.59324492e-01 -3.54497233e-01 -3.49794279e-01 -3.45215153e-01 -3.40759284e-01 -3.36426015e-01 -3.32214614e-01 -3.28124283e-01 -3.24154171e-01 -3.20303377e-01 -3.16570960e-01 -3.12955947e-01 -3.09457338e-01 -3.06074109e-01 -3.02805222e-01 
-3.85209339e-01 -3.79757237e-01 -3.74430148e-01 -3.69228232e-01 -3.64151500e-01 -3.59199819e-01 -3.54372929e-01 -3.49670451e-01 -3.45091897e-01 -3.40636685e-01 -3.36304147e-01 -3.32093543e-01 -3.28004065e-01 -3.24034854e-01 -3.20185000e-01 -3.16453556e-01 -3.12839544e-01 -3.09341956e-01 -3.05959767e-01 -3.02691933e-01 
-3.84960123e-01 -3.79507371e-01 -3.74179951e-01 -3.68978006e-01 -3.63901525e-01 -3.58950356e-01 -3.54124214e-01 -3.49422698e-01 -3.44845298e-01 -3.40391410e-01 -3.36060346e-01 -3.31851344e-01 -3.27763581e-01 -3.23796178e-01 -3.19948212e-01 -3.16218722e-01 -3.12606715e-01 -3.09111177e-01 -3.05731070e-01 -3.02465345e-01 
-3.84585880e-01 -3.79132172e-01 -3.73804279e-01 -3.68602316e-01 -3.63526240e-01 -3.58575865e-01 -3.53750874e-01 -3.49050829e-01 -3.44475187e-01 -3.40023312e-01 -3.35694482e-01 -3.31487908e-01 -3.27402737e-01 -3.23438066e-01 -3.19592948e-01 -3.15866403e-01 -3.12257419e-01 -3.08764966e-01 -3.05387992e-01 -3.02125437e-01 
-3.84086103e-01 -3.78631157e-01 -3.73302677e-01 -3.68100738e-01 -3.63025253e-01 -3.58075991e-01 -3.53252587e-01 -3.48554557e-01 -3.43981311e-01 -3.39532167e-01 -3.35206363e-01 -3.31003068e-01 -3.26921393e-01 -3.22960400e-01 -3.19119113e-01 -3.15396522e-01 -3.11791593e-01 -3.08303274e-01 -3.04930496e-01 -3.01672183e-01 
-3.83460106e-01 -3.78003677e-01 -3.72674536e-01 -3.67472705e-01 -3.62398043e-01 -3.57450259e-01 -3.52628926e-01 -3.47933500e-01 -3.43363332e-01 -3.38917683e-01 -3.34595736e-01 -3.30396609e-01 -3.26319366e-01 -3.22363029e-01 -3.18526581e-01 -3.14808979e-01 -3.11209158e-01 -3.07726041e-01 -3.04358536e-01 -3.01105548e-01 
-3.82707024e-01 -3.77248910e-01 -3.71919084e-01 -3.66717504e-01 -3.61643956e-01 -3.56698075e-01 -3.51879358e-01 -3.47187186e-01 -3.42620835e-01 -3.38179497e-01 -3.33862287e-01 -3.29668264e-01 -3.25596435e-01 -3.21645768e-01 -3.17815202e-01 -3.14103653e-01 -3.10510021e-01 -3.07033195e-01 -3.03672059e-01 -3.00425496e-01 
-3.81825797e-01 -3.76365853e-01 -3.71035386e-01 -3.65834270e-01 -3.60762203e-01 -3.55818726e-01 -3.51003246e-01 -3.46315049e-01 -3.41753326e-01 -3.37317181e-01 -3.33005653e-01 -3.28817726e-01 -3.24752341e-01 -3.20808407e-01 -3.16984807e-01 -3.13280411e-01 -3.09694077e-01 -3.06224659e-01 -3.02871010e-01 -2.99631988e-01 
-3.80815164e-01 -3.75353321e-01 -3.70022338e-01 -3.64821987e-01 -3.59751859e-01 -3.54811382e-01 -3.49999850e-01 -3.45316440e-01 -3.40760238e-01 -3.36330248e-01 -3.32025418e-01 -3.27844646e-01 -3.23786797e-01 -3.19850710e-01 -3.16035208e-01 -3.12339107e-01 -3.08761217e-01 -3.05300353e-01 -3.01955335e-01 -2.98724991e-01 
-3.79673652e-01 -3.74209929e-01 -3.68878657e-01 -3.63679483e-01 -3.58611863e-01 -3.53675093e-01 -3.48868330e-01 -3.44190625e-01 -3.39640936e-01 -3.35218156e-01 -3.30921124e-01 -3.26748644e-01 -3.22699491e-01 -3.18772428e-01 -3.14966210e-01 -3.11279591e-01 -3.07711332e-01 -3.04260202e-01 -3.00924985e-01 -2.97704480e-01 
-3.78399556e-01 -3.72934086e-01 -3.67602877e-01 -3.62405423e-01 -3.57341018e-01 -3.52408795e-01 -3.47607754e-01 -3.42936792e-01 -3.38394726e-01 -3.33980315e-01 -3.29692280e-01 -3.25529313e-01 -3.21490095e-01 -3.17573301e-01 -3.13777611e-01 -3.10101715e-01 -3.06544316e-01 -3.03104138e-01 -2.99779925e-01 -2.96570441e-01 
-3.76990923e-01 -3.71523981e-01 -3.66193343e-01 -3.60998314e-01 -3.55937992e-01 -3.51011316e-01 -3.46217100e-01 -3.41554063e-01 -3.37020860e-01 -3.32616100e-01 -3.28338367e-01 -3.24186234e-01 -3.20158275e-01 -3.16253070e-01 -3.12469219e-01 -3.08805341e-01 -3.05260081e-01 -3.01832111e-01 -2.98520133e-01 -2.95322881e-01 
-3.75445535e-01 -3.69977571e-01 -3.64648202e-01 -3.59456497e-01 -3.54401320e-01 -3.49481378e-01 -3.44695266e-01 -3.40041501e-01 -3.35518551e-01 -3.31124857e-01 -3.26858854e-01 -3.22718983e-01 -3.18703699e-01 -3.14811486e-01 -3.11040854e-01 -3.07390349e-01 -3.03858554e-01 -3.00444090e-01 -2.97145616e-01 -2.93961832e-01 
-3.73760879e-01 -3.68292565e-01 -3.62965397e-01 -3.57778153e-01 -3.52729412e-01 -3.47817609e-01 -3.43041085e-01 -3.38398124e-01 -3.33886985e-01 -3.29505923e-01 -3.25253210e-01 -3.21127143e-01 -3.17126054e-01 -3.13248320e-01 -3.09492362e-01 -3.05856648e-01 -3.02339698e-01 -2.98940079e-01 -2.95656410e-01 -2.92487356e-01 
-3.71934128e-01 -3.66466415e-01 -3.61142666e-01 -3.55961305e-01 -3.50920566e-01 -3.46018562e-01 -3.41253341e-01 -3.36622925e-01 -3.32125341e-01 -3.27758641e-01 -3.23520920e-01 -3.19410323e-01 -3.15425055e-01 -3.11563379e-01 -3.07823625e-01 -3.04204183e-01 -3.00703509e-01 -2.97320119e-01 -2.94052589e-01 -2.90899553e-01 
-3.69962110e-01 -3.64496301e-01 -3.59177549e-01 -3.54003836e-01 -3.48972984e-01 -3.44082732e-01 -3.39330792e-01 -3.34714895e-01 -3.30232812e-01 -3.25882380e-01 -3.21661505e-01 -3.17568176e-01 -3.13600462e-01 -3.09756517e-01 -3.06034575e-01 -3.02432951e-01 -2.98950036e-01 -2.95584299e-01 -2.92334275e-01 -2.89198568e-01 
-3.67841282e-01 -3.62379130e-01 -3.57067391e-01 -3.51903505e-01 -3.46884803e-01 -3.42008589e-01 -3.37272201e-01 -3.32673050e-01 -3.28208634e-01 -3.23876561e-01 -3.19674545e-01 -3.15600413e-01 -3.11652102e-01 -3.07827652e-01 -3.04125207e-01 -3.00543008e-01 -2.97079387e-01 -2.93732765e-01 -2.90501642e-01 -2.87384598e-01 
-3.65567714e-01 -3.60111547e-01 -3.54809381e-01 -3.49657992e-01 -3.44654133e-01 -3.39794619e-01 -3.35076375e-01 -3.30496468e-01 -3.26052114e-01 -3.21740684e-01 -3.17559701e-01 -3.13506831e-01 -3.09579879e-01 -3.05776781e-01 -3.02095593e-01 -2.98534487e-01 -2.95091740e-01 -2.91765731e-01 -2.88554931e-01 -2.85457900e-01 
-3.63137082e-01 -3.57689964e-01 -3.52400593e-01 -3.47264948e-01 -3.42279119e-01 -3.37439378e-01 -3.32742213e-01 -3.28184333e-01 -3.23762670e-01 -3.19474362e-01 -3.15316743e-01 -3.11287330e-01 -3.07383803e-01 -3.03604000e-01 -2.99945898e-01 -2.96407607e-01 -2.92987355e-01 -2.89683488e-01 -2.86494452e-01 -2.83418794e-01 
-3.60544705e-01 -3.55110633e-01 -3.49838079e-01 -3.44722088e-01 -3.39758016e-01 -3.34941562e-01 -3.30268764e-01 -3.25735982e-01 -3.21339870e-01 -3.17077350e-01 -3.12945581e-01 -3.08941941e-01 -3.05064004e-01 -3.01309518e-01 -2.97676393e-01 -2.94162686e-01 -2.90766587e-01 -2.87486413e-01 -2.84320596e-01 -2.81267676e-01 


==> test/yy5y2.txt <==
1.73706098e-01 1.74792807e-01 1.75760672e-01 1.76609576e-01 1.77339556e-01 1.77950786e-01 1.78443567e-01 1.78818319e-01 1.79075567e-01 1.79215929e-01 1.79240104e-01 1.79148864e-01 1.78943042e-01 1.78623523e-01 1.78191233e-01 1.77647134e-01 1.76992213e-01 1.76227478e-01 1.75353951e-01 1.74372664e-01 
1.73824670e-01 1.74911653e-01 1.75879632e-01 1.76728501e-01 1.77458307e-01 1.78069234e-01 1.78561596e-01 1.78935824e-01 1.79192454e-01 1.79332115e-01 1.79355518e-01 1.79263446e-01 1.79056740e-01 1.78736294e-01 1.78303043e-01 1.77757956e-01 1.77102027e-01 1.76336270e-01 1.75461712e-01 1.74479388e-01 
1.74061982e-01 1.75149503e-01 1.76117701e-01 1.76966490e-01 1.77695936e-01 1.78306246e-01 1.78797759e-01 1.79170927e-01 1.79426310e-01 1.79564559e-01 1.79586409e-01 1.79492661e-01 1.79284177e-01 1.78961869e-01 1.78526689e-01 1.77979620e-01 1.77321669e-01 1.76553862e-01 1.75677238e-01 1.74692839e-01 
1.74418367e-01 1.75506676e-01 1.76475179e-01 1.77323821e-01 1.78052700e-01 1.78662058e-01 1.79152266e-01 1.79523814e-01 1.79777298e-01 1.79913404e-01 1.79932897e-01 1.79836611e-01 1.79625439e-01 1.79300318e-01 1.78862224e-01 1.78312165e-01 1.77651167e-01 1.76880273e-01 1.76000537e-01 1.75013016e-01 
1.74894334e-01 1.75983653e-01 1.76952519e-01 1.77800916e-01 1.78528986e-01 1.79137018e-01 1.79625432e-01 1.79994767e-01 1.80245666e-01 1.80378861e-01 1.80395163e-01 1.80295449e-01 1.80080649e-01 1.79751738e-01 1.79309726e-01 1.78755648e-01 1.78090559e-01 1.77315527e-01 1.76431623e-01 1.75439922e-01 
1.75490564e-01 1.76581083e-01 1.77550329e-01 1.78398338e-01 1.79125311e-01 1.79731596e-01 1.80217678e-01 1.80584156e-01 1.80831736e-01 1.80961210e-01 1.80973446e-01 1.80869372e-01 1.80649970e-01 1.80316260e-01 1.79869293e-01 1.79310142e-01 1.78639896e-01 1.77859651e-01 1.76970504e-01 1.75973553e-01 
1.76207924e-01 1.77299786e-01 1.78269375e-01 1.79116796e-01 1.79842322e-01 1.80446378e-01 1.80929526e-01 1.81292444e-01 1.81535913e-01 1.81660799e-01 1.81668038e-01 1.81558624e-01 1.81333599e-01 1.80994039e-01 1.80541044e-01 1.79975732e-01 1.79299233e-01 1.78512676e-01 1.77617191e-01 1.76613899e-01 
1.77047472e-01 1.78140760e-01 1.79110590e-01 1.79957150e-01 1.80680803e-01 1.81282068e-01 1.81761603e-01 1.82120181e-01 1.82358674e-01 1.82478034e-01 1.82479281e-01 1.82363488e-01 1.82131764e-01 1.81785252e-01 1.81325111e-01 1.80752510e-01 1.80068626e-01 1.79274630e-01 1.78371685e-01 1.77360943e-01 
1.78010466e-01 1.79105191e-01 1.80075076e-01 1.80920411e-01 1.81641671e-01 1.82239489e-01 1.82714638e-01 1.83068004e-01 1.83300566e-01 1.83413382e-01 1.83407566e-01 1.83284281e-01 1.83044719e-01 1.82690095e-01 1.82221636e-01 1.81640573e-01 1.80948132e-01 1.80145532e-01 1.79233976e-01 1.78214649e-01 
1.79098383e-01 1.80194463e-01 1.81164111e-01 1.82007747e-01 1.82725979e-01 1.83319580e-01 1.83789457e-01 1.84136630e-01 1.84362206e-01 1.84467361e-01 1.84453321e-01 1.84321350e-01 1.84072734e-01 1.83708772e-01 1.83230766e-01 1.82640012e-01 1.81937797e-01 1.81125391e-01 1.80204039e-01 1.79174965e-01 
1.80312927e-01 1.81410165e-01 1.82379160e-01 1.83220487e-01 1.83934919e-01 1.84523393e-01 1.84986980e-01 1.85326852e-01 1.85544266e-01 1.85640534e-01 1.85617007e-01 1.85475065e-01 1.85216097e-01 1.84841494e-01 1.84352642e-01 1.83750912e-01 1.83037654e-01 1.82214194e-01 1.81281826e-01 1.80241812e-01 
1.81656053e-01 1.82754109e-01 1.83721876e-01 1.84560123e-01 1.85269818e-01 1.85852095e-01 1.86308216e-01 1.86639534e-01 1.86847473e-01 1.86933501e-01 1.86899110e-01 1.86745806e-01 1.86475093e-01 1.86088465e-01 1.85587398e-01 1.84973341e-01 1.84247714e-01 1.83411904e-01 1.82467257e-01 1.81415079e-01 
1.83129984e-01 1.84228340e-01 1.85194115e-01 1.86028309e-01 1.86732133e-01 1.87306954e-01 1.87754254e-01 1.88075595e-01 1.88272592e-01 1.88346886e-01 1.88300125e-01 1.88133955e-01 1.87850004e-01 1.87449876e-01 1.86935142e-01 1.86307338e-01 1.85567958e-01 1.84718451e-01 1.83760219e-01 1.82694616e-01 
1.84737237e-01 1.85835154e-01 1.86797933e-01 1.87626866e-01 1.88323452e-01 1.88889333e-01 1.89326250e-01 1.89636001e-01 1.89820415e-01 1.89881325e-01 1.89820549e-01 1.89639885e-01 1.89341093e-01 1.88925893e-01 1.88395958e-01 1.87752912e-01 1.86998328e-01 1.86133722e-01 1.85160554e-01 1.84080225e-01 
1.86480648e-01 1.87577105e-01 1.88535596e-01 1.89357772e-01 1.90045476e-01 1.90600677e-01 1.91025411e-01 1.91321745e-01 1.91491743e-01 1.91537448e-01 1.91460863e-01 1.91263943e-01 1.90948590e-01 1.90516643e-01 1.89969883e-01 1.89310025e-01 1.88538720e-01 1.87657555e-01 1.86668049e-01 1.85571655e-01 
1.88363400e-01 1.89457023e-01 1.90409574e-01 1.91223148e-01 1.91900004e-01 1.92442487e-01 1.92852972e-01 1.93133824e-01 1.93287365e-01 1.93315861e-01 1.93221511e-01 1.93006436e-01 1.92672680e-01 1.92222208e-01 1.91656907e-01 1.90978584e-01 1.90188973e-01 1.89289728e-01 1.88282432e-01 1.87168590e-01 
1.90389049e-01 1.91478011e-01 1.92422530e-01 1.93225243e-01 1.93888904e-01 1.94416295e-01 1.94810168e-01 1.95073213e-01 1.95208030e-01 1.95217121e-01 1.95102883e-01 1.94867609e-01 1.94513486e-01 1.94042602e-01 1.93456952e-01 1.92758433e-01 1.91948858e-01 1.91029954e-01 1.90003362e-01 1.88870643e-01 
1.92561545e-01 1.93643443e-01 1.94577291e-01 1.95366390e-01 1.96014075e-01 1.96523619e-01 1.96898193e-01 1.97140830e-01 1.97254422e-01 1.97241710e-01 1.97105293e-01 1.96847630e-01 1.96471051e-01 1.95977764e-01 1.95369864e-01 1.94649338e-01 1.93818074e-01 1.92877867e-01 1.91830419e-01 1.90677348e-01 
1.94885230e-01 1.95956926e-01 1.96876799e-01 1.97648953e-01 1.98277385e-01 1.98765915e-01 1.99118153e-01 1.99337493e-01 1.99427118e-01 1.99390005e-01 1.99228948e-01 1.98946567e-01 1.98545325e-01 1.98027540e-01 1.97395402e-01 1.96650980e-01 1.95796233e-01 1.94833019e-01 1.93763101e-01 1.92588151e-01 
1.97364812e-01 1.98422231e-01 1.99324027e-01 2.00075239e-01 2.00680598e-01 2.01144502e-01 2.01471011e-01 2.01663873e-01 2.01726550e-01 2.01662244e-01 2.01473927e-01 2.01164366e-01 2.00736140e-01 2.00191670e-01 1.99533225e-01 1.98762947e-01 1.97882859e-01 1.96894875e-01 1.95800816e-01 1.94602406e-01 


==> test/yy5y3.txt <==
2.11627765e-01 2.05089283e-01 1.98794499e-01 1.92743699e-01 1.86936866e-01 1.81373706e-01 1.76053666e-01 1.70975960e-01 1.66139586e-01 1.61543356e-01 1.57185911e-01 1.53065750e-01 1.49181241e-01 1.45530648e-01 1.42112144e-01 1.38923826e-01 1.35963734e-01 1.33229860e-01 1.30720158e-01 1.28432559e-01 
2.11384669e-01 2.04845584e-01 1.98550516e-01 1.92499731e-01 1.86693193e-01 1.81130585e-01 1.75811334e-01 1.70734627e-01 1.65899443e-01 1.61304569e-01 1.56948629e-01 1.52830097e-01 1.48947325e-01 1.45298560e-01 1.41881957e-01 1.38695600e-01 1.35737517e-01 1.33005687e-01 1.30498055e-01 1.28212545e-01 
2.10898141e-01 2.04357868e-01 1.98062250e-01 1.92011516e-01 1.86205589e-01 1.80644110e-01 1.75326456e-01 1.70251771e-01 1.65418988e-01 1.60826851e-01 1.56473937e-01 1.52358684e-01 1.48479404e-01 1.44834309e-01 1.41421523e-01 1.38239102e-01 1.35285047e-01 1.32557315e-01 1.30053833e-01 1.27772506e-01 
2.10167513e-01 2.03625496e-01 1.97329100e-01 1.91278494e-01 1.85473539e-01 1.79913807e-01 1.74598608e-01 1.69527015e-01 1.64697889e-01 1.60109908e-01 1.55761585e-01 1.51651297e-01 1.47777298e-01 1.44137748e-01 1.40730724e-01 1.37554238e-01 1.34606253e-01 1.31884692e-01 1.29387455e-01 1.27112421e-01 
2.09191769e-01 2.02647504e-01 1.96350158e-01 1.90299822e-01 1.84496267e-01 1.78938973e-01 1.73627155e-01 1.68559790e-01 1.63735645e-01 1.59153306e-01 1.54811200e-01 1.50707619e-01 1.46840744e-01 1.43208662e-01 1.39809387e-01 1.36640874e-01 1.33701034e-01 1.30987748e-01 1.28498874e-01 1.26232261e-01 
2.07969542e-01 2.01422594e-01 1.95124207e-01 1.89074367e-01 1.83272733e-01 1.77718663e-01 1.72411248e-01 1.67349344e-01 1.62531596e-01 1.57956472e-01 1.53622290e-01 1.49527236e-01 1.45669396e-01 1.42046769e-01 1.38657288e-01 1.35498836e-01 1.32569262e-01 1.29866390e-01 1.27388032e-01 1.25131996e-01 
2.06499099e-01 1.99949124e-01 1.93649709e-01 1.87600708e-01 1.81801634e-01 1.76251697e-01 1.70949832e-01 1.65894741e-01 1.61084922e-01 1.56518698e-01 1.52194250e-01 1.48109640e-01 1.44262836e-01 1.40651729e-01 1.37274159e-01 1.34127921e-01 1.31210788e-01 1.28520519e-01 1.26054868e-01 1.23811597e-01 
2.04778325e-01 1.98225094e-01 1.91924796e-01 1.85877120e-01 1.80081400e-01 1.74536658e-01 1.69241642e-01 1.64194868e-01 1.59394652e-01 1.54839147e-01 1.50526372e-01 1.46454239e-01 1.42620577e-01 1.39023154e-01 1.35659697e-01 1.32527901e-01 1.29625451e-01 1.26950029e-01 1.24499325e-01 1.22271046e-01 
2.02804698e-01 1.96248130e-01 1.89947262e-01 1.83901576e-01 1.78110188e-01 1.72571893e-01 1.67285211e-01 1.62248436e-01 1.57459671e-01 1.52916866e-01 1.48617852e-01 1.44560366e-01 1.40742079e-01 1.37160615e-01 1.33813572e-01 1.30698534e-01 1.27813085e-01 1.25154821e-01 1.22721359e-01 1.20510342e-01 
2.00575269e-01 1.94015466e-01 1.87714545e-01 1.81671735e-01 1.75885884e-01 1.70355513e-01 1.65078873e-01 1.60053995e-01 1.55278730e-01 1.50750795e-01 1.46467803e-01 1.42427293e-01 1.38626757e-01 1.35063656e-01 1.31735444e-01 1.28639579e-01 1.25773534e-01 1.23134812e-01 1.20720946e-01 1.18529515e-01 
1.98086629e-01 1.91523921e-01 1.85223717e-01 1.79184936e-01 1.73406099e-01 1.67885402e-01 1.62620775e-01 1.57609940e-01 1.52850459e-01 1.48339782e-01 1.44075273e-01 1.40054248e-01 1.36273998e-01 1.32731807e-01 1.29424969e-01 1.26350802e-01 1.23506662e-01 1.20889945e-01 1.18498099e-01 1.16328629e-01 
1.95334870e-01 1.88769872e-01 1.82471467e-01 1.76438191e-01 1.70668174e-01 1.65159221e-01 1.59908884e-01 1.54914529e-01 1.50173386e-01 1.45682599e-01 1.41439258e-01 1.37440429e-01 1.33683182e-01 1.30164605e-01 1.26881821e-01 1.23832000e-01 1.21012366e-01 1.18420207e-01 1.16052876e-01 1.13907802e-01 
1.92315551e-01 1.85749230e-01 1.79454087e-01 1.73428188e-01 1.67669186e-01 1.62174424e-01 1.56941012e-01 1.51965905e-01 1.47245958e-01 1.42777971e-01 1.38558729e-01 1.34585028e-01 1.30853695e-01 1.27361610e-01 1.24105712e-01 1.21083011e-01 1.18290597e-01 1.15725640e-01 1.13385397e-01 1.11267216e-01 
1.89023642e-01 1.82457412e-01 1.76167464e-01 1.70151286e-01 1.64405960e-01 1.58928276e-01 1.53714835e-01 1.48762123e-01 1.44066569e-01 1.39624598e-01 1.35432661e-01 1.31487257e-01 1.27784961e-01 1.24322428e-01 1.21096404e-01 1.18103736e-01 1.15341370e-01 1.12806358e-01 1.10495856e-01 1.08407131e-01 
1.85453480e-01 1.78889310e-01 1.72607070e-01 1.66603533e-01 1.60875090e-01 1.55417885e-01 1.50227930e-01 1.45301180e-01 1.40633598e-01 1.36221193e-01 1.32060057e-01 1.28146380e-01 1.24476465e-01 1.21046736e-01 1.17853742e-01 1.14894158e-01 1.12164789e-01 1.09662564e-01 1.07384540e-01 1.05327898e-01 
1.81598709e-01 1.75039278e-01 1.68767974e-01 1.62780688e-01 1.57072980e-01 1.51640245e-01 1.46477820e-01 1.41581071e-01 1.36945448e-01 1.32566519e-01 1.28439994e-01 1.24561740e-01 1.20927783e-01 1.17534309e-01 1.14377668e-01 1.11454366e-01 1.08761064e-01 1.06294570e-01 1.04051842e-01 1.02029978e-01 
1.77452232e-01 1.70901119e-01 1.64644861e-01 1.58678262e-01 1.52995899e-01 1.47592294e-01 1.42462033e-01 1.37599837e-01 1.33000604e-01 1.28659440e-01 1.24571662e-01 1.20732805e-01 1.17138616e-01 1.13785049e-01 1.10668255e-01 1.07784575e-01 1.05130529e-01 1.02702811e-01 1.00498280e-01 9.85139556e-02 
1.73006169e-01 1.66468104e-01 1.60232090e-01 1.54291601e-01 1.48640058e-01 1.43271000e-01 1.38178183e-01 1.33355638e-01 1.28797692e-01 1.24498974e-01 1.20454408e-01 1.16659201e-01 1.13108828e-01 1.09799017e-01 1.06725729e-01 1.03885149e-01 1.01273666e-01 9.88878646e-02 9.67245120e-02 9.47805522e-02 
1.68251852e-01 1.61733038e-01 1.55523794e-01 1.49615995e-01 1.44001734e-01 1.38673463e-01 1.33624060e-01 1.28846840e-01 1.24335552e-01 1.20084357e-01 1.16087795e-01 1.12340763e-01 1.08838479e-01 1.05576460e-01 1.02550496e-01 9.97566267e-02 9.71911226e-02 9.48504690e-02 9.27313511e-02 9.08306432e-02 
1.63179894e-01 1.56688402e-01 1.50514052e-01 1.44646850e-01 1.39077418e-01 1.33797060e-01 1.28797753e-01 1.24072109e-01 1.19613321e-01 1.15415106e-01 1.11471653e-01 1.07777576e-01 1.04327864e-01 1.01117849e-01 9.81431683e-02 9.53997386e-02 9.28837282e-02 9.05915375e-02 8.85197803e-02 8.66652696e-02 


==> test/yy5y4.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy6y0.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy6y1.txt <==
-3.77831259e-01 -3.73172274e-01 -3.68637186e-01 -3.64226245e-01 -3.59939562e-01 -3.55777117e-01 -3.51738773e-01 -3.47824280e-01 -3.44033286e-01 -3.40365351e-01 -3.36819949e-01 -3.33396481e-01 -3.30094283e-01 -3.26912632e-01 -3.23850751e-01 -3.20907820e-01 -3.18082977e-01 -3.15375322e-01 -3.12783926e-01 -3.10307826e-01 
-3.77707756e-01 -3.73048376e-01 -3.68513039e-01 -3.64101988e-01 -3.59815323e-01 -3.55653017e-01 -3.51614923e-01 -3.47700779e-01 -3.43910228e-01 -3.40242817e-01 -3.36698014e-01 -3.33275211e-01 -3.29973737e-01 -3.26792861e-01 -3.23731802e-01 -3.20789733e-01 -3.17965788e-01 -3.15259065e-01 -3.12668628e-01 -3.10193515e-01 
-3.77460598e-01 -3.72800434e-01 -3.68264608e-01 -3.63853343e-01 -3.59566725e-01 -3.55404707e-01 -3.51367120e-01 -3.47453687e-01 -3.43664030e-01 -3.39997677e-01 -3.36454079e-01 -3.33032613e-01 -3.29732592e-01 -3.26553272e-01 -3.23493861e-01 -3.20553522e-01 -3.17731378e-01 -3.15026520e-01 -3.12438007e-01 -3.09964870e-01 
-3.77089476e-01 -3.72428155e-01 -3.67891614e-01 -3.63480052e-01 -3.59193527e-01 -3.55031964e-01 -3.50995164e-01 -3.47082821e-01 -3.43294526e-01 -3.39629782e-01 -3.36088012e-01 -3.32668570e-01 -3.29370745e-01 -3.26193776e-01 -3.23136850e-01 -3.20199115e-01 -3.17379683e-01 -3.14677631e-01 -3.12092009e-01 -3.09621841e-01 
-3.76593928e-01 -3.71931097e-01 -3.67393641e-01 -3.62981725e-01 -3.58695368e-01 -3.54534457e-01 -3.50498752e-01 -3.46587905e-01 -3.42801471e-01 -3.39138912e-01 -3.35599618e-01 -3.32182908e-01 -3.28888044e-01 -3.25714235e-01 -3.22660647e-01 -3.19726407e-01 -3.16910607e-01 -3.14212311e-01 -3.11630556e-01 -3.09164357e-01 
-3.75973328e-01 -3.71308664e-01 -3.66770127e-01 -3.62357837e-01 -3.58071765e-01 -3.53911743e-01 -3.49877481e-01 -3.45968579e-01 -3.42184539e-01 -3.38524779e-01 -3.34988640e-01 -3.31575402e-01 -3.28284288e-01 -3.25114474e-01 -3.22065097e-01 -3.19135257e-01 -3.16324026e-01 -3.13630450e-01 -3.11053549e-01 -3.08592326e-01 
-3.75226885e-01 -3.70560105e-01 -3.66020367e-01 -3.61607733e-01 -3.57322110e-01 -3.53163268e-01 -3.49130850e-01 -3.45224390e-01 -3.41443329e-01 -3.37787023e-01 -3.34254761e-01 -3.30845771e-01 -3.27559230e-01 -3.24394276e-01 -3.21350009e-01 -3.18425499e-01 -3.15619792e-01 -3.12931912e-01 -3.10360864e-01 -3.07905635e-01 
-3.74353632e-01 -3.69684504e-01 -3.65143502e-01 -3.60730616e-01 -3.56445676e-01 -3.52288370e-01 -3.48258260e-01 -3.44354803e-01 -3.40577362e-01 -3.36925224e-01 -3.33397610e-01 -3.29993690e-01 -3.26712587e-01 -3.23553392e-01 -3.20515163e-01 -3.17596938e-01 -3.14797731e-01 -3.12116543e-01 -3.09552360e-01 -3.07104153e-01 
-3.73352421e-01 -3.68680777e-01 -3.64138521e-01 -3.59725554e-01 -3.55441609e-01 -3.51286275e-01 -3.47259019e-01 -3.43359200e-01 -3.39586093e-01 -3.35938900e-01 -3.32416766e-01 -3.29018791e-01 -3.25744037e-01 -3.22591541e-01 -3.19560315e-01 -3.16649357e-01 -3.13857651e-01 -3.11184170e-01 -3.08627879e-01 -3.06187734e-01 
-3.72221910e-01 -3.67547661e-01 -3.63004252e-01 -3.58591469e-01 -3.54308929e-01 -3.50156103e-01 -3.46132339e-01 -3.42236885e-01 -3.38468909e-01 -3.34827517e-01 -3.31311764e-01 -3.27920670e-01 -3.24653230e-01 -3.21508419e-01 -3.18485199e-01 -3.15582525e-01 -3.12799345e-01 -3.10134607e-01 -3.07587253e-01 -3.05156223e-01 
-3.70960546e-01 -3.66283708e-01 -3.61739356e-01 -3.57327141e-01 -3.53046536e-01 -3.48896870e-01 -3.44877350e-01 -3.40987092e-01 -3.37225143e-01 -3.33590494e-01 -3.30082101e-01 -3.26698896e-01 -3.23439795e-01 -3.20303706e-01 -3.17289537e-01 -3.14396197e-01 -3.11622599e-01 -3.08967660e-01 -3.06430303e-01 -3.04009451e-01 
-3.69566556e-01 -3.64887267e-01 -3.60342322e-01 -3.55931202e-01 -3.51653206e-01 -3.47507489e-01 -3.43493097e-01 -3.39608992e-01 -3.35854076e-01 -3.32227215e-01 -3.28727252e-01 -3.25353019e-01 -3.22103346e-01 -3.18977073e-01 -3.15973046e-01 -3.13090127e-01 -3.10327193e-01 -3.07683132e-01 -3.05156847e-01 -3.02747249e-01 
-3.68037925e-01 -3.63356484e-01 -3.58811465e-01 -3.54402139e-01 -3.50127595e-01 -3.45986785e-01 -3.41978559e-01 -3.38101701e-01 -3.34354953e-01 -3.30737038e-01 -3.27246673e-01 -3.23882580e-01 -3.20643500e-01 -3.17528193e-01 -3.14535447e-01 -3.11664074e-01 -3.08912913e-01 -3.06280828e-01 -3.03766703e-01 -3.01369442e-01 
-3.66372377e-01 -3.61689278e-01 -3.57144913e-01 -3.52738293e-01 -3.48468251e-01 -3.44333496e-01 -3.40332652e-01 -3.36464299e-01 -3.32726999e-01 -3.29119313e-01 -3.25639820e-01 -3.22287128e-01 -3.19059879e-01 -3.15956754e-01 -3.12976475e-01 -3.10117808e-01 -3.07379557e-01 -3.04760563e-01 -3.02259697e-01 -2.99875858e-01 
-3.64567348e-01 -3.59883340e-01 -3.55340617e-01 -3.50937869e-01 -3.46673622e-01 -3.42546295e-01 -3.38554254e-01 -3.34695846e-01 -3.30969430e-01 -3.27373394e-01 -3.23906167e-01 -3.20566234e-01 -3.17352134e-01 -3.14262467e-01 -3.11295892e-01 -3.08451127e-01 -3.05726945e-01 -3.03122169e-01 -3.00635664e-01 -2.98266332e-01 
-3.62619969e-01 -3.57936117e-01 -3.53396344e-01 -3.48998945e-01 -3.44742072e-01 -3.40623808e-01 -3.36642222e-01 -3.32795401e-01 -3.29081482e-01 -3.25498664e-01 -3.22045221e-01 -3.18719507e-01 -3.15519956e-01 -3.12445088e-01 -3.09493498e-01 -3.06663863e-01 -3.03954927e-01 -3.01365503e-01 -2.98894459e-01 -2.96540708e-01 
-3.60527038e-01 -3.55844813e-01 -3.51309698e-01 -3.46919495e-01 -3.42671912e-01 -3.38564645e-01 -3.34595424e-01 -3.30762054e-01 -3.27062432e-01 -3.23494560e-01 -3.20056547e-01 -3.16746615e-01 -3.13563097e-01 -3.10504429e-01 -3.07569151e-01 -3.04755898e-01 -3.02063398e-01 -2.99490458e-01 -2.97035959e-01 -2.94698842e-01 
-3.58285003e-01 -3.53606400e-01 -3.49078140e-01 -3.44697423e-01 -3.40461438e-01 -3.36367435e-01 -3.32412776e-01 -3.28594960e-01 -3.24911634e-01 -3.21360595e-01 -3.17939790e-01 -3.14647311e-01 -3.11481387e-01 -3.08440381e-01 -3.05522778e-01 -3.02727182e-01 -3.00052309e-01 -2.97496972e-01 -2.95060078e-01 -2.92740610e-01 
-3.55889965e-01 -3.51217645e-01 -3.46699038e-01 -3.42330621e-01 -3.38108981e-01 -3.34030880e-01 -3.30093284e-01 -3.26293376e-01 -3.22628548e-01 -3.19096396e-01 -3.15694709e-01 -3.12421452e-01 -3.09274761e-01 -3.06252929e-01 -3.03354397e-01 -3.00577744e-01 -2.97921682e-01 -2.95385043e-01 -2.92966772e-01 -2.90665911e-01 
-3.53337703e-01 -3.48675175e-01 -3.44169746e-01 -3.39817043e-01 -3.35612986e-01 -3.31553819e-01 -3.27636105e-01 -3.23856711e-01 -3.20212786e-01 -3.16701734e-01 -3.13321196e-01 -3.10069026e-01 -3.06943275e-01 -3.03942177e-01 -3.01064136e-01 -2.98307716e-01 -2.95671632e-01 -2.93154746e-01 -2.90756054e-01 -2.88474679e-01 


==> test/yy6y2.txt <==
1.69590321e-01 1.70786203e-01 1.71894234e-01 1.72914500e-01 1.73847217e-01 1.74692727e-01 1.75451483e-01 1.76124040e-01 1.76711039e-01 1.77213200e-01 1.77631308e-01 1.77966202e-01 1.78218762e-01 1.78389900e-01 1.78480549e-01 1.78491655e-01 1.78424166e-01 1.78279025e-01 1.78057163e-01 1.77759491e-01 
1.69678113e-01 1.70874053e-01 1.71982000e-01 1.73002048e-01 1.73934424e-01 1.74779481e-01 1.75537683e-01 1.76209597e-01 1.76795876e-01 1.77297253e-01 1.77714523e-01 1.78048536e-01 1.78300184e-01 1.78470388e-01 1.78560092e-01 1.78570250e-01 1.78501818e-01 1.78355747e-01 1.78132973e-01 1.77834414e-01 
1.69853847e-01 1.71049896e-01 1.72157666e-01 1.73177268e-01 1.74108951e-01 1.74953090e-01 1.75710172e-01 1.76380788e-01 1.76965616e-01 1.77465412e-01 1.77880994e-01 1.78213236e-01 1.78463049e-01 1.78631377e-01 1.78719182e-01 1.78727435e-01 1.78657110e-01 1.78509170e-01 1.78284568e-01 1.77984230e-01 
1.70117827e-01 1.71314019e-01 1.72421499e-01 1.73440406e-01 1.74371022e-01 1.75213755e-01 1.75969128e-01 1.76637768e-01 1.77220389e-01 1.77717784e-01 1.78130807e-01 1.78460364e-01 1.78707400e-01 1.78872890e-01 1.78957823e-01 1.78963199e-01 1.78890014e-01 1.78739257e-01 1.78511897e-01 1.78208880e-01 
1.70470509e-01 1.71666855e-01 1.72773904e-01 1.73791836e-01 1.74720976e-01 1.75561779e-01 1.76314817e-01 1.76980765e-01 1.77560389e-01 1.78054528e-01 1.78464085e-01 1.78790012e-01 1.79033298e-01 1.79194958e-01 1.79276021e-01 1.79277523e-01 1.79200492e-01 1.79045948e-01 1.78814885e-01 1.78508272e-01 
1.70912513e-01 1.72108987e-01 1.73215425e-01 1.74232058e-01 1.75159267e-01 1.75997568e-01 1.76747595e-01 1.77410087e-01 1.77985873e-01 1.78475854e-01 1.78880994e-01 1.79202302e-01 1.79440822e-01 1.79597623e-01 1.79673781e-01 1.79670378e-01 1.79588485e-01 1.79429156e-01 1.79193422e-01 1.78882279e-01 
1.71444622e-01 1.72641157e-01 1.73746752e-01 1.74761705e-01 1.75686467e-01 1.76521631e-01 1.77267908e-01 1.77926116e-01 1.78497161e-01 1.78982022e-01 1.79381734e-01 1.79697379e-01 1.79930067e-01 1.80080929e-01 1.80151103e-01 1.80141723e-01 1.80053912e-01 1.79888770e-01 1.79647367e-01 1.79330736e-01 
1.72067797e-01 1.73264266e-01 1.74368721e-01 1.75381541e-01 1.76303266e-01 1.77134580e-01 1.77876290e-01 1.78529308e-01 1.79094634e-01 1.79573337e-01 1.79966542e-01 1.80275412e-01 1.80501137e-01 1.80644924e-01 1.80707978e-01 1.80691500e-01 1.80596671e-01 1.80424645e-01 1.80176540e-01 1.79853432e-01 
1.72783182e-01 1.73979388e-01 1.75082325e-01 1.76092472e-01 1.77010476e-01 1.77837133e-01 1.78573364e-01 1.79220193e-01 1.79778730e-01 1.80250152e-01 1.80635684e-01 1.80936589e-01 1.81154147e-01 1.81289651e-01 1.81344386e-01 1.81319629e-01 1.81216627e-01 1.81036599e-01 1.80780718e-01 1.80450108e-01 
1.73592122e-01 1.74787779e-01 1.75888721e-01 1.76895546e-01 1.77809034e-01 1.78630113e-01 1.79359839e-01 1.79999369e-01 1.80549941e-01 1.81012855e-01 1.81389455e-01 1.81681112e-01 1.81889213e-01 1.82015145e-01 1.82060288e-01 1.82026000e-01 1.81913610e-01 1.81724405e-01 1.81459624e-01 1.81120447e-01 
1.74496173e-01 1.75690886e-01 1.76789231e-01 1.77791958e-01 1.78700000e-01 1.79514446e-01 1.80236509e-01 1.80867502e-01 1.81408810e-01 1.81861874e-01 1.82228169e-01 1.82509192e-01 1.82706446e-01 1.82821429e-01 1.82855621e-01 1.82810475e-01 1.82687407e-01 1.82487787e-01 1.82212925e-01 1.81864068e-01 
1.75497121e-01 1.76690360e-01 1.77785361e-01 1.78783054e-01 1.79684561e-01 1.80491161e-01 1.81204251e-01 1.81825320e-01 1.82355924e-01 1.82797660e-01 1.83152154e-01 1.83421040e-01 1.83605951e-01 1.83708503e-01 1.83730291e-01 1.83672871e-01 1.83537757e-01 1.83326410e-01 1.83040222e-01 1.82680515e-01 
1.76597005e-01 1.77788073e-01 1.78878799e-01 1.79870335e-01 1.80764031e-01 1.81561386e-01 1.82264013e-01 1.82873605e-01 1.83391905e-01 1.83820690e-01 1.84161747e-01 1.84416864e-01 1.84587813e-01 1.84676343e-01 1.84684168e-01 1.84612961e-01 1.84464342e-01 1.84239872e-01 1.83941038e-01 1.83569246e-01 
1.77798136e-01 1.78986127e-01 1.80071426e-01 1.81055458e-01 1.81939842e-01 1.82726340e-01 1.83416811e-01 1.84013180e-01 1.84517401e-01 1.84931446e-01 1.85257281e-01 1.85496856e-01 1.85652096e-01 1.85724887e-01 1.85717077e-01 1.85630462e-01 1.85466779e-01 1.85227698e-01 1.84914814e-01 1.84529626e-01 
1.79103125e-01 1.80286872e-01 1.81365320e-01 1.82340228e-01 1.83213538e-01 1.83987319e-01 1.84663713e-01 1.85244901e-01 1.85733074e-01 1.86130412e-01 1.86439075e-01 1.86661185e-01 1.86798825e-01 1.86854033e-01 1.86828792e-01 1.86725031e-01 1.86544612e-01 1.86289329e-01 1.85960891e-01 1.85560911e-01 
1.80514907e-01 1.81692915e-01 1.82762756e-01 1.83726595e-01 1.84586764e-01 1.85345685e-01 1.86005821e-01 1.86569638e-01 1.87039581e-01 1.87418055e-01 1.87707421e-01 1.87909982e-01 1.88027988e-01 1.88063627e-01 1.88019028e-01 1.87896257e-01 1.87697311e-01 1.87424114e-01 1.87078509e-01 1.86662237e-01 
1.82036768e-01 1.83207127e-01 1.84266192e-01 1.85216633e-01 1.86061238e-01 1.86802837e-01 1.87444248e-01 1.87988250e-01 1.88437555e-01 1.88794807e-01 1.89062570e-01 1.89243335e-01 1.89339517e-01 1.89353460e-01 1.89287437e-01 1.89143657e-01 1.88924259e-01 1.88631309e-01 1.88266795e-01 1.87832606e-01 
1.83672363e-01 1.84832631e-01 1.85878252e-01 1.86812506e-01 1.87638718e-01 1.88360175e-01 1.88980086e-01 1.89501557e-01 1.89927584e-01 1.90261046e-01 1.90504719e-01 1.90661272e-01 1.90733286e-01 1.90723257e-01 1.90633604e-01 1.90466676e-01 1.90224758e-01 1.89910069e-01 1.89524754e-01 1.89070877e-01 
1.85425722e-01 1.86572782e-01 1.87601678e-01 1.88516423e-01 1.89320953e-01 1.90019059e-01 1.90614363e-01 1.91110310e-01 1.91510176e-01 1.91817077e-01 1.92033985e-01 1.92163748e-01 1.92209099e-01 1.92172678e-01 1.92057044e-01 1.91864685e-01 1.91598029e-01 1.91259453e-01 1.90851277e-01 1.90375760e-01 
1.87301217e-01 1.88431099e-01 1.89439255e-01 1.90330556e-01 1.91109611e-01 1.91780744e-01 1.92347996e-01 1.92815145e-01 1.93185734e-01 1.93463099e-01 1.93650398e-01 1.93750634e-01 1.93766683e-01 1.93701314e-01 1.93557210e-01 1.93336990e-01 1.93043221e-01 1.92678437e-01 1.92245142e-01 1.91745814e-01 


==> test/yy6y3.txt <==
2.08240938e-01 2.02386071e-01 1.96742952e-01 1.91311745e-01 1.86092345e-01 1.81084390e-01 1.76287290e-01 1.71700240e-01 1.67322248e-01 1.63152151e-01 1.59188640e-01 1.55430279e-01 1.51875521e-01 1.48522732e-01 1.45370202e-01 1.42416165e-01 1.39658811e-01 1.37096297e-01 1.34726762e-01 1.32548335e-01 
2.08029643e-01 2.02174323e-01 1.96531039e-01 1.91099940e-01 1.85880899e-01 1.80873536e-01 1.76077239e-01 1.71491183e-01 1.67114352e-01 1.62945565e-01 1.58983491e-01 1.55226675e-01 1.51673553e-01 1.48322472e-01 1.45171709e-01 1.42219483e-01 1.39463970e-01 1.36903318e-01 1.34535655e-01 1.32359102e-01 
2.07606750e-01 2.01750538e-01 1.96106942e-01 1.90676075e-01 1.85457774e-01 1.80451617e-01 1.75656948e-01 1.71072899e-01 1.66698413e-01 1.62532265e-01 1.58573085e-01 1.54819377e-01 1.51269542e-01 1.47921895e-01 1.44774680e-01 1.41826087e-01 1.39074269e-01 1.36517350e-01 1.34153439e-01 1.31980640e-01 
2.06971650e-01 2.01114136e-01 1.95470115e-01 1.90039646e-01 1.84822505e-01 1.79818209e-01 1.75026036e-01 1.70445053e-01 1.66074137e-01 1.61911998e-01 1.57957205e-01 1.54208206e-01 1.50663345e-01 1.47320886e-01 1.44179027e-01 1.41235917e-01 1.38489668e-01 1.35938373e-01 1.33580111e-01 1.31412961e-01 
2.06123419e-01 2.00264242e-01 1.94619737e-01 1.89189889e-01 1.83974392e-01 1.78972678e-01 1.74183935e-01 1.69607140e-01 1.65241082e-01 1.61084384e-01 1.57135533e-01 1.53392896e-01 1.49854746e-01 1.46519277e-01 1.43384626e-01 1.40448884e-01 1.37710114e-01 1.35166363e-01 1.32815672e-01 1.30656086e-01 
2.05060816e-01 1.99199677e-01 1.93554702e-01 1.88125779e-01 1.82912497e-01 1.77914175e-01 1.73129886e-01 1.68558492e-01 1.64198666e-01 1.60048925e-01 1.56107646e-01 1.52373100e-01 1.48843465e-01 1.45516851e-01 1.42391316e-01 1.39464879e-01 1.36735542e-01 1.34201294e-01 1.31860127e-01 1.29710047e-01 
2.03782263e-01 1.97918948e-01 1.92273615e-01 1.86846028e-01 1.81635643e-01 1.76641637e-01 1.71862942e-01 1.67298274e-01 1.62946167e-01 1.58805001e-01 1.54873027e-01 1.51148392e-01 1.47629164e-01 1.44313347e-01 1.41198906e-01 1.38283775e-01 1.35565880e-01 1.33043142e-01 1.30713497e-01 1.28574899e-01 
2.02285835e-01 1.96420238e-01 1.90774781e-01 1.85349075e-01 1.80142410e-01 1.75153790e-01 1.70381971e-01 1.65825495e-01 1.61482728e-01 1.57351886e-01 1.53431068e-01 1.49718278e-01 1.46211450e-01 1.42908468e-01 1.39807185e-01 1.36905437e-01 1.34201060e-01 1.31691898e-01 1.29375819e-01 1.27250721e-01 
2.00569239e-01 1.94701389e-01 1.89056196e-01 1.83633081e-01 1.78431132e-01 1.73449142e-01 1.68685655e-01 1.64139007e-01 1.59807363e-01 1.55688748e-01 1.51781082e-01 1.48082202e-01 1.44589890e-01 1.41301890e-01 1.38215929e-01 1.35329728e-01 1.32641024e-01 1.30147572e-01 1.27847162e-01 1.25737626e-01 
1.98629787e-01 1.92759882e-01 1.87115531e-01 1.81695923e-01 1.76499896e-01 1.71525991e-01 1.66772501e-01 1.62237517e-01 1.57918968e-01 1.53814661e-01 1.49922309e-01 1.46239558e-01 1.42764018e-01 1.39493274e-01 1.36424911e-01 1.33556524e-01 1.30885736e-01 1.28410202e-01 1.26127629e-01 1.24035775e-01 
1.96464373e-01 1.90592822e-01 1.84950124e-01 1.79535183e-01 1.74346537e-01 1.69382424e-01 1.64640840e-01 1.60119590e-01 1.55816333e-01 1.51728620e-01 1.47853933e-01 1.44189705e-01 1.40733349e-01 1.37482277e-01 1.34433916e-01 1.31585722e-01 1.28935192e-01 1.26479873e-01 1.24217378e-01 1.22145383e-01 
1.94069435e-01 1.88196907e-01 1.82556961e-01 1.77148148e-01 1.71968644e-01 1.67016328e-01 1.62288846e-01 1.57783671e-01 1.53498152e-01 1.49429555e-01 1.45575098e-01 1.41931978e-01 1.38497396e-01 1.35268570e-01 1.32242755e-01 1.29417257e-01 1.26789435e-01 1.24356722e-01 1.22116625e-01 1.20066734e-01 
1.91440920e-01 1.85568411e-01 1.79932666e-01 1.74531803e-01 1.69363564e-01 1.64425398e-01 1.59714545e-01 1.55228096e-01 1.50963049e-01 1.46916349e-01 1.43084925e-01 1.39465715e-01 1.36055686e-01 1.32851850e-01 1.29851279e-01 1.27051113e-01 1.24448571e-01 1.22040955e-01 1.19825665e-01 1.17800195e-01 
1.88574240e-01 1.82703152e-01 1.77073487e-01 1.71682835e-01 1.66528410e-01 1.61607156e-01 1.56915840e-01 1.52451120e-01 1.48209598e-01 1.44187867e-01 1.40382539e-01 1.36790272e-01 1.33407783e-01 1.30231866e-01 1.27259398e-01 1.24487346e-01 1.21912779e-01 1.19532864e-01 1.17344884e-01 1.15346231e-01 
1.85464223e-01 1.79596468e-01 1.73975296e-01 1.68597641e-01 1.63460084e-01 1.58558976e-01 1.53890540e-01 1.49450945e-01 1.45236356e-01 1.41242981e-01 1.37467093e-01 1.33905049e-01 1.30553309e-01 1.27408434e-01 1.24467099e-01 1.21726096e-01 1.19182333e-01 1.16832840e-01 1.14674773e-01 1.12705421e-01 
1.82105062e-01 1.76243201e-01 1.70633588e-01 1.65272350e-01 1.60155308e-01 1.55278123e-01 1.50636401e-01 1.46225763e-01 1.42041901e-01 1.38080609e-01 1.34337801e-01 1.30809524e-01 1.27491968e-01 1.24381460e-01 1.21474470e-01 1.18767606e-01 1.16257617e-01 1.13941389e-01 1.11815950e-01 1.09878471e-01 
1.78490270e-01 1.72637687e-01 1.67043506e-01 1.61702862e-01 1.56610675e-01 1.51761808e-01 1.47151176e-01 1.42773805e-01 1.38624877e-01 1.34699753e-01 1.30993976e-01 1.27503280e-01 1.24223580e-01 1.21150969e-01 1.18281714e-01 1.15612241e-01 1.13139139e-01 1.10859149e-01 1.08769165e-01 1.06866237e-01 
1.74612640e-01 1.68773769e-01 1.63199888e-01 1.57884917e-01 1.52822720e-01 1.48007260e-01 1.43432690e-01 1.39093403e-01 1.34984050e-01 1.31099549e-01 1.27435072e-01 1.23986039e-01 1.20748101e-01 1.17717124e-01 1.14889174e-01 1.12260506e-01 1.09827550e-01 1.07586903e-01 1.05535324e-01 1.03669733e-01 
1.70464243e-01 1.64644862e-01 1.59097360e-01 1.53814198e-01 1.48788029e-01 1.44011821e-01 1.39478922e-01 1.35183066e-01 1.31118372e-01 1.27279320e-01 1.23660723e-01 1.20257704e-01 1.17065662e-01 1.14080250e-01 1.11297352e-01 1.08713059e-01 1.06323653e-01 1.04125590e-01 1.02115494e-01 1.00290151e-01 
1.66036486e-01 1.60244076e-01 1.54730491e-01 1.49486487e-01 1.44503375e-01 1.39773075e-01 1.35288109e-01 1.31041567e-01 1.27027052e-01 1.23238635e-01 1.19670798e-01 1.16318392e-01 1.13176592e-01 1.10240863e-01 1.07506926e-01 1.04970726e-01 1.02628411e-01 1.00476309e-01 9.85109121e-02 9.67288643e-02 


==> test/yy6y4.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy7y0.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy7y1.txt <==
-3.70328655e-01 -3.66462457e-01 -3.62719201e-01 -3.59099215e-01 -3.55602702e-01 -3.52229743e-01 -3.48980313e-01 -3.45854280e-01 -3.42851419e-01 -3.39971417e-01 -3.37213882e-01 -3.34578348e-01 -3.32064283e-01 -3.29671092e-01 -3.27398125e-01 -3.25244681e-01 -3.23210007e-01 -3.21293307e-01 -3.19493742e-01 -3.17810430e-01 
-3.70206174e-01 -3.66339515e-01 -3.62595931e-01 -3.58975743e-01 -3.55479146e-01 -3.52106216e-01 -3.48856916e-01 -3.45731108e-01 -3.42728560e-01 -3.39848950e-01 -3.37091881e-01 -3.34456880e-01 -3.31943408e-01 -3.29550867e-01 -3.27278603e-01 -3.25125910e-01 -3.23092033e-01 -3.21176173e-01 -3.19377489e-01 -3.17695098e-01 
-3.69961072e-01 -3.66093498e-01 -3.62349265e-01 -3.58728680e-01 -3.55231925e-01 -3.51859057e-01 -3.48610026e-01 -3.45484677e-01 -3.42482761e-01 -3.39603944e-01 -3.36847812e-01 -3.34213881e-01 -3.31701602e-01 -3.29310367e-01 -3.27039511e-01 -3.24888322e-01 -3.22856041e-01 -3.20941863e-01 -3.19144943e-01 -3.17464395e-01 
-3.69593072e-01 -3.65724139e-01 -3.61978949e-01 -3.58357789e-01 -3.54860815e-01 -3.51488062e-01 -3.48239454e-01 -3.45114812e-01 -3.42113864e-01 -3.39236252e-01 -3.36481542e-01 -3.33849231e-01 -3.31338754e-01 -3.28949486e-01 -3.26680751e-01 -3.24531828e-01 -3.22501946e-01 -3.20590295e-01 -3.18796025e-01 -3.17118245e-01 
-3.69101754e-01 -3.65231037e-01 -3.61484604e-01 -3.57862712e-01 -3.54365484e-01 -3.50992922e-01 -3.47744917e-01 -3.44621254e-01 -3.41621630e-01 -3.38745657e-01 -3.35992873e-01 -3.33362749e-01 -3.30854695e-01 -3.28468070e-01 -3.26202181e-01 -3.24056291e-01 -3.22029620e-01 -3.20121347e-01 -3.18330617e-01 -3.16656532e-01 
-3.68486550e-01 -3.64613652e-01 -3.60865719e-01 -3.57242969e-01 -3.53745486e-01 -3.50373226e-01 -3.47126036e-01 -3.44003658e-01 -3.41005746e-01 -3.38131874e-01 -3.35381544e-01 -3.32754195e-01 -3.30249209e-01 -3.27865919e-01 -3.25603613e-01 -3.23461536e-01 -3.21438894e-01 -3.19534858e-01 -3.17748562e-01 -3.16079104e-01 
-3.67746746e-01 -3.63871300e-01 -3.60121650e-01 -3.56497962e-01 -3.53000265e-01 -3.49628462e-01 -3.46382342e-01 -3.43261595e-01 -3.40265822e-01 -3.37394549e-01 -3.34647234e-01 -3.32023277e-01 -3.29522026e-01 -3.27142784e-01 -3.24884815e-01 -3.22747345e-01 -3.20729563e-01 -3.18830629e-01 -3.17049669e-01 -3.15385774e-01 
-3.66881468e-01 -3.63003155e-01 -3.59251618e-01 -3.55626962e-01 -3.52129150e-01 -3.48758014e-01 -3.45513275e-01 -3.42394557e-01 -3.39401399e-01 -3.36533267e-01 -3.33789567e-01 -3.31169653e-01 -3.28672834e-01 -3.26298377e-01 -3.24045520e-01 -3.21913464e-01 -3.19901385e-01 -3.18008428e-01 -3.16233709e-01 -3.14576317e-01 
-3.65889678e-01 -3.62008233e-01 -3.58254704e-01 -3.54629120e-01 -3.51131358e-01 -3.47761168e-01 -3.44518188e-01 -3.41401960e-01 -3.38411948e-01 -3.35547552e-01 -3.32808114e-01 -3.30192936e-01 -3.27701278e-01 -3.25332372e-01 -3.23085422e-01 -3.20959607e-01 -3.18954085e-01 -3.17067987e-01 -3.15300424e-01 -3.13650477e-01 
-3.64770167e-01 -3.60885394e-01 -3.57129847e-01 -3.53503455e-01 -3.50005995e-01 -3.46637114e-01 -3.43396348e-01 -3.40283146e-01 -3.37296883e-01 -3.34436878e-01 -3.31702403e-01 -3.29092697e-01 -3.26606970e-01 -3.24244410e-01 -3.22004188e-01 -3.19885458e-01 -3.17887359e-01 -3.16009012e-01 -3.14249521e-01 -3.12607966e-01 
-3.63521535e-01 -3.59633329e-01 -3.55875834e-01 -3.52248858e-01 -3.48752054e-01 -3.45384944e-01 -3.42146945e-01 -3.39037393e-01 -3.36055560e-01 -3.33200673e-01 -3.30471923e-01 -3.27868479e-01 -3.25389494e-01 -3.23034111e-01 -3.20801463e-01 -3.18690679e-01 -3.16700881e-01 -3.14831182e-01 -3.13080681e-01 -3.11448462e-01 
-3.62142188e-01 -3.58250554e-01 -3.54491301e-01 -3.50864090e-01 -3.47368419e-01 -3.44003662e-01 -3.40769095e-01 -3.37663920e-01 -3.34687292e-01 -3.31838330e-01 -3.29116137e-01 -3.26519803e-01 -3.24048418e-01 -3.21701076e-01 -3.19476873e-01 -3.17374914e-01 -3.15394305e-01 -3.13534153e-01 -3.11793560e-01 -3.10171616e-01 
-3.60630316e-01 -3.56735397e-01 -3.52974727e-01 -3.49347780e-01 -3.45853871e-01 -3.42492192e-01 -3.39261851e-01 -3.36161901e-01 -3.33191356e-01 -3.30349220e-01 -3.27634491e-01 -3.25046177e-01 -3.22583300e-01 -3.20244901e-01 -3.18030040e-01 -3.15937799e-01 -3.13967271e-01 -3.12117565e-01 -3.10387790e-01 -3.08777051e-01 
-3.58983875e-01 -3.55085992e-01 -3.51324430e-01 -3.47698434e-01 -3.44207091e-01 -3.40849382e-01 -3.37624219e-01 -3.34530475e-01 -3.31567013e-01 -3.28732702e-01 -3.26026430e-01 -3.23447114e-01 -3.20993703e-01 -3.18665187e-01 -3.16460589e-01 -3.14378969e-01 -3.12419417e-01 -3.10581046e-01 -3.08862984e-01 -3.07264360e-01 
-3.57200569e-01 -3.53300265e-01 -3.49538567e-01 -3.45914433e-01 -3.42426678e-01 -3.39074028e-01 -3.35855166e-01 -3.32768767e-01 -3.29813519e-01 -3.26988146e-01 -3.24291415e-01 -3.21722145e-01 -3.19279213e-01 -3.16961554e-01 -3.14768159e-01 -3.12698071e-01 -3.10750381e-01 -3.08924219e-01 -3.07218739e-01 -3.05633112e-01 
-3.55277829e-01 -3.51375932e-01 -3.47615140e-01 -3.43994054e-01 -3.40511160e-01 -3.37164885e-01 -3.33953651e-01 -3.30875907e-01 -3.27930151e-01 -3.25114948e-01 -3.22428937e-01 -3.19870837e-01 -3.17439450e-01 -3.15133658e-01 -3.12952422e-01 -3.10894775e-01 -3.08959818e-01 -3.07146708e-01 -3.05454643e-01 -3.03882848e-01 
-3.53212794e-01 -3.49310496e-01 -3.45552005e-01 -3.41935484e-01 -3.38459022e-01 -3.35120701e-01 -3.31918647e-01 -3.28851059e-01 -3.25916231e-01 -3.23112558e-01 -3.20438548e-01 -3.17892817e-01 -3.15474092e-01 -3.13181206e-01 -3.11013095e-01 -3.08968789e-01 -3.07047409e-01 -3.05248152e-01 -3.03570277e-01 -3.02013086e-01 
-3.51002293e-01 -3.47101253e-01 -3.43346899e-01 -3.39736855e-01 -3.36268743e-01 -3.32940250e-01 -3.29749176e-01 -3.26693452e-01 -3.23771154e-01 -3.20980506e-01 -3.18319880e-01 -3.15787791e-01 -3.13382895e-01 -3.11103980e-01 -3.08949962e-01 -3.06919877e-01 -3.05012877e-01 -3.03228213e-01 -3.01565225e-01 -3.00023321e-01 
-3.48642848e-01 -3.44745325e-01 -3.40997483e-01 -3.37396295e-01 -3.33938844e-01 -3.30622382e-01 -3.27444356e-01 -3.24402419e-01 -3.21494426e-01 -3.18718431e-01 -3.16072674e-01 -3.13555573e-01 -3.11165718e-01 -3.08901857e-01 -3.06762895e-01 -3.04747882e-01 -3.02856009e-01 -3.01086598e-01 -2.99439091e-01 -2.97913028e-01 
-3.46130700e-01 -3.42239717e-01 -3.38501413e-01 -3.34911997e-01 -3.31467956e-01 -3.28166077e-01 -3.25003446e-01 -3.21977441e-01 -3.19085701e-01 -3.16326119e-01 -3.13696811e-01 -3.11196110e-01 -3.08822546e-01 -3.06574836e-01 -3.04451878e-01 -3.02452746e-01 -3.00576678e-01 -2.98823079e-01 -2.97191512e-01 -2.95681681e-01 


==> test/yy7y2.txt <==
1.65474545e-01 1.66779598e-01 1.68027797e-01 1.69219423e-01 1.70354878e-01 1.71434669e-01 1.72459400e-01 1.73429760e-01 1.74346510e-01 1.75210471e-01 1.76022513e-01 1.76783541e-01 1.77494482e-01 1.78156277e-01 1.78769865e-01 1.79336176e-01 1.79856119e-01 1.80330573e-01 1.80760375e-01 1.81146319e-01 
1.65531556e-01 1.66836453e-01 1.68084369e-01 1.69275595e-01 1.70410542e-01 1.71489729e-01 1.72513771e-01 1.73483370e-01 1.74399298e-01 1.75262390e-01 1.76073528e-01 1.76833627e-01 1.77543628e-01 1.78204483e-01 1.78817142e-01 1.79382544e-01 1.79901609e-01 1.80375224e-01 1.80804234e-01 1.81189439e-01 
1.65645713e-01 1.66950290e-01 1.68197631e-01 1.69388046e-01 1.70521966e-01 1.71599933e-01 1.72622586e-01 1.73590650e-01 1.74504923e-01 1.75366264e-01 1.76175580e-01 1.76933811e-01 1.77641922e-01 1.78300885e-01 1.78911675e-01 1.79475251e-01 1.79992550e-01 1.80464478e-01 1.80891898e-01 1.81275621e-01 
1.65817286e-01 1.67121363e-01 1.68367818e-01 1.69556991e-01 1.70689344e-01 1.71765452e-01 1.72785990e-01 1.73751721e-01 1.74663480e-01 1.75522164e-01 1.76328717e-01 1.77084116e-01 1.77789362e-01 1.78445461e-01 1.79053421e-01 1.79614233e-01 1.80128862e-01 1.80598242e-01 1.81023257e-01 1.81404743e-01 
1.66046684e-01 1.67350057e-01 1.68595288e-01 1.69782756e-01 1.70912966e-01 1.71986540e-01 1.73004201e-01 1.73966763e-01 1.74875112e-01 1.75730195e-01 1.76533007e-01 1.77284576e-01 1.77985947e-01 1.78638178e-01 1.79242316e-01 1.79799397e-01 1.80310425e-01 1.80776369e-01 1.81198147e-01 1.81576621e-01 
1.66334461e-01 1.67636892e-01 1.68880522e-01 1.70065779e-01 1.71193224e-01 1.72263540e-01 1.73277512e-01 1.74236018e-01 1.75140009e-01 1.75990498e-01 1.76788542e-01 1.77535231e-01 1.78231674e-01 1.78878985e-01 1.79478269e-01 1.80030613e-01 1.80537073e-01 1.80998661e-01 1.81416339e-01 1.81791005e-01 
1.66681319e-01 1.67982528e-01 1.69224129e-01 1.70406613e-01 1.71530613e-01 1.72596884e-01 1.73606290e-01 1.74559788e-01 1.75458409e-01 1.76303244e-01 1.77095430e-01 1.77836133e-01 1.78526534e-01 1.79167819e-01 1.79761162e-01 1.80307715e-01 1.80808592e-01 1.81264864e-01 1.81677543e-01 1.82047572e-01 
1.67088122e-01 1.68387772e-01 1.69626852e-01 1.70805932e-01 1.71925730e-01 1.72987092e-01 1.73990976e-01 1.74938435e-01 1.75830595e-01 1.76668641e-01 1.77453802e-01 1.78187336e-01 1.78870511e-01 1.79504596e-01 1.80090846e-01 1.80630490e-01 1.81124716e-01 1.81574660e-01 1.81981396e-01 1.82345921e-01 
1.67555898e-01 1.68853585e-01 1.70089575e-01 1.71264534e-01 1.72379282e-01 1.73434777e-01 1.74432089e-01 1.75372381e-01 1.76256893e-01 1.77086922e-01 1.77863803e-01 1.78588897e-01 1.79263576e-01 1.79889207e-01 1.80467137e-01 1.80998685e-01 1.81485122e-01 1.81927665e-01 1.82327459e-01 1.82685567e-01 
1.68085862e-01 1.69381096e-01 1.70613330e-01 1.71783345e-01 1.72892088e-01 1.73940646e-01 1.74930220e-01 1.75862107e-01 1.76737676e-01 1.77558350e-01 1.78325589e-01 1.79040874e-01 1.79705691e-01 1.80321518e-01 1.80889811e-01 1.81411989e-01 1.81889422e-01 1.82323419e-01 1.82715208e-01 1.83065930e-01 
1.68679418e-01 1.69971607e-01 1.71199303e-01 1.72363428e-01 1.73465080e-01 1.74505498e-01 1.75486039e-01 1.76408152e-01 1.77273354e-01 1.78083214e-01 1.78839330e-01 1.79543319e-01 1.80196795e-01 1.80801363e-01 1.81358599e-01 1.81870037e-01 1.82337160e-01 1.82761380e-01 1.83144025e-01 1.83486324e-01 
1.69338189e-01 1.70626612e-01 1.71848846e-01 1.73005985e-01 1.74099305e-01 1.75130227e-01 1.76100286e-01 1.77011107e-01 1.77864374e-01 1.78661820e-01 1.79405199e-01 1.80096275e-01 1.80736809e-01 1.81328541e-01 1.81873184e-01 1.82372401e-01 1.82827801e-01 1.83240915e-01 1.83613187e-01 1.83945950e-01 
1.70064026e-01 1.71347805e-01 1.72563483e-01 1.73712362e-01 1.74795929e-01 1.75815819e-01 1.76773773e-01 1.77671614e-01 1.78511217e-01 1.79294494e-01 1.80023370e-01 1.80699774e-01 1.81325623e-01 1.81902810e-01 1.82433194e-01 1.82918583e-01 1.83360727e-01 1.83761294e-01 1.84121858e-01 1.84443877e-01 
1.70859036e-01 1.72137100e-01 1.73344919e-01 1.74484049e-01 1.75556231e-01 1.76563346e-01 1.77507373e-01 1.78390358e-01 1.79214387e-01 1.79981568e-01 1.80694013e-01 1.81353828e-01 1.81963098e-01 1.82523882e-01 1.83038197e-01 1.83508012e-01 1.83935229e-01 1.84321675e-01 1.84669073e-01 1.84979028e-01 
1.71725603e-01 1.72996639e-01 1.74195045e-01 1.75322684e-01 1.76381600e-01 1.77373961e-01 1.78302015e-01 1.79168058e-01 1.79974404e-01 1.80723377e-01 1.81417287e-01 1.82058426e-01 1.82649061e-01 1.83191423e-01 1.83687702e-01 1.84140037e-01 1.84550504e-01 1.84921103e-01 1.85253733e-01 1.85550168e-01 
1.72666414e-01 1.73928808e-01 1.75115937e-01 1.76230042e-01 1.77273524e-01 1.78248883e-01 1.79158670e-01 1.80005453e-01 1.80791797e-01 1.81520249e-01 1.82193330e-01 1.82813529e-01 1.83383296e-01 1.83905047e-01 1.84381150e-01 1.84813929e-01 1.85205648e-01 1.85558500e-01 1.85874586e-01 1.86155884e-01 
1.73684487e-01 1.74936242e-01 1.76109854e-01 1.77208022e-01 1.78233572e-01 1.79189378e-01 1.80078328e-01 1.80903286e-01 1.81667080e-01 1.82372492e-01 1.83022257e-01 1.83619062e-01 1.84165549e-01 1.84664317e-01 1.85117923e-01 1.85528881e-01 1.85899659e-01 1.86232664e-01 1.86530227e-01 1.86794568e-01 
1.74783182e-01 1.76021819e-01 1.77179213e-01 1.78258622e-01 1.79263361e-01 1.80196730e-01 1.81061979e-01 1.81862284e-01 1.82600746e-01 1.83280383e-01 1.83904144e-01 1.84474914e-01 1.84995521e-01 1.85468750e-01 1.85897343e-01 1.86284014e-01 1.86631443e-01 1.86942271e-01 1.87219089e-01 1.87464406e-01 
1.75966214e-01 1.77188639e-01 1.78326557e-01 1.79383893e-01 1.80364520e-01 1.81272202e-01 1.82110572e-01 1.82883127e-01 1.83593235e-01 1.84244149e-01 1.84839022e-01 1.85380928e-01 1.85872873e-01 1.86317817e-01 1.86718686e-01 1.87078390e-01 1.87399826e-01 1.87685887e-01 1.87939453e-01 1.88163369e-01 
1.77237622e-01 1.78439967e-01 1.79554484e-01 1.80585873e-01 1.81538624e-01 1.82416987e-01 1.83224981e-01 1.83966417e-01 1.84644918e-01 1.85263955e-01 1.85826869e-01 1.86336903e-01 1.86797226e-01 1.87210957e-01 1.87581195e-01 1.87911033e-01 1.88203584e-01 1.88461998e-01 1.88689468e-01 1.88889222e-01 


==> test/yy7y3.txt <==
2.04854110e-01 1.99682859e-01 1.94691404e-01 1.89879792e-01 1.85247824e-01 1.80795075e-01 1.76520913e-01 1.72424520e-01 1.68504909e-01 1.64760946e-01 1.61191369e-01 1.57794808e-01 1.54569801e-01 1.51514815e-01 1.48628260e-01 1.45908504e-01 1.43353887e-01 1.40962735e-01 1.38733367e-01 1.36664111e-01 
2.04674618e-01 1.99503062e-01 1.94511562e-01 1.89700148e-01 1.85068604e-01 1.80616487e-01 1.76343145e-01 1.72247738e-01 1.68329261e-01 1.64586560e-01 1.61018354e-01 1.57623253e-01 1.54399780e-01 1.51346385e-01 1.48461462e-01 1.45743365e-01 1.43190423e-01 1.40800949e-01 1.38573255e-01 1.36505658e-01 
2.04315359e-01 1.99143208e-01 1.94151634e-01 1.89340635e-01 1.84709959e-01 1.80259124e-01 1.75987440e-01 1.71894027e-01 1.67977838e-01 1.64237679e-01 1.60672232e-01 1.57280070e-01 1.54059681e-01 1.51009481e-01 1.48127836e-01 1.45413072e-01 1.42863491e-01 1.40477385e-01 1.38253045e-01 1.36188774e-01 
2.03775786e-01 1.98602776e-01 1.93611131e-01 1.88800798e-01 1.84171471e-01 1.79722611e-01 1.75453464e-01 1.71363092e-01 1.67450384e-01 1.63714088e-01 1.60152825e-01 1.56765115e-01 1.53549392e-01 1.50504024e-01 1.47627330e-01 1.44917595e-01 1.42373083e-01 1.39992054e-01 1.37772768e-01 1.35713502e-01 
2.03055069e-01 1.97880980e-01 1.92889316e-01 1.88079956e-01 1.83452518e-01 1.79006383e-01 1.74740715e-01 1.70654491e-01 1.66746519e-01 1.63015462e-01 1.59459866e-01 1.56078173e-01 1.52868748e-01 1.49829893e-01 1.46959865e-01 1.44256894e-01 1.41719194e-01 1.39344979e-01 1.37132470e-01 1.35079910e-01 
2.02152089e-01 1.96976760e-01 1.91985197e-01 1.87177191e-01 1.82552262e-01 1.78109686e-01 1.73848523e-01 1.69767640e-01 1.65865737e-01 1.62141377e-01 1.58593003e-01 1.55218964e-01 1.52017534e-01 1.48986934e-01 1.46125344e-01 1.43430922e-01 1.40901821e-01 1.38536197e-01 1.36332223e-01 1.34288099e-01 
2.01065427e-01 1.95888773e-01 1.90897521e-01 1.86091349e-01 1.81469652e-01 1.77031578e-01 1.72776052e-01 1.68701807e-01 1.64807413e-01 1.61091305e-01 1.57551804e-01 1.54187144e-01 1.50995492e-01 1.47974965e-01 1.45123653e-01 1.42439630e-01 1.39920971e-01 1.37565765e-01 1.35372126e-01 1.33338202e-01 
1.99793346e-01 1.94615383e-01 1.89624766e-01 1.84821030e-01 1.80203420e-01 1.75770922e-01 1.71522299e-01 1.67456122e-01 1.63570804e-01 1.59864626e-01 1.56335765e-01 1.52982318e-01 1.49802323e-01 1.46793782e-01 1.43954673e-01 1.41282974e-01 1.38776669e-01 1.36433767e-01 1.34252313e-01 1.32230396e-01 
1.98333780e-01 1.93154648e-01 1.88165129e-01 1.83364587e-01 1.78752076e-01 1.74326391e-01 1.70086099e-01 1.66029579e-01 1.62155055e-01 1.58460630e-01 1.54944312e-01 1.51604038e-01 1.48437701e-01 1.45443165e-01 1.42618285e-01 1.39960923e-01 1.37468963e-01 1.35140322e-01 1.32972965e-01 1.30964910e-01 
1.96684305e-01 1.91504298e-01 1.86516517e-01 1.81720110e-01 1.77113907e-01 1.72696468e-01 1.68466128e-01 1.64421038e-01 1.60559207e-01 1.56878527e-01 1.53376814e-01 1.50051823e-01 1.46901279e-01 1.43922892e-01 1.41114378e-01 1.38473470e-01 1.35997937e-01 1.33685593e-01 1.31534313e-01 1.29542036e-01 
1.94842117e-01 1.89661722e-01 1.84676531e-01 1.79885430e-01 1.75286974e-01 1.70879446e-01 1.66660906e-01 1.62629241e-01 1.58782206e-01 1.55117459e-01 1.51632593e-01 1.48325161e-01 1.45192699e-01 1.42232747e-01 1.39442864e-01 1.36820642e-01 1.34363721e-01 1.32069802e-01 1.29936656e-01 1.27962138e-01 
1.92803999e-01 1.87623942e-01 1.82642456e-01 1.77858104e-01 1.73269114e-01 1.68873435e-01 1.64668808e-01 1.60652813e-01 1.56822917e-01 1.53176510e-01 1.49710938e-01 1.46423528e-01 1.43311610e-01 1.40372534e-01 1.37603689e-01 1.35002513e-01 1.32566504e-01 1.30293238e-01 1.28180373e-01 1.26225666e-01 
1.90566290e-01 1.85387592e-01 1.80411244e-01 1.75635419e-01 1.71057941e-01 1.66676373e-01 1.62488078e-01 1.58490287e-01 1.54680139e-01 1.51054726e-01 1.47611121e-01 1.44346403e-01 1.41257677e-01 1.38342091e-01 1.35596847e-01 1.33019215e-01 1.30606544e-01 1.28356271e-01 1.26265932e-01 1.24333174e-01 
1.88124839e-01 1.82948892e-01 1.77979511e-01 1.73214385e-01 1.68650860e-01 1.64286036e-01 1.60116846e-01 1.56140117e-01 1.52352627e-01 1.48751135e-01 1.45332418e-01 1.42093286e-01 1.39030605e-01 1.36141305e-01 1.33422391e-01 1.30870957e-01 1.28484187e-01 1.26259371e-01 1.24193911e-01 1.22285332e-01 
1.85474966e-01 1.80303626e-01 1.75343522e-01 1.70591749e-01 1.66045078e-01 1.61700067e-01 1.57553151e-01 1.53600709e-01 1.49839115e-01 1.46264769e-01 1.42874128e-01 1.39663719e-01 1.36630152e-01 1.33770131e-01 1.31080457e-01 1.28558034e-01 1.26199877e-01 1.24003115e-01 1.21965007e-01 1.20082944e-01 
1.82611415e-01 1.77447124e-01 1.72499202e-01 1.67764012e-01 1.63237635e-01 1.58916002e-01 1.54794981e-01 1.50870455e-01 1.47138355e-01 1.43594699e-01 1.40235607e-01 1.37057309e-01 1.34056154e-01 1.31228611e-01 1.28571271e-01 1.26080846e-01 1.23754170e-01 1.21588207e-01 1.19580057e-01 1.17726964e-01 
1.79528307e-01 1.74374254e-01 1.69442151e-01 1.64727462e-01 1.60225450e-01 1.55931323e-01 1.51840319e-01 1.47947773e-01 1.44249150e-01 1.40740066e-01 1.37416291e-01 1.34273755e-01 1.31308543e-01 1.28516889e-01 1.25895172e-01 1.23439908e-01 1.21147750e-01 1.19015487e-01 1.17040050e-01 1.15218518e-01 
1.76219111e-01 1.71079434e-01 1.66167686e-01 1.61478233e-01 1.57005382e-01 1.52743520e-01 1.48687197e-01 1.44831167e-01 1.41170408e-01 1.37700123e-01 1.34415736e-01 1.31312877e-01 1.28387374e-01 1.25635231e-01 1.23052618e-01 1.20635863e-01 1.18381434e-01 1.16285942e-01 1.14346136e-01 1.12558914e-01 
1.72676634e-01 1.67556686e-01 1.62670926e-01 1.58012402e-01 1.53574324e-01 1.49350179e-01 1.45333783e-01 1.41519292e-01 1.37901191e-01 1.34474282e-01 1.31233651e-01 1.28174645e-01 1.25292845e-01 1.22584041e-01 1.20044209e-01 1.17669492e-01 1.15456183e-01 1.13400711e-01 1.11499637e-01 1.09749659e-01 
1.68893078e-01 1.63799750e-01 1.58946929e-01 1.54326124e-01 1.49929333e-01 1.45749090e-01 1.41778465e-01 1.38011024e-01 1.34440783e-01 1.31062164e-01 1.27869942e-01 1.24859207e-01 1.22025320e-01 1.19363878e-01 1.16870683e-01 1.14541713e-01 1.12373094e-01 1.10361081e-01 1.08502044e-01 1.06792459e-01 


==> test/yy7y4.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy8y0.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy8y1.txt <==
-3.62826052e-01 -3.59752641e-01 -3.56801216e-01 -3.53972186e-01 -3.51265842e-01 -3.48682369e-01 -3.46221853e-01 -3.43884280e-01 -3.41669552e-01 -3.39577484e-01 -3.37607816e-01 -3.35760215e-01 -3.34034282e-01 -3.32429552e-01 -3.30945499e-01 -3.29581541e-01 -3.28337037e-01 -3.27211292e-01 -3.26203558e-01 -3.25313033e-01 
-3.62704592e-01 -3.59630654e-01 -3.56678823e-01 -3.53849499e-01 -3.51142970e-01 -3.48559414e-01 -3.46098909e-01 -3.43761437e-01 -3.41546891e-01 -3.39455083e-01 -3.37485748e-01 -3.35638548e-01 -3.33913079e-01 -3.32308874e-01 -3.30825405e-01 -3.29462086e-01 -3.28218277e-01 -3.27093281e-01 -3.26086350e-01 -3.25196680e-01 
-3.62461547e-01 -3.59386561e-01 -3.56433922e-01 -3.53604018e-01 -3.50897124e-01 -3.48313408e-01 -3.45852932e-01 -3.43515666e-01 -3.41301493e-01 -3.39210211e-01 -3.37241545e-01 -3.35395150e-01 -3.33670613e-01 -3.32067461e-01 -3.30585160e-01 -3.29223123e-01 -3.27980704e-01 -3.26857206e-01 -3.25851879e-01 -3.24963920e-01 
-3.62096668e-01 -3.59020123e-01 -3.56066284e-01 -3.53235526e-01 -3.50528102e-01 -3.47944161e-01 -3.45483744e-01 -3.43146804e-01 -3.40933202e-01 -3.38842722e-01 -3.36875072e-01 -3.35029893e-01 -3.33306762e-01 -3.31705195e-01 -3.30224653e-01 -3.28864540e-01 -3.27624209e-01 -3.26502960e-01 -3.25500041e-01 -3.24614649e-01 
-3.61609579e-01 -3.58530977e-01 -3.55575567e-01 -3.52743698e-01 -3.50035599e-01 -3.47451388e-01 -3.44991081e-01 -3.42654603e-01 -3.40441790e-01 -3.38352402e-01 -3.36386128e-01 -3.34542589e-01 -3.32821347e-01 -3.31221906e-01 -3.29743716e-01 -3.28386176e-01 -3.27148633e-01 -3.26030384e-01 -3.25030677e-01 -3.24148706e-01 
-3.60999772e-01 -3.57918639e-01 -3.54961310e-01 -3.52128102e-01 -3.49419207e-01 -3.46834710e-01 -3.44374590e-01 -3.42038736e-01 -3.39826953e-01 -3.37738970e-01 -3.35774448e-01 -3.33932988e-01 -3.32214130e-01 -3.30617364e-01 -3.29142129e-01 -3.27787814e-01 -3.26553762e-01 -3.25439267e-01 -3.24443575e-01 -3.23565882e-01 
-3.60266607e-01 -3.57182496e-01 -3.54222932e-01 -3.51388190e-01 -3.48678419e-01 -3.46093655e-01 -3.43633834e-01 -3.41298799e-01 -3.39088316e-01 -3.37002076e-01 -3.35039708e-01 -3.33200784e-01 -3.31484822e-01 -3.29891293e-01 -3.28419622e-01 -3.27069190e-01 -3.25839334e-01 -3.24729347e-01 -3.23738473e-01 -3.22865913e-01 
-3.59409303e-01 -3.56321805e-01 -3.53359733e-01 -3.50523308e-01 -3.47812623e-01 -3.45227657e-01 -3.42768290e-01 -3.40434311e-01 -3.38225435e-01 -3.36141310e-01 -3.34181524e-01 -3.32345617e-01 -3.30633080e-01 -3.29043363e-01 -3.27575876e-01 -3.26229991e-01 -3.25005039e-01 -3.23900312e-01 -3.22915059e-01 -3.22048481e-01 
-3.58426935e-01 -3.55335689e-01 -3.52370888e-01 -3.49532686e-01 -3.46821108e-01 -3.44236062e-01 -3.41777357e-01 -3.39444719e-01 -3.37237804e-01 -3.35156204e-01 -3.33199463e-01 -3.31367080e-01 -3.29658518e-01 -3.28073203e-01 -3.26610528e-01 -3.25269857e-01 -3.24050518e-01 -3.22951804e-01 -3.21972968e-01 -3.21113220e-01 
-3.57318424e-01 -3.54223126e-01 -3.51255442e-01 -3.48415441e-01 -3.45703062e-01 -3.43118125e-01 -3.40660357e-01 -3.38329406e-01 -3.36124856e-01 -3.34046238e-01 -3.32093042e-01 -3.30264723e-01 -3.28560709e-01 -3.26980401e-01 -3.25523178e-01 -3.24188392e-01 -3.22975373e-01 -3.21883417e-01 -3.20911788e-01 -3.20059709e-01 
-3.56082525e-01 -3.52982951e-01 -3.50012312e-01 -3.47170576e-01 -3.44457572e-01 -3.41873018e-01 -3.39416540e-01 -3.37087693e-01 -3.34885977e-01 -3.32810851e-01 -3.30861744e-01 -3.29038062e-01 -3.27339194e-01 -3.25764516e-01 -3.24313389e-01 -3.22985161e-01 -3.21779164e-01 -3.20694704e-01 -3.19731059e-01 -3.18887472e-01 
-3.54717821e-01 -3.51613841e-01 -3.48640280e-01 -3.45796978e-01 -3.43083633e-01 -3.40499835e-01 -3.38045092e-01 -3.35718848e-01 -3.33520507e-01 -3.31449445e-01 -3.29505022e-01 -3.27686587e-01 -3.25993490e-01 -3.24425078e-01 -3.22980700e-01 -3.21659700e-01 -3.20461417e-01 -3.19385174e-01 -3.18430274e-01 -3.17595984e-01 
-3.53222707e-01 -3.50114310e-01 -3.47137990e-01 -3.44293422e-01 -3.41580146e-01 -3.38997599e-01 -3.36545144e-01 -3.34222100e-01 -3.32027759e-01 -3.29961402e-01 -3.28022309e-01 -3.26209774e-01 -3.24523100e-01 -3.22961608e-01 -3.21524633e-01 -3.20211523e-01 -3.19021630e-01 -3.17954303e-01 -3.17008877e-01 -3.16184660e-01 
-3.51595373e-01 -3.48482705e-01 -3.45503946e-01 -3.42658574e-01 -3.39945931e-01 -3.37365269e-01 -3.34915786e-01 -3.32596650e-01 -3.30407028e-01 -3.28346092e-01 -3.26413041e-01 -3.24607099e-01 -3.22927528e-01 -3.21373620e-01 -3.19944702e-01 -3.18640129e-01 -3.17459276e-01 -3.16401529e-01 -3.15466271e-01 -3.14652862e-01 
-3.49833789e-01 -3.46717190e-01 -3.43736517e-01 -3.40890997e-01 -3.38179734e-01 -3.35601761e-01 -3.33156079e-01 -3.30841688e-01 -3.28657609e-01 -3.26602899e-01 -3.24676662e-01 -3.22878055e-01 -3.21206292e-01 -3.19660642e-01 -3.18240426e-01 -3.16945015e-01 -3.15773817e-01 -3.14726268e-01 -3.13801814e-01 -3.12999891e-01 
-3.47935689e-01 -3.44815748e-01 -3.41833935e-01 -3.38989163e-01 -3.36280248e-01 -3.33705962e-01 -3.31265081e-01 -3.28956413e-01 -3.26778821e-01 -3.24731232e-01 -3.22812653e-01 -3.21022168e-01 -3.19358944e-01 -3.17822229e-01 -3.16411345e-01 -3.15125687e-01 -3.13964709e-01 -3.12927912e-01 -3.12014827e-01 -3.11224988e-01 
-3.45898550e-01 -3.42776179e-01 -3.39794311e-01 -3.36951473e-01 -3.34246131e-01 -3.31676757e-01 -3.29241870e-01 -3.26940064e-01 -3.24770029e-01 -3.22730557e-01 -3.20820549e-01 -3.19039019e-01 -3.17385088e-01 -3.15857984e-01 -3.14457038e-01 -3.13181679e-01 -3.12031420e-01 -3.11005845e-01 -3.10104594e-01 -3.09327330e-01 
-3.43719583e-01 -3.40596106e-01 -3.37615658e-01 -3.34776287e-01 -3.32076048e-01 -3.29513066e-01 -3.27085577e-01 -3.24791944e-01 -3.22630673e-01 -3.20600416e-01 -3.18699969e-01 -3.16928272e-01 -3.15284403e-01 -3.13767580e-01 -3.12377146e-01 -3.11112572e-01 -3.09973445e-01 -3.08959454e-01 -3.08070372e-01 -3.07306031e-01 
-3.41395731e-01 -3.38273006e-01 -3.35295928e-01 -3.32461968e-01 -3.29768706e-01 -3.27213884e-01 -3.24795427e-01 -3.22511461e-01 -3.20360304e-01 -3.18340466e-01 -3.16450639e-01 -3.14689695e-01 -3.13056675e-01 -3.11550785e-01 -3.10171393e-01 -3.08918019e-01 -3.07790335e-01 -3.06788153e-01 -3.05911410e-01 -3.05160145e-01 
-3.38923697e-01 -3.35804259e-01 -3.32833079e-01 -3.30006952e-01 -3.27322926e-01 -3.24778334e-01 -3.22370788e-01 -3.20098170e-01 -3.17958617e-01 -3.15950503e-01 -3.14072427e-01 -3.12323195e-01 -3.10701816e-01 -3.09207494e-01 -3.07839621e-01 -3.06597776e-01 -3.05481724e-01 -3.04491413e-01 -3.03626970e-01 -3.02888684e-01 


==> test/yy8y2.txt <==
1.61358769e-01 1.62772994e-01 1.64161359e-01 1.65524347e-01 1.66862539e-01 1.68176611e-01 1.69467316e-01 1.70735480e-01 1.71981981e-01 1.73207742e-01 1.74413718e-01 1.75600879e-01 1.76770202e-01 1.77922653e-01 1.79059181e-01 1.80180697e-01 1.81288073e-01 1.82382120e-01 1.83463587e-01 1.84533146e-01 
1.61384999e-01 1.62798854e-01 1.64186738e-01 1.65549142e-01 1.66886660e-01 1.68199976e-01 1.69489859e-01 1.70757143e-01 1.72002720e-01 1.73227528e-01 1.74432532e-01 1.75618718e-01 1.76787073e-01 1.77938577e-01 1.79074191e-01 1.80194839e-01 1.81301401e-01 1.82394700e-01 1.83475495e-01 1.84544465e-01 
1.61437579e-01 1.62850684e-01 1.64237596e-01 1.65598824e-01 1.66934981e-01 1.68246776e-01 1.69535000e-01 1.70800511e-01 1.72044230e-01 1.73267117e-01 1.74470166e-01 1.75654386e-01 1.76820794e-01 1.77970393e-01 1.79104167e-01 1.80223066e-01 1.81327991e-01 1.82419786e-01 1.83499228e-01 1.84567012e-01 
1.61516745e-01 1.62928706e-01 1.64314137e-01 1.65673575e-01 1.67007665e-01 1.68317148e-01 1.69602852e-01 1.70865674e-01 1.72106571e-01 1.73326544e-01 1.74526627e-01 1.75707869e-01 1.76871323e-01 1.78018033e-01 1.79149020e-01 1.80265267e-01 1.81367710e-01 1.82457226e-01 1.83534617e-01 1.84600606e-01 
1.61622859e-01 1.63033259e-01 1.64416673e-01 1.65773676e-01 1.67104956e-01 1.68411300e-01 1.69693586e-01 1.70952761e-01 1.72189835e-01 1.73405862e-01 1.74601929e-01 1.75779139e-01 1.76938596e-01 1.78081397e-01 1.79208611e-01 1.80321271e-01 1.81420358e-01 1.82506790e-01 1.83581409e-01 1.84644971e-01 
1.61756409e-01 1.63164796e-01 1.64545618e-01 1.65899499e-01 1.67227181e-01 1.68529512e-01 1.69807430e-01 1.71061949e-01 1.72294145e-01 1.73505141e-01 1.74696089e-01 1.75868161e-01 1.77022527e-01 1.78160348e-01 1.79282757e-01 1.80390849e-01 1.81485661e-01 1.82568166e-01 1.83639256e-01 1.84699732e-01 
1.61918017e-01 1.63323899e-01 1.64701505e-01 1.66051521e-01 1.67374758e-01 1.68672136e-01 1.69944672e-01 1.71193460e-01 1.72419657e-01 1.73624467e-01 1.74809127e-01 1.75974887e-01 1.77123002e-01 1.78254710e-01 1.79371222e-01 1.80473706e-01 1.81563271e-01 1.82640958e-01 1.83707718e-01 1.84764408e-01 
1.62108447e-01 1.63511278e-01 1.64884983e-01 1.66230323e-01 1.67548193e-01 1.68839603e-01 1.70105663e-01 1.71347562e-01 1.72566555e-01 1.73763944e-01 1.74941063e-01 1.76099260e-01 1.77239884e-01 1.78364268e-01 1.79473714e-01 1.80569480e-01 1.81652761e-01 1.82724675e-01 1.83786251e-01 1.84838410e-01 
1.62328614e-01 1.63727782e-01 1.65096825e-01 1.66436595e-01 1.67748088e-01 1.69032421e-01 1.70290814e-01 1.71524570e-01 1.72735057e-01 1.73923692e-01 1.75091921e-01 1.76241205e-01 1.77373005e-01 1.78488763e-01 1.79589888e-01 1.80677741e-01 1.81753617e-01 1.82818731e-01 1.83874200e-01 1.84921026e-01 
1.62579601e-01 1.63974413e-01 1.65337939e-01 1.66671144e-01 1.67975143e-01 1.69251179e-01 1.70500602e-01 1.71724846e-01 1.72925411e-01 1.74103845e-01 1.75261723e-01 1.76400636e-01 1.77522169e-01 1.78627891e-01 1.79719333e-01 1.80797977e-01 1.81865235e-01 1.82922433e-01 1.83970792e-01 1.85011412e-01 
1.62862664e-01 1.64252329e-01 1.65609374e-01 1.66934899e-01 1.68230160e-01 1.69496550e-01 1.70735569e-01 1.71948801e-01 1.73137898e-01 1.74304553e-01 1.75450491e-01 1.76577445e-01 1.77687145e-01 1.78781298e-01 1.79861577e-01 1.80929600e-01 1.81986913e-01 1.83034973e-01 1.84075124e-01 1.85108580e-01 
1.63179257e-01 1.64562863e-01 1.65912330e-01 1.67228916e-01 1.68514049e-01 1.69769293e-01 1.70996322e-01 1.72196893e-01 1.73372825e-01 1.74525980e-01 1.75658243e-01 1.76771509e-01 1.77867666e-01 1.78948579e-01 1.80016077e-01 1.81071932e-01 1.82117844e-01 1.83155421e-01 1.84186152e-01 1.85211386e-01 
1.63531047e-01 1.64907538e-01 1.66248167e-01 1.67554388e-01 1.68827827e-01 1.70070251e-01 1.71283533e-01 1.72469623e-01 1.73630529e-01 1.74768298e-01 1.75884992e-01 1.76982683e-01 1.78063432e-01 1.79129277e-01 1.80182219e-01 1.81224206e-01 1.82257111e-01 1.83282715e-01 1.84302677e-01 1.85318507e-01 
1.63919935e-01 1.65288073e-01 1.66618412e-01 1.67912640e-01 1.69172620e-01 1.70400353e-01 1.71597935e-01 1.72767536e-01 1.73911372e-01 1.75031689e-01 1.76130745e-01 1.77210799e-01 1.78274101e-01 1.79322877e-01 1.80359317e-01 1.81385561e-01 1.82403680e-01 1.83415651e-01 1.84423333e-01 1.85428430e-01 
1.64348080e-01 1.65706406e-01 1.67024769e-01 1.68305140e-01 1.69549662e-01 1.70760604e-01 1.71940318e-01 1.73091214e-01 1.74215735e-01 1.75316341e-01 1.76395498e-01 1.77455667e-01 1.78499296e-01 1.79528813e-01 1.80546611e-01 1.81555043e-01 1.82556397e-01 1.83552877e-01 1.84546575e-01 1.85539425e-01 
1.64817921e-01 1.66164701e-01 1.67469119e-01 1.68733489e-01 1.69960284e-01 1.71152082e-01 1.72311519e-01 1.73441267e-01 1.74544013e-01 1.75622443e-01 1.76679240e-01 1.77717075e-01 1.78738605e-01 1.79746466e-01 1.80743272e-01 1.81731601e-01 1.82713986e-01 1.83692886e-01 1.84670663e-01 1.85649531e-01 
1.65332206e-01 1.66665357e-01 1.67953516e-01 1.69199412e-01 1.70405905e-01 1.71575920e-01 1.72712409e-01 1.73818323e-01 1.74896605e-01 1.75950178e-01 1.76981944e-01 1.77994789e-01 1.78991581e-01 1.79975174e-01 1.80948409e-01 1.81914105e-01 1.82875059e-01 1.83834020e-01 1.84793659e-01 1.85756531e-01 
1.65894001e-01 1.67211007e-01 1.68480174e-01 1.69704738e-01 1.70888004e-01 1.72033286e-01 1.73143872e-01 1.74223012e-01 1.75273907e-01 1.76299719e-01 1.77303570e-01 1.78288556e-01 1.79257757e-01 1.80214242e-01 1.81161083e-01 1.82101352e-01 1.83038127e-01 1.83974473e-01 1.84913424e-01 1.85857935e-01 
1.66506706e-01 1.67804496e-01 1.69051436e-01 1.70251363e-01 1.71408087e-01 1.72525346e-01 1.73606782e-01 1.74655944e-01 1.75676293e-01 1.76671220e-01 1.77644060e-01 1.78598109e-01 1.79536647e-01 1.80462955e-01 1.81380328e-01 1.82292095e-01 1.83201622e-01 1.84112321e-01 1.85027629e-01 1.85950979e-01 
1.67174027e-01 1.68448835e-01 1.69669712e-01 1.70841190e-01 1.71967637e-01 1.73053229e-01 1.74101966e-01 1.75117689e-01 1.76104102e-01 1.77064810e-01 1.78003340e-01 1.78923172e-01 1.79827768e-01 1.80720601e-01 1.81605180e-01 1.82485076e-01 1.83363947e-01 1.84245560e-01 1.85133794e-01 1.86032630e-01 


==> test/yy8y3.txt <==
2.01467283e-01 1.96979647e-01 1.92639857e-01 1.88447839e-01 1.84403303e-01 1.80505759e-01 1.76754536e-01 1.73148800e-01 1.69687571e-01 1.66369741e-01 1.63194098e-01 1.60159336e-01 1.57264081e-01 1.54506899e-01 1.51886319e-01 1.49400843e-01 1.47048964e-01 1.44829172e-01 1.42739971e-01 1.40779887e-01 
2.01319592e-01 1.96831800e-01 1.92492085e-01 1.88300357e-01 1.84256310e-01 1.80359438e-01 1.76609050e-01 1.73004294e-01 1.69544171e-01 1.66227555e-01 1.63053216e-01 1.60019831e-01 1.57126007e-01 1.54370297e-01 1.51751214e-01 1.49267248e-01 1.46916876e-01 1.44698581e-01 1.42610855e-01 1.40652215e-01 
2.01023968e-01 1.96535878e-01 1.92196326e-01 1.88005194e-01 1.83962143e-01 1.80066631e-01 1.76317932e-01 1.72715155e-01 1.69257263e-01 1.65943094e-01 1.62771380e-01 1.59740763e-01 1.56849819e-01 1.54097068e-01 1.51480993e-01 1.49000057e-01 1.46652713e-01 1.44437420e-01 1.42352652e-01 1.40396908e-01 
2.00579923e-01 1.96091416e-01 1.91752147e-01 1.87561950e-01 1.83520437e-01 1.79627012e-01 1.75880893e-01 1.72281130e-01 1.68826631e-01 1.65516178e-01 1.62348445e-01 1.59322024e-01 1.56435439e-01 1.53687162e-01 1.51075633e-01 1.48599273e-01 1.46256499e-01 1.44045734e-01 1.41965424e-01 1.40014042e-01 
1.99986720e-01 1.95497718e-01 1.91158895e-01 1.86970023e-01 1.82930643e-01 1.79040087e-01 1.75297496e-01 1.71701842e-01 1.68251955e-01 1.64946540e-01 1.61784199e-01 1.58763450e-01 1.55882750e-01 1.53140508e-01 1.50535104e-01 1.48064904e-01 1.45728275e-01 1.43523594e-01 1.41449268e-01 1.39503735e-01 
1.99243363e-01 1.94753843e-01 1.90415692e-01 1.86228602e-01 1.82192026e-01 1.78305198e-01 1.74567161e-01 1.70976787e-01 1.67532808e-01 1.64233829e-01 1.61078359e-01 1.58064827e-01 1.55191603e-01 1.52457017e-01 1.49859372e-01 1.47396965e-01 1.45068101e-01 1.42871101e-01 1.40804319e-01 1.38866151e-01 
1.98348590e-01 1.93858597e-01 1.89521427e-01 1.85336669e-01 1.81303661e-01 1.77421519e-01 1.73689161e-01 1.70105339e-01 1.66668659e-01 1.63377609e-01 1.60230581e-01 1.57225896e-01 1.54361820e-01 1.51636583e-01 1.49048400e-01 1.46595485e-01 1.44276063e-01 1.42088389e-01 1.40030755e-01 1.38101504e-01 
1.97300857e-01 1.92810528e-01 1.88474751e-01 1.84292985e-01 1.80264430e-01 1.76388054e-01 1.72662627e-01 1.69086749e-01 1.65658880e-01 1.62377365e-01 1.59240461e-01 1.56246357e-01 1.53393196e-01 1.50679095e-01 1.48102162e-01 1.45660510e-01 1.43352278e-01 1.41175637e-01 1.39128807e-01 1.37210071e-01 
1.96098321e-01 1.91607906e-01 1.87274063e-01 1.83096092e-01 1.79073020e-01 1.75203641e-01 1.71486543e-01 1.67920150e-01 1.64502747e-01 1.61232512e-01 1.58107542e-01 1.55125875e-01 1.52285513e-01 1.49584440e-01 1.47020641e-01 1.44592117e-01 1.42296901e-01 1.40133072e-01 1.38098768e-01 1.36192194e-01 
1.94738823e-01 1.90248714e-01 1.85917503e-01 1.81744298e-01 1.77727919e-01 1.73866946e-01 1.70159755e-01 1.66604560e-01 1.63199445e-01 1.59942393e-01 1.56831319e-01 1.53864088e-01 1.51038540e-01 1.48352511e-01 1.45803845e-01 1.43390415e-01 1.41110138e-01 1.38960984e-01 1.36940996e-01 1.35048297e-01 
1.93219861e-01 1.88730622e-01 1.84402938e-01 1.80235677e-01 1.76227412e-01 1.72376468e-01 1.68680971e-01 1.65138891e-01 1.61748079e-01 1.58506298e-01 1.55411253e-01 1.52460617e-01 1.49652050e-01 1.46983218e-01 1.44451812e-01 1.42055562e-01 1.39792251e-01 1.37659731e-01 1.35655935e-01 1.33778892e-01 
1.91538564e-01 1.87050977e-01 1.82727950e-01 1.78568061e-01 1.74569583e-01 1.70730542e-01 1.67048770e-01 1.63521955e-01 1.60147683e-01 1.56923466e-01 1.53846778e-01 1.50915077e-01 1.48125823e-01 1.45476499e-01 1.42964623e-01 1.40587769e-01 1.38343573e-01 1.36229753e-01 1.34244121e-01 1.32384598e-01 
1.89691659e-01 1.85206773e-01 1.80889823e-01 1.76739034e-01 1.72752319e-01 1.68927347e-01 1.65261611e-01 1.61752478e-01 1.58397230e-01 1.55193104e-01 1.52137317e-01 1.49227091e-01 1.46459668e-01 1.43832331e-01 1.41342414e-01 1.38987317e-01 1.36764518e-01 1.34671587e-01 1.32706200e-01 1.30866153e-01 
1.87675437e-01 1.83194632e-01 1.78885534e-01 1.74745934e-01 1.70773310e-01 1.66964916e-01 1.63317851e-01 1.59829114e-01 1.56495655e-01 1.53314403e-01 1.50282296e-01 1.47396300e-01 1.44653427e-01 1.42050743e-01 1.39585385e-01 1.37254568e-01 1.35055596e-01 1.32985878e-01 1.31042938e-01 1.29224433e-01 
1.85485709e-01 1.81010784e-01 1.76711748e-01 1.72585857e-01 1.68630072e-01 1.64841157e-01 1.61215761e-01 1.57750474e-01 1.54441874e-01 1.51286557e-01 1.48281164e-01 1.45422388e-01 1.42706996e-01 1.40131829e-01 1.37693815e-01 1.35389972e-01 1.33217421e-01 1.31173391e-01 1.29255240e-01 1.27460466e-01 
1.83117768e-01 1.78651048e-01 1.74364816e-01 1.70255674e-01 1.66319963e-01 1.62553880e-01 1.58953562e-01 1.55515146e-01 1.52234808e-01 1.49108789e-01 1.46133413e-01 1.43305093e-01 1.40620339e-01 1.38075763e-01 1.35668073e-01 1.33394086e-01 1.31250723e-01 1.29235026e-01 1.27344164e-01 1.25575457e-01 
1.80566344e-01 1.76110822e-01 1.71840796e-01 1.67752061e-01 1.63840226e-01 1.60100837e-01 1.56529461e-01 1.53121741e-01 1.49873423e-01 1.46780379e-01 1.43838605e-01 1.41044230e-01 1.38393506e-01 1.35882809e-01 1.33508630e-01 1.31267574e-01 1.29156360e-01 1.27171825e-01 1.25310934e-01 1.23570799e-01 
1.77825581e-01 1.73385099e-01 1.69135484e-01 1.65071548e-01 1.61188044e-01 1.57479781e-01 1.53941705e-01 1.50568932e-01 1.47356766e-01 1.44300697e-01 1.41396400e-01 1.38639716e-01 1.36026647e-01 1.33553337e-01 1.31216063e-01 1.29011220e-01 1.26935318e-01 1.24984981e-01 1.23156948e-01 1.21448096e-01 
1.74889025e-01 1.70468510e-01 1.66244492e-01 1.62210605e-01 1.58360619e-01 1.54688538e-01 1.51188645e-01 1.47855517e-01 1.44684011e-01 1.41669245e-01 1.38806580e-01 1.36091587e-01 1.33520028e-01 1.31087831e-01 1.28791065e-01 1.26625924e-01 1.24588713e-01 1.22675832e-01 1.20883781e-01 1.19209167e-01 
1.71749670e-01 1.67355424e-01 1.63163367e-01 1.59165761e-01 1.55355290e-01 1.51725105e-01 1.48268821e-01 1.44980481e-01 1.41854515e-01 1.38885693e-01 1.36069087e-01 1.33400023e-01 1.30874048e-01 1.28486893e-01 1.26234441e-01 1.24112700e-01 1.22117777e-01 1.20245853e-01 1.18493176e-01 1.16856054e-01 


==> test/yy8y4.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy9y0.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 


==> test/yy9y1.txt <==
-3.55323448e-01 -3.53042824e-01 -3.50883232e-01 -3.48845156e-01 -3.46928981e-01 -3.45134995e-01 -3.43463393e-01 -3.41914281e-01 -3.40487684e-01 -3.39183550e-01 -3.38001749e-01 -3.36942083e-01 -3.36004282e-01 -3.35188012e-01 -3.34492873e-01 -3.33918401e-01 -3.33464066e-01 -3.33129277e-01 -3.32913375e-01 -3.32815637e-01 
-3.55203009e-01 -3.52921793e-01 -3.50761714e-01 -3.48723255e-01 -3.46806793e-01 -3.45012612e-01 -3.43340902e-01 -3.41791765e-01 -3.40365222e-01 -3.39061216e-01 -3.37879615e-01 -3.36820217e-01 -3.35882751e-01 -3.35066881e-01 -3.34372207e-01 -3.33798263e-01 -3.33344521e-01 -3.33010390e-01 -3.32795211e-01 -3.32698262e-01 
-3.54962022e-01 -3.52679625e-01 -3.50518578e-01 -3.48479355e-01 -3.46562324e-01 -3.44767758e-01 -3.43095838e-01 -3.41546656e-01 -3.40120224e-01 -3.38816478e-01 -3.37635278e-01 -3.36576418e-01 -3.35639624e-01 -3.34824555e-01 -3.34130810e-01 -3.33557923e-01 -3.33105367e-01 -3.32772549e-01 -3.32558816e-01 -3.32463446e-01 
-3.54600264e-01 -3.52316106e-01 -3.50153620e-01 -3.48113262e-01 -3.46195390e-01 -3.44400259e-01 -3.42728035e-01 -3.41178796e-01 -3.39752540e-01 -3.38449192e-01 -3.37268602e-01 -3.36210555e-01 -3.35274770e-01 -3.34460905e-01 -3.33768554e-01 -3.33197253e-01 -3.32746473e-01 -3.32415625e-01 -3.32204058e-01 -3.32111053e-01 
-3.54117404e-01 -3.51830917e-01 -3.49666531e-01 -3.47624685e-01 -3.45705714e-01 -3.43909853e-01 -3.42237246e-01 -3.40687952e-01 -3.39261950e-01 -3.37959148e-01 -3.36779383e-01 -3.35722429e-01 -3.34787998e-01 -3.33975741e-01 -3.33285250e-01 -3.32716060e-01 -3.32267646e-01 -3.31939421e-01 -3.31730737e-01 -3.31640881e-01 
-3.53512994e-01 -3.51223626e-01 -3.49056901e-01 -3.47013234e-01 -3.45092929e-01 -3.43296194e-01 -3.41623145e-01 -3.40073815e-01 -3.38648160e-01 -3.37346066e-01 -3.36167353e-01 -3.35111781e-01 -3.34179051e-01 -3.33368810e-01 -3.32680645e-01 -3.32114093e-01 -3.31668630e-01 -3.31343676e-01 -3.31138588e-01 -3.31052660e-01 
-3.52786468e-01 -3.50493691e-01 -3.48324215e-01 -3.46278419e-01 -3.44356573e-01 -3.42558848e-01 -3.40885325e-01 -3.39336004e-01 -3.37910809e-01 -3.36609602e-01 -3.35432182e-01 -3.34378290e-01 -3.33447617e-01 -3.32639801e-01 -3.31954429e-01 -3.31391036e-01 -3.30949106e-01 -3.30628064e-01 -3.30427278e-01 -3.30346051e-01 
-3.51937139e-01 -3.49640456e-01 -3.47467849e-01 -3.45419654e-01 -3.43496097e-01 -3.41697301e-01 -3.40023304e-01 -3.38474065e-01 -3.37049471e-01 -3.35749353e-01 -3.34573481e-01 -3.33521581e-01 -3.32593326e-01 -3.31788348e-01 -3.31106232e-01 -3.30546517e-01 -3.30108693e-01 -3.29792196e-01 -3.29596408e-01 -3.29520646e-01 
-3.50964192e-01 -3.48663144e-01 -3.46487071e-01 -3.44436253e-01 -3.42510858e-01 -3.40710955e-01 -3.39036526e-01 -3.37487479e-01 -3.36063659e-01 -3.34764855e-01 -3.33590811e-01 -3.32541225e-01 -3.31615758e-01 -3.30814033e-01 -3.30135635e-01 -3.29580108e-01 -3.29146952e-01 -3.28835620e-01 -3.28645512e-01 -3.28575963e-01 
-3.49866681e-01 -3.47560859e-01 -3.45381037e-01 -3.43327428e-01 -3.41400128e-01 -3.39599135e-01 -3.37924366e-01 -3.36375667e-01 -3.34952830e-01 -3.33655599e-01 -3.32483681e-01 -3.31436750e-01 -3.30514449e-01 -3.29716392e-01 -3.29042167e-01 -3.28491326e-01 -3.28063386e-01 -3.27757822e-01 -3.27574056e-01 -3.27511452e-01 
-3.48643514e-01 -3.46332573e-01 -3.44148790e-01 -3.42092293e-01 -3.40163090e-01 -3.38361092e-01 -3.36686135e-01 -3.35137993e-01 -3.33716394e-01 -3.32421030e-01 -3.31251566e-01 -3.30207645e-01 -3.29288894e-01 -3.28494920e-01 -3.27825315e-01 -3.27279643e-01 -3.26857446e-01 -3.26558225e-01 -3.26381438e-01 -3.26326483e-01 
-3.47293454e-01 -3.44977127e-01 -3.42789259e-01 -3.40729865e-01 -3.38798846e-01 -3.36996008e-01 -3.35321089e-01 -3.33773776e-01 -3.32353723e-01 -3.31060561e-01 -3.29893906e-01 -3.28853371e-01 -3.27938561e-01 -3.27149081e-01 -3.26484527e-01 -3.25944487e-01 -3.25528529e-01 -3.25236195e-01 -3.25066987e-01 -3.25020351e-01 
-3.45815097e-01 -3.43493224e-01 -3.41301252e-01 -3.39239063e-01 -3.37306421e-01 -3.35503005e-01 -3.33828437e-01 -3.32282300e-01 -3.30864162e-01 -3.29573583e-01 -3.28410128e-01 -3.27373371e-01 -3.26462900e-01 -3.25678315e-01 -3.25019226e-01 -3.24485248e-01 -3.24075988e-01 -3.23791040e-01 -3.23629963e-01 -3.23592269e-01 
-3.44206871e-01 -3.41879418e-01 -3.39683463e-01 -3.37618714e-01 -3.35684770e-01 -3.33881156e-01 -3.32207352e-01 -3.30662826e-01 -3.29247042e-01 -3.27959482e-01 -3.26799651e-01 -3.25767085e-01 -3.24861352e-01 -3.24082053e-01 -3.23428815e-01 -3.22901289e-01 -3.22499136e-01 -3.22222013e-01 -3.22069558e-01 -3.22041364e-01 
-3.42467010e-01 -3.40134115e-01 -3.37934467e-01 -3.35867561e-01 -3.33932790e-01 -3.32129494e-01 -3.30456991e-01 -3.28914609e-01 -3.27501698e-01 -3.26217651e-01 -3.25061909e-01 -3.24033966e-01 -3.23133371e-01 -3.22359729e-01 -3.21712693e-01 -3.21191959e-01 -3.20797253e-01 -3.20528318e-01 -3.20384889e-01 -3.20366671e-01 
-3.40593549e-01 -3.38255564e-01 -3.36052730e-01 -3.33984272e-01 -3.32049335e-01 -3.30247038e-01 -3.28576510e-01 -3.27036919e-01 -3.25627490e-01 -3.24347516e-01 -3.23196369e-01 -3.22173498e-01 -3.21278438e-01 -3.20510799e-01 -3.19870268e-01 -3.19356599e-01 -3.18969600e-01 -3.18709117e-01 -3.18575011e-01 -3.18567129e-01 
-3.38584306e-01 -3.36241862e-01 -3.34036618e-01 -3.31967462e-01 -3.30033241e-01 -3.28232814e-01 -3.26565092e-01 -3.25029069e-01 -3.23623827e-01 -3.22348555e-01 -3.21202551e-01 -3.20185221e-01 -3.19296083e-01 -3.18534761e-01 -3.17900982e-01 -3.17394570e-01 -3.17015430e-01 -3.16763538e-01 -3.16638911e-01 -3.16641574e-01 
-3.36436872e-01 -3.34090960e-01 -3.31884417e-01 -3.29815719e-01 -3.27883353e-01 -3.26085882e-01 -3.24421977e-01 -3.22890436e-01 -3.21490193e-01 -3.20220327e-01 -3.19080059e-01 -3.18068752e-01 -3.17185912e-01 -3.16431179e-01 -3.15804330e-01 -3.15305267e-01 -3.14934014e-01 -3.14690695e-01 -3.14575519e-01 -3.14588741e-01 
-3.34148614e-01 -3.31800687e-01 -3.29594373e-01 -3.27527642e-01 -3.25598569e-01 -3.23805385e-01 -3.22146499e-01 -3.20620504e-01 -3.19226183e-01 -3.17962500e-01 -3.16828605e-01 -3.15823817e-01 -3.14947632e-01 -3.14199714e-01 -3.13579891e-01 -3.13088157e-01 -3.12724662e-01 -3.12489708e-01 -3.12383729e-01 -3.12407262e-01 
-3.31716695e-01 -3.29368801e-01 -3.27164746e-01 -3.25101906e-01 -3.23177896e-01 -3.21390591e-01 -3.19738129e-01 -3.18218899e-01 -3.16831533e-01 -3.15574888e-01 -3.14448042e-01 -3.13450279e-01 -3.12581087e-01 -3.11840153e-01 -3.11227364e-01 -3.10742806e-01 -3.10386769e-01 -3.10159746e-01 -3.10062428e-01 -3.10095687e-01 


==> test/yy9y2.txt <==
1.57242992e-01 1.58766389e-01 1.60294922e-01 1.61829270e-01 1.63370200e-01 1.64918552e-01 1.66475233e-01 1.68041200e-01 1.69617452e-01 1.71205013e-01 1.72804923e-01 1.74418217e-01 1.76045921e-01 1.77689030e-01 1.79348496e-01 1.81025218e-01 1.82720026e-01 1.84433667e-01 1.86166799e-01 1.87919973e-01 
1.57238443e-01 1.58761254e-01 1.60289106e-01 1.61822689e-01 1.63362777e-01 1.64910224e-01 1.66465946e-01 1.68030915e-01 1.69606142e-01 1.71192665e-01 1.72791537e-01 1.74403808e-01 1.76030517e-01 1.77672672e-01 1.79331240e-01 1.81007133e-01 1.82701192e-01 1.84414177e-01 1.86146756e-01 1.87899490e-01 
1.57229445e-01 1.58751077e-01 1.60277560e-01 1.61809601e-01 1.63347996e-01 1.64893620e-01 1.66447413e-01 1.68010373e-01 1.69583537e-01 1.71167969e-01 1.72764751e-01 1.74374962e-01 1.75999666e-01 1.77639901e-01 1.79296660e-01 1.80970881e-01 1.82663431e-01 1.84375094e-01 1.86106558e-01 1.87858403e-01 
1.57216205e-01 1.58736050e-01 1.60260457e-01 1.61790160e-01 1.63325987e-01 1.64868845e-01 1.66419714e-01 1.67979627e-01 1.69549661e-01 1.71130924e-01 1.72724537e-01 1.74331621e-01 1.75953285e-01 1.77590605e-01 1.79244618e-01 1.80916301e-01 1.82606558e-01 1.84316210e-01 1.86045977e-01 1.87796470e-01 
1.57199035e-01 1.58716461e-01 1.60238057e-01 1.61764595e-01 1.63296945e-01 1.64836061e-01 1.66382970e-01 1.67938759e-01 1.69504558e-01 1.71081530e-01 1.72670852e-01 1.74273702e-01 1.75891246e-01 1.77524617e-01 1.79174907e-01 1.80843146e-01 1.82530291e-01 1.84237211e-01 1.85964670e-01 1.87713321e-01 
1.57178357e-01 1.58692701e-01 1.60210715e-01 1.61733219e-01 1.63261138e-01 1.64795484e-01 1.66337347e-01 1.67887880e-01 1.69448282e-01 1.71019785e-01 1.72603637e-01 1.74201090e-01 1.75813379e-01 1.77441710e-01 1.79087246e-01 1.80751084e-01 1.82434249e-01 1.84137671e-01 1.85862173e-01 1.87608458e-01 
1.57154714e-01 1.58665270e-01 1.60178882e-01 1.61696430e-01 1.63218903e-01 1.64747389e-01 1.66283054e-01 1.67827132e-01 1.69380905e-01 1.70945690e-01 1.72522823e-01 1.74113642e-01 1.75719469e-01 1.77341600e-01 1.78981281e-01 1.80639697e-01 1.82317951e-01 1.84017052e-01 1.85737894e-01 1.87481245e-01 
1.57128771e-01 1.58634784e-01 1.60143113e-01 1.61654714e-01 1.63170656e-01 1.64692115e-01 1.66220349e-01 1.67756689e-01 1.69302515e-01 1.70859248e-01 1.72428323e-01 1.74011184e-01 1.75609257e-01 1.77223939e-01 1.78856582e-01 1.80508470e-01 1.82180806e-01 1.83874690e-01 1.85591106e-01 1.87330900e-01 
1.57101330e-01 1.58601979e-01 1.60104074e-01 1.61608656e-01 1.63116894e-01 1.64630065e-01 1.66149539e-01 1.67676758e-01 1.69213221e-01 1.70760462e-01 1.72320039e-01 1.73893514e-01 1.75482434e-01 1.77088319e-01 1.78712638e-01 1.80356796e-01 1.82022112e-01 1.83709798e-01 1.85420941e-01 1.87156485e-01 
1.57073340e-01 1.58567729e-01 1.60062548e-01 1.61558943e-01 1.63058197e-01 1.64561712e-01 1.66070984e-01 1.67587585e-01 1.69113147e-01 1.70649340e-01 1.72197857e-01 1.73760398e-01 1.75338647e-01 1.76934264e-01 1.78548856e-01 1.80183965e-01 1.81841047e-01 1.83521447e-01 1.85226377e-01 1.86956894e-01 
1.57045910e-01 1.58533050e-01 1.60019445e-01 1.61506369e-01 1.62995241e-01 1.64487603e-01 1.65985099e-01 1.67489451e-01 1.69002442e-01 1.70525893e-01 1.72061653e-01 1.73611572e-01 1.75177494e-01 1.76761233e-01 1.78364555e-01 1.79989162e-01 1.81636666e-01 1.83308566e-01 1.85006224e-01 1.86730836e-01 
1.57020325e-01 1.58499115e-01 1.59975815e-01 1.61451848e-01 1.62928793e-01 1.64408359e-01 1.65892357e-01 1.67382679e-01 1.68881275e-01 1.70390139e-01 1.71911288e-01 1.73446744e-01 1.74998524e-01 1.76568618e-01 1.78158970e-01 1.79771462e-01 1.81407888e-01 1.83069927e-01 1.84759117e-01 1.86476821e-01 
1.56998069e-01 1.58467270e-01 1.59932851e-01 1.61396414e-01 1.62859725e-01 1.64324684e-01 1.65793292e-01 1.67267632e-01 1.68749842e-01 1.70242102e-01 1.71746614e-01 1.73265592e-01 1.74801241e-01 1.76355744e-01 1.77931245e-01 1.79529828e-01 1.81153496e-01 1.82804137e-01 1.84483496e-01 1.86193138e-01 
1.56980835e-01 1.58439046e-01 1.59891905e-01 1.61341231e-01 1.62789010e-01 1.64237359e-01 1.65688496e-01 1.67144714e-01 1.68608358e-01 1.70081810e-01 1.71567476e-01 1.73067770e-01 1.74585104e-01 1.76121872e-01 1.77680437e-01 1.79263111e-01 1.80872131e-01 1.82509628e-01 1.84177593e-01 1.85877831e-01 
1.56970557e-01 1.58416172e-01 1.59854493e-01 1.61287596e-01 1.62717724e-01 1.64147246e-01 1.65578620e-01 1.67014370e-01 1.68457066e-01 1.69909306e-01 1.71373710e-01 1.72852909e-01 1.74349532e-01 1.75866202e-01 1.77405520e-01 1.78970048e-01 1.80562289e-01 1.82184651e-01 1.83839417e-01 1.85528682e-01 
1.56969429e-01 1.58400593e-01 1.59822300e-01 1.61236936e-01 1.62647045e-01 1.64055280e-01 1.65464368e-01 1.66877082e-01 1.68296229e-01 1.69724637e-01 1.71165150e-01 1.72620622e-01 1.74093913e-01 1.75587885e-01 1.77105393e-01 1.78649274e-01 1.80222324e-01 1.81827272e-01 1.83466740e-01 1.85143179e-01 
1.56979924e-01 1.58394473e-01 1.59797177e-01 1.61190802e-01 1.62578239e-01 1.63962462e-01 1.65346489e-01 1.66733360e-01 1.68126130e-01 1.69527863e-01 1.70941631e-01 1.72370516e-01 1.73817613e-01 1.75286032e-01 1.76778894e-01 1.78299330e-01 1.79850460e-01 1.81435375e-01 1.83057092e-01 1.84718494e-01 
1.57004820e-01 1.58400195e-01 1.59781136e-01 1.61150854e-01 1.62512647e-01 1.63869841e-01 1.65225765e-01 1.66583739e-01 1.67947069e-01 1.69319055e-01 1.70702995e-01 1.72102198e-01 1.73519992e-01 1.74959735e-01 1.76424822e-01 1.77918691e-01 1.79444811e-01 1.81006675e-01 1.82607759e-01 1.84251465e-01 
1.57047198e-01 1.58420353e-01 1.59776315e-01 1.61118833e-01 1.62451655e-01 1.63778490e-01 1.65102992e-01 1.66428761e-01 1.67759352e-01 1.69098292e-01 1.70449097e-01 1.71815289e-01 1.73200421e-01 1.74608093e-01 1.76041970e-01 1.77505799e-01 1.79003419e-01 1.80538755e-01 1.82115806e-01 1.83738588e-01 
1.57110433e-01 1.58457703e-01 1.59784940e-01 1.61096508e-01 1.62396649e-01 1.63689471e-01 1.64978952e-01 1.66268960e-01 1.67563286e-01 1.68865666e-01 1.70179810e-01 1.71509440e-01 1.72858311e-01 1.74230245e-01 1.75629165e-01 1.77059118e-01 1.78524310e-01 1.80029121e-01 1.81578120e-01 1.83176038e-01 


==> test/yy9y3.txt <==
1.98080456e-01 1.94276435e-01 1.90588310e-01 1.87015886e-01 1.83558782e-01 1.80216443e-01 1.76988160e-01 1.73873081e-01 1.70870233e-01 1.67978537e-01 1.65196827e-01 1.62523865e-01 1.59958361e-01 1.57498982e-01 1.55144377e-01 1.52893183e-01 1.50744041e-01 1.48695610e-01 1.46746576e-01 1.44895664e-01 
1.97964567e-01 1.94160539e-01 1.90472608e-01 1.86900566e-01 1.83444016e-01 1.80102388e-01 1.76874956e-01 1.73760850e-01 1.70759080e-01 1.67868551e-01 1.65088078e-01 1.62416409e-01 1.59852234e-01 1.57394209e-01 1.55040966e-01 1.52791130e-01 1.50643329e-01 1.48596212e-01 1.46648455e-01 1.44798772e-01 
1.97732577e-01 1.93928548e-01 1.90241018e-01 1.86669753e-01 1.83214328e-01 1.79874138e-01 1.76648424e-01 1.73536283e-01 1.70536687e-01 1.67648508e-01 1.64870527e-01 1.62201457e-01 1.59639958e-01 1.57184654e-01 1.54834150e-01 1.52587042e-01 1.50441935e-01 1.48397455e-01 1.46452258e-01 1.44605042e-01 
1.97384060e-01 1.93580057e-01 1.89893163e-01 1.86323102e-01 1.82869403e-01 1.79531414e-01 1.76308321e-01 1.73199169e-01 1.70202879e-01 1.67318267e-01 1.64544065e-01 1.61878934e-01 1.59321486e-01 1.56870300e-01 1.54523936e-01 1.52280952e-01 1.50139914e-01 1.48099415e-01 1.46158081e-01 1.44314583e-01 
1.96918370e-01 1.93114456e-01 1.89428474e-01 1.85860090e-01 1.82408769e-01 1.79073792e-01 1.75854276e-01 1.72749193e-01 1.69757392e-01 1.66877618e-01 1.64108531e-01 1.61448727e-01 1.58896752e-01 1.56451124e-01 1.54110344e-01 1.51872915e-01 1.49737355e-01 1.47702210e-01 1.45766066e-01 1.43927560e-01 
1.96334637e-01 1.92530925e-01 1.88846187e-01 1.85280014e-01 1.81831791e-01 1.78500710e-01 1.75285798e-01 1.72185935e-01 1.69199878e-01 1.66326281e-01 1.63563715e-01 1.60910691e-01 1.58365673e-01 1.55927099e-01 1.53593400e-01 1.51363009e-01 1.49234381e-01 1.47206004e-01 1.45276414e-01 1.43444202e-01 
1.95631754e-01 1.91828421e-01 1.88145333e-01 1.84581989e-01 1.81137670e-01 1.77811459e-01 1.74602271e-01 1.71508872e-01 1.68529904e-01 1.65663912e-01 1.62909359e-01 1.60264648e-01 1.57728148e-01 1.55298201e-01 1.52973147e-01 1.50751339e-01 1.48631155e-01 1.46611012e-01 1.44689384e-01 1.42864807e-01 
1.94808368e-01 1.91005672e-01 1.87324736e-01 1.83764941e-01 1.80325440e-01 1.77005186e-01 1.73802955e-01 1.70717376e-01 1.67746956e-01 1.64890105e-01 1.62145158e-01 1.59510397e-01 1.56984069e-01 1.54564409e-01 1.52249650e-01 1.50038047e-01 1.47927887e-01 1.45917506e-01 1.44005302e-01 1.42189746e-01 
1.93862862e-01 1.90061165e-01 1.86382997e-01 1.82827597e-01 1.79393964e-01 1.76080890e-01 1.72886987e-01 1.69810721e-01 1.66850438e-01 1.64004394e-01 1.61270772e-01 1.58647711e-01 1.56133324e-01 1.53725715e-01 1.51422997e-01 1.49223311e-01 1.47124840e-01 1.45125823e-01 1.43224571e-01 1.41419478e-01 
1.92793341e-01 1.88993129e-01 1.85318489e-01 1.81768485e-01 1.78341930e-01 1.75037423e-01 1.71853382e-01 1.68788082e-01 1.65839683e-01 1.63006259e-01 1.60285824e-01 1.57676352e-01 1.55175801e-01 1.52782129e-01 1.50493311e-01 1.48307361e-01 1.46222339e-01 1.44236375e-01 1.42347679e-01 1.40554558e-01 
1.91597605e-01 1.87799523e-01 1.84129345e-01 1.80585924e-01 1.77167849e-01 1.73873489e-01 1.70701036e-01 1.67648542e-01 1.64713952e-01 1.61895136e-01 1.59189913e-01 1.56596073e-01 1.54111400e-01 1.51733688e-01 1.49460760e-01 1.47290481e-01 1.45220780e-01 1.43249659e-01 1.41375214e-01 1.39595646e-01 
1.90273128e-01 1.86478012e-01 1.82813444e-01 1.79278018e-01 1.75870053e-01 1.72587649e-01 1.69428732e-01 1.66391098e-01 1.63472448e-01 1.60670421e-01 1.57982619e-01 1.55406627e-01 1.52940037e-01 1.50580463e-01 1.48325557e-01 1.46173025e-01 1.44120641e-01 1.42166268e-01 1.40307870e-01 1.38543530e-01 
1.88817029e-01 1.85025954e-01 1.81368401e-01 1.77842650e-01 1.74446696e-01 1.71178322e-01 1.68035145e-01 1.65014669e-01 1.62114321e-01 1.59331482e-01 1.56663513e-01 1.54107779e-01 1.51661659e-01 1.49322571e-01 1.47087982e-01 1.44955419e-01 1.42922492e-01 1.40986903e-01 1.39146467e-01 1.37399132e-01 
1.87226036e-01 1.83440372e-01 1.79791558e-01 1.76277483e-01 1.72895760e-01 1.69643797e-01 1.66518856e-01 1.63518112e-01 1.60638684e-01 1.57877672e-01 1.55232175e-01 1.52699315e-01 1.50276249e-01 1.47960181e-01 1.45748378e-01 1.43638178e-01 1.41627005e-01 1.39712385e-01 1.37891965e-01 1.36163533e-01 
1.85496453e-01 1.81717942e-01 1.78079974e-01 1.74579965e-01 1.71215066e-01 1.67982248e-01 1.64878371e-01 1.61900238e-01 1.59044632e-01 1.56308346e-01 1.53688199e-01 1.51181057e-01 1.48783839e-01 1.46493527e-01 1.44307173e-01 1.42221910e-01 1.40234964e-01 1.38343667e-01 1.36545473e-01 1.34837989e-01 
1.83624120e-01 1.79854971e-01 1.76230430e-01 1.72747337e-01 1.69402291e-01 1.66191758e-01 1.63112143e-01 1.60159838e-01 1.57331262e-01 1.54622879e-01 1.52031219e-01 1.49552877e-01 1.47184525e-01 1.44922914e-01 1.42764875e-01 1.40707325e-01 1.38747276e-01 1.36881844e-01 1.35108272e-01 1.33423950e-01 
1.81604382e-01 1.77847389e-01 1.74239441e-01 1.70776661e-01 1.67455002e-01 1.64270351e-01 1.61218604e-01 1.58295709e-01 1.55497697e-01 1.52820692e-01 1.50260920e-01 1.47814705e-01 1.45478470e-01 1.43248729e-01 1.41122088e-01 1.39095240e-01 1.37164971e-01 1.35328163e-01 1.33581819e-01 1.31923081e-01 
1.79432052e-01 1.75690764e-01 1.72103282e-01 1.68664864e-01 1.65370705e-01 1.62216041e-01 1.59196212e-01 1.56306697e-01 1.53543124e-01 1.50901272e-01 1.48377063e-01 1.45966554e-01 1.43665920e-01 1.41471444e-01 1.39379508e-01 1.37386577e-01 1.35489202e-01 1.33684020e-01 1.31967760e-01 1.30337277e-01 
1.77101415e-01 1.73380334e-01 1.69818057e-01 1.66408809e-01 1.63146914e-01 1.60026896e-01 1.57043507e-01 1.54191743e-01 1.51466830e-01 1.48864208e-01 1.46379508e-01 1.44008528e-01 1.41747211e-01 1.39591621e-01 1.37537921e-01 1.35582357e-01 1.33721243e-01 1.31950953e-01 1.30267924e-01 1.28668675e-01 
1.74606262e-01 1.70911098e-01 1.67379806e-01 1.64005398e-01 1.60781247e-01 1.57701120e-01 1.54759177e-01 1.51949939e-01 1.49268246e-01 1.46709223e-01 1.44268232e-01 1.41940839e-01 1.39722776e-01 1.37609908e-01 1.35598199e-01 1.33683688e-01 1.31862459e-01 1.30130625e-01 1.28484308e-01 1.26919648e-01 


==> test/yy9y4.txt <==
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 
0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 0.00000000e+00 

